Convergence of adaptive stochastic Galerkin FEM

We propose and analyze novel adaptive algorithms for the numerical solution of elliptic partial differential equations with parametric uncertainty. Four different marking strategies are employed for refinement of stochastic Galerkin finite element approximations. The algorithms are driven by the energy error reduction estimates derived from two-level a posteriori error indicators for spatial approximations and hierarchical a posteriori error indicators for parametric approximations. The focus of this work is on the mathematical foundation of the adaptive algorithms in the sense of rigorous convergence analysis. In particular, we prove that the proposed algorithms drive the underlying energy error estimates to zero.

==> data/lshaped/criterionA/dataforthetaP_varth1_thX0.1.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	1926	36634764	406860	68529	12	729	-0.33954
0.20	1926	36634764	406860	68529	12	729	-0.33954
0.30	1925	36634764	406860	68529	12	729	-0.33954
0.40	1918	36634764	406860	68529	12	729	-0.33954
0.50	1911	36634764	406860	68529	12	729	-0.33954
0.60	1927	37126693	406320	68440	12	727	-0.34124
0.70	1967	38135658	442975	68871	13	727	-0.34006
0.80	1994	38948918	477414	68923	14	725	-0.33980
0.90	1802	36522593	410657	63879	13	712	-0.34015


==> data/lshaped/criterionA/dataforthetaP_varth1_thX0.2.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	559	10652382	420504	70811	12	220	-0.33856
0.20	559	10652382	420504	70811	12	220	-0.33856
0.30	560	10652382	420504	70811	12	220	-0.33856
0.40	561	10652382	420504	70811	12	220	-0.33856
0.50	560	10652382	420504	70811	12	220	-0.33856
0.60	546	10472434	420180	70757	12	218	-0.34006
0.70	550	10611056	455962	70876	13	217	-0.33919
0.80	560	10842902	492646	71108	14	215	-0.33951
0.90	492	9891950		423657	65888	13	211	-0.33977


==> data/lshaped/criterionA/dataforthetaP_varth1_thX0.3.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	303	5737346	437700	73694	12	106	-0.33803
0.20	304	5737346	437700	73694	12	106	-0.33803
0.30	302	5737346	437700	73694	12	106	-0.33803
0.40	303	5737346	437700	73694	12	106	-0.33803
0.50	302	5737346	437700	73694	12	106	-0.33803
0.60	283	5398269	437724	73698	12	104	-0.33918
0.70	285	5444071	474227	73702	13	103	-0.33865
0.80	287	5491501	510188	73628	14	101	-0.33898
0.90	224	4487527	420810	65452	13	98	-0.33917


==> data/lshaped/criterionA/dataforthetaP_varth1_thX0.35.dat <==
theta	time	cost	dofs	nels	cardP	iters
0.10	262	4705007	448368	75478	12	81
0.20	269	4705007	448368	75478	12	81
0.30	262	4705007	448368	75478	12	81
0.40	261	4705007	448368	75478	12	81
0.50	297	4705007	448368	75478	12	81
0.60	267	4335628	448800	75550	12	79
0.70	268	4378683	485589	75456	13	78
0.80	270	4411057	522900	75450	14	76
0.90	221	3767988	447876	69628	13	74
1.00	310	7002459	1453536	69942	42	73


==> data/lshaped/criterionA/dataforthetaP_varth1_thX0.4.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	217	4066841	463560	78025	12	64	-0.33691
0.20	216	4066841	463560	78025	12	64	-0.33691
0.30	218	4066841	463560	78025	12	64	-0.33691
0.40	217	4066841	463560	78025	12	64	-0.33691
0.50	218	4066841	463560	78025	12	64	-0.33691
0.60	194	3657156	463656	78041	12	62	-0.33817
0.70	198	3703037	502138	78017	13	61	-0.33787
0.80	198	3738567	541786	78163	14	59	-0.33843
0.90	150	3005547	451230	70146	13	57	-0.33851


==> data/lshaped/criterionA/dataforthetaP_varth1_thX0.5.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	159	2974895	437148	73599	12	44	-0.33598
0.20	158	2974895	437148	73599	12	44	-0.33598
0.30	159	2974895	437148	73599	12	44	-0.33598
0.40	159	2974895	437148	73599	12	44	-0.33598
0.50	159	2974895	437148	73599	12	44	-0.33598
0.60	133	2523497	437136	73597	12	42	-0.33739
0.70	134	2526413	473629	73607	13	41	-0.33729
0.80	132	2521302	509992	73597	14	39	-0.33813
0.90	111	2193757	473577	73599	13	38	-0.33795


==> data/lshaped/criterionA/dataforthetaP_varth1_thX0.6.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	154	2838789	492684	82894	12	34	-0.33713
0.20	154	2838789	492684	82894	12	34	-0.33713
0.30	154	2838789	492684	82894	12	34	-0.33713
0.40	154	2838789	492684	82894	12	34	-0.33713
0.50	155	2838789	492684	82894	12	34	-0.33713
0.60	126	2323857	492720	82900	12	32	-0.33834
0.70	127	2351810	533715	82890	13	31	-0.33838
0.80	126	2331065	574868	82904	14	29	-0.33887
0.90	99	1900951	533806	82904	13	28	-0.33855


==> data/lshaped/criterionA/dataforthetaP_varth1_thX0.7.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	145	2658382	503808	84747	12	27	-0.33727
0.20	146	2658382	503808	84747	12	27	-0.33727
0.30	147	2658382	503808	84747	12	27	-0.33727
0.40	147	2658382	503808	84747	12	27	-0.33727
0.50	146	2658382	503808	84747	12	27	-0.33727
0.60	114	2094382	503892	84761	12	25	-0.33799
0.70	112	2046871	545909	84765	13	24	-0.33902
0.80	110	2014430	587258	84673	14	22	-0.33994
0.90	82	1566530	545311	84673	13	21	-0.33944


==> data/lshaped/criterionA/dataforthetaP_varth1_thX0.8.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	141	2454929	595430	109166	11	22	-0.33461
0.20	141	2454929	595430	109166	11	22	-0.33461
0.30	142	2454929	595430	109166	11	22	-0.33461
0.40	141	2454929	595430	109166	11	22	-0.33461
0.50	141	2454929	595430	109166	11	22	-0.33461
0.60	140	2403912	649560	109166	12	21	-0.33539
0.70	92	1628563	595441	109168	11	19	-0.33670
0.80	88	1560286	595408	109162	11	17	-0.33635
0.90	95	1731044	703690	109167	13	17	-0.33732
1.00	195	3890373	2274720	109228	42	16	-0.31587



==> data/lshaped/criterionA/dataforthetaP_varth1_thX0.9.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	201	3042687	821480	150401	11	19	-0.32782
0.20	200	3042687	821480	150401	11	19	-0.32782
0.30	200	3042687	821480	150401	11	19	-0.32782
0.40	201	3042687	821480	150401	11	19	-0.32782
0.50	201	3042687	821480	150401	11	19	-0.32782
0.60	193	2891115	896280	150421	12	18	-0.33078
0.70	127	1978191	821491	150403	11	16	-0.32888
0.80	115	1776192	821062	150325	11	14	-0.33213
0.90	124	1993972	970424	150337	13	14	-0.33337


==> data/lshaped/criterionA/varth1_thX0.1_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.016001621    0.145571194    0.738866350
12	 47	 124	 528	 1	 1	 1	 0     0.447349429    0.106706251    0.063764494    0.063764494    0.085558829    0.016029999    0.144614306    0.737867878
13	 48	 126	 576	 1	 1	 1	 0     0.447660793    0.105833634    0.063676433    0.063676433    0.084534430    0.016002879    0.143647569    0.736758961
14	 49	 128	 625	 1	 1	 1	 0     0.447970874    0.104946397    0.063556940    0.063556940    0.083512045    0.016031041    0.142677628    0.735549076
15	 50	 130	 675	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.014863479    0.141697550    0.734246494
16	 51	 132	 726	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.015389561    0.140815338    0.734143492
17	 52	 134	 778	 1	 1	 1	 0     0.448858051    0.102663815    0.063655168    0.063655168    0.080547368    0.014863769    0.139861573    0.734038756
18	 53	 136	 831	 1	 1	 1	 0     0.449135610    0.102128404    0.063974239    0.063974239    0.079608465    0.015389760    0.138967671    0.734907646
19	 54	 138	 885	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.012177541    0.138001112    0.735890848
20	 56	 142	 941	 1	 1	 1	 0     0.449634780    0.101643547    0.065226934    0.065226934    0.077954203    0.012194796    0.137343999    0.740065439
21	 58	 146	 999	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.014669268    0.136682244    0.741058589
22	 60	 151	 1059	 1	 1	 1	 0     0.450174841    0.100960550    0.065605169    0.065605169    0.076739783    0.015579225    0.135563349    0.744748121
23	 62	 156	 1121	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.012677623    0.134287609    0.748593808
24	 63	 158	 1184	 1	 1	 1	 0     0.450768814    0.100226619    0.065739380    0.065739380    0.075655198    0.011076864    0.133575018    0.750339546
25	 64	 160	 1248	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.010658648    0.133012693    0.750730257
26	 65	 162	 1313	 1	 1	 1	 0     0.451083292    0.099707292    0.066256283    0.066256283    0.074509389    0.010659226    0.132509142    0.752455943
27	 66	 164	 1379	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.010579252    0.132003616    0.751612667
28	 67	 166	 1446	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.010585888    0.131524634    0.755271480
29	 68	 168	 1514	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.009573766    0.131043296    0.757258510
30	 69	 170	 1583	 1	 1	 1	 0     0.451637028    0.098938692    0.066959761    0.066959761    0.072837183    0.009828156    0.130609357    0.757516107
31	 71	 174	 1654	 1	 1	 1	 0     0.451760469    0.098698774    0.066885200    0.066885200    0.072579735    0.009609666    0.130181752    0.758161359
32	 72	 176	 1726	 1	 1	 1	 0     0.451887066    0.098379838    0.066822696    0.066822696    0.072203323    0.009951718    0.129741623    0.758275066
33	 74	 180	 1800	 1	 1	 1	 0     0.452012384    0.098191989    0.066845878    0.066845878    0.071925623    0.012460031    0.129304347    0.759386605
34	 76	 184	 1876	 1	 1	 1	 0     0.452282712    0.097254254    0.066675444    0.066675444    0.070800955    0.012464616    0.128355591    0.757693944
35	 78	 188	 1954	 1	 1	 1	 0     0.452553068    0.096504092    0.066791255    0.066791255    0.069656069    0.009438040    0.127399097    0.757494316
36	 79	 190	 2033	 1	 1	 1	 0     0.452674456    0.096120210    0.066715623    0.066715623    0.069196246    0.009440424    0.126967109    0.757048114
37	 80	 192	 2113	 1	 1	 1	 0     0.452795872    0.095804217    0.066740311    0.066740311    0.068732662    0.011439494    0.126533426    0.757145521
38	 82	 196	 2195	 1	 1	 1	 0     0.452998917    0.095474470    0.066869689    0.066869689    0.068145574    0.011442218    0.125804574    0.758910962
39	 84	 200	 2279	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.009096665    0.125071068    0.766228735
40	 168	 200	 2447	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.012012231    0.103992800    0.715940042
41	 172	 204	 2619	 2	 3	 1	 1     0.458774190    0.074036949    0.022360297    0.017427588    0.070579649    0.011491718    0.102766981    0.720435182
42	 174	 206	 2793	 2	 3	 1	 1     0.458978128    0.073384772    0.022529313    0.017436513    0.069840925    0.011652459    0.101852283    0.720501980
43	 178	 210	 2971	 2	 3	 1	 1     0.459244862    0.073040000    0.022920602    0.017490712    0.069350469    0.011386971    0.100642766    0.725735218
44	 180	 212	 3151	 2	 3	 1	 1     0.459447652    0.072371199    0.023107347    0.017501137    0.068583095    0.009172987    0.099712908    0.725795684
45	 182	 214	 3333	 2	 3	 1	 1     0.459561460    0.072002607    0.023108102    0.017506386    0.068193775    0.010318831    0.099187064    0.725927390
46	 186	 218	 3519	 2	 3	 1	 1     0.459729875    0.071671144    0.023283043    0.017710327    0.067783868    0.009953063    0.098403514    0.728339273
47	 188	 220	 3707	 2	 3	 1	 1     0.459853196    0.071162039    0.023380398    0.017834019    0.067211552    0.009067921    0.097825597    0.727437816
48	 190	 222	 3897	 2	 3	 1	 1     0.459972922    0.070758758    0.023364369    0.017813130    0.066790030    0.010093474    0.097261095    0.727513485
49	 194	 226	 4091	 2	 3	 1	 1     0.460124865    0.070264712    0.023345363    0.017782213    0.066273099    0.009998028    0.096539724    0.727832116
50	 196	 228	 4287	 2	 3	 1	 1     0.460258287    0.069632825    0.023334667    0.017756650    0.065606582    0.008499594    0.095901608    0.726086105
51	 198	 230	 4485	 2	 3	 1	 1     0.460370049    0.069232560    0.023417370    0.017765113    0.065151931    0.008441152    0.095363660    0.725984721
52	 200	 233	 4685	 2	 3	 1	 1     0.460462862    0.068851968    0.023427173    0.017761934    0.064743811    0.008425504    0.094914501    0.725410424
53	 202	 235	 4887	 2	 3	 1	 1     0.460572773    0.068458835    0.023509421    0.017770251    0.064295561    0.008388649    0.094379714    0.725355392
54	 204	 238	 5091	 2	 3	 1	 1     0.460664485    0.068078956    0.023519288    0.017767084    0.063887302    0.008383167    0.093931050    0.724775840
55	 206	 240	 5297	 2	 3	 1	 1     0.460755400    0.067769861    0.023529341    0.017772746    0.063554104    0.008431488    0.093484070    0.724934858
56	 208	 242	 5505	 2	 3	 1	 1     0.460856705    0.067395649    0.023505579    0.017747536    0.063163765    0.008366810    0.092983370    0.724814004
57	 210	 244	 5715	 2	 3	 1	 1     0.460965365    0.067118608    0.023565371    0.017755390    0.062845690    0.008275761    0.092443182    0.726052548
58	 212	 246	 5927	 2	 3	 1	 1     0.461072436    0.066742032    0.023657209    0.017764418    0.062408616    0.009129481    0.091907663    0.726185722
59	 214	 249	 6141	 2	 3	 1	 1     0.461180868    0.066280741    0.023668806    0.017762537    0.061910615    0.009969131    0.091362008    0.725473772
60	 218	 253	 6359	 2	 3	 1	 1     0.461349748    0.065945195    0.023861755    0.017995913    0.061476706    0.009019580    0.090505356    0.728633060
61	 220	 255	 6579	 2	 3	 1	 1     0.461451596    0.065518382    0.023969633    0.018134726    0.060976348    0.010206447    0.089984633    0.728106340
62	 224	 260	 6803	 2	 3	 1	 1     0.461608797    0.064908558    0.024037347    0.018222214    0.060293672    0.008294513    0.089174704    0.727880831
63	 228	 264	 7031	 2	 3	 1	 1     0.461704516    0.064565351    0.024032894    0.018205153    0.059925826    0.007576926    0.088677784    0.728089358
64	 230	 266	 7261	 2	 3	 1	 1     0.461772997    0.064157562    0.024028264    0.018203176    0.059488111    0.008397775    0.088320489    0.726417657
65	 234	 270	 7495	 2	 3	 1	 1     0.461873720    0.063770567    0.024024010    0.018185058    0.059072262    0.007377775    0.087792236    0.726380487
66	 236	 272	 7731	 2	 3	 1	 1     0.461946029    0.063394496    0.024011496    0.018161234    0.058671204    0.009023906    0.087410958    0.725246553
67	 240	 276	 7971	 2	 3	 1	 1     0.462082293    0.063006376    0.024011289    0.018167438    0.058251707    0.008696365    0.086687738    0.726819931
68	 242	 278	 8213	 2	 3	 1	 1     0.462181547    0.062500722    0.024011521    0.018175214    0.057704308    0.007310345    0.086156988    0.725428353
69	 244	 280	 8457	 2	 3	 1	 1     0.462249817    0.062196944    0.024066138    0.018243262    0.057352253    0.008336023    0.085789953    0.724991007
70	 246	 283	 8703	 2	 3	 1	 1     0.462332870    0.061778477    0.024072620    0.018253672    0.056895423    0.007229589    0.085341239    0.723899456
71	 248	 285	 8951	 2	 3	 1	 1     0.462415460    0.061535370    0.024122154    0.018261527    0.056610277    0.007951556    0.084892589    0.724861511
72	 250	 288	 9201	 2	 3	 1	 1     0.462496366    0.061194200    0.024126584    0.018259259    0.056237337    0.007206593    0.084450704    0.724614451
73	 252	 290	 9453	 2	 3	 1	 1     0.462577631    0.060905440    0.024174790    0.018266050    0.055902166    0.008116021    0.084004435    0.725026485
74	 254	 293	 9707	 2	 3	 1	 1     0.462661325    0.060488707    0.024181316    0.018265729    0.055444997    0.007288187    0.083542253    0.724049269
75	 256	 295	 9963	 2	 3	 1	 1     0.462730008    0.060233324    0.024236118    0.018332968    0.055142215    0.008214337    0.083160982    0.724297890
76	 258	 298	 10221	 2	 3	 1	 1     0.462810421    0.059854845    0.024242124    0.018342791    0.054725879    0.007141185    0.082712296    0.723651104
77	 260	 300	 10481	 2	 3	 1	 1     0.462874264    0.059635862    0.024298498    0.018413550    0.054461170    0.006853771    0.082354266    0.724138106
78	 262	 303	 10743	 2	 3	 1	 1     0.462929659    0.059383413    0.024292622    0.018409340    0.054187252    0.006825976    0.082042306    0.723814529
79	 264	 306	 11007	 2	 3	 1	 1     0.462984618    0.059132563    0.024286777    0.018405165    0.053914863    0.006819197    0.081731590    0.723497026
80	 266	 308	 11273	 2	 3	 1	 1     0.463038533    0.058773088    0.024283407    0.018404128    0.053521884    0.008959851    0.081425590    0.721801198
81	 270	 313	 11543	 2	 3	 1	 1     0.463162046    0.058498697    0.024292614    0.018410414    0.053216224    0.009377388    0.080720064    0.724710738
82	 274	 318	 11817	 2	 3	 1	 1     0.463302183    0.058197272    0.024300084    0.018415381    0.052881267    0.007491453    0.079911809    0.728268733
83	 276	 320	 12093	 2	 3	 1	 1     0.463374958    0.058021874    0.024302444    0.018417315    0.052687086    0.006801672    0.079488727    0.729938398
84	 278	 322	 12371	 2	 3	 1	 1     0.463428541    0.057656935    0.024299087    0.018416273    0.052286485    0.006421903    0.079175735    0.728214718
85	 280	 324	 12651	 2	 3	 1	 1     0.463481176    0.057372194    0.024308910    0.018423883    0.051967735    0.007186653    0.078867032    0.727454710
86	 286	 330	 12937	 2	 3	 1	 1     0.463550061    0.057150331    0.024337543    0.018444813    0.051709229    0.006413453    0.078461142    0.728390260
87	 288	 332	 13225	 2	 3	 1	 1     0.463603244    0.056934251    0.024384368    0.018501721    0.051448144    0.007520591    0.078146282    0.728559943
88	 290	 334	 13515	 2	 3	 1	 1     0.463671212    0.056537475    0.024387106    0.018507253    0.051007403    0.006410634    0.077741989    0.727245031
89	 292	 336	 13807	 2	 3	 1	 1     0.463724336    0.056311179    0.024434513    0.018564850    0.050733652    0.007552822    0.077424477    0.727304612
90	 294	 338	 14101	 2	 3	 1	 1     0.463792866    0.055903201    0.024437348    0.018570506    0.050279060    0.007005544    0.077012902    0.725893963
91	 298	 342	 14399	 2	 3	 1	 1     0.463875015    0.055697327    0.024434783    0.018576546    0.050051309    0.007168627    0.076516535    0.727912295
92	 302	 346	 14701	 2	 3	 1	 1     0.463963398    0.055441736    0.024429533    0.018581789    0.049769308    0.009325012    0.075978780    0.729700267
93	 308	 352	 15009	 2	 3	 1	 1     0.464048481    0.054897841    0.024455242    0.018588122    0.049149914    0.008758993    0.075457384    0.727534382
94	 314	 358	 15323	 2	 3	 1	 1     0.464127830    0.054427374    0.024465570    0.018602845    0.048618669    0.005634432    0.074967775    0.726010268
95	 316	 360	 15639	 2	 3	 1	 1     0.464170308    0.054171169    0.024472562    0.018605994    0.048328141    0.005520110    0.074704313    0.725141111
96	 318	 362	 15957	 2	 3	 1	 1     0.464217284    0.053938732    0.024470487    0.018612834    0.048068515    0.005389933    0.074411846    0.724867547
97	 322	 366	 16279	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.004932237    0.074189837    0.724496920
98	 324	 369	 16603	 2	 3	 1	 1     0.464286660    0.053638365    0.024526807    0.018627638    0.047702305    0.004858145    0.073977744    0.725060836
99	 326	 371	 16929	 2	 3	 1	 1     0.464320552    0.053437297    0.024526839    0.018623642    0.047476088    0.004849541    0.073764725    0.724428882
100	 328	 374	 17257	 2	 3	 1	 1     0.464353196    0.053333758    0.024545566    0.018628316    0.047349815    0.005417543    0.073558949    0.725047855
101	 332	 378	 17589	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.005430459    0.073349375    0.724255014
102	 338	 384	 17927	 2	 3	 1	 1     0.464433702    0.053173226    0.024558957    0.018632721    0.047161950    0.005208790    0.073048926    0.727912497
103	 340	 386	 18267	 2	 3	 1	 1     0.464464015    0.052973295    0.024551426    0.018618476    0.046940361    0.004765809    0.072855940    0.727096442
104	 342	 388	 18609	 2	 3	 1	 1     0.464493347    0.052771907    0.024553505    0.018621694    0.046711878    0.004742755    0.072668699    0.726198595
105	 344	 391	 18953	 2	 3	 1	 1     0.464523691    0.052654572    0.024563681    0.018631701    0.046573915    0.005268182    0.072474478    0.726525720
106	 348	 395	 19301	 2	 3	 1	 1     0.464566932    0.052452148    0.024568806    0.018634571    0.046342223    0.005545736    0.072196781    0.726516441
107	 352	 399	 19653	 2	 3	 1	 1     0.464601540    0.052263474    0.024565715    0.018632543    0.046130211    0.005675535    0.071973734    0.726146488
108	 356	 403	 20009	 2	 3	 1	 1     0.464634191    0.052064050    0.024567161    0.018636503    0.045903375    0.004649332    0.071762653    0.725503419
109	 358	 406	 20367	 2	 3	 1	 1     0.464664390    0.051969876    0.024585443    0.018641071    0.045786724    0.004592011    0.071566852    0.726172455
110	 360	 409	 20727	 2	 3	 1	 1     0.464693185    0.051876260    0.024595407    0.018650600    0.045675073    0.006323102    0.071379643    0.726765472
111	 368	 417	 21095	 2	 3	 1	 1     0.464749154    0.051660286    0.024597108    0.018648675    0.045428706    0.006273362    0.071014317    0.727462963
112	 374	 424	 21469	 2	 3	 1	 1     0.464805605    0.051465746    0.024601993    0.018653345    0.045204700    0.006131334    0.070643888    0.728523688
113	 380	 431	 21849	 2	 3	 1	 1     0.464857477    0.051301647    0.024624156    0.018655894    0.045005665    0.006339774    0.070301749    0.729734999
114	 388	 439	 22237	 2	 3	 1	 1     0.464904466    0.051033924    0.024639110    0.018661421    0.044692008    0.005978577    0.069990336    0.729156719
115	 392	 444	 22629	 2	 3	 1	 1     0.464948902    0.050853752    0.024646007    0.018664288    0.044482339    0.005996102    0.069694537    0.729666263
116	 396	 448	 23025	 2	 3	 1	 1     0.464996975    0.050581831    0.024641694    0.018657183    0.044173618    0.006949435    0.069373069    0.729127769
117	 402	 455	 23427	 2	 3	 1	 1     0.465067528    0.050297395    0.024639033    0.018656680    0.043849128    0.005854670    0.068898501    0.730021619
118	 406	 460	 23833	 2	 3	 1	 1     0.465121564    0.050158912    0.024640825    0.018657550    0.043689200    0.004587276    0.068532768    0.731896777
119	 408	 462	 24241	 2	 3	 1	 1     0.465148658    0.050082962    0.024641526    0.018658158    0.043601585    0.006742343    0.068348634    0.732757312
120	 416	 470	 24657	 2	 3	 1	 1     0.465197257    0.049900595    0.024653265    0.018678433    0.043385319    0.005774471    0.068017070    0.733648110
121	 422	 476	 25079	 2	 3	 1	 1     0.465251138    0.049576038    0.024682992    0.018690568    0.042994574    0.005778824    0.067647528    0.732858083
122	 428	 482	 25507	 2	 3	 1	 1     0.465305584    0.049258714    0.024678910    0.018688217    0.042630650    0.004889997    0.067272007    0.732231965
123	 432	 486	 25939	 2	 3	 1	 1     0.465342211    0.049143713    0.024678437    0.018696594    0.042497992    0.005760651    0.067018177    0.733289318
124	 436	 490	 26375	 2	 3	 1	 1     0.465386629    0.048823470    0.024676385    0.018694748    0.042128461    0.004756298    0.066709031    0.731886967
125	 440	 496	 26815	 2	 3	 1	 1     0.465415650    0.048766721    0.024697456    0.018702065    0.042050312    0.005537832    0.066506260    0.733265120
126	 448	 504	 27263	 2	 3	 1	 1     0.465451945    0.048694171    0.024707661    0.018721430    0.041960145    0.005369492    0.066251762    0.734986810
127	 456	 512	 27719	 2	 3	 1	 1     0.465488492    0.048541940    0.024713981    0.018726670    0.041779649    0.004582711    0.065994498    0.735545263
128	 460	 516	 28179	 2	 3	 1	 1     0.465515324    0.048418967    0.024720168    0.018738729    0.041633035    0.004611658    0.065804956    0.735795140
129	 466	 522	 28645	 2	 3	 1	 1     0.465541741    0.048308098    0.024741202    0.018762073    0.041491508    0.004813582    0.065617809    0.736204060
130	 474	 530	 29119	 2	 3	 1	 1     0.465568124    0.048086931    0.024744534    0.018763955    0.041231795    0.004582010    0.065430355    0.734933049
131	 480	 536	 29599	 2	 3	 1	 1     0.465598325    0.047960971    0.024754959    0.018776046    0.041078544    0.004402081    0.065215097    0.735427435
132	 484	 540	 30083	 2	 3	 1	 1     0.465628075    0.047856110    0.024749871    0.018777397    0.040959139    0.005054325    0.065002351    0.736221215
133	 490	 546	 30573	 2	 3	 1	 1     0.465661803    0.047709900    0.024752789    0.018781149    0.040786443    0.004319397    0.064760284    0.736715415
134	 494	 552	 31067	 2	 3	 1	 1     0.465688990    0.047659917    0.024771505    0.018788474    0.040716584    0.004353907    0.064564494    0.738175326
135	 500	 558	 31567	 2	 3	 1	 1     0.465718002    0.047526544    0.024796963    0.018791094    0.040544827    0.004242088    0.064354891    0.738507094
136	 504	 564	 32071	 2	 3	 1	 1     0.465743910    0.047485488    0.024817636    0.018795760    0.040484028    0.004420172    0.064167125    0.740028293
137	 510	 571	 32581	 2	 3	 1	 1     0.465772899    0.047462408    0.024832631    0.018812193    0.040447752    0.004207855    0.063956357    0.742106186
138	 514	 575	 33095	 2	 3	 1	 1     0.465796218    0.047291323    0.024834944    0.018815948    0.040245432    0.004421075    0.063786303    0.741402478
139	 522	 583	 33617	 2	 3	 1	 1     0.465820790    0.047222222    0.024840673    0.018821665    0.040160668    0.004079047    0.063606615    0.742410556
140	 526	 587	 34143	 2	 3	 1	 1     0.465844830    0.047088240    0.024855568    0.018822013    0.039993788    0.004344941    0.063430309    0.742361824
141	 532	 594	 34675	 2	 3	 1	 1     0.465867373    0.047015131    0.024877076    0.018832234    0.039894280    0.004635347    0.063264526    0.743151556
142	 538	 600	 35213	 2	 3	 1	 1     0.465897659    0.046892607    0.024875856    0.018837179    0.039750577    0.004646803    0.063041105    0.743841760
143	 546	 608	 35759	 2	 3	 1	 1     0.465927804    0.046747909    0.024889536    0.018837729    0.039571176    0.005393839    0.062817918    0.744181124
144	 560	 622	 36319	 2	 3	 1	 1     0.465966134    0.046495451    0.024899110    0.018847224    0.039266542    0.004273948    0.062532962    0.743535087
145	 568	 631	 36887	 2	 3	 1	 1     0.465994854    0.046450211    0.024940609    0.018855504    0.039186581    0.005316582    0.062318581    0.745366957
146	 578	 643	 37465	 2	 3	 1	 1     0.466029143    0.046272666    0.024947119    0.018858584    0.038971796    0.005042496    0.062061639    0.745592072
147	 588	 653	 38053	 2	 3	 1	 1     0.466065481    0.046189869    0.024990856    0.018871315    0.038845349    0.004373122    0.061788165    0.747552044
148	 594	 659	 38647	 2	 3	 1	 1     0.466092457    0.046141009    0.025011914    0.018877459    0.038773662    0.004037149    0.061584344    0.749232778
149	 598	 663	 39245	 2	 3	 1	 1     0.466116120    0.046012368    0.025036347    0.018885885    0.038604654    0.004800875    0.061404986    0.749326239
150	 606	 672	 39851	 2	 3	 1	 1     0.466157858    0.045828782    0.025071215    0.018887467    0.038362891    0.005218065    0.061087320    0.750217589
151	 616	 683	 40467	 2	 3	 1	 1     0.466190235    0.045677535    0.025086942    0.018902147    0.038171751    0.005277263    0.060839745    0.750784456
152	 628	 695	 41095	 2	 3	 1	 1     0.466232699    0.045529053    0.025123121    0.018909784    0.037970034    0.004132622    0.060513470    0.752378823
153	 634	 701	 41729	 2	 3	 1	 1     0.466262159    0.045421372    0.025169070    0.018914044    0.037810302    0.004015371    0.060286057    0.753430796
154	 640	 707	 42369	 2	 3	 1	 1     0.466286521    0.045293751    0.025189042    0.018914749    0.037643539    0.005156104    0.060097334    0.753673220
155	 650	 717	 43019	 2	 3	 1	 1     0.466322534    0.045230502    0.025187795    0.018908910    0.037568249    0.005037325    0.059817250    0.756144796
156	 660	 727	 43679	 2	 3	 1	 1     0.466354733    0.045094798    0.025202450    0.018916712    0.037394883    0.003821991    0.059565699    0.757059820
157	 664	 733	 44343	 2	 3	 1	 1     0.466371979    0.044989890    0.025203021    0.018916603    0.037267921    0.004416719    0.059430521    0.757016576
158	 672	 741	 45015	 2	 3	 1	 1     0.466398398    0.044830354    0.025214597    0.018918866    0.037067299    0.006027657    0.059222829    0.756977575
159	 688	 758	 45703	 2	 3	 1	 1     0.466441833    0.044653049    0.025224738    0.018923665    0.036845724    0.003972635    0.058879760    0.758376885
160	 692	 766	 46395	 2	 3	 1	 1     0.466460751    0.044540119    0.025224800    0.018923993    0.036708741    0.004868507    0.058729695    0.758391802
161	 700	 775	 47095	 2	 3	 1	 1     0.466497964    0.044379543    0.025226538    0.018924552    0.036512541    0.004359891    0.058433373    0.759489663
162	 706	 781	 47801	 2	 3	 1	 1     0.466518403    0.044250978    0.025228945    0.018926280    0.036354495    0.004943499    0.058269964    0.759413162
163	 716	 792	 48517	 2	 3	 1	 1     0.466547597    0.044096195    0.025234520    0.018930045    0.036162044    0.003784749    0.058035756    0.759810807
164	 720	 797	 49237	 2	 3	 1	 1     0.466563896    0.043979905    0.025234837    0.018931019    0.036019926    0.004812012    0.057904584    0.759523720
165	 728	 805	 49965	 2	 3	 1	 1     0.466592452    0.043783644    0.025251585    0.018939077    0.035768212    0.004097782    0.057674029    0.759157028
166	 736	 814	 50701	 2	 3	 1	 1     0.466617852    0.043687239    0.025274452    0.018962069    0.035633929    0.003798447    0.057468159    0.760199034
167	 742	 820	 51443	 2	 3	 1	 1     0.466638220    0.043565202    0.025280786    0.018970005    0.035479694    0.004449628    0.057302540    0.760266505
168	 752	 830	 52195	 2	 3	 1	 1     0.466665784    0.043536752    0.025303264    0.018987147    0.035428712    0.003738594    0.057077630    0.762763847
169	 756	 834	 52951	 2	 3	 1	 1     0.466686077    0.043413077    0.025306124    0.018991056    0.035274571    0.004933196    0.056911468    0.762817742
170	 766	 844	 53717	 2	 3	 1	 1     0.466727985    0.043190105    0.025310694    0.018993186    0.034996484    0.003837752    0.056566754    0.763524537
171	 770	 848	 54487	 2	 3	 1	 1     0.466747360    0.043062987    0.025311609    0.018993009    0.034838819    0.003504791    0.056406661    0.763437976
172	 774	 852	 55261	 2	 3	 1	 1     0.466764745    0.042970088    0.025319908    0.018994176    0.034717873    0.004314755    0.056262621    0.763741313
173	 784	 862	 56045	 2	 3	 1	 1     0.466791172    0.042872246    0.025344815    0.019000220    0.034578459    0.003490146    0.056042945    0.764989170
174	 788	 866	 56833	 2	 3	 1	 1     0.466806954    0.042760662    0.025350915    0.019006984    0.034435524    0.004685441    0.055911330    0.764794229
175	 798	 876	 57631	 2	 3	 1	 1     0.466839397    0.042537377    0.025356203    0.019011016    0.034153937    0.004086619    0.055639796    0.764513537
176	 804	 882	 58435	 2	 3	 1	 1     0.466863476    0.042369981    0.025370288    0.019010710    0.033934699    0.004583308    0.055437391    0.764285276
177	 814	 892	 59249	 2	 3	 1	 1     0.466891298    0.042224706    0.025389154    0.019033269    0.033738949    0.003642363    0.055202582    0.764904558
178	 820	 898	 60069	 2	 3	 1	 1     0.466909572    0.042126927    0.025405508    0.019050879    0.033604139    0.003620264    0.055047804    0.765278966
179	 826	 904	 60895	 2	 3	 1	 1     0.466928302    0.042013322    0.025412266    0.019059302    0.033456479    0.004315564    0.054888710    0.765427387
180	 836	 914	 61731	 2	 3	 1	 1     0.466954510    0.041866342    0.025420970    0.019070298    0.033265070    0.004094381    0.054665300    0.765866869
181	 844	 922	 62575	 2	 3	 1	 1     0.466975926    0.041810805    0.025424739    0.019074692    0.033192259    0.003472581    0.054482049    0.767423516
182	 848	 926	 63423	 2	 3	 1	 1     0.466990204    0.041696068    0.025430240    0.019081225    0.033043381    0.003544354    0.054359536    0.767042386
183	 854	 932	 64277	 2	 3	 1	 1     0.467007392    0.041582209    0.025430334    0.019080079    0.032899516    0.004153265    0.054211673    0.767034223
184	 862	 940	 65139	 2	 3	 1	 1     0.467032700    0.041425767    0.025435496    0.019086278    0.032697550    0.004277854    0.053993208    0.767240347
185	 870	 948	 66009	 2	 3	 1	 1     0.467061753    0.041236124    0.025439089    0.019089143    0.032454132    0.003515657    0.053741308    0.767307782
186	 874	 952	 66883	 2	 3	 1	 1     0.467079912    0.041101166    0.025439267    0.019090447    0.032282342    0.003817913    0.053583253    0.767052464
187	 880	 958	 67763	 2	 3	 1	 1     0.467099706    0.040996183    0.025442275    0.019094346    0.032146192    0.003673819    0.053410430    0.767568868
188	 886	 964	 68649	 2	 3	 1	 1     0.467116195    0.040891296    0.025448320    0.019099185    0.032007517    0.003479079    0.053266029    0.767680581
189	 894	 972	 69543	 2	 3	 1	 1     0.467132711    0.040810062    0.025454452    0.019104313    0.031898777    0.004271744    0.053120993    0.768247347
190	 902	 980	 70445	 2	 3	 1	 1     0.467159636    0.040625511    0.025462320    0.019113878    0.031656001    0.003911349    0.052883681    0.768205054
191	 914	 992	 71359	 2	 3	 1	 1     0.467182967    0.040527958    0.025468186    0.019121065    0.031525971    0.004456415    0.052677179    0.769364609
192	 924	 1002	 72283	 2	 3	 1	 1     0.467214366    0.040308159    0.025479480    0.019135068    0.031233696    0.003708773    0.052397958    0.769269655
193	 932	 1010	 73215	 2	 3	 1	 1     0.467231118    0.040191152    0.025478740    0.019133329    0.031083154    0.003768186    0.052248363    0.769232743
194	 940	 1018	 74155	 2	 3	 1	 1     0.467251375    0.040087708    0.025478925    0.019130358    0.030949130    0.003351356    0.052066902    0.769926882
195	 944	 1022	 75099	 2	 3	 1	 1     0.467265249    0.039955593    0.025478686    0.019129277    0.030778011    0.003520085    0.051942245    0.769231141
196	 950	 1030	 76049	 2	 3	 1	 1     0.467281664    0.039845490    0.025479231    0.019130259    0.030634488    0.003620493    0.051794360    0.769301708
197	 960	 1040	 77009	 2	 3	 1	 1     0.467300287    0.039700949    0.025483198    0.019135232    0.030442929    0.004111520    0.051626072    0.769009681
198	 972	 1052	 77981	 2	 3	 1	 1     0.467327671    0.039632488    0.025504881    0.019159071    0.030335378    0.003681691    0.051377599    0.771396270
199	 980	 1060	 78961	 2	 3	 1	 1     0.467347687    0.039495135    0.025513879    0.019169991    0.030148096    0.003533917    0.051195204    0.771461612
200	 986	 1066	 79947	 2	 3	 1	 1     0.467364430    0.039364294    0.025521591    0.019179820    0.029969919    0.003649520    0.051042130    0.771211822
201	 996	 1076	 80943	 2	 3	 1	 1     0.467383293    0.039253215    0.025526680    0.019184331    0.029819515    0.003026292    0.050869112    0.771651268
202	 1000	 1080	 81943	 2	 3	 1	 1     0.467395094    0.039176503    0.025527196    0.019184292    0.029718020    0.003343819    0.050760568    0.771790097
203	 1006	 1086	 82949	 2	 3	 1	 1     0.467410586    0.039061695    0.025527691    0.019183568    0.029566079    0.003330751    0.050617720    0.771700020
204	 1012	 1094	 83961	 2	 3	 1	 1     0.467424410    0.038979551    0.025529346    0.019183491    0.029456033    0.004352363    0.050489905    0.772026639
205	 1026	 1108	 84987	 2	 3	 1	 1     0.467447420    0.038815806    0.025532478    0.019186215    0.029236268    0.003300135    0.050276431    0.772047766
206	 1032	 1116	 86019	 2	 3	 1	 1     0.467460884    0.038735289    0.025534113    0.019186116    0.029127851    0.004332128    0.050151082    0.772371953
207	 1046	 1130	 87065	 2	 3	 1	 1     0.467483687    0.038564454    0.025537603    0.019188987    0.028897196    0.003757196    0.049938077    0.772245468
208	 1058	 1142	 88123	 2	 3	 1	 1     0.467507858    0.038462452    0.025544232    0.019198714    0.028755042    0.002968052    0.049711286    0.773716705
209	 1062	 1146	 89185	 2	 3	 1	 1     0.467520958    0.038361954    0.025544334    0.019199884    0.028620385    0.003306767    0.049587933    0.773614688
210	 1072	 1156	 90257	 2	 3	 1	 1     0.467534670    0.038246002    0.025545482    0.019201308    0.028463749    0.003334674    0.049458487    0.773295019
211	 1078	 1162	 91335	 2	 3	 1	 1     0.467548043    0.038136146    0.025547144    0.019203588    0.028314468    0.003373615    0.049331908    0.773052323
212	 1088	 1173	 92423	 2	 3	 1	 1     0.467563056    0.038054102    0.025549966    0.019205584    0.028201311    0.003672246    0.049189409    0.773623898
213	 1098	 1183	 93521	 2	 3	 1	 1     0.467580071    0.037912206    0.025549035    0.019205913    0.028010394    0.003128102    0.049027403    0.773286028
214	 1104	 1191	 94625	 2	 3	 1	 1     0.467592850    0.037826067    0.025549877    0.019206920    0.027892922    0.003328245    0.048905379    0.773454124
215	 1114	 1201	 95739	 2	 3	 1	 1     0.467608078    0.037735966    0.025553171    0.019207898    0.027767582    0.003102437    0.048759567    0.773919223
216	 1120	 1208	 96859	 2	 3	 1	 1     0.467621031    0.037661821    0.025552643    0.019207341    0.027667222    0.003314180    0.048635177    0.774374082
217	 1126	 1214	 97985	 2	 3	 1	 1     0.467637399    0.037572509    0.025553328    0.019208087    0.027544888    0.003276098    0.048477545    0.775049742
218	 1134	 1223	 99119	 2	 3	 1	 1     0.467652231    0.037458100    0.025554021    0.019207721    0.027387977    0.003174284    0.048334256    0.774980385
219	 1144	 1234	 100263	 2	 3	 1	 1     0.467665731    0.037362083    0.025556629    0.019210446    0.027254063    0.003521193    0.048203461    0.775091286
220	 1156	 1246	 101419	 2	 3	 1	 1     0.467686887    0.037315908    0.025565666    0.019213955    0.027182232    0.002931756    0.047997763    0.777450990
221	 1160	 1250	 102579	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.003675536    0.047877860    0.777376274
222	 1174	 1264	 103753	 2	 3	 1	 1     0.467716451    0.037050918    0.025571323    0.019219553    0.026811900    0.003104870    0.047708815    0.776605276
223	 1182	 1272	 104935	 2	 3	 1	 1     0.467731481    0.036919557    0.025576275    0.019220922    0.026625324    0.003277817    0.047561231    0.776253180
224	 1194	 1284	 106129	 2	 3	 1	 1     0.467749263    0.036814835    0.025577999    0.019221999    0.026478257    0.003503409    0.047386039    0.776913129
225	 1204	 1296	 107333	 2	 3	 1	 1     0.467768916    0.036725979    0.025578174    0.019222973    0.026354403    0.002816168    0.047191641    0.778230603
226	 1210	 1302	 108543	 2	 3	 1	 1     0.467779732    0.036651188    0.025577867    0.019223520    0.026250377    0.002693722    0.047084303    0.778416287
227	 1218	 1310	 109761	 2	 3	 1	 1     0.467789193    0.036585704    0.025579239    0.019223142    0.026157528    0.003338786    0.046990215    0.778581328
228	 1228	 1320	 110989	 2	 3	 1	 1     0.467801267    0.036483500    0.025582804    0.019225505    0.026010881    0.003240407    0.046869867    0.778399912
229	 1242	 1334	 112231	 2	 3	 1	 1     0.467817120    0.036392356    0.025583919    0.019225701    0.025881782    0.002849714    0.046711364    0.779089978
230	 1248	 1341	 113479	 2	 3	 1	 1     0.467827519    0.036298583    0.025584767    0.019225526    0.025748919    0.002603545    0.046607099    0.778820903
231	 1254	 1348	 114733	 2	 3	 1	 1     0.467836455    0.036247566    0.025585712    0.019226153    0.025676008    0.002681847    0.046517315    0.779227378
232	 1260	 1354	 115993	 2	 3	 1	 1     0.467847792    0.036204459    0.025585746    0.019227151    0.025615082    0.002823779    0.046403159    0.780215402
233	 1268	 1362	 117261	 2	 3	 1	 1     0.467859331    0.036140162    0.025585904    0.019228355    0.025523966    0.003220791    0.046286675    0.780789760
234	 1902	 1362	 119163	 3	 6	 1	 2     0.468255659    0.032178836    0.019474322    0.016583978    0.025616953    0.003232012    0.042088561    0.764550642
235	 1917	 1372	 121080	 3	 6	 1	 2     0.468271672    0.032040149    0.019472086    0.016580996    0.025444233    0.002562606    0.041910033    0.764498294
236	 1926	 1378	 123006	 3	 6	 1	 2     0.468281030    0.031956374    0.019467427    0.016575612    0.025342240    0.002888785    0.041805343    0.764408838
237	 1947	 1392	 124953	 3	 6	 1	 2     0.468292812    0.031864680    0.019470719    0.016578268    0.025223975    0.002555750    0.041673155    0.764633242
238	 1956	 1400	 126909	 3	 6	 1	 2     0.468301533    0.031789726    0.019472409    0.016579458    0.025127912    0.002840055    0.041575042    0.764634844
239	 1974	 1414	 128883	 3	 6	 1	 2     0.468312796    0.031704036    0.019478850    0.016584622    0.025014402    0.003043475    0.041447979    0.764911515
240	 1998	 1430	 130881	 3	 6	 1	 2     0.468323816    0.031599106    0.019479467    0.016584981    0.024880793    0.003288953    0.041323268    0.764680707
241	 2022	 1446	 132903	 3	 6	 1	 2     0.468338070    0.031475960    0.019485785    0.016588909    0.024719228    0.002626136    0.041161410    0.764695855
242	 2034	 1454	 134937	 3	 6	 1	 2     0.468347142    0.031380211    0.019489463    0.016591186    0.024594277    0.002907467    0.041058052    0.764288828
243	 2055	 1468	 136992	 3	 6	 1	 2     0.468359256    0.031313706    0.019491979    0.016591356    0.024507364    0.002918251    0.040919637    0.765248861
244	 2073	 1480	 139065	 3	 6	 1	 2     0.468371615    0.031221471    0.019490576    0.016589249    0.024390525    0.002701688    0.040777929    0.765646321
245	 2088	 1490	 141153	 3	 6	 1	 2     0.468382572    0.031155556    0.019492084    0.016590373    0.024304882    0.002533759    0.040651882    0.766398854
246	 2103	 1500	 143256	 3	 6	 1	 2     0.468391279    0.031102547    0.019498372    0.016594947    0.024231838    0.002742521    0.040551437    0.766990019
247	 2121	 1513	 145377	 3	 6	 1	 2     0.468402643    0.031008821    0.019497571    0.016593604    0.024112065    0.002916369    0.040419966    0.767165924
248	 2148	 1531	 147525	 3	 6	 1	 2     0.468414440    0.030936597    0.019502920    0.016596969    0.024014770    0.002542639    0.040283025    0.767980986
249	 2169	 1546	 149694	 3	 6	 1	 2     0.468424094    0.030869886    0.019505932    0.016599166    0.023926314    0.002774477    0.040170607    0.768469499
250	 2193	 1564	 151887	 3	 6	 1	 2     0.468435616    0.030789586    0.019507871    0.016600609    0.023821032    0.002452772    0.040036029    0.769046945
251	 2208	 1575	 154095	 3	 6	 1	 2     0.468443955    0.030719594    0.019509881    0.016602307    0.023728844    0.002841008    0.039938334    0.769175665
252	 2229	 1591	 156324	 3	 6	 1	 2     0.468456782    0.030644929    0.019515496    0.016606788    0.023627465    0.002793511    0.039787602    0.770213026
253	 2253	 1608	 158577	 3	 6	 1	 2     0.468467945    0.030539930    0.019519952    0.016610810    0.023487417    0.002691965    0.039655947    0.770122304
254	 2277	 1624	 160854	 3	 6	 1	 2     0.468477625    0.030471873    0.019524898    0.016614772    0.023394731    0.002533115    0.039541422    0.770631698
255	 2292	 1636	 163146	 3	 6	 1	 2     0.468486705    0.030401731    0.019529079    0.016618134    0.023299792    0.002599549    0.039433698    0.770958152
256	 2313	 1651	 165459	 3	 6	 1	 2     0.468496587    0.030315025    0.019529716    0.016618643    0.023186007    0.002459646    0.039316123    0.771058366
257	 2331	 1663	 167790	 3	 6	 1	 2     0.468504487    0.030240176    0.019530608    0.016619284    0.023087304    0.002502966    0.039221868    0.771002941
258	 2355	 1679	 170145	 3	 6	 1	 2     0.468512963    0.030198644    0.019534556    0.016622481    0.023029529    0.002439679    0.039120488    0.771939333
259	 2370	 1692	 172515	 3	 6	 1	 2     0.468520316    0.030137971    0.019536516    0.016624156    0.022948242    0.002940430    0.039032333    0.772128334
260	 2406	 1716	 174921	 3	 6	 1	 2     0.468531305    0.030036717    0.019539171    0.016626351    0.022812828    0.002417247    0.038900202    0.772148092
261	 2427	 1731	 177348	 3	 6	 1	 2     0.468538465    0.029976249    0.019544118    0.016629567    0.022728901    0.002352597    0.038813871    0.772307628
262	 2448	 1746	 179796	 3	 6	 1	 2     0.468546178    0.029906113    0.019544097    0.016629256    0.022636340    0.002658758    0.038720647    0.772355717
263	 2475	 1764	 182271	 3	 6	 1	 2     0.468555574    0.029819038    0.019545793    0.016630402    0.022519702    0.002285856    0.038606782    0.772378223
264	 2493	 1776	 184764	 3	 6	 1	 2     0.468562421    0.029747194    0.019546409    0.016630850    0.022423948    0.002616094    0.038523597    0.772181116
265	 2514	 1792	 187278	 3	 6	 1	 2     0.468572694    0.029674311    0.019546769    0.016631296    0.022326858    0.002435859    0.038398438    0.772799962
266	 2535	 1806	 189813	 3	 6	 1	 2     0.468580989    0.029625808    0.019550940    0.016634732    0.022258690    0.002564510    0.038297079    0.773578795
267	 2562	 1825	 192375	 3	 6	 1	 2     0.468589624    0.029548830    0.019552032    0.016635609    0.022155167    0.002311336    0.038191277    0.773706265
268	 2580	 1837	 194955	 3	 6	 1	 2     0.468596270    0.029474983    0.019553931    0.016636825    0.022054895    0.002442556    0.038109652    0.773425665
269	 2604	 1853	 197559	 3	 6	 1	 2     0.468603987    0.029401211    0.019555737    0.016637872    0.021954598    0.002408382    0.038014644    0.773418035
270	 2628	 1869	 200187	 3	 6	 1	 2     0.468611427    0.029331684    0.019557317    0.016639240    0.021859987    0.002421276    0.037922812    0.773457506
271	 2658	 1889	 202845	 3	 6	 1	 2     0.468619704    0.029269116    0.019557154    0.016638997    0.021776108    0.002389294    0.037820404    0.773897505
272	 2682	 1905	 205527	 3	 6	 1	 2     0.468626676    0.029190841    0.019557010    0.016638806    0.021670914    0.002368185    0.037733909    0.773597046
273	 2709	 1924	 208236	 3	 6	 1	 2     0.468633480    0.029126872    0.019558017    0.016639520    0.021583759    0.002293598    0.037649316    0.773636148
274	 2730	 1940	 210966	 3	 6	 1	 2     0.468640231    0.029063997    0.019558924    0.016640154    0.021498009    0.002463225    0.037565185    0.773695019
275	 2760	 1961	 213726	 3	 6	 1	 2     0.468649347    0.028999843    0.019560910    0.016641129    0.021409383    0.002189265    0.037451291    0.774334930
276	 2781	 1976	 216507	 3	 6	 1	 2     0.468655580    0.028952001    0.019562590    0.016642052    0.021342995    0.002367737    0.037373205    0.774672689
277	 2805	 1993	 219312	 3	 6	 1	 2     0.468662275    0.028904673    0.019565451    0.016644162    0.021276119    0.002494922    0.037289155    0.775149569
278	 2844	 2019	 222156	 3	 6	 1	 2     0.468669818    0.028834347    0.019569033    0.016646884    0.021177170    0.002335094    0.037194238    0.775236943
279	 2877	 2044	 225033	 3	 6	 1	 2     0.468676813    0.028767874    0.019571929    0.016649254    0.021083884    0.002202295    0.037105987    0.775289288
280	 2901	 2065	 227934	 3	 6	 1	 2     0.468682583    0.028712070    0.019572403    0.016649660    0.021007237    0.002559501    0.037033039    0.775309568
281	 2940	 2091	 230874	 3	 6	 1	 2     0.468691469    0.028653080    0.019576002    0.016652416    0.020923173    0.002270252    0.036920401    0.776077170
282	 2967	 2110	 233841	 3	 6	 1	 2     0.468698268    0.028596569    0.019577629    0.016653662    0.020844189    0.002188711    0.036833988    0.776363646
283	 2988	 2124	 236829	 3	 6	 1	 2     0.468705708    0.028544948    0.019583237    0.016658607    0.020768025    0.002251085    0.036739199    0.776961616
284	 3018	 2145	 239847	 3	 6	 1	 2     0.468712638    0.028514221    0.019588709    0.016663082    0.020720601    0.002175636    0.036650684    0.777999696
285	 3042	 2161	 242889	 3	 6	 1	 2     0.468719153    0.028476789    0.019594671    0.016667977    0.020663407    0.002100326    0.036567272    0.778750696
286	 3066	 2177	 245955	 3	 6	 1	 2     0.468725673    0.028424928    0.019599527    0.016672006    0.020587255    0.002446324    0.036483602    0.779115170
287	 3102	 2201	 249057	 3	 6	 1	 2     0.468732856    0.028372482    0.019601009    0.016672909    0.020513367    0.002273537    0.036391200    0.779652283
288	 3138	 2225	 252195	 3	 6	 1	 2     0.468739313    0.028316691    0.019603437    0.016674650    0.020433802    0.002186977    0.036307932    0.779903728
289	 3171	 2247	 255366	 3	 6	 1	 2     0.468745311    0.028258634    0.019605645    0.016676147    0.020351144    0.002279547    0.036230412    0.779969970
290	 3213	 2275	 258579	 3	 6	 1	 2     0.468752155    0.028207431    0.019609035    0.016678503    0.020276708    0.002214566    0.036141760    0.780466453
291	 3246	 2297	 261825	 3	 6	 1	 2     0.468758738    0.028150232    0.019609552    0.016678419    0.020196560    0.002206953    0.036056274    0.780730491
292	 3279	 2320	 265104	 3	 6	 1	 2     0.468765260    0.028108286    0.019613490    0.016681210    0.020134218    0.002108489    0.035971389    0.781406747
293	 3312	 2343	 268416	 3	 6	 1	 2     0.468771042    0.028048868    0.019615141    0.016682379    0.020049569    0.002178988    0.035895956    0.781393534
294	 3357	 2373	 271773	 3	 6	 1	 2     0.468777179    0.028000402    0.019616315    0.016683065    0.019980557    0.002214030    0.035815724    0.781790738
295	 3402	 2403	 275175	 3	 6	 1	 2     0.468784878    0.027944600    0.019623224    0.016688721    0.019895471    0.002058707    0.035714813    0.782437265
296	 3429	 2421	 278604	 3	 6	 1	 2     0.468790648    0.027885143    0.019626175    0.016691099    0.019808949    0.002027972    0.035638997    0.782433443
297	 3459	 2443	 282063	 3	 6	 1	 2     0.468796198    0.027844443    0.019630431    0.016694599    0.019747384    0.002097699    0.035565913    0.782896904
298	 3498	 2471	 285561	 3	 6	 1	 2     0.468802528    0.027795948    0.019635567    0.016698796    0.019673822    0.002157077    0.035482383    0.783373205
299	 3540	 2499	 289101	 3	 6	 1	 2     0.468809261    0.027752643    0.019639957    0.016702257    0.019608194    0.002169826    0.035393313    0.784121091
300	 4720	 2499	 293821	 4	 8	 1	 2     0.469124968    0.022643673    0.011251825    0.008463448    0.019650251    0.002181422    0.030928531    0.732128960
301	 4788	 2533	 298609	 4	 8	 1	 2     0.469132266    0.022590200    0.011256834    0.008467816    0.019585730    0.002054886    0.030817628    0.733028503
302	 4836	 2557	 303445	 4	 8	 1	 2     0.469139098    0.022514539    0.011261286    0.008471844    0.019495843    0.002218624    0.030713450    0.733051458
303	 4896	 2587	 308341	 4	 8	 1	 2     0.469146248    0.022478277    0.011265510    0.008475310    0.019451510    0.002156004    0.030604047    0.734487082
304	 4948	 2613	 313289	 4	 8	 1	 2     0.469153159    0.022413868    0.011269962    0.008478435    0.019374453    0.002251245    0.030497920    0.734931041
305	 5008	 2643	 318297	 4	 8	 1	 2     0.469160184    0.022333765    0.011274352    0.008482600    0.019279161    0.002159922    0.030389658    0.734913349
306	 5072	 2676	 323369	 4	 8	 1	 2     0.469167514    0.022281471    0.011281394    0.008487410    0.019214424    0.002165179    0.030276279    0.735938218
307	 5120	 2700	 328489	 4	 8	 1	 2     0.469174594    0.022213711    0.011286864    0.008492712    0.019132581    0.002097661    0.030166370    0.736373358
308	 5172	 2726	 333661	 4	 8	 1	 2     0.469181385    0.022156344    0.011290655    0.008496089    0.019063701    0.002385491    0.030060557    0.737057000
309	 5232	 2756	 338893	 4	 8	 1	 2     0.469188963    0.022104609    0.011297040    0.008501599    0.018999753    0.002126650    0.029942057    0.738246174
310	 5292	 2787	 344185	 4	 8	 1	 2     0.469196075    0.022040292    0.011298413    0.008502936    0.018924067    0.002175114    0.029830394    0.738853539
311	 5348	 2815	 349533	 4	 8	 1	 2     0.469203163    0.021984335    0.011301823    0.008505405    0.018856823    0.002121675    0.029718697    0.739747601
312	 5400	 2841	 354933	 4	 8	 1	 2     0.469210161    0.021920672    0.011306085    0.008508617    0.018779998    0.002255089    0.029608017    0.740362747
313	 5460	 2872	 360393	 4	 8	 1	 2     0.469218342    0.021836236    0.011311837    0.008513010    0.018677889    0.002067756    0.029478084    0.740761717
314	 5512	 2900	 365905	 4	 8	 1	 2     0.469225037    0.021761304    0.011315762    0.008515969    0.018587842    0.002110841    0.029371312    0.740903352
315	 5568	 2928	 371473	 4	 8	 1	 2     0.469231753    0.021708232    0.011320059    0.008519302    0.018523056    0.002087160    0.029263823    0.741811195
316	 5616	 2953	 377089	 4	 8	 1	 2     0.469237561    0.021653696    0.011322108    0.008520605    0.018457855    0.002071947    0.029170541    0.742313816
317	 5672	 2981	 382761	 4	 8	 1	 2     0.469243741    0.021584377    0.011324338    0.008522422    0.018375111    0.002137211    0.029070973    0.742471771
318	 5720	 3006	 388481	 4	 8	 1	 2     0.469250210    0.021518019    0.011325597    0.008523458    0.018296339    0.002090505    0.028966363    0.742862320
319	 5776	 3035	 394257	 4	 8	 1	 2     0.469257577    0.021455931    0.011329397    0.008526460    0.018220914    0.002044501    0.028846769    0.743789725
320	 5820	 3058	 400077	 4	 8	 1	 2     0.469263844    0.021402760    0.011333720    0.008529920    0.018155576    0.001931594    0.028744639    0.744582661
321	 5864	 3082	 405941	 4	 8	 1	 2     0.469269342    0.021353718    0.011335771    0.008531204    0.018096452    0.002039595    0.028654748    0.745206959
322	 5924	 3114	 411865	 4	 8	 1	 2     0.469275495    0.021300161    0.011339886    0.008533885    0.018030636    0.001965907    0.028553801    0.745965850
323	 5968	 3136	 417833	 4	 8	 1	 2     0.469282169    0.021224238    0.011345035    0.008538122    0.017937627    0.002033532    0.028443892    0.746179109
324	 6020	 3162	 423853	 4	 8	 1	 2     0.469288289    0.021157905    0.011348204    0.008540809    0.017857078    0.001887385    0.028342742    0.746501718
325	 6056	 3180	 429909	 4	 8	 1	 2     0.469293713    0.021082841    0.011349204    0.008541695    0.017767435    0.002025235    0.028252790    0.746221564
326	 6116	 3210	 436025	 4	 8	 1	 2     0.469299474    0.021032080    0.011351237    0.008542673    0.017705869    0.001896227    0.028156941    0.746958976
327	 6168	 3237	 442193	 4	 8	 1	 2     0.469304383    0.020992764    0.011352849    0.008543473    0.017658114    0.002009455    0.028074997    0.747738803
328	 6228	 3267	 448421	 4	 8	 1	 2     0.469310367    0.020927123    0.011353632    0.008544126    0.017579520    0.001927642    0.027974783    0.748070981
329	 6288	 3297	 454709	 4	 8	 1	 2     0.469315428    0.020886406    0.011354445    0.008544352    0.017530503    0.001980784    0.027889761    0.748891531
330	 6344	 3326	 461053	 4	 8	 1	 2     0.469321348    0.020820025    0.011356004    0.008545342    0.017450348    0.001862575    0.027789963    0.749192265
331	 6384	 3346	 467437	 4	 8	 1	 2     0.469326041    0.020765615    0.011357087    0.008546033    0.017384687    0.002042619    0.027710586    0.749374804
332	 6440	 3376	 473877	 4	 8	 1	 2     0.469331794    0.020710979    0.011358698    0.008546768    0.017318333    0.001894998    0.027612981    0.750045051
333	 6484	 3399	 480361	 4	 8	 1	 2     0.469336391    0.020654735    0.011359362    0.008547122    0.017250594    0.001990564    0.027534734    0.750133814
334	 6536	 3428	 486897	 4	 8	 1	 2     0.469342106    0.020581369    0.011360274    0.008547439    0.017162078    0.002002896    0.027437146    0.750127926
335	 6588	 3456	 493485	 4	 8	 1	 2     0.469347688    0.020510713    0.011360980    0.008547898    0.017076811    0.001861689    0.027341496    0.750167933
336	 6644	 3484	 500129	 4	 8	 1	 2     0.469352595    0.020455989    0.011362206    0.008549002    0.017010225    0.001892042    0.027257134    0.750482017
337	 6696	 3510	 506825	 4	 8	 1	 2     0.469357384    0.020390444    0.011362885    0.008549373    0.016930891    0.001847255    0.027174537    0.750351124
338	 6744	 3535	 513569	 4	 8	 1	 2     0.469361802    0.020321173    0.011363274    0.008549485    0.016847139    0.001871991    0.027098128    0.749910575
339	 6792	 3560	 520361	 4	 8	 1	 2     0.469366593    0.020251330    0.011363874    0.008549927    0.016762421    0.001773851    0.027015005    0.749632673
340	 6836	 3582	 527197	 4	 8	 1	 2     0.469370754    0.020200592    0.011364594    0.008550174    0.016700596    0.001845686    0.026942622    0.749763415
341	 6900	 3614	 534097	 4	 8	 1	 2     0.469375328    0.020152728    0.011364998    0.008550231    0.016642394    0.001753643    0.026862821    0.750208923
342	 6940	 3634	 541037	 4	 8	 1	 2     0.469379589    0.020090716    0.011365133    0.008550310    0.016567155    0.001834306    0.026788268    0.749981894
343	 6996	 3662	 548033	 4	 8	 1	 2     0.469383965    0.020031529    0.011365823    0.008550816    0.016494854    0.001723861    0.026711477    0.749922169
344	 7044	 3686	 555077	 4	 8	 1	 2     0.469388091    0.019975444    0.011366300    0.008551049    0.016426368    0.001756645    0.026638876    0.749860601
345	 7084	 3707	 562161	 4	 8	 1	 2     0.469392235    0.019917532    0.011366877    0.008551513    0.016355494    0.001900615    0.026565756    0.749744620
346	 7148	 3739	 569309	 4	 8	 1	 2     0.469397292    0.019847315    0.011367653    0.008552096    0.016269369    0.001879282    0.026476245    0.749627238
347	 7212	 3772	 576521	 4	 8	 1	 2     0.469401612    0.019791708    0.011368442    0.008552741    0.016200932    0.001895852    0.026399543    0.749698868
348	 7272	 3804	 583793	 4	 8	 1	 2     0.469406245    0.019739863    0.011369234    0.008553464    0.016136998    0.001804369    0.026317038    0.750079207
349	 7324	 3830	 591117	 4	 8	 1	 2     0.469410526    0.019681173    0.011369825    0.008553781    0.016064733    0.001850521    0.026240580    0.750028122
350	 7380	 3858	 598497	 4	 8	 1	 2     0.469415506    0.019612400    0.011370173    0.008554112    0.015980157    0.001904645    0.026151331    0.749958007
351	 7444	 3890	 605941	 4	 8	 1	 2     0.469420563    0.019554381    0.011371248    0.008554505    0.015908128    0.001780001    0.026060410    0.750348162
352	 7488	 3912	 613429	 4	 8	 1	 2     0.469424882    0.019494786    0.011371506    0.008554561    0.015834631    0.001869978    0.025982480    0.750305064
353	 7548	 3943	 620977	 4	 8	 1	 2     0.469429797    0.019421871    0.011371764    0.008554792    0.015744589    0.001758322    0.025893540    0.750066298
354	 7620	 3979	 628597	 4	 8	 1	 2     0.469433924    0.019381664    0.011372557    0.008555159    0.015694389    0.001671726    0.025818605    0.750685973
355	 7656	 3999	 636253	 4	 8	 1	 2     0.469438049    0.019318115    0.011372487    0.008555051    0.015615893    0.001640707    0.025743493    0.750407712
356	 7704	 4023	 643957	 4	 8	 1	 2     0.469441603    0.019262132    0.011372741    0.008555302    0.015546397    0.001626666    0.025678599    0.750123927
357	 7752	 4048	 651709	 4	 8	 1	 2     0.469445326    0.019228619    0.011372487    0.008555166    0.015505043    0.001774992    0.025610450    0.750811470
358	 7808	 4076	 659517	 4	 8	 1	 2     0.469450062    0.019171312    0.011372687    0.008555154    0.015433769    0.001613724    0.025523487    0.751124334
359	 7852	 4098	 667369	 4	 8	 1	 2     0.469453712    0.019140245    0.011373347    0.008555202    0.015394673    0.001733274    0.025456279    0.751887002
360	 7908	 4126	 675277	 4	 8	 1	 2     0.469457686    0.019099986    0.011374696    0.008556015    0.015343590    0.001697410    0.025382880    0.752475105
361	 7960	 4152	 683237	 4	 8	 1	 2     0.469461892    0.019041677    0.011375296    0.008556552    0.015270498    0.001683714    0.025304969    0.752487657
362	 8008	 4176	 691245	 4	 8	 1	 2     0.469465739    0.018981303    0.011375899    0.008557141    0.015194696    0.001734858    0.025233502    0.752226272
363	 8072	 4208	 699317	 4	 8	 1	 2     0.469469626    0.018925457    0.011376464    0.008557595    0.015124450    0.001714722    0.025161084    0.752171765
364	 8124	 4235	 707441	 4	 8	 1	 2     0.469473761    0.018860100    0.011377268    0.008558518    0.015041980    0.001669009    0.025083807    0.751883474
365	 8188	 4267	 715629	 4	 8	 1	 2     0.469478626    0.018811636    0.011380905    0.008562290    0.014978405    0.001655074    0.024992587    0.752688609
366	 8236	 4292	 723865	 4	 8	 1	 2     0.469482559    0.018756473    0.011382430    0.008563670    0.014907903    0.001594073    0.024918601    0.752709714
367	 8284	 4316	 732149	 4	 8	 1	 2     0.469486381    0.018716584    0.011383540    0.008564730    0.014856835    0.001587237    0.024846472    0.753289411
368	 8336	 4342	 740485	 4	 8	 1	 2     0.469489863    0.018668651    0.011383766    0.008564862    0.014796229    0.001646047    0.024780604    0.753357359
369	 8392	 4370	 748877	 4	 8	 1	 2     0.469494125    0.018608843    0.011385137    0.008565918    0.014719636    0.001686997    0.024699718    0.753403049
370	 8456	 4402	 757333	 4	 8	 1	 2     0.469498210    0.018548255    0.011385973    0.008566730    0.014642315    0.001629255    0.024621939    0.753322254
371	 8520	 4434	 765853	 4	 8	 1	 2     0.469502099    0.018494917    0.011386979    0.008567506    0.014573904    0.001680940    0.024547685    0.753428160
372	 8580	 4465	 774433	 4	 8	 1	 2     0.469506191    0.018440857    0.011387671    0.008568037    0.014504694    0.001591933    0.024469298    0.753632455
373	 8628	 4489	 783061	 4	 8	 1	 2     0.469509995    0.018385500    0.011388107    0.008568627    0.014433906    0.001492227    0.024396181    0.753622061
374	 8680	 4516	 791741	 4	 8	 1	 2     0.469513074    0.018354616    0.011388645    0.008568935    0.014394120    0.001508722    0.024336864    0.754189865
375	 8744	 4548	 800485	 4	 8	 1	 2     0.469515921    0.018299732    0.011388817    0.008568964    0.014323932    0.001492546    0.024281869    0.753637688
376	 8816	 4584	 809301	 4	 8	 1	 2     0.469518958    0.018251236    0.011389025    0.008569045    0.014261758    0.001517987    0.024223072    0.753464940
377	 8888	 4621	 818189	 4	 8	 1	 2     0.469522261    0.018199163    0.011389636    0.008569686    0.014194566    0.001547586    0.024158963    0.753308929
378	 8952	 4654	 827141	 4	 8	 1	 2     0.469525706    0.018152731    0.011390295    0.008570504    0.014134454    0.001543121    0.024091918    0.753478032
379	 9004	 4682	 836145	 4	 8	 1	 2     0.469528974    0.018105123    0.011390672    0.008570847    0.014072956    0.001530992    0.024028158    0.753496087
380	 9068	 4715	 845213	 4	 8	 1	 2     0.469532275    0.018071826    0.011391264    0.008571130    0.014029611    0.001435923    0.023963557    0.754137868
381	 9112	 4738	 854325	 4	 8	 1	 2     0.469535182    0.018025534    0.011391740    0.008571362    0.013969544    0.001635051    0.023906538    0.754000177
382	 9180	 4772	 863505	 4	 8	 1	 2     0.469539305    0.017981177    0.011392787    0.008571975    0.013911403    0.001442872    0.023825414    0.754705769
383	 9224	 4794	 872729	 4	 8	 1	 2     0.469542082    0.017930135    0.011393038    0.008572193    0.013845160    0.001460264    0.023770621    0.754298145
384	 9284	 4825	 882013	 4	 8	 1	 2     0.469544967    0.017894334    0.011393673    0.008572635    0.013798239    0.001628197    0.023713569    0.754603147
385	 9364	 4866	 891377	 4	 8	 1	 2     0.469548817    0.017840127    0.011393987    0.008572860    0.013727607    0.001489763    0.023637222    0.754747179
386	 9416	 4894	 900793	 4	 8	 1	 2     0.469552100    0.017793513    0.011394732    0.008573471    0.013666352    0.001459814    0.023571914    0.754860764
387	 9464	 4918	 910257	 4	 8	 1	 2     0.469554964    0.017745195    0.011394891    0.008573519    0.013603250    0.001387493    0.023514795    0.754639594
388	 9512	 4942	 919769	 4	 8	 1	 2     0.469557458    0.017696038    0.011394983    0.008573556    0.013538986    0.001459142    0.023464943    0.754147932
389	 9576	 4976	 929345	 4	 8	 1	 2     0.469560313    0.017652372    0.011395194    0.008573673    0.013481684    0.001464211    0.023407731    0.754125716
390	 9648	 5012	 938993	 4	 8	 1	 2     0.469563369    0.017603518    0.011395770    0.008574171    0.013417163    0.001527373    0.023346347    0.754015918
391	 9712	 5045	 948705	 4	 8	 1	 2     0.469566586    0.017551572    0.011396252    0.008574478    0.013348525    0.001411659    0.023281565    0.753882816
392	 9772	 5076	 958477	 4	 8	 1	 2     0.469569404    0.017521984    0.011396902    0.008574903    0.013309041    0.001426948    0.023224639    0.754456684
393	 9824	 5102	 968301	 4	 8	 1	 2     0.469572188    0.017489650    0.011397573    0.008575494    0.013265866    0.001380795    0.023168286    0.754896154
394	 9868	 5127	 978169	 4	 8	 1	 2     0.469574662    0.017455003    0.011398693    0.008576640    0.013219187    0.001417952    0.023118088    0.755036589
395	 9932	 5160	 988101	 4	 8	 1	 2     0.469577194    0.017425836    0.011399139    0.008576922    0.013180266    0.001526156    0.023066616    0.755457005
396	 10004	 5196	 998105	 4	 8	 1	 2     0.469580301    0.017398573    0.011400012    0.008577440    0.013143441    0.001446815    0.023003273    0.756352060
397	 10068	 5228	 1008173	 4	 8	 1	 2     0.469583182    0.017356933    0.011400572    0.008577732    0.013087783    0.001516016    0.022944386    0.756478402
398	 10144	 5266	 1018317	 4	 8	 1	 2     0.469586420    0.017307406    0.011400830    0.008577971    0.013021804    0.001427719    0.022878020    0.756508041
399	 10216	 5303	 1028533	 4	 8	 1	 2     0.469589189    0.017273041    0.011401388    0.008578349    0.012975603    0.001488316    0.022821112    0.756888635
400	 10288	 5339	 1038821	 4	 8	 1	 2     0.469592303    0.017221506    0.011401708    0.008578512    0.012906639    0.001458678    0.022756953    0.756758005
401	 10356	 5374	 1049177	 4	 8	 1	 2     0.469595571    0.017182057    0.011402180    0.008578901    0.012853535    0.001403859    0.022689408    0.757272131
402	 10416	 5404	 1059593	 4	 8	 1	 2     0.469598319    0.017141396    0.011402524    0.008579284    0.012798824    0.001344939    0.022632454    0.757381215
403	 10480	 5436	 1070073	 4	 8	 1	 2     0.469600767    0.017107625    0.011403045    0.008579658    0.012753094    0.001315177    0.022581606    0.757591157
404	 10548	 5471	 1080621	 4	 8	 1	 2     0.469603182    0.017070439    0.011403492    0.008580013    0.012702765    0.001345926    0.022531333    0.757631106
405	 10624	 5510	 1091245	 4	 8	 1	 2     0.469605600    0.017030550    0.011404202    0.008580598    0.012648471    0.001399164    0.022480878    0.757557154
406	 10720	 5558	 1101965	 4	 8	 1	 2     0.469608199    0.017000042    0.011404594    0.008580863    0.012607009    0.001372956    0.022426530    0.758032680
407	 10800	 5600	 1112765	 4	 8	 1	 2     0.469610772    0.016962043    0.011405059    0.008581214    0.012555299    0.001308761    0.022372573    0.758162381
408	 10860	 5634	 1123625	 4	 8	 1	 2     0.469613214    0.016932962    0.011405734    0.008581755    0.012515367    0.001365823    0.022321263    0.758602295
409	 10940	 5675	 1134565	 4	 8	 1	 2     0.469615763    0.016894508    0.011406198    0.008582144    0.012462867    0.001378632    0.022267576    0.758704399
410	 11036	 5723	 1145601	 4	 8	 1	 2     0.469618350    0.016853305    0.011406637    0.008582360    0.012406552    0.001349615    0.022212952    0.758715236
411	 11116	 5764	 1156717	 4	 8	 1	 2     0.469620730    0.016812807    0.011407038    0.008582616    0.012351112    0.001369973    0.022162571    0.758612676
412	 11204	 5808	 1167921	 4	 8	 1	 2     0.469623277    0.016770115    0.011407240    0.008582711    0.012292748    0.001366807    0.022108536    0.758535752
413	 11288	 5852	 1179209	 4	 8	 1	 2     0.469625805    0.016730074    0.011407685    0.008582945    0.012237651    0.001325109    0.022054759    0.758569801
414	 11360	 5889	 1190569	 4	 8	 1	 2     0.469628368    0.016689118    0.011408157    0.008583238    0.012181158    0.001286827    0.022000117    0.758592218
415	 11444	 5932	 1202013	 4	 8	 1	 2     0.469630754    0.016651269    0.011408814    0.008583768    0.012128633    0.001297866    0.021949125    0.758630215
416	 11540	 5981	 1213553	 4	 8	 1	 2     0.469632961    0.016619343    0.011409395    0.008584222    0.012084215    0.001273286    0.021901862    0.758809588
417	 11624	 6025	 1225177	 4	 8	 1	 2     0.469635160    0.016588853    0.011409841    0.008584463    0.012041826    0.001332064    0.021854656    0.759053482
418	 11720	 6074	 1236897	 4	 8	 1	 2     0.469637717    0.016554346    0.011410073    0.008584650    0.011994023    0.001251155    0.021799638    0.759386281
419	 11800	 6114	 1248697	 4	 8	 1	 2     0.469639962    0.016517464    0.011410352    0.008584922    0.011942800    0.001282185    0.021751229    0.759380697
420	 11888	 6159	 1260585	 4	 8	 1	 2     0.469642204    0.016478942    0.011410688    0.008585218    0.011889144    0.001304209    0.021702759    0.759301703
421	 12004	 6217	 1272589	 4	 8	 1	 2     0.469644412    0.016449569    0.011411301    0.008585688    0.011847807    0.001282315    0.021654936    0.759622153
422	 12120	 6276	 1284709	 4	 8	 1	 2     0.469646429    0.016414169    0.011411493    0.008585813    0.011798423    0.001238771    0.021611142    0.759523438
423	 12220	 6329	 1296929	 4	 8	 1	 2     0.469648446    0.016380514    0.011411774    0.008585993    0.011751283    0.001236068    0.021567260    0.759508350
424	 12324	 6387	 1309253	 4	 8	 1	 2     0.469650341    0.016352992    0.011412062    0.008586206    0.011712608    0.001253183    0.021525951    0.759687302
425	 12428	 6439	 1321681	 4	 8	 1	 2     0.469652568    0.016319704    0.011412495    0.008586492    0.011665663    0.001249150    0.021477313    0.759857822
426	 12540	 6496	 1334221	 4	 8	 1	 2     0.469654789    0.016291790    0.011413158    0.008587021    0.011625930    0.001207642    0.021428694    0.760279193
427	 12640	 6550	 1346861	 4	 8	 1	 2     0.469656808    0.016264085    0.011413529    0.008587253    0.011586708    0.001244845    0.021384401    0.760558351
428	 12760	 6611	 1359621	 4	 8	 1	 2     0.469658895    0.016230990    0.011413871    0.008587527    0.011539869    0.001223875    0.021338499    0.760643470
429	 12868	 6669	 1372489	 4	 8	 1	 2     0.469660884    0.016197047    0.011414050    0.008587620    0.011491901    0.001226498    0.021294691    0.760614325
430	 12984	 6731	 1385473	 4	 8	 1	 2     0.469662861    0.016163448    0.011414261    0.008587765    0.011444287    0.001195288    0.021251029    0.760596044
431	 13084	 6784	 1398557	 4	 8	 1	 2     0.469664799    0.016131668    0.011414764    0.008588176    0.011398854    0.001249253    0.021208150    0.760635323
432	 16355	 6784	 1414912	 5	 13	 1	 3     0.469743373    0.014611184    0.009111673    0.005840308    0.011422089    0.001251300    0.019390031    0.753541033
433	 16505	 6844	 1431417	 5	 13	 1	 3     0.469745467    0.014574602    0.009112104    0.005840510    0.011374911    0.001181388    0.019339224    0.753629110
434	 16625	 6892	 1448042	 5	 13	 1	 3     0.469747452    0.014541267    0.009112382    0.005840660    0.011331943    0.001206292    0.019290944    0.753787211
435	 16760	 6946	 1464802	 5	 13	 1	 3     0.469749535    0.014508642    0.009112673    0.005840847    0.011289813    0.001170417    0.019240163    0.754081064
436	 16900	 7004	 1481702	 5	 13	 1	 3     0.469751357    0.014475252    0.009112833    0.005840915    0.011246741    0.001259993    0.019195615    0.754091570
437	 17040	 7061	 1498742	 5	 13	 1	 3     0.469753499    0.014441319    0.009113276    0.005841169    0.011202674    0.001223612    0.019143138    0.754386190
438	 17195	 7124	 1515937	 5	 13	 1	 3     0.469755435    0.014410392    0.009113649    0.005841397    0.011162472    0.001159353    0.019095558    0.754646281
439	 17355	 7188	 1533292	 5	 13	 1	 3     0.469757351    0.014380444    0.009113777    0.005841456    0.011123679    0.001208120    0.019048368    0.754943591
440	 17525	 7257	 1550817	 5	 13	 1	 3     0.469759362    0.014353081    0.009114198    0.005841797    0.011087937    0.001188202    0.018998722    0.755476159
441	 17685	 7323	 1568502	 5	 13	 1	 3     0.469761414    0.014321551    0.009114530    0.005842069    0.011046818    0.001195836    0.018947926    0.755837434
442	 17845	 7387	 1586347	 5	 13	 1	 3     0.469763287    0.014293463    0.009114928    0.005842337    0.011010049    0.001207673    0.018901432    0.756210598
443	 18015	 7457	 1604362	 5	 13	 1	 3     0.469765308    0.014259175    0.009115196    0.005842549    0.010965276    0.001230766    0.018851126    0.756409737
444	 18200	 7532	 1622562	 5	 13	 1	 3     0.469767321    0.014226055    0.009115709    0.005842892    0.010921744    0.001180597    0.018800896    0.756669007
445	 18370	 7600	 1640932	 5	 13	 1	 3     0.469769136    0.014197455    0.009116112    0.005843134    0.010884127    0.001151566    0.018755495    0.756975723
446	 18560	 7676	 1659492	 5	 13	 1	 3     0.469771008    0.014165883    0.009116624    0.005843472    0.010842482    0.001161511    0.018708551    0.757187607
447	 18740	 7749	 1678232	 5	 13	 1	 3     0.469772796    0.014135257    0.009116916    0.005843712    0.010802190    0.001140517    0.018663602    0.757370221
448	 18905	 7818	 1697137	 5	 13	 1	 3     0.469774522    0.014103538    0.009117264    0.005843905    0.010760357    0.001175550    0.018620096    0.757436354
449	 19095	 7895	 1716232	 5	 13	 1	 3     0.469776346    0.014070976    0.009117538    0.005844079    0.010717409    0.001137960    0.018574031    0.757561750
450	 19280	 7970	 1735512	 5	 13	 1	 3     0.469778139    0.014046644    0.009118101    0.005844377    0.010684963    0.001130021    0.018528614    0.758105517
451	 19455	 8045	 1754967	 5	 13	 1	 3     0.469779926    0.014025127    0.009118586    0.005844760    0.010656246    0.001187088    0.018483263    0.758801485
452	 19650	 8124	 1774617	 5	 13	 1	 3     0.469781830    0.013997106    0.009118840    0.005845034    0.010619121    0.001186327    0.018434784    0.759276911
453	 19860	 8208	 1794477	 5	 13	 1	 3     0.469783650    0.013964619    0.009119294    0.005845322    0.010575872    0.001172451    0.018388359    0.759427164
454	 20055	 8292	 1814532	 5	 13	 1	 3     0.469785639    0.013930720    0.009119640    0.005845575    0.010530771    0.001131286    0.018337479    0.759685666
455	 20255	 8377	 1834787	 5	 13	 1	 3     0.469787410    0.013899484    0.009120185    0.005845963    0.010488941    0.001118551    0.018292047    0.759864896
456	 20470	 8464	 1855257	 5	 13	 1	 3     0.469789085    0.013868022    0.009120522    0.005846269    0.010446919    0.001099812    0.018248965    0.759934742
457	 20655	 8539	 1875912	 5	 13	 1	 3     0.469790694    0.013843625    0.009120896    0.005846591    0.010414184    0.001129203    0.018207519    0.760324652
458	 20855	 8619	 1896767	 5	 13	 1	 3     0.469792276    0.013815359    0.009121335    0.005846895    0.010376194    0.001111748    0.018166641    0.760479592
459	 21050	 8698	 1917817	 5	 13	 1	 3     0.469793994    0.013790590    0.009122078    0.005847331    0.010342537    0.001109250    0.018122148    0.760979903
460	 21245	 8776	 1939062	 5	 13	 1	 3     0.469795728    0.013761747    0.009122727    0.005847680    0.010303471    0.001120095    0.018077160    0.761278127
461	 21470	 8867	 1960532	 5	 13	 1	 3     0.469797450    0.013729418    0.009123115    0.005848002    0.010259906    0.001115283    0.018032335    0.761377719
462	 21690	 8956	 1982222	 5	 13	 1	 3     0.469799083    0.013705577    0.009123638    0.005848423    0.010227515    0.001082401    0.017989742    0.761855122
463	 21900	 9040	 2004122	 5	 13	 1	 3     0.469800741    0.013679854    0.009124210    0.005848864    0.010192508    0.001117810    0.017946389    0.762262216
464	 22125	 9130	 2026247	 5	 13	 1	 3     0.469802393    0.013649023    0.009124727    0.005849227    0.010150625    0.001102967    0.017903107    0.762382942
465	 22360	 9224	 2048607	 5	 13	 1	 3     0.469804017    0.013627782    0.009125359    0.005849620    0.010121476    0.001097171    0.017860440    0.763014899
466	 22595	 9318	 2071202	 5	 13	 1	 3     0.469805658    0.013603340    0.009125840    0.005849977    0.010088107    0.001114639    0.017817226    0.763493711
467	 22865	 9428	 2094067	 5	 13	 1	 3     0.469807395    0.013575221    0.009126362    0.005850327    0.010049685    0.001037203    0.017771345    0.763882601
468	 23080	 9515	 2117147	 5	 13	 1	 3     0.469808863    0.013547641    0.009126836    0.005850564    0.010011965    0.001096586    0.017732498    0.764000682
469	 23345	 9622	 2140492	 5	 13	 1	 3     0.469810504    0.013520250    0.009127249    0.005850841    0.009974492    0.001055166    0.017688972    0.764332116
470	 23590	 9721	 2164082	 5	 13	 1	 3     0.469812173    0.013491810    0.009127855    0.005851193    0.009935351    0.001099024    0.017644594    0.764642730
471	 23840	 9822	 2187922	 5	 13	 1	 3     0.469813815    0.013466456    0.009128480    0.005851564    0.009900318    0.001023631    0.017600827    0.765103578
472	 24050	 9906	 2211972	 5	 13	 1	 3     0.469815361    0.013437947    0.009128955    0.005851833    0.009861065    0.001041699    0.017559493    0.765281034
473	 24295	 10004	 2236267	 5	 13	 1	 3     0.469817030    0.013412917    0.009129825    0.005852173    0.009826120    0.001018120    0.017514802    0.765804702
474	 24500	 10086	 2260767	 5	 13	 1	 3     0.469818607    0.013382664    0.009130501    0.005852457    0.009784153    0.001065080    0.017472435    0.765930148
475	 24770	 10194	 2285537	 5	 13	 1	 3     0.469820408    0.013355774    0.009131626    0.005853007    0.009746286    0.001055322    0.017423941    0.766518517
476	 25005	 10289	 2310542	 5	 13	 1	 3     0.469822037    0.013331578    0.009132544    0.005853438    0.009712241    0.001043459    0.017379973    0.767065521
477	 25265	 10394	 2335807	 5	 13	 1	 3     0.469823782    0.013304847    0.009133550    0.005853874    0.009674566    0.001027426    0.017332713    0.767614791
478	 25500	 10489	 2361307	 5	 13	 1	 3     0.469825435    0.013277725    0.009134522    0.005854308    0.009636311    0.001027626    0.017287870    0.768037083
479	 25750	 10589	 2387057	 5	 13	 1	 3     0.469827072    0.013255965    0.009135596    0.005854774    0.009605284    0.001038130    0.017243316    0.768759612
480	 25990	 10685	 2413047	 5	 13	 1	 3     0.469828660    0.013231439    0.009136450    0.005855168    0.009570593    0.001072116    0.017199980    0.769270598
481	 26260	 10796	 2439307	 5	 13	 1	 3     0.469830383    0.013204184    0.009137144    0.005855447    0.009532214    0.001079443    0.017152860    0.769794919
482	 26535	 10907	 2465842	 5	 13	 1	 3     0.469832162    0.013178356    0.009137865    0.005855779    0.009495708    0.001054965    0.017104073    0.770480536
483	 26805	 11020	 2492647	 5	 13	 1	 3     0.469833963    0.013146112    0.009138578    0.005856095    0.009450220    0.001005411    0.017054513    0.770828916
484	 27065	 11124	 2519712	 5	 13	 1	 3     0.469835433    0.013119608    0.009139245    0.005856416    0.009412667    0.001027285    0.017013980    0.771107508
485	 27310	 11222	 2547022	 5	 13	 1	 3     0.469836964    0.013093971    0.009139958    0.005856719    0.009376206    0.001023467    0.016971644    0.771520471
486	 27550	 11320	 2574572	 5	 13	 1	 3     0.469838561    0.013064177    0.009140474    0.005857026    0.009334047    0.001008239    0.016927372    0.771778216
487	 27800	 11420	 2602372	 5	 13	 1	 3     0.469840124    0.013040378    0.009141095    0.005857394    0.009300099    0.001022014    0.016883935    0.772354195
488	 28040	 11517	 2630412	 5	 13	 1	 3     0.469841655    0.013016330    0.009141642    0.005857724    0.009265810    0.001022761    0.016841293    0.772881917
489	 28305	 11625	 2658717	 5	 13	 1	 3     0.469843138    0.012994958    0.009142303    0.005858085    0.009235108    0.001014164    0.016799859    0.773515883
490	 28565	 11731	 2687282	 5	 13	 1	 3     0.469844586    0.012970639    0.009142748    0.005858383    0.009200414    0.000983734    0.016759310    0.773936302
491	 28785	 11824	 2716067	 5	 13	 1	 3     0.469846006    0.012946939    0.009143109    0.005858612    0.009166613    0.001003499    0.016719463    0.774363323
492	 29040	 11927	 2745107	 5	 13	 1	 3     0.469847414    0.012927779    0.009143413    0.005858876    0.009139227    0.000960939    0.016679837    0.775054237
493	 34848	 11927	 2779955	 6	 15	 1	 3     0.469886147    0.011698606    0.007289859    0.004131133    0.009149609    0.000958372    0.015550506    0.752297453
494	 35112	 12016	 2815067	 6	 15	 1	 3     0.469887432    0.011676252    0.007290063    0.004131236    0.009120847    0.000972895    0.015511632    0.752741701
495	 35424	 12121	 2850491	 6	 15	 1	 3     0.469888741    0.011648033    0.007290315    0.004131385    0.009084491    0.000964811    0.015471924    0.752849656
496	 35724	 12223	 2886215	 6	 15	 1	 3     0.469890096    0.011621294    0.007290663    0.004131571    0.009049900    0.000965901    0.015430733    0.753126479
497	 36006	 12318	 2922221	 6	 15	 1	 3     0.469891509    0.011596741    0.007290970    0.004131725    0.009018102    0.000976720    0.015387646    0.753639695
498	 36288	 12415	 2958509	 6	 15	 1	 3     0.469892988    0.011564596    0.007291321    0.004131887    0.008976442    0.000979433    0.015342407    0.753766702
499	 36612	 12524	 2995121	 6	 15	 1	 3     0.469894461    0.011533239    0.007291649    0.004132044    0.008935740    0.000953924    0.015297209    0.753944000
500	 36912	 12625	 3032033	 6	 15	 1	 3     0.469895822    0.011502653    0.007292110    0.004132266    0.008895851    0.000954917    0.015255363    0.754007161
501	 37212	 12727	 3069245	 6	 15	 1	 3     0.469897113    0.011475531    0.007292442    0.004132430    0.008860479    0.000974513    0.015215545    0.754197805
502	 37518	 12829	 3106763	 6	 15	 1	 3     0.469898538    0.011445418    0.007292815    0.004132614    0.008821136    0.000955026    0.015171483    0.754403381
503	 37806	 12927	 3144569	 6	 15	 1	 3     0.469899855    0.011419411    0.007293167    0.004132754    0.008787074    0.000947369    0.015130635    0.754721203
504	 38082	 13020	 3182651	 6	 15	 1	 3     0.469901191    0.011390823    0.007293498    0.004132923    0.008749613    0.000897918    0.015089064    0.754905874
505	 38358	 13113	 3221009	 6	 15	 1	 3     0.469902304    0.011363690    0.007293666    0.004133014    0.008714120    0.000975489    0.015054373    0.754843141
506	 38688	 13224	 3259697	 6	 15	 1	 3     0.469903639    0.011335034    0.007293877    0.004133106    0.008676540    0.000933748    0.015012642    0.755032608
507	 39042	 13342	 3298739	 6	 15	 1	 3     0.469904843    0.011312351    0.007294009    0.004133142    0.008646775    0.000905759    0.014974920    0.755419804
508	 39330	 13440	 3338069	 6	 15	 1	 3     0.469905911    0.011288790    0.007294114    0.004133175    0.008615839    0.000930280    0.014941354    0.755539929
509	 39636	 13542	 3377705	 6	 15	 1	 3     0.469907148    0.011258945    0.007294190    0.004133170    0.008576633    0.000917097    0.014902406    0.755511931
510	 39948	 13648	 3417653	 6	 15	 1	 3     0.469908254    0.011235851    0.007294317    0.004133221    0.008546186    0.000901823    0.014867478    0.755733499
511	 40230	 13744	 3457883	 6	 15	 1	 3     0.469909328    0.011210250    0.007294437    0.004133276    0.008512396    0.000904325    0.014833499    0.755738720
512	 40506	 13838	 3498389	 6	 15	 1	 3     0.469910444    0.011186146    0.007294626    0.004133343    0.008480465    0.000924946    0.014798120    0.755916674
513	 40824	 13944	 3539213	 6	 15	 1	 3     0.469911691    0.011158491    0.007294845    0.004133456    0.008443764    0.000908512    0.014758464    0.756073975
514	 41118	 14042	 3580331	 6	 15	 1	 3     0.469912785    0.011132648    0.007294970    0.004133504    0.008409475    0.000917992    0.014723578    0.756110252
515	 41430	 14146	 3621761	 6	 15	 1	 3     0.469913973    0.011107186    0.007295134    0.004133579    0.008375595    0.000883421    0.014685630    0.756330278
516	 41700	 14236	 3663461	 6	 15	 1	 3     0.469915075    0.011081726    0.007295237    0.004133615    0.008341713    0.000887801    0.014650303    0.756416162
517	 41976	 14328	 3705437	 6	 15	 1	 3     0.469916189    0.011056588    0.007295305    0.004133625    0.008308229    0.000920342    0.014614530    0.756547618
518	 42318	 14442	 3747755	 6	 15	 1	 3     0.469917363    0.011033555    0.007295491    0.004133700    0.008277388    0.000882119    0.014576733    0.756929237
519	 42600	 14536	 3790355	 6	 15	 1	 3     0.469918454    0.011009184    0.007295652    0.004133742    0.008244731    0.000886600    0.014541534    0.757085439
520	 42894	 14634	 3833249	 6	 15	 1	 3     0.469919513    0.010981776    0.007295746    0.004133784    0.008208014    0.000883499    0.014507283    0.756983648
521	 43194	 14734	 3876443	 6	 15	 1	 3     0.469920612    0.010957388    0.007295818    0.004133792    0.008175292    0.000880995    0.014471626    0.757163580
522	 43470	 14827	 3919913	 6	 15	 1	 3     0.469921750    0.010928561    0.007295879    0.004133822    0.008136559    0.000879869    0.014434638    0.757106716
523	 43782	 14931	 3963695	 6	 15	 1	 3     0.469922916    0.010904574    0.007296065    0.004133904    0.008104146    0.000892303    0.014396613    0.757440272
524	 44070	 15028	 4007765	 6	 15	 1	 3     0.469924060    0.010875042    0.007296134    0.004133938    0.008064302    0.000876115    0.014359220    0.757356069
525	 44412	 15142	 4052177	 6	 15	 1	 3     0.469925199    0.010851497    0.007296250    0.004133969    0.008032417    0.000842105    0.014321909    0.757685058
526	 44676	 15231	 4096853	 6	 15	 1	 3     0.469926186    0.010824403    0.007296306    0.004133974    0.007995725    0.000893797    0.014289494    0.757507781
527	 45006	 15342	 4141859	 6	 15	 1	 3     0.469927321    0.010799307    0.007296384    0.004133987    0.007961646    0.000911752    0.014252108    0.757734014
528	 45342	 15454	 4187201	 6	 15	 1	 3     0.469928541    0.010771296    0.007296535    0.004134030    0.007923470    0.000872861    0.014211837    0.757910150
529	 45666	 15563	 4232867	 6	 15	 1	 3     0.469929704    0.010747219    0.007296760    0.004134122    0.007890501    0.000852471    0.014173328    0.758270647
530	 45942	 15655	 4278809	 6	 15	 1	 3     0.469930825    0.010719481    0.007296943    0.004134209    0.007852510    0.000877195    0.014136100    0.758305412
531	 46290	 15771	 4325099	 6	 15	 1	 3     0.469931970    0.010692649    0.007297034    0.004134229    0.007815756    0.000849989    0.014097970    0.758453136
532	 46620	 15881	 4371719	 6	 15	 1	 3     0.469932999    0.010669692    0.007297110    0.004134255    0.007784248    0.000843869    0.014063630    0.758672740
533	 46926	 15987	 4418645	 6	 15	 1	 3     0.469934004    0.010648832    0.007297201    0.004134274    0.007755545    0.000847355    0.014030027    0.759002936
534	 47244	 16095	 4465889	 6	 15	 1	 3     0.469935015    0.010625924    0.007297277    0.004134309    0.007723990    0.000801520    0.013996121    0.759204931
535	 47520	 16188	 4513409	 6	 15	 1	 3     0.469935886    0.010602479    0.007297393    0.004134377    0.007691594    0.000842972    0.013966835    0.759118211
536	 47868	 16304	 4561277	 6	 15	 1	 3     0.469936851    0.010581857    0.007297558    0.004134470    0.007662985    0.000800166    0.013934327    0.759409234
537	 48180	 16412	 4609457	 6	 15	 1	 3     0.469937731    0.010562690    0.007297649    0.004134499    0.007636409    0.000839730    0.013904615    0.759653559
538	 48498	 16520	 4657955	 6	 15	 1	 3     0.469938719    0.010537605    0.007297746    0.004134525    0.007601580    0.000826357    0.013871195    0.759675380
539	 48816	 16627	 4706771	 6	 15	 1	 3     0.469939704    0.010513961    0.007297851    0.004134567    0.007568669    0.000831125    0.013837769    0.759801784
540	 49140	 16736	 4755911	 6	 15	 1	 3     0.469940703    0.010490684    0.007297910    0.004134598    0.007536244    0.000850171    0.013803809    0.759984755
541	 49476	 16850	 4805387	 6	 15	 1	 3     0.469941751    0.010468331    0.007298015    0.004134650    0.007504995    0.000824410    0.013768078    0.760333560
542	 49806	 16960	 4855193	 6	 15	 1	 3     0.469942761    0.010443217    0.007298141    0.004134730    0.007469801    0.000794515    0.013733574    0.760415122
543	 50094	 17056	 4905287	 6	 15	 1	 3     0.469943616    0.010420782    0.007298194    0.004134758    0.007438350    0.000798516    0.013704268    0.760404145
544	 50436	 17170	 4955723	 6	 15	 1	 3     0.469944489    0.010401471    0.007298287    0.004134776    0.007411181    0.000802291    0.013674297    0.760658559
545	 50760	 17278	 5006483	 6	 15	 1	 3     0.469945418    0.010382373    0.007298379    0.004134804    0.007384263    0.000770202    0.013642343    0.761040357
546	 51036	 17372	 5057519	 6	 15	 1	 3     0.469946265    0.010361975    0.007298445    0.004134824    0.007355490    0.000800425    0.013613153    0.761173797
547	 51378	 17486	 5108897	 6	 15	 1	 3     0.469947224    0.010339908    0.007298534    0.004134850    0.007324281    0.000796002    0.013579989    0.761407679
548	 51702	 17595	 5160599	 6	 15	 1	 3     0.469948171    0.010319672    0.007298684    0.004134914    0.007295535    0.000805847    0.013547188    0.761757476
549	 60319	 17595	 5220918	 7	 18	 1	 3     0.469967563    0.009534305    0.006137416    0.004021784    0.007296239    0.000800524    0.012856885    0.741571954
550	 60697	 17704	 5281615	 7	 18	 1	 3     0.469968501    0.009512218    0.006137552    0.004021875    0.007267238    0.000786491    0.012822543    0.741835568
551	 61110	 17822	 5342725	 7	 18	 1	 3     0.469969376    0.009489072    0.006137632    0.004021931    0.007236848    0.000769411    0.012790414    0.741889376
552	 61474	 17928	 5404199	 7	 18	 1	 3     0.469970218    0.009467482    0.006137686    0.004021954    0.007208469    0.000788374    0.012759440    0.741998248
553	 61859	 18039	 5466058	 7	 18	 1	 3     0.469971129    0.009445951    0.006137805    0.004022052    0.007180065    0.000791996    0.012725841    0.742265349
554	 62244	 18151	 5528302	 7	 18	 1	 3     0.469972058    0.009418889    0.006137895    0.004022118    0.007144349    0.000752232    0.012691518    0.742140488
555	 62650	 18270	 5590952	 7	 18	 1	 3     0.469972796    0.009396765    0.006137933    0.004022126    0.007115122    0.000805855    0.012664155    0.741997028
556	 63133	 18408	 5654085	 7	 18	 1	 3     0.469973784    0.009370799    0.006138016    0.004022160    0.007080723    0.000756990    0.012627441    0.742098037
557	 63553	 18528	 5717638	 7	 18	 1	 3     0.469974606    0.009347529    0.006138068    0.004022191    0.007049852    0.000771247    0.012596800    0.742055856
558	 63994	 18655	 5781632	 7	 18	 1	 3     0.469975463    0.009325543    0.006138123    0.004022218    0.007020627    0.000734616    0.012564775    0.742197397
559	 64365	 18761	 5845997	 7	 18	 1	 3     0.469976229    0.009302141    0.006138167    0.004022247    0.006989473    0.000741510    0.012536085    0.742029177
560	 64764	 18875	 5910761	 7	 18	 1	 3     0.469976975    0.009279445    0.006138211    0.004022263    0.006959200    0.000759182    0.012508093    0.741875274
561	 65177	 18994	 5975938	 7	 18	 1	 3     0.469977770    0.009255054    0.006138265    0.004022282    0.006926596    0.000745485    0.012478179    0.741699113
562	 65632	 19127	 6041570	 7	 18	 1	 3     0.469978545    0.009235115    0.006138374    0.004022370    0.006899834    0.000746183    0.012448965    0.741837965
563	 66038	 19249	 6107608	 7	 18	 1	 3     0.469979302    0.009214216    0.006138455    0.004022435    0.006871765    0.000765871    0.012420358    0.741864023
564	 66521	 19387	 6174129	 7	 18	 1	 3     0.469980097    0.009192836    0.006138514    0.004022456    0.006843016    0.000724568    0.012390242    0.741941586
565	 66927	 19504	 6241056	 7	 18	 1	 3     0.469980829    0.009172717    0.006138561    0.004022463    0.006815923    0.000719685    0.012362421    0.741983880
566	 67340	 19622	 6308396	 7	 18	 1	 3     0.469981539    0.009152688    0.006138607    0.004022477    0.006788903    0.000737143    0.012335421    0.741984218
567	 67816	 19758	 6376212	 7	 18	 1	 3     0.469982317    0.009135352    0.006138674    0.004022494    0.006765451    0.000717670    0.012305723    0.742366079
568	 68208	 19870	 6444420	 7	 18	 1	 3     0.469983051    0.009115941    0.006138717    0.004022499    0.006739179    0.000715796    0.012277688    0.742480269
569	 68614	 19987	 6513034	 7	 18	 1	 3     0.469983777    0.009097930    0.006138769    0.004022497    0.006714748    0.000700465    0.012249860    0.742696668
570	 69020	 20106	 6582054	 7	 18	 1	 3     0.469984479    0.009078832    0.006138809    0.004022488    0.006688813    0.000698165    0.012222899    0.742772368
571	 69440	 20229	 6651494	 7	 18	 1	 3     0.469985113    0.009061099    0.006138858    0.004022510    0.006664678    0.000714797    0.012198502    0.742804237
572	 69888	 20358	 6721382	 7	 18	 1	 3     0.469985833    0.009041476    0.006138924    0.004022554    0.006637914    0.000719607    0.012170724    0.742887300
573	 70343	 20492	 6791725	 7	 18	 1	 3     0.469986629    0.009021747    0.006138992    0.004022596    0.006610952    0.000698782    0.012139940    0.743145941
574	 70791	 20621	 6862516	 7	 18	 1	 3     0.469987316    0.009003669    0.006139052    0.004022609    0.006586205    0.000685074    0.012113311    0.743287210
575	 71239	 20749	 6933755	 7	 18	 1	 3     0.469987984    0.008986554    0.006139123    0.004022645    0.006562722    0.000683224    0.012087363    0.743466895
576	 71652	 20869	 7005407	 7	 18	 1	 3     0.469988654    0.008968392    0.006139169    0.004022660    0.006537787    0.000673670    0.012061271    0.743569403
577	 72058	 20985	 7077465	 7	 18	 1	 3     0.469989327    0.008952690    0.006139215    0.004022672    0.006516187    0.000669637    0.012035019    0.743886666
578	 72422	 21090	 7149887	 7	 18	 1	 3     0.469989954    0.008937016    0.006139261    0.004022690    0.006494592    0.000682091    0.012010506    0.744099834
579	 72870	 21218	 7222757	 7	 18	 1	 3     0.469990613    0.008920113    0.006139325    0.004022714    0.006471251    0.000676106    0.011984703    0.744291526
580	 73304	 21345	 7296061	 7	 18	 1	 3     0.469991233    0.008902652    0.006139395    0.004022761    0.006447096    0.000690571    0.011960355    0.744346797
581	 73815	 21493	 7369876	 7	 18	 1	 3     0.469991859    0.008885105    0.006139476    0.004022807    0.006422766    0.000679999    0.011935740    0.744411744
582	 74298	 21633	 7444174	 7	 18	 1	 3     0.469992456    0.008867579    0.006139520    0.004022821    0.006398457    0.000673346    0.011912212    0.744410787
583	 74781	 21771	 7518955	 7	 18	 1	 3     0.469993102    0.008848608    0.006139564    0.004022843    0.006372097    0.000694026    0.011886707    0.744412063
584	 75320	 21925	 7594275	 7	 18	 1	 3     0.469993751    0.008828933    0.006139621    0.004022881    0.006344692    0.000676898    0.011861027    0.744364983
585	 75838	 22077	 7670113	 7	 18	 1	 3     0.469994378    0.008810356    0.006139686    0.004022913    0.006318753    0.000666413    0.011836155    0.744359637
586	 76328	 22219	 7746441	 7	 18	 1	 3     0.469994978    0.008791507    0.006139740    0.004022951    0.006292391    0.000654773    0.011812280    0.744268424
587	 76853	 22372	 7823294	 7	 18	 1	 3     0.469995554    0.008774064    0.006139788    0.004022985    0.006267950    0.000665611    0.011789353    0.744236237
588	 77413	 22536	 7900707	 7	 18	 1	 3     0.469996160    0.008756040    0.006139858    0.004023040    0.006242625    0.000662395    0.011765177    0.744233581
589	 77931	 22688	 7978638	 7	 18	 1	 3     0.469996759    0.008737983    0.006139903    0.004023069    0.006217230    0.000667444    0.011741215    0.744214563
590	 78505	 22852	 8057143	 7	 18	 1	 3     0.469997364    0.008720176    0.006139947    0.004023079    0.006192133    0.000674806    0.011716960    0.744235360
591	 79086	 23019	 8136229	 7	 18	 1	 3     0.469997996    0.008701756    0.006140000    0.004023105    0.006166113    0.000671641    0.011691583    0.744275253
592	 79639	 23178	 8215868	 7	 18	 1	 3     0.469998630    0.008683043    0.006140049    0.004023124    0.006139629    0.000649731    0.011666084    0.744298042
593	 91016	 23178	 8306884	 8	 19	 1	 3     0.470017301    0.007847470    0.004886922    0.003688013    0.006140096    0.000649720    0.010887904    0.720751193
594	 91720	 23362	 8398604	 8	 19	 1	 3     0.470017857    0.007830260    0.004886974    0.003688047    0.006118043    0.000652143    0.010863876    0.720761169
595	 92400	 23535	 8491004	 8	 19	 1	 3     0.470018445    0.007811195    0.004887035    0.003688093    0.006093575    0.000645245    0.010838383    0.720697414
596	 93104	 23711	 8584108	 8	 19	 1	 3     0.470019003    0.007792988    0.004887080    0.003688118    0.006070182    0.000627672    0.010814183    0.720626642
597	 93752	 23877	 8677860	 8	 19	 1	 3     0.470019552    0.007777246    0.004887143    0.003688150    0.006049908    0.000642600    0.010790277    0.720764205
598	 94448	 24054	 8772308	 8	 19	 1	 3     0.470020106    0.007759743    0.004887183    0.003688172    0.006027359    0.000646134    0.010766118    0.720755918
599	 95192	 24242	 8867500	 8	 19	 1	 3     0.470020659    0.007742793    0.004887241    0.003688208    0.006005474    0.000641231    0.010741938    0.720800391
600	 95968	 24439	 8963468	 8	 19	 1	 3     0.470021212    0.007725029    0.004887305    0.003688249    0.005982502    0.000626496    0.010717727    0.720771272
601	 96648	 24613	 9060116	 8	 19	 1	 3     0.470021762    0.007706813    0.004887352    0.003688272    0.005958923    0.000628497    0.010693565    0.720696322
602	 97376	 24797	 9157492	 8	 19	 1	 3     0.470022324    0.007688243    0.004887405    0.003688303    0.005934842    0.000614075    0.010668867    0.720624083
603	 98088	 24977	 9255580	 8	 19	 1	 3     0.470022829    0.007670609    0.004887439    0.003688326    0.005911953    0.000636753    0.010646583    0.720476184
604	 98944	 25195	 9354524	 8	 19	 1	 3     0.470023379    0.007651799    0.004887479    0.003688348    0.005887493    0.000636199    0.010622258    0.720355163
605	 99848	 25421	 9454372	 8	 19	 1	 3     0.470023919    0.007634964    0.004887521    0.003688380    0.005865562    0.000628038    0.010598349    0.720391901
606	 100680	 25632	 9555052	 8	 19	 1	 3     0.470024458    0.007617075    0.004887568    0.003688410    0.005842218    0.000617505    0.010574419    0.720330328
607	 101592	 25867	 9656644	 8	 19	 1	 3     0.470024967    0.007601168    0.004887616    0.003688441    0.005821423    0.000613743    0.010551792    0.720367504
608	 102472	 26088	 9759116	 8	 19	 1	 3     0.470025475    0.007584462    0.004887651    0.003688459    0.005799563    0.000620634    0.010529106    0.720332923
609	 103344	 26310	 9862460	 8	 19	 1	 3     0.470026001    0.007567590    0.004887686    0.003688483    0.005777451    0.000612062    0.010505615    0.720337608
610	 104200	 26524	 9966660	 8	 19	 1	 3     0.470026523    0.007550038    0.004887720    0.003688507    0.005754413    0.000613750    0.010482217    0.720271149
611	 105072	 26743	 10071732	 8	 19	 1	 3     0.470027030    0.007532981    0.004887763    0.003688530    0.005731978    0.000607729    0.010459495    0.720205064
612	 105976	 26981	 10177708	 8	 19	 1	 3     0.470027531    0.007519534    0.004887838    0.003688579    0.005714230    0.000601253    0.010436938    0.720473138
613	 106880	 27208	 10284588	 8	 19	 1	 3     0.470028035    0.007503640    0.004887877    0.003688603    0.005693266    0.000599803    0.010414190    0.720520790
614	 107760	 27428	 10392348	 8	 19	 1	 3     0.470028533    0.007487400    0.004887910    0.003688623    0.005671817    0.000604191    0.010391725    0.720515626
615	 108648	 27654	 10500996	 8	 19	 1	 3     0.470029031    0.007471410    0.004887953    0.003688648    0.005650653    0.000604051    0.010369163    0.720541295
616	 109616	 27896	 10610612	 8	 19	 1	 3     0.470029534    0.007456644    0.004888010    0.003688685    0.005631065    0.000600428    0.010346338    0.720703653
617	 110552	 28131	 10721164	 8	 19	 1	 3     0.470030031    0.007441852    0.004888058    0.003688719    0.005611421    0.000595848    0.010323748    0.720847903
618	 111472	 28364	 10832636	 8	 19	 1	 3     0.470030518    0.007426250    0.004888089    0.003688737    0.005590687    0.000600478    0.010301537    0.720887588
619	 112520	 28630	 10945156	 8	 19	 1	 3     0.470030990    0.007410637    0.004888129    0.003688766    0.005569896    0.000607395    0.010279968    0.720881341
620	 113664	 28922	 11058820	 8	 19	 1	 3     0.470031480    0.007395129    0.004888188    0.003688797    0.005549194    0.000584593    0.010257533    0.720946174
621	 114688	 29181	 11173508	 8	 19	 1	 3     0.470031942    0.007380127    0.004888223    0.003688819    0.005529154    0.000587070    0.010236360    0.720971790
622	 115680	 29431	 11289188	 8	 19	 1	 3     0.470032390    0.007365061    0.004888262    0.003688842    0.005508994    0.000595618    0.010215748    0.720951708
623	 116776	 29705	 11405964	 8	 19	 1	 3     0.470032860    0.007349969    0.004888313    0.003688874    0.005488755    0.000588430    0.010194124    0.721000563
624	 117856	 29980	 11523820	 8	 19	 1	 3     0.470033320    0.007333240    0.004888353    0.003688898    0.005466298    0.000587061    0.010172898    0.720860500
625	 118960	 30262	 11642780	 8	 19	 1	 3     0.470033790    0.007318177    0.004888400    0.003688924    0.005446032    0.000588892    0.010151152    0.720920813
626	 120096	 30549	 11762876	 8	 19	 1	 3     0.470034267    0.007301580    0.004888442    0.003688947    0.005423670    0.000579838    0.010129017    0.720857639
627	 121232	 30836	 11884108	 8	 19	 1	 3     0.470034720    0.007287822    0.004888490    0.003688977    0.005405092    0.000572693    0.010108009    0.720994857
628	 122368	 31123	 12006476	 8	 19	 1	 3     0.470035159    0.007274400    0.004888545    0.003689007    0.005386930    0.000582574    0.010087542    0.721127102
629	 123544	 31417	 12130020	 8	 19	 1	 3     0.470035615    0.007259597    0.004888596    0.003689031    0.005366878    0.000575318    0.010066276    0.721180051
630	 124688	 31705	 12254708	 8	 19	 1	 3     0.470036073    0.007244631    0.004888652    0.003689059    0.005346566    0.000572446    0.010044894    0.721225282
631	 125872	 32007	 12380580	 8	 19	 1	 3     0.470036506    0.007229419    0.004888695    0.003689082    0.005325896    0.000564525    0.010024579    0.721169339
632	 127072	 32307	 12507652	 8	 19	 1	 3     0.470036939    0.007215614    0.004888730    0.003689102    0.005307109    0.000568198    0.010004293    0.721251777
633	 128312	 32620	 12635964	 8	 19	 1	 3     0.470037370    0.007201693    0.004888794    0.003689144    0.005288108    0.000568601    0.009983989    0.721324253
634	 129616	 32946	 12765580	 8	 19	 1	 3     0.470037794    0.007187849    0.004888856    0.003689179    0.005269180    0.000574185    0.009964009    0.721381192
635	 130920	 33274	 12896500	 8	 19	 1	 3     0.470038237    0.007174520    0.004888923    0.003689222    0.005250921    0.000571101    0.009943091    0.721558347
636	 132200	 33597	 13028700	 8	 19	 1	 3     0.470038672    0.007161400    0.004888982    0.003689256    0.005232925    0.000558273    0.009922521    0.721731934
637	 133480	 33925	 13162180	 8	 19	 1	 3     0.470039103    0.007147093    0.004889048    0.003689296    0.005213267    0.000559683    0.009902086    0.721776547
638	 134752	 34245	 13296932	 8	 19	 1	 3     0.470039527    0.007133356    0.004889114    0.003689337    0.005194356    0.000544061    0.009881919    0.721859404
639	 136008	 34563	 13432940	 8	 19	 1	 3     0.470039941    0.007120782    0.004889185    0.003689377    0.005177007    0.000553141    0.009862216    0.722026544
640	 137296	 34888	 13570236	 8	 19	 1	 3     0.470040372    0.007108583    0.004889268    0.003689421    0.005160137    0.000546734    0.009841665    0.722294781
641	 138592	 35214	 13708828	 8	 19	 1	 3     0.470040776    0.007097198    0.004889357    0.003689470    0.005144356    0.000552681    0.009822328    0.722557605
642	 139968	 35559	 13848796	 8	 19	 1	 3     0.470041196    0.007086564    0.004889436    0.003689506    0.005129601    0.000551042    0.009802239    0.722953542
643	 141416	 35921	 13990212	 8	 19	 1	 3     0.470041615    0.007073653    0.004889507    0.003689540    0.005111681    0.000542388    0.009782097    0.723122296
644	 142760	 36257	 14132972	 8	 19	 1	 3     0.470042024    0.007060032    0.004889565    0.003689567    0.005092760    0.000551033    0.009762455    0.723182046
645	 144280	 36637	 14277252	 8	 19	 1	 3     0.470042446    0.007045822    0.004889620    0.003689594    0.005072989    0.000533950    0.009742116    0.723233219
646	 145648	 36979	 14422900	 8	 19	 1	 3     0.470042840    0.007032759    0.004889690    0.003689631    0.005054763    0.000539039    0.009723093    0.723304705
647	 147136	 37354	 14570036	 8	 19	 1	 3     0.470043255    0.007019701    0.004889763    0.003689673    0.005036509    0.000540049    0.009702973    0.723458800
648	 148560	 37710	 14718596	 8	 19	 1	 3     0.470043658    0.007006691    0.004889825    0.003689706    0.005018299    0.000533580    0.009683465    0.723572695
649	 150024	 38078	 14868620	 8	 19	 1	 3     0.470044050    0.006993364    0.004889883    0.003689734    0.004999618    0.000526562    0.009664408    0.723620543
650	 151456	 38443	 15020076	 8	 19	 1	 3     0.470044442    0.006979593    0.004889947    0.003689759    0.004980275    0.000529152    0.009645288    0.723627275
651	 152960	 38823	 15173036	 8	 19	 1	 3     0.470044847    0.006967336    0.004890030    0.003689799    0.004963001    0.000523277    0.009625570    0.723836184
652	 154392	 39184	 15327428	 8	 19	 1	 3     0.470045246    0.006955130    0.004890119    0.003689836    0.004945763    0.000523471    0.009606071    0.724034819
653	 155952	 39575	 15483380	 8	 19	 1	 3     0.470045644    0.006943159    0.004890199    0.003689869    0.004928834    0.000524102    0.009586564    0.724259349
654	 157456	 39951	 15640836	 8	 19	 1	 3     0.470046050    0.006929616    0.004890277    0.003689899    0.004909661    0.000521615    0.009566627    0.724353080
655	 159024	 40343	 15799860	 8	 19	 1	 3     0.470046453    0.006917323    0.004890361    0.003689934    0.004892210    0.000518389    0.009546804    0.724569474
656	 160496	 40711	 15960356	 8	 19	 1	 3     0.470046845    0.006904272    0.004890452    0.003689970    0.004873649    0.000519428    0.009527508    0.724667198
657	 180558	 40711	 16140914	 9	 28	 1	 4     0.470061330    0.006715646    0.004618801    0.003060948    0.004875098    0.000518898    0.008783837    0.764545892
658	 182322	 41103	 16323236	 9	 28	 1	 4     0.470061728    0.006703343    0.004618892    0.003060978    0.004858050    0.000520170    0.008762505    0.765003097
659	 184095	 41499	 16507331	 9	 28	 1	 4     0.470062136    0.006690541    0.004619002    0.003061009    0.004840264    0.000520469    0.008740557    0.765459364
660	 185922	 41906	 16693253	 9	 28	 1	 4     0.470062560    0.006677312    0.004619131    0.003061041    0.004821838    0.000512867    0.008717769    0.765942708
661	 187605	 42282	 16880858	 9	 28	 1	 4     0.470062969    0.006664315    0.004619246    0.003061063    0.004803713    0.000520576    0.008695646    0.766396802
662	 189396	 42681	 17070254	 9	 28	 1	 4     0.470063388    0.006650754    0.004619345    0.003061082    0.004784787    0.000518707    0.008672991    0.766835138
663	 191160	 43076	 17261414	 9	 28	 1	 4     0.470063794    0.006638197    0.004619438    0.003061108    0.004767228    0.000511718    0.008650965    0.767336111
664	 192897	 43469	 17454311	 9	 28	 1	 4     0.470064201    0.006625263    0.004619545    0.003061133    0.004749096    0.000504791    0.008628811    0.767807166
665	 194616	 43857	 17648927	 9	 28	 1	 4     0.470064585    0.006612607    0.004619634    0.003061160    0.004731338    0.000512728    0.008607877    0.768204172
666	 196443	 44269	 17845370	 9	 28	 1	 4     0.470065001    0.006599032    0.004619735    0.003061186    0.004712246    0.000510272    0.008585118    0.768659360
667	 198162	 44655	 18043532	 9	 28	 1	 4     0.470065387    0.006586199    0.004619815    0.003061214    0.004694180    0.000509031    0.008563961    0.769059983
668	 199980	 45063	 18243512	 9	 28	 1	 4     0.470065762    0.006572758    0.004619886    0.003061244    0.004675232    0.000499248    0.008543366    0.769340491
669	 201690	 45448	 18445202	 9	 28	 1	 4     0.470066125    0.006558969    0.004619939    0.003061268    0.004655775    0.000512266    0.008523380    0.769526770
670	 203544	 45861	 18648746	 9	 28	 1	 4     0.470066512    0.006546956    0.004620004    0.003061292    0.004638771    0.000503131    0.008502002    0.770048795
671	 205308	 46254	 18854054	 9	 28	 1	 4     0.470066872    0.006535453    0.004620061    0.003061316    0.004622465    0.000504559    0.008482075    0.770501750
672	 207108	 46659	 19061162	 9	 28	 1	 4     0.470067240    0.006523178    0.004620115    0.003061342    0.004605039    0.000495753    0.008461654    0.770910468
673	 230120	 46659	 19291282	 10	 38	 1	 5     0.470077209    0.006218025    0.004176675    0.002134279    0.004606432    0.000495544    0.007888402    0.788248949
674	 231970	 47029	 19523252	 10	 38	 1	 5     0.470077575    0.006204915    0.004176749    0.002134324    0.004588653    0.000504731    0.007866575    0.788769560
675	 234060	 47449	 19757312	 10	 38	 1	 5     0.470077937    0.006192838    0.004176823    0.002134365    0.004572241    0.000491813    0.007844887    0.789410675
676	 236030	 47846	 19993342	 10	 38	 1	 5     0.470078297    0.006179252    0.004176897    0.002134410    0.004553756    0.000496098    0.007823305    0.789851836
677	 238160	 48272	 20231502	 10	 38	 1	 5     0.470078659    0.006166263    0.004176968    0.002134448    0.004536048    0.000483026    0.007801548    0.790389653
678	 240020	 48646	 20471522	 10	 38	 1	 5     0.470078992    0.006152634    0.004177019    0.002134477    0.004517456    0.000487961    0.007781409    0.790683792
679	 242200	 49084	 20713722	 10	 38	 1	 5     0.470079339    0.006139912    0.004177100    0.002134523    0.004500039    0.000481855    0.007760473    0.791177530
680	 244130	 49470	 20957852	 10	 38	 1	 5     0.470079673    0.006125911    0.004177164    0.002134560    0.004480857    0.000487716    0.007740171    0.791443897
681	 246330	 49911	 21204182	 10	 38	 1	 5     0.470080019    0.006112899    0.004177242    0.002134601    0.004462980    0.000475178    0.007719142    0.791914302
682	 248140	 50274	 21452322	 10	 38	 1	 5     0.470080341    0.006098686    0.004177304    0.002134640    0.004443433    0.000473377    0.007699521    0.792086349
683	 250190	 50686	 21702512	 10	 38	 1	 5     0.470080666    0.006085440    0.004177364    0.002134670    0.004425179    0.000462088    0.007679672    0.792408835
684	 252050	 51060	 21954562	 10	 38	 1	 5     0.470080974    0.006072372    0.004177419    0.002134707    0.004407138    0.000476593    0.007660771    0.792658126
685	 254220	 51495	 22208782	 10	 38	 1	 5     0.470081291    0.006061135    0.004177469    0.002134730    0.004391596    0.000460145    0.007641270    0.793210400
686	 256120	 51876	 22464902	 10	 38	 1	 5     0.470081589    0.006048962    0.004177496    0.002134749    0.004374753    0.000472773    0.007622927    0.793522151
687	 258140	 52281	 22723042	 10	 38	 1	 5     0.470081908    0.006036534    0.004177545    0.002134779    0.004357506    0.000463992    0.007603220    0.793944456
688	 260120	 52679	 22983162	 10	 38	 1	 5     0.470082215    0.006024118    0.004177593    0.002134809    0.004340244    0.000466374    0.007584236    0.794294699
689	 262090	 53076	 23245252	 10	 38	 1	 5     0.470082522    0.006011598    0.004177639    0.002134836    0.004322805    0.000461110    0.007565168    0.794641727
690	 264160	 53491	 23509412	 10	 38	 1	 5     0.470082820    0.006000556    0.004177677    0.002134857    0.004307400    0.000454916    0.007546654    0.795128053
691	 266080	 53875	 23775492	 10	 38	 1	 5     0.470083112    0.005988171    0.004177716    0.002134883    0.004290091    0.000459115    0.007528458    0.795404611
692	 268090	 54279	 24043582	 10	 38	 1	 5     0.470083414    0.005976135    0.004177763    0.002134910    0.004273228    0.000458282    0.007509564    0.795803118
693	 270010	 54666	 24313592	 10	 38	 1	 5     0.470083702    0.005964512    0.004177806    0.002134938    0.004256917    0.000455781    0.007491526    0.796167812
694	 271920	 55049	 24585512	 10	 38	 1	 5     0.470083995    0.005951905    0.004177845    0.002134961    0.004239196    0.000458203    0.007473098    0.796444085
695	 273930	 55453	 24859442	 10	 38	 1	 5     0.470084285    0.005940215    0.004177899    0.002134988    0.004222715    0.000455099    0.007454802    0.796830700
696	 275950	 55858	 25135392	 10	 38	 1	 5     0.470084572    0.005927996    0.004177936    0.002135011    0.004205471    0.000454147    0.007436731    0.797123886
697	 278000	 56268	 25413392	 10	 38	 1	 5     0.470084863    0.005915689    0.004177986    0.002135044    0.004188055    0.000450896    0.007418322    0.797442972
698	 279940	 56657	 25693332	 10	 38	 1	 5     0.470085155    0.005902930    0.004178030    0.002135073    0.004169970    0.000443717    0.007399779    0.797717119
699	 307934	 56657	 26001266	 11	 49	 1	 6     0.470090004    0.005697137    0.003880898    0.002077454    0.004170852    0.000443966    0.007085053    0.804106517
700	 310134	 57059	 26311400	 11	 49	 1	 6     0.470090285    0.005685139    0.003880943    0.002077481    0.004154406    0.000451660    0.007066348    0.804537116
701	 312378	 57471	 26623778	 11	 49	 1	 6     0.470090570    0.005672005    0.003880974    0.002077498    0.004136384    0.000440652    0.007047366    0.804840427
702	 314490	 57858	 26938268	 11	 49	 1	 6     0.470090850    0.005659412    0.003881014    0.002077519    0.004119063    0.000435975    0.007028674    0.805189156
703	 316558	 58236	 27254826	 11	 49	 1	 6     0.470091116    0.005647141    0.003881038    0.002077533    0.004102163    0.000439457    0.007010863    0.805484449
704	 318626	 58615	 27573452	 11	 49	 1	 6     0.470091387    0.005635510    0.003881065    0.002077551    0.004086111    0.000441668    0.006992642    0.805919948
705	 320859	 59022	 27894311	 11	 49	 1	 6     0.470091673    0.005623183    0.003881094    0.002077569    0.004069066    0.000434821    0.006973444    0.806371026
706	 323037	 59420	 28217348	 11	 49	 1	 6     0.470091943    0.005611260    0.003881118    0.002077582    0.004052549    0.000438864    0.006955177    0.806774590
707	 325314	 59836	 28542662	 11	 49	 1	 6     0.470092220    0.005598947    0.003881146    0.002077597    0.004035456    0.000436503    0.006936448    0.807177762
708	 327591	 60253	 28870253	 11	 49	 1	 6     0.470092489    0.005587370    0.003881174    0.002077614    0.004019352    0.000434202    0.006918198    0.807633665
709	 329659	 60632	 29199912	 11	 49	 1	 6     0.470092762    0.005574422    0.003881199    0.002077628    0.004001310    0.000428785    0.006899618    0.807931986
710	 332013	 61062	 29531925	 11	 49	 1	 6     0.470093021    0.005563281    0.003881220    0.002077641    0.003985753    0.000432655    0.006881963    0.808385746
711	 334235	 61467	 29866160	 11	 49	 1	 6     0.470093284    0.005550708    0.003881239    0.002077654    0.003968166    0.000429904    0.006863944    0.808676165
712	 336556	 61891	 30202716	 11	 49	 1	 6     0.470093554    0.005538853    0.003881269    0.002077672    0.003951538    0.000429214    0.006845423    0.809132414
713	 338822	 62303	 30541538	 11	 49	 1	 6     0.470093819    0.005527629    0.003881297    0.002077691    0.003935762    0.000421768    0.006827192    0.809649063
714	 340879	 62677	 30882417	 11	 49	 1	 6     0.470094077    0.005516201    0.003881320    0.002077706    0.003919672    0.000428289    0.006809446    0.810080807
715	 343145	 63089	 31225562	 11	 49	 1	 6     0.470094344    0.005504304    0.003881350    0.002077726    0.003902882    0.000420108    0.006790991    0.810530392
716	 345422	 63503	 31570984	 11	 49	 1	 6     0.470094595    0.005492304    0.003881367    0.002077736    0.003885922    0.000422063    0.006773574    0.810842830
717	 347732	 63926	 31918716	 11	 49	 1	 6     0.470094849    0.005481843    0.003881392    0.002077753    0.003871098    0.000417266    0.006755934    0.811411563
718	 379344	 63926	 32298060	 12	 54	 1	 6     0.470099736    0.005122919    0.003354931    0.001559774    0.003871529    0.000417295    0.006406827    0.799603236
719	 381768	 64332	 32679828	 12	 54	 1	 6     0.470099985    0.005111109    0.003354949    0.001559781    0.003855872    0.000416820    0.006388546    0.800042520
720	 384288	 64755	 33064116	 12	 54	 1	 6     0.470100225    0.005099735    0.003354968    0.001559785    0.003840766    0.000413608    0.006370895    0.800473807
721	 386736	 65165	 33450852	 12	 54	 1	 6     0.470100469    0.005087899    0.003354984    0.001559789    0.003825023    0.000410338    0.006352833    0.800886597
722	 389064	 65554	 33839916	 12	 54	 1	 6     0.470100709    0.005075700    0.003354998    0.001559792    0.003808769    0.000410005    0.006335046    0.801209726
723	 391692	 65992	 34231608	 12	 54	 1	 6     0.470100950    0.005064076    0.003355013    0.001559796    0.003793252    0.000409160    0.006317121    0.801643100
724	 394200	 66410	 34625808	 12	 54	 1	 6     0.470101186    0.005052170    0.003355028    0.001559799    0.003777329    0.000409260    0.006299542    0.801990064
725	 396732	 66832	 35022540	 12	 54	 1	 6     0.470101421    0.005041382    0.003355043    0.001559803    0.003762874    0.000409587    0.006281983    0.802514414
726	 399384	 67276	 35421924	 12	 54	 1	 6     0.470101663    0.005029838    0.003355062    0.001559807    0.003747376    0.000398935    0.006263882    0.802990564
727	 401784	 67678	 35823708	 12	 54	 1	 6     0.470101885    0.005018202    0.003355075    0.001559810    0.003731732    0.000400227    0.006247184    0.803274241
728	 404196	 68083	 36227904	 12	 54	 1	 6     0.470102109    0.005006746    0.003355089    0.001559813    0.003716299    0.000402501    0.006230324    0.803609262
729	 406860	 68529	 36634764	 12	 54	 1	 6     0.470102345    0.004995539    0.003355105    0.001559817    0.003701172    0.000394003    0.006212438    0.804118923


==> data/lshaped/criterionA/varth1_thX0.1_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.016001621    0.145571194    0.738866350
12	 47	 124	 528	 1	 1	 1	 0     0.447349429    0.106706251    0.063764494    0.063764494    0.085558829    0.016029999    0.144614306    0.737867878
13	 48	 126	 576	 1	 1	 1	 0     0.447660793    0.105833634    0.063676433    0.063676433    0.084534430    0.016002879    0.143647569    0.736758961
14	 49	 128	 625	 1	 1	 1	 0     0.447970874    0.104946397    0.063556940    0.063556940    0.083512045    0.016031041    0.142677628    0.735549076
15	 50	 130	 675	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.014863479    0.141697550    0.734246494
16	 51	 132	 726	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.015389561    0.140815338    0.734143492
17	 52	 134	 778	 1	 1	 1	 0     0.448858051    0.102663815    0.063655168    0.063655168    0.080547368    0.014863769    0.139861573    0.734038756
18	 53	 136	 831	 1	 1	 1	 0     0.449135610    0.102128404    0.063974239    0.063974239    0.079608465    0.015389760    0.138967671    0.734907646
19	 54	 138	 885	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.012177541    0.138001112    0.735890848
20	 56	 142	 941	 1	 1	 1	 0     0.449634780    0.101643547    0.065226934    0.065226934    0.077954203    0.012194796    0.137343999    0.740065439
21	 58	 146	 999	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.014669268    0.136682244    0.741058589
22	 60	 151	 1059	 1	 1	 1	 0     0.450174841    0.100960550    0.065605169    0.065605169    0.076739783    0.015579225    0.135563349    0.744748121
23	 62	 156	 1121	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.012677623    0.134287609    0.748593808
24	 63	 158	 1184	 1	 1	 1	 0     0.450768814    0.100226619    0.065739380    0.065739380    0.075655198    0.011076864    0.133575018    0.750339546
25	 64	 160	 1248	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.010658648    0.133012693    0.750730257
26	 65	 162	 1313	 1	 1	 1	 0     0.451083292    0.099707292    0.066256283    0.066256283    0.074509389    0.010659226    0.132509142    0.752455943
27	 66	 164	 1379	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.010579252    0.132003616    0.751612667
28	 67	 166	 1446	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.010585888    0.131524634    0.755271480
29	 68	 168	 1514	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.009573766    0.131043296    0.757258510
30	 69	 170	 1583	 1	 1	 1	 0     0.451637028    0.098938692    0.066959761    0.066959761    0.072837183    0.009828156    0.130609357    0.757516107
31	 71	 174	 1654	 1	 1	 1	 0     0.451760469    0.098698774    0.066885200    0.066885200    0.072579735    0.009609666    0.130181752    0.758161359
32	 72	 176	 1726	 1	 1	 1	 0     0.451887066    0.098379838    0.066822696    0.066822696    0.072203323    0.009951718    0.129741623    0.758275066
33	 74	 180	 1800	 1	 1	 1	 0     0.452012384    0.098191989    0.066845878    0.066845878    0.071925623    0.012460031    0.129304347    0.759386605
34	 76	 184	 1876	 1	 1	 1	 0     0.452282712    0.097254254    0.066675444    0.066675444    0.070800955    0.012464616    0.128355591    0.757693944
35	 78	 188	 1954	 1	 1	 1	 0     0.452553068    0.096504092    0.066791255    0.066791255    0.069656069    0.009438040    0.127399097    0.757494316
36	 79	 190	 2033	 1	 1	 1	 0     0.452674456    0.096120210    0.066715623    0.066715623    0.069196246    0.009440424    0.126967109    0.757048114
37	 80	 192	 2113	 1	 1	 1	 0     0.452795872    0.095804217    0.066740311    0.066740311    0.068732662    0.011439494    0.126533426    0.757145521
38	 82	 196	 2195	 1	 1	 1	 0     0.452998917    0.095474470    0.066869689    0.066869689    0.068145574    0.011442218    0.125804574    0.758910962
39	 84	 200	 2279	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.009096665    0.125071068    0.766228735
40	 168	 200	 2447	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.012012231    0.103992800    0.715940042
41	 172	 204	 2619	 2	 3	 1	 1     0.458774190    0.074036949    0.022360297    0.017427588    0.070579649    0.011491718    0.102766981    0.720435182
42	 174	 206	 2793	 2	 3	 1	 1     0.458978128    0.073384772    0.022529313    0.017436513    0.069840925    0.011652459    0.101852283    0.720501980
43	 178	 210	 2971	 2	 3	 1	 1     0.459244862    0.073040000    0.022920602    0.017490712    0.069350469    0.011386971    0.100642766    0.725735218
44	 180	 212	 3151	 2	 3	 1	 1     0.459447652    0.072371199    0.023107347    0.017501137    0.068583095    0.009172987    0.099712908    0.725795684
45	 182	 214	 3333	 2	 3	 1	 1     0.459561460    0.072002607    0.023108102    0.017506386    0.068193775    0.010318831    0.099187064    0.725927390
46	 186	 218	 3519	 2	 3	 1	 1     0.459729875    0.071671144    0.023283043    0.017710327    0.067783868    0.009953063    0.098403514    0.728339273
47	 188	 220	 3707	 2	 3	 1	 1     0.459853196    0.071162039    0.023380398    0.017834019    0.067211552    0.009067921    0.097825597    0.727437816
48	 190	 222	 3897	 2	 3	 1	 1     0.459972922    0.070758758    0.023364369    0.017813130    0.066790030    0.010093474    0.097261095    0.727513485
49	 194	 226	 4091	 2	 3	 1	 1     0.460124865    0.070264712    0.023345363    0.017782213    0.066273099    0.009998028    0.096539724    0.727832116
50	 196	 228	 4287	 2	 3	 1	 1     0.460258287    0.069632825    0.023334667    0.017756650    0.065606582    0.008499594    0.095901608    0.726086105
51	 198	 230	 4485	 2	 3	 1	 1     0.460370049    0.069232560    0.023417370    0.017765113    0.065151931    0.008441152    0.095363660    0.725984721
52	 200	 233	 4685	 2	 3	 1	 1     0.460462862    0.068851968    0.023427173    0.017761934    0.064743811    0.008425504    0.094914501    0.725410424
53	 202	 235	 4887	 2	 3	 1	 1     0.460572773    0.068458835    0.023509421    0.017770251    0.064295561    0.008388649    0.094379714    0.725355392
54	 204	 238	 5091	 2	 3	 1	 1     0.460664485    0.068078956    0.023519288    0.017767084    0.063887302    0.008383167    0.093931050    0.724775840
55	 206	 240	 5297	 2	 3	 1	 1     0.460755400    0.067769861    0.023529341    0.017772746    0.063554104    0.008431488    0.093484070    0.724934858
56	 208	 242	 5505	 2	 3	 1	 1     0.460856705    0.067395649    0.023505579    0.017747536    0.063163765    0.008366810    0.092983370    0.724814004
57	 210	 244	 5715	 2	 3	 1	 1     0.460965365    0.067118608    0.023565371    0.017755390    0.062845690    0.008275761    0.092443182    0.726052548
58	 212	 246	 5927	 2	 3	 1	 1     0.461072436    0.066742032    0.023657209    0.017764418    0.062408616    0.009129481    0.091907663    0.726185722
59	 214	 249	 6141	 2	 3	 1	 1     0.461180868    0.066280741    0.023668806    0.017762537    0.061910615    0.009969131    0.091362008    0.725473772
60	 218	 253	 6359	 2	 3	 1	 1     0.461349748    0.065945195    0.023861755    0.017995913    0.061476706    0.009019580    0.090505356    0.728633060
61	 220	 255	 6579	 2	 3	 1	 1     0.461451596    0.065518382    0.023969633    0.018134726    0.060976348    0.010206447    0.089984633    0.728106340
62	 224	 260	 6803	 2	 3	 1	 1     0.461608797    0.064908558    0.024037347    0.018222214    0.060293672    0.008294513    0.089174704    0.727880831
63	 228	 264	 7031	 2	 3	 1	 1     0.461704516    0.064565351    0.024032894    0.018205153    0.059925826    0.007576926    0.088677784    0.728089358
64	 230	 266	 7261	 2	 3	 1	 1     0.461772997    0.064157562    0.024028264    0.018203176    0.059488111    0.008397775    0.088320489    0.726417657
65	 234	 270	 7495	 2	 3	 1	 1     0.461873720    0.063770567    0.024024010    0.018185058    0.059072262    0.007377775    0.087792236    0.726380487
66	 236	 272	 7731	 2	 3	 1	 1     0.461946029    0.063394496    0.024011496    0.018161234    0.058671204    0.009023906    0.087410958    0.725246553
67	 240	 276	 7971	 2	 3	 1	 1     0.462082293    0.063006376    0.024011289    0.018167438    0.058251707    0.008696365    0.086687738    0.726819931
68	 242	 278	 8213	 2	 3	 1	 1     0.462181547    0.062500722    0.024011521    0.018175214    0.057704308    0.007310345    0.086156988    0.725428353
69	 244	 280	 8457	 2	 3	 1	 1     0.462249817    0.062196944    0.024066138    0.018243262    0.057352253    0.008336023    0.085789953    0.724991007
70	 246	 283	 8703	 2	 3	 1	 1     0.462332870    0.061778477    0.024072620    0.018253672    0.056895423    0.007229589    0.085341239    0.723899456
71	 248	 285	 8951	 2	 3	 1	 1     0.462415460    0.061535370    0.024122154    0.018261527    0.056610277    0.007951556    0.084892589    0.724861511
72	 250	 288	 9201	 2	 3	 1	 1     0.462496366    0.061194200    0.024126584    0.018259259    0.056237337    0.007206593    0.084450704    0.724614451
73	 252	 290	 9453	 2	 3	 1	 1     0.462577631    0.060905440    0.024174790    0.018266050    0.055902166    0.008116021    0.084004435    0.725026485
74	 254	 293	 9707	 2	 3	 1	 1     0.462661325    0.060488707    0.024181316    0.018265729    0.055444997    0.007288187    0.083542253    0.724049269
75	 256	 295	 9963	 2	 3	 1	 1     0.462730008    0.060233324    0.024236118    0.018332968    0.055142215    0.008214337    0.083160982    0.724297890
76	 258	 298	 10221	 2	 3	 1	 1     0.462810421    0.059854845    0.024242124    0.018342791    0.054725879    0.007141185    0.082712296    0.723651104
77	 260	 300	 10481	 2	 3	 1	 1     0.462874264    0.059635862    0.024298498    0.018413550    0.054461170    0.006853771    0.082354266    0.724138106
78	 262	 303	 10743	 2	 3	 1	 1     0.462929659    0.059383413    0.024292622    0.018409340    0.054187252    0.006825976    0.082042306    0.723814529
79	 264	 306	 11007	 2	 3	 1	 1     0.462984618    0.059132563    0.024286777    0.018405165    0.053914863    0.006819197    0.081731590    0.723497026
80	 266	 308	 11273	 2	 3	 1	 1     0.463038533    0.058773088    0.024283407    0.018404128    0.053521884    0.008959851    0.081425590    0.721801198
81	 270	 313	 11543	 2	 3	 1	 1     0.463162046    0.058498697    0.024292614    0.018410414    0.053216224    0.009377388    0.080720064    0.724710738
82	 274	 318	 11817	 2	 3	 1	 1     0.463302183    0.058197272    0.024300084    0.018415381    0.052881267    0.007491453    0.079911809    0.728268733
83	 276	 320	 12093	 2	 3	 1	 1     0.463374958    0.058021874    0.024302444    0.018417315    0.052687086    0.006801672    0.079488727    0.729938398
84	 278	 322	 12371	 2	 3	 1	 1     0.463428541    0.057656935    0.024299087    0.018416273    0.052286485    0.006421903    0.079175735    0.728214718
85	 280	 324	 12651	 2	 3	 1	 1     0.463481176    0.057372194    0.024308910    0.018423883    0.051967735    0.007186653    0.078867032    0.727454710
86	 286	 330	 12937	 2	 3	 1	 1     0.463550061    0.057150331    0.024337543    0.018444813    0.051709229    0.006413453    0.078461142    0.728390260
87	 288	 332	 13225	 2	 3	 1	 1     0.463603244    0.056934251    0.024384368    0.018501721    0.051448144    0.007520591    0.078146282    0.728559943
88	 290	 334	 13515	 2	 3	 1	 1     0.463671212    0.056537475    0.024387106    0.018507253    0.051007403    0.006410634    0.077741989    0.727245031
89	 292	 336	 13807	 2	 3	 1	 1     0.463724336    0.056311179    0.024434513    0.018564850    0.050733652    0.007552822    0.077424477    0.727304612
90	 294	 338	 14101	 2	 3	 1	 1     0.463792866    0.055903201    0.024437348    0.018570506    0.050279060    0.007005544    0.077012902    0.725893963
91	 298	 342	 14399	 2	 3	 1	 1     0.463875015    0.055697327    0.024434783    0.018576546    0.050051309    0.007168627    0.076516535    0.727912295
92	 302	 346	 14701	 2	 3	 1	 1     0.463963398    0.055441736    0.024429533    0.018581789    0.049769308    0.009325012    0.075978780    0.729700267
93	 308	 352	 15009	 2	 3	 1	 1     0.464048481    0.054897841    0.024455242    0.018588122    0.049149914    0.008758993    0.075457384    0.727534382
94	 314	 358	 15323	 2	 3	 1	 1     0.464127830    0.054427374    0.024465570    0.018602845    0.048618669    0.005634432    0.074967775    0.726010268
95	 316	 360	 15639	 2	 3	 1	 1     0.464170308    0.054171169    0.024472562    0.018605994    0.048328141    0.005520110    0.074704313    0.725141111
96	 318	 362	 15957	 2	 3	 1	 1     0.464217284    0.053938732    0.024470487    0.018612834    0.048068515    0.005389933    0.074411846    0.724867547
97	 322	 366	 16279	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.004932237    0.074189837    0.724496920
98	 324	 369	 16603	 2	 3	 1	 1     0.464286660    0.053638365    0.024526807    0.018627638    0.047702305    0.004858145    0.073977744    0.725060836
99	 326	 371	 16929	 2	 3	 1	 1     0.464320552    0.053437297    0.024526839    0.018623642    0.047476088    0.004849541    0.073764725    0.724428882
100	 328	 374	 17257	 2	 3	 1	 1     0.464353196    0.053333758    0.024545566    0.018628316    0.047349815    0.005417543    0.073558949    0.725047855
101	 332	 378	 17589	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.005430459    0.073349375    0.724255014
102	 338	 384	 17927	 2	 3	 1	 1     0.464433702    0.053173226    0.024558957    0.018632721    0.047161950    0.005208790    0.073048926    0.727912497
103	 340	 386	 18267	 2	 3	 1	 1     0.464464015    0.052973295    0.024551426    0.018618476    0.046940361    0.004765809    0.072855940    0.727096442
104	 342	 388	 18609	 2	 3	 1	 1     0.464493347    0.052771907    0.024553505    0.018621694    0.046711878    0.004742755    0.072668699    0.726198595
105	 344	 391	 18953	 2	 3	 1	 1     0.464523691    0.052654572    0.024563681    0.018631701    0.046573915    0.005268182    0.072474478    0.726525720
106	 348	 395	 19301	 2	 3	 1	 1     0.464566932    0.052452148    0.024568806    0.018634571    0.046342223    0.005545736    0.072196781    0.726516441
107	 352	 399	 19653	 2	 3	 1	 1     0.464601540    0.052263474    0.024565715    0.018632543    0.046130211    0.005675535    0.071973734    0.726146488
108	 356	 403	 20009	 2	 3	 1	 1     0.464634191    0.052064050    0.024567161    0.018636503    0.045903375    0.004649332    0.071762653    0.725503419
109	 358	 406	 20367	 2	 3	 1	 1     0.464664390    0.051969876    0.024585443    0.018641071    0.045786724    0.004592011    0.071566852    0.726172455
110	 360	 409	 20727	 2	 3	 1	 1     0.464693185    0.051876260    0.024595407    0.018650600    0.045675073    0.006323102    0.071379643    0.726765472
111	 368	 417	 21095	 2	 3	 1	 1     0.464749154    0.051660286    0.024597108    0.018648675    0.045428706    0.006273362    0.071014317    0.727462963
112	 374	 424	 21469	 2	 3	 1	 1     0.464805605    0.051465746    0.024601993    0.018653345    0.045204700    0.006131334    0.070643888    0.728523688
113	 380	 431	 21849	 2	 3	 1	 1     0.464857477    0.051301647    0.024624156    0.018655894    0.045005665    0.006339774    0.070301749    0.729734999
114	 388	 439	 22237	 2	 3	 1	 1     0.464904466    0.051033924    0.024639110    0.018661421    0.044692008    0.005978577    0.069990336    0.729156719
115	 392	 444	 22629	 2	 3	 1	 1     0.464948902    0.050853752    0.024646007    0.018664288    0.044482339    0.005996102    0.069694537    0.729666263
116	 396	 448	 23025	 2	 3	 1	 1     0.464996975    0.050581831    0.024641694    0.018657183    0.044173618    0.006949435    0.069373069    0.729127769
117	 402	 455	 23427	 2	 3	 1	 1     0.465067528    0.050297395    0.024639033    0.018656680    0.043849128    0.005854670    0.068898501    0.730021619
118	 406	 460	 23833	 2	 3	 1	 1     0.465121564    0.050158912    0.024640825    0.018657550    0.043689200    0.004587276    0.068532768    0.731896777
119	 408	 462	 24241	 2	 3	 1	 1     0.465148658    0.050082962    0.024641526    0.018658158    0.043601585    0.006742343    0.068348634    0.732757312
120	 416	 470	 24657	 2	 3	 1	 1     0.465197257    0.049900595    0.024653265    0.018678433    0.043385319    0.005774471    0.068017070    0.733648110
121	 422	 476	 25079	 2	 3	 1	 1     0.465251138    0.049576038    0.024682992    0.018690568    0.042994574    0.005778824    0.067647528    0.732858083
122	 428	 482	 25507	 2	 3	 1	 1     0.465305584    0.049258714    0.024678910    0.018688217    0.042630650    0.004889997    0.067272007    0.732231965
123	 432	 486	 25939	 2	 3	 1	 1     0.465342211    0.049143713    0.024678437    0.018696594    0.042497992    0.005760651    0.067018177    0.733289318
124	 436	 490	 26375	 2	 3	 1	 1     0.465386629    0.048823470    0.024676385    0.018694748    0.042128461    0.004756298    0.066709031    0.731886967
125	 440	 496	 26815	 2	 3	 1	 1     0.465415650    0.048766721    0.024697456    0.018702065    0.042050312    0.005537832    0.066506260    0.733265120
126	 448	 504	 27263	 2	 3	 1	 1     0.465451945    0.048694171    0.024707661    0.018721430    0.041960145    0.005369492    0.066251762    0.734986810
127	 456	 512	 27719	 2	 3	 1	 1     0.465488492    0.048541940    0.024713981    0.018726670    0.041779649    0.004582711    0.065994498    0.735545263
128	 460	 516	 28179	 2	 3	 1	 1     0.465515324    0.048418967    0.024720168    0.018738729    0.041633035    0.004611658    0.065804956    0.735795140
129	 466	 522	 28645	 2	 3	 1	 1     0.465541741    0.048308098    0.024741202    0.018762073    0.041491508    0.004813582    0.065617809    0.736204060
130	 474	 530	 29119	 2	 3	 1	 1     0.465568124    0.048086931    0.024744534    0.018763955    0.041231795    0.004582010    0.065430355    0.734933049
131	 480	 536	 29599	 2	 3	 1	 1     0.465598325    0.047960971    0.024754959    0.018776046    0.041078544    0.004402081    0.065215097    0.735427435
132	 484	 540	 30083	 2	 3	 1	 1     0.465628075    0.047856110    0.024749871    0.018777397    0.040959139    0.005054325    0.065002351    0.736221215
133	 490	 546	 30573	 2	 3	 1	 1     0.465661803    0.047709900    0.024752789    0.018781149    0.040786443    0.004319397    0.064760284    0.736715415
134	 494	 552	 31067	 2	 3	 1	 1     0.465688990    0.047659917    0.024771505    0.018788474    0.040716584    0.004353907    0.064564494    0.738175326
135	 500	 558	 31567	 2	 3	 1	 1     0.465718002    0.047526544    0.024796963    0.018791094    0.040544827    0.004242088    0.064354891    0.738507094
136	 504	 564	 32071	 2	 3	 1	 1     0.465743910    0.047485488    0.024817636    0.018795760    0.040484028    0.004420172    0.064167125    0.740028293
137	 510	 571	 32581	 2	 3	 1	 1     0.465772899    0.047462408    0.024832631    0.018812193    0.040447752    0.004207855    0.063956357    0.742106186
138	 514	 575	 33095	 2	 3	 1	 1     0.465796218    0.047291323    0.024834944    0.018815948    0.040245432    0.004421075    0.063786303    0.741402478
139	 522	 583	 33617	 2	 3	 1	 1     0.465820790    0.047222222    0.024840673    0.018821665    0.040160668    0.004079047    0.063606615    0.742410556
140	 526	 587	 34143	 2	 3	 1	 1     0.465844830    0.047088240    0.024855568    0.018822013    0.039993788    0.004344941    0.063430309    0.742361824
141	 532	 594	 34675	 2	 3	 1	 1     0.465867373    0.047015131    0.024877076    0.018832234    0.039894280    0.004635347    0.063264526    0.743151556
142	 538	 600	 35213	 2	 3	 1	 1     0.465897659    0.046892607    0.024875856    0.018837179    0.039750577    0.004646803    0.063041105    0.743841760
143	 546	 608	 35759	 2	 3	 1	 1     0.465927804    0.046747909    0.024889536    0.018837729    0.039571176    0.005393839    0.062817918    0.744181124
144	 560	 622	 36319	 2	 3	 1	 1     0.465966134    0.046495451    0.024899110    0.018847224    0.039266542    0.004273948    0.062532962    0.743535087
145	 568	 631	 36887	 2	 3	 1	 1     0.465994854    0.046450211    0.024940609    0.018855504    0.039186581    0.005316582    0.062318581    0.745366957
146	 578	 643	 37465	 2	 3	 1	 1     0.466029143    0.046272666    0.024947119    0.018858584    0.038971796    0.005042496    0.062061639    0.745592072
147	 588	 653	 38053	 2	 3	 1	 1     0.466065481    0.046189869    0.024990856    0.018871315    0.038845349    0.004373122    0.061788165    0.747552044
148	 594	 659	 38647	 2	 3	 1	 1     0.466092457    0.046141009    0.025011914    0.018877459    0.038773662    0.004037149    0.061584344    0.749232778
149	 598	 663	 39245	 2	 3	 1	 1     0.466116120    0.046012368    0.025036347    0.018885885    0.038604654    0.004800875    0.061404986    0.749326239
150	 606	 672	 39851	 2	 3	 1	 1     0.466157858    0.045828782    0.025071215    0.018887467    0.038362891    0.005218065    0.061087320    0.750217589
151	 616	 683	 40467	 2	 3	 1	 1     0.466190235    0.045677535    0.025086942    0.018902147    0.038171751    0.005277263    0.060839745    0.750784456
152	 628	 695	 41095	 2	 3	 1	 1     0.466232699    0.045529053    0.025123121    0.018909784    0.037970034    0.004132622    0.060513470    0.752378823
153	 634	 701	 41729	 2	 3	 1	 1     0.466262159    0.045421372    0.025169070    0.018914044    0.037810302    0.004015371    0.060286057    0.753430796
154	 640	 707	 42369	 2	 3	 1	 1     0.466286521    0.045293751    0.025189042    0.018914749    0.037643539    0.005156104    0.060097334    0.753673220
155	 650	 717	 43019	 2	 3	 1	 1     0.466322534    0.045230502    0.025187795    0.018908910    0.037568249    0.005037325    0.059817250    0.756144796
156	 660	 727	 43679	 2	 3	 1	 1     0.466354733    0.045094798    0.025202450    0.018916712    0.037394883    0.003821991    0.059565699    0.757059820
157	 664	 733	 44343	 2	 3	 1	 1     0.466371979    0.044989890    0.025203021    0.018916603    0.037267921    0.004416719    0.059430521    0.757016576
158	 672	 741	 45015	 2	 3	 1	 1     0.466398398    0.044830354    0.025214597    0.018918866    0.037067299    0.006027657    0.059222829    0.756977575
159	 688	 758	 45703	 2	 3	 1	 1     0.466441833    0.044653049    0.025224738    0.018923665    0.036845724    0.003972635    0.058879760    0.758376885
160	 692	 766	 46395	 2	 3	 1	 1     0.466460751    0.044540119    0.025224800    0.018923993    0.036708741    0.004868507    0.058729695    0.758391802
161	 700	 775	 47095	 2	 3	 1	 1     0.466497964    0.044379543    0.025226538    0.018924552    0.036512541    0.004359891    0.058433373    0.759489663
162	 706	 781	 47801	 2	 3	 1	 1     0.466518403    0.044250978    0.025228945    0.018926280    0.036354495    0.004943499    0.058269964    0.759413162
163	 716	 792	 48517	 2	 3	 1	 1     0.466547597    0.044096195    0.025234520    0.018930045    0.036162044    0.003784749    0.058035756    0.759810807
164	 720	 797	 49237	 2	 3	 1	 1     0.466563896    0.043979905    0.025234837    0.018931019    0.036019926    0.004812012    0.057904584    0.759523720
165	 728	 805	 49965	 2	 3	 1	 1     0.466592452    0.043783644    0.025251585    0.018939077    0.035768212    0.004097782    0.057674029    0.759157028
166	 736	 814	 50701	 2	 3	 1	 1     0.466617852    0.043687239    0.025274452    0.018962069    0.035633929    0.003798447    0.057468159    0.760199034
167	 742	 820	 51443	 2	 3	 1	 1     0.466638220    0.043565202    0.025280786    0.018970005    0.035479694    0.004449628    0.057302540    0.760266505
168	 752	 830	 52195	 2	 3	 1	 1     0.466665784    0.043536752    0.025303264    0.018987147    0.035428712    0.003738594    0.057077630    0.762763847
169	 756	 834	 52951	 2	 3	 1	 1     0.466686077    0.043413077    0.025306124    0.018991056    0.035274571    0.004933196    0.056911468    0.762817742
170	 766	 844	 53717	 2	 3	 1	 1     0.466727985    0.043190105    0.025310694    0.018993186    0.034996484    0.003837752    0.056566754    0.763524537
171	 770	 848	 54487	 2	 3	 1	 1     0.466747360    0.043062987    0.025311609    0.018993009    0.034838819    0.003504791    0.056406661    0.763437976
172	 774	 852	 55261	 2	 3	 1	 1     0.466764745    0.042970088    0.025319908    0.018994176    0.034717873    0.004314755    0.056262621    0.763741313
173	 784	 862	 56045	 2	 3	 1	 1     0.466791172    0.042872246    0.025344815    0.019000220    0.034578459    0.003490146    0.056042945    0.764989170
174	 788	 866	 56833	 2	 3	 1	 1     0.466806954    0.042760662    0.025350915    0.019006984    0.034435524    0.004685441    0.055911330    0.764794229
175	 798	 876	 57631	 2	 3	 1	 1     0.466839397    0.042537377    0.025356203    0.019011016    0.034153937    0.004086619    0.055639796    0.764513537
176	 804	 882	 58435	 2	 3	 1	 1     0.466863476    0.042369981    0.025370288    0.019010710    0.033934699    0.004583308    0.055437391    0.764285276
177	 814	 892	 59249	 2	 3	 1	 1     0.466891298    0.042224706    0.025389154    0.019033269    0.033738949    0.003642363    0.055202582    0.764904558
178	 820	 898	 60069	 2	 3	 1	 1     0.466909572    0.042126927    0.025405508    0.019050879    0.033604139    0.003620264    0.055047804    0.765278966
179	 826	 904	 60895	 2	 3	 1	 1     0.466928302    0.042013322    0.025412266    0.019059302    0.033456479    0.004315564    0.054888710    0.765427387
180	 836	 914	 61731	 2	 3	 1	 1     0.466954510    0.041866342    0.025420970    0.019070298    0.033265070    0.004094381    0.054665300    0.765866869
181	 844	 922	 62575	 2	 3	 1	 1     0.466975926    0.041810805    0.025424739    0.019074692    0.033192259    0.003472581    0.054482049    0.767423516
182	 848	 926	 63423	 2	 3	 1	 1     0.466990204    0.041696068    0.025430240    0.019081225    0.033043381    0.003544354    0.054359536    0.767042386
183	 854	 932	 64277	 2	 3	 1	 1     0.467007392    0.041582209    0.025430334    0.019080079    0.032899516    0.004153265    0.054211673    0.767034223
184	 862	 940	 65139	 2	 3	 1	 1     0.467032700    0.041425767    0.025435496    0.019086278    0.032697550    0.004277854    0.053993208    0.767240347
185	 870	 948	 66009	 2	 3	 1	 1     0.467061753    0.041236124    0.025439089    0.019089143    0.032454132    0.003515657    0.053741308    0.767307782
186	 874	 952	 66883	 2	 3	 1	 1     0.467079912    0.041101166    0.025439267    0.019090447    0.032282342    0.003817913    0.053583253    0.767052464
187	 880	 958	 67763	 2	 3	 1	 1     0.467099706    0.040996183    0.025442275    0.019094346    0.032146192    0.003673819    0.053410430    0.767568868
188	 886	 964	 68649	 2	 3	 1	 1     0.467116195    0.040891296    0.025448320    0.019099185    0.032007517    0.003479079    0.053266029    0.767680581
189	 894	 972	 69543	 2	 3	 1	 1     0.467132711    0.040810062    0.025454452    0.019104313    0.031898777    0.004271744    0.053120993    0.768247347
190	 902	 980	 70445	 2	 3	 1	 1     0.467159636    0.040625511    0.025462320    0.019113878    0.031656001    0.003911349    0.052883681    0.768205054
191	 914	 992	 71359	 2	 3	 1	 1     0.467182967    0.040527958    0.025468186    0.019121065    0.031525971    0.004456415    0.052677179    0.769364609
192	 924	 1002	 72283	 2	 3	 1	 1     0.467214366    0.040308159    0.025479480    0.019135068    0.031233696    0.003708773    0.052397958    0.769269655
193	 932	 1010	 73215	 2	 3	 1	 1     0.467231118    0.040191152    0.025478740    0.019133329    0.031083154    0.003768186    0.052248363    0.769232743
194	 940	 1018	 74155	 2	 3	 1	 1     0.467251375    0.040087708    0.025478925    0.019130358    0.030949130    0.003351356    0.052066902    0.769926882
195	 944	 1022	 75099	 2	 3	 1	 1     0.467265249    0.039955593    0.025478686    0.019129277    0.030778011    0.003520085    0.051942245    0.769231141
196	 950	 1030	 76049	 2	 3	 1	 1     0.467281664    0.039845490    0.025479231    0.019130259    0.030634488    0.003620493    0.051794360    0.769301708
197	 960	 1040	 77009	 2	 3	 1	 1     0.467300287    0.039700949    0.025483198    0.019135232    0.030442929    0.004111520    0.051626072    0.769009681
198	 972	 1052	 77981	 2	 3	 1	 1     0.467327671    0.039632488    0.025504881    0.019159071    0.030335378    0.003681691    0.051377599    0.771396270
199	 980	 1060	 78961	 2	 3	 1	 1     0.467347687    0.039495135    0.025513879    0.019169991    0.030148096    0.003533917    0.051195204    0.771461612
200	 986	 1066	 79947	 2	 3	 1	 1     0.467364430    0.039364294    0.025521591    0.019179820    0.029969919    0.003649520    0.051042130    0.771211822
201	 996	 1076	 80943	 2	 3	 1	 1     0.467383293    0.039253215    0.025526680    0.019184331    0.029819515    0.003026292    0.050869112    0.771651268
202	 1000	 1080	 81943	 2	 3	 1	 1     0.467395094    0.039176503    0.025527196    0.019184292    0.029718020    0.003343819    0.050760568    0.771790097
203	 1006	 1086	 82949	 2	 3	 1	 1     0.467410586    0.039061695    0.025527691    0.019183568    0.029566079    0.003330751    0.050617720    0.771700020
204	 1012	 1094	 83961	 2	 3	 1	 1     0.467424410    0.038979551    0.025529346    0.019183491    0.029456033    0.004352363    0.050489905    0.772026639
205	 1026	 1108	 84987	 2	 3	 1	 1     0.467447420    0.038815806    0.025532478    0.019186215    0.029236268    0.003300135    0.050276431    0.772047766
206	 1032	 1116	 86019	 2	 3	 1	 1     0.467460884    0.038735289    0.025534113    0.019186116    0.029127851    0.004332128    0.050151082    0.772371953
207	 1046	 1130	 87065	 2	 3	 1	 1     0.467483687    0.038564454    0.025537603    0.019188987    0.028897196    0.003757196    0.049938077    0.772245468
208	 1058	 1142	 88123	 2	 3	 1	 1     0.467507858    0.038462452    0.025544232    0.019198714    0.028755042    0.002968052    0.049711286    0.773716705
209	 1062	 1146	 89185	 2	 3	 1	 1     0.467520958    0.038361954    0.025544334    0.019199884    0.028620385    0.003306767    0.049587933    0.773614688
210	 1072	 1156	 90257	 2	 3	 1	 1     0.467534670    0.038246002    0.025545482    0.019201308    0.028463749    0.003334674    0.049458487    0.773295019
211	 1078	 1162	 91335	 2	 3	 1	 1     0.467548043    0.038136146    0.025547144    0.019203588    0.028314468    0.003373615    0.049331908    0.773052323
212	 1088	 1173	 92423	 2	 3	 1	 1     0.467563056    0.038054102    0.025549966    0.019205584    0.028201311    0.003672246    0.049189409    0.773623898
213	 1098	 1183	 93521	 2	 3	 1	 1     0.467580071    0.037912206    0.025549035    0.019205913    0.028010394    0.003128102    0.049027403    0.773286028
214	 1104	 1191	 94625	 2	 3	 1	 1     0.467592850    0.037826067    0.025549877    0.019206920    0.027892922    0.003328245    0.048905379    0.773454124
215	 1114	 1201	 95739	 2	 3	 1	 1     0.467608078    0.037735966    0.025553171    0.019207898    0.027767582    0.003102437    0.048759567    0.773919223
216	 1120	 1208	 96859	 2	 3	 1	 1     0.467621031    0.037661821    0.025552643    0.019207341    0.027667222    0.003314180    0.048635177    0.774374082
217	 1126	 1214	 97985	 2	 3	 1	 1     0.467637399    0.037572509    0.025553328    0.019208087    0.027544888    0.003276098    0.048477545    0.775049742
218	 1134	 1223	 99119	 2	 3	 1	 1     0.467652231    0.037458100    0.025554021    0.019207721    0.027387977    0.003174284    0.048334256    0.774980385
219	 1144	 1234	 100263	 2	 3	 1	 1     0.467665731    0.037362083    0.025556629    0.019210446    0.027254063    0.003521193    0.048203461    0.775091286
220	 1156	 1246	 101419	 2	 3	 1	 1     0.467686887    0.037315908    0.025565666    0.019213955    0.027182232    0.002931756    0.047997763    0.777450990
221	 1160	 1250	 102579	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.003675536    0.047877860    0.777376274
222	 1174	 1264	 103753	 2	 3	 1	 1     0.467716451    0.037050918    0.025571323    0.019219553    0.026811900    0.003104870    0.047708815    0.776605276
223	 1182	 1272	 104935	 2	 3	 1	 1     0.467731481    0.036919557    0.025576275    0.019220922    0.026625324    0.003277817    0.047561231    0.776253180
224	 1194	 1284	 106129	 2	 3	 1	 1     0.467749263    0.036814835    0.025577999    0.019221999    0.026478257    0.003503409    0.047386039    0.776913129
225	 1204	 1296	 107333	 2	 3	 1	 1     0.467768916    0.036725979    0.025578174    0.019222973    0.026354403    0.002816168    0.047191641    0.778230603
226	 1210	 1302	 108543	 2	 3	 1	 1     0.467779732    0.036651188    0.025577867    0.019223520    0.026250377    0.002693722    0.047084303    0.778416287
227	 1218	 1310	 109761	 2	 3	 1	 1     0.467789193    0.036585704    0.025579239    0.019223142    0.026157528    0.003338786    0.046990215    0.778581328
228	 1228	 1320	 110989	 2	 3	 1	 1     0.467801267    0.036483500    0.025582804    0.019225505    0.026010881    0.003240407    0.046869867    0.778399912
229	 1242	 1334	 112231	 2	 3	 1	 1     0.467817120    0.036392356    0.025583919    0.019225701    0.025881782    0.002849714    0.046711364    0.779089978
230	 1248	 1341	 113479	 2	 3	 1	 1     0.467827519    0.036298583    0.025584767    0.019225526    0.025748919    0.002603545    0.046607099    0.778820903
231	 1254	 1348	 114733	 2	 3	 1	 1     0.467836455    0.036247566    0.025585712    0.019226153    0.025676008    0.002681847    0.046517315    0.779227378
232	 1260	 1354	 115993	 2	 3	 1	 1     0.467847792    0.036204459    0.025585746    0.019227151    0.025615082    0.002823779    0.046403159    0.780215402
233	 1268	 1362	 117261	 2	 3	 1	 1     0.467859331    0.036140162    0.025585904    0.019228355    0.025523966    0.003220791    0.046286675    0.780789760
234	 1902	 1362	 119163	 3	 6	 1	 2     0.468255659    0.032178836    0.019474322    0.016583978    0.025616953    0.003232012    0.042088561    0.764550642
235	 1917	 1372	 121080	 3	 6	 1	 2     0.468271672    0.032040149    0.019472086    0.016580996    0.025444233    0.002562606    0.041910033    0.764498294
236	 1926	 1378	 123006	 3	 6	 1	 2     0.468281030    0.031956374    0.019467427    0.016575612    0.025342240    0.002888785    0.041805343    0.764408838
237	 1947	 1392	 124953	 3	 6	 1	 2     0.468292812    0.031864680    0.019470719    0.016578268    0.025223975    0.002555750    0.041673155    0.764633242
238	 1956	 1400	 126909	 3	 6	 1	 2     0.468301533    0.031789726    0.019472409    0.016579458    0.025127912    0.002840055    0.041575042    0.764634844
239	 1974	 1414	 128883	 3	 6	 1	 2     0.468312796    0.031704036    0.019478850    0.016584622    0.025014402    0.003043475    0.041447979    0.764911515
240	 1998	 1430	 130881	 3	 6	 1	 2     0.468323816    0.031599106    0.019479467    0.016584981    0.024880793    0.003288953    0.041323268    0.764680707
241	 2022	 1446	 132903	 3	 6	 1	 2     0.468338070    0.031475960    0.019485785    0.016588909    0.024719228    0.002626136    0.041161410    0.764695855
242	 2034	 1454	 134937	 3	 6	 1	 2     0.468347142    0.031380211    0.019489463    0.016591186    0.024594277    0.002907467    0.041058052    0.764288828
243	 2055	 1468	 136992	 3	 6	 1	 2     0.468359256    0.031313706    0.019491979    0.016591356    0.024507364    0.002918251    0.040919637    0.765248861
244	 2073	 1480	 139065	 3	 6	 1	 2     0.468371615    0.031221471    0.019490576    0.016589249    0.024390525    0.002701688    0.040777929    0.765646321
245	 2088	 1490	 141153	 3	 6	 1	 2     0.468382572    0.031155556    0.019492084    0.016590373    0.024304882    0.002533759    0.040651882    0.766398854
246	 2103	 1500	 143256	 3	 6	 1	 2     0.468391279    0.031102547    0.019498372    0.016594947    0.024231838    0.002742521    0.040551437    0.766990019
247	 2121	 1513	 145377	 3	 6	 1	 2     0.468402643    0.031008821    0.019497571    0.016593604    0.024112065    0.002916369    0.040419966    0.767165924
248	 2148	 1531	 147525	 3	 6	 1	 2     0.468414440    0.030936597    0.019502920    0.016596969    0.024014770    0.002542639    0.040283025    0.767980986
249	 2169	 1546	 149694	 3	 6	 1	 2     0.468424094    0.030869886    0.019505932    0.016599166    0.023926314    0.002774477    0.040170607    0.768469499
250	 2193	 1564	 151887	 3	 6	 1	 2     0.468435616    0.030789586    0.019507871    0.016600609    0.023821032    0.002452772    0.040036029    0.769046945
251	 2208	 1575	 154095	 3	 6	 1	 2     0.468443955    0.030719594    0.019509881    0.016602307    0.023728844    0.002841008    0.039938334    0.769175665
252	 2229	 1591	 156324	 3	 6	 1	 2     0.468456782    0.030644929    0.019515496    0.016606788    0.023627465    0.002793511    0.039787602    0.770213026
253	 2253	 1608	 158577	 3	 6	 1	 2     0.468467945    0.030539930    0.019519952    0.016610810    0.023487417    0.002691965    0.039655947    0.770122304
254	 2277	 1624	 160854	 3	 6	 1	 2     0.468477625    0.030471873    0.019524898    0.016614772    0.023394731    0.002533115    0.039541422    0.770631698
255	 2292	 1636	 163146	 3	 6	 1	 2     0.468486705    0.030401731    0.019529079    0.016618134    0.023299792    0.002599549    0.039433698    0.770958152
256	 2313	 1651	 165459	 3	 6	 1	 2     0.468496587    0.030315025    0.019529716    0.016618643    0.023186007    0.002459646    0.039316123    0.771058366
257	 2331	 1663	 167790	 3	 6	 1	 2     0.468504487    0.030240176    0.019530608    0.016619284    0.023087304    0.002502966    0.039221868    0.771002941
258	 2355	 1679	 170145	 3	 6	 1	 2     0.468512963    0.030198644    0.019534556    0.016622481    0.023029529    0.002439679    0.039120488    0.771939333
259	 2370	 1692	 172515	 3	 6	 1	 2     0.468520316    0.030137971    0.019536516    0.016624156    0.022948242    0.002940430    0.039032333    0.772128334
260	 2406	 1716	 174921	 3	 6	 1	 2     0.468531305    0.030036717    0.019539171    0.016626351    0.022812828    0.002417247    0.038900202    0.772148092
261	 2427	 1731	 177348	 3	 6	 1	 2     0.468538465    0.029976249    0.019544118    0.016629567    0.022728901    0.002352597    0.038813871    0.772307628
262	 2448	 1746	 179796	 3	 6	 1	 2     0.468546178    0.029906113    0.019544097    0.016629256    0.022636340    0.002658758    0.038720647    0.772355717
263	 2475	 1764	 182271	 3	 6	 1	 2     0.468555574    0.029819038    0.019545793    0.016630402    0.022519702    0.002285856    0.038606782    0.772378223
264	 2493	 1776	 184764	 3	 6	 1	 2     0.468562421    0.029747194    0.019546409    0.016630850    0.022423948    0.002616094    0.038523597    0.772181116
265	 2514	 1792	 187278	 3	 6	 1	 2     0.468572694    0.029674311    0.019546769    0.016631296    0.022326858    0.002435859    0.038398438    0.772799962
266	 2535	 1806	 189813	 3	 6	 1	 2     0.468580989    0.029625808    0.019550940    0.016634732    0.022258690    0.002564510    0.038297079    0.773578795
267	 2562	 1825	 192375	 3	 6	 1	 2     0.468589624    0.029548830    0.019552032    0.016635609    0.022155167    0.002311336    0.038191277    0.773706265
268	 2580	 1837	 194955	 3	 6	 1	 2     0.468596270    0.029474983    0.019553931    0.016636825    0.022054895    0.002442556    0.038109652    0.773425665
269	 2604	 1853	 197559	 3	 6	 1	 2     0.468603987    0.029401211    0.019555737    0.016637872    0.021954598    0.002408382    0.038014644    0.773418035
270	 2628	 1869	 200187	 3	 6	 1	 2     0.468611427    0.029331684    0.019557317    0.016639240    0.021859987    0.002421276    0.037922812    0.773457506
271	 2658	 1889	 202845	 3	 6	 1	 2     0.468619704    0.029269116    0.019557154    0.016638997    0.021776108    0.002389294    0.037820404    0.773897505
272	 2682	 1905	 205527	 3	 6	 1	 2     0.468626676    0.029190841    0.019557010    0.016638806    0.021670914    0.002368185    0.037733909    0.773597046
273	 2709	 1924	 208236	 3	 6	 1	 2     0.468633480    0.029126872    0.019558017    0.016639520    0.021583759    0.002293598    0.037649316    0.773636148
274	 2730	 1940	 210966	 3	 6	 1	 2     0.468640231    0.029063997    0.019558924    0.016640154    0.021498009    0.002463225    0.037565185    0.773695019
275	 2760	 1961	 213726	 3	 6	 1	 2     0.468649347    0.028999843    0.019560910    0.016641129    0.021409383    0.002189265    0.037451291    0.774334930
276	 2781	 1976	 216507	 3	 6	 1	 2     0.468655580    0.028952001    0.019562590    0.016642052    0.021342995    0.002367737    0.037373205    0.774672689
277	 2805	 1993	 219312	 3	 6	 1	 2     0.468662275    0.028904673    0.019565451    0.016644162    0.021276119    0.002494922    0.037289155    0.775149569
278	 2844	 2019	 222156	 3	 6	 1	 2     0.468669818    0.028834347    0.019569033    0.016646884    0.021177170    0.002335094    0.037194238    0.775236943
279	 2877	 2044	 225033	 3	 6	 1	 2     0.468676813    0.028767874    0.019571929    0.016649254    0.021083884    0.002202295    0.037105987    0.775289288
280	 2901	 2065	 227934	 3	 6	 1	 2     0.468682583    0.028712070    0.019572403    0.016649660    0.021007237    0.002559501    0.037033039    0.775309568
281	 2940	 2091	 230874	 3	 6	 1	 2     0.468691469    0.028653080    0.019576002    0.016652416    0.020923173    0.002270252    0.036920401    0.776077170
282	 2967	 2110	 233841	 3	 6	 1	 2     0.468698268    0.028596569    0.019577629    0.016653662    0.020844189    0.002188711    0.036833988    0.776363646
283	 2988	 2124	 236829	 3	 6	 1	 2     0.468705708    0.028544948    0.019583237    0.016658607    0.020768025    0.002251085    0.036739199    0.776961616
284	 3018	 2145	 239847	 3	 6	 1	 2     0.468712638    0.028514221    0.019588709    0.016663082    0.020720601    0.002175636    0.036650684    0.777999696
285	 3042	 2161	 242889	 3	 6	 1	 2     0.468719153    0.028476789    0.019594671    0.016667977    0.020663407    0.002100326    0.036567272    0.778750696
286	 3066	 2177	 245955	 3	 6	 1	 2     0.468725673    0.028424928    0.019599527    0.016672006    0.020587255    0.002446324    0.036483602    0.779115170
287	 3102	 2201	 249057	 3	 6	 1	 2     0.468732856    0.028372482    0.019601009    0.016672909    0.020513367    0.002273537    0.036391200    0.779652283
288	 3138	 2225	 252195	 3	 6	 1	 2     0.468739313    0.028316691    0.019603437    0.016674650    0.020433802    0.002186977    0.036307932    0.779903728
289	 3171	 2247	 255366	 3	 6	 1	 2     0.468745311    0.028258634    0.019605645    0.016676147    0.020351144    0.002279547    0.036230412    0.779969970
290	 3213	 2275	 258579	 3	 6	 1	 2     0.468752155    0.028207431    0.019609035    0.016678503    0.020276708    0.002214566    0.036141760    0.780466453
291	 3246	 2297	 261825	 3	 6	 1	 2     0.468758738    0.028150232    0.019609552    0.016678419    0.020196560    0.002206953    0.036056274    0.780730491
292	 3279	 2320	 265104	 3	 6	 1	 2     0.468765260    0.028108286    0.019613490    0.016681210    0.020134218    0.002108489    0.035971389    0.781406747
293	 3312	 2343	 268416	 3	 6	 1	 2     0.468771042    0.028048868    0.019615141    0.016682379    0.020049569    0.002178988    0.035895956    0.781393534
294	 3357	 2373	 271773	 3	 6	 1	 2     0.468777179    0.028000402    0.019616315    0.016683065    0.019980557    0.002214030    0.035815724    0.781790738
295	 3402	 2403	 275175	 3	 6	 1	 2     0.468784878    0.027944600    0.019623224    0.016688721    0.019895471    0.002058707    0.035714813    0.782437265
296	 3429	 2421	 278604	 3	 6	 1	 2     0.468790648    0.027885143    0.019626175    0.016691099    0.019808949    0.002027972    0.035638997    0.782433443
297	 3459	 2443	 282063	 3	 6	 1	 2     0.468796198    0.027844443    0.019630431    0.016694599    0.019747384    0.002097699    0.035565913    0.782896904
298	 3498	 2471	 285561	 3	 6	 1	 2     0.468802528    0.027795948    0.019635567    0.016698796    0.019673822    0.002157077    0.035482383    0.783373205
299	 3540	 2499	 289101	 3	 6	 1	 2     0.468809261    0.027752643    0.019639957    0.016702257    0.019608194    0.002169826    0.035393313    0.784121091
300	 4720	 2499	 293821	 4	 8	 1	 2     0.469124968    0.022643673    0.011251825    0.008463448    0.019650251    0.002181422    0.030928531    0.732128960
301	 4788	 2533	 298609	 4	 8	 1	 2     0.469132266    0.022590200    0.011256834    0.008467816    0.019585730    0.002054886    0.030817628    0.733028503
302	 4836	 2557	 303445	 4	 8	 1	 2     0.469139098    0.022514539    0.011261286    0.008471844    0.019495843    0.002218624    0.030713450    0.733051458
303	 4896	 2587	 308341	 4	 8	 1	 2     0.469146248    0.022478277    0.011265510    0.008475310    0.019451510    0.002156004    0.030604047    0.734487082
304	 4948	 2613	 313289	 4	 8	 1	 2     0.469153159    0.022413868    0.011269962    0.008478435    0.019374453    0.002251245    0.030497920    0.734931041
305	 5008	 2643	 318297	 4	 8	 1	 2     0.469160184    0.022333765    0.011274352    0.008482600    0.019279161    0.002159922    0.030389658    0.734913349
306	 5072	 2676	 323369	 4	 8	 1	 2     0.469167514    0.022281471    0.011281394    0.008487410    0.019214424    0.002165179    0.030276279    0.735938218
307	 5120	 2700	 328489	 4	 8	 1	 2     0.469174594    0.022213711    0.011286864    0.008492712    0.019132581    0.002097661    0.030166370    0.736373358
308	 5172	 2726	 333661	 4	 8	 1	 2     0.469181385    0.022156344    0.011290655    0.008496089    0.019063701    0.002385491    0.030060557    0.737057000
309	 5232	 2756	 338893	 4	 8	 1	 2     0.469188963    0.022104609    0.011297040    0.008501599    0.018999753    0.002126650    0.029942057    0.738246174
310	 5292	 2787	 344185	 4	 8	 1	 2     0.469196075    0.022040292    0.011298413    0.008502936    0.018924067    0.002175114    0.029830394    0.738853539
311	 5348	 2815	 349533	 4	 8	 1	 2     0.469203163    0.021984335    0.011301823    0.008505405    0.018856823    0.002121675    0.029718697    0.739747601
312	 5400	 2841	 354933	 4	 8	 1	 2     0.469210161    0.021920672    0.011306085    0.008508617    0.018779998    0.002255089    0.029608017    0.740362747
313	 5460	 2872	 360393	 4	 8	 1	 2     0.469218342    0.021836236    0.011311837    0.008513010    0.018677889    0.002067756    0.029478084    0.740761717
314	 5512	 2900	 365905	 4	 8	 1	 2     0.469225037    0.021761304    0.011315762    0.008515969    0.018587842    0.002110841    0.029371312    0.740903352
315	 5568	 2928	 371473	 4	 8	 1	 2     0.469231753    0.021708232    0.011320059    0.008519302    0.018523056    0.002087160    0.029263823    0.741811195
316	 5616	 2953	 377089	 4	 8	 1	 2     0.469237561    0.021653696    0.011322108    0.008520605    0.018457855    0.002071947    0.029170541    0.742313816
317	 5672	 2981	 382761	 4	 8	 1	 2     0.469243741    0.021584377    0.011324338    0.008522422    0.018375111    0.002137211    0.029070973    0.742471771
318	 5720	 3006	 388481	 4	 8	 1	 2     0.469250210    0.021518019    0.011325597    0.008523458    0.018296339    0.002090505    0.028966363    0.742862320
319	 5776	 3035	 394257	 4	 8	 1	 2     0.469257577    0.021455931    0.011329397    0.008526460    0.018220914    0.002044501    0.028846769    0.743789725
320	 5820	 3058	 400077	 4	 8	 1	 2     0.469263844    0.021402760    0.011333720    0.008529920    0.018155576    0.001931594    0.028744639    0.744582661
321	 5864	 3082	 405941	 4	 8	 1	 2     0.469269342    0.021353718    0.011335771    0.008531204    0.018096452    0.002039595    0.028654748    0.745206959
322	 5924	 3114	 411865	 4	 8	 1	 2     0.469275495    0.021300161    0.011339886    0.008533885    0.018030636    0.001965907    0.028553801    0.745965850
323	 5968	 3136	 417833	 4	 8	 1	 2     0.469282169    0.021224238    0.011345035    0.008538122    0.017937627    0.002033532    0.028443892    0.746179109
324	 6020	 3162	 423853	 4	 8	 1	 2     0.469288289    0.021157905    0.011348204    0.008540809    0.017857078    0.001887385    0.028342742    0.746501718
325	 6056	 3180	 429909	 4	 8	 1	 2     0.469293713    0.021082841    0.011349204    0.008541695    0.017767435    0.002025235    0.028252790    0.746221564
326	 6116	 3210	 436025	 4	 8	 1	 2     0.469299474    0.021032080    0.011351237    0.008542673    0.017705869    0.001896227    0.028156941    0.746958976
327	 6168	 3237	 442193	 4	 8	 1	 2     0.469304383    0.020992764    0.011352849    0.008543473    0.017658114    0.002009455    0.028074997    0.747738803
328	 6228	 3267	 448421	 4	 8	 1	 2     0.469310367    0.020927123    0.011353632    0.008544126    0.017579520    0.001927642    0.027974783    0.748070981
329	 6288	 3297	 454709	 4	 8	 1	 2     0.469315428    0.020886406    0.011354445    0.008544352    0.017530503    0.001980784    0.027889761    0.748891531
330	 6344	 3326	 461053	 4	 8	 1	 2     0.469321348    0.020820025    0.011356004    0.008545342    0.017450348    0.001862575    0.027789963    0.749192265
331	 6384	 3346	 467437	 4	 8	 1	 2     0.469326041    0.020765615    0.011357087    0.008546033    0.017384687    0.002042619    0.027710586    0.749374804
332	 6440	 3376	 473877	 4	 8	 1	 2     0.469331794    0.020710979    0.011358698    0.008546768    0.017318333    0.001894998    0.027612981    0.750045051
333	 6484	 3399	 480361	 4	 8	 1	 2     0.469336391    0.020654735    0.011359362    0.008547122    0.017250594    0.001990564    0.027534734    0.750133814
334	 6536	 3428	 486897	 4	 8	 1	 2     0.469342106    0.020581369    0.011360274    0.008547439    0.017162078    0.002002896    0.027437146    0.750127926
335	 6588	 3456	 493485	 4	 8	 1	 2     0.469347688    0.020510713    0.011360980    0.008547898    0.017076811    0.001861689    0.027341496    0.750167933
336	 6644	 3484	 500129	 4	 8	 1	 2     0.469352595    0.020455989    0.011362206    0.008549002    0.017010225    0.001892042    0.027257134    0.750482017
337	 6696	 3510	 506825	 4	 8	 1	 2     0.469357384    0.020390444    0.011362885    0.008549373    0.016930891    0.001847255    0.027174537    0.750351124
338	 6744	 3535	 513569	 4	 8	 1	 2     0.469361802    0.020321173    0.011363274    0.008549485    0.016847139    0.001871991    0.027098128    0.749910575
339	 6792	 3560	 520361	 4	 8	 1	 2     0.469366593    0.020251330    0.011363874    0.008549927    0.016762421    0.001773851    0.027015005    0.749632673
340	 6836	 3582	 527197	 4	 8	 1	 2     0.469370754    0.020200592    0.011364594    0.008550174    0.016700596    0.001845686    0.026942622    0.749763415
341	 6900	 3614	 534097	 4	 8	 1	 2     0.469375328    0.020152728    0.011364998    0.008550231    0.016642394    0.001753643    0.026862821    0.750208923
342	 6940	 3634	 541037	 4	 8	 1	 2     0.469379589    0.020090716    0.011365133    0.008550310    0.016567155    0.001834306    0.026788268    0.749981894
343	 6996	 3662	 548033	 4	 8	 1	 2     0.469383965    0.020031529    0.011365823    0.008550816    0.016494854    0.001723861    0.026711477    0.749922169
344	 7044	 3686	 555077	 4	 8	 1	 2     0.469388091    0.019975444    0.011366300    0.008551049    0.016426368    0.001756645    0.026638876    0.749860601
345	 7084	 3707	 562161	 4	 8	 1	 2     0.469392235    0.019917532    0.011366877    0.008551513    0.016355494    0.001900615    0.026565756    0.749744620
346	 7148	 3739	 569309	 4	 8	 1	 2     0.469397292    0.019847315    0.011367653    0.008552096    0.016269369    0.001879282    0.026476245    0.749627238
347	 7212	 3772	 576521	 4	 8	 1	 2     0.469401612    0.019791708    0.011368442    0.008552741    0.016200932    0.001895852    0.026399543    0.749698868
348	 7272	 3804	 583793	 4	 8	 1	 2     0.469406245    0.019739863    0.011369234    0.008553464    0.016136998    0.001804369    0.026317038    0.750079207
349	 7324	 3830	 591117	 4	 8	 1	 2     0.469410526    0.019681173    0.011369825    0.008553781    0.016064733    0.001850521    0.026240580    0.750028122
350	 7380	 3858	 598497	 4	 8	 1	 2     0.469415506    0.019612400    0.011370173    0.008554112    0.015980157    0.001904645    0.026151331    0.749958007
351	 7444	 3890	 605941	 4	 8	 1	 2     0.469420563    0.019554381    0.011371248    0.008554505    0.015908128    0.001780001    0.026060410    0.750348162
352	 7488	 3912	 613429	 4	 8	 1	 2     0.469424882    0.019494786    0.011371506    0.008554561    0.015834631    0.001869978    0.025982480    0.750305064
353	 7548	 3943	 620977	 4	 8	 1	 2     0.469429797    0.019421871    0.011371764    0.008554792    0.015744589    0.001758322    0.025893540    0.750066298
354	 7620	 3979	 628597	 4	 8	 1	 2     0.469433924    0.019381664    0.011372557    0.008555159    0.015694389    0.001671726    0.025818605    0.750685973
355	 7656	 3999	 636253	 4	 8	 1	 2     0.469438049    0.019318115    0.011372487    0.008555051    0.015615893    0.001640707    0.025743493    0.750407712
356	 7704	 4023	 643957	 4	 8	 1	 2     0.469441603    0.019262132    0.011372741    0.008555302    0.015546397    0.001626666    0.025678599    0.750123927
357	 7752	 4048	 651709	 4	 8	 1	 2     0.469445326    0.019228619    0.011372487    0.008555166    0.015505043    0.001774992    0.025610450    0.750811470
358	 7808	 4076	 659517	 4	 8	 1	 2     0.469450062    0.019171312    0.011372687    0.008555154    0.015433769    0.001613724    0.025523487    0.751124334
359	 7852	 4098	 667369	 4	 8	 1	 2     0.469453712    0.019140245    0.011373347    0.008555202    0.015394673    0.001733274    0.025456279    0.751887002
360	 7908	 4126	 675277	 4	 8	 1	 2     0.469457686    0.019099986    0.011374696    0.008556015    0.015343590    0.001697410    0.025382880    0.752475105
361	 7960	 4152	 683237	 4	 8	 1	 2     0.469461892    0.019041677    0.011375296    0.008556552    0.015270498    0.001683714    0.025304969    0.752487657
362	 8008	 4176	 691245	 4	 8	 1	 2     0.469465739    0.018981303    0.011375899    0.008557141    0.015194696    0.001734858    0.025233502    0.752226272
363	 8072	 4208	 699317	 4	 8	 1	 2     0.469469626    0.018925457    0.011376464    0.008557595    0.015124450    0.001714722    0.025161084    0.752171765
364	 8124	 4235	 707441	 4	 8	 1	 2     0.469473761    0.018860100    0.011377268    0.008558518    0.015041980    0.001669009    0.025083807    0.751883474
365	 8188	 4267	 715629	 4	 8	 1	 2     0.469478626    0.018811636    0.011380905    0.008562290    0.014978405    0.001655074    0.024992587    0.752688609
366	 8236	 4292	 723865	 4	 8	 1	 2     0.469482559    0.018756473    0.011382430    0.008563670    0.014907903    0.001594073    0.024918601    0.752709714
367	 8284	 4316	 732149	 4	 8	 1	 2     0.469486381    0.018716584    0.011383540    0.008564730    0.014856835    0.001587237    0.024846472    0.753289411
368	 8336	 4342	 740485	 4	 8	 1	 2     0.469489863    0.018668651    0.011383766    0.008564862    0.014796229    0.001646047    0.024780604    0.753357359
369	 8392	 4370	 748877	 4	 8	 1	 2     0.469494125    0.018608843    0.011385137    0.008565918    0.014719636    0.001686997    0.024699718    0.753403049
370	 8456	 4402	 757333	 4	 8	 1	 2     0.469498210    0.018548255    0.011385973    0.008566730    0.014642315    0.001629255    0.024621939    0.753322254
371	 8520	 4434	 765853	 4	 8	 1	 2     0.469502099    0.018494917    0.011386979    0.008567506    0.014573904    0.001680940    0.024547685    0.753428160
372	 8580	 4465	 774433	 4	 8	 1	 2     0.469506191    0.018440857    0.011387671    0.008568037    0.014504694    0.001591933    0.024469298    0.753632455
373	 8628	 4489	 783061	 4	 8	 1	 2     0.469509995    0.018385500    0.011388107    0.008568627    0.014433906    0.001492227    0.024396181    0.753622061
374	 8680	 4516	 791741	 4	 8	 1	 2     0.469513074    0.018354616    0.011388645    0.008568935    0.014394120    0.001508722    0.024336864    0.754189865
375	 8744	 4548	 800485	 4	 8	 1	 2     0.469515921    0.018299732    0.011388817    0.008568964    0.014323932    0.001492546    0.024281869    0.753637688
376	 8816	 4584	 809301	 4	 8	 1	 2     0.469518958    0.018251236    0.011389025    0.008569045    0.014261758    0.001517987    0.024223072    0.753464940
377	 8888	 4621	 818189	 4	 8	 1	 2     0.469522261    0.018199163    0.011389636    0.008569686    0.014194566    0.001547586    0.024158963    0.753308929
378	 8952	 4654	 827141	 4	 8	 1	 2     0.469525706    0.018152731    0.011390295    0.008570504    0.014134454    0.001543121    0.024091918    0.753478032
379	 9004	 4682	 836145	 4	 8	 1	 2     0.469528974    0.018105123    0.011390672    0.008570847    0.014072956    0.001530992    0.024028158    0.753496087
380	 9068	 4715	 845213	 4	 8	 1	 2     0.469532275    0.018071826    0.011391264    0.008571130    0.014029611    0.001435923    0.023963557    0.754137868
381	 9112	 4738	 854325	 4	 8	 1	 2     0.469535182    0.018025534    0.011391740    0.008571362    0.013969544    0.001635051    0.023906538    0.754000177
382	 9180	 4772	 863505	 4	 8	 1	 2     0.469539305    0.017981177    0.011392787    0.008571975    0.013911403    0.001442872    0.023825414    0.754705769
383	 9224	 4794	 872729	 4	 8	 1	 2     0.469542082    0.017930135    0.011393038    0.008572193    0.013845160    0.001460264    0.023770621    0.754298145
384	 9284	 4825	 882013	 4	 8	 1	 2     0.469544967    0.017894334    0.011393673    0.008572635    0.013798239    0.001628197    0.023713569    0.754603147
385	 9364	 4866	 891377	 4	 8	 1	 2     0.469548817    0.017840127    0.011393987    0.008572860    0.013727607    0.001489763    0.023637222    0.754747179
386	 9416	 4894	 900793	 4	 8	 1	 2     0.469552100    0.017793513    0.011394732    0.008573471    0.013666352    0.001459814    0.023571914    0.754860764
387	 9464	 4918	 910257	 4	 8	 1	 2     0.469554964    0.017745195    0.011394891    0.008573519    0.013603250    0.001387493    0.023514795    0.754639594
388	 9512	 4942	 919769	 4	 8	 1	 2     0.469557458    0.017696038    0.011394983    0.008573556    0.013538986    0.001459142    0.023464943    0.754147932
389	 9576	 4976	 929345	 4	 8	 1	 2     0.469560313    0.017652372    0.011395194    0.008573673    0.013481684    0.001464211    0.023407731    0.754125716
390	 9648	 5012	 938993	 4	 8	 1	 2     0.469563369    0.017603518    0.011395770    0.008574171    0.013417163    0.001527373    0.023346347    0.754015918
391	 9712	 5045	 948705	 4	 8	 1	 2     0.469566586    0.017551572    0.011396252    0.008574478    0.013348525    0.001411659    0.023281565    0.753882816
392	 9772	 5076	 958477	 4	 8	 1	 2     0.469569404    0.017521984    0.011396902    0.008574903    0.013309041    0.001426948    0.023224639    0.754456684
393	 9824	 5102	 968301	 4	 8	 1	 2     0.469572188    0.017489650    0.011397573    0.008575494    0.013265866    0.001380795    0.023168286    0.754896154
394	 9868	 5127	 978169	 4	 8	 1	 2     0.469574662    0.017455003    0.011398693    0.008576640    0.013219187    0.001417952    0.023118088    0.755036589
395	 9932	 5160	 988101	 4	 8	 1	 2     0.469577194    0.017425836    0.011399139    0.008576922    0.013180266    0.001526156    0.023066616    0.755457005
396	 10004	 5196	 998105	 4	 8	 1	 2     0.469580301    0.017398573    0.011400012    0.008577440    0.013143441    0.001446815    0.023003273    0.756352060
397	 10068	 5228	 1008173	 4	 8	 1	 2     0.469583182    0.017356933    0.011400572    0.008577732    0.013087783    0.001516016    0.022944386    0.756478402
398	 10144	 5266	 1018317	 4	 8	 1	 2     0.469586420    0.017307406    0.011400830    0.008577971    0.013021804    0.001427719    0.022878020    0.756508041
399	 10216	 5303	 1028533	 4	 8	 1	 2     0.469589189    0.017273041    0.011401388    0.008578349    0.012975603    0.001488316    0.022821112    0.756888635
400	 10288	 5339	 1038821	 4	 8	 1	 2     0.469592303    0.017221506    0.011401708    0.008578512    0.012906639    0.001458678    0.022756953    0.756758005
401	 10356	 5374	 1049177	 4	 8	 1	 2     0.469595571    0.017182057    0.011402180    0.008578901    0.012853535    0.001403859    0.022689408    0.757272131
402	 10416	 5404	 1059593	 4	 8	 1	 2     0.469598319    0.017141396    0.011402524    0.008579284    0.012798824    0.001344939    0.022632454    0.757381215
403	 10480	 5436	 1070073	 4	 8	 1	 2     0.469600767    0.017107625    0.011403045    0.008579658    0.012753094    0.001315177    0.022581606    0.757591157
404	 10548	 5471	 1080621	 4	 8	 1	 2     0.469603182    0.017070439    0.011403492    0.008580013    0.012702765    0.001345926    0.022531333    0.757631106
405	 10624	 5510	 1091245	 4	 8	 1	 2     0.469605600    0.017030550    0.011404202    0.008580598    0.012648471    0.001399164    0.022480878    0.757557154
406	 10720	 5558	 1101965	 4	 8	 1	 2     0.469608199    0.017000042    0.011404594    0.008580863    0.012607009    0.001372956    0.022426530    0.758032680
407	 10800	 5600	 1112765	 4	 8	 1	 2     0.469610772    0.016962043    0.011405059    0.008581214    0.012555299    0.001308761    0.022372573    0.758162381
408	 10860	 5634	 1123625	 4	 8	 1	 2     0.469613214    0.016932962    0.011405734    0.008581755    0.012515367    0.001365823    0.022321263    0.758602295
409	 10940	 5675	 1134565	 4	 8	 1	 2     0.469615763    0.016894508    0.011406198    0.008582144    0.012462867    0.001378632    0.022267576    0.758704399
410	 11036	 5723	 1145601	 4	 8	 1	 2     0.469618350    0.016853305    0.011406637    0.008582360    0.012406552    0.001349615    0.022212952    0.758715236
411	 11116	 5764	 1156717	 4	 8	 1	 2     0.469620730    0.016812807    0.011407038    0.008582616    0.012351112    0.001369973    0.022162571    0.758612676
412	 11204	 5808	 1167921	 4	 8	 1	 2     0.469623277    0.016770115    0.011407240    0.008582711    0.012292748    0.001366807    0.022108536    0.758535752
413	 11288	 5852	 1179209	 4	 8	 1	 2     0.469625805    0.016730074    0.011407685    0.008582945    0.012237651    0.001325109    0.022054759    0.758569801
414	 11360	 5889	 1190569	 4	 8	 1	 2     0.469628368    0.016689118    0.011408157    0.008583238    0.012181158    0.001286827    0.022000117    0.758592218
415	 11444	 5932	 1202013	 4	 8	 1	 2     0.469630754    0.016651269    0.011408814    0.008583768    0.012128633    0.001297866    0.021949125    0.758630215
416	 11540	 5981	 1213553	 4	 8	 1	 2     0.469632961    0.016619343    0.011409395    0.008584222    0.012084215    0.001273286    0.021901862    0.758809588
417	 11624	 6025	 1225177	 4	 8	 1	 2     0.469635160    0.016588853    0.011409841    0.008584463    0.012041826    0.001332064    0.021854656    0.759053482
418	 11720	 6074	 1236897	 4	 8	 1	 2     0.469637717    0.016554346    0.011410073    0.008584650    0.011994023    0.001251155    0.021799638    0.759386281
419	 11800	 6114	 1248697	 4	 8	 1	 2     0.469639962    0.016517464    0.011410352    0.008584922    0.011942800    0.001282185    0.021751229    0.759380697
420	 11888	 6159	 1260585	 4	 8	 1	 2     0.469642204    0.016478942    0.011410688    0.008585218    0.011889144    0.001304209    0.021702759    0.759301703
421	 12004	 6217	 1272589	 4	 8	 1	 2     0.469644412    0.016449569    0.011411301    0.008585688    0.011847807    0.001282315    0.021654936    0.759622153
422	 12120	 6276	 1284709	 4	 8	 1	 2     0.469646429    0.016414169    0.011411493    0.008585813    0.011798423    0.001238771    0.021611142    0.759523438
423	 12220	 6329	 1296929	 4	 8	 1	 2     0.469648446    0.016380514    0.011411774    0.008585993    0.011751283    0.001236068    0.021567260    0.759508350
424	 12324	 6387	 1309253	 4	 8	 1	 2     0.469650341    0.016352992    0.011412062    0.008586206    0.011712608    0.001253183    0.021525951    0.759687302
425	 12428	 6439	 1321681	 4	 8	 1	 2     0.469652568    0.016319704    0.011412495    0.008586492    0.011665663    0.001249150    0.021477313    0.759857822
426	 12540	 6496	 1334221	 4	 8	 1	 2     0.469654789    0.016291790    0.011413158    0.008587021    0.011625930    0.001207642    0.021428694    0.760279193
427	 12640	 6550	 1346861	 4	 8	 1	 2     0.469656808    0.016264085    0.011413529    0.008587253    0.011586708    0.001244845    0.021384401    0.760558351
428	 12760	 6611	 1359621	 4	 8	 1	 2     0.469658895    0.016230990    0.011413871    0.008587527    0.011539869    0.001223875    0.021338499    0.760643470
429	 12868	 6669	 1372489	 4	 8	 1	 2     0.469660884    0.016197047    0.011414050    0.008587620    0.011491901    0.001226498    0.021294691    0.760614325
430	 12984	 6731	 1385473	 4	 8	 1	 2     0.469662861    0.016163448    0.011414261    0.008587765    0.011444287    0.001195288    0.021251029    0.760596044
431	 13084	 6784	 1398557	 4	 8	 1	 2     0.469664799    0.016131668    0.011414764    0.008588176    0.011398854    0.001249253    0.021208150    0.760635323
432	 16355	 6784	 1414912	 5	 13	 1	 3     0.469743373    0.014611184    0.009111673    0.005840308    0.011422089    0.001251300    0.019390031    0.753541033
433	 16505	 6844	 1431417	 5	 13	 1	 3     0.469745467    0.014574602    0.009112104    0.005840510    0.011374911    0.001181388    0.019339224    0.753629110
434	 16625	 6892	 1448042	 5	 13	 1	 3     0.469747452    0.014541267    0.009112382    0.005840660    0.011331943    0.001206292    0.019290944    0.753787211
435	 16760	 6946	 1464802	 5	 13	 1	 3     0.469749535    0.014508642    0.009112673    0.005840847    0.011289813    0.001170417    0.019240163    0.754081064
436	 16900	 7004	 1481702	 5	 13	 1	 3     0.469751357    0.014475252    0.009112833    0.005840915    0.011246741    0.001259993    0.019195615    0.754091570
437	 17040	 7061	 1498742	 5	 13	 1	 3     0.469753499    0.014441319    0.009113276    0.005841169    0.011202674    0.001223612    0.019143138    0.754386190
438	 17195	 7124	 1515937	 5	 13	 1	 3     0.469755435    0.014410392    0.009113649    0.005841397    0.011162472    0.001159353    0.019095558    0.754646281
439	 17355	 7188	 1533292	 5	 13	 1	 3     0.469757351    0.014380444    0.009113777    0.005841456    0.011123679    0.001208120    0.019048368    0.754943591
440	 17525	 7257	 1550817	 5	 13	 1	 3     0.469759362    0.014353081    0.009114198    0.005841797    0.011087937    0.001188202    0.018998722    0.755476159
441	 17685	 7323	 1568502	 5	 13	 1	 3     0.469761414    0.014321551    0.009114530    0.005842069    0.011046818    0.001195836    0.018947926    0.755837434
442	 17845	 7387	 1586347	 5	 13	 1	 3     0.469763287    0.014293463    0.009114928    0.005842337    0.011010049    0.001207673    0.018901432    0.756210598
443	 18015	 7457	 1604362	 5	 13	 1	 3     0.469765308    0.014259175    0.009115196    0.005842549    0.010965276    0.001230766    0.018851126    0.756409737
444	 18200	 7532	 1622562	 5	 13	 1	 3     0.469767321    0.014226055    0.009115709    0.005842892    0.010921744    0.001180597    0.018800896    0.756669007
445	 18370	 7600	 1640932	 5	 13	 1	 3     0.469769136    0.014197455    0.009116112    0.005843134    0.010884127    0.001151566    0.018755495    0.756975723
446	 18560	 7676	 1659492	 5	 13	 1	 3     0.469771008    0.014165883    0.009116624    0.005843472    0.010842482    0.001161511    0.018708551    0.757187607
447	 18740	 7749	 1678232	 5	 13	 1	 3     0.469772796    0.014135257    0.009116916    0.005843712    0.010802190    0.001140517    0.018663602    0.757370221
448	 18905	 7818	 1697137	 5	 13	 1	 3     0.469774522    0.014103538    0.009117264    0.005843905    0.010760357    0.001175550    0.018620096    0.757436354
449	 19095	 7895	 1716232	 5	 13	 1	 3     0.469776346    0.014070976    0.009117538    0.005844079    0.010717409    0.001137960    0.018574031    0.757561750
450	 19280	 7970	 1735512	 5	 13	 1	 3     0.469778139    0.014046644    0.009118101    0.005844377    0.010684963    0.001130021    0.018528614    0.758105517
451	 19455	 8045	 1754967	 5	 13	 1	 3     0.469779926    0.014025127    0.009118586    0.005844760    0.010656246    0.001187088    0.018483263    0.758801485
452	 19650	 8124	 1774617	 5	 13	 1	 3     0.469781830    0.013997106    0.009118840    0.005845034    0.010619121    0.001186327    0.018434784    0.759276911
453	 19860	 8208	 1794477	 5	 13	 1	 3     0.469783650    0.013964619    0.009119294    0.005845322    0.010575872    0.001172451    0.018388359    0.759427164
454	 20055	 8292	 1814532	 5	 13	 1	 3     0.469785639    0.013930720    0.009119640    0.005845575    0.010530771    0.001131286    0.018337479    0.759685666
455	 20255	 8377	 1834787	 5	 13	 1	 3     0.469787410    0.013899484    0.009120185    0.005845963    0.010488941    0.001118551    0.018292047    0.759864896
456	 20470	 8464	 1855257	 5	 13	 1	 3     0.469789085    0.013868022    0.009120522    0.005846269    0.010446919    0.001099812    0.018248965    0.759934742
457	 20655	 8539	 1875912	 5	 13	 1	 3     0.469790694    0.013843625    0.009120896    0.005846591    0.010414184    0.001129203    0.018207519    0.760324652
458	 20855	 8619	 1896767	 5	 13	 1	 3     0.469792276    0.013815359    0.009121335    0.005846895    0.010376194    0.001111748    0.018166641    0.760479592
459	 21050	 8698	 1917817	 5	 13	 1	 3     0.469793994    0.013790590    0.009122078    0.005847331    0.010342537    0.001109250    0.018122148    0.760979903
460	 21245	 8776	 1939062	 5	 13	 1	 3     0.469795728    0.013761747    0.009122727    0.005847680    0.010303471    0.001120095    0.018077160    0.761278127
461	 21470	 8867	 1960532	 5	 13	 1	 3     0.469797450    0.013729418    0.009123115    0.005848002    0.010259906    0.001115283    0.018032335    0.761377719
462	 21690	 8956	 1982222	 5	 13	 1	 3     0.469799083    0.013705577    0.009123638    0.005848423    0.010227515    0.001082401    0.017989742    0.761855122
463	 21900	 9040	 2004122	 5	 13	 1	 3     0.469800741    0.013679854    0.009124210    0.005848864    0.010192508    0.001117810    0.017946389    0.762262216
464	 22125	 9130	 2026247	 5	 13	 1	 3     0.469802393    0.013649023    0.009124727    0.005849227    0.010150625    0.001102967    0.017903107    0.762382942
465	 22360	 9224	 2048607	 5	 13	 1	 3     0.469804017    0.013627782    0.009125359    0.005849620    0.010121476    0.001097171    0.017860440    0.763014899
466	 22595	 9318	 2071202	 5	 13	 1	 3     0.469805658    0.013603340    0.009125840    0.005849977    0.010088107    0.001114639    0.017817226    0.763493711
467	 22865	 9428	 2094067	 5	 13	 1	 3     0.469807395    0.013575221    0.009126362    0.005850327    0.010049685    0.001037203    0.017771345    0.763882601
468	 23080	 9515	 2117147	 5	 13	 1	 3     0.469808863    0.013547641    0.009126836    0.005850564    0.010011965    0.001096586    0.017732498    0.764000682
469	 23345	 9622	 2140492	 5	 13	 1	 3     0.469810504    0.013520250    0.009127249    0.005850841    0.009974492    0.001055166    0.017688972    0.764332116
470	 23590	 9721	 2164082	 5	 13	 1	 3     0.469812173    0.013491810    0.009127855    0.005851193    0.009935351    0.001099024    0.017644594    0.764642730
471	 23840	 9822	 2187922	 5	 13	 1	 3     0.469813815    0.013466456    0.009128480    0.005851564    0.009900318    0.001023631    0.017600827    0.765103578
472	 24050	 9906	 2211972	 5	 13	 1	 3     0.469815361    0.013437947    0.009128955    0.005851833    0.009861065    0.001041699    0.017559493    0.765281034
473	 24295	 10004	 2236267	 5	 13	 1	 3     0.469817030    0.013412917    0.009129825    0.005852173    0.009826120    0.001018120    0.017514802    0.765804702
474	 24500	 10086	 2260767	 5	 13	 1	 3     0.469818607    0.013382664    0.009130501    0.005852457    0.009784153    0.001065080    0.017472435    0.765930148
475	 24770	 10194	 2285537	 5	 13	 1	 3     0.469820408    0.013355774    0.009131626    0.005853007    0.009746286    0.001055322    0.017423941    0.766518517
476	 25005	 10289	 2310542	 5	 13	 1	 3     0.469822037    0.013331578    0.009132544    0.005853438    0.009712241    0.001043459    0.017379973    0.767065521
477	 25265	 10394	 2335807	 5	 13	 1	 3     0.469823782    0.013304847    0.009133550    0.005853874    0.009674566    0.001027426    0.017332713    0.767614791
478	 25500	 10489	 2361307	 5	 13	 1	 3     0.469825435    0.013277725    0.009134522    0.005854308    0.009636311    0.001027626    0.017287870    0.768037083
479	 25750	 10589	 2387057	 5	 13	 1	 3     0.469827072    0.013255965    0.009135596    0.005854774    0.009605284    0.001038130    0.017243316    0.768759612
480	 25990	 10685	 2413047	 5	 13	 1	 3     0.469828660    0.013231439    0.009136450    0.005855168    0.009570593    0.001072116    0.017199980    0.769270598
481	 26260	 10796	 2439307	 5	 13	 1	 3     0.469830383    0.013204184    0.009137144    0.005855447    0.009532214    0.001079443    0.017152860    0.769794919
482	 26535	 10907	 2465842	 5	 13	 1	 3     0.469832162    0.013178356    0.009137865    0.005855779    0.009495708    0.001054965    0.017104073    0.770480536
483	 26805	 11020	 2492647	 5	 13	 1	 3     0.469833963    0.013146112    0.009138578    0.005856095    0.009450220    0.001005411    0.017054513    0.770828916
484	 27065	 11124	 2519712	 5	 13	 1	 3     0.469835433    0.013119608    0.009139245    0.005856416    0.009412667    0.001027285    0.017013980    0.771107508
485	 27310	 11222	 2547022	 5	 13	 1	 3     0.469836964    0.013093971    0.009139958    0.005856719    0.009376206    0.001023467    0.016971644    0.771520471
486	 27550	 11320	 2574572	 5	 13	 1	 3     0.469838561    0.013064177    0.009140474    0.005857026    0.009334047    0.001008239    0.016927372    0.771778216
487	 27800	 11420	 2602372	 5	 13	 1	 3     0.469840124    0.013040378    0.009141095    0.005857394    0.009300099    0.001022014    0.016883935    0.772354195
488	 28040	 11517	 2630412	 5	 13	 1	 3     0.469841655    0.013016330    0.009141642    0.005857724    0.009265810    0.001022761    0.016841293    0.772881917
489	 28305	 11625	 2658717	 5	 13	 1	 3     0.469843138    0.012994958    0.009142303    0.005858085    0.009235108    0.001014164    0.016799859    0.773515883
490	 28565	 11731	 2687282	 5	 13	 1	 3     0.469844586    0.012970639    0.009142748    0.005858383    0.009200414    0.000983734    0.016759310    0.773936302
491	 28785	 11824	 2716067	 5	 13	 1	 3     0.469846006    0.012946939    0.009143109    0.005858612    0.009166613    0.001003499    0.016719463    0.774363323
492	 29040	 11927	 2745107	 5	 13	 1	 3     0.469847414    0.012927779    0.009143413    0.005858876    0.009139227    0.000960939    0.016679837    0.775054237
493	 34848	 11927	 2779955	 6	 15	 1	 3     0.469886147    0.011698606    0.007289859    0.004131133    0.009149609    0.000958372    0.015550506    0.752297453
494	 35112	 12016	 2815067	 6	 15	 1	 3     0.469887432    0.011676252    0.007290063    0.004131236    0.009120847    0.000972895    0.015511632    0.752741701
495	 35424	 12121	 2850491	 6	 15	 1	 3     0.469888741    0.011648033    0.007290315    0.004131385    0.009084491    0.000964811    0.015471924    0.752849656
496	 35724	 12223	 2886215	 6	 15	 1	 3     0.469890096    0.011621294    0.007290663    0.004131571    0.009049900    0.000965901    0.015430733    0.753126479
497	 36006	 12318	 2922221	 6	 15	 1	 3     0.469891509    0.011596741    0.007290970    0.004131725    0.009018102    0.000976720    0.015387646    0.753639695
498	 36288	 12415	 2958509	 6	 15	 1	 3     0.469892988    0.011564596    0.007291321    0.004131887    0.008976442    0.000979433    0.015342407    0.753766702
499	 36612	 12524	 2995121	 6	 15	 1	 3     0.469894461    0.011533239    0.007291649    0.004132044    0.008935740    0.000953924    0.015297209    0.753944000
500	 36912	 12625	 3032033	 6	 15	 1	 3     0.469895822    0.011502653    0.007292110    0.004132266    0.008895851    0.000954917    0.015255363    0.754007161
501	 37212	 12727	 3069245	 6	 15	 1	 3     0.469897113    0.011475531    0.007292442    0.004132430    0.008860479    0.000974513    0.015215545    0.754197805
502	 37518	 12829	 3106763	 6	 15	 1	 3     0.469898538    0.011445418    0.007292815    0.004132614    0.008821136    0.000955026    0.015171483    0.754403381
503	 37806	 12927	 3144569	 6	 15	 1	 3     0.469899855    0.011419411    0.007293167    0.004132754    0.008787074    0.000947369    0.015130635    0.754721203
504	 38082	 13020	 3182651	 6	 15	 1	 3     0.469901191    0.011390823    0.007293498    0.004132923    0.008749613    0.000897918    0.015089064    0.754905874
505	 38358	 13113	 3221009	 6	 15	 1	 3     0.469902304    0.011363690    0.007293666    0.004133014    0.008714120    0.000975489    0.015054373    0.754843141
506	 38688	 13224	 3259697	 6	 15	 1	 3     0.469903639    0.011335034    0.007293877    0.004133106    0.008676540    0.000933748    0.015012642    0.755032608
507	 39042	 13342	 3298739	 6	 15	 1	 3     0.469904843    0.011312351    0.007294009    0.004133142    0.008646775    0.000905759    0.014974920    0.755419804
508	 39330	 13440	 3338069	 6	 15	 1	 3     0.469905911    0.011288790    0.007294114    0.004133175    0.008615839    0.000930280    0.014941354    0.755539929
509	 39636	 13542	 3377705	 6	 15	 1	 3     0.469907148    0.011258945    0.007294190    0.004133170    0.008576633    0.000917097    0.014902406    0.755511931
510	 39948	 13648	 3417653	 6	 15	 1	 3     0.469908254    0.011235851    0.007294317    0.004133221    0.008546186    0.000901823    0.014867478    0.755733499
511	 40230	 13744	 3457883	 6	 15	 1	 3     0.469909328    0.011210250    0.007294437    0.004133276    0.008512396    0.000904325    0.014833499    0.755738720
512	 40506	 13838	 3498389	 6	 15	 1	 3     0.469910444    0.011186146    0.007294626    0.004133343    0.008480465    0.000924946    0.014798120    0.755916674
513	 40824	 13944	 3539213	 6	 15	 1	 3     0.469911691    0.011158491    0.007294845    0.004133456    0.008443764    0.000908512    0.014758464    0.756073975
514	 41118	 14042	 3580331	 6	 15	 1	 3     0.469912785    0.011132648    0.007294970    0.004133504    0.008409475    0.000917992    0.014723578    0.756110252
515	 41430	 14146	 3621761	 6	 15	 1	 3     0.469913973    0.011107186    0.007295134    0.004133579    0.008375595    0.000883421    0.014685630    0.756330278
516	 41700	 14236	 3663461	 6	 15	 1	 3     0.469915075    0.011081726    0.007295237    0.004133615    0.008341713    0.000887801    0.014650303    0.756416162
517	 41976	 14328	 3705437	 6	 15	 1	 3     0.469916189    0.011056588    0.007295305    0.004133625    0.008308229    0.000920342    0.014614530    0.756547618
518	 42318	 14442	 3747755	 6	 15	 1	 3     0.469917363    0.011033555    0.007295491    0.004133700    0.008277388    0.000882119    0.014576733    0.756929237
519	 42600	 14536	 3790355	 6	 15	 1	 3     0.469918454    0.011009184    0.007295652    0.004133742    0.008244731    0.000886600    0.014541534    0.757085439
520	 42894	 14634	 3833249	 6	 15	 1	 3     0.469919513    0.010981776    0.007295746    0.004133784    0.008208014    0.000883499    0.014507283    0.756983648
521	 43194	 14734	 3876443	 6	 15	 1	 3     0.469920612    0.010957388    0.007295818    0.004133792    0.008175292    0.000880995    0.014471626    0.757163580
522	 43470	 14827	 3919913	 6	 15	 1	 3     0.469921750    0.010928561    0.007295879    0.004133822    0.008136559    0.000879869    0.014434638    0.757106716
523	 43782	 14931	 3963695	 6	 15	 1	 3     0.469922916    0.010904574    0.007296065    0.004133904    0.008104146    0.000892303    0.014396613    0.757440272
524	 44070	 15028	 4007765	 6	 15	 1	 3     0.469924060    0.010875042    0.007296134    0.004133938    0.008064302    0.000876115    0.014359220    0.757356069
525	 44412	 15142	 4052177	 6	 15	 1	 3     0.469925199    0.010851497    0.007296250    0.004133969    0.008032417    0.000842105    0.014321909    0.757685058
526	 44676	 15231	 4096853	 6	 15	 1	 3     0.469926186    0.010824403    0.007296306    0.004133974    0.007995725    0.000893797    0.014289494    0.757507781
527	 45006	 15342	 4141859	 6	 15	 1	 3     0.469927321    0.010799307    0.007296384    0.004133987    0.007961646    0.000911752    0.014252108    0.757734014
528	 45342	 15454	 4187201	 6	 15	 1	 3     0.469928541    0.010771296    0.007296535    0.004134030    0.007923470    0.000872861    0.014211837    0.757910150
529	 45666	 15563	 4232867	 6	 15	 1	 3     0.469929704    0.010747219    0.007296760    0.004134122    0.007890501    0.000852471    0.014173328    0.758270647
530	 45942	 15655	 4278809	 6	 15	 1	 3     0.469930825    0.010719481    0.007296943    0.004134209    0.007852510    0.000877195    0.014136100    0.758305412
531	 46290	 15771	 4325099	 6	 15	 1	 3     0.469931970    0.010692649    0.007297034    0.004134229    0.007815756    0.000849989    0.014097970    0.758453136
532	 46620	 15881	 4371719	 6	 15	 1	 3     0.469932999    0.010669692    0.007297110    0.004134255    0.007784248    0.000843869    0.014063630    0.758672740
533	 46926	 15987	 4418645	 6	 15	 1	 3     0.469934004    0.010648832    0.007297201    0.004134274    0.007755545    0.000847355    0.014030027    0.759002936
534	 47244	 16095	 4465889	 6	 15	 1	 3     0.469935015    0.010625924    0.007297277    0.004134309    0.007723990    0.000801520    0.013996121    0.759204931
535	 47520	 16188	 4513409	 6	 15	 1	 3     0.469935886    0.010602479    0.007297393    0.004134377    0.007691594    0.000842972    0.013966835    0.759118211
536	 47868	 16304	 4561277	 6	 15	 1	 3     0.469936851    0.010581857    0.007297558    0.004134470    0.007662985    0.000800166    0.013934327    0.759409234
537	 48180	 16412	 4609457	 6	 15	 1	 3     0.469937731    0.010562690    0.007297649    0.004134499    0.007636409    0.000839730    0.013904615    0.759653559
538	 48498	 16520	 4657955	 6	 15	 1	 3     0.469938719    0.010537605    0.007297746    0.004134525    0.007601580    0.000826357    0.013871195    0.759675380
539	 48816	 16627	 4706771	 6	 15	 1	 3     0.469939704    0.010513961    0.007297851    0.004134567    0.007568669    0.000831125    0.013837769    0.759801784
540	 49140	 16736	 4755911	 6	 15	 1	 3     0.469940703    0.010490684    0.007297910    0.004134598    0.007536244    0.000850171    0.013803809    0.759984755
541	 49476	 16850	 4805387	 6	 15	 1	 3     0.469941751    0.010468331    0.007298015    0.004134650    0.007504995    0.000824410    0.013768078    0.760333560
542	 49806	 16960	 4855193	 6	 15	 1	 3     0.469942761    0.010443217    0.007298141    0.004134730    0.007469801    0.000794515    0.013733574    0.760415122
543	 50094	 17056	 4905287	 6	 15	 1	 3     0.469943616    0.010420782    0.007298194    0.004134758    0.007438350    0.000798516    0.013704268    0.760404145
544	 50436	 17170	 4955723	 6	 15	 1	 3     0.469944489    0.010401471    0.007298287    0.004134776    0.007411181    0.000802291    0.013674297    0.760658559
545	 50760	 17278	 5006483	 6	 15	 1	 3     0.469945418    0.010382373    0.007298379    0.004134804    0.007384263    0.000770202    0.013642343    0.761040357
546	 51036	 17372	 5057519	 6	 15	 1	 3     0.469946265    0.010361975    0.007298445    0.004134824    0.007355490    0.000800425    0.013613153    0.761173797
547	 51378	 17486	 5108897	 6	 15	 1	 3     0.469947224    0.010339908    0.007298534    0.004134850    0.007324281    0.000796002    0.013579989    0.761407679
548	 51702	 17595	 5160599	 6	 15	 1	 3     0.469948171    0.010319672    0.007298684    0.004134914    0.007295535    0.000805847    0.013547188    0.761757476
549	 60319	 17595	 5220918	 7	 18	 1	 3     0.469967563    0.009534305    0.006137416    0.004021784    0.007296239    0.000800524    0.012856885    0.741571954
550	 60697	 17704	 5281615	 7	 18	 1	 3     0.469968501    0.009512218    0.006137552    0.004021875    0.007267238    0.000786491    0.012822543    0.741835568
551	 61110	 17822	 5342725	 7	 18	 1	 3     0.469969376    0.009489072    0.006137632    0.004021931    0.007236848    0.000769411    0.012790414    0.741889376
552	 61474	 17928	 5404199	 7	 18	 1	 3     0.469970218    0.009467482    0.006137686    0.004021954    0.007208469    0.000788374    0.012759440    0.741998248
553	 61859	 18039	 5466058	 7	 18	 1	 3     0.469971129    0.009445951    0.006137805    0.004022052    0.007180065    0.000791996    0.012725841    0.742265349
554	 62244	 18151	 5528302	 7	 18	 1	 3     0.469972058    0.009418889    0.006137895    0.004022118    0.007144349    0.000752232    0.012691518    0.742140488
555	 62650	 18270	 5590952	 7	 18	 1	 3     0.469972796    0.009396765    0.006137933    0.004022126    0.007115122    0.000805855    0.012664155    0.741997028
556	 63133	 18408	 5654085	 7	 18	 1	 3     0.469973784    0.009370799    0.006138016    0.004022160    0.007080723    0.000756990    0.012627441    0.742098037
557	 63553	 18528	 5717638	 7	 18	 1	 3     0.469974606    0.009347529    0.006138068    0.004022191    0.007049852    0.000771247    0.012596800    0.742055856
558	 63994	 18655	 5781632	 7	 18	 1	 3     0.469975463    0.009325543    0.006138123    0.004022218    0.007020627    0.000734616    0.012564775    0.742197397
559	 64365	 18761	 5845997	 7	 18	 1	 3     0.469976229    0.009302141    0.006138167    0.004022247    0.006989473    0.000741510    0.012536085    0.742029177
560	 64764	 18875	 5910761	 7	 18	 1	 3     0.469976975    0.009279445    0.006138211    0.004022263    0.006959200    0.000759182    0.012508093    0.741875274
561	 65177	 18994	 5975938	 7	 18	 1	 3     0.469977770    0.009255054    0.006138265    0.004022282    0.006926596    0.000745485    0.012478179    0.741699113
562	 65632	 19127	 6041570	 7	 18	 1	 3     0.469978545    0.009235115    0.006138374    0.004022370    0.006899834    0.000746183    0.012448965    0.741837965
563	 66038	 19249	 6107608	 7	 18	 1	 3     0.469979302    0.009214216    0.006138455    0.004022435    0.006871765    0.000765871    0.012420358    0.741864023
564	 66521	 19387	 6174129	 7	 18	 1	 3     0.469980097    0.009192836    0.006138514    0.004022456    0.006843016    0.000724568    0.012390242    0.741941586
565	 66927	 19504	 6241056	 7	 18	 1	 3     0.469980829    0.009172717    0.006138561    0.004022463    0.006815923    0.000719685    0.012362421    0.741983880
566	 67340	 19622	 6308396	 7	 18	 1	 3     0.469981539    0.009152688    0.006138607    0.004022477    0.006788903    0.000737143    0.012335421    0.741984218
567	 67816	 19758	 6376212	 7	 18	 1	 3     0.469982317    0.009135352    0.006138674    0.004022494    0.006765451    0.000717670    0.012305723    0.742366079
568	 68208	 19870	 6444420	 7	 18	 1	 3     0.469983051    0.009115941    0.006138717    0.004022499    0.006739179    0.000715796    0.012277688    0.742480269
569	 68614	 19987	 6513034	 7	 18	 1	 3     0.469983777    0.009097930    0.006138769    0.004022497    0.006714748    0.000700465    0.012249860    0.742696668
570	 69020	 20106	 6582054	 7	 18	 1	 3     0.469984479    0.009078832    0.006138809    0.004022488    0.006688813    0.000698165    0.012222899    0.742772368
571	 69440	 20229	 6651494	 7	 18	 1	 3     0.469985113    0.009061099    0.006138858    0.004022510    0.006664678    0.000714797    0.012198502    0.742804237
572	 69888	 20358	 6721382	 7	 18	 1	 3     0.469985833    0.009041476    0.006138924    0.004022554    0.006637914    0.000719607    0.012170724    0.742887300
573	 70343	 20492	 6791725	 7	 18	 1	 3     0.469986629    0.009021747    0.006138992    0.004022596    0.006610952    0.000698782    0.012139940    0.743145941
574	 70791	 20621	 6862516	 7	 18	 1	 3     0.469987316    0.009003669    0.006139052    0.004022609    0.006586205    0.000685074    0.012113311    0.743287210
575	 71239	 20749	 6933755	 7	 18	 1	 3     0.469987984    0.008986554    0.006139123    0.004022645    0.006562722    0.000683224    0.012087363    0.743466895
576	 71652	 20869	 7005407	 7	 18	 1	 3     0.469988654    0.008968392    0.006139169    0.004022660    0.006537787    0.000673670    0.012061271    0.743569403
577	 72058	 20985	 7077465	 7	 18	 1	 3     0.469989327    0.008952690    0.006139215    0.004022672    0.006516187    0.000669637    0.012035019    0.743886666
578	 72422	 21090	 7149887	 7	 18	 1	 3     0.469989954    0.008937016    0.006139261    0.004022690    0.006494592    0.000682091    0.012010506    0.744099834
579	 72870	 21218	 7222757	 7	 18	 1	 3     0.469990613    0.008920113    0.006139325    0.004022714    0.006471251    0.000676106    0.011984703    0.744291526
580	 73304	 21345	 7296061	 7	 18	 1	 3     0.469991233    0.008902652    0.006139395    0.004022761    0.006447096    0.000690571    0.011960355    0.744346797
581	 73815	 21493	 7369876	 7	 18	 1	 3     0.469991859    0.008885105    0.006139476    0.004022807    0.006422766    0.000679999    0.011935740    0.744411744
582	 74298	 21633	 7444174	 7	 18	 1	 3     0.469992456    0.008867579    0.006139520    0.004022821    0.006398457    0.000673346    0.011912212    0.744410787
583	 74781	 21771	 7518955	 7	 18	 1	 3     0.469993102    0.008848608    0.006139564    0.004022843    0.006372097    0.000694026    0.011886707    0.744412063
584	 75320	 21925	 7594275	 7	 18	 1	 3     0.469993751    0.008828933    0.006139621    0.004022881    0.006344692    0.000676898    0.011861027    0.744364983
585	 75838	 22077	 7670113	 7	 18	 1	 3     0.469994378    0.008810356    0.006139686    0.004022913    0.006318753    0.000666413    0.011836155    0.744359637
586	 76328	 22219	 7746441	 7	 18	 1	 3     0.469994978    0.008791507    0.006139740    0.004022951    0.006292391    0.000654773    0.011812280    0.744268424
587	 76853	 22372	 7823294	 7	 18	 1	 3     0.469995554    0.008774064    0.006139788    0.004022985    0.006267950    0.000665611    0.011789353    0.744236237
588	 77413	 22536	 7900707	 7	 18	 1	 3     0.469996160    0.008756040    0.006139858    0.004023040    0.006242625    0.000662395    0.011765177    0.744233581
589	 77931	 22688	 7978638	 7	 18	 1	 3     0.469996759    0.008737983    0.006139903    0.004023069    0.006217230    0.000667444    0.011741215    0.744214563
590	 78505	 22852	 8057143	 7	 18	 1	 3     0.469997364    0.008720176    0.006139947    0.004023079    0.006192133    0.000674806    0.011716960    0.744235360
591	 79086	 23019	 8136229	 7	 18	 1	 3     0.469997996    0.008701756    0.006140000    0.004023105    0.006166113    0.000671641    0.011691583    0.744275253
592	 79639	 23178	 8215868	 7	 18	 1	 3     0.469998630    0.008683043    0.006140049    0.004023124    0.006139629    0.000649731    0.011666084    0.744298042
593	 91016	 23178	 8306884	 8	 19	 1	 3     0.470017301    0.007847470    0.004886922    0.003688013    0.006140096    0.000649720    0.010887904    0.720751193
594	 91720	 23362	 8398604	 8	 19	 1	 3     0.470017857    0.007830260    0.004886974    0.003688047    0.006118043    0.000652143    0.010863876    0.720761169
595	 92400	 23535	 8491004	 8	 19	 1	 3     0.470018445    0.007811195    0.004887035    0.003688093    0.006093575    0.000645245    0.010838383    0.720697414
596	 93104	 23711	 8584108	 8	 19	 1	 3     0.470019003    0.007792988    0.004887080    0.003688118    0.006070182    0.000627672    0.010814183    0.720626642
597	 93752	 23877	 8677860	 8	 19	 1	 3     0.470019552    0.007777246    0.004887143    0.003688150    0.006049908    0.000642600    0.010790277    0.720764205
598	 94448	 24054	 8772308	 8	 19	 1	 3     0.470020106    0.007759743    0.004887183    0.003688172    0.006027359    0.000646134    0.010766118    0.720755918
599	 95192	 24242	 8867500	 8	 19	 1	 3     0.470020659    0.007742793    0.004887241    0.003688208    0.006005474    0.000641231    0.010741938    0.720800391
600	 95968	 24439	 8963468	 8	 19	 1	 3     0.470021212    0.007725029    0.004887305    0.003688249    0.005982502    0.000626496    0.010717727    0.720771272
601	 96648	 24613	 9060116	 8	 19	 1	 3     0.470021762    0.007706813    0.004887352    0.003688272    0.005958923    0.000628497    0.010693565    0.720696322
602	 97376	 24797	 9157492	 8	 19	 1	 3     0.470022324    0.007688243    0.004887405    0.003688303    0.005934842    0.000614075    0.010668867    0.720624083
603	 98088	 24977	 9255580	 8	 19	 1	 3     0.470022829    0.007670609    0.004887439    0.003688326    0.005911953    0.000636753    0.010646583    0.720476184
604	 98944	 25195	 9354524	 8	 19	 1	 3     0.470023379    0.007651799    0.004887479    0.003688348    0.005887493    0.000636199    0.010622258    0.720355163
605	 99848	 25421	 9454372	 8	 19	 1	 3     0.470023919    0.007634964    0.004887521    0.003688380    0.005865562    0.000628038    0.010598349    0.720391901
606	 100680	 25632	 9555052	 8	 19	 1	 3     0.470024458    0.007617075    0.004887568    0.003688410    0.005842218    0.000617505    0.010574419    0.720330328
607	 101592	 25867	 9656644	 8	 19	 1	 3     0.470024967    0.007601168    0.004887616    0.003688441    0.005821423    0.000613743    0.010551792    0.720367504
608	 102472	 26088	 9759116	 8	 19	 1	 3     0.470025475    0.007584462    0.004887651    0.003688459    0.005799563    0.000620634    0.010529106    0.720332923
609	 103344	 26310	 9862460	 8	 19	 1	 3     0.470026001    0.007567590    0.004887686    0.003688483    0.005777451    0.000612062    0.010505615    0.720337608
610	 104200	 26524	 9966660	 8	 19	 1	 3     0.470026523    0.007550038    0.004887720    0.003688507    0.005754413    0.000613750    0.010482217    0.720271149
611	 105072	 26743	 10071732	 8	 19	 1	 3     0.470027030    0.007532981    0.004887763    0.003688530    0.005731978    0.000607729    0.010459495    0.720205064
612	 105976	 26981	 10177708	 8	 19	 1	 3     0.470027531    0.007519534    0.004887838    0.003688579    0.005714230    0.000601253    0.010436938    0.720473138
613	 106880	 27208	 10284588	 8	 19	 1	 3     0.470028035    0.007503640    0.004887877    0.003688603    0.005693266    0.000599803    0.010414190    0.720520790
614	 107760	 27428	 10392348	 8	 19	 1	 3     0.470028533    0.007487400    0.004887910    0.003688623    0.005671817    0.000604191    0.010391725    0.720515626
615	 108648	 27654	 10500996	 8	 19	 1	 3     0.470029031    0.007471410    0.004887953    0.003688648    0.005650653    0.000604051    0.010369163    0.720541295
616	 109616	 27896	 10610612	 8	 19	 1	 3     0.470029534    0.007456644    0.004888010    0.003688685    0.005631065    0.000600428    0.010346338    0.720703653
617	 110552	 28131	 10721164	 8	 19	 1	 3     0.470030031    0.007441852    0.004888058    0.003688719    0.005611421    0.000595848    0.010323748    0.720847903
618	 111472	 28364	 10832636	 8	 19	 1	 3     0.470030518    0.007426250    0.004888089    0.003688737    0.005590687    0.000600478    0.010301537    0.720887588
619	 112520	 28630	 10945156	 8	 19	 1	 3     0.470030990    0.007410637    0.004888129    0.003688766    0.005569896    0.000607395    0.010279968    0.720881341
620	 113664	 28922	 11058820	 8	 19	 1	 3     0.470031480    0.007395129    0.004888188    0.003688797    0.005549194    0.000584593    0.010257533    0.720946174
621	 114688	 29181	 11173508	 8	 19	 1	 3     0.470031942    0.007380127    0.004888223    0.003688819    0.005529154    0.000587070    0.010236360    0.720971790
622	 115680	 29431	 11289188	 8	 19	 1	 3     0.470032390    0.007365061    0.004888262    0.003688842    0.005508994    0.000595618    0.010215748    0.720951708
623	 116776	 29705	 11405964	 8	 19	 1	 3     0.470032860    0.007349969    0.004888313    0.003688874    0.005488755    0.000588430    0.010194124    0.721000563
624	 117856	 29980	 11523820	 8	 19	 1	 3     0.470033320    0.007333240    0.004888353    0.003688898    0.005466298    0.000587061    0.010172898    0.720860500
625	 118960	 30262	 11642780	 8	 19	 1	 3     0.470033790    0.007318177    0.004888400    0.003688924    0.005446032    0.000588892    0.010151152    0.720920813
626	 120096	 30549	 11762876	 8	 19	 1	 3     0.470034267    0.007301580    0.004888442    0.003688947    0.005423670    0.000579838    0.010129017    0.720857639
627	 121232	 30836	 11884108	 8	 19	 1	 3     0.470034720    0.007287822    0.004888490    0.003688977    0.005405092    0.000572693    0.010108009    0.720994857
628	 122368	 31123	 12006476	 8	 19	 1	 3     0.470035159    0.007274400    0.004888545    0.003689007    0.005386930    0.000582574    0.010087542    0.721127102
629	 123544	 31417	 12130020	 8	 19	 1	 3     0.470035615    0.007259597    0.004888596    0.003689031    0.005366878    0.000575318    0.010066276    0.721180051
630	 124688	 31705	 12254708	 8	 19	 1	 3     0.470036073    0.007244631    0.004888652    0.003689059    0.005346566    0.000572446    0.010044894    0.721225282
631	 125872	 32007	 12380580	 8	 19	 1	 3     0.470036506    0.007229419    0.004888695    0.003689082    0.005325896    0.000564525    0.010024579    0.721169339
632	 127072	 32307	 12507652	 8	 19	 1	 3     0.470036939    0.007215614    0.004888730    0.003689102    0.005307109    0.000568198    0.010004293    0.721251777
633	 128312	 32620	 12635964	 8	 19	 1	 3     0.470037370    0.007201693    0.004888794    0.003689144    0.005288108    0.000568601    0.009983989    0.721324253
634	 129616	 32946	 12765580	 8	 19	 1	 3     0.470037794    0.007187849    0.004888856    0.003689179    0.005269180    0.000574185    0.009964009    0.721381192
635	 130920	 33274	 12896500	 8	 19	 1	 3     0.470038237    0.007174520    0.004888923    0.003689222    0.005250921    0.000571101    0.009943091    0.721558347
636	 132200	 33597	 13028700	 8	 19	 1	 3     0.470038672    0.007161400    0.004888982    0.003689256    0.005232925    0.000558273    0.009922521    0.721731934
637	 133480	 33925	 13162180	 8	 19	 1	 3     0.470039103    0.007147093    0.004889048    0.003689296    0.005213267    0.000559683    0.009902086    0.721776547
638	 134752	 34245	 13296932	 8	 19	 1	 3     0.470039527    0.007133356    0.004889114    0.003689337    0.005194356    0.000544061    0.009881919    0.721859404
639	 136008	 34563	 13432940	 8	 19	 1	 3     0.470039941    0.007120782    0.004889185    0.003689377    0.005177007    0.000553141    0.009862216    0.722026544
640	 137296	 34888	 13570236	 8	 19	 1	 3     0.470040372    0.007108583    0.004889268    0.003689421    0.005160137    0.000546734    0.009841665    0.722294781
641	 138592	 35214	 13708828	 8	 19	 1	 3     0.470040776    0.007097198    0.004889357    0.003689470    0.005144356    0.000552681    0.009822328    0.722557605
642	 139968	 35559	 13848796	 8	 19	 1	 3     0.470041196    0.007086564    0.004889436    0.003689506    0.005129601    0.000551042    0.009802239    0.722953542
643	 141416	 35921	 13990212	 8	 19	 1	 3     0.470041615    0.007073653    0.004889507    0.003689540    0.005111681    0.000542388    0.009782097    0.723122296
644	 142760	 36257	 14132972	 8	 19	 1	 3     0.470042024    0.007060032    0.004889565    0.003689567    0.005092760    0.000551033    0.009762455    0.723182046
645	 144280	 36637	 14277252	 8	 19	 1	 3     0.470042446    0.007045822    0.004889620    0.003689594    0.005072989    0.000533950    0.009742116    0.723233219
646	 145648	 36979	 14422900	 8	 19	 1	 3     0.470042840    0.007032759    0.004889690    0.003689631    0.005054763    0.000539039    0.009723093    0.723304705
647	 147136	 37354	 14570036	 8	 19	 1	 3     0.470043255    0.007019701    0.004889763    0.003689673    0.005036509    0.000540049    0.009702973    0.723458800
648	 148560	 37710	 14718596	 8	 19	 1	 3     0.470043658    0.007006691    0.004889825    0.003689706    0.005018299    0.000533580    0.009683465    0.723572695
649	 150024	 38078	 14868620	 8	 19	 1	 3     0.470044050    0.006993364    0.004889883    0.003689734    0.004999618    0.000526562    0.009664408    0.723620543
650	 151456	 38443	 15020076	 8	 19	 1	 3     0.470044442    0.006979593    0.004889947    0.003689759    0.004980275    0.000529152    0.009645288    0.723627275
651	 152960	 38823	 15173036	 8	 19	 1	 3     0.470044847    0.006967336    0.004890030    0.003689799    0.004963001    0.000523277    0.009625570    0.723836184
652	 154392	 39184	 15327428	 8	 19	 1	 3     0.470045246    0.006955130    0.004890119    0.003689836    0.004945763    0.000523471    0.009606071    0.724034819
653	 155952	 39575	 15483380	 8	 19	 1	 3     0.470045644    0.006943159    0.004890199    0.003689869    0.004928834    0.000524102    0.009586564    0.724259349
654	 157456	 39951	 15640836	 8	 19	 1	 3     0.470046050    0.006929616    0.004890277    0.003689899    0.004909661    0.000521615    0.009566627    0.724353080
655	 159024	 40343	 15799860	 8	 19	 1	 3     0.470046453    0.006917323    0.004890361    0.003689934    0.004892210    0.000518389    0.009546804    0.724569474
656	 160496	 40711	 15960356	 8	 19	 1	 3     0.470046845    0.006904272    0.004890452    0.003689970    0.004873649    0.000519428    0.009527508    0.724667198
657	 180558	 40711	 16140914	 9	 28	 1	 4     0.470061330    0.006715646    0.004618801    0.003060948    0.004875098    0.000518898    0.008783837    0.764545892
658	 182322	 41103	 16323236	 9	 28	 1	 4     0.470061728    0.006703343    0.004618892    0.003060978    0.004858050    0.000520170    0.008762505    0.765003097
659	 184095	 41499	 16507331	 9	 28	 1	 4     0.470062136    0.006690541    0.004619002    0.003061009    0.004840264    0.000520469    0.008740557    0.765459364
660	 185922	 41906	 16693253	 9	 28	 1	 4     0.470062560    0.006677312    0.004619131    0.003061041    0.004821838    0.000512867    0.008717769    0.765942708
661	 187605	 42282	 16880858	 9	 28	 1	 4     0.470062969    0.006664315    0.004619246    0.003061063    0.004803713    0.000520576    0.008695646    0.766396802
662	 189396	 42681	 17070254	 9	 28	 1	 4     0.470063388    0.006650754    0.004619345    0.003061082    0.004784787    0.000518707    0.008672991    0.766835138
663	 191160	 43076	 17261414	 9	 28	 1	 4     0.470063794    0.006638197    0.004619438    0.003061108    0.004767228    0.000511718    0.008650965    0.767336111
664	 192897	 43469	 17454311	 9	 28	 1	 4     0.470064201    0.006625263    0.004619545    0.003061133    0.004749096    0.000504791    0.008628811    0.767807166
665	 194616	 43857	 17648927	 9	 28	 1	 4     0.470064585    0.006612607    0.004619634    0.003061160    0.004731338    0.000512728    0.008607877    0.768204172
666	 196443	 44269	 17845370	 9	 28	 1	 4     0.470065001    0.006599032    0.004619735    0.003061186    0.004712246    0.000510272    0.008585118    0.768659360
667	 198162	 44655	 18043532	 9	 28	 1	 4     0.470065387    0.006586199    0.004619815    0.003061214    0.004694180    0.000509031    0.008563961    0.769059983
668	 199980	 45063	 18243512	 9	 28	 1	 4     0.470065762    0.006572758    0.004619886    0.003061244    0.004675232    0.000499248    0.008543366    0.769340491
669	 201690	 45448	 18445202	 9	 28	 1	 4     0.470066125    0.006558969    0.004619939    0.003061268    0.004655775    0.000512266    0.008523380    0.769526770
670	 203544	 45861	 18648746	 9	 28	 1	 4     0.470066512    0.006546956    0.004620004    0.003061292    0.004638771    0.000503131    0.008502002    0.770048795
671	 205308	 46254	 18854054	 9	 28	 1	 4     0.470066872    0.006535453    0.004620061    0.003061316    0.004622465    0.000504559    0.008482075    0.770501750
672	 207108	 46659	 19061162	 9	 28	 1	 4     0.470067240    0.006523178    0.004620115    0.003061342    0.004605039    0.000495753    0.008461654    0.770910468
673	 230120	 46659	 19291282	 10	 38	 1	 5     0.470077209    0.006218025    0.004176675    0.002134279    0.004606432    0.000495544    0.007888402    0.788248949
674	 231970	 47029	 19523252	 10	 38	 1	 5     0.470077575    0.006204915    0.004176749    0.002134324    0.004588653    0.000504731    0.007866575    0.788769560
675	 234060	 47449	 19757312	 10	 38	 1	 5     0.470077937    0.006192838    0.004176823    0.002134365    0.004572241    0.000491813    0.007844887    0.789410675
676	 236030	 47846	 19993342	 10	 38	 1	 5     0.470078297    0.006179252    0.004176897    0.002134410    0.004553756    0.000496098    0.007823305    0.789851836
677	 238160	 48272	 20231502	 10	 38	 1	 5     0.470078659    0.006166263    0.004176968    0.002134448    0.004536048    0.000483026    0.007801548    0.790389653
678	 240020	 48646	 20471522	 10	 38	 1	 5     0.470078992    0.006152634    0.004177019    0.002134477    0.004517456    0.000487961    0.007781409    0.790683792
679	 242200	 49084	 20713722	 10	 38	 1	 5     0.470079339    0.006139912    0.004177100    0.002134523    0.004500039    0.000481855    0.007760473    0.791177530
680	 244130	 49470	 20957852	 10	 38	 1	 5     0.470079673    0.006125911    0.004177164    0.002134560    0.004480857    0.000487716    0.007740171    0.791443897
681	 246330	 49911	 21204182	 10	 38	 1	 5     0.470080019    0.006112899    0.004177242    0.002134601    0.004462980    0.000475178    0.007719142    0.791914302
682	 248140	 50274	 21452322	 10	 38	 1	 5     0.470080341    0.006098686    0.004177304    0.002134640    0.004443433    0.000473377    0.007699521    0.792086349
683	 250190	 50686	 21702512	 10	 38	 1	 5     0.470080666    0.006085440    0.004177364    0.002134670    0.004425179    0.000462088    0.007679672    0.792408835
684	 252050	 51060	 21954562	 10	 38	 1	 5     0.470080974    0.006072372    0.004177419    0.002134707    0.004407138    0.000476593    0.007660771    0.792658126
685	 254220	 51495	 22208782	 10	 38	 1	 5     0.470081291    0.006061135    0.004177469    0.002134730    0.004391596    0.000460145    0.007641270    0.793210400
686	 256120	 51876	 22464902	 10	 38	 1	 5     0.470081589    0.006048962    0.004177496    0.002134749    0.004374753    0.000472773    0.007622927    0.793522151
687	 258140	 52281	 22723042	 10	 38	 1	 5     0.470081908    0.006036534    0.004177545    0.002134779    0.004357506    0.000463992    0.007603220    0.793944456
688	 260120	 52679	 22983162	 10	 38	 1	 5     0.470082215    0.006024118    0.004177593    0.002134809    0.004340244    0.000466374    0.007584236    0.794294699
689	 262090	 53076	 23245252	 10	 38	 1	 5     0.470082522    0.006011598    0.004177639    0.002134836    0.004322805    0.000461110    0.007565168    0.794641727
690	 264160	 53491	 23509412	 10	 38	 1	 5     0.470082820    0.006000556    0.004177677    0.002134857    0.004307400    0.000454916    0.007546654    0.795128053
691	 266080	 53875	 23775492	 10	 38	 1	 5     0.470083112    0.005988171    0.004177716    0.002134883    0.004290091    0.000459115    0.007528458    0.795404611
692	 268090	 54279	 24043582	 10	 38	 1	 5     0.470083414    0.005976135    0.004177763    0.002134910    0.004273228    0.000458282    0.007509564    0.795803118
693	 270010	 54666	 24313592	 10	 38	 1	 5     0.470083702    0.005964512    0.004177806    0.002134938    0.004256917    0.000455781    0.007491526    0.796167812
694	 271920	 55049	 24585512	 10	 38	 1	 5     0.470083995    0.005951905    0.004177845    0.002134961    0.004239196    0.000458203    0.007473098    0.796444085
695	 273930	 55453	 24859442	 10	 38	 1	 5     0.470084285    0.005940215    0.004177899    0.002134988    0.004222715    0.000455099    0.007454802    0.796830700
696	 275950	 55858	 25135392	 10	 38	 1	 5     0.470084572    0.005927996    0.004177936    0.002135011    0.004205471    0.000454147    0.007436731    0.797123886
697	 278000	 56268	 25413392	 10	 38	 1	 5     0.470084863    0.005915689    0.004177986    0.002135044    0.004188055    0.000450896    0.007418322    0.797442972
698	 279940	 56657	 25693332	 10	 38	 1	 5     0.470085155    0.005902930    0.004178030    0.002135073    0.004169970    0.000443717    0.007399779    0.797717119
699	 307934	 56657	 26001266	 11	 49	 1	 6     0.470090004    0.005697137    0.003880898    0.002077454    0.004170852    0.000443966    0.007085053    0.804106517
700	 310134	 57059	 26311400	 11	 49	 1	 6     0.470090285    0.005685139    0.003880943    0.002077481    0.004154406    0.000451660    0.007066348    0.804537116
701	 312378	 57471	 26623778	 11	 49	 1	 6     0.470090570    0.005672005    0.003880974    0.002077498    0.004136384    0.000440652    0.007047366    0.804840427
702	 314490	 57858	 26938268	 11	 49	 1	 6     0.470090850    0.005659412    0.003881014    0.002077519    0.004119063    0.000435975    0.007028674    0.805189156
703	 316558	 58236	 27254826	 11	 49	 1	 6     0.470091116    0.005647141    0.003881038    0.002077533    0.004102163    0.000439457    0.007010863    0.805484449
704	 318626	 58615	 27573452	 11	 49	 1	 6     0.470091387    0.005635510    0.003881065    0.002077551    0.004086111    0.000441668    0.006992642    0.805919948
705	 320859	 59022	 27894311	 11	 49	 1	 6     0.470091673    0.005623183    0.003881094    0.002077569    0.004069066    0.000434821    0.006973444    0.806371026
706	 323037	 59420	 28217348	 11	 49	 1	 6     0.470091943    0.005611260    0.003881118    0.002077582    0.004052549    0.000438864    0.006955177    0.806774590
707	 325314	 59836	 28542662	 11	 49	 1	 6     0.470092220    0.005598947    0.003881146    0.002077597    0.004035456    0.000436503    0.006936448    0.807177762
708	 327591	 60253	 28870253	 11	 49	 1	 6     0.470092489    0.005587370    0.003881174    0.002077614    0.004019352    0.000434202    0.006918198    0.807633665
709	 329659	 60632	 29199912	 11	 49	 1	 6     0.470092762    0.005574422    0.003881199    0.002077628    0.004001310    0.000428785    0.006899618    0.807931986
710	 332013	 61062	 29531925	 11	 49	 1	 6     0.470093021    0.005563281    0.003881220    0.002077641    0.003985753    0.000432655    0.006881963    0.808385746
711	 334235	 61467	 29866160	 11	 49	 1	 6     0.470093284    0.005550708    0.003881239    0.002077654    0.003968166    0.000429904    0.006863944    0.808676165
712	 336556	 61891	 30202716	 11	 49	 1	 6     0.470093554    0.005538853    0.003881269    0.002077672    0.003951538    0.000429214    0.006845423    0.809132414
713	 338822	 62303	 30541538	 11	 49	 1	 6     0.470093819    0.005527629    0.003881297    0.002077691    0.003935762    0.000421768    0.006827192    0.809649063
714	 340879	 62677	 30882417	 11	 49	 1	 6     0.470094077    0.005516201    0.003881320    0.002077706    0.003919672    0.000428289    0.006809446    0.810080807
715	 343145	 63089	 31225562	 11	 49	 1	 6     0.470094344    0.005504304    0.003881350    0.002077726    0.003902882    0.000420108    0.006790991    0.810530392
716	 345422	 63503	 31570984	 11	 49	 1	 6     0.470094595    0.005492304    0.003881367    0.002077736    0.003885922    0.000422063    0.006773574    0.810842830
717	 347732	 63926	 31918716	 11	 49	 1	 6     0.470094849    0.005481843    0.003881392    0.002077753    0.003871098    0.000417266    0.006755934    0.811411563
718	 379344	 63926	 32298060	 12	 54	 1	 6     0.470099736    0.005122919    0.003354931    0.001559774    0.003871529    0.000417295    0.006406827    0.799603236
719	 381768	 64332	 32679828	 12	 54	 1	 6     0.470099985    0.005111109    0.003354949    0.001559781    0.003855872    0.000416820    0.006388546    0.800042520
720	 384288	 64755	 33064116	 12	 54	 1	 6     0.470100225    0.005099735    0.003354968    0.001559785    0.003840766    0.000413608    0.006370895    0.800473807
721	 386736	 65165	 33450852	 12	 54	 1	 6     0.470100469    0.005087899    0.003354984    0.001559789    0.003825023    0.000410338    0.006352833    0.800886597
722	 389064	 65554	 33839916	 12	 54	 1	 6     0.470100709    0.005075700    0.003354998    0.001559792    0.003808769    0.000410005    0.006335046    0.801209726
723	 391692	 65992	 34231608	 12	 54	 1	 6     0.470100950    0.005064076    0.003355013    0.001559796    0.003793252    0.000409160    0.006317121    0.801643100
724	 394200	 66410	 34625808	 12	 54	 1	 6     0.470101186    0.005052170    0.003355028    0.001559799    0.003777329    0.000409260    0.006299542    0.801990064
725	 396732	 66832	 35022540	 12	 54	 1	 6     0.470101421    0.005041382    0.003355043    0.001559803    0.003762874    0.000409587    0.006281983    0.802514414
726	 399384	 67276	 35421924	 12	 54	 1	 6     0.470101663    0.005029838    0.003355062    0.001559807    0.003747376    0.000398935    0.006263882    0.802990564
727	 401784	 67678	 35823708	 12	 54	 1	 6     0.470101885    0.005018202    0.003355075    0.001559810    0.003731732    0.000400227    0.006247184    0.803274241
728	 404196	 68083	 36227904	 12	 54	 1	 6     0.470102109    0.005006746    0.003355089    0.001559813    0.003716299    0.000402501    0.006230324    0.803609262
729	 406860	 68529	 36634764	 12	 54	 1	 6     0.470102345    0.004995539    0.003355105    0.001559817    0.003701172    0.000394003    0.006212438    0.804118923


==> data/lshaped/criterionA/varth1_thX0.1_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.016001621    0.145571194    0.738866350
12	 47	 124	 528	 1	 1	 1	 0     0.447349429    0.106706251    0.063764494    0.063764494    0.085558829    0.016029999    0.144614306    0.737867878
13	 48	 126	 576	 1	 1	 1	 0     0.447660793    0.105833634    0.063676433    0.063676433    0.084534430    0.016002879    0.143647569    0.736758961
14	 49	 128	 625	 1	 1	 1	 0     0.447970874    0.104946397    0.063556940    0.063556940    0.083512045    0.016031041    0.142677628    0.735549076
15	 50	 130	 675	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.014863479    0.141697550    0.734246494
16	 51	 132	 726	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.015389561    0.140815338    0.734143492
17	 52	 134	 778	 1	 1	 1	 0     0.448858051    0.102663815    0.063655168    0.063655168    0.080547368    0.014863769    0.139861573    0.734038756
18	 53	 136	 831	 1	 1	 1	 0     0.449135610    0.102128404    0.063974239    0.063974239    0.079608465    0.015389760    0.138967671    0.734907646
19	 54	 138	 885	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.012177541    0.138001112    0.735890848
20	 56	 142	 941	 1	 1	 1	 0     0.449634780    0.101643547    0.065226934    0.065226934    0.077954203    0.012194796    0.137343999    0.740065439
21	 58	 146	 999	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.014669268    0.136682244    0.741058589
22	 60	 151	 1059	 1	 1	 1	 0     0.450174841    0.100960550    0.065605169    0.065605169    0.076739783    0.015579225    0.135563349    0.744748121
23	 62	 156	 1121	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.012677623    0.134287609    0.748593808
24	 63	 158	 1184	 1	 1	 1	 0     0.450768814    0.100226619    0.065739380    0.065739380    0.075655198    0.011076864    0.133575018    0.750339546
25	 64	 160	 1248	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.010658648    0.133012693    0.750730257
26	 65	 162	 1313	 1	 1	 1	 0     0.451083292    0.099707292    0.066256283    0.066256283    0.074509389    0.010659226    0.132509142    0.752455943
27	 66	 164	 1379	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.010579252    0.132003616    0.751612667
28	 67	 166	 1446	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.010585888    0.131524634    0.755271480
29	 68	 168	 1514	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.009573766    0.131043296    0.757258510
30	 69	 170	 1583	 1	 1	 1	 0     0.451637028    0.098938692    0.066959761    0.066959761    0.072837183    0.009828156    0.130609357    0.757516107
31	 71	 174	 1654	 1	 1	 1	 0     0.451760469    0.098698774    0.066885200    0.066885200    0.072579735    0.009609666    0.130181752    0.758161359
32	 72	 176	 1726	 1	 1	 1	 0     0.451887066    0.098379838    0.066822696    0.066822696    0.072203323    0.009951718    0.129741623    0.758275066
33	 74	 180	 1800	 1	 1	 1	 0     0.452012384    0.098191989    0.066845878    0.066845878    0.071925623    0.012460031    0.129304347    0.759386605
34	 76	 184	 1876	 1	 1	 1	 0     0.452282712    0.097254254    0.066675444    0.066675444    0.070800955    0.012464616    0.128355591    0.757693944
35	 78	 188	 1954	 1	 1	 1	 0     0.452553068    0.096504092    0.066791255    0.066791255    0.069656069    0.009438040    0.127399097    0.757494316
36	 79	 190	 2033	 1	 1	 1	 0     0.452674456    0.096120210    0.066715623    0.066715623    0.069196246    0.009440424    0.126967109    0.757048114
37	 80	 192	 2113	 1	 1	 1	 0     0.452795872    0.095804217    0.066740311    0.066740311    0.068732662    0.011439494    0.126533426    0.757145521
38	 82	 196	 2195	 1	 1	 1	 0     0.452998917    0.095474470    0.066869689    0.066869689    0.068145574    0.011442218    0.125804574    0.758910962
39	 84	 200	 2279	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.009096665    0.125071068    0.766228735
40	 168	 200	 2447	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.012012231    0.103992800    0.715940042
41	 172	 204	 2619	 2	 3	 1	 1     0.458774190    0.074036949    0.022360297    0.017427588    0.070579649    0.011491718    0.102766981    0.720435182
42	 174	 206	 2793	 2	 3	 1	 1     0.458978128    0.073384772    0.022529313    0.017436513    0.069840925    0.011652459    0.101852283    0.720501980
43	 178	 210	 2971	 2	 3	 1	 1     0.459244862    0.073040000    0.022920602    0.017490712    0.069350469    0.011386971    0.100642766    0.725735218
44	 180	 212	 3151	 2	 3	 1	 1     0.459447652    0.072371199    0.023107347    0.017501137    0.068583095    0.009172987    0.099712908    0.725795684
45	 182	 214	 3333	 2	 3	 1	 1     0.459561460    0.072002607    0.023108102    0.017506386    0.068193775    0.010318831    0.099187064    0.725927390
46	 186	 218	 3519	 2	 3	 1	 1     0.459729875    0.071671144    0.023283043    0.017710327    0.067783868    0.009953063    0.098403514    0.728339273
47	 188	 220	 3707	 2	 3	 1	 1     0.459853196    0.071162039    0.023380398    0.017834019    0.067211552    0.009067921    0.097825597    0.727437816
48	 190	 222	 3897	 2	 3	 1	 1     0.459972922    0.070758758    0.023364369    0.017813130    0.066790030    0.010093474    0.097261095    0.727513485
49	 194	 226	 4091	 2	 3	 1	 1     0.460124865    0.070264712    0.023345363    0.017782213    0.066273099    0.009998028    0.096539724    0.727832116
50	 196	 228	 4287	 2	 3	 1	 1     0.460258287    0.069632825    0.023334667    0.017756650    0.065606582    0.008499594    0.095901608    0.726086105
51	 198	 230	 4485	 2	 3	 1	 1     0.460370049    0.069232560    0.023417370    0.017765113    0.065151931    0.008441152    0.095363660    0.725984721
52	 200	 233	 4685	 2	 3	 1	 1     0.460462862    0.068851968    0.023427173    0.017761934    0.064743811    0.008425504    0.094914501    0.725410424
53	 202	 235	 4887	 2	 3	 1	 1     0.460572773    0.068458835    0.023509421    0.017770251    0.064295561    0.008388649    0.094379714    0.725355392
54	 204	 238	 5091	 2	 3	 1	 1     0.460664485    0.068078956    0.023519288    0.017767084    0.063887302    0.008383167    0.093931050    0.724775840
55	 206	 240	 5297	 2	 3	 1	 1     0.460755400    0.067769861    0.023529341    0.017772746    0.063554104    0.008431488    0.093484070    0.724934858
56	 208	 242	 5505	 2	 3	 1	 1     0.460856705    0.067395649    0.023505579    0.017747536    0.063163765    0.008366810    0.092983370    0.724814004
57	 210	 244	 5715	 2	 3	 1	 1     0.460965365    0.067118608    0.023565371    0.017755390    0.062845690    0.008275761    0.092443182    0.726052548
58	 212	 246	 5927	 2	 3	 1	 1     0.461072436    0.066742032    0.023657209    0.017764418    0.062408616    0.009129481    0.091907663    0.726185722
59	 214	 249	 6141	 2	 3	 1	 1     0.461180868    0.066280741    0.023668806    0.017762537    0.061910615    0.009969131    0.091362008    0.725473772
60	 218	 253	 6359	 2	 3	 1	 1     0.461349748    0.065945195    0.023861755    0.017995913    0.061476706    0.009019580    0.090505356    0.728633060
61	 220	 255	 6579	 2	 3	 1	 1     0.461451596    0.065518382    0.023969633    0.018134726    0.060976348    0.010206447    0.089984633    0.728106340
62	 224	 260	 6803	 2	 3	 1	 1     0.461608797    0.064908558    0.024037347    0.018222214    0.060293672    0.008294513    0.089174704    0.727880831
63	 228	 264	 7031	 2	 3	 1	 1     0.461704516    0.064565351    0.024032894    0.018205153    0.059925826    0.007576926    0.088677784    0.728089358
64	 230	 266	 7261	 2	 3	 1	 1     0.461772997    0.064157562    0.024028264    0.018203176    0.059488111    0.008397775    0.088320489    0.726417657
65	 234	 270	 7495	 2	 3	 1	 1     0.461873720    0.063770567    0.024024010    0.018185058    0.059072262    0.007377775    0.087792236    0.726380487
66	 236	 272	 7731	 2	 3	 1	 1     0.461946029    0.063394496    0.024011496    0.018161234    0.058671204    0.009023906    0.087410958    0.725246553
67	 240	 276	 7971	 2	 3	 1	 1     0.462082293    0.063006376    0.024011289    0.018167438    0.058251707    0.008696365    0.086687738    0.726819931
68	 242	 278	 8213	 2	 3	 1	 1     0.462181547    0.062500722    0.024011521    0.018175214    0.057704308    0.007310345    0.086156988    0.725428353
69	 244	 280	 8457	 2	 3	 1	 1     0.462249817    0.062196944    0.024066138    0.018243262    0.057352253    0.008336023    0.085789953    0.724991007
70	 246	 283	 8703	 2	 3	 1	 1     0.462332870    0.061778477    0.024072620    0.018253672    0.056895423    0.007229589    0.085341239    0.723899456
71	 248	 285	 8951	 2	 3	 1	 1     0.462415460    0.061535370    0.024122154    0.018261527    0.056610277    0.007951556    0.084892589    0.724861511
72	 250	 288	 9201	 2	 3	 1	 1     0.462496366    0.061194200    0.024126584    0.018259259    0.056237337    0.007206593    0.084450704    0.724614451
73	 252	 290	 9453	 2	 3	 1	 1     0.462577631    0.060905440    0.024174790    0.018266050    0.055902166    0.008116021    0.084004435    0.725026485
74	 254	 293	 9707	 2	 3	 1	 1     0.462661325    0.060488707    0.024181316    0.018265729    0.055444997    0.007288187    0.083542253    0.724049269
75	 256	 295	 9963	 2	 3	 1	 1     0.462730008    0.060233324    0.024236118    0.018332968    0.055142215    0.008214337    0.083160982    0.724297890
76	 258	 298	 10221	 2	 3	 1	 1     0.462810421    0.059854845    0.024242124    0.018342791    0.054725879    0.007141185    0.082712296    0.723651104
77	 260	 300	 10481	 2	 3	 1	 1     0.462874264    0.059635862    0.024298498    0.018413550    0.054461170    0.006853771    0.082354266    0.724138106
78	 262	 303	 10743	 2	 3	 1	 1     0.462929659    0.059383413    0.024292622    0.018409340    0.054187252    0.006825976    0.082042306    0.723814529
79	 264	 306	 11007	 2	 3	 1	 1     0.462984618    0.059132563    0.024286777    0.018405165    0.053914863    0.006819197    0.081731590    0.723497026
80	 266	 308	 11273	 2	 3	 1	 1     0.463038533    0.058773088    0.024283407    0.018404128    0.053521884    0.008959851    0.081425590    0.721801198
81	 270	 313	 11543	 2	 3	 1	 1     0.463162046    0.058498697    0.024292614    0.018410414    0.053216224    0.009377388    0.080720064    0.724710738
82	 274	 318	 11817	 2	 3	 1	 1     0.463302183    0.058197272    0.024300084    0.018415381    0.052881267    0.007491453    0.079911809    0.728268733
83	 276	 320	 12093	 2	 3	 1	 1     0.463374958    0.058021874    0.024302444    0.018417315    0.052687086    0.006801672    0.079488727    0.729938398
84	 278	 322	 12371	 2	 3	 1	 1     0.463428541    0.057656935    0.024299087    0.018416273    0.052286485    0.006421903    0.079175735    0.728214718
85	 280	 324	 12651	 2	 3	 1	 1     0.463481176    0.057372194    0.024308910    0.018423883    0.051967735    0.007186653    0.078867032    0.727454710
86	 286	 330	 12937	 2	 3	 1	 1     0.463550061    0.057150331    0.024337543    0.018444813    0.051709229    0.006413453    0.078461142    0.728390260
87	 288	 332	 13225	 2	 3	 1	 1     0.463603244    0.056934251    0.024384368    0.018501721    0.051448144    0.007520591    0.078146282    0.728559943
88	 290	 334	 13515	 2	 3	 1	 1     0.463671212    0.056537475    0.024387106    0.018507253    0.051007403    0.006410634    0.077741989    0.727245031
89	 292	 336	 13807	 2	 3	 1	 1     0.463724336    0.056311179    0.024434513    0.018564850    0.050733652    0.007552822    0.077424477    0.727304612
90	 294	 338	 14101	 2	 3	 1	 1     0.463792866    0.055903201    0.024437348    0.018570506    0.050279060    0.007005544    0.077012902    0.725893963
91	 298	 342	 14399	 2	 3	 1	 1     0.463875015    0.055697327    0.024434783    0.018576546    0.050051309    0.007168627    0.076516535    0.727912295
92	 302	 346	 14701	 2	 3	 1	 1     0.463963398    0.055441736    0.024429533    0.018581789    0.049769308    0.009325012    0.075978780    0.729700267
93	 308	 352	 15009	 2	 3	 1	 1     0.464048481    0.054897841    0.024455242    0.018588122    0.049149914    0.008758993    0.075457384    0.727534382
94	 314	 358	 15323	 2	 3	 1	 1     0.464127830    0.054427374    0.024465570    0.018602845    0.048618669    0.005634432    0.074967775    0.726010268
95	 316	 360	 15639	 2	 3	 1	 1     0.464170308    0.054171169    0.024472562    0.018605994    0.048328141    0.005520110    0.074704313    0.725141111
96	 318	 362	 15957	 2	 3	 1	 1     0.464217284    0.053938732    0.024470487    0.018612834    0.048068515    0.005389933    0.074411846    0.724867547
97	 322	 366	 16279	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.004932237    0.074189837    0.724496920
98	 324	 369	 16603	 2	 3	 1	 1     0.464286660    0.053638365    0.024526807    0.018627638    0.047702305    0.004858145    0.073977744    0.725060836
99	 326	 371	 16929	 2	 3	 1	 1     0.464320552    0.053437297    0.024526839    0.018623642    0.047476088    0.004849541    0.073764725    0.724428882
100	 328	 374	 17257	 2	 3	 1	 1     0.464353196    0.053333758    0.024545566    0.018628316    0.047349815    0.005417543    0.073558949    0.725047855
101	 332	 378	 17589	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.005430459    0.073349375    0.724255014
102	 338	 384	 17927	 2	 3	 1	 1     0.464433702    0.053173226    0.024558957    0.018632721    0.047161950    0.005208790    0.073048926    0.727912497
103	 340	 386	 18267	 2	 3	 1	 1     0.464464015    0.052973295    0.024551426    0.018618476    0.046940361    0.004765809    0.072855940    0.727096442
104	 342	 388	 18609	 2	 3	 1	 1     0.464493347    0.052771907    0.024553505    0.018621694    0.046711878    0.004742755    0.072668699    0.726198595
105	 344	 391	 18953	 2	 3	 1	 1     0.464523691    0.052654572    0.024563681    0.018631701    0.046573915    0.005268182    0.072474478    0.726525720
106	 348	 395	 19301	 2	 3	 1	 1     0.464566932    0.052452148    0.024568806    0.018634571    0.046342223    0.005545736    0.072196781    0.726516441
107	 352	 399	 19653	 2	 3	 1	 1     0.464601540    0.052263474    0.024565715    0.018632543    0.046130211    0.005675535    0.071973734    0.726146488
108	 356	 403	 20009	 2	 3	 1	 1     0.464634191    0.052064050    0.024567161    0.018636503    0.045903375    0.004649332    0.071762653    0.725503419
109	 358	 406	 20367	 2	 3	 1	 1     0.464664390    0.051969876    0.024585443    0.018641071    0.045786724    0.004592011    0.071566852    0.726172455
110	 360	 409	 20727	 2	 3	 1	 1     0.464693185    0.051876260    0.024595407    0.018650600    0.045675073    0.006323102    0.071379643    0.726765472
111	 368	 417	 21095	 2	 3	 1	 1     0.464749154    0.051660286    0.024597108    0.018648675    0.045428706    0.006273362    0.071014317    0.727462963
112	 374	 424	 21469	 2	 3	 1	 1     0.464805605    0.051465746    0.024601993    0.018653345    0.045204700    0.006131334    0.070643888    0.728523688
113	 380	 431	 21849	 2	 3	 1	 1     0.464857477    0.051301647    0.024624156    0.018655894    0.045005665    0.006339774    0.070301749    0.729734999
114	 388	 439	 22237	 2	 3	 1	 1     0.464904466    0.051033924    0.024639110    0.018661421    0.044692008    0.005978577    0.069990336    0.729156719
115	 392	 444	 22629	 2	 3	 1	 1     0.464948902    0.050853752    0.024646007    0.018664288    0.044482339    0.005996102    0.069694537    0.729666263
116	 396	 448	 23025	 2	 3	 1	 1     0.464996975    0.050581831    0.024641694    0.018657183    0.044173618    0.006949435    0.069373069    0.729127769
117	 402	 455	 23427	 2	 3	 1	 1     0.465067528    0.050297395    0.024639033    0.018656680    0.043849128    0.005854670    0.068898501    0.730021619
118	 406	 460	 23833	 2	 3	 1	 1     0.465121564    0.050158912    0.024640825    0.018657550    0.043689200    0.004587276    0.068532768    0.731896777
119	 408	 462	 24241	 2	 3	 1	 1     0.465148658    0.050082962    0.024641526    0.018658158    0.043601585    0.006742343    0.068348634    0.732757312
120	 416	 470	 24657	 2	 3	 1	 1     0.465197257    0.049900595    0.024653265    0.018678433    0.043385319    0.005774471    0.068017070    0.733648110
121	 422	 476	 25079	 2	 3	 1	 1     0.465251138    0.049576038    0.024682992    0.018690568    0.042994574    0.005778824    0.067647528    0.732858083
122	 428	 482	 25507	 2	 3	 1	 1     0.465305584    0.049258714    0.024678910    0.018688217    0.042630650    0.004889997    0.067272007    0.732231965
123	 432	 486	 25939	 2	 3	 1	 1     0.465342211    0.049143713    0.024678437    0.018696594    0.042497992    0.005760651    0.067018177    0.733289318
124	 436	 490	 26375	 2	 3	 1	 1     0.465386629    0.048823470    0.024676385    0.018694748    0.042128461    0.004756298    0.066709031    0.731886967
125	 440	 496	 26815	 2	 3	 1	 1     0.465415650    0.048766721    0.024697456    0.018702065    0.042050312    0.005537832    0.066506260    0.733265120
126	 448	 504	 27263	 2	 3	 1	 1     0.465451945    0.048694171    0.024707661    0.018721430    0.041960145    0.005369492    0.066251762    0.734986810
127	 456	 512	 27719	 2	 3	 1	 1     0.465488492    0.048541940    0.024713981    0.018726670    0.041779649    0.004582711    0.065994498    0.735545263
128	 460	 516	 28179	 2	 3	 1	 1     0.465515324    0.048418967    0.024720168    0.018738729    0.041633035    0.004611658    0.065804956    0.735795140
129	 466	 522	 28645	 2	 3	 1	 1     0.465541741    0.048308098    0.024741202    0.018762073    0.041491508    0.004813582    0.065617809    0.736204060
130	 474	 530	 29119	 2	 3	 1	 1     0.465568124    0.048086931    0.024744534    0.018763955    0.041231795    0.004582010    0.065430355    0.734933049
131	 480	 536	 29599	 2	 3	 1	 1     0.465598325    0.047960971    0.024754959    0.018776046    0.041078544    0.004402081    0.065215097    0.735427435
132	 484	 540	 30083	 2	 3	 1	 1     0.465628075    0.047856110    0.024749871    0.018777397    0.040959139    0.005054325    0.065002351    0.736221215
133	 490	 546	 30573	 2	 3	 1	 1     0.465661803    0.047709900    0.024752789    0.018781149    0.040786443    0.004319397    0.064760284    0.736715415
134	 494	 552	 31067	 2	 3	 1	 1     0.465688990    0.047659917    0.024771505    0.018788474    0.040716584    0.004353907    0.064564494    0.738175326
135	 500	 558	 31567	 2	 3	 1	 1     0.465718002    0.047526544    0.024796963    0.018791094    0.040544827    0.004242088    0.064354891    0.738507094
136	 504	 564	 32071	 2	 3	 1	 1     0.465743910    0.047485488    0.024817636    0.018795760    0.040484028    0.004420172    0.064167125    0.740028293
137	 510	 571	 32581	 2	 3	 1	 1     0.465772899    0.047462408    0.024832631    0.018812193    0.040447752    0.004207855    0.063956357    0.742106186
138	 514	 575	 33095	 2	 3	 1	 1     0.465796218    0.047291323    0.024834944    0.018815948    0.040245432    0.004421075    0.063786303    0.741402478
139	 522	 583	 33617	 2	 3	 1	 1     0.465820790    0.047222222    0.024840673    0.018821665    0.040160668    0.004079047    0.063606615    0.742410556
140	 526	 587	 34143	 2	 3	 1	 1     0.465844830    0.047088240    0.024855568    0.018822013    0.039993788    0.004344941    0.063430309    0.742361824
141	 532	 594	 34675	 2	 3	 1	 1     0.465867373    0.047015131    0.024877076    0.018832234    0.039894280    0.004635347    0.063264526    0.743151556
142	 538	 600	 35213	 2	 3	 1	 1     0.465897659    0.046892607    0.024875856    0.018837179    0.039750577    0.004646803    0.063041105    0.743841760
143	 546	 608	 35759	 2	 3	 1	 1     0.465927804    0.046747909    0.024889536    0.018837729    0.039571176    0.005393839    0.062817918    0.744181124
144	 560	 622	 36319	 2	 3	 1	 1     0.465966134    0.046495451    0.024899110    0.018847224    0.039266542    0.004273948    0.062532962    0.743535087
145	 568	 631	 36887	 2	 3	 1	 1     0.465994854    0.046450211    0.024940609    0.018855504    0.039186581    0.005316582    0.062318581    0.745366957
146	 578	 643	 37465	 2	 3	 1	 1     0.466029143    0.046272666    0.024947119    0.018858584    0.038971796    0.005042496    0.062061639    0.745592072
147	 588	 653	 38053	 2	 3	 1	 1     0.466065481    0.046189869    0.024990856    0.018871315    0.038845349    0.004373122    0.061788165    0.747552044
148	 594	 659	 38647	 2	 3	 1	 1     0.466092457    0.046141009    0.025011914    0.018877459    0.038773662    0.004037149    0.061584344    0.749232778
149	 598	 663	 39245	 2	 3	 1	 1     0.466116120    0.046012368    0.025036347    0.018885885    0.038604654    0.004800875    0.061404986    0.749326239
150	 606	 672	 39851	 2	 3	 1	 1     0.466157858    0.045828782    0.025071215    0.018887467    0.038362891    0.005218065    0.061087320    0.750217589
151	 616	 683	 40467	 2	 3	 1	 1     0.466190235    0.045677535    0.025086942    0.018902147    0.038171751    0.005277263    0.060839745    0.750784456
152	 628	 695	 41095	 2	 3	 1	 1     0.466232699    0.045529053    0.025123121    0.018909784    0.037970034    0.004132622    0.060513470    0.752378823
153	 634	 701	 41729	 2	 3	 1	 1     0.466262159    0.045421372    0.025169070    0.018914044    0.037810302    0.004015371    0.060286057    0.753430796
154	 640	 707	 42369	 2	 3	 1	 1     0.466286521    0.045293751    0.025189042    0.018914749    0.037643539    0.005156104    0.060097334    0.753673220
155	 650	 717	 43019	 2	 3	 1	 1     0.466322534    0.045230502    0.025187795    0.018908910    0.037568249    0.005037325    0.059817250    0.756144796
156	 660	 727	 43679	 2	 3	 1	 1     0.466354733    0.045094798    0.025202450    0.018916712    0.037394883    0.003821991    0.059565699    0.757059820
157	 664	 733	 44343	 2	 3	 1	 1     0.466371979    0.044989890    0.025203021    0.018916603    0.037267921    0.004416719    0.059430521    0.757016576
158	 672	 741	 45015	 2	 3	 1	 1     0.466398398    0.044830354    0.025214597    0.018918866    0.037067299    0.006027657    0.059222829    0.756977575
159	 688	 758	 45703	 2	 3	 1	 1     0.466441833    0.044653049    0.025224738    0.018923665    0.036845724    0.003972635    0.058879760    0.758376885
160	 692	 766	 46395	 2	 3	 1	 1     0.466460751    0.044540119    0.025224800    0.018923993    0.036708741    0.004868507    0.058729695    0.758391802
161	 700	 775	 47095	 2	 3	 1	 1     0.466497964    0.044379543    0.025226538    0.018924552    0.036512541    0.004359891    0.058433373    0.759489663
162	 706	 781	 47801	 2	 3	 1	 1     0.466518403    0.044250978    0.025228945    0.018926280    0.036354495    0.004943499    0.058269964    0.759413162
163	 716	 792	 48517	 2	 3	 1	 1     0.466547597    0.044096195    0.025234520    0.018930045    0.036162044    0.003784749    0.058035756    0.759810807
164	 720	 797	 49237	 2	 3	 1	 1     0.466563896    0.043979905    0.025234837    0.018931019    0.036019926    0.004812012    0.057904584    0.759523720
165	 728	 805	 49965	 2	 3	 1	 1     0.466592452    0.043783644    0.025251585    0.018939077    0.035768212    0.004097782    0.057674029    0.759157028
166	 736	 814	 50701	 2	 3	 1	 1     0.466617852    0.043687239    0.025274452    0.018962069    0.035633929    0.003798447    0.057468159    0.760199034
167	 742	 820	 51443	 2	 3	 1	 1     0.466638220    0.043565202    0.025280786    0.018970005    0.035479694    0.004449628    0.057302540    0.760266505
168	 752	 830	 52195	 2	 3	 1	 1     0.466665784    0.043536752    0.025303264    0.018987147    0.035428712    0.003738594    0.057077630    0.762763847
169	 756	 834	 52951	 2	 3	 1	 1     0.466686077    0.043413077    0.025306124    0.018991056    0.035274571    0.004933196    0.056911468    0.762817742
170	 766	 844	 53717	 2	 3	 1	 1     0.466727985    0.043190105    0.025310694    0.018993186    0.034996484    0.003837752    0.056566754    0.763524537
171	 770	 848	 54487	 2	 3	 1	 1     0.466747360    0.043062987    0.025311609    0.018993009    0.034838819    0.003504791    0.056406661    0.763437976
172	 774	 852	 55261	 2	 3	 1	 1     0.466764745    0.042970088    0.025319908    0.018994176    0.034717873    0.004314755    0.056262621    0.763741313
173	 784	 862	 56045	 2	 3	 1	 1     0.466791172    0.042872246    0.025344815    0.019000220    0.034578459    0.003490146    0.056042945    0.764989170
174	 788	 866	 56833	 2	 3	 1	 1     0.466806954    0.042760662    0.025350915    0.019006984    0.034435524    0.004685441    0.055911330    0.764794229
175	 798	 876	 57631	 2	 3	 1	 1     0.466839397    0.042537377    0.025356203    0.019011016    0.034153937    0.004086619    0.055639796    0.764513537
176	 804	 882	 58435	 2	 3	 1	 1     0.466863476    0.042369981    0.025370288    0.019010710    0.033934699    0.004583308    0.055437391    0.764285276
177	 814	 892	 59249	 2	 3	 1	 1     0.466891298    0.042224706    0.025389154    0.019033269    0.033738949    0.003642363    0.055202582    0.764904558
178	 820	 898	 60069	 2	 3	 1	 1     0.466909572    0.042126927    0.025405508    0.019050879    0.033604139    0.003620264    0.055047804    0.765278966
179	 826	 904	 60895	 2	 3	 1	 1     0.466928302    0.042013322    0.025412266    0.019059302    0.033456479    0.004315564    0.054888710    0.765427387
180	 836	 914	 61731	 2	 3	 1	 1     0.466954510    0.041866342    0.025420970    0.019070298    0.033265070    0.004094381    0.054665300    0.765866869
181	 844	 922	 62575	 2	 3	 1	 1     0.466975926    0.041810805    0.025424739    0.019074692    0.033192259    0.003472581    0.054482049    0.767423516
182	 848	 926	 63423	 2	 3	 1	 1     0.466990204    0.041696068    0.025430240    0.019081225    0.033043381    0.003544354    0.054359536    0.767042386
183	 854	 932	 64277	 2	 3	 1	 1     0.467007392    0.041582209    0.025430334    0.019080079    0.032899516    0.004153265    0.054211673    0.767034223
184	 862	 940	 65139	 2	 3	 1	 1     0.467032700    0.041425767    0.025435496    0.019086278    0.032697550    0.004277854    0.053993208    0.767240347
185	 870	 948	 66009	 2	 3	 1	 1     0.467061753    0.041236124    0.025439089    0.019089143    0.032454132    0.003515657    0.053741308    0.767307782
186	 874	 952	 66883	 2	 3	 1	 1     0.467079912    0.041101166    0.025439267    0.019090447    0.032282342    0.003817913    0.053583253    0.767052464
187	 880	 958	 67763	 2	 3	 1	 1     0.467099706    0.040996183    0.025442275    0.019094346    0.032146192    0.003673819    0.053410430    0.767568868
188	 886	 964	 68649	 2	 3	 1	 1     0.467116195    0.040891296    0.025448320    0.019099185    0.032007517    0.003479079    0.053266029    0.767680581
189	 894	 972	 69543	 2	 3	 1	 1     0.467132711    0.040810062    0.025454452    0.019104313    0.031898777    0.004271744    0.053120993    0.768247347
190	 902	 980	 70445	 2	 3	 1	 1     0.467159636    0.040625511    0.025462320    0.019113878    0.031656001    0.003911349    0.052883681    0.768205054
191	 914	 992	 71359	 2	 3	 1	 1     0.467182967    0.040527958    0.025468186    0.019121065    0.031525971    0.004456415    0.052677179    0.769364609
192	 924	 1002	 72283	 2	 3	 1	 1     0.467214366    0.040308159    0.025479480    0.019135068    0.031233696    0.003708773    0.052397958    0.769269655
193	 932	 1010	 73215	 2	 3	 1	 1     0.467231118    0.040191152    0.025478740    0.019133329    0.031083154    0.003768186    0.052248363    0.769232743
194	 940	 1018	 74155	 2	 3	 1	 1     0.467251375    0.040087708    0.025478925    0.019130358    0.030949130    0.003351356    0.052066902    0.769926882
195	 944	 1022	 75099	 2	 3	 1	 1     0.467265249    0.039955593    0.025478686    0.019129277    0.030778011    0.003520085    0.051942245    0.769231141
196	 950	 1030	 76049	 2	 3	 1	 1     0.467281664    0.039845490    0.025479231    0.019130259    0.030634488    0.003620493    0.051794360    0.769301708
197	 960	 1040	 77009	 2	 3	 1	 1     0.467300287    0.039700949    0.025483198    0.019135232    0.030442929    0.004111520    0.051626072    0.769009681
198	 972	 1052	 77981	 2	 3	 1	 1     0.467327671    0.039632488    0.025504881    0.019159071    0.030335378    0.003681691    0.051377599    0.771396270
199	 980	 1060	 78961	 2	 3	 1	 1     0.467347687    0.039495135    0.025513879    0.019169991    0.030148096    0.003533917    0.051195204    0.771461612
200	 986	 1066	 79947	 2	 3	 1	 1     0.467364430    0.039364294    0.025521591    0.019179820    0.029969919    0.003649520    0.051042130    0.771211822
201	 996	 1076	 80943	 2	 3	 1	 1     0.467383293    0.039253215    0.025526680    0.019184331    0.029819515    0.003026292    0.050869112    0.771651268
202	 1000	 1080	 81943	 2	 3	 1	 1     0.467395094    0.039176503    0.025527196    0.019184292    0.029718020    0.003343819    0.050760568    0.771790097
203	 1006	 1086	 82949	 2	 3	 1	 1     0.467410586    0.039061695    0.025527691    0.019183568    0.029566079    0.003330751    0.050617720    0.771700020
204	 1012	 1094	 83961	 2	 3	 1	 1     0.467424410    0.038979551    0.025529346    0.019183491    0.029456033    0.004352363    0.050489905    0.772026639
205	 1026	 1108	 84987	 2	 3	 1	 1     0.467447420    0.038815806    0.025532478    0.019186215    0.029236268    0.003300135    0.050276431    0.772047766
206	 1032	 1116	 86019	 2	 3	 1	 1     0.467460884    0.038735289    0.025534113    0.019186116    0.029127851    0.004332128    0.050151082    0.772371953
207	 1046	 1130	 87065	 2	 3	 1	 1     0.467483687    0.038564454    0.025537603    0.019188987    0.028897196    0.003757196    0.049938077    0.772245468
208	 1058	 1142	 88123	 2	 3	 1	 1     0.467507858    0.038462452    0.025544232    0.019198714    0.028755042    0.002968052    0.049711286    0.773716705
209	 1062	 1146	 89185	 2	 3	 1	 1     0.467520958    0.038361954    0.025544334    0.019199884    0.028620385    0.003306767    0.049587933    0.773614688
210	 1072	 1156	 90257	 2	 3	 1	 1     0.467534670    0.038246002    0.025545482    0.019201308    0.028463749    0.003334674    0.049458487    0.773295019
211	 1078	 1162	 91335	 2	 3	 1	 1     0.467548043    0.038136146    0.025547144    0.019203588    0.028314468    0.003373615    0.049331908    0.773052323
212	 1088	 1173	 92423	 2	 3	 1	 1     0.467563056    0.038054102    0.025549966    0.019205584    0.028201311    0.003672246    0.049189409    0.773623898
213	 1098	 1183	 93521	 2	 3	 1	 1     0.467580071    0.037912206    0.025549035    0.019205913    0.028010394    0.003128102    0.049027403    0.773286028
214	 1104	 1191	 94625	 2	 3	 1	 1     0.467592850    0.037826067    0.025549877    0.019206920    0.027892922    0.003328245    0.048905379    0.773454124
215	 1114	 1201	 95739	 2	 3	 1	 1     0.467608078    0.037735966    0.025553171    0.019207898    0.027767582    0.003102437    0.048759567    0.773919223
216	 1120	 1208	 96859	 2	 3	 1	 1     0.467621031    0.037661821    0.025552643    0.019207341    0.027667222    0.003314180    0.048635177    0.774374082
217	 1126	 1214	 97985	 2	 3	 1	 1     0.467637399    0.037572509    0.025553328    0.019208087    0.027544888    0.003276098    0.048477545    0.775049742
218	 1134	 1223	 99119	 2	 3	 1	 1     0.467652231    0.037458100    0.025554021    0.019207721    0.027387977    0.003174284    0.048334256    0.774980385
219	 1144	 1234	 100263	 2	 3	 1	 1     0.467665731    0.037362083    0.025556629    0.019210446    0.027254063    0.003521193    0.048203461    0.775091286
220	 1156	 1246	 101419	 2	 3	 1	 1     0.467686887    0.037315908    0.025565666    0.019213955    0.027182232    0.002931756    0.047997763    0.777450990
221	 1160	 1250	 102579	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.003675536    0.047877860    0.777376274
222	 1174	 1264	 103753	 2	 3	 1	 1     0.467716451    0.037050918    0.025571323    0.019219553    0.026811900    0.003104870    0.047708815    0.776605276
223	 1182	 1272	 104935	 2	 3	 1	 1     0.467731481    0.036919557    0.025576275    0.019220922    0.026625324    0.003277817    0.047561231    0.776253180
224	 1194	 1284	 106129	 2	 3	 1	 1     0.467749263    0.036814835    0.025577999    0.019221999    0.026478257    0.003503409    0.047386039    0.776913129
225	 1204	 1296	 107333	 2	 3	 1	 1     0.467768916    0.036725979    0.025578174    0.019222973    0.026354403    0.002816168    0.047191641    0.778230603
226	 1210	 1302	 108543	 2	 3	 1	 1     0.467779732    0.036651188    0.025577867    0.019223520    0.026250377    0.002693722    0.047084303    0.778416287
227	 1218	 1310	 109761	 2	 3	 1	 1     0.467789193    0.036585704    0.025579239    0.019223142    0.026157528    0.003338786    0.046990215    0.778581328
228	 1228	 1320	 110989	 2	 3	 1	 1     0.467801267    0.036483500    0.025582804    0.019225505    0.026010881    0.003240407    0.046869867    0.778399912
229	 1242	 1334	 112231	 2	 3	 1	 1     0.467817120    0.036392356    0.025583919    0.019225701    0.025881782    0.002849714    0.046711364    0.779089978
230	 1248	 1341	 113479	 2	 3	 1	 1     0.467827519    0.036298583    0.025584767    0.019225526    0.025748919    0.002603545    0.046607099    0.778820903
231	 1254	 1348	 114733	 2	 3	 1	 1     0.467836455    0.036247566    0.025585712    0.019226153    0.025676008    0.002681847    0.046517315    0.779227378
232	 1260	 1354	 115993	 2	 3	 1	 1     0.467847792    0.036204459    0.025585746    0.019227151    0.025615082    0.002823779    0.046403159    0.780215402
233	 1268	 1362	 117261	 2	 3	 1	 1     0.467859331    0.036140162    0.025585904    0.019228355    0.025523966    0.003220791    0.046286675    0.780789760
234	 1902	 1362	 119163	 3	 6	 1	 2     0.468255659    0.032178836    0.019474322    0.016583978    0.025616953    0.003232012    0.042088561    0.764550642
235	 1917	 1372	 121080	 3	 6	 1	 2     0.468271672    0.032040149    0.019472086    0.016580996    0.025444233    0.002562606    0.041910033    0.764498294
236	 1926	 1378	 123006	 3	 6	 1	 2     0.468281030    0.031956374    0.019467427    0.016575612    0.025342240    0.002888785    0.041805343    0.764408838
237	 1947	 1392	 124953	 3	 6	 1	 2     0.468292812    0.031864680    0.019470719    0.016578268    0.025223975    0.002555750    0.041673155    0.764633242
238	 1956	 1400	 126909	 3	 6	 1	 2     0.468301533    0.031789726    0.019472409    0.016579458    0.025127912    0.002840055    0.041575042    0.764634844
239	 1974	 1414	 128883	 3	 6	 1	 2     0.468312796    0.031704036    0.019478850    0.016584622    0.025014402    0.003043475    0.041447979    0.764911515
240	 1998	 1430	 130881	 3	 6	 1	 2     0.468323816    0.031599106    0.019479467    0.016584981    0.024880793    0.003288953    0.041323268    0.764680707
241	 2022	 1446	 132903	 3	 6	 1	 2     0.468338070    0.031475960    0.019485785    0.016588909    0.024719228    0.002626136    0.041161410    0.764695855
242	 2034	 1454	 134937	 3	 6	 1	 2     0.468347142    0.031380211    0.019489463    0.016591186    0.024594277    0.002907467    0.041058052    0.764288828
243	 2055	 1468	 136992	 3	 6	 1	 2     0.468359256    0.031313706    0.019491979    0.016591356    0.024507364    0.002918251    0.040919637    0.765248861
244	 2073	 1480	 139065	 3	 6	 1	 2     0.468371615    0.031221471    0.019490576    0.016589249    0.024390525    0.002701688    0.040777929    0.765646321
245	 2088	 1490	 141153	 3	 6	 1	 2     0.468382572    0.031155556    0.019492084    0.016590373    0.024304882    0.002533759    0.040651882    0.766398854
246	 2103	 1500	 143256	 3	 6	 1	 2     0.468391279    0.031102547    0.019498372    0.016594947    0.024231838    0.002742521    0.040551437    0.766990019
247	 2121	 1513	 145377	 3	 6	 1	 2     0.468402643    0.031008821    0.019497571    0.016593604    0.024112065    0.002916369    0.040419966    0.767165924
248	 2148	 1531	 147525	 3	 6	 1	 2     0.468414440    0.030936597    0.019502920    0.016596969    0.024014770    0.002542639    0.040283025    0.767980986
249	 2169	 1546	 149694	 3	 6	 1	 2     0.468424094    0.030869886    0.019505932    0.016599166    0.023926314    0.002774477    0.040170607    0.768469499
250	 2193	 1564	 151887	 3	 6	 1	 2     0.468435616    0.030789586    0.019507871    0.016600609    0.023821032    0.002452772    0.040036029    0.769046945
251	 2208	 1575	 154095	 3	 6	 1	 2     0.468443955    0.030719594    0.019509881    0.016602307    0.023728844    0.002841008    0.039938334    0.769175665
252	 2229	 1591	 156324	 3	 6	 1	 2     0.468456782    0.030644929    0.019515496    0.016606788    0.023627465    0.002793511    0.039787602    0.770213026
253	 2253	 1608	 158577	 3	 6	 1	 2     0.468467945    0.030539930    0.019519952    0.016610810    0.023487417    0.002691965    0.039655947    0.770122304
254	 2277	 1624	 160854	 3	 6	 1	 2     0.468477625    0.030471873    0.019524898    0.016614772    0.023394731    0.002533115    0.039541422    0.770631698
255	 2292	 1636	 163146	 3	 6	 1	 2     0.468486705    0.030401731    0.019529079    0.016618134    0.023299792    0.002599549    0.039433698    0.770958152
256	 2313	 1651	 165459	 3	 6	 1	 2     0.468496587    0.030315025    0.019529716    0.016618643    0.023186007    0.002459646    0.039316123    0.771058366
257	 2331	 1663	 167790	 3	 6	 1	 2     0.468504487    0.030240176    0.019530608    0.016619284    0.023087304    0.002502966    0.039221868    0.771002941
258	 2355	 1679	 170145	 3	 6	 1	 2     0.468512963    0.030198644    0.019534556    0.016622481    0.023029529    0.002439679    0.039120488    0.771939333
259	 2370	 1692	 172515	 3	 6	 1	 2     0.468520316    0.030137971    0.019536516    0.016624156    0.022948242    0.002940430    0.039032333    0.772128334
260	 2406	 1716	 174921	 3	 6	 1	 2     0.468531305    0.030036717    0.019539171    0.016626351    0.022812828    0.002417247    0.038900202    0.772148092
261	 2427	 1731	 177348	 3	 6	 1	 2     0.468538465    0.029976249    0.019544118    0.016629567    0.022728901    0.002352597    0.038813871    0.772307628
262	 2448	 1746	 179796	 3	 6	 1	 2     0.468546178    0.029906113    0.019544097    0.016629256    0.022636340    0.002658758    0.038720647    0.772355717
263	 2475	 1764	 182271	 3	 6	 1	 2     0.468555574    0.029819038    0.019545793    0.016630402    0.022519702    0.002285856    0.038606782    0.772378223
264	 2493	 1776	 184764	 3	 6	 1	 2     0.468562421    0.029747194    0.019546409    0.016630850    0.022423948    0.002616094    0.038523597    0.772181116
265	 2514	 1792	 187278	 3	 6	 1	 2     0.468572694    0.029674311    0.019546769    0.016631296    0.022326858    0.002435859    0.038398438    0.772799962
266	 2535	 1806	 189813	 3	 6	 1	 2     0.468580989    0.029625808    0.019550940    0.016634732    0.022258690    0.002564510    0.038297079    0.773578795
267	 2562	 1825	 192375	 3	 6	 1	 2     0.468589624    0.029548830    0.019552032    0.016635609    0.022155167    0.002311336    0.038191277    0.773706265
268	 2580	 1837	 194955	 3	 6	 1	 2     0.468596270    0.029474983    0.019553931    0.016636825    0.022054895    0.002442556    0.038109652    0.773425665
269	 2604	 1853	 197559	 3	 6	 1	 2     0.468603987    0.029401211    0.019555737    0.016637872    0.021954598    0.002408382    0.038014644    0.773418035
270	 2628	 1869	 200187	 3	 6	 1	 2     0.468611427    0.029331684    0.019557317    0.016639240    0.021859987    0.002421276    0.037922812    0.773457506
271	 2658	 1889	 202845	 3	 6	 1	 2     0.468619704    0.029269116    0.019557154    0.016638997    0.021776108    0.002389294    0.037820404    0.773897505
272	 2682	 1905	 205527	 3	 6	 1	 2     0.468626676    0.029190841    0.019557010    0.016638806    0.021670914    0.002368185    0.037733909    0.773597046
273	 2709	 1924	 208236	 3	 6	 1	 2     0.468633480    0.029126872    0.019558017    0.016639520    0.021583759    0.002293598    0.037649316    0.773636148
274	 2730	 1940	 210966	 3	 6	 1	 2     0.468640231    0.029063997    0.019558924    0.016640154    0.021498009    0.002463225    0.037565185    0.773695019
275	 2760	 1961	 213726	 3	 6	 1	 2     0.468649347    0.028999843    0.019560910    0.016641129    0.021409383    0.002189265    0.037451291    0.774334930
276	 2781	 1976	 216507	 3	 6	 1	 2     0.468655580    0.028952001    0.019562590    0.016642052    0.021342995    0.002367737    0.037373205    0.774672689
277	 2805	 1993	 219312	 3	 6	 1	 2     0.468662275    0.028904673    0.019565451    0.016644162    0.021276119    0.002494922    0.037289155    0.775149569
278	 2844	 2019	 222156	 3	 6	 1	 2     0.468669818    0.028834347    0.019569033    0.016646884    0.021177170    0.002335094    0.037194238    0.775236943
279	 2877	 2044	 225033	 3	 6	 1	 2     0.468676813    0.028767874    0.019571929    0.016649254    0.021083884    0.002202295    0.037105987    0.775289288
280	 2901	 2065	 227934	 3	 6	 1	 2     0.468682583    0.028712070    0.019572403    0.016649660    0.021007237    0.002559501    0.037033039    0.775309568
281	 2940	 2091	 230874	 3	 6	 1	 2     0.468691469    0.028653080    0.019576002    0.016652416    0.020923173    0.002270252    0.036920401    0.776077170
282	 2967	 2110	 233841	 3	 6	 1	 2     0.468698268    0.028596569    0.019577629    0.016653662    0.020844189    0.002188711    0.036833988    0.776363646
283	 2988	 2124	 236829	 3	 6	 1	 2     0.468705708    0.028544948    0.019583237    0.016658607    0.020768025    0.002251085    0.036739199    0.776961616
284	 3018	 2145	 239847	 3	 6	 1	 2     0.468712638    0.028514221    0.019588709    0.016663082    0.020720601    0.002175636    0.036650684    0.777999696
285	 3042	 2161	 242889	 3	 6	 1	 2     0.468719153    0.028476789    0.019594671    0.016667977    0.020663407    0.002100326    0.036567272    0.778750696
286	 3066	 2177	 245955	 3	 6	 1	 2     0.468725673    0.028424928    0.019599527    0.016672006    0.020587255    0.002446324    0.036483602    0.779115170
287	 3102	 2201	 249057	 3	 6	 1	 2     0.468732856    0.028372482    0.019601009    0.016672909    0.020513367    0.002273537    0.036391200    0.779652283
288	 3138	 2225	 252195	 3	 6	 1	 2     0.468739313    0.028316691    0.019603437    0.016674650    0.020433802    0.002186977    0.036307932    0.779903728
289	 3171	 2247	 255366	 3	 6	 1	 2     0.468745311    0.028258634    0.019605645    0.016676147    0.020351144    0.002279547    0.036230412    0.779969970
290	 3213	 2275	 258579	 3	 6	 1	 2     0.468752155    0.028207431    0.019609035    0.016678503    0.020276708    0.002214566    0.036141760    0.780466453
291	 3246	 2297	 261825	 3	 6	 1	 2     0.468758738    0.028150232    0.019609552    0.016678419    0.020196560    0.002206953    0.036056274    0.780730491
292	 3279	 2320	 265104	 3	 6	 1	 2     0.468765260    0.028108286    0.019613490    0.016681210    0.020134218    0.002108489    0.035971389    0.781406747
293	 3312	 2343	 268416	 3	 6	 1	 2     0.468771042    0.028048868    0.019615141    0.016682379    0.020049569    0.002178988    0.035895956    0.781393534
294	 3357	 2373	 271773	 3	 6	 1	 2     0.468777179    0.028000402    0.019616315    0.016683065    0.019980557    0.002214030    0.035815724    0.781790738
295	 3402	 2403	 275175	 3	 6	 1	 2     0.468784878    0.027944600    0.019623224    0.016688721    0.019895471    0.002058707    0.035714813    0.782437265
296	 3429	 2421	 278604	 3	 6	 1	 2     0.468790648    0.027885143    0.019626175    0.016691099    0.019808949    0.002027972    0.035638997    0.782433443
297	 3459	 2443	 282063	 3	 6	 1	 2     0.468796198    0.027844443    0.019630431    0.016694599    0.019747384    0.002097699    0.035565913    0.782896904
298	 3498	 2471	 285561	 3	 6	 1	 2     0.468802528    0.027795948    0.019635567    0.016698796    0.019673822    0.002157077    0.035482383    0.783373205
299	 3540	 2499	 289101	 3	 6	 1	 2     0.468809261    0.027752643    0.019639957    0.016702257    0.019608194    0.002169826    0.035393313    0.784121091
300	 4720	 2499	 293821	 4	 8	 1	 2     0.469124968    0.022643673    0.011251825    0.008463448    0.019650251    0.002181422    0.030928531    0.732128960
301	 4788	 2533	 298609	 4	 8	 1	 2     0.469132266    0.022590200    0.011256834    0.008467816    0.019585730    0.002054886    0.030817628    0.733028503
302	 4836	 2557	 303445	 4	 8	 1	 2     0.469139098    0.022514539    0.011261286    0.008471844    0.019495843    0.002218624    0.030713450    0.733051458
303	 4896	 2587	 308341	 4	 8	 1	 2     0.469146248    0.022478277    0.011265510    0.008475310    0.019451510    0.002156004    0.030604047    0.734487082
304	 4948	 2613	 313289	 4	 8	 1	 2     0.469153159    0.022413868    0.011269962    0.008478435    0.019374453    0.002251245    0.030497920    0.734931041
305	 5008	 2643	 318297	 4	 8	 1	 2     0.469160184    0.022333765    0.011274352    0.008482600    0.019279161    0.002159922    0.030389658    0.734913349
306	 5072	 2676	 323369	 4	 8	 1	 2     0.469167514    0.022281471    0.011281394    0.008487410    0.019214424    0.002165179    0.030276279    0.735938218
307	 5120	 2700	 328489	 4	 8	 1	 2     0.469174594    0.022213711    0.011286864    0.008492712    0.019132581    0.002097661    0.030166370    0.736373358
308	 5172	 2726	 333661	 4	 8	 1	 2     0.469181385    0.022156344    0.011290655    0.008496089    0.019063701    0.002385491    0.030060557    0.737057000
309	 5232	 2756	 338893	 4	 8	 1	 2     0.469188963    0.022104609    0.011297040    0.008501599    0.018999753    0.002126650    0.029942057    0.738246174
310	 5292	 2787	 344185	 4	 8	 1	 2     0.469196075    0.022040292    0.011298413    0.008502936    0.018924067    0.002175114    0.029830394    0.738853539
311	 5348	 2815	 349533	 4	 8	 1	 2     0.469203163    0.021984335    0.011301823    0.008505405    0.018856823    0.002121675    0.029718697    0.739747601
312	 5400	 2841	 354933	 4	 8	 1	 2     0.469210161    0.021920672    0.011306085    0.008508617    0.018779998    0.002255089    0.029608017    0.740362747
313	 5460	 2872	 360393	 4	 8	 1	 2     0.469218342    0.021836236    0.011311837    0.008513010    0.018677889    0.002067756    0.029478084    0.740761717
314	 5512	 2900	 365905	 4	 8	 1	 2     0.469225037    0.021761304    0.011315762    0.008515969    0.018587842    0.002110841    0.029371312    0.740903352
315	 5568	 2928	 371473	 4	 8	 1	 2     0.469231753    0.021708232    0.011320059    0.008519302    0.018523056    0.002087160    0.029263823    0.741811195
316	 5616	 2953	 377089	 4	 8	 1	 2     0.469237561    0.021653696    0.011322108    0.008520605    0.018457855    0.002071947    0.029170541    0.742313816
317	 5672	 2981	 382761	 4	 8	 1	 2     0.469243741    0.021584377    0.011324338    0.008522422    0.018375111    0.002137211    0.029070973    0.742471771
318	 5720	 3006	 388481	 4	 8	 1	 2     0.469250210    0.021518019    0.011325597    0.008523458    0.018296339    0.002090505    0.028966363    0.742862320
319	 5776	 3035	 394257	 4	 8	 1	 2     0.469257577    0.021455931    0.011329397    0.008526460    0.018220914    0.002044501    0.028846769    0.743789725
320	 5820	 3058	 400077	 4	 8	 1	 2     0.469263844    0.021402760    0.011333720    0.008529920    0.018155576    0.001931594    0.028744639    0.744582661
321	 5864	 3082	 405941	 4	 8	 1	 2     0.469269342    0.021353718    0.011335771    0.008531204    0.018096452    0.002039595    0.028654748    0.745206959
322	 5924	 3114	 411865	 4	 8	 1	 2     0.469275495    0.021300161    0.011339886    0.008533885    0.018030636    0.001965907    0.028553801    0.745965850
323	 5968	 3136	 417833	 4	 8	 1	 2     0.469282169    0.021224238    0.011345035    0.008538122    0.017937627    0.002033532    0.028443892    0.746179109
324	 6020	 3162	 423853	 4	 8	 1	 2     0.469288289    0.021157905    0.011348204    0.008540809    0.017857078    0.001887385    0.028342742    0.746501718
325	 6056	 3180	 429909	 4	 8	 1	 2     0.469293713    0.021082841    0.011349204    0.008541695    0.017767435    0.002025235    0.028252790    0.746221564
326	 6116	 3210	 436025	 4	 8	 1	 2     0.469299474    0.021032080    0.011351237    0.008542673    0.017705869    0.001896227    0.028156941    0.746958976
327	 6168	 3237	 442193	 4	 8	 1	 2     0.469304383    0.020992764    0.011352849    0.008543473    0.017658114    0.002009455    0.028074997    0.747738803
328	 6228	 3267	 448421	 4	 8	 1	 2     0.469310367    0.020927123    0.011353632    0.008544126    0.017579520    0.001927642    0.027974783    0.748070981
329	 6288	 3297	 454709	 4	 8	 1	 2     0.469315428    0.020886406    0.011354445    0.008544352    0.017530503    0.001980784    0.027889761    0.748891531
330	 6344	 3326	 461053	 4	 8	 1	 2     0.469321348    0.020820025    0.011356004    0.008545342    0.017450348    0.001862575    0.027789963    0.749192265
331	 6384	 3346	 467437	 4	 8	 1	 2     0.469326041    0.020765615    0.011357087    0.008546033    0.017384687    0.002042619    0.027710586    0.749374804
332	 6440	 3376	 473877	 4	 8	 1	 2     0.469331794    0.020710979    0.011358698    0.008546768    0.017318333    0.001894998    0.027612981    0.750045051
333	 6484	 3399	 480361	 4	 8	 1	 2     0.469336391    0.020654735    0.011359362    0.008547122    0.017250594    0.001990564    0.027534734    0.750133814
334	 6536	 3428	 486897	 4	 8	 1	 2     0.469342106    0.020581369    0.011360274    0.008547439    0.017162078    0.002002896    0.027437146    0.750127926
335	 6588	 3456	 493485	 4	 8	 1	 2     0.469347688    0.020510713    0.011360980    0.008547898    0.017076811    0.001861689    0.027341496    0.750167933
336	 6644	 3484	 500129	 4	 8	 1	 2     0.469352595    0.020455989    0.011362206    0.008549002    0.017010225    0.001892042    0.027257134    0.750482017
337	 6696	 3510	 506825	 4	 8	 1	 2     0.469357384    0.020390444    0.011362885    0.008549373    0.016930891    0.001847255    0.027174537    0.750351124
338	 6744	 3535	 513569	 4	 8	 1	 2     0.469361802    0.020321173    0.011363274    0.008549485    0.016847139    0.001871991    0.027098128    0.749910575
339	 6792	 3560	 520361	 4	 8	 1	 2     0.469366593    0.020251330    0.011363874    0.008549927    0.016762421    0.001773851    0.027015005    0.749632673
340	 6836	 3582	 527197	 4	 8	 1	 2     0.469370754    0.020200592    0.011364594    0.008550174    0.016700596    0.001845686    0.026942622    0.749763415
341	 6900	 3614	 534097	 4	 8	 1	 2     0.469375328    0.020152728    0.011364998    0.008550231    0.016642394    0.001753643    0.026862821    0.750208923
342	 6940	 3634	 541037	 4	 8	 1	 2     0.469379589    0.020090716    0.011365133    0.008550310    0.016567155    0.001834306    0.026788268    0.749981894
343	 6996	 3662	 548033	 4	 8	 1	 2     0.469383965    0.020031529    0.011365823    0.008550816    0.016494854    0.001723861    0.026711477    0.749922169
344	 7044	 3686	 555077	 4	 8	 1	 2     0.469388091    0.019975444    0.011366300    0.008551049    0.016426368    0.001756645    0.026638876    0.749860601
345	 7084	 3707	 562161	 4	 8	 1	 2     0.469392235    0.019917532    0.011366877    0.008551513    0.016355494    0.001900615    0.026565756    0.749744620
346	 7148	 3739	 569309	 4	 8	 1	 2     0.469397292    0.019847315    0.011367653    0.008552096    0.016269369    0.001879282    0.026476245    0.749627238
347	 7212	 3772	 576521	 4	 8	 1	 2     0.469401612    0.019791708    0.011368442    0.008552741    0.016200932    0.001895852    0.026399543    0.749698868
348	 7272	 3804	 583793	 4	 8	 1	 2     0.469406245    0.019739863    0.011369234    0.008553464    0.016136998    0.001804369    0.026317038    0.750079207
349	 7324	 3830	 591117	 4	 8	 1	 2     0.469410526    0.019681173    0.011369825    0.008553781    0.016064733    0.001850521    0.026240580    0.750028122
350	 7380	 3858	 598497	 4	 8	 1	 2     0.469415506    0.019612400    0.011370173    0.008554112    0.015980157    0.001904645    0.026151331    0.749958007
351	 7444	 3890	 605941	 4	 8	 1	 2     0.469420563    0.019554381    0.011371248    0.008554505    0.015908128    0.001780001    0.026060410    0.750348162
352	 7488	 3912	 613429	 4	 8	 1	 2     0.469424882    0.019494786    0.011371506    0.008554561    0.015834631    0.001869978    0.025982480    0.750305064
353	 7548	 3943	 620977	 4	 8	 1	 2     0.469429797    0.019421871    0.011371764    0.008554792    0.015744589    0.001758322    0.025893540    0.750066298
354	 7620	 3979	 628597	 4	 8	 1	 2     0.469433924    0.019381664    0.011372557    0.008555159    0.015694389    0.001671726    0.025818605    0.750685973
355	 7656	 3999	 636253	 4	 8	 1	 2     0.469438049    0.019318115    0.011372487    0.008555051    0.015615893    0.001640707    0.025743493    0.750407712
356	 7704	 4023	 643957	 4	 8	 1	 2     0.469441603    0.019262132    0.011372741    0.008555302    0.015546397    0.001626666    0.025678599    0.750123927
357	 7752	 4048	 651709	 4	 8	 1	 2     0.469445326    0.019228619    0.011372487    0.008555166    0.015505043    0.001774992    0.025610450    0.750811470
358	 7808	 4076	 659517	 4	 8	 1	 2     0.469450062    0.019171312    0.011372687    0.008555154    0.015433769    0.001613724    0.025523487    0.751124334
359	 7852	 4098	 667369	 4	 8	 1	 2     0.469453712    0.019140245    0.011373347    0.008555202    0.015394673    0.001733274    0.025456279    0.751887002
360	 7908	 4126	 675277	 4	 8	 1	 2     0.469457686    0.019099986    0.011374696    0.008556015    0.015343590    0.001697410    0.025382880    0.752475105
361	 7960	 4152	 683237	 4	 8	 1	 2     0.469461892    0.019041677    0.011375296    0.008556552    0.015270498    0.001683714    0.025304969    0.752487657
362	 8008	 4176	 691245	 4	 8	 1	 2     0.469465739    0.018981303    0.011375899    0.008557141    0.015194696    0.001734858    0.025233502    0.752226272
363	 8072	 4208	 699317	 4	 8	 1	 2     0.469469626    0.018925457    0.011376464    0.008557595    0.015124450    0.001714722    0.025161084    0.752171765
364	 8124	 4235	 707441	 4	 8	 1	 2     0.469473761    0.018860100    0.011377268    0.008558518    0.015041980    0.001669009    0.025083807    0.751883474
365	 8188	 4267	 715629	 4	 8	 1	 2     0.469478626    0.018811636    0.011380905    0.008562290    0.014978405    0.001655074    0.024992587    0.752688609
366	 8236	 4292	 723865	 4	 8	 1	 2     0.469482559    0.018756473    0.011382430    0.008563670    0.014907903    0.001594073    0.024918601    0.752709714
367	 8284	 4316	 732149	 4	 8	 1	 2     0.469486381    0.018716584    0.011383540    0.008564730    0.014856835    0.001587237    0.024846472    0.753289411
368	 8336	 4342	 740485	 4	 8	 1	 2     0.469489863    0.018668651    0.011383766    0.008564862    0.014796229    0.001646047    0.024780604    0.753357359
369	 8392	 4370	 748877	 4	 8	 1	 2     0.469494125    0.018608843    0.011385137    0.008565918    0.014719636    0.001686997    0.024699718    0.753403049
370	 8456	 4402	 757333	 4	 8	 1	 2     0.469498210    0.018548255    0.011385973    0.008566730    0.014642315    0.001629255    0.024621939    0.753322254
371	 8520	 4434	 765853	 4	 8	 1	 2     0.469502099    0.018494917    0.011386979    0.008567506    0.014573904    0.001680940    0.024547685    0.753428160
372	 8580	 4465	 774433	 4	 8	 1	 2     0.469506191    0.018440857    0.011387671    0.008568037    0.014504694    0.001591933    0.024469298    0.753632455
373	 8628	 4489	 783061	 4	 8	 1	 2     0.469509995    0.018385500    0.011388107    0.008568627    0.014433906    0.001492227    0.024396181    0.753622061
374	 8680	 4516	 791741	 4	 8	 1	 2     0.469513074    0.018354616    0.011388645    0.008568935    0.014394120    0.001508722    0.024336864    0.754189865
375	 8744	 4548	 800485	 4	 8	 1	 2     0.469515921    0.018299732    0.011388817    0.008568964    0.014323932    0.001492546    0.024281869    0.753637688
376	 8816	 4584	 809301	 4	 8	 1	 2     0.469518958    0.018251236    0.011389025    0.008569045    0.014261758    0.001517987    0.024223072    0.753464940
377	 8888	 4621	 818189	 4	 8	 1	 2     0.469522261    0.018199163    0.011389636    0.008569686    0.014194566    0.001547586    0.024158963    0.753308929
378	 8952	 4654	 827141	 4	 8	 1	 2     0.469525706    0.018152731    0.011390295    0.008570504    0.014134454    0.001543121    0.024091918    0.753478032
379	 9004	 4682	 836145	 4	 8	 1	 2     0.469528974    0.018105123    0.011390672    0.008570847    0.014072956    0.001530992    0.024028158    0.753496087
380	 9068	 4715	 845213	 4	 8	 1	 2     0.469532275    0.018071826    0.011391264    0.008571130    0.014029611    0.001435923    0.023963557    0.754137868
381	 9112	 4738	 854325	 4	 8	 1	 2     0.469535182    0.018025534    0.011391740    0.008571362    0.013969544    0.001635051    0.023906538    0.754000177
382	 9180	 4772	 863505	 4	 8	 1	 2     0.469539305    0.017981177    0.011392787    0.008571975    0.013911403    0.001442872    0.023825414    0.754705769
383	 9224	 4794	 872729	 4	 8	 1	 2     0.469542082    0.017930135    0.011393038    0.008572193    0.013845160    0.001460264    0.023770621    0.754298145
384	 9284	 4825	 882013	 4	 8	 1	 2     0.469544967    0.017894334    0.011393673    0.008572635    0.013798239    0.001628197    0.023713569    0.754603147
385	 9364	 4866	 891377	 4	 8	 1	 2     0.469548817    0.017840127    0.011393987    0.008572860    0.013727607    0.001489763    0.023637222    0.754747179
386	 9416	 4894	 900793	 4	 8	 1	 2     0.469552100    0.017793513    0.011394732    0.008573471    0.013666352    0.001459814    0.023571914    0.754860764
387	 9464	 4918	 910257	 4	 8	 1	 2     0.469554964    0.017745195    0.011394891    0.008573519    0.013603250    0.001387493    0.023514795    0.754639594
388	 9512	 4942	 919769	 4	 8	 1	 2     0.469557458    0.017696038    0.011394983    0.008573556    0.013538986    0.001459142    0.023464943    0.754147932
389	 9576	 4976	 929345	 4	 8	 1	 2     0.469560313    0.017652372    0.011395194    0.008573673    0.013481684    0.001464211    0.023407731    0.754125716
390	 9648	 5012	 938993	 4	 8	 1	 2     0.469563369    0.017603518    0.011395770    0.008574171    0.013417163    0.001527373    0.023346347    0.754015918
391	 9712	 5045	 948705	 4	 8	 1	 2     0.469566586    0.017551572    0.011396252    0.008574478    0.013348525    0.001411659    0.023281565    0.753882816
392	 9772	 5076	 958477	 4	 8	 1	 2     0.469569404    0.017521984    0.011396902    0.008574903    0.013309041    0.001426948    0.023224639    0.754456684
393	 9824	 5102	 968301	 4	 8	 1	 2     0.469572188    0.017489650    0.011397573    0.008575494    0.013265866    0.001380795    0.023168286    0.754896154
394	 9868	 5127	 978169	 4	 8	 1	 2     0.469574662    0.017455003    0.011398693    0.008576640    0.013219187    0.001417952    0.023118088    0.755036589
395	 9932	 5160	 988101	 4	 8	 1	 2     0.469577194    0.017425836    0.011399139    0.008576922    0.013180266    0.001526156    0.023066616    0.755457005
396	 10004	 5196	 998105	 4	 8	 1	 2     0.469580301    0.017398573    0.011400012    0.008577440    0.013143441    0.001446815    0.023003273    0.756352060
397	 10068	 5228	 1008173	 4	 8	 1	 2     0.469583182    0.017356933    0.011400572    0.008577732    0.013087783    0.001516016    0.022944386    0.756478402
398	 10144	 5266	 1018317	 4	 8	 1	 2     0.469586420    0.017307406    0.011400830    0.008577971    0.013021804    0.001427719    0.022878020    0.756508041
399	 10216	 5303	 1028533	 4	 8	 1	 2     0.469589189    0.017273041    0.011401388    0.008578349    0.012975603    0.001488316    0.022821112    0.756888635
400	 10288	 5339	 1038821	 4	 8	 1	 2     0.469592303    0.017221506    0.011401708    0.008578512    0.012906639    0.001458678    0.022756953    0.756758005
401	 10356	 5374	 1049177	 4	 8	 1	 2     0.469595571    0.017182057    0.011402180    0.008578901    0.012853535    0.001403859    0.022689408    0.757272131
402	 10416	 5404	 1059593	 4	 8	 1	 2     0.469598319    0.017141396    0.011402524    0.008579284    0.012798824    0.001344939    0.022632454    0.757381215
403	 10480	 5436	 1070073	 4	 8	 1	 2     0.469600767    0.017107625    0.011403045    0.008579658    0.012753094    0.001315177    0.022581606    0.757591157
404	 10548	 5471	 1080621	 4	 8	 1	 2     0.469603182    0.017070439    0.011403492    0.008580013    0.012702765    0.001345926    0.022531333    0.757631106
405	 10624	 5510	 1091245	 4	 8	 1	 2     0.469605600    0.017030550    0.011404202    0.008580598    0.012648471    0.001399164    0.022480878    0.757557154
406	 10720	 5558	 1101965	 4	 8	 1	 2     0.469608199    0.017000042    0.011404594    0.008580863    0.012607009    0.001372956    0.022426530    0.758032680
407	 10800	 5600	 1112765	 4	 8	 1	 2     0.469610772    0.016962043    0.011405059    0.008581214    0.012555299    0.001308761    0.022372573    0.758162381
408	 10860	 5634	 1123625	 4	 8	 1	 2     0.469613214    0.016932962    0.011405734    0.008581755    0.012515367    0.001365823    0.022321263    0.758602295
409	 10940	 5675	 1134565	 4	 8	 1	 2     0.469615763    0.016894508    0.011406198    0.008582144    0.012462867    0.001378632    0.022267576    0.758704399
410	 11036	 5723	 1145601	 4	 8	 1	 2     0.469618350    0.016853305    0.011406637    0.008582360    0.012406552    0.001349615    0.022212952    0.758715236
411	 11116	 5764	 1156717	 4	 8	 1	 2     0.469620730    0.016812807    0.011407038    0.008582616    0.012351112    0.001369973    0.022162571    0.758612676
412	 11204	 5808	 1167921	 4	 8	 1	 2     0.469623277    0.016770115    0.011407240    0.008582711    0.012292748    0.001366807    0.022108536    0.758535752
413	 11288	 5852	 1179209	 4	 8	 1	 2     0.469625805    0.016730074    0.011407685    0.008582945    0.012237651    0.001325109    0.022054759    0.758569801
414	 11360	 5889	 1190569	 4	 8	 1	 2     0.469628368    0.016689118    0.011408157    0.008583238    0.012181158    0.001286827    0.022000117    0.758592218
415	 11444	 5932	 1202013	 4	 8	 1	 2     0.469630754    0.016651269    0.011408814    0.008583768    0.012128633    0.001297866    0.021949125    0.758630215
416	 11540	 5981	 1213553	 4	 8	 1	 2     0.469632961    0.016619343    0.011409395    0.008584222    0.012084215    0.001273286    0.021901862    0.758809588
417	 11624	 6025	 1225177	 4	 8	 1	 2     0.469635160    0.016588853    0.011409841    0.008584463    0.012041826    0.001332064    0.021854656    0.759053482
418	 11720	 6074	 1236897	 4	 8	 1	 2     0.469637717    0.016554346    0.011410073    0.008584650    0.011994023    0.001251155    0.021799638    0.759386281
419	 11800	 6114	 1248697	 4	 8	 1	 2     0.469639962    0.016517464    0.011410352    0.008584922    0.011942800    0.001282185    0.021751229    0.759380697
420	 11888	 6159	 1260585	 4	 8	 1	 2     0.469642204    0.016478942    0.011410688    0.008585218    0.011889144    0.001304209    0.021702759    0.759301703
421	 12004	 6217	 1272589	 4	 8	 1	 2     0.469644412    0.016449569    0.011411301    0.008585688    0.011847807    0.001282315    0.021654936    0.759622153
422	 12120	 6276	 1284709	 4	 8	 1	 2     0.469646429    0.016414169    0.011411493    0.008585813    0.011798423    0.001238771    0.021611142    0.759523438
423	 12220	 6329	 1296929	 4	 8	 1	 2     0.469648446    0.016380514    0.011411774    0.008585993    0.011751283    0.001236068    0.021567260    0.759508350
424	 12324	 6387	 1309253	 4	 8	 1	 2     0.469650341    0.016352992    0.011412062    0.008586206    0.011712608    0.001253183    0.021525951    0.759687302
425	 12428	 6439	 1321681	 4	 8	 1	 2     0.469652568    0.016319704    0.011412495    0.008586492    0.011665663    0.001249150    0.021477313    0.759857822
426	 12540	 6496	 1334221	 4	 8	 1	 2     0.469654789    0.016291790    0.011413158    0.008587021    0.011625930    0.001207642    0.021428694    0.760279193
427	 12640	 6550	 1346861	 4	 8	 1	 2     0.469656808    0.016264085    0.011413529    0.008587253    0.011586708    0.001244845    0.021384401    0.760558351
428	 12760	 6611	 1359621	 4	 8	 1	 2     0.469658895    0.016230990    0.011413871    0.008587527    0.011539869    0.001223875    0.021338499    0.760643470
429	 12868	 6669	 1372489	 4	 8	 1	 2     0.469660884    0.016197047    0.011414050    0.008587620    0.011491901    0.001226498    0.021294691    0.760614325
430	 12984	 6731	 1385473	 4	 8	 1	 2     0.469662861    0.016163448    0.011414261    0.008587765    0.011444287    0.001195288    0.021251029    0.760596044
431	 13084	 6784	 1398557	 4	 8	 1	 2     0.469664799    0.016131668    0.011414764    0.008588176    0.011398854    0.001249253    0.021208150    0.760635323
432	 16355	 6784	 1414912	 5	 13	 1	 3     0.469743373    0.014611184    0.009111673    0.005840308    0.011422089    0.001251300    0.019390031    0.753541033
433	 16505	 6844	 1431417	 5	 13	 1	 3     0.469745467    0.014574602    0.009112104    0.005840510    0.011374911    0.001181388    0.019339224    0.753629110
434	 16625	 6892	 1448042	 5	 13	 1	 3     0.469747452    0.014541267    0.009112382    0.005840660    0.011331943    0.001206292    0.019290944    0.753787211
435	 16760	 6946	 1464802	 5	 13	 1	 3     0.469749535    0.014508642    0.009112673    0.005840847    0.011289813    0.001170417    0.019240163    0.754081064
436	 16900	 7004	 1481702	 5	 13	 1	 3     0.469751357    0.014475252    0.009112833    0.005840915    0.011246741    0.001259993    0.019195615    0.754091570
437	 17040	 7061	 1498742	 5	 13	 1	 3     0.469753499    0.014441319    0.009113276    0.005841169    0.011202674    0.001223612    0.019143138    0.754386190
438	 17195	 7124	 1515937	 5	 13	 1	 3     0.469755435    0.014410392    0.009113649    0.005841397    0.011162472    0.001159353    0.019095558    0.754646281
439	 17355	 7188	 1533292	 5	 13	 1	 3     0.469757351    0.014380444    0.009113777    0.005841456    0.011123679    0.001208120    0.019048368    0.754943591
440	 17525	 7257	 1550817	 5	 13	 1	 3     0.469759362    0.014353081    0.009114198    0.005841797    0.011087937    0.001188202    0.018998722    0.755476159
441	 17685	 7323	 1568502	 5	 13	 1	 3     0.469761414    0.014321551    0.009114530    0.005842069    0.011046818    0.001195836    0.018947926    0.755837434
442	 17845	 7387	 1586347	 5	 13	 1	 3     0.469763287    0.014293463    0.009114928    0.005842337    0.011010049    0.001207673    0.018901432    0.756210598
443	 18015	 7457	 1604362	 5	 13	 1	 3     0.469765308    0.014259175    0.009115196    0.005842549    0.010965276    0.001230766    0.018851126    0.756409737
444	 18200	 7532	 1622562	 5	 13	 1	 3     0.469767321    0.014226055    0.009115709    0.005842892    0.010921744    0.001180597    0.018800896    0.756669007
445	 18370	 7600	 1640932	 5	 13	 1	 3     0.469769136    0.014197455    0.009116112    0.005843134    0.010884127    0.001151566    0.018755495    0.756975723
446	 18560	 7676	 1659492	 5	 13	 1	 3     0.469771008    0.014165883    0.009116624    0.005843472    0.010842482    0.001161511    0.018708551    0.757187607
447	 18740	 7749	 1678232	 5	 13	 1	 3     0.469772796    0.014135257    0.009116916    0.005843712    0.010802190    0.001140517    0.018663602    0.757370221
448	 18905	 7818	 1697137	 5	 13	 1	 3     0.469774522    0.014103538    0.009117264    0.005843905    0.010760357    0.001175550    0.018620096    0.757436354
449	 19095	 7895	 1716232	 5	 13	 1	 3     0.469776346    0.014070976    0.009117538    0.005844079    0.010717409    0.001137960    0.018574031    0.757561750
450	 19280	 7970	 1735512	 5	 13	 1	 3     0.469778139    0.014046644    0.009118101    0.005844377    0.010684963    0.001130021    0.018528614    0.758105517
451	 19455	 8045	 1754967	 5	 13	 1	 3     0.469779926    0.014025127    0.009118586    0.005844760    0.010656246    0.001187088    0.018483263    0.758801485
452	 19650	 8124	 1774617	 5	 13	 1	 3     0.469781830    0.013997106    0.009118840    0.005845034    0.010619121    0.001186327    0.018434784    0.759276911
453	 19860	 8208	 1794477	 5	 13	 1	 3     0.469783650    0.013964619    0.009119294    0.005845322    0.010575872    0.001172451    0.018388359    0.759427164
454	 20055	 8292	 1814532	 5	 13	 1	 3     0.469785639    0.013930720    0.009119640    0.005845575    0.010530771    0.001131286    0.018337479    0.759685666
455	 20255	 8377	 1834787	 5	 13	 1	 3     0.469787410    0.013899484    0.009120185    0.005845963    0.010488941    0.001118551    0.018292047    0.759864896
456	 20470	 8464	 1855257	 5	 13	 1	 3     0.469789085    0.013868022    0.009120522    0.005846269    0.010446919    0.001099812    0.018248965    0.759934742
457	 20655	 8539	 1875912	 5	 13	 1	 3     0.469790694    0.013843625    0.009120896    0.005846591    0.010414184    0.001129203    0.018207519    0.760324652
458	 20855	 8619	 1896767	 5	 13	 1	 3     0.469792276    0.013815359    0.009121335    0.005846895    0.010376194    0.001111748    0.018166641    0.760479592
459	 21050	 8698	 1917817	 5	 13	 1	 3     0.469793994    0.013790590    0.009122078    0.005847331    0.010342537    0.001109250    0.018122148    0.760979903
460	 21245	 8776	 1939062	 5	 13	 1	 3     0.469795728    0.013761747    0.009122727    0.005847680    0.010303471    0.001120095    0.018077160    0.761278127
461	 21470	 8867	 1960532	 5	 13	 1	 3     0.469797450    0.013729418    0.009123115    0.005848002    0.010259906    0.001115283    0.018032335    0.761377719
462	 21690	 8956	 1982222	 5	 13	 1	 3     0.469799083    0.013705577    0.009123638    0.005848423    0.010227515    0.001082401    0.017989742    0.761855122
463	 21900	 9040	 2004122	 5	 13	 1	 3     0.469800741    0.013679854    0.009124210    0.005848864    0.010192508    0.001117810    0.017946389    0.762262216
464	 22125	 9130	 2026247	 5	 13	 1	 3     0.469802393    0.013649023    0.009124727    0.005849227    0.010150625    0.001102967    0.017903107    0.762382942
465	 22360	 9224	 2048607	 5	 13	 1	 3     0.469804017    0.013627782    0.009125359    0.005849620    0.010121476    0.001097171    0.017860440    0.763014899
466	 22595	 9318	 2071202	 5	 13	 1	 3     0.469805658    0.013603340    0.009125840    0.005849977    0.010088107    0.001114639    0.017817226    0.763493711
467	 22865	 9428	 2094067	 5	 13	 1	 3     0.469807395    0.013575221    0.009126362    0.005850327    0.010049685    0.001037203    0.017771345    0.763882601
468	 23080	 9515	 2117147	 5	 13	 1	 3     0.469808863    0.013547641    0.009126836    0.005850564    0.010011965    0.001096586    0.017732498    0.764000682
469	 23345	 9622	 2140492	 5	 13	 1	 3     0.469810504    0.013520250    0.009127249    0.005850841    0.009974492    0.001055166    0.017688972    0.764332116
470	 23590	 9721	 2164082	 5	 13	 1	 3     0.469812173    0.013491810    0.009127855    0.005851193    0.009935351    0.001099024    0.017644594    0.764642730
471	 23840	 9822	 2187922	 5	 13	 1	 3     0.469813815    0.013466456    0.009128480    0.005851564    0.009900318    0.001023631    0.017600827    0.765103578
472	 24050	 9906	 2211972	 5	 13	 1	 3     0.469815361    0.013437947    0.009128955    0.005851833    0.009861065    0.001041699    0.017559493    0.765281034
473	 24295	 10004	 2236267	 5	 13	 1	 3     0.469817030    0.013412917    0.009129825    0.005852173    0.009826120    0.001018120    0.017514802    0.765804702
474	 24500	 10086	 2260767	 5	 13	 1	 3     0.469818607    0.013382664    0.009130501    0.005852457    0.009784153    0.001065080    0.017472435    0.765930148
475	 24770	 10194	 2285537	 5	 13	 1	 3     0.469820408    0.013355774    0.009131626    0.005853007    0.009746286    0.001055322    0.017423941    0.766518517
476	 25005	 10289	 2310542	 5	 13	 1	 3     0.469822037    0.013331578    0.009132544    0.005853438    0.009712241    0.001043459    0.017379973    0.767065521
477	 25265	 10394	 2335807	 5	 13	 1	 3     0.469823782    0.013304847    0.009133550    0.005853874    0.009674566    0.001027426    0.017332713    0.767614791
478	 25500	 10489	 2361307	 5	 13	 1	 3     0.469825435    0.013277725    0.009134522    0.005854308    0.009636311    0.001027626    0.017287870    0.768037083
479	 25750	 10589	 2387057	 5	 13	 1	 3     0.469827072    0.013255965    0.009135596    0.005854774    0.009605284    0.001038130    0.017243316    0.768759612
480	 25990	 10685	 2413047	 5	 13	 1	 3     0.469828660    0.013231439    0.009136450    0.005855168    0.009570593    0.001072116    0.017199980    0.769270598
481	 26260	 10796	 2439307	 5	 13	 1	 3     0.469830383    0.013204184    0.009137144    0.005855447    0.009532214    0.001079443    0.017152860    0.769794919
482	 26535	 10907	 2465842	 5	 13	 1	 3     0.469832162    0.013178356    0.009137865    0.005855779    0.009495708    0.001054965    0.017104073    0.770480536
483	 26805	 11020	 2492647	 5	 13	 1	 3     0.469833963    0.013146112    0.009138578    0.005856095    0.009450220    0.001005411    0.017054513    0.770828916
484	 27065	 11124	 2519712	 5	 13	 1	 3     0.469835433    0.013119608    0.009139245    0.005856416    0.009412667    0.001027285    0.017013980    0.771107508
485	 27310	 11222	 2547022	 5	 13	 1	 3     0.469836964    0.013093971    0.009139958    0.005856719    0.009376206    0.001023467    0.016971644    0.771520471
486	 27550	 11320	 2574572	 5	 13	 1	 3     0.469838561    0.013064177    0.009140474    0.005857026    0.009334047    0.001008239    0.016927372    0.771778216
487	 27800	 11420	 2602372	 5	 13	 1	 3     0.469840124    0.013040378    0.009141095    0.005857394    0.009300099    0.001022014    0.016883935    0.772354195
488	 28040	 11517	 2630412	 5	 13	 1	 3     0.469841655    0.013016330    0.009141642    0.005857724    0.009265810    0.001022761    0.016841293    0.772881917
489	 28305	 11625	 2658717	 5	 13	 1	 3     0.469843138    0.012994958    0.009142303    0.005858085    0.009235108    0.001014164    0.016799859    0.773515883
490	 28565	 11731	 2687282	 5	 13	 1	 3     0.469844586    0.012970639    0.009142748    0.005858383    0.009200414    0.000983734    0.016759310    0.773936302
491	 28785	 11824	 2716067	 5	 13	 1	 3     0.469846006    0.012946939    0.009143109    0.005858612    0.009166613    0.001003499    0.016719463    0.774363323
492	 29040	 11927	 2745107	 5	 13	 1	 3     0.469847414    0.012927779    0.009143413    0.005858876    0.009139227    0.000960939    0.016679837    0.775054237
493	 34848	 11927	 2779955	 6	 15	 1	 3     0.469886147    0.011698606    0.007289859    0.004131133    0.009149609    0.000958372    0.015550506    0.752297453
494	 35112	 12016	 2815067	 6	 15	 1	 3     0.469887432    0.011676252    0.007290063    0.004131236    0.009120847    0.000972895    0.015511632    0.752741701
495	 35424	 12121	 2850491	 6	 15	 1	 3     0.469888741    0.011648033    0.007290315    0.004131385    0.009084491    0.000964811    0.015471924    0.752849656
496	 35724	 12223	 2886215	 6	 15	 1	 3     0.469890096    0.011621294    0.007290663    0.004131571    0.009049900    0.000965901    0.015430733    0.753126479
497	 36006	 12318	 2922221	 6	 15	 1	 3     0.469891509    0.011596741    0.007290970    0.004131725    0.009018102    0.000976720    0.015387646    0.753639695
498	 36288	 12415	 2958509	 6	 15	 1	 3     0.469892988    0.011564596    0.007291321    0.004131887    0.008976442    0.000979433    0.015342407    0.753766702
499	 36612	 12524	 2995121	 6	 15	 1	 3     0.469894461    0.011533239    0.007291649    0.004132044    0.008935740    0.000953924    0.015297209    0.753944000
500	 36912	 12625	 3032033	 6	 15	 1	 3     0.469895822    0.011502653    0.007292110    0.004132266    0.008895851    0.000954917    0.015255363    0.754007161
501	 37212	 12727	 3069245	 6	 15	 1	 3     0.469897113    0.011475531    0.007292442    0.004132430    0.008860479    0.000974513    0.015215545    0.754197805
502	 37518	 12829	 3106763	 6	 15	 1	 3     0.469898538    0.011445418    0.007292815    0.004132614    0.008821136    0.000955026    0.015171483    0.754403381
503	 37806	 12927	 3144569	 6	 15	 1	 3     0.469899855    0.011419411    0.007293167    0.004132754    0.008787074    0.000947369    0.015130635    0.754721203
504	 38082	 13020	 3182651	 6	 15	 1	 3     0.469901191    0.011390823    0.007293498    0.004132923    0.008749613    0.000897918    0.015089064    0.754905874
505	 38358	 13113	 3221009	 6	 15	 1	 3     0.469902304    0.011363690    0.007293666    0.004133014    0.008714120    0.000975489    0.015054373    0.754843141
506	 38688	 13224	 3259697	 6	 15	 1	 3     0.469903639    0.011335034    0.007293877    0.004133106    0.008676540    0.000933748    0.015012642    0.755032608
507	 39042	 13342	 3298739	 6	 15	 1	 3     0.469904843    0.011312351    0.007294009    0.004133142    0.008646775    0.000905759    0.014974920    0.755419804
508	 39330	 13440	 3338069	 6	 15	 1	 3     0.469905911    0.011288790    0.007294114    0.004133175    0.008615839    0.000930280    0.014941354    0.755539929
509	 39636	 13542	 3377705	 6	 15	 1	 3     0.469907148    0.011258945    0.007294190    0.004133170    0.008576633    0.000917097    0.014902406    0.755511931
510	 39948	 13648	 3417653	 6	 15	 1	 3     0.469908254    0.011235851    0.007294317    0.004133221    0.008546186    0.000901823    0.014867478    0.755733499
511	 40230	 13744	 3457883	 6	 15	 1	 3     0.469909328    0.011210250    0.007294437    0.004133276    0.008512396    0.000904325    0.014833499    0.755738720
512	 40506	 13838	 3498389	 6	 15	 1	 3     0.469910444    0.011186146    0.007294626    0.004133343    0.008480465    0.000924946    0.014798120    0.755916674
513	 40824	 13944	 3539213	 6	 15	 1	 3     0.469911691    0.011158491    0.007294845    0.004133456    0.008443764    0.000908512    0.014758464    0.756073975
514	 41118	 14042	 3580331	 6	 15	 1	 3     0.469912785    0.011132648    0.007294970    0.004133504    0.008409475    0.000917992    0.014723578    0.756110252
515	 41430	 14146	 3621761	 6	 15	 1	 3     0.469913973    0.011107186    0.007295134    0.004133579    0.008375595    0.000883421    0.014685630    0.756330278
516	 41700	 14236	 3663461	 6	 15	 1	 3     0.469915075    0.011081726    0.007295237    0.004133615    0.008341713    0.000887801    0.014650303    0.756416162
517	 41976	 14328	 3705437	 6	 15	 1	 3     0.469916189    0.011056588    0.007295305    0.004133625    0.008308229    0.000920342    0.014614530    0.756547618
518	 42318	 14442	 3747755	 6	 15	 1	 3     0.469917363    0.011033555    0.007295491    0.004133700    0.008277388    0.000882119    0.014576733    0.756929237
519	 42600	 14536	 3790355	 6	 15	 1	 3     0.469918454    0.011009184    0.007295652    0.004133742    0.008244731    0.000886600    0.014541534    0.757085439
520	 42894	 14634	 3833249	 6	 15	 1	 3     0.469919513    0.010981776    0.007295746    0.004133784    0.008208014    0.000883499    0.014507283    0.756983648
521	 43194	 14734	 3876443	 6	 15	 1	 3     0.469920612    0.010957388    0.007295818    0.004133792    0.008175292    0.000880995    0.014471626    0.757163580
522	 43470	 14827	 3919913	 6	 15	 1	 3     0.469921750    0.010928561    0.007295879    0.004133822    0.008136559    0.000879869    0.014434638    0.757106716
523	 43782	 14931	 3963695	 6	 15	 1	 3     0.469922916    0.010904574    0.007296065    0.004133904    0.008104146    0.000892303    0.014396613    0.757440272
524	 44070	 15028	 4007765	 6	 15	 1	 3     0.469924060    0.010875042    0.007296134    0.004133938    0.008064302    0.000876115    0.014359220    0.757356069
525	 44412	 15142	 4052177	 6	 15	 1	 3     0.469925199    0.010851497    0.007296250    0.004133969    0.008032417    0.000842105    0.014321909    0.757685058
526	 44676	 15231	 4096853	 6	 15	 1	 3     0.469926186    0.010824403    0.007296306    0.004133974    0.007995725    0.000893797    0.014289494    0.757507781
527	 45006	 15342	 4141859	 6	 15	 1	 3     0.469927321    0.010799307    0.007296384    0.004133987    0.007961646    0.000911752    0.014252108    0.757734014
528	 45342	 15454	 4187201	 6	 15	 1	 3     0.469928541    0.010771296    0.007296535    0.004134030    0.007923470    0.000872861    0.014211837    0.757910150
529	 45666	 15563	 4232867	 6	 15	 1	 3     0.469929704    0.010747219    0.007296760    0.004134122    0.007890501    0.000852471    0.014173328    0.758270647
530	 45942	 15655	 4278809	 6	 15	 1	 3     0.469930825    0.010719481    0.007296943    0.004134209    0.007852510    0.000877195    0.014136100    0.758305412
531	 46290	 15771	 4325099	 6	 15	 1	 3     0.469931970    0.010692649    0.007297034    0.004134229    0.007815756    0.000849989    0.014097970    0.758453136
532	 46620	 15881	 4371719	 6	 15	 1	 3     0.469932999    0.010669692    0.007297110    0.004134255    0.007784248    0.000843869    0.014063630    0.758672740
533	 46926	 15987	 4418645	 6	 15	 1	 3     0.469934004    0.010648832    0.007297201    0.004134274    0.007755545    0.000847355    0.014030027    0.759002936
534	 47244	 16095	 4465889	 6	 15	 1	 3     0.469935015    0.010625924    0.007297277    0.004134309    0.007723990    0.000801520    0.013996121    0.759204931
535	 47520	 16188	 4513409	 6	 15	 1	 3     0.469935886    0.010602479    0.007297393    0.004134377    0.007691594    0.000842972    0.013966835    0.759118211
536	 47868	 16304	 4561277	 6	 15	 1	 3     0.469936851    0.010581857    0.007297558    0.004134470    0.007662985    0.000800166    0.013934327    0.759409234
537	 48180	 16412	 4609457	 6	 15	 1	 3     0.469937731    0.010562690    0.007297649    0.004134499    0.007636409    0.000839730    0.013904615    0.759653559
538	 48498	 16520	 4657955	 6	 15	 1	 3     0.469938719    0.010537605    0.007297746    0.004134525    0.007601580    0.000826357    0.013871195    0.759675380
539	 48816	 16627	 4706771	 6	 15	 1	 3     0.469939704    0.010513961    0.007297851    0.004134567    0.007568669    0.000831125    0.013837769    0.759801784
540	 49140	 16736	 4755911	 6	 15	 1	 3     0.469940703    0.010490684    0.007297910    0.004134598    0.007536244    0.000850171    0.013803809    0.759984755
541	 49476	 16850	 4805387	 6	 15	 1	 3     0.469941751    0.010468331    0.007298015    0.004134650    0.007504995    0.000824410    0.013768078    0.760333560
542	 49806	 16960	 4855193	 6	 15	 1	 3     0.469942761    0.010443217    0.007298141    0.004134730    0.007469801    0.000794515    0.013733574    0.760415122
543	 50094	 17056	 4905287	 6	 15	 1	 3     0.469943616    0.010420782    0.007298194    0.004134758    0.007438350    0.000798516    0.013704268    0.760404145
544	 50436	 17170	 4955723	 6	 15	 1	 3     0.469944489    0.010401471    0.007298287    0.004134776    0.007411181    0.000802291    0.013674297    0.760658559
545	 50760	 17278	 5006483	 6	 15	 1	 3     0.469945418    0.010382373    0.007298379    0.004134804    0.007384263    0.000770202    0.013642343    0.761040357
546	 51036	 17372	 5057519	 6	 15	 1	 3     0.469946265    0.010361975    0.007298445    0.004134824    0.007355490    0.000800425    0.013613153    0.761173797
547	 51378	 17486	 5108897	 6	 15	 1	 3     0.469947224    0.010339908    0.007298534    0.004134850    0.007324281    0.000796002    0.013579989    0.761407679
548	 51702	 17595	 5160599	 6	 15	 1	 3     0.469948171    0.010319672    0.007298684    0.004134914    0.007295535    0.000805847    0.013547188    0.761757476
549	 60319	 17595	 5220918	 7	 18	 1	 3     0.469967563    0.009534305    0.006137416    0.004021784    0.007296239    0.000800524    0.012856885    0.741571954
550	 60697	 17704	 5281615	 7	 18	 1	 3     0.469968501    0.009512218    0.006137552    0.004021875    0.007267238    0.000786491    0.012822543    0.741835568
551	 61110	 17822	 5342725	 7	 18	 1	 3     0.469969376    0.009489072    0.006137632    0.004021931    0.007236848    0.000769411    0.012790414    0.741889376
552	 61474	 17928	 5404199	 7	 18	 1	 3     0.469970218    0.009467482    0.006137686    0.004021954    0.007208469    0.000788374    0.012759440    0.741998248
553	 61859	 18039	 5466058	 7	 18	 1	 3     0.469971129    0.009445951    0.006137805    0.004022052    0.007180065    0.000791996    0.012725841    0.742265349
554	 62244	 18151	 5528302	 7	 18	 1	 3     0.469972058    0.009418889    0.006137895    0.004022118    0.007144349    0.000752232    0.012691518    0.742140488
555	 62650	 18270	 5590952	 7	 18	 1	 3     0.469972796    0.009396765    0.006137933    0.004022126    0.007115122    0.000805855    0.012664155    0.741997028
556	 63133	 18408	 5654085	 7	 18	 1	 3     0.469973784    0.009370799    0.006138016    0.004022160    0.007080723    0.000756990    0.012627441    0.742098037
557	 63553	 18528	 5717638	 7	 18	 1	 3     0.469974606    0.009347529    0.006138068    0.004022191    0.007049852    0.000771247    0.012596800    0.742055856
558	 63994	 18655	 5781632	 7	 18	 1	 3     0.469975463    0.009325543    0.006138123    0.004022218    0.007020627    0.000734616    0.012564775    0.742197397
559	 64365	 18761	 5845997	 7	 18	 1	 3     0.469976229    0.009302141    0.006138167    0.004022247    0.006989473    0.000741510    0.012536085    0.742029177
560	 64764	 18875	 5910761	 7	 18	 1	 3     0.469976975    0.009279445    0.006138211    0.004022263    0.006959200    0.000759182    0.012508093    0.741875274
561	 65177	 18994	 5975938	 7	 18	 1	 3     0.469977770    0.009255054    0.006138265    0.004022282    0.006926596    0.000745485    0.012478179    0.741699113
562	 65632	 19127	 6041570	 7	 18	 1	 3     0.469978545    0.009235115    0.006138374    0.004022370    0.006899834    0.000746183    0.012448965    0.741837965
563	 66038	 19249	 6107608	 7	 18	 1	 3     0.469979302    0.009214216    0.006138455    0.004022435    0.006871765    0.000765871    0.012420358    0.741864023
564	 66521	 19387	 6174129	 7	 18	 1	 3     0.469980097    0.009192836    0.006138514    0.004022456    0.006843016    0.000724568    0.012390242    0.741941586
565	 66927	 19504	 6241056	 7	 18	 1	 3     0.469980829    0.009172717    0.006138561    0.004022463    0.006815923    0.000719685    0.012362421    0.741983880
566	 67340	 19622	 6308396	 7	 18	 1	 3     0.469981539    0.009152688    0.006138607    0.004022477    0.006788903    0.000737143    0.012335421    0.741984218
567	 67816	 19758	 6376212	 7	 18	 1	 3     0.469982317    0.009135352    0.006138674    0.004022494    0.006765451    0.000717670    0.012305723    0.742366079
568	 68208	 19870	 6444420	 7	 18	 1	 3     0.469983051    0.009115941    0.006138717    0.004022499    0.006739179    0.000715796    0.012277688    0.742480269
569	 68614	 19987	 6513034	 7	 18	 1	 3     0.469983777    0.009097930    0.006138769    0.004022497    0.006714748    0.000700465    0.012249860    0.742696668
570	 69020	 20106	 6582054	 7	 18	 1	 3     0.469984479    0.009078832    0.006138809    0.004022488    0.006688813    0.000698165    0.012222899    0.742772368
571	 69440	 20229	 6651494	 7	 18	 1	 3     0.469985113    0.009061099    0.006138858    0.004022510    0.006664678    0.000714797    0.012198502    0.742804237
572	 69888	 20358	 6721382	 7	 18	 1	 3     0.469985833    0.009041476    0.006138924    0.004022554    0.006637914    0.000719607    0.012170724    0.742887300
573	 70343	 20492	 6791725	 7	 18	 1	 3     0.469986629    0.009021747    0.006138992    0.004022596    0.006610952    0.000698782    0.012139940    0.743145941
574	 70791	 20621	 6862516	 7	 18	 1	 3     0.469987316    0.009003669    0.006139052    0.004022609    0.006586205    0.000685074    0.012113311    0.743287210
575	 71239	 20749	 6933755	 7	 18	 1	 3     0.469987984    0.008986554    0.006139123    0.004022645    0.006562722    0.000683224    0.012087363    0.743466895
576	 71652	 20869	 7005407	 7	 18	 1	 3     0.469988654    0.008968392    0.006139169    0.004022660    0.006537787    0.000673670    0.012061271    0.743569403
577	 72058	 20985	 7077465	 7	 18	 1	 3     0.469989327    0.008952690    0.006139215    0.004022672    0.006516187    0.000669637    0.012035019    0.743886666
578	 72422	 21090	 7149887	 7	 18	 1	 3     0.469989954    0.008937016    0.006139261    0.004022690    0.006494592    0.000682091    0.012010506    0.744099834
579	 72870	 21218	 7222757	 7	 18	 1	 3     0.469990613    0.008920113    0.006139325    0.004022714    0.006471251    0.000676106    0.011984703    0.744291526
580	 73304	 21345	 7296061	 7	 18	 1	 3     0.469991233    0.008902652    0.006139395    0.004022761    0.006447096    0.000690571    0.011960355    0.744346797
581	 73815	 21493	 7369876	 7	 18	 1	 3     0.469991859    0.008885105    0.006139476    0.004022807    0.006422766    0.000679999    0.011935740    0.744411744
582	 74298	 21633	 7444174	 7	 18	 1	 3     0.469992456    0.008867579    0.006139520    0.004022821    0.006398457    0.000673346    0.011912212    0.744410787
583	 74781	 21771	 7518955	 7	 18	 1	 3     0.469993102    0.008848608    0.006139564    0.004022843    0.006372097    0.000694026    0.011886707    0.744412063
584	 75320	 21925	 7594275	 7	 18	 1	 3     0.469993751    0.008828933    0.006139621    0.004022881    0.006344692    0.000676898    0.011861027    0.744364983
585	 75838	 22077	 7670113	 7	 18	 1	 3     0.469994378    0.008810356    0.006139686    0.004022913    0.006318753    0.000666413    0.011836155    0.744359637
586	 76328	 22219	 7746441	 7	 18	 1	 3     0.469994978    0.008791507    0.006139740    0.004022951    0.006292391    0.000654773    0.011812280    0.744268424
587	 76853	 22372	 7823294	 7	 18	 1	 3     0.469995554    0.008774064    0.006139788    0.004022985    0.006267950    0.000665611    0.011789353    0.744236237
588	 77413	 22536	 7900707	 7	 18	 1	 3     0.469996160    0.008756040    0.006139858    0.004023040    0.006242625    0.000662395    0.011765177    0.744233581
589	 77931	 22688	 7978638	 7	 18	 1	 3     0.469996759    0.008737983    0.006139903    0.004023069    0.006217230    0.000667444    0.011741215    0.744214563
590	 78505	 22852	 8057143	 7	 18	 1	 3     0.469997364    0.008720176    0.006139947    0.004023079    0.006192133    0.000674806    0.011716960    0.744235360
591	 79086	 23019	 8136229	 7	 18	 1	 3     0.469997996    0.008701756    0.006140000    0.004023105    0.006166113    0.000671641    0.011691583    0.744275253
592	 79639	 23178	 8215868	 7	 18	 1	 3     0.469998630    0.008683043    0.006140049    0.004023124    0.006139629    0.000649731    0.011666084    0.744298042
593	 91016	 23178	 8306884	 8	 19	 1	 3     0.470017301    0.007847470    0.004886922    0.003688013    0.006140096    0.000649720    0.010887904    0.720751193
594	 91720	 23362	 8398604	 8	 19	 1	 3     0.470017857    0.007830260    0.004886974    0.003688047    0.006118043    0.000652143    0.010863876    0.720761169
595	 92400	 23535	 8491004	 8	 19	 1	 3     0.470018445    0.007811195    0.004887035    0.003688093    0.006093575    0.000645245    0.010838383    0.720697414
596	 93104	 23711	 8584108	 8	 19	 1	 3     0.470019003    0.007792988    0.004887080    0.003688118    0.006070182    0.000627672    0.010814183    0.720626642
597	 93752	 23877	 8677860	 8	 19	 1	 3     0.470019552    0.007777246    0.004887143    0.003688150    0.006049908    0.000642600    0.010790277    0.720764205
598	 94448	 24054	 8772308	 8	 19	 1	 3     0.470020106    0.007759743    0.004887183    0.003688172    0.006027359    0.000646134    0.010766118    0.720755918
599	 95192	 24242	 8867500	 8	 19	 1	 3     0.470020659    0.007742793    0.004887241    0.003688208    0.006005474    0.000641231    0.010741938    0.720800391
600	 95968	 24439	 8963468	 8	 19	 1	 3     0.470021212    0.007725029    0.004887305    0.003688249    0.005982502    0.000626496    0.010717727    0.720771272
601	 96648	 24613	 9060116	 8	 19	 1	 3     0.470021762    0.007706813    0.004887352    0.003688272    0.005958923    0.000628497    0.010693565    0.720696322
602	 97376	 24797	 9157492	 8	 19	 1	 3     0.470022324    0.007688243    0.004887405    0.003688303    0.005934842    0.000614075    0.010668867    0.720624083
603	 98088	 24977	 9255580	 8	 19	 1	 3     0.470022829    0.007670609    0.004887439    0.003688326    0.005911953    0.000636753    0.010646583    0.720476184
604	 98944	 25195	 9354524	 8	 19	 1	 3     0.470023379    0.007651799    0.004887479    0.003688348    0.005887493    0.000636199    0.010622258    0.720355163
605	 99848	 25421	 9454372	 8	 19	 1	 3     0.470023919    0.007634964    0.004887521    0.003688380    0.005865562    0.000628038    0.010598349    0.720391901
606	 100680	 25632	 9555052	 8	 19	 1	 3     0.470024458    0.007617075    0.004887568    0.003688410    0.005842218    0.000617505    0.010574419    0.720330328
607	 101592	 25867	 9656644	 8	 19	 1	 3     0.470024967    0.007601168    0.004887616    0.003688441    0.005821423    0.000613743    0.010551792    0.720367504
608	 102472	 26088	 9759116	 8	 19	 1	 3     0.470025475    0.007584462    0.004887651    0.003688459    0.005799563    0.000620634    0.010529106    0.720332923
609	 103344	 26310	 9862460	 8	 19	 1	 3     0.470026001    0.007567590    0.004887686    0.003688483    0.005777451    0.000612062    0.010505615    0.720337608
610	 104200	 26524	 9966660	 8	 19	 1	 3     0.470026523    0.007550038    0.004887720    0.003688507    0.005754413    0.000613750    0.010482217    0.720271149
611	 105072	 26743	 10071732	 8	 19	 1	 3     0.470027030    0.007532981    0.004887763    0.003688530    0.005731978    0.000607729    0.010459495    0.720205064
612	 105976	 26981	 10177708	 8	 19	 1	 3     0.470027531    0.007519534    0.004887838    0.003688579    0.005714230    0.000601253    0.010436938    0.720473138
613	 106880	 27208	 10284588	 8	 19	 1	 3     0.470028035    0.007503640    0.004887877    0.003688603    0.005693266    0.000599803    0.010414190    0.720520790
614	 107760	 27428	 10392348	 8	 19	 1	 3     0.470028533    0.007487400    0.004887910    0.003688623    0.005671817    0.000604191    0.010391725    0.720515626
615	 108648	 27654	 10500996	 8	 19	 1	 3     0.470029031    0.007471410    0.004887953    0.003688648    0.005650653    0.000604051    0.010369163    0.720541295
616	 109616	 27896	 10610612	 8	 19	 1	 3     0.470029534    0.007456644    0.004888010    0.003688685    0.005631065    0.000600428    0.010346338    0.720703653
617	 110552	 28131	 10721164	 8	 19	 1	 3     0.470030031    0.007441852    0.004888058    0.003688719    0.005611421    0.000595848    0.010323748    0.720847903
618	 111472	 28364	 10832636	 8	 19	 1	 3     0.470030518    0.007426250    0.004888089    0.003688737    0.005590687    0.000600478    0.010301537    0.720887588
619	 112520	 28630	 10945156	 8	 19	 1	 3     0.470030990    0.007410637    0.004888129    0.003688766    0.005569896    0.000607395    0.010279968    0.720881341
620	 113664	 28922	 11058820	 8	 19	 1	 3     0.470031480    0.007395129    0.004888188    0.003688797    0.005549194    0.000584593    0.010257533    0.720946174
621	 114688	 29181	 11173508	 8	 19	 1	 3     0.470031942    0.007380127    0.004888223    0.003688819    0.005529154    0.000587070    0.010236360    0.720971790
622	 115680	 29431	 11289188	 8	 19	 1	 3     0.470032390    0.007365061    0.004888262    0.003688842    0.005508994    0.000595618    0.010215748    0.720951708
623	 116776	 29705	 11405964	 8	 19	 1	 3     0.470032860    0.007349969    0.004888313    0.003688874    0.005488755    0.000588430    0.010194124    0.721000563
624	 117856	 29980	 11523820	 8	 19	 1	 3     0.470033320    0.007333240    0.004888353    0.003688898    0.005466298    0.000587061    0.010172898    0.720860500
625	 118960	 30262	 11642780	 8	 19	 1	 3     0.470033790    0.007318177    0.004888400    0.003688924    0.005446032    0.000588892    0.010151152    0.720920813
626	 120096	 30549	 11762876	 8	 19	 1	 3     0.470034267    0.007301580    0.004888442    0.003688947    0.005423670    0.000579838    0.010129017    0.720857639
627	 121232	 30836	 11884108	 8	 19	 1	 3     0.470034720    0.007287822    0.004888490    0.003688977    0.005405092    0.000572693    0.010108009    0.720994857
628	 122368	 31123	 12006476	 8	 19	 1	 3     0.470035159    0.007274400    0.004888545    0.003689007    0.005386930    0.000582574    0.010087542    0.721127102
629	 123544	 31417	 12130020	 8	 19	 1	 3     0.470035615    0.007259597    0.004888596    0.003689031    0.005366878    0.000575318    0.010066276    0.721180051
630	 124688	 31705	 12254708	 8	 19	 1	 3     0.470036073    0.007244631    0.004888652    0.003689059    0.005346566    0.000572446    0.010044894    0.721225282
631	 125872	 32007	 12380580	 8	 19	 1	 3     0.470036506    0.007229419    0.004888695    0.003689082    0.005325896    0.000564525    0.010024579    0.721169339
632	 127072	 32307	 12507652	 8	 19	 1	 3     0.470036939    0.007215614    0.004888730    0.003689102    0.005307109    0.000568198    0.010004293    0.721251777
633	 128312	 32620	 12635964	 8	 19	 1	 3     0.470037370    0.007201693    0.004888794    0.003689144    0.005288108    0.000568601    0.009983989    0.721324253
634	 129616	 32946	 12765580	 8	 19	 1	 3     0.470037794    0.007187849    0.004888856    0.003689179    0.005269180    0.000574185    0.009964009    0.721381192
635	 130920	 33274	 12896500	 8	 19	 1	 3     0.470038237    0.007174520    0.004888923    0.003689222    0.005250921    0.000571101    0.009943091    0.721558347
636	 132200	 33597	 13028700	 8	 19	 1	 3     0.470038672    0.007161400    0.004888982    0.003689256    0.005232925    0.000558273    0.009922521    0.721731934
637	 133480	 33925	 13162180	 8	 19	 1	 3     0.470039103    0.007147093    0.004889048    0.003689296    0.005213267    0.000559683    0.009902086    0.721776547
638	 134752	 34245	 13296932	 8	 19	 1	 3     0.470039527    0.007133356    0.004889114    0.003689337    0.005194356    0.000544061    0.009881919    0.721859404
639	 136008	 34563	 13432940	 8	 19	 1	 3     0.470039941    0.007120782    0.004889185    0.003689377    0.005177007    0.000553141    0.009862216    0.722026544
640	 137296	 34888	 13570236	 8	 19	 1	 3     0.470040372    0.007108583    0.004889268    0.003689421    0.005160137    0.000546734    0.009841665    0.722294781
641	 138592	 35214	 13708828	 8	 19	 1	 3     0.470040776    0.007097198    0.004889357    0.003689470    0.005144356    0.000552681    0.009822328    0.722557605
642	 139968	 35559	 13848796	 8	 19	 1	 3     0.470041196    0.007086564    0.004889436    0.003689506    0.005129601    0.000551042    0.009802239    0.722953542
643	 141416	 35921	 13990212	 8	 19	 1	 3     0.470041615    0.007073653    0.004889507    0.003689540    0.005111681    0.000542388    0.009782097    0.723122296
644	 142760	 36257	 14132972	 8	 19	 1	 3     0.470042024    0.007060032    0.004889565    0.003689567    0.005092760    0.000551033    0.009762455    0.723182046
645	 144280	 36637	 14277252	 8	 19	 1	 3     0.470042446    0.007045822    0.004889620    0.003689594    0.005072989    0.000533950    0.009742116    0.723233219
646	 145648	 36979	 14422900	 8	 19	 1	 3     0.470042840    0.007032759    0.004889690    0.003689631    0.005054763    0.000539039    0.009723093    0.723304705
647	 147136	 37354	 14570036	 8	 19	 1	 3     0.470043255    0.007019701    0.004889763    0.003689673    0.005036509    0.000540049    0.009702973    0.723458800
648	 148560	 37710	 14718596	 8	 19	 1	 3     0.470043658    0.007006691    0.004889825    0.003689706    0.005018299    0.000533580    0.009683465    0.723572695
649	 150024	 38078	 14868620	 8	 19	 1	 3     0.470044050    0.006993364    0.004889883    0.003689734    0.004999618    0.000526562    0.009664408    0.723620543
650	 151456	 38443	 15020076	 8	 19	 1	 3     0.470044442    0.006979593    0.004889947    0.003689759    0.004980275    0.000529152    0.009645288    0.723627275
651	 152960	 38823	 15173036	 8	 19	 1	 3     0.470044847    0.006967336    0.004890030    0.003689799    0.004963001    0.000523277    0.009625570    0.723836184
652	 154392	 39184	 15327428	 8	 19	 1	 3     0.470045246    0.006955130    0.004890119    0.003689836    0.004945763    0.000523471    0.009606071    0.724034819
653	 155952	 39575	 15483380	 8	 19	 1	 3     0.470045644    0.006943159    0.004890199    0.003689869    0.004928834    0.000524102    0.009586564    0.724259349
654	 157456	 39951	 15640836	 8	 19	 1	 3     0.470046050    0.006929616    0.004890277    0.003689899    0.004909661    0.000521615    0.009566627    0.724353080
655	 159024	 40343	 15799860	 8	 19	 1	 3     0.470046453    0.006917323    0.004890361    0.003689934    0.004892210    0.000518389    0.009546804    0.724569474
656	 160496	 40711	 15960356	 8	 19	 1	 3     0.470046845    0.006904272    0.004890452    0.003689970    0.004873649    0.000519428    0.009527508    0.724667198
657	 180558	 40711	 16140914	 9	 28	 1	 4     0.470061330    0.006715646    0.004618801    0.003060948    0.004875098    0.000518898    0.008783837    0.764545892
658	 182322	 41103	 16323236	 9	 28	 1	 4     0.470061728    0.006703343    0.004618892    0.003060978    0.004858050    0.000520170    0.008762505    0.765003097
659	 184095	 41499	 16507331	 9	 28	 1	 4     0.470062136    0.006690541    0.004619002    0.003061009    0.004840264    0.000520469    0.008740557    0.765459364
660	 185922	 41906	 16693253	 9	 28	 1	 4     0.470062560    0.006677312    0.004619131    0.003061041    0.004821838    0.000512867    0.008717769    0.765942708
661	 187605	 42282	 16880858	 9	 28	 1	 4     0.470062969    0.006664315    0.004619246    0.003061063    0.004803713    0.000520576    0.008695646    0.766396802
662	 189396	 42681	 17070254	 9	 28	 1	 4     0.470063388    0.006650754    0.004619345    0.003061082    0.004784787    0.000518707    0.008672991    0.766835138
663	 191160	 43076	 17261414	 9	 28	 1	 4     0.470063794    0.006638197    0.004619438    0.003061108    0.004767228    0.000511718    0.008650965    0.767336111
664	 192897	 43469	 17454311	 9	 28	 1	 4     0.470064201    0.006625263    0.004619545    0.003061133    0.004749096    0.000504791    0.008628811    0.767807166
665	 194616	 43857	 17648927	 9	 28	 1	 4     0.470064585    0.006612607    0.004619634    0.003061160    0.004731338    0.000512728    0.008607877    0.768204172
666	 196443	 44269	 17845370	 9	 28	 1	 4     0.470065001    0.006599032    0.004619735    0.003061186    0.004712246    0.000510272    0.008585118    0.768659360
667	 198162	 44655	 18043532	 9	 28	 1	 4     0.470065387    0.006586199    0.004619815    0.003061214    0.004694180    0.000509031    0.008563961    0.769059983
668	 199980	 45063	 18243512	 9	 28	 1	 4     0.470065762    0.006572758    0.004619886    0.003061244    0.004675232    0.000499248    0.008543366    0.769340491
669	 201690	 45448	 18445202	 9	 28	 1	 4     0.470066125    0.006558969    0.004619939    0.003061268    0.004655775    0.000512266    0.008523380    0.769526770
670	 203544	 45861	 18648746	 9	 28	 1	 4     0.470066512    0.006546956    0.004620004    0.003061292    0.004638771    0.000503131    0.008502002    0.770048795
671	 205308	 46254	 18854054	 9	 28	 1	 4     0.470066872    0.006535453    0.004620061    0.003061316    0.004622465    0.000504559    0.008482075    0.770501750
672	 207108	 46659	 19061162	 9	 28	 1	 4     0.470067240    0.006523178    0.004620115    0.003061342    0.004605039    0.000495753    0.008461654    0.770910468
673	 230120	 46659	 19291282	 10	 38	 1	 5     0.470077209    0.006218025    0.004176675    0.002134279    0.004606432    0.000495544    0.007888402    0.788248949
674	 231970	 47029	 19523252	 10	 38	 1	 5     0.470077575    0.006204915    0.004176749    0.002134324    0.004588653    0.000504731    0.007866575    0.788769560
675	 234060	 47449	 19757312	 10	 38	 1	 5     0.470077937    0.006192838    0.004176823    0.002134365    0.004572241    0.000491813    0.007844887    0.789410675
676	 236030	 47846	 19993342	 10	 38	 1	 5     0.470078297    0.006179252    0.004176897    0.002134410    0.004553756    0.000496098    0.007823305    0.789851836
677	 238160	 48272	 20231502	 10	 38	 1	 5     0.470078659    0.006166263    0.004176968    0.002134448    0.004536048    0.000483026    0.007801548    0.790389653
678	 240020	 48646	 20471522	 10	 38	 1	 5     0.470078992    0.006152634    0.004177019    0.002134477    0.004517456    0.000487961    0.007781409    0.790683792
679	 242200	 49084	 20713722	 10	 38	 1	 5     0.470079339    0.006139912    0.004177100    0.002134523    0.004500039    0.000481855    0.007760473    0.791177530
680	 244130	 49470	 20957852	 10	 38	 1	 5     0.470079673    0.006125911    0.004177164    0.002134560    0.004480857    0.000487716    0.007740171    0.791443897
681	 246330	 49911	 21204182	 10	 38	 1	 5     0.470080019    0.006112899    0.004177242    0.002134601    0.004462980    0.000475178    0.007719142    0.791914302
682	 248140	 50274	 21452322	 10	 38	 1	 5     0.470080341    0.006098686    0.004177304    0.002134640    0.004443433    0.000473377    0.007699521    0.792086349
683	 250190	 50686	 21702512	 10	 38	 1	 5     0.470080666    0.006085440    0.004177364    0.002134670    0.004425179    0.000462088    0.007679672    0.792408835
684	 252050	 51060	 21954562	 10	 38	 1	 5     0.470080974    0.006072372    0.004177419    0.002134707    0.004407138    0.000476593    0.007660771    0.792658126
685	 254220	 51495	 22208782	 10	 38	 1	 5     0.470081291    0.006061135    0.004177469    0.002134730    0.004391596    0.000460145    0.007641270    0.793210400
686	 256120	 51876	 22464902	 10	 38	 1	 5     0.470081589    0.006048962    0.004177496    0.002134749    0.004374753    0.000472773    0.007622927    0.793522151
687	 258140	 52281	 22723042	 10	 38	 1	 5     0.470081908    0.006036534    0.004177545    0.002134779    0.004357506    0.000463992    0.007603220    0.793944456
688	 260120	 52679	 22983162	 10	 38	 1	 5     0.470082215    0.006024118    0.004177593    0.002134809    0.004340244    0.000466374    0.007584236    0.794294699
689	 262090	 53076	 23245252	 10	 38	 1	 5     0.470082522    0.006011598    0.004177639    0.002134836    0.004322805    0.000461110    0.007565168    0.794641727
690	 264160	 53491	 23509412	 10	 38	 1	 5     0.470082820    0.006000556    0.004177677    0.002134857    0.004307400    0.000454916    0.007546654    0.795128053
691	 266080	 53875	 23775492	 10	 38	 1	 5     0.470083112    0.005988171    0.004177716    0.002134883    0.004290091    0.000459115    0.007528458    0.795404611
692	 268090	 54279	 24043582	 10	 38	 1	 5     0.470083414    0.005976135    0.004177763    0.002134910    0.004273228    0.000458282    0.007509564    0.795803118
693	 270010	 54666	 24313592	 10	 38	 1	 5     0.470083702    0.005964512    0.004177806    0.002134938    0.004256917    0.000455781    0.007491526    0.796167812
694	 271920	 55049	 24585512	 10	 38	 1	 5     0.470083995    0.005951905    0.004177845    0.002134961    0.004239196    0.000458203    0.007473098    0.796444085
695	 273930	 55453	 24859442	 10	 38	 1	 5     0.470084285    0.005940215    0.004177899    0.002134988    0.004222715    0.000455099    0.007454802    0.796830700
696	 275950	 55858	 25135392	 10	 38	 1	 5     0.470084572    0.005927996    0.004177936    0.002135011    0.004205471    0.000454147    0.007436731    0.797123886
697	 278000	 56268	 25413392	 10	 38	 1	 5     0.470084863    0.005915689    0.004177986    0.002135044    0.004188055    0.000450896    0.007418322    0.797442972
698	 279940	 56657	 25693332	 10	 38	 1	 5     0.470085155    0.005902930    0.004178030    0.002135073    0.004169970    0.000443717    0.007399779    0.797717119
699	 307934	 56657	 26001266	 11	 49	 1	 6     0.470090004    0.005697137    0.003880898    0.002077454    0.004170852    0.000443966    0.007085053    0.804106517
700	 310134	 57059	 26311400	 11	 49	 1	 6     0.470090285    0.005685139    0.003880943    0.002077481    0.004154406    0.000451660    0.007066348    0.804537116
701	 312378	 57471	 26623778	 11	 49	 1	 6     0.470090570    0.005672005    0.003880974    0.002077498    0.004136384    0.000440652    0.007047366    0.804840427
702	 314490	 57858	 26938268	 11	 49	 1	 6     0.470090850    0.005659412    0.003881014    0.002077519    0.004119063    0.000435975    0.007028674    0.805189156
703	 316558	 58236	 27254826	 11	 49	 1	 6     0.470091116    0.005647141    0.003881038    0.002077533    0.004102163    0.000439457    0.007010863    0.805484449
704	 318626	 58615	 27573452	 11	 49	 1	 6     0.470091387    0.005635510    0.003881065    0.002077551    0.004086111    0.000441668    0.006992642    0.805919948
705	 320859	 59022	 27894311	 11	 49	 1	 6     0.470091673    0.005623183    0.003881094    0.002077569    0.004069066    0.000434821    0.006973444    0.806371026
706	 323037	 59420	 28217348	 11	 49	 1	 6     0.470091943    0.005611260    0.003881118    0.002077582    0.004052549    0.000438864    0.006955177    0.806774590
707	 325314	 59836	 28542662	 11	 49	 1	 6     0.470092220    0.005598947    0.003881146    0.002077597    0.004035456    0.000436503    0.006936448    0.807177762
708	 327591	 60253	 28870253	 11	 49	 1	 6     0.470092489    0.005587370    0.003881174    0.002077614    0.004019352    0.000434202    0.006918198    0.807633665
709	 329659	 60632	 29199912	 11	 49	 1	 6     0.470092762    0.005574422    0.003881199    0.002077628    0.004001310    0.000428785    0.006899618    0.807931986
710	 332013	 61062	 29531925	 11	 49	 1	 6     0.470093021    0.005563281    0.003881220    0.002077641    0.003985753    0.000432655    0.006881963    0.808385746
711	 334235	 61467	 29866160	 11	 49	 1	 6     0.470093284    0.005550708    0.003881239    0.002077654    0.003968166    0.000429904    0.006863944    0.808676165
712	 336556	 61891	 30202716	 11	 49	 1	 6     0.470093554    0.005538853    0.003881269    0.002077672    0.003951538    0.000429214    0.006845423    0.809132414
713	 338822	 62303	 30541538	 11	 49	 1	 6     0.470093819    0.005527629    0.003881297    0.002077691    0.003935762    0.000421768    0.006827192    0.809649063
714	 340879	 62677	 30882417	 11	 49	 1	 6     0.470094077    0.005516201    0.003881320    0.002077706    0.003919672    0.000428289    0.006809446    0.810080807
715	 343145	 63089	 31225562	 11	 49	 1	 6     0.470094344    0.005504304    0.003881350    0.002077726    0.003902882    0.000420108    0.006790991    0.810530392
716	 345422	 63503	 31570984	 11	 49	 1	 6     0.470094595    0.005492304    0.003881367    0.002077736    0.003885922    0.000422063    0.006773574    0.810842830
717	 347732	 63926	 31918716	 11	 49	 1	 6     0.470094849    0.005481843    0.003881392    0.002077753    0.003871098    0.000417266    0.006755934    0.811411563
718	 379344	 63926	 32298060	 12	 54	 1	 6     0.470099736    0.005122919    0.003354931    0.001559774    0.003871529    0.000417295    0.006406827    0.799603236
719	 381768	 64332	 32679828	 12	 54	 1	 6     0.470099985    0.005111109    0.003354949    0.001559781    0.003855872    0.000416820    0.006388546    0.800042520
720	 384288	 64755	 33064116	 12	 54	 1	 6     0.470100225    0.005099735    0.003354968    0.001559785    0.003840766    0.000413608    0.006370895    0.800473807
721	 386736	 65165	 33450852	 12	 54	 1	 6     0.470100469    0.005087899    0.003354984    0.001559789    0.003825023    0.000410338    0.006352833    0.800886597
722	 389064	 65554	 33839916	 12	 54	 1	 6     0.470100709    0.005075700    0.003354998    0.001559792    0.003808769    0.000410005    0.006335046    0.801209726
723	 391692	 65992	 34231608	 12	 54	 1	 6     0.470100950    0.005064076    0.003355013    0.001559796    0.003793252    0.000409160    0.006317121    0.801643100
724	 394200	 66410	 34625808	 12	 54	 1	 6     0.470101186    0.005052170    0.003355028    0.001559799    0.003777329    0.000409260    0.006299542    0.801990064
725	 396732	 66832	 35022540	 12	 54	 1	 6     0.470101421    0.005041382    0.003355043    0.001559803    0.003762874    0.000409587    0.006281983    0.802514414
726	 399384	 67276	 35421924	 12	 54	 1	 6     0.470101663    0.005029838    0.003355062    0.001559807    0.003747376    0.000398935    0.006263882    0.802990564
727	 401784	 67678	 35823708	 12	 54	 1	 6     0.470101885    0.005018202    0.003355075    0.001559810    0.003731732    0.000400227    0.006247184    0.803274241
728	 404196	 68083	 36227904	 12	 54	 1	 6     0.470102109    0.005006746    0.003355089    0.001559813    0.003716299    0.000402501    0.006230324    0.803609262
729	 406860	 68529	 36634764	 12	 54	 1	 6     0.470102345    0.004995539    0.003355105    0.001559817    0.003701172    0.000394003    0.006212438    0.804118923


==> data/lshaped/criterionA/varth1_thX0.1_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.016001621    0.145571194    0.738866350
12	 47	 124	 528	 1	 1	 1	 0     0.447349429    0.106706251    0.063764494    0.063764494    0.085558829    0.016029999    0.144614306    0.737867878
13	 48	 126	 576	 1	 1	 1	 0     0.447660793    0.105833634    0.063676433    0.063676433    0.084534430    0.016002879    0.143647569    0.736758961
14	 49	 128	 625	 1	 1	 1	 0     0.447970874    0.104946397    0.063556940    0.063556940    0.083512045    0.016031041    0.142677628    0.735549076
15	 50	 130	 675	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.014863479    0.141697550    0.734246494
16	 51	 132	 726	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.015389561    0.140815338    0.734143492
17	 52	 134	 778	 1	 1	 1	 0     0.448858051    0.102663815    0.063655168    0.063655168    0.080547368    0.014863769    0.139861573    0.734038756
18	 53	 136	 831	 1	 1	 1	 0     0.449135610    0.102128404    0.063974239    0.063974239    0.079608465    0.015389760    0.138967671    0.734907646
19	 54	 138	 885	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.012177541    0.138001112    0.735890848
20	 56	 142	 941	 1	 1	 1	 0     0.449634780    0.101643547    0.065226934    0.065226934    0.077954203    0.012194796    0.137343999    0.740065439
21	 58	 146	 999	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.014669268    0.136682244    0.741058589
22	 60	 151	 1059	 1	 1	 1	 0     0.450174841    0.100960550    0.065605169    0.065605169    0.076739783    0.015579225    0.135563349    0.744748121
23	 62	 156	 1121	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.012677623    0.134287609    0.748593808
24	 63	 158	 1184	 1	 1	 1	 0     0.450768814    0.100226619    0.065739380    0.065739380    0.075655198    0.011076864    0.133575018    0.750339546
25	 64	 160	 1248	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.010658648    0.133012693    0.750730257
26	 65	 162	 1313	 1	 1	 1	 0     0.451083292    0.099707292    0.066256283    0.066256283    0.074509389    0.010659226    0.132509142    0.752455943
27	 66	 164	 1379	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.010579252    0.132003616    0.751612667
28	 67	 166	 1446	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.010585888    0.131524634    0.755271480
29	 68	 168	 1514	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.009573766    0.131043296    0.757258510
30	 69	 170	 1583	 1	 1	 1	 0     0.451637028    0.098938692    0.066959761    0.066959761    0.072837183    0.009828156    0.130609357    0.757516107
31	 71	 174	 1654	 1	 1	 1	 0     0.451760469    0.098698774    0.066885200    0.066885200    0.072579735    0.009609666    0.130181752    0.758161359
32	 72	 176	 1726	 1	 1	 1	 0     0.451887066    0.098379838    0.066822696    0.066822696    0.072203323    0.009951718    0.129741623    0.758275066
33	 74	 180	 1800	 1	 1	 1	 0     0.452012384    0.098191989    0.066845878    0.066845878    0.071925623    0.012460031    0.129304347    0.759386605
34	 76	 184	 1876	 1	 1	 1	 0     0.452282712    0.097254254    0.066675444    0.066675444    0.070800955    0.012464616    0.128355591    0.757693944
35	 78	 188	 1954	 1	 1	 1	 0     0.452553068    0.096504092    0.066791255    0.066791255    0.069656069    0.009438040    0.127399097    0.757494316
36	 79	 190	 2033	 1	 1	 1	 0     0.452674456    0.096120210    0.066715623    0.066715623    0.069196246    0.009440424    0.126967109    0.757048114
37	 80	 192	 2113	 1	 1	 1	 0     0.452795872    0.095804217    0.066740311    0.066740311    0.068732662    0.011439494    0.126533426    0.757145521
38	 82	 196	 2195	 1	 1	 1	 0     0.452998917    0.095474470    0.066869689    0.066869689    0.068145574    0.011442218    0.125804574    0.758910962
39	 84	 200	 2279	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.009096665    0.125071068    0.766228735
40	 168	 200	 2447	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.012012231    0.103992800    0.715940042
41	 172	 204	 2619	 2	 3	 1	 1     0.458774190    0.074036949    0.022360297    0.017427588    0.070579649    0.011491718    0.102766981    0.720435182
42	 174	 206	 2793	 2	 3	 1	 1     0.458978128    0.073384772    0.022529313    0.017436513    0.069840925    0.011652459    0.101852283    0.720501980
43	 178	 210	 2971	 2	 3	 1	 1     0.459244862    0.073040000    0.022920602    0.017490712    0.069350469    0.011386971    0.100642766    0.725735218
44	 180	 212	 3151	 2	 3	 1	 1     0.459447652    0.072371199    0.023107347    0.017501137    0.068583095    0.009172987    0.099712908    0.725795684
45	 182	 214	 3333	 2	 3	 1	 1     0.459561460    0.072002607    0.023108102    0.017506386    0.068193775    0.010318831    0.099187064    0.725927390
46	 186	 218	 3519	 2	 3	 1	 1     0.459729875    0.071671144    0.023283043    0.017710327    0.067783868    0.009953063    0.098403514    0.728339273
47	 188	 220	 3707	 2	 3	 1	 1     0.459853196    0.071162039    0.023380398    0.017834019    0.067211552    0.009067921    0.097825597    0.727437816
48	 190	 222	 3897	 2	 3	 1	 1     0.459972922    0.070758758    0.023364369    0.017813130    0.066790030    0.010093474    0.097261095    0.727513485
49	 194	 226	 4091	 2	 3	 1	 1     0.460124865    0.070264712    0.023345363    0.017782213    0.066273099    0.009998028    0.096539724    0.727832116
50	 196	 228	 4287	 2	 3	 1	 1     0.460258287    0.069632825    0.023334667    0.017756650    0.065606582    0.008499594    0.095901608    0.726086105
51	 198	 230	 4485	 2	 3	 1	 1     0.460370049    0.069232560    0.023417370    0.017765113    0.065151931    0.008441152    0.095363660    0.725984721
52	 200	 233	 4685	 2	 3	 1	 1     0.460462862    0.068851968    0.023427173    0.017761934    0.064743811    0.008425504    0.094914501    0.725410424
53	 202	 235	 4887	 2	 3	 1	 1     0.460572773    0.068458835    0.023509421    0.017770251    0.064295561    0.008388649    0.094379714    0.725355392
54	 204	 238	 5091	 2	 3	 1	 1     0.460664485    0.068078956    0.023519288    0.017767084    0.063887302    0.008383167    0.093931050    0.724775840
55	 206	 240	 5297	 2	 3	 1	 1     0.460755400    0.067769861    0.023529341    0.017772746    0.063554104    0.008431488    0.093484070    0.724934858
56	 208	 242	 5505	 2	 3	 1	 1     0.460856705    0.067395649    0.023505579    0.017747536    0.063163765    0.008366810    0.092983370    0.724814004
57	 210	 244	 5715	 2	 3	 1	 1     0.460965365    0.067118608    0.023565371    0.017755390    0.062845690    0.008275761    0.092443182    0.726052548
58	 212	 246	 5927	 2	 3	 1	 1     0.461072436    0.066742032    0.023657209    0.017764418    0.062408616    0.009129481    0.091907663    0.726185722
59	 214	 249	 6141	 2	 3	 1	 1     0.461180868    0.066280741    0.023668806    0.017762537    0.061910615    0.009969131    0.091362008    0.725473772
60	 218	 253	 6359	 2	 3	 1	 1     0.461349748    0.065945195    0.023861755    0.017995913    0.061476706    0.009019580    0.090505356    0.728633060
61	 220	 255	 6579	 2	 3	 1	 1     0.461451596    0.065518382    0.023969633    0.018134726    0.060976348    0.010206447    0.089984633    0.728106340
62	 224	 260	 6803	 2	 3	 1	 1     0.461608797    0.064908558    0.024037347    0.018222214    0.060293672    0.008294513    0.089174704    0.727880831
63	 228	 264	 7031	 2	 3	 1	 1     0.461704516    0.064565351    0.024032894    0.018205153    0.059925826    0.007576926    0.088677784    0.728089358
64	 230	 266	 7261	 2	 3	 1	 1     0.461772997    0.064157562    0.024028264    0.018203176    0.059488111    0.008397775    0.088320489    0.726417657
65	 234	 270	 7495	 2	 3	 1	 1     0.461873720    0.063770567    0.024024010    0.018185058    0.059072262    0.007377775    0.087792236    0.726380487
66	 236	 272	 7731	 2	 3	 1	 1     0.461946029    0.063394496    0.024011496    0.018161234    0.058671204    0.009023906    0.087410958    0.725246553
67	 240	 276	 7971	 2	 3	 1	 1     0.462082293    0.063006376    0.024011289    0.018167438    0.058251707    0.008696365    0.086687738    0.726819931
68	 242	 278	 8213	 2	 3	 1	 1     0.462181547    0.062500722    0.024011521    0.018175214    0.057704308    0.007310345    0.086156988    0.725428353
69	 244	 280	 8457	 2	 3	 1	 1     0.462249817    0.062196944    0.024066138    0.018243262    0.057352253    0.008336023    0.085789953    0.724991007
70	 246	 283	 8703	 2	 3	 1	 1     0.462332870    0.061778477    0.024072620    0.018253672    0.056895423    0.007229589    0.085341239    0.723899456
71	 248	 285	 8951	 2	 3	 1	 1     0.462415460    0.061535370    0.024122154    0.018261527    0.056610277    0.007951556    0.084892589    0.724861511
72	 250	 288	 9201	 2	 3	 1	 1     0.462496366    0.061194200    0.024126584    0.018259259    0.056237337    0.007206593    0.084450704    0.724614451
73	 252	 290	 9453	 2	 3	 1	 1     0.462577631    0.060905440    0.024174790    0.018266050    0.055902166    0.008116021    0.084004435    0.725026485
74	 254	 293	 9707	 2	 3	 1	 1     0.462661325    0.060488707    0.024181316    0.018265729    0.055444997    0.007288187    0.083542253    0.724049269
75	 256	 295	 9963	 2	 3	 1	 1     0.462730008    0.060233324    0.024236118    0.018332968    0.055142215    0.008214337    0.083160982    0.724297890
76	 258	 298	 10221	 2	 3	 1	 1     0.462810421    0.059854845    0.024242124    0.018342791    0.054725879    0.007141185    0.082712296    0.723651104
77	 260	 300	 10481	 2	 3	 1	 1     0.462874264    0.059635862    0.024298498    0.018413550    0.054461170    0.006853771    0.082354266    0.724138106
78	 262	 303	 10743	 2	 3	 1	 1     0.462929659    0.059383413    0.024292622    0.018409340    0.054187252    0.006825976    0.082042306    0.723814529
79	 264	 306	 11007	 2	 3	 1	 1     0.462984618    0.059132563    0.024286777    0.018405165    0.053914863    0.006819197    0.081731590    0.723497026
80	 266	 308	 11273	 2	 3	 1	 1     0.463038533    0.058773088    0.024283407    0.018404128    0.053521884    0.008959851    0.081425590    0.721801198
81	 270	 313	 11543	 2	 3	 1	 1     0.463162046    0.058498697    0.024292614    0.018410414    0.053216224    0.009377388    0.080720064    0.724710738
82	 274	 318	 11817	 2	 3	 1	 1     0.463302183    0.058197272    0.024300084    0.018415381    0.052881267    0.007491453    0.079911809    0.728268733
83	 276	 320	 12093	 2	 3	 1	 1     0.463374958    0.058021874    0.024302444    0.018417315    0.052687086    0.006801672    0.079488727    0.729938398
84	 278	 322	 12371	 2	 3	 1	 1     0.463428541    0.057656935    0.024299087    0.018416273    0.052286485    0.006421903    0.079175735    0.728214718
85	 280	 324	 12651	 2	 3	 1	 1     0.463481176    0.057372194    0.024308910    0.018423883    0.051967735    0.007186653    0.078867032    0.727454710
86	 286	 330	 12937	 2	 3	 1	 1     0.463550061    0.057150331    0.024337543    0.018444813    0.051709229    0.006413453    0.078461142    0.728390260
87	 288	 332	 13225	 2	 3	 1	 1     0.463603244    0.056934251    0.024384368    0.018501721    0.051448144    0.007520591    0.078146282    0.728559943
88	 290	 334	 13515	 2	 3	 1	 1     0.463671212    0.056537475    0.024387106    0.018507253    0.051007403    0.006410634    0.077741989    0.727245031
89	 292	 336	 13807	 2	 3	 1	 1     0.463724336    0.056311179    0.024434513    0.018564850    0.050733652    0.007552822    0.077424477    0.727304612
90	 294	 338	 14101	 2	 3	 1	 1     0.463792866    0.055903201    0.024437348    0.018570506    0.050279060    0.007005544    0.077012902    0.725893963
91	 298	 342	 14399	 2	 3	 1	 1     0.463875015    0.055697327    0.024434783    0.018576546    0.050051309    0.007168627    0.076516535    0.727912295
92	 302	 346	 14701	 2	 3	 1	 1     0.463963398    0.055441736    0.024429533    0.018581789    0.049769308    0.009325012    0.075978780    0.729700267
93	 308	 352	 15009	 2	 3	 1	 1     0.464048481    0.054897841    0.024455242    0.018588122    0.049149914    0.008758993    0.075457384    0.727534382
94	 314	 358	 15323	 2	 3	 1	 1     0.464127830    0.054427374    0.024465570    0.018602845    0.048618669    0.005634432    0.074967775    0.726010268
95	 316	 360	 15639	 2	 3	 1	 1     0.464170308    0.054171169    0.024472562    0.018605994    0.048328141    0.005520110    0.074704313    0.725141111
96	 318	 362	 15957	 2	 3	 1	 1     0.464217284    0.053938732    0.024470487    0.018612834    0.048068515    0.005389933    0.074411846    0.724867547
97	 322	 366	 16279	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.004932237    0.074189837    0.724496920
98	 324	 369	 16603	 2	 3	 1	 1     0.464286660    0.053638365    0.024526807    0.018627638    0.047702305    0.004858145    0.073977744    0.725060836
99	 326	 371	 16929	 2	 3	 1	 1     0.464320552    0.053437297    0.024526839    0.018623642    0.047476088    0.004849541    0.073764725    0.724428882
100	 328	 374	 17257	 2	 3	 1	 1     0.464353196    0.053333758    0.024545566    0.018628316    0.047349815    0.005417543    0.073558949    0.725047855
101	 332	 378	 17589	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.005430459    0.073349375    0.724255014
102	 338	 384	 17927	 2	 3	 1	 1     0.464433702    0.053173226    0.024558957    0.018632721    0.047161950    0.005208790    0.073048926    0.727912497
103	 340	 386	 18267	 2	 3	 1	 1     0.464464015    0.052973295    0.024551426    0.018618476    0.046940361    0.004765809    0.072855940    0.727096442
104	 342	 388	 18609	 2	 3	 1	 1     0.464493347    0.052771907    0.024553505    0.018621694    0.046711878    0.004742755    0.072668699    0.726198595
105	 344	 391	 18953	 2	 3	 1	 1     0.464523691    0.052654572    0.024563681    0.018631701    0.046573915    0.005268182    0.072474478    0.726525720
106	 348	 395	 19301	 2	 3	 1	 1     0.464566932    0.052452148    0.024568806    0.018634571    0.046342223    0.005545736    0.072196781    0.726516441
107	 352	 399	 19653	 2	 3	 1	 1     0.464601540    0.052263474    0.024565715    0.018632543    0.046130211    0.005675535    0.071973734    0.726146488
108	 356	 403	 20009	 2	 3	 1	 1     0.464634191    0.052064050    0.024567161    0.018636503    0.045903375    0.004649332    0.071762653    0.725503419
109	 358	 406	 20367	 2	 3	 1	 1     0.464664390    0.051969876    0.024585443    0.018641071    0.045786724    0.004592011    0.071566852    0.726172455
110	 360	 409	 20727	 2	 3	 1	 1     0.464693185    0.051876260    0.024595407    0.018650600    0.045675073    0.006323102    0.071379643    0.726765472
111	 368	 417	 21095	 2	 3	 1	 1     0.464749154    0.051660286    0.024597108    0.018648675    0.045428706    0.006273362    0.071014317    0.727462963
112	 374	 424	 21469	 2	 3	 1	 1     0.464805605    0.051465746    0.024601993    0.018653345    0.045204700    0.006131334    0.070643888    0.728523688
113	 380	 431	 21849	 2	 3	 1	 1     0.464857477    0.051301647    0.024624156    0.018655894    0.045005665    0.006339774    0.070301749    0.729734999
114	 388	 439	 22237	 2	 3	 1	 1     0.464904466    0.051033924    0.024639110    0.018661421    0.044692008    0.005978577    0.069990336    0.729156719
115	 392	 444	 22629	 2	 3	 1	 1     0.464948902    0.050853752    0.024646007    0.018664288    0.044482339    0.005996102    0.069694537    0.729666263
116	 396	 448	 23025	 2	 3	 1	 1     0.464996975    0.050581831    0.024641694    0.018657183    0.044173618    0.006949435    0.069373069    0.729127769
117	 402	 455	 23427	 2	 3	 1	 1     0.465067528    0.050297395    0.024639033    0.018656680    0.043849128    0.005854670    0.068898501    0.730021619
118	 406	 460	 23833	 2	 3	 1	 1     0.465121564    0.050158912    0.024640825    0.018657550    0.043689200    0.004587276    0.068532768    0.731896777
119	 408	 462	 24241	 2	 3	 1	 1     0.465148658    0.050082962    0.024641526    0.018658158    0.043601585    0.006742343    0.068348634    0.732757312
120	 416	 470	 24657	 2	 3	 1	 1     0.465197257    0.049900595    0.024653265    0.018678433    0.043385319    0.005774471    0.068017070    0.733648110
121	 422	 476	 25079	 2	 3	 1	 1     0.465251138    0.049576038    0.024682992    0.018690568    0.042994574    0.005778824    0.067647528    0.732858083
122	 428	 482	 25507	 2	 3	 1	 1     0.465305584    0.049258714    0.024678910    0.018688217    0.042630650    0.004889997    0.067272007    0.732231965
123	 432	 486	 25939	 2	 3	 1	 1     0.465342211    0.049143713    0.024678437    0.018696594    0.042497992    0.005760651    0.067018177    0.733289318
124	 436	 490	 26375	 2	 3	 1	 1     0.465386629    0.048823470    0.024676385    0.018694748    0.042128461    0.004756298    0.066709031    0.731886967
125	 440	 496	 26815	 2	 3	 1	 1     0.465415650    0.048766721    0.024697456    0.018702065    0.042050312    0.005537832    0.066506260    0.733265120
126	 448	 504	 27263	 2	 3	 1	 1     0.465451945    0.048694171    0.024707661    0.018721430    0.041960145    0.005369492    0.066251762    0.734986810
127	 456	 512	 27719	 2	 3	 1	 1     0.465488492    0.048541940    0.024713981    0.018726670    0.041779649    0.004582711    0.065994498    0.735545263
128	 460	 516	 28179	 2	 3	 1	 1     0.465515324    0.048418967    0.024720168    0.018738729    0.041633035    0.004611658    0.065804956    0.735795140
129	 466	 522	 28645	 2	 3	 1	 1     0.465541741    0.048308098    0.024741202    0.018762073    0.041491508    0.004813582    0.065617809    0.736204060
130	 474	 530	 29119	 2	 3	 1	 1     0.465568124    0.048086931    0.024744534    0.018763955    0.041231795    0.004582010    0.065430355    0.734933049
131	 480	 536	 29599	 2	 3	 1	 1     0.465598325    0.047960971    0.024754959    0.018776046    0.041078544    0.004402081    0.065215097    0.735427435
132	 484	 540	 30083	 2	 3	 1	 1     0.465628075    0.047856110    0.024749871    0.018777397    0.040959139    0.005054325    0.065002351    0.736221215
133	 490	 546	 30573	 2	 3	 1	 1     0.465661803    0.047709900    0.024752789    0.018781149    0.040786443    0.004319397    0.064760284    0.736715415
134	 494	 552	 31067	 2	 3	 1	 1     0.465688990    0.047659917    0.024771505    0.018788474    0.040716584    0.004353907    0.064564494    0.738175326
135	 500	 558	 31567	 2	 3	 1	 1     0.465718002    0.047526544    0.024796963    0.018791094    0.040544827    0.004242088    0.064354891    0.738507094
136	 504	 564	 32071	 2	 3	 1	 1     0.465743910    0.047485488    0.024817636    0.018795760    0.040484028    0.004420172    0.064167125    0.740028293
137	 510	 571	 32581	 2	 3	 1	 1     0.465772899    0.047462408    0.024832631    0.018812193    0.040447752    0.004207855    0.063956357    0.742106186
138	 514	 575	 33095	 2	 3	 1	 1     0.465796218    0.047291323    0.024834944    0.018815948    0.040245432    0.004421075    0.063786303    0.741402478
139	 522	 583	 33617	 2	 3	 1	 1     0.465820790    0.047222222    0.024840673    0.018821665    0.040160668    0.004079047    0.063606615    0.742410556
140	 526	 587	 34143	 2	 3	 1	 1     0.465844830    0.047088240    0.024855568    0.018822013    0.039993788    0.004344941    0.063430309    0.742361824
141	 532	 594	 34675	 2	 3	 1	 1     0.465867373    0.047015131    0.024877076    0.018832234    0.039894280    0.004635347    0.063264526    0.743151556
142	 538	 600	 35213	 2	 3	 1	 1     0.465897659    0.046892607    0.024875856    0.018837179    0.039750577    0.004646803    0.063041105    0.743841760
143	 546	 608	 35759	 2	 3	 1	 1     0.465927804    0.046747909    0.024889536    0.018837729    0.039571176    0.005393839    0.062817918    0.744181124
144	 560	 622	 36319	 2	 3	 1	 1     0.465966134    0.046495451    0.024899110    0.018847224    0.039266542    0.004273948    0.062532962    0.743535087
145	 568	 631	 36887	 2	 3	 1	 1     0.465994854    0.046450211    0.024940609    0.018855504    0.039186581    0.005316582    0.062318581    0.745366957
146	 578	 643	 37465	 2	 3	 1	 1     0.466029143    0.046272666    0.024947119    0.018858584    0.038971796    0.005042496    0.062061639    0.745592072
147	 588	 653	 38053	 2	 3	 1	 1     0.466065481    0.046189869    0.024990856    0.018871315    0.038845349    0.004373122    0.061788165    0.747552044
148	 594	 659	 38647	 2	 3	 1	 1     0.466092457    0.046141009    0.025011914    0.018877459    0.038773662    0.004037149    0.061584344    0.749232778
149	 598	 663	 39245	 2	 3	 1	 1     0.466116120    0.046012368    0.025036347    0.018885885    0.038604654    0.004800875    0.061404986    0.749326239
150	 606	 672	 39851	 2	 3	 1	 1     0.466157858    0.045828782    0.025071215    0.018887467    0.038362891    0.005218065    0.061087320    0.750217589
151	 616	 683	 40467	 2	 3	 1	 1     0.466190235    0.045677535    0.025086942    0.018902147    0.038171751    0.005277263    0.060839745    0.750784456
152	 628	 695	 41095	 2	 3	 1	 1     0.466232699    0.045529053    0.025123121    0.018909784    0.037970034    0.004132622    0.060513470    0.752378823
153	 634	 701	 41729	 2	 3	 1	 1     0.466262159    0.045421372    0.025169070    0.018914044    0.037810302    0.004015371    0.060286057    0.753430796
154	 640	 707	 42369	 2	 3	 1	 1     0.466286521    0.045293751    0.025189042    0.018914749    0.037643539    0.005156104    0.060097334    0.753673220
155	 650	 717	 43019	 2	 3	 1	 1     0.466322534    0.045230502    0.025187795    0.018908910    0.037568249    0.005037325    0.059817250    0.756144796
156	 660	 727	 43679	 2	 3	 1	 1     0.466354733    0.045094798    0.025202450    0.018916712    0.037394883    0.003821991    0.059565699    0.757059820
157	 664	 733	 44343	 2	 3	 1	 1     0.466371979    0.044989890    0.025203021    0.018916603    0.037267921    0.004416719    0.059430521    0.757016576
158	 672	 741	 45015	 2	 3	 1	 1     0.466398398    0.044830354    0.025214597    0.018918866    0.037067299    0.006027657    0.059222829    0.756977575
159	 688	 758	 45703	 2	 3	 1	 1     0.466441833    0.044653049    0.025224738    0.018923665    0.036845724    0.003972635    0.058879760    0.758376885
160	 692	 766	 46395	 2	 3	 1	 1     0.466460751    0.044540119    0.025224800    0.018923993    0.036708741    0.004868507    0.058729695    0.758391802
161	 700	 775	 47095	 2	 3	 1	 1     0.466497964    0.044379543    0.025226538    0.018924552    0.036512541    0.004359891    0.058433373    0.759489663
162	 706	 781	 47801	 2	 3	 1	 1     0.466518403    0.044250978    0.025228945    0.018926280    0.036354495    0.004943499    0.058269964    0.759413162
163	 716	 792	 48517	 2	 3	 1	 1     0.466547597    0.044096195    0.025234520    0.018930045    0.036162044    0.003784749    0.058035756    0.759810807
164	 720	 797	 49237	 2	 3	 1	 1     0.466563896    0.043979905    0.025234837    0.018931019    0.036019926    0.004812012    0.057904584    0.759523720
165	 728	 805	 49965	 2	 3	 1	 1     0.466592452    0.043783644    0.025251585    0.018939077    0.035768212    0.004097782    0.057674029    0.759157028
166	 736	 814	 50701	 2	 3	 1	 1     0.466617852    0.043687239    0.025274452    0.018962069    0.035633929    0.003798447    0.057468159    0.760199034
167	 742	 820	 51443	 2	 3	 1	 1     0.466638220    0.043565202    0.025280786    0.018970005    0.035479694    0.004449628    0.057302540    0.760266505
168	 752	 830	 52195	 2	 3	 1	 1     0.466665784    0.043536752    0.025303264    0.018987147    0.035428712    0.003738594    0.057077630    0.762763847
169	 756	 834	 52951	 2	 3	 1	 1     0.466686077    0.043413077    0.025306124    0.018991056    0.035274571    0.004933196    0.056911468    0.762817742
170	 766	 844	 53717	 2	 3	 1	 1     0.466727985    0.043190105    0.025310694    0.018993186    0.034996484    0.003837752    0.056566754    0.763524537
171	 770	 848	 54487	 2	 3	 1	 1     0.466747360    0.043062987    0.025311609    0.018993009    0.034838819    0.003504791    0.056406661    0.763437976
172	 774	 852	 55261	 2	 3	 1	 1     0.466764745    0.042970088    0.025319908    0.018994176    0.034717873    0.004314755    0.056262621    0.763741313
173	 784	 862	 56045	 2	 3	 1	 1     0.466791172    0.042872246    0.025344815    0.019000220    0.034578459    0.003490146    0.056042945    0.764989170
174	 788	 866	 56833	 2	 3	 1	 1     0.466806954    0.042760662    0.025350915    0.019006984    0.034435524    0.004685441    0.055911330    0.764794229
175	 798	 876	 57631	 2	 3	 1	 1     0.466839397    0.042537377    0.025356203    0.019011016    0.034153937    0.004086619    0.055639796    0.764513537
176	 804	 882	 58435	 2	 3	 1	 1     0.466863476    0.042369981    0.025370288    0.019010710    0.033934699    0.004583308    0.055437391    0.764285276
177	 814	 892	 59249	 2	 3	 1	 1     0.466891298    0.042224706    0.025389154    0.019033269    0.033738949    0.003642363    0.055202582    0.764904558
178	 820	 898	 60069	 2	 3	 1	 1     0.466909572    0.042126927    0.025405508    0.019050879    0.033604139    0.003620264    0.055047804    0.765278966
179	 826	 904	 60895	 2	 3	 1	 1     0.466928302    0.042013322    0.025412266    0.019059302    0.033456479    0.004315564    0.054888710    0.765427387
180	 836	 914	 61731	 2	 3	 1	 1     0.466954510    0.041866342    0.025420970    0.019070298    0.033265070    0.004094381    0.054665300    0.765866869
181	 844	 922	 62575	 2	 3	 1	 1     0.466975926    0.041810805    0.025424739    0.019074692    0.033192259    0.003472581    0.054482049    0.767423516
182	 848	 926	 63423	 2	 3	 1	 1     0.466990204    0.041696068    0.025430240    0.019081225    0.033043381    0.003544354    0.054359536    0.767042386
183	 854	 932	 64277	 2	 3	 1	 1     0.467007392    0.041582209    0.025430334    0.019080079    0.032899516    0.004153265    0.054211673    0.767034223
184	 862	 940	 65139	 2	 3	 1	 1     0.467032700    0.041425767    0.025435496    0.019086278    0.032697550    0.004277854    0.053993208    0.767240347
185	 870	 948	 66009	 2	 3	 1	 1     0.467061753    0.041236124    0.025439089    0.019089143    0.032454132    0.003515657    0.053741308    0.767307782
186	 874	 952	 66883	 2	 3	 1	 1     0.467079912    0.041101166    0.025439267    0.019090447    0.032282342    0.003817913    0.053583253    0.767052464
187	 880	 958	 67763	 2	 3	 1	 1     0.467099706    0.040996183    0.025442275    0.019094346    0.032146192    0.003673819    0.053410430    0.767568868
188	 886	 964	 68649	 2	 3	 1	 1     0.467116195    0.040891296    0.025448320    0.019099185    0.032007517    0.003479079    0.053266029    0.767680581
189	 894	 972	 69543	 2	 3	 1	 1     0.467132711    0.040810062    0.025454452    0.019104313    0.031898777    0.004271744    0.053120993    0.768247347
190	 902	 980	 70445	 2	 3	 1	 1     0.467159636    0.040625511    0.025462320    0.019113878    0.031656001    0.003911349    0.052883681    0.768205054
191	 914	 992	 71359	 2	 3	 1	 1     0.467182967    0.040527958    0.025468186    0.019121065    0.031525971    0.004456415    0.052677179    0.769364609
192	 924	 1002	 72283	 2	 3	 1	 1     0.467214366    0.040308159    0.025479480    0.019135068    0.031233696    0.003708773    0.052397958    0.769269655
193	 932	 1010	 73215	 2	 3	 1	 1     0.467231118    0.040191152    0.025478740    0.019133329    0.031083154    0.003768186    0.052248363    0.769232743
194	 940	 1018	 74155	 2	 3	 1	 1     0.467251375    0.040087708    0.025478925    0.019130358    0.030949130    0.003351356    0.052066902    0.769926882
195	 944	 1022	 75099	 2	 3	 1	 1     0.467265249    0.039955593    0.025478686    0.019129277    0.030778011    0.003520085    0.051942245    0.769231141
196	 950	 1030	 76049	 2	 3	 1	 1     0.467281664    0.039845490    0.025479231    0.019130259    0.030634488    0.003620493    0.051794360    0.769301708
197	 960	 1040	 77009	 2	 3	 1	 1     0.467300287    0.039700949    0.025483198    0.019135232    0.030442929    0.004111520    0.051626072    0.769009681
198	 972	 1052	 77981	 2	 3	 1	 1     0.467327671    0.039632488    0.025504881    0.019159071    0.030335378    0.003681691    0.051377599    0.771396270
199	 980	 1060	 78961	 2	 3	 1	 1     0.467347687    0.039495135    0.025513879    0.019169991    0.030148096    0.003533917    0.051195204    0.771461612
200	 986	 1066	 79947	 2	 3	 1	 1     0.467364430    0.039364294    0.025521591    0.019179820    0.029969919    0.003649520    0.051042130    0.771211822
201	 996	 1076	 80943	 2	 3	 1	 1     0.467383293    0.039253215    0.025526680    0.019184331    0.029819515    0.003026292    0.050869112    0.771651268
202	 1000	 1080	 81943	 2	 3	 1	 1     0.467395094    0.039176503    0.025527196    0.019184292    0.029718020    0.003343819    0.050760568    0.771790097
203	 1006	 1086	 82949	 2	 3	 1	 1     0.467410586    0.039061695    0.025527691    0.019183568    0.029566079    0.003330751    0.050617720    0.771700020
204	 1012	 1094	 83961	 2	 3	 1	 1     0.467424410    0.038979551    0.025529346    0.019183491    0.029456033    0.004352363    0.050489905    0.772026639
205	 1026	 1108	 84987	 2	 3	 1	 1     0.467447420    0.038815806    0.025532478    0.019186215    0.029236268    0.003300135    0.050276431    0.772047766
206	 1032	 1116	 86019	 2	 3	 1	 1     0.467460884    0.038735289    0.025534113    0.019186116    0.029127851    0.004332128    0.050151082    0.772371953
207	 1046	 1130	 87065	 2	 3	 1	 1     0.467483687    0.038564454    0.025537603    0.019188987    0.028897196    0.003757196    0.049938077    0.772245468
208	 1058	 1142	 88123	 2	 3	 1	 1     0.467507858    0.038462452    0.025544232    0.019198714    0.028755042    0.002968052    0.049711286    0.773716705
209	 1062	 1146	 89185	 2	 3	 1	 1     0.467520958    0.038361954    0.025544334    0.019199884    0.028620385    0.003306767    0.049587933    0.773614688
210	 1072	 1156	 90257	 2	 3	 1	 1     0.467534670    0.038246002    0.025545482    0.019201308    0.028463749    0.003334674    0.049458487    0.773295019
211	 1078	 1162	 91335	 2	 3	 1	 1     0.467548043    0.038136146    0.025547144    0.019203588    0.028314468    0.003373615    0.049331908    0.773052323
212	 1088	 1173	 92423	 2	 3	 1	 1     0.467563056    0.038054102    0.025549966    0.019205584    0.028201311    0.003672246    0.049189409    0.773623898
213	 1098	 1183	 93521	 2	 3	 1	 1     0.467580071    0.037912206    0.025549035    0.019205913    0.028010394    0.003128102    0.049027403    0.773286028
214	 1104	 1191	 94625	 2	 3	 1	 1     0.467592850    0.037826067    0.025549877    0.019206920    0.027892922    0.003328245    0.048905379    0.773454124
215	 1114	 1201	 95739	 2	 3	 1	 1     0.467608078    0.037735966    0.025553171    0.019207898    0.027767582    0.003102437    0.048759567    0.773919223
216	 1120	 1208	 96859	 2	 3	 1	 1     0.467621031    0.037661821    0.025552643    0.019207341    0.027667222    0.003314180    0.048635177    0.774374082
217	 1126	 1214	 97985	 2	 3	 1	 1     0.467637399    0.037572509    0.025553328    0.019208087    0.027544888    0.003276098    0.048477545    0.775049742
218	 1134	 1223	 99119	 2	 3	 1	 1     0.467652231    0.037458100    0.025554021    0.019207721    0.027387977    0.003174284    0.048334256    0.774980385
219	 1144	 1234	 100263	 2	 3	 1	 1     0.467665731    0.037362083    0.025556629    0.019210446    0.027254063    0.003521193    0.048203461    0.775091286
220	 1156	 1246	 101419	 2	 3	 1	 1     0.467686887    0.037315908    0.025565666    0.019213955    0.027182232    0.002931756    0.047997763    0.777450990
221	 1160	 1250	 102579	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.003675536    0.047877860    0.777376274
222	 1174	 1264	 103753	 2	 3	 1	 1     0.467716451    0.037050918    0.025571323    0.019219553    0.026811900    0.003104870    0.047708815    0.776605276
223	 1182	 1272	 104935	 2	 3	 1	 1     0.467731481    0.036919557    0.025576275    0.019220922    0.026625324    0.003277817    0.047561231    0.776253180
224	 1194	 1284	 106129	 2	 3	 1	 1     0.467749263    0.036814835    0.025577999    0.019221999    0.026478257    0.003503409    0.047386039    0.776913129
225	 1204	 1296	 107333	 2	 3	 1	 1     0.467768916    0.036725979    0.025578174    0.019222973    0.026354403    0.002816168    0.047191641    0.778230603
226	 1210	 1302	 108543	 2	 3	 1	 1     0.467779732    0.036651188    0.025577867    0.019223520    0.026250377    0.002693722    0.047084303    0.778416287
227	 1218	 1310	 109761	 2	 3	 1	 1     0.467789193    0.036585704    0.025579239    0.019223142    0.026157528    0.003338786    0.046990215    0.778581328
228	 1228	 1320	 110989	 2	 3	 1	 1     0.467801267    0.036483500    0.025582804    0.019225505    0.026010881    0.003240407    0.046869867    0.778399912
229	 1242	 1334	 112231	 2	 3	 1	 1     0.467817120    0.036392356    0.025583919    0.019225701    0.025881782    0.002849714    0.046711364    0.779089978
230	 1248	 1341	 113479	 2	 3	 1	 1     0.467827519    0.036298583    0.025584767    0.019225526    0.025748919    0.002603545    0.046607099    0.778820903
231	 1254	 1348	 114733	 2	 3	 1	 1     0.467836455    0.036247566    0.025585712    0.019226153    0.025676008    0.002681847    0.046517315    0.779227378
232	 1260	 1354	 115993	 2	 3	 1	 1     0.467847792    0.036204459    0.025585746    0.019227151    0.025615082    0.002823779    0.046403159    0.780215402
233	 1268	 1362	 117261	 2	 3	 1	 1     0.467859331    0.036140162    0.025585904    0.019228355    0.025523966    0.003220791    0.046286675    0.780789760
234	 1902	 1362	 119163	 3	 6	 1	 2     0.468255659    0.032178836    0.019474322    0.016583978    0.025616953    0.003232012    0.042088561    0.764550642
235	 1917	 1372	 121080	 3	 6	 1	 2     0.468271672    0.032040149    0.019472086    0.016580996    0.025444233    0.002562606    0.041910033    0.764498294
236	 1926	 1378	 123006	 3	 6	 1	 2     0.468281030    0.031956374    0.019467427    0.016575612    0.025342240    0.002888785    0.041805343    0.764408838
237	 1947	 1392	 124953	 3	 6	 1	 2     0.468292812    0.031864680    0.019470719    0.016578268    0.025223975    0.002555750    0.041673155    0.764633242
238	 1956	 1400	 126909	 3	 6	 1	 2     0.468301533    0.031789726    0.019472409    0.016579458    0.025127912    0.002840055    0.041575042    0.764634844
239	 1974	 1414	 128883	 3	 6	 1	 2     0.468312796    0.031704036    0.019478850    0.016584622    0.025014402    0.003043475    0.041447979    0.764911515
240	 1998	 1430	 130881	 3	 6	 1	 2     0.468323816    0.031599106    0.019479467    0.016584981    0.024880793    0.003288953    0.041323268    0.764680707
241	 2022	 1446	 132903	 3	 6	 1	 2     0.468338070    0.031475960    0.019485785    0.016588909    0.024719228    0.002626136    0.041161410    0.764695855
242	 2034	 1454	 134937	 3	 6	 1	 2     0.468347142    0.031380211    0.019489463    0.016591186    0.024594277    0.002907467    0.041058052    0.764288828
243	 2055	 1468	 136992	 3	 6	 1	 2     0.468359256    0.031313706    0.019491979    0.016591356    0.024507364    0.002918251    0.040919637    0.765248861
244	 2073	 1480	 139065	 3	 6	 1	 2     0.468371615    0.031221471    0.019490576    0.016589249    0.024390525    0.002701688    0.040777929    0.765646321
245	 2088	 1490	 141153	 3	 6	 1	 2     0.468382572    0.031155556    0.019492084    0.016590373    0.024304882    0.002533759    0.040651882    0.766398854
246	 2103	 1500	 143256	 3	 6	 1	 2     0.468391279    0.031102547    0.019498372    0.016594947    0.024231838    0.002742521    0.040551437    0.766990019
247	 2121	 1513	 145377	 3	 6	 1	 2     0.468402643    0.031008821    0.019497571    0.016593604    0.024112065    0.002916369    0.040419966    0.767165924
248	 2148	 1531	 147525	 3	 6	 1	 2     0.468414440    0.030936597    0.019502920    0.016596969    0.024014770    0.002542639    0.040283025    0.767980986
249	 2169	 1546	 149694	 3	 6	 1	 2     0.468424094    0.030869886    0.019505932    0.016599166    0.023926314    0.002774477    0.040170607    0.768469499
250	 2193	 1564	 151887	 3	 6	 1	 2     0.468435616    0.030789586    0.019507871    0.016600609    0.023821032    0.002452772    0.040036029    0.769046945
251	 2208	 1575	 154095	 3	 6	 1	 2     0.468443955    0.030719594    0.019509881    0.016602307    0.023728844    0.002841008    0.039938334    0.769175665
252	 2229	 1591	 156324	 3	 6	 1	 2     0.468456782    0.030644929    0.019515496    0.016606788    0.023627465    0.002793511    0.039787602    0.770213026
253	 2253	 1608	 158577	 3	 6	 1	 2     0.468467945    0.030539930    0.019519952    0.016610810    0.023487417    0.002691965    0.039655947    0.770122304
254	 2277	 1624	 160854	 3	 6	 1	 2     0.468477625    0.030471873    0.019524898    0.016614772    0.023394731    0.002533115    0.039541422    0.770631698
255	 2292	 1636	 163146	 3	 6	 1	 2     0.468486705    0.030401731    0.019529079    0.016618134    0.023299792    0.002599549    0.039433698    0.770958152
256	 2313	 1651	 165459	 3	 6	 1	 2     0.468496587    0.030315025    0.019529716    0.016618643    0.023186007    0.002459646    0.039316123    0.771058366
257	 2331	 1663	 167790	 3	 6	 1	 2     0.468504487    0.030240176    0.019530608    0.016619284    0.023087304    0.002502966    0.039221868    0.771002941
258	 2355	 1679	 170145	 3	 6	 1	 2     0.468512963    0.030198644    0.019534556    0.016622481    0.023029529    0.002439679    0.039120488    0.771939333
259	 2370	 1692	 172515	 3	 6	 1	 2     0.468520316    0.030137971    0.019536516    0.016624156    0.022948242    0.002940430    0.039032333    0.772128334
260	 2406	 1716	 174921	 3	 6	 1	 2     0.468531305    0.030036717    0.019539171    0.016626351    0.022812828    0.002417247    0.038900202    0.772148092
261	 2427	 1731	 177348	 3	 6	 1	 2     0.468538465    0.029976249    0.019544118    0.016629567    0.022728901    0.002352597    0.038813871    0.772307628
262	 2448	 1746	 179796	 3	 6	 1	 2     0.468546178    0.029906113    0.019544097    0.016629256    0.022636340    0.002658758    0.038720647    0.772355717
263	 2475	 1764	 182271	 3	 6	 1	 2     0.468555574    0.029819038    0.019545793    0.016630402    0.022519702    0.002285856    0.038606782    0.772378223
264	 2493	 1776	 184764	 3	 6	 1	 2     0.468562421    0.029747194    0.019546409    0.016630850    0.022423948    0.002616094    0.038523597    0.772181116
265	 2514	 1792	 187278	 3	 6	 1	 2     0.468572694    0.029674311    0.019546769    0.016631296    0.022326858    0.002435859    0.038398438    0.772799962
266	 2535	 1806	 189813	 3	 6	 1	 2     0.468580989    0.029625808    0.019550940    0.016634732    0.022258690    0.002564510    0.038297079    0.773578795
267	 2562	 1825	 192375	 3	 6	 1	 2     0.468589624    0.029548830    0.019552032    0.016635609    0.022155167    0.002311336    0.038191277    0.773706265
268	 2580	 1837	 194955	 3	 6	 1	 2     0.468596270    0.029474983    0.019553931    0.016636825    0.022054895    0.002442556    0.038109652    0.773425665
269	 2604	 1853	 197559	 3	 6	 1	 2     0.468603987    0.029401211    0.019555737    0.016637872    0.021954598    0.002408382    0.038014644    0.773418035
270	 2628	 1869	 200187	 3	 6	 1	 2     0.468611427    0.029331684    0.019557317    0.016639240    0.021859987    0.002421276    0.037922812    0.773457506
271	 2658	 1889	 202845	 3	 6	 1	 2     0.468619704    0.029269116    0.019557154    0.016638997    0.021776108    0.002389294    0.037820404    0.773897505
272	 2682	 1905	 205527	 3	 6	 1	 2     0.468626676    0.029190841    0.019557010    0.016638806    0.021670914    0.002368185    0.037733909    0.773597046
273	 2709	 1924	 208236	 3	 6	 1	 2     0.468633480    0.029126872    0.019558017    0.016639520    0.021583759    0.002293598    0.037649316    0.773636148
274	 2730	 1940	 210966	 3	 6	 1	 2     0.468640231    0.029063997    0.019558924    0.016640154    0.021498009    0.002463225    0.037565185    0.773695019
275	 2760	 1961	 213726	 3	 6	 1	 2     0.468649347    0.028999843    0.019560910    0.016641129    0.021409383    0.002189265    0.037451291    0.774334930
276	 2781	 1976	 216507	 3	 6	 1	 2     0.468655580    0.028952001    0.019562590    0.016642052    0.021342995    0.002367737    0.037373205    0.774672689
277	 2805	 1993	 219312	 3	 6	 1	 2     0.468662275    0.028904673    0.019565451    0.016644162    0.021276119    0.002494922    0.037289155    0.775149569
278	 2844	 2019	 222156	 3	 6	 1	 2     0.468669818    0.028834347    0.019569033    0.016646884    0.021177170    0.002335094    0.037194238    0.775236943
279	 2877	 2044	 225033	 3	 6	 1	 2     0.468676813    0.028767874    0.019571929    0.016649254    0.021083884    0.002202295    0.037105987    0.775289288
280	 2901	 2065	 227934	 3	 6	 1	 2     0.468682583    0.028712070    0.019572403    0.016649660    0.021007237    0.002559501    0.037033039    0.775309568
281	 2940	 2091	 230874	 3	 6	 1	 2     0.468691469    0.028653080    0.019576002    0.016652416    0.020923173    0.002270252    0.036920401    0.776077170
282	 2967	 2110	 233841	 3	 6	 1	 2     0.468698268    0.028596569    0.019577629    0.016653662    0.020844189    0.002188711    0.036833988    0.776363646
283	 2988	 2124	 236829	 3	 6	 1	 2     0.468705708    0.028544948    0.019583237    0.016658607    0.020768025    0.002251085    0.036739199    0.776961616
284	 3018	 2145	 239847	 3	 6	 1	 2     0.468712638    0.028514221    0.019588709    0.016663082    0.020720601    0.002175636    0.036650684    0.777999696
285	 3042	 2161	 242889	 3	 6	 1	 2     0.468719153    0.028476789    0.019594671    0.016667977    0.020663407    0.002100326    0.036567272    0.778750696
286	 3066	 2177	 245955	 3	 6	 1	 2     0.468725673    0.028424928    0.019599527    0.016672006    0.020587255    0.002446324    0.036483602    0.779115170
287	 3102	 2201	 249057	 3	 6	 1	 2     0.468732856    0.028372482    0.019601009    0.016672909    0.020513367    0.002273537    0.036391200    0.779652283
288	 3138	 2225	 252195	 3	 6	 1	 2     0.468739313    0.028316691    0.019603437    0.016674650    0.020433802    0.002186977    0.036307932    0.779903728
289	 3171	 2247	 255366	 3	 6	 1	 2     0.468745311    0.028258634    0.019605645    0.016676147    0.020351144    0.002279547    0.036230412    0.779969970
290	 3213	 2275	 258579	 3	 6	 1	 2     0.468752155    0.028207431    0.019609035    0.016678503    0.020276708    0.002214566    0.036141760    0.780466453
291	 3246	 2297	 261825	 3	 6	 1	 2     0.468758738    0.028150232    0.019609552    0.016678419    0.020196560    0.002206953    0.036056274    0.780730491
292	 3279	 2320	 265104	 3	 6	 1	 2     0.468765260    0.028108286    0.019613490    0.016681210    0.020134218    0.002108489    0.035971389    0.781406747
293	 3312	 2343	 268416	 3	 6	 1	 2     0.468771042    0.028048868    0.019615141    0.016682379    0.020049569    0.002178988    0.035895956    0.781393534
294	 3357	 2373	 271773	 3	 6	 1	 2     0.468777179    0.028000402    0.019616315    0.016683065    0.019980557    0.002214030    0.035815724    0.781790738
295	 3402	 2403	 275175	 3	 6	 1	 2     0.468784878    0.027944600    0.019623224    0.016688721    0.019895471    0.002058707    0.035714813    0.782437265
296	 3429	 2421	 278604	 3	 6	 1	 2     0.468790648    0.027885143    0.019626175    0.016691099    0.019808949    0.002027972    0.035638997    0.782433443
297	 3459	 2443	 282063	 3	 6	 1	 2     0.468796198    0.027844443    0.019630431    0.016694599    0.019747384    0.002097699    0.035565913    0.782896904
298	 3498	 2471	 285561	 3	 6	 1	 2     0.468802528    0.027795948    0.019635567    0.016698796    0.019673822    0.002157077    0.035482383    0.783373205
299	 3540	 2499	 289101	 3	 6	 1	 2     0.468809261    0.027752643    0.019639957    0.016702257    0.019608194    0.002169826    0.035393313    0.784121091
300	 4720	 2499	 293821	 4	 8	 1	 2     0.469124968    0.022643673    0.011251825    0.008463448    0.019650251    0.002181422    0.030928531    0.732128960
301	 4788	 2533	 298609	 4	 8	 1	 2     0.469132266    0.022590200    0.011256834    0.008467816    0.019585730    0.002054886    0.030817628    0.733028503
302	 4836	 2557	 303445	 4	 8	 1	 2     0.469139098    0.022514539    0.011261286    0.008471844    0.019495843    0.002218624    0.030713450    0.733051458
303	 4896	 2587	 308341	 4	 8	 1	 2     0.469146248    0.022478277    0.011265510    0.008475310    0.019451510    0.002156004    0.030604047    0.734487082
304	 4948	 2613	 313289	 4	 8	 1	 2     0.469153159    0.022413868    0.011269962    0.008478435    0.019374453    0.002251245    0.030497920    0.734931041
305	 5008	 2643	 318297	 4	 8	 1	 2     0.469160184    0.022333765    0.011274352    0.008482600    0.019279161    0.002159922    0.030389658    0.734913349
306	 5072	 2676	 323369	 4	 8	 1	 2     0.469167514    0.022281471    0.011281394    0.008487410    0.019214424    0.002165179    0.030276279    0.735938218
307	 5120	 2700	 328489	 4	 8	 1	 2     0.469174594    0.022213711    0.011286864    0.008492712    0.019132581    0.002097661    0.030166370    0.736373358
308	 5172	 2726	 333661	 4	 8	 1	 2     0.469181385    0.022156344    0.011290655    0.008496089    0.019063701    0.002385491    0.030060557    0.737057000
309	 5232	 2756	 338893	 4	 8	 1	 2     0.469188963    0.022104609    0.011297040    0.008501599    0.018999753    0.002126650    0.029942057    0.738246174
310	 5292	 2787	 344185	 4	 8	 1	 2     0.469196075    0.022040292    0.011298413    0.008502936    0.018924067    0.002175114    0.029830394    0.738853539
311	 5348	 2815	 349533	 4	 8	 1	 2     0.469203163    0.021984335    0.011301823    0.008505405    0.018856823    0.002121675    0.029718697    0.739747601
312	 5400	 2841	 354933	 4	 8	 1	 2     0.469210161    0.021920672    0.011306085    0.008508617    0.018779998    0.002255089    0.029608017    0.740362747
313	 5460	 2872	 360393	 4	 8	 1	 2     0.469218342    0.021836236    0.011311837    0.008513010    0.018677889    0.002067756    0.029478084    0.740761717
314	 5512	 2900	 365905	 4	 8	 1	 2     0.469225037    0.021761304    0.011315762    0.008515969    0.018587842    0.002110841    0.029371312    0.740903352
315	 5568	 2928	 371473	 4	 8	 1	 2     0.469231753    0.021708232    0.011320059    0.008519302    0.018523056    0.002087160    0.029263823    0.741811195
316	 5616	 2953	 377089	 4	 8	 1	 2     0.469237561    0.021653696    0.011322108    0.008520605    0.018457855    0.002071947    0.029170541    0.742313816
317	 5672	 2981	 382761	 4	 8	 1	 2     0.469243741    0.021584377    0.011324338    0.008522422    0.018375111    0.002137211    0.029070973    0.742471771
318	 5720	 3006	 388481	 4	 8	 1	 2     0.469250210    0.021518019    0.011325597    0.008523458    0.018296339    0.002090505    0.028966363    0.742862320
319	 5776	 3035	 394257	 4	 8	 1	 2     0.469257577    0.021455931    0.011329397    0.008526460    0.018220914    0.002044501    0.028846769    0.743789725
320	 5820	 3058	 400077	 4	 8	 1	 2     0.469263844    0.021402760    0.011333720    0.008529920    0.018155576    0.001931594    0.028744639    0.744582661
321	 5864	 3082	 405941	 4	 8	 1	 2     0.469269342    0.021353718    0.011335771    0.008531204    0.018096452    0.002039595    0.028654748    0.745206959
322	 5924	 3114	 411865	 4	 8	 1	 2     0.469275495    0.021300161    0.011339886    0.008533885    0.018030636    0.001965907    0.028553801    0.745965850
323	 5968	 3136	 417833	 4	 8	 1	 2     0.469282169    0.021224238    0.011345035    0.008538122    0.017937627    0.002033532    0.028443892    0.746179109
324	 6020	 3162	 423853	 4	 8	 1	 2     0.469288289    0.021157905    0.011348204    0.008540809    0.017857078    0.001887385    0.028342742    0.746501718
325	 6056	 3180	 429909	 4	 8	 1	 2     0.469293713    0.021082841    0.011349204    0.008541695    0.017767435    0.002025235    0.028252790    0.746221564
326	 6116	 3210	 436025	 4	 8	 1	 2     0.469299474    0.021032080    0.011351237    0.008542673    0.017705869    0.001896227    0.028156941    0.746958976
327	 6168	 3237	 442193	 4	 8	 1	 2     0.469304383    0.020992764    0.011352849    0.008543473    0.017658114    0.002009455    0.028074997    0.747738803
328	 6228	 3267	 448421	 4	 8	 1	 2     0.469310367    0.020927123    0.011353632    0.008544126    0.017579520    0.001927642    0.027974783    0.748070981
329	 6288	 3297	 454709	 4	 8	 1	 2     0.469315428    0.020886406    0.011354445    0.008544352    0.017530503    0.001980784    0.027889761    0.748891531
330	 6344	 3326	 461053	 4	 8	 1	 2     0.469321348    0.020820025    0.011356004    0.008545342    0.017450348    0.001862575    0.027789963    0.749192265
331	 6384	 3346	 467437	 4	 8	 1	 2     0.469326041    0.020765615    0.011357087    0.008546033    0.017384687    0.002042619    0.027710586    0.749374804
332	 6440	 3376	 473877	 4	 8	 1	 2     0.469331794    0.020710979    0.011358698    0.008546768    0.017318333    0.001894998    0.027612981    0.750045051
333	 6484	 3399	 480361	 4	 8	 1	 2     0.469336391    0.020654735    0.011359362    0.008547122    0.017250594    0.001990564    0.027534734    0.750133814
334	 6536	 3428	 486897	 4	 8	 1	 2     0.469342106    0.020581369    0.011360274    0.008547439    0.017162078    0.002002896    0.027437146    0.750127926
335	 6588	 3456	 493485	 4	 8	 1	 2     0.469347688    0.020510713    0.011360980    0.008547898    0.017076811    0.001861689    0.027341496    0.750167933
336	 6644	 3484	 500129	 4	 8	 1	 2     0.469352595    0.020455989    0.011362206    0.008549002    0.017010225    0.001892042    0.027257134    0.750482017
337	 6696	 3510	 506825	 4	 8	 1	 2     0.469357384    0.020390444    0.011362885    0.008549373    0.016930891    0.001847255    0.027174537    0.750351124
338	 6744	 3535	 513569	 4	 8	 1	 2     0.469361802    0.020321173    0.011363274    0.008549485    0.016847139    0.001871991    0.027098128    0.749910575
339	 6792	 3560	 520361	 4	 8	 1	 2     0.469366593    0.020251330    0.011363874    0.008549927    0.016762421    0.001773851    0.027015005    0.749632673
340	 6836	 3582	 527197	 4	 8	 1	 2     0.469370754    0.020200592    0.011364594    0.008550174    0.016700596    0.001845686    0.026942622    0.749763415
341	 6900	 3614	 534097	 4	 8	 1	 2     0.469375328    0.020152728    0.011364998    0.008550231    0.016642394    0.001753643    0.026862821    0.750208923
342	 6940	 3634	 541037	 4	 8	 1	 2     0.469379589    0.020090716    0.011365133    0.008550310    0.016567155    0.001834306    0.026788268    0.749981894
343	 6996	 3662	 548033	 4	 8	 1	 2     0.469383965    0.020031529    0.011365823    0.008550816    0.016494854    0.001723861    0.026711477    0.749922169
344	 7044	 3686	 555077	 4	 8	 1	 2     0.469388091    0.019975444    0.011366300    0.008551049    0.016426368    0.001756645    0.026638876    0.749860601
345	 7084	 3707	 562161	 4	 8	 1	 2     0.469392235    0.019917532    0.011366877    0.008551513    0.016355494    0.001900615    0.026565756    0.749744620
346	 7148	 3739	 569309	 4	 8	 1	 2     0.469397292    0.019847315    0.011367653    0.008552096    0.016269369    0.001879282    0.026476245    0.749627238
347	 7212	 3772	 576521	 4	 8	 1	 2     0.469401612    0.019791708    0.011368442    0.008552741    0.016200932    0.001895852    0.026399543    0.749698868
348	 7272	 3804	 583793	 4	 8	 1	 2     0.469406245    0.019739863    0.011369234    0.008553464    0.016136998    0.001804369    0.026317038    0.750079207
349	 7324	 3830	 591117	 4	 8	 1	 2     0.469410526    0.019681173    0.011369825    0.008553781    0.016064733    0.001850521    0.026240580    0.750028122
350	 7380	 3858	 598497	 4	 8	 1	 2     0.469415506    0.019612400    0.011370173    0.008554112    0.015980157    0.001904645    0.026151331    0.749958007
351	 7444	 3890	 605941	 4	 8	 1	 2     0.469420563    0.019554381    0.011371248    0.008554505    0.015908128    0.001780001    0.026060410    0.750348162
352	 7488	 3912	 613429	 4	 8	 1	 2     0.469424882    0.019494786    0.011371506    0.008554561    0.015834631    0.001869978    0.025982480    0.750305064
353	 7548	 3943	 620977	 4	 8	 1	 2     0.469429797    0.019421871    0.011371764    0.008554792    0.015744589    0.001758322    0.025893540    0.750066298
354	 7620	 3979	 628597	 4	 8	 1	 2     0.469433924    0.019381664    0.011372557    0.008555159    0.015694389    0.001671726    0.025818605    0.750685973
355	 7656	 3999	 636253	 4	 8	 1	 2     0.469438049    0.019318115    0.011372487    0.008555051    0.015615893    0.001640707    0.025743493    0.750407712
356	 7704	 4023	 643957	 4	 8	 1	 2     0.469441603    0.019262132    0.011372741    0.008555302    0.015546397    0.001626666    0.025678599    0.750123927
357	 7752	 4048	 651709	 4	 8	 1	 2     0.469445326    0.019228619    0.011372487    0.008555166    0.015505043    0.001774992    0.025610450    0.750811470
358	 7808	 4076	 659517	 4	 8	 1	 2     0.469450062    0.019171312    0.011372687    0.008555154    0.015433769    0.001613724    0.025523487    0.751124334
359	 7852	 4098	 667369	 4	 8	 1	 2     0.469453712    0.019140245    0.011373347    0.008555202    0.015394673    0.001733274    0.025456279    0.751887002
360	 7908	 4126	 675277	 4	 8	 1	 2     0.469457686    0.019099986    0.011374696    0.008556015    0.015343590    0.001697410    0.025382880    0.752475105
361	 7960	 4152	 683237	 4	 8	 1	 2     0.469461892    0.019041677    0.011375296    0.008556552    0.015270498    0.001683714    0.025304969    0.752487657
362	 8008	 4176	 691245	 4	 8	 1	 2     0.469465739    0.018981303    0.011375899    0.008557141    0.015194696    0.001734858    0.025233502    0.752226272
363	 8072	 4208	 699317	 4	 8	 1	 2     0.469469626    0.018925457    0.011376464    0.008557595    0.015124450    0.001714722    0.025161084    0.752171765
364	 8124	 4235	 707441	 4	 8	 1	 2     0.469473761    0.018860100    0.011377268    0.008558518    0.015041980    0.001669009    0.025083807    0.751883474
365	 8188	 4267	 715629	 4	 8	 1	 2     0.469478626    0.018811636    0.011380905    0.008562290    0.014978405    0.001655074    0.024992587    0.752688609
366	 8236	 4292	 723865	 4	 8	 1	 2     0.469482559    0.018756473    0.011382430    0.008563670    0.014907903    0.001594073    0.024918601    0.752709714
367	 8284	 4316	 732149	 4	 8	 1	 2     0.469486381    0.018716584    0.011383540    0.008564730    0.014856835    0.001587237    0.024846472    0.753289411
368	 8336	 4342	 740485	 4	 8	 1	 2     0.469489863    0.018668651    0.011383766    0.008564862    0.014796229    0.001646047    0.024780604    0.753357359
369	 8392	 4370	 748877	 4	 8	 1	 2     0.469494125    0.018608843    0.011385137    0.008565918    0.014719636    0.001686997    0.024699718    0.753403049
370	 8456	 4402	 757333	 4	 8	 1	 2     0.469498210    0.018548255    0.011385973    0.008566730    0.014642315    0.001629255    0.024621939    0.753322254
371	 8520	 4434	 765853	 4	 8	 1	 2     0.469502099    0.018494917    0.011386979    0.008567506    0.014573904    0.001680940    0.024547685    0.753428160
372	 8580	 4465	 774433	 4	 8	 1	 2     0.469506191    0.018440857    0.011387671    0.008568037    0.014504694    0.001591933    0.024469298    0.753632455
373	 8628	 4489	 783061	 4	 8	 1	 2     0.469509995    0.018385500    0.011388107    0.008568627    0.014433906    0.001492227    0.024396181    0.753622061
374	 8680	 4516	 791741	 4	 8	 1	 2     0.469513074    0.018354616    0.011388645    0.008568935    0.014394120    0.001508722    0.024336864    0.754189865
375	 8744	 4548	 800485	 4	 8	 1	 2     0.469515921    0.018299732    0.011388817    0.008568964    0.014323932    0.001492546    0.024281869    0.753637688
376	 8816	 4584	 809301	 4	 8	 1	 2     0.469518958    0.018251236    0.011389025    0.008569045    0.014261758    0.001517987    0.024223072    0.753464940
377	 8888	 4621	 818189	 4	 8	 1	 2     0.469522261    0.018199163    0.011389636    0.008569686    0.014194566    0.001547586    0.024158963    0.753308929
378	 8952	 4654	 827141	 4	 8	 1	 2     0.469525706    0.018152731    0.011390295    0.008570504    0.014134454    0.001543121    0.024091918    0.753478032
379	 9004	 4682	 836145	 4	 8	 1	 2     0.469528974    0.018105123    0.011390672    0.008570847    0.014072956    0.001530992    0.024028158    0.753496087
380	 9068	 4715	 845213	 4	 8	 1	 2     0.469532275    0.018071826    0.011391264    0.008571130    0.014029611    0.001435923    0.023963557    0.754137868
381	 9112	 4738	 854325	 4	 8	 1	 2     0.469535182    0.018025534    0.011391740    0.008571362    0.013969544    0.001635051    0.023906538    0.754000177
382	 9180	 4772	 863505	 4	 8	 1	 2     0.469539305    0.017981177    0.011392787    0.008571975    0.013911403    0.001442872    0.023825414    0.754705769
383	 9224	 4794	 872729	 4	 8	 1	 2     0.469542082    0.017930135    0.011393038    0.008572193    0.013845160    0.001460264    0.023770621    0.754298145
384	 9284	 4825	 882013	 4	 8	 1	 2     0.469544967    0.017894334    0.011393673    0.008572635    0.013798239    0.001628197    0.023713569    0.754603147
385	 9364	 4866	 891377	 4	 8	 1	 2     0.469548817    0.017840127    0.011393987    0.008572860    0.013727607    0.001489763    0.023637222    0.754747179
386	 9416	 4894	 900793	 4	 8	 1	 2     0.469552100    0.017793513    0.011394732    0.008573471    0.013666352    0.001459814    0.023571914    0.754860764
387	 9464	 4918	 910257	 4	 8	 1	 2     0.469554964    0.017745195    0.011394891    0.008573519    0.013603250    0.001387493    0.023514795    0.754639594
388	 9512	 4942	 919769	 4	 8	 1	 2     0.469557458    0.017696038    0.011394983    0.008573556    0.013538986    0.001459142    0.023464943    0.754147932
389	 9576	 4976	 929345	 4	 8	 1	 2     0.469560313    0.017652372    0.011395194    0.008573673    0.013481684    0.001464211    0.023407731    0.754125716
390	 9648	 5012	 938993	 4	 8	 1	 2     0.469563369    0.017603518    0.011395770    0.008574171    0.013417163    0.001527373    0.023346347    0.754015918
391	 9712	 5045	 948705	 4	 8	 1	 2     0.469566586    0.017551572    0.011396252    0.008574478    0.013348525    0.001411659    0.023281565    0.753882816
392	 9772	 5076	 958477	 4	 8	 1	 2     0.469569404    0.017521984    0.011396902    0.008574903    0.013309041    0.001426948    0.023224639    0.754456684
393	 9824	 5102	 968301	 4	 8	 1	 2     0.469572188    0.017489650    0.011397573    0.008575494    0.013265866    0.001380795    0.023168286    0.754896154
394	 9868	 5127	 978169	 4	 8	 1	 2     0.469574662    0.017455003    0.011398693    0.008576640    0.013219187    0.001417952    0.023118088    0.755036589
395	 9932	 5160	 988101	 4	 8	 1	 2     0.469577194    0.017425836    0.011399139    0.008576922    0.013180266    0.001526156    0.023066616    0.755457005
396	 10004	 5196	 998105	 4	 8	 1	 2     0.469580301    0.017398573    0.011400012    0.008577440    0.013143441    0.001446815    0.023003273    0.756352060
397	 10068	 5228	 1008173	 4	 8	 1	 2     0.469583182    0.017356933    0.011400572    0.008577732    0.013087783    0.001516016    0.022944386    0.756478402
398	 10144	 5266	 1018317	 4	 8	 1	 2     0.469586420    0.017307406    0.011400830    0.008577971    0.013021804    0.001427719    0.022878020    0.756508041
399	 10216	 5303	 1028533	 4	 8	 1	 2     0.469589189    0.017273041    0.011401388    0.008578349    0.012975603    0.001488316    0.022821112    0.756888635
400	 10288	 5339	 1038821	 4	 8	 1	 2     0.469592303    0.017221506    0.011401708    0.008578512    0.012906639    0.001458678    0.022756953    0.756758005
401	 10356	 5374	 1049177	 4	 8	 1	 2     0.469595571    0.017182057    0.011402180    0.008578901    0.012853535    0.001403859    0.022689408    0.757272131
402	 10416	 5404	 1059593	 4	 8	 1	 2     0.469598319    0.017141396    0.011402524    0.008579284    0.012798824    0.001344939    0.022632454    0.757381215
403	 10480	 5436	 1070073	 4	 8	 1	 2     0.469600767    0.017107625    0.011403045    0.008579658    0.012753094    0.001315177    0.022581606    0.757591157
404	 10548	 5471	 1080621	 4	 8	 1	 2     0.469603182    0.017070439    0.011403492    0.008580013    0.012702765    0.001345926    0.022531333    0.757631106
405	 10624	 5510	 1091245	 4	 8	 1	 2     0.469605600    0.017030550    0.011404202    0.008580598    0.012648471    0.001399164    0.022480878    0.757557154
406	 10720	 5558	 1101965	 4	 8	 1	 2     0.469608199    0.017000042    0.011404594    0.008580863    0.012607009    0.001372956    0.022426530    0.758032680
407	 10800	 5600	 1112765	 4	 8	 1	 2     0.469610772    0.016962043    0.011405059    0.008581214    0.012555299    0.001308761    0.022372573    0.758162381
408	 10860	 5634	 1123625	 4	 8	 1	 2     0.469613214    0.016932962    0.011405734    0.008581755    0.012515367    0.001365823    0.022321263    0.758602295
409	 10940	 5675	 1134565	 4	 8	 1	 2     0.469615763    0.016894508    0.011406198    0.008582144    0.012462867    0.001378632    0.022267576    0.758704399
410	 11036	 5723	 1145601	 4	 8	 1	 2     0.469618350    0.016853305    0.011406637    0.008582360    0.012406552    0.001349615    0.022212952    0.758715236
411	 11116	 5764	 1156717	 4	 8	 1	 2     0.469620730    0.016812807    0.011407038    0.008582616    0.012351112    0.001369973    0.022162571    0.758612676
412	 11204	 5808	 1167921	 4	 8	 1	 2     0.469623277    0.016770115    0.011407240    0.008582711    0.012292748    0.001366807    0.022108536    0.758535752
413	 11288	 5852	 1179209	 4	 8	 1	 2     0.469625805    0.016730074    0.011407685    0.008582945    0.012237651    0.001325109    0.022054759    0.758569801
414	 11360	 5889	 1190569	 4	 8	 1	 2     0.469628368    0.016689118    0.011408157    0.008583238    0.012181158    0.001286827    0.022000117    0.758592218
415	 11444	 5932	 1202013	 4	 8	 1	 2     0.469630754    0.016651269    0.011408814    0.008583768    0.012128633    0.001297866    0.021949125    0.758630215
416	 11540	 5981	 1213553	 4	 8	 1	 2     0.469632961    0.016619343    0.011409395    0.008584222    0.012084215    0.001273286    0.021901862    0.758809588
417	 11624	 6025	 1225177	 4	 8	 1	 2     0.469635160    0.016588853    0.011409841    0.008584463    0.012041826    0.001332064    0.021854656    0.759053482
418	 11720	 6074	 1236897	 4	 8	 1	 2     0.469637717    0.016554346    0.011410073    0.008584650    0.011994023    0.001251155    0.021799638    0.759386281
419	 11800	 6114	 1248697	 4	 8	 1	 2     0.469639962    0.016517464    0.011410352    0.008584922    0.011942800    0.001282185    0.021751229    0.759380697
420	 11888	 6159	 1260585	 4	 8	 1	 2     0.469642204    0.016478942    0.011410688    0.008585218    0.011889144    0.001304209    0.021702759    0.759301703
421	 12004	 6217	 1272589	 4	 8	 1	 2     0.469644412    0.016449569    0.011411301    0.008585688    0.011847807    0.001282315    0.021654936    0.759622153
422	 12120	 6276	 1284709	 4	 8	 1	 2     0.469646429    0.016414169    0.011411493    0.008585813    0.011798423    0.001238771    0.021611142    0.759523438
423	 12220	 6329	 1296929	 4	 8	 1	 2     0.469648446    0.016380514    0.011411774    0.008585993    0.011751283    0.001236068    0.021567260    0.759508350
424	 12324	 6387	 1309253	 4	 8	 1	 2     0.469650341    0.016352992    0.011412062    0.008586206    0.011712608    0.001253183    0.021525951    0.759687302
425	 12428	 6439	 1321681	 4	 8	 1	 2     0.469652568    0.016319704    0.011412495    0.008586492    0.011665663    0.001249150    0.021477313    0.759857822
426	 12540	 6496	 1334221	 4	 8	 1	 2     0.469654789    0.016291790    0.011413158    0.008587021    0.011625930    0.001207642    0.021428694    0.760279193
427	 12640	 6550	 1346861	 4	 8	 1	 2     0.469656808    0.016264085    0.011413529    0.008587253    0.011586708    0.001244845    0.021384401    0.760558351
428	 12760	 6611	 1359621	 4	 8	 1	 2     0.469658895    0.016230990    0.011413871    0.008587527    0.011539869    0.001223875    0.021338499    0.760643470
429	 12868	 6669	 1372489	 4	 8	 1	 2     0.469660884    0.016197047    0.011414050    0.008587620    0.011491901    0.001226498    0.021294691    0.760614325
430	 12984	 6731	 1385473	 4	 8	 1	 2     0.469662861    0.016163448    0.011414261    0.008587765    0.011444287    0.001195288    0.021251029    0.760596044
431	 13084	 6784	 1398557	 4	 8	 1	 2     0.469664799    0.016131668    0.011414764    0.008588176    0.011398854    0.001249253    0.021208150    0.760635323
432	 16355	 6784	 1414912	 5	 13	 1	 3     0.469743373    0.014611184    0.009111673    0.005840308    0.011422089    0.001251300    0.019390031    0.753541033
433	 16505	 6844	 1431417	 5	 13	 1	 3     0.469745467    0.014574602    0.009112104    0.005840510    0.011374911    0.001181388    0.019339224    0.753629110
434	 16625	 6892	 1448042	 5	 13	 1	 3     0.469747452    0.014541267    0.009112382    0.005840660    0.011331943    0.001206292    0.019290944    0.753787211
435	 16760	 6946	 1464802	 5	 13	 1	 3     0.469749535    0.014508642    0.009112673    0.005840847    0.011289813    0.001170417    0.019240163    0.754081064
436	 16900	 7004	 1481702	 5	 13	 1	 3     0.469751357    0.014475252    0.009112833    0.005840915    0.011246741    0.001259993    0.019195615    0.754091570
437	 17040	 7061	 1498742	 5	 13	 1	 3     0.469753499    0.014441319    0.009113276    0.005841169    0.011202674    0.001223612    0.019143138    0.754386190
438	 17195	 7124	 1515937	 5	 13	 1	 3     0.469755435    0.014410392    0.009113649    0.005841397    0.011162472    0.001159353    0.019095558    0.754646281
439	 17355	 7188	 1533292	 5	 13	 1	 3     0.469757351    0.014380444    0.009113777    0.005841456    0.011123679    0.001208120    0.019048368    0.754943591
440	 17525	 7257	 1550817	 5	 13	 1	 3     0.469759362    0.014353081    0.009114198    0.005841797    0.011087937    0.001188202    0.018998722    0.755476159
441	 17685	 7323	 1568502	 5	 13	 1	 3     0.469761414    0.014321551    0.009114530    0.005842069    0.011046818    0.001195836    0.018947926    0.755837434
442	 17845	 7387	 1586347	 5	 13	 1	 3     0.469763287    0.014293463    0.009114928    0.005842337    0.011010049    0.001207673    0.018901432    0.756210598
443	 18015	 7457	 1604362	 5	 13	 1	 3     0.469765308    0.014259175    0.009115196    0.005842549    0.010965276    0.001230766    0.018851126    0.756409737
444	 18200	 7532	 1622562	 5	 13	 1	 3     0.469767321    0.014226055    0.009115709    0.005842892    0.010921744    0.001180597    0.018800896    0.756669007
445	 18370	 7600	 1640932	 5	 13	 1	 3     0.469769136    0.014197455    0.009116112    0.005843134    0.010884127    0.001151566    0.018755495    0.756975723
446	 18560	 7676	 1659492	 5	 13	 1	 3     0.469771008    0.014165883    0.009116624    0.005843472    0.010842482    0.001161511    0.018708551    0.757187607
447	 18740	 7749	 1678232	 5	 13	 1	 3     0.469772796    0.014135257    0.009116916    0.005843712    0.010802190    0.001140517    0.018663602    0.757370221
448	 18905	 7818	 1697137	 5	 13	 1	 3     0.469774522    0.014103538    0.009117264    0.005843905    0.010760357    0.001175550    0.018620096    0.757436354
449	 19095	 7895	 1716232	 5	 13	 1	 3     0.469776346    0.014070976    0.009117538    0.005844079    0.010717409    0.001137960    0.018574031    0.757561750
450	 19280	 7970	 1735512	 5	 13	 1	 3     0.469778139    0.014046644    0.009118101    0.005844377    0.010684963    0.001130021    0.018528614    0.758105517
451	 19455	 8045	 1754967	 5	 13	 1	 3     0.469779926    0.014025127    0.009118586    0.005844760    0.010656246    0.001187088    0.018483263    0.758801485
452	 19650	 8124	 1774617	 5	 13	 1	 3     0.469781830    0.013997106    0.009118840    0.005845034    0.010619121    0.001186327    0.018434784    0.759276911
453	 19860	 8208	 1794477	 5	 13	 1	 3     0.469783650    0.013964619    0.009119294    0.005845322    0.010575872    0.001172451    0.018388359    0.759427164
454	 20055	 8292	 1814532	 5	 13	 1	 3     0.469785639    0.013930720    0.009119640    0.005845575    0.010530771    0.001131286    0.018337479    0.759685666
455	 20255	 8377	 1834787	 5	 13	 1	 3     0.469787410    0.013899484    0.009120185    0.005845963    0.010488941    0.001118551    0.018292047    0.759864896
456	 20470	 8464	 1855257	 5	 13	 1	 3     0.469789085    0.013868022    0.009120522    0.005846269    0.010446919    0.001099812    0.018248965    0.759934742
457	 20655	 8539	 1875912	 5	 13	 1	 3     0.469790694    0.013843625    0.009120896    0.005846591    0.010414184    0.001129203    0.018207519    0.760324652
458	 20855	 8619	 1896767	 5	 13	 1	 3     0.469792276    0.013815359    0.009121335    0.005846895    0.010376194    0.001111748    0.018166641    0.760479592
459	 21050	 8698	 1917817	 5	 13	 1	 3     0.469793994    0.013790590    0.009122078    0.005847331    0.010342537    0.001109250    0.018122148    0.760979903
460	 21245	 8776	 1939062	 5	 13	 1	 3     0.469795728    0.013761747    0.009122727    0.005847680    0.010303471    0.001120095    0.018077160    0.761278127
461	 21470	 8867	 1960532	 5	 13	 1	 3     0.469797450    0.013729418    0.009123115    0.005848002    0.010259906    0.001115283    0.018032335    0.761377719
462	 21690	 8956	 1982222	 5	 13	 1	 3     0.469799083    0.013705577    0.009123638    0.005848423    0.010227515    0.001082401    0.017989742    0.761855122
463	 21900	 9040	 2004122	 5	 13	 1	 3     0.469800741    0.013679854    0.009124210    0.005848864    0.010192508    0.001117810    0.017946389    0.762262216
464	 22125	 9130	 2026247	 5	 13	 1	 3     0.469802393    0.013649023    0.009124727    0.005849227    0.010150625    0.001102967    0.017903107    0.762382942
465	 22360	 9224	 2048607	 5	 13	 1	 3     0.469804017    0.013627782    0.009125359    0.005849620    0.010121476    0.001097171    0.017860440    0.763014899
466	 22595	 9318	 2071202	 5	 13	 1	 3     0.469805658    0.013603340    0.009125840    0.005849977    0.010088107    0.001114639    0.017817226    0.763493711
467	 22865	 9428	 2094067	 5	 13	 1	 3     0.469807395    0.013575221    0.009126362    0.005850327    0.010049685    0.001037203    0.017771345    0.763882601
468	 23080	 9515	 2117147	 5	 13	 1	 3     0.469808863    0.013547641    0.009126836    0.005850564    0.010011965    0.001096586    0.017732498    0.764000682
469	 23345	 9622	 2140492	 5	 13	 1	 3     0.469810504    0.013520250    0.009127249    0.005850841    0.009974492    0.001055166    0.017688972    0.764332116
470	 23590	 9721	 2164082	 5	 13	 1	 3     0.469812173    0.013491810    0.009127855    0.005851193    0.009935351    0.001099024    0.017644594    0.764642730
471	 23840	 9822	 2187922	 5	 13	 1	 3     0.469813815    0.013466456    0.009128480    0.005851564    0.009900318    0.001023631    0.017600827    0.765103578
472	 24050	 9906	 2211972	 5	 13	 1	 3     0.469815361    0.013437947    0.009128955    0.005851833    0.009861065    0.001041699    0.017559493    0.765281034
473	 24295	 10004	 2236267	 5	 13	 1	 3     0.469817030    0.013412917    0.009129825    0.005852173    0.009826120    0.001018120    0.017514802    0.765804702
474	 24500	 10086	 2260767	 5	 13	 1	 3     0.469818607    0.013382664    0.009130501    0.005852457    0.009784153    0.001065080    0.017472435    0.765930148
475	 24770	 10194	 2285537	 5	 13	 1	 3     0.469820408    0.013355774    0.009131626    0.005853007    0.009746286    0.001055322    0.017423941    0.766518517
476	 25005	 10289	 2310542	 5	 13	 1	 3     0.469822037    0.013331578    0.009132544    0.005853438    0.009712241    0.001043459    0.017379973    0.767065521
477	 25265	 10394	 2335807	 5	 13	 1	 3     0.469823782    0.013304847    0.009133550    0.005853874    0.009674566    0.001027426    0.017332713    0.767614791
478	 25500	 10489	 2361307	 5	 13	 1	 3     0.469825435    0.013277725    0.009134522    0.005854308    0.009636311    0.001027626    0.017287870    0.768037083
479	 25750	 10589	 2387057	 5	 13	 1	 3     0.469827072    0.013255965    0.009135596    0.005854774    0.009605284    0.001038130    0.017243316    0.768759612
480	 25990	 10685	 2413047	 5	 13	 1	 3     0.469828660    0.013231439    0.009136450    0.005855168    0.009570593    0.001072116    0.017199980    0.769270598
481	 26260	 10796	 2439307	 5	 13	 1	 3     0.469830383    0.013204184    0.009137144    0.005855447    0.009532214    0.001079443    0.017152860    0.769794919
482	 26535	 10907	 2465842	 5	 13	 1	 3     0.469832162    0.013178356    0.009137865    0.005855779    0.009495708    0.001054965    0.017104073    0.770480536
483	 26805	 11020	 2492647	 5	 13	 1	 3     0.469833963    0.013146112    0.009138578    0.005856095    0.009450220    0.001005411    0.017054513    0.770828916
484	 27065	 11124	 2519712	 5	 13	 1	 3     0.469835433    0.013119608    0.009139245    0.005856416    0.009412667    0.001027285    0.017013980    0.771107508
485	 27310	 11222	 2547022	 5	 13	 1	 3     0.469836964    0.013093971    0.009139958    0.005856719    0.009376206    0.001023467    0.016971644    0.771520471
486	 27550	 11320	 2574572	 5	 13	 1	 3     0.469838561    0.013064177    0.009140474    0.005857026    0.009334047    0.001008239    0.016927372    0.771778216
487	 27800	 11420	 2602372	 5	 13	 1	 3     0.469840124    0.013040378    0.009141095    0.005857394    0.009300099    0.001022014    0.016883935    0.772354195
488	 28040	 11517	 2630412	 5	 13	 1	 3     0.469841655    0.013016330    0.009141642    0.005857724    0.009265810    0.001022761    0.016841293    0.772881917
489	 28305	 11625	 2658717	 5	 13	 1	 3     0.469843138    0.012994958    0.009142303    0.005858085    0.009235108    0.001014164    0.016799859    0.773515883
490	 28565	 11731	 2687282	 5	 13	 1	 3     0.469844586    0.012970639    0.009142748    0.005858383    0.009200414    0.000983734    0.016759310    0.773936302
491	 28785	 11824	 2716067	 5	 13	 1	 3     0.469846006    0.012946939    0.009143109    0.005858612    0.009166613    0.001003499    0.016719463    0.774363323
492	 29040	 11927	 2745107	 5	 13	 1	 3     0.469847414    0.012927779    0.009143413    0.005858876    0.009139227    0.000960939    0.016679837    0.775054237
493	 34848	 11927	 2779955	 6	 15	 1	 3     0.469886147    0.011698606    0.007289859    0.004131133    0.009149609    0.000958372    0.015550506    0.752297453
494	 35112	 12016	 2815067	 6	 15	 1	 3     0.469887432    0.011676252    0.007290063    0.004131236    0.009120847    0.000972895    0.015511632    0.752741701
495	 35424	 12121	 2850491	 6	 15	 1	 3     0.469888741    0.011648033    0.007290315    0.004131385    0.009084491    0.000964811    0.015471924    0.752849656
496	 35724	 12223	 2886215	 6	 15	 1	 3     0.469890096    0.011621294    0.007290663    0.004131571    0.009049900    0.000965901    0.015430733    0.753126479
497	 36006	 12318	 2922221	 6	 15	 1	 3     0.469891509    0.011596741    0.007290970    0.004131725    0.009018102    0.000976720    0.015387646    0.753639695
498	 36288	 12415	 2958509	 6	 15	 1	 3     0.469892988    0.011564596    0.007291321    0.004131887    0.008976442    0.000979433    0.015342407    0.753766702
499	 36612	 12524	 2995121	 6	 15	 1	 3     0.469894461    0.011533239    0.007291649    0.004132044    0.008935740    0.000953924    0.015297209    0.753944000
500	 36912	 12625	 3032033	 6	 15	 1	 3     0.469895822    0.011502653    0.007292110    0.004132266    0.008895851    0.000954917    0.015255363    0.754007161
501	 37212	 12727	 3069245	 6	 15	 1	 3     0.469897113    0.011475531    0.007292442    0.004132430    0.008860479    0.000974513    0.015215545    0.754197805
502	 37518	 12829	 3106763	 6	 15	 1	 3     0.469898538    0.011445418    0.007292815    0.004132614    0.008821136    0.000955026    0.015171483    0.754403381
503	 37806	 12927	 3144569	 6	 15	 1	 3     0.469899855    0.011419411    0.007293167    0.004132754    0.008787074    0.000947369    0.015130635    0.754721203
504	 38082	 13020	 3182651	 6	 15	 1	 3     0.469901191    0.011390823    0.007293498    0.004132923    0.008749613    0.000897918    0.015089064    0.754905874
505	 38358	 13113	 3221009	 6	 15	 1	 3     0.469902304    0.011363690    0.007293666    0.004133014    0.008714120    0.000975489    0.015054373    0.754843141
506	 38688	 13224	 3259697	 6	 15	 1	 3     0.469903639    0.011335034    0.007293877    0.004133106    0.008676540    0.000933748    0.015012642    0.755032608
507	 39042	 13342	 3298739	 6	 15	 1	 3     0.469904843    0.011312351    0.007294009    0.004133142    0.008646775    0.000905759    0.014974920    0.755419804
508	 39330	 13440	 3338069	 6	 15	 1	 3     0.469905911    0.011288790    0.007294114    0.004133175    0.008615839    0.000930280    0.014941354    0.755539929
509	 39636	 13542	 3377705	 6	 15	 1	 3     0.469907148    0.011258945    0.007294190    0.004133170    0.008576633    0.000917097    0.014902406    0.755511931
510	 39948	 13648	 3417653	 6	 15	 1	 3     0.469908254    0.011235851    0.007294317    0.004133221    0.008546186    0.000901823    0.014867478    0.755733499
511	 40230	 13744	 3457883	 6	 15	 1	 3     0.469909328    0.011210250    0.007294437    0.004133276    0.008512396    0.000904325    0.014833499    0.755738720
512	 40506	 13838	 3498389	 6	 15	 1	 3     0.469910444    0.011186146    0.007294626    0.004133343    0.008480465    0.000924946    0.014798120    0.755916674
513	 40824	 13944	 3539213	 6	 15	 1	 3     0.469911691    0.011158491    0.007294845    0.004133456    0.008443764    0.000908512    0.014758464    0.756073975
514	 41118	 14042	 3580331	 6	 15	 1	 3     0.469912785    0.011132648    0.007294970    0.004133504    0.008409475    0.000917992    0.014723578    0.756110252
515	 41430	 14146	 3621761	 6	 15	 1	 3     0.469913973    0.011107186    0.007295134    0.004133579    0.008375595    0.000883421    0.014685630    0.756330278
516	 41700	 14236	 3663461	 6	 15	 1	 3     0.469915075    0.011081726    0.007295237    0.004133615    0.008341713    0.000887801    0.014650303    0.756416162
517	 41976	 14328	 3705437	 6	 15	 1	 3     0.469916189    0.011056588    0.007295305    0.004133625    0.008308229    0.000920342    0.014614530    0.756547618
518	 42318	 14442	 3747755	 6	 15	 1	 3     0.469917363    0.011033555    0.007295491    0.004133700    0.008277388    0.000882119    0.014576733    0.756929237
519	 42600	 14536	 3790355	 6	 15	 1	 3     0.469918454    0.011009184    0.007295652    0.004133742    0.008244731    0.000886600    0.014541534    0.757085439
520	 42894	 14634	 3833249	 6	 15	 1	 3     0.469919513    0.010981776    0.007295746    0.004133784    0.008208014    0.000883499    0.014507283    0.756983648
521	 43194	 14734	 3876443	 6	 15	 1	 3     0.469920612    0.010957388    0.007295818    0.004133792    0.008175292    0.000880995    0.014471626    0.757163580
522	 43470	 14827	 3919913	 6	 15	 1	 3     0.469921750    0.010928561    0.007295879    0.004133822    0.008136559    0.000879869    0.014434638    0.757106716
523	 43782	 14931	 3963695	 6	 15	 1	 3     0.469922916    0.010904574    0.007296065    0.004133904    0.008104146    0.000892303    0.014396613    0.757440272
524	 44070	 15028	 4007765	 6	 15	 1	 3     0.469924060    0.010875042    0.007296134    0.004133938    0.008064302    0.000876115    0.014359220    0.757356069
525	 44412	 15142	 4052177	 6	 15	 1	 3     0.469925199    0.010851497    0.007296250    0.004133969    0.008032417    0.000842105    0.014321909    0.757685058
526	 44676	 15231	 4096853	 6	 15	 1	 3     0.469926186    0.010824403    0.007296306    0.004133974    0.007995725    0.000893797    0.014289494    0.757507781
527	 45006	 15342	 4141859	 6	 15	 1	 3     0.469927321    0.010799307    0.007296384    0.004133987    0.007961646    0.000911752    0.014252108    0.757734014
528	 45342	 15454	 4187201	 6	 15	 1	 3     0.469928541    0.010771296    0.007296535    0.004134030    0.007923470    0.000872861    0.014211837    0.757910150
529	 45666	 15563	 4232867	 6	 15	 1	 3     0.469929704    0.010747219    0.007296760    0.004134122    0.007890501    0.000852471    0.014173328    0.758270647
530	 45942	 15655	 4278809	 6	 15	 1	 3     0.469930825    0.010719481    0.007296943    0.004134209    0.007852510    0.000877195    0.014136100    0.758305412
531	 46290	 15771	 4325099	 6	 15	 1	 3     0.469931970    0.010692649    0.007297034    0.004134229    0.007815756    0.000849989    0.014097970    0.758453136
532	 46620	 15881	 4371719	 6	 15	 1	 3     0.469932999    0.010669692    0.007297110    0.004134255    0.007784248    0.000843869    0.014063630    0.758672740
533	 46926	 15987	 4418645	 6	 15	 1	 3     0.469934004    0.010648832    0.007297201    0.004134274    0.007755545    0.000847355    0.014030027    0.759002936
534	 47244	 16095	 4465889	 6	 15	 1	 3     0.469935015    0.010625924    0.007297277    0.004134309    0.007723990    0.000801520    0.013996121    0.759204931
535	 47520	 16188	 4513409	 6	 15	 1	 3     0.469935886    0.010602479    0.007297393    0.004134377    0.007691594    0.000842972    0.013966835    0.759118211
536	 47868	 16304	 4561277	 6	 15	 1	 3     0.469936851    0.010581857    0.007297558    0.004134470    0.007662985    0.000800166    0.013934327    0.759409234
537	 48180	 16412	 4609457	 6	 15	 1	 3     0.469937731    0.010562690    0.007297649    0.004134499    0.007636409    0.000839730    0.013904615    0.759653559
538	 48498	 16520	 4657955	 6	 15	 1	 3     0.469938719    0.010537605    0.007297746    0.004134525    0.007601580    0.000826357    0.013871195    0.759675380
539	 48816	 16627	 4706771	 6	 15	 1	 3     0.469939704    0.010513961    0.007297851    0.004134567    0.007568669    0.000831125    0.013837769    0.759801784
540	 49140	 16736	 4755911	 6	 15	 1	 3     0.469940703    0.010490684    0.007297910    0.004134598    0.007536244    0.000850171    0.013803809    0.759984755
541	 49476	 16850	 4805387	 6	 15	 1	 3     0.469941751    0.010468331    0.007298015    0.004134650    0.007504995    0.000824410    0.013768078    0.760333560
542	 49806	 16960	 4855193	 6	 15	 1	 3     0.469942761    0.010443217    0.007298141    0.004134730    0.007469801    0.000794515    0.013733574    0.760415122
543	 50094	 17056	 4905287	 6	 15	 1	 3     0.469943616    0.010420782    0.007298194    0.004134758    0.007438350    0.000798516    0.013704268    0.760404145
544	 50436	 17170	 4955723	 6	 15	 1	 3     0.469944489    0.010401471    0.007298287    0.004134776    0.007411181    0.000802291    0.013674297    0.760658559
545	 50760	 17278	 5006483	 6	 15	 1	 3     0.469945418    0.010382373    0.007298379    0.004134804    0.007384263    0.000770202    0.013642343    0.761040357
546	 51036	 17372	 5057519	 6	 15	 1	 3     0.469946265    0.010361975    0.007298445    0.004134824    0.007355490    0.000800425    0.013613153    0.761173797
547	 51378	 17486	 5108897	 6	 15	 1	 3     0.469947224    0.010339908    0.007298534    0.004134850    0.007324281    0.000796002    0.013579989    0.761407679
548	 51702	 17595	 5160599	 6	 15	 1	 3     0.469948171    0.010319672    0.007298684    0.004134914    0.007295535    0.000805847    0.013547188    0.761757476
549	 60319	 17595	 5220918	 7	 18	 1	 3     0.469967563    0.009534305    0.006137416    0.004021784    0.007296239    0.000800524    0.012856885    0.741571954
550	 60697	 17704	 5281615	 7	 18	 1	 3     0.469968501    0.009512218    0.006137552    0.004021875    0.007267238    0.000786491    0.012822543    0.741835568
551	 61110	 17822	 5342725	 7	 18	 1	 3     0.469969376    0.009489072    0.006137632    0.004021931    0.007236848    0.000769411    0.012790414    0.741889376
552	 61474	 17928	 5404199	 7	 18	 1	 3     0.469970218    0.009467482    0.006137686    0.004021954    0.007208469    0.000788374    0.012759440    0.741998248
553	 61859	 18039	 5466058	 7	 18	 1	 3     0.469971129    0.009445951    0.006137805    0.004022052    0.007180065    0.000791996    0.012725841    0.742265349
554	 62244	 18151	 5528302	 7	 18	 1	 3     0.469972058    0.009418889    0.006137895    0.004022118    0.007144349    0.000752232    0.012691518    0.742140488
555	 62650	 18270	 5590952	 7	 18	 1	 3     0.469972796    0.009396765    0.006137933    0.004022126    0.007115122    0.000805855    0.012664155    0.741997028
556	 63133	 18408	 5654085	 7	 18	 1	 3     0.469973784    0.009370799    0.006138016    0.004022160    0.007080723    0.000756990    0.012627441    0.742098037
557	 63553	 18528	 5717638	 7	 18	 1	 3     0.469974606    0.009347529    0.006138068    0.004022191    0.007049852    0.000771247    0.012596800    0.742055856
558	 63994	 18655	 5781632	 7	 18	 1	 3     0.469975463    0.009325543    0.006138123    0.004022218    0.007020627    0.000734616    0.012564775    0.742197397
559	 64365	 18761	 5845997	 7	 18	 1	 3     0.469976229    0.009302141    0.006138167    0.004022247    0.006989473    0.000741510    0.012536085    0.742029177
560	 64764	 18875	 5910761	 7	 18	 1	 3     0.469976975    0.009279445    0.006138211    0.004022263    0.006959200    0.000759182    0.012508093    0.741875274
561	 65177	 18994	 5975938	 7	 18	 1	 3     0.469977770    0.009255054    0.006138265    0.004022282    0.006926596    0.000745485    0.012478179    0.741699113
562	 65632	 19127	 6041570	 7	 18	 1	 3     0.469978545    0.009235115    0.006138374    0.004022370    0.006899834    0.000746183    0.012448965    0.741837965
563	 66038	 19249	 6107608	 7	 18	 1	 3     0.469979302    0.009214216    0.006138455    0.004022435    0.006871765    0.000765871    0.012420358    0.741864023
564	 66521	 19387	 6174129	 7	 18	 1	 3     0.469980097    0.009192836    0.006138514    0.004022456    0.006843016    0.000724568    0.012390242    0.741941586
565	 66927	 19504	 6241056	 7	 18	 1	 3     0.469980829    0.009172717    0.006138561    0.004022463    0.006815923    0.000719685    0.012362421    0.741983880
566	 67340	 19622	 6308396	 7	 18	 1	 3     0.469981539    0.009152688    0.006138607    0.004022477    0.006788903    0.000737143    0.012335421    0.741984218
567	 67816	 19758	 6376212	 7	 18	 1	 3     0.469982317    0.009135352    0.006138674    0.004022494    0.006765451    0.000717670    0.012305723    0.742366079
568	 68208	 19870	 6444420	 7	 18	 1	 3     0.469983051    0.009115941    0.006138717    0.004022499    0.006739179    0.000715796    0.012277688    0.742480269
569	 68614	 19987	 6513034	 7	 18	 1	 3     0.469983777    0.009097930    0.006138769    0.004022497    0.006714748    0.000700465    0.012249860    0.742696668
570	 69020	 20106	 6582054	 7	 18	 1	 3     0.469984479    0.009078832    0.006138809    0.004022488    0.006688813    0.000698165    0.012222899    0.742772368
571	 69440	 20229	 6651494	 7	 18	 1	 3     0.469985113    0.009061099    0.006138858    0.004022510    0.006664678    0.000714797    0.012198502    0.742804237
572	 69888	 20358	 6721382	 7	 18	 1	 3     0.469985833    0.009041476    0.006138924    0.004022554    0.006637914    0.000719607    0.012170724    0.742887300
573	 70343	 20492	 6791725	 7	 18	 1	 3     0.469986629    0.009021747    0.006138992    0.004022596    0.006610952    0.000698782    0.012139940    0.743145941
574	 70791	 20621	 6862516	 7	 18	 1	 3     0.469987316    0.009003669    0.006139052    0.004022609    0.006586205    0.000685074    0.012113311    0.743287210
575	 71239	 20749	 6933755	 7	 18	 1	 3     0.469987984    0.008986554    0.006139123    0.004022645    0.006562722    0.000683224    0.012087363    0.743466895
576	 71652	 20869	 7005407	 7	 18	 1	 3     0.469988654    0.008968392    0.006139169    0.004022660    0.006537787    0.000673670    0.012061271    0.743569403
577	 72058	 20985	 7077465	 7	 18	 1	 3     0.469989327    0.008952690    0.006139215    0.004022672    0.006516187    0.000669637    0.012035019    0.743886666
578	 72422	 21090	 7149887	 7	 18	 1	 3     0.469989954    0.008937016    0.006139261    0.004022690    0.006494592    0.000682091    0.012010506    0.744099834
579	 72870	 21218	 7222757	 7	 18	 1	 3     0.469990613    0.008920113    0.006139325    0.004022714    0.006471251    0.000676106    0.011984703    0.744291526
580	 73304	 21345	 7296061	 7	 18	 1	 3     0.469991233    0.008902652    0.006139395    0.004022761    0.006447096    0.000690571    0.011960355    0.744346797
581	 73815	 21493	 7369876	 7	 18	 1	 3     0.469991859    0.008885105    0.006139476    0.004022807    0.006422766    0.000679999    0.011935740    0.744411744
582	 74298	 21633	 7444174	 7	 18	 1	 3     0.469992456    0.008867579    0.006139520    0.004022821    0.006398457    0.000673346    0.011912212    0.744410787
583	 74781	 21771	 7518955	 7	 18	 1	 3     0.469993102    0.008848608    0.006139564    0.004022843    0.006372097    0.000694026    0.011886707    0.744412063
584	 75320	 21925	 7594275	 7	 18	 1	 3     0.469993751    0.008828933    0.006139621    0.004022881    0.006344692    0.000676898    0.011861027    0.744364983
585	 75838	 22077	 7670113	 7	 18	 1	 3     0.469994378    0.008810356    0.006139686    0.004022913    0.006318753    0.000666413    0.011836155    0.744359637
586	 76328	 22219	 7746441	 7	 18	 1	 3     0.469994978    0.008791507    0.006139740    0.004022951    0.006292391    0.000654773    0.011812280    0.744268424
587	 76853	 22372	 7823294	 7	 18	 1	 3     0.469995554    0.008774064    0.006139788    0.004022985    0.006267950    0.000665611    0.011789353    0.744236237
588	 77413	 22536	 7900707	 7	 18	 1	 3     0.469996160    0.008756040    0.006139858    0.004023040    0.006242625    0.000662395    0.011765177    0.744233581
589	 77931	 22688	 7978638	 7	 18	 1	 3     0.469996759    0.008737983    0.006139903    0.004023069    0.006217230    0.000667444    0.011741215    0.744214563
590	 78505	 22852	 8057143	 7	 18	 1	 3     0.469997364    0.008720176    0.006139947    0.004023079    0.006192133    0.000674806    0.011716960    0.744235360
591	 79086	 23019	 8136229	 7	 18	 1	 3     0.469997996    0.008701756    0.006140000    0.004023105    0.006166113    0.000671641    0.011691583    0.744275253
592	 79639	 23178	 8215868	 7	 18	 1	 3     0.469998630    0.008683043    0.006140049    0.004023124    0.006139629    0.000649731    0.011666084    0.744298042
593	 91016	 23178	 8306884	 8	 19	 1	 3     0.470017301    0.007847470    0.004886922    0.003688013    0.006140096    0.000649720    0.010887904    0.720751193
594	 91720	 23362	 8398604	 8	 19	 1	 3     0.470017857    0.007830260    0.004886974    0.003688047    0.006118043    0.000652143    0.010863876    0.720761169
595	 92400	 23535	 8491004	 8	 19	 1	 3     0.470018445    0.007811195    0.004887035    0.003688093    0.006093575    0.000645245    0.010838383    0.720697414
596	 93104	 23711	 8584108	 8	 19	 1	 3     0.470019003    0.007792988    0.004887080    0.003688118    0.006070182    0.000627672    0.010814183    0.720626642
597	 93752	 23877	 8677860	 8	 19	 1	 3     0.470019552    0.007777246    0.004887143    0.003688150    0.006049908    0.000642600    0.010790277    0.720764205
598	 94448	 24054	 8772308	 8	 19	 1	 3     0.470020106    0.007759743    0.004887183    0.003688172    0.006027359    0.000646134    0.010766118    0.720755918
599	 95192	 24242	 8867500	 8	 19	 1	 3     0.470020659    0.007742793    0.004887241    0.003688208    0.006005474    0.000641231    0.010741938    0.720800391
600	 95968	 24439	 8963468	 8	 19	 1	 3     0.470021212    0.007725029    0.004887305    0.003688249    0.005982502    0.000626496    0.010717727    0.720771272
601	 96648	 24613	 9060116	 8	 19	 1	 3     0.470021762    0.007706813    0.004887352    0.003688272    0.005958923    0.000628497    0.010693565    0.720696322
602	 97376	 24797	 9157492	 8	 19	 1	 3     0.470022324    0.007688243    0.004887405    0.003688303    0.005934842    0.000614075    0.010668867    0.720624083
603	 98088	 24977	 9255580	 8	 19	 1	 3     0.470022829    0.007670609    0.004887439    0.003688326    0.005911953    0.000636753    0.010646583    0.720476184
604	 98944	 25195	 9354524	 8	 19	 1	 3     0.470023379    0.007651799    0.004887479    0.003688348    0.005887493    0.000636199    0.010622258    0.720355163
605	 99848	 25421	 9454372	 8	 19	 1	 3     0.470023919    0.007634964    0.004887521    0.003688380    0.005865562    0.000628038    0.010598349    0.720391901
606	 100680	 25632	 9555052	 8	 19	 1	 3     0.470024458    0.007617075    0.004887568    0.003688410    0.005842218    0.000617505    0.010574419    0.720330328
607	 101592	 25867	 9656644	 8	 19	 1	 3     0.470024967    0.007601168    0.004887616    0.003688441    0.005821423    0.000613743    0.010551792    0.720367504
608	 102472	 26088	 9759116	 8	 19	 1	 3     0.470025475    0.007584462    0.004887651    0.003688459    0.005799563    0.000620634    0.010529106    0.720332923
609	 103344	 26310	 9862460	 8	 19	 1	 3     0.470026001    0.007567590    0.004887686    0.003688483    0.005777451    0.000612062    0.010505615    0.720337608
610	 104200	 26524	 9966660	 8	 19	 1	 3     0.470026523    0.007550038    0.004887720    0.003688507    0.005754413    0.000613750    0.010482217    0.720271149
611	 105072	 26743	 10071732	 8	 19	 1	 3     0.470027030    0.007532981    0.004887763    0.003688530    0.005731978    0.000607729    0.010459495    0.720205064
612	 105976	 26981	 10177708	 8	 19	 1	 3     0.470027531    0.007519534    0.004887838    0.003688579    0.005714230    0.000601253    0.010436938    0.720473138
613	 106880	 27208	 10284588	 8	 19	 1	 3     0.470028035    0.007503640    0.004887877    0.003688603    0.005693266    0.000599803    0.010414190    0.720520790
614	 107760	 27428	 10392348	 8	 19	 1	 3     0.470028533    0.007487400    0.004887910    0.003688623    0.005671817    0.000604191    0.010391725    0.720515626
615	 108648	 27654	 10500996	 8	 19	 1	 3     0.470029031    0.007471410    0.004887953    0.003688648    0.005650653    0.000604051    0.010369163    0.720541295
616	 109616	 27896	 10610612	 8	 19	 1	 3     0.470029534    0.007456644    0.004888010    0.003688685    0.005631065    0.000600428    0.010346338    0.720703653
617	 110552	 28131	 10721164	 8	 19	 1	 3     0.470030031    0.007441852    0.004888058    0.003688719    0.005611421    0.000595848    0.010323748    0.720847903
618	 111472	 28364	 10832636	 8	 19	 1	 3     0.470030518    0.007426250    0.004888089    0.003688737    0.005590687    0.000600478    0.010301537    0.720887588
619	 112520	 28630	 10945156	 8	 19	 1	 3     0.470030990    0.007410637    0.004888129    0.003688766    0.005569896    0.000607395    0.010279968    0.720881341
620	 113664	 28922	 11058820	 8	 19	 1	 3     0.470031480    0.007395129    0.004888188    0.003688797    0.005549194    0.000584593    0.010257533    0.720946174
621	 114688	 29181	 11173508	 8	 19	 1	 3     0.470031942    0.007380127    0.004888223    0.003688819    0.005529154    0.000587070    0.010236360    0.720971790
622	 115680	 29431	 11289188	 8	 19	 1	 3     0.470032390    0.007365061    0.004888262    0.003688842    0.005508994    0.000595618    0.010215748    0.720951708
623	 116776	 29705	 11405964	 8	 19	 1	 3     0.470032860    0.007349969    0.004888313    0.003688874    0.005488755    0.000588430    0.010194124    0.721000563
624	 117856	 29980	 11523820	 8	 19	 1	 3     0.470033320    0.007333240    0.004888353    0.003688898    0.005466298    0.000587061    0.010172898    0.720860500
625	 118960	 30262	 11642780	 8	 19	 1	 3     0.470033790    0.007318177    0.004888400    0.003688924    0.005446032    0.000588892    0.010151152    0.720920813
626	 120096	 30549	 11762876	 8	 19	 1	 3     0.470034267    0.007301580    0.004888442    0.003688947    0.005423670    0.000579838    0.010129017    0.720857639
627	 121232	 30836	 11884108	 8	 19	 1	 3     0.470034720    0.007287822    0.004888490    0.003688977    0.005405092    0.000572693    0.010108009    0.720994857
628	 122368	 31123	 12006476	 8	 19	 1	 3     0.470035159    0.007274400    0.004888545    0.003689007    0.005386930    0.000582574    0.010087542    0.721127102
629	 123544	 31417	 12130020	 8	 19	 1	 3     0.470035615    0.007259597    0.004888596    0.003689031    0.005366878    0.000575318    0.010066276    0.721180051
630	 124688	 31705	 12254708	 8	 19	 1	 3     0.470036073    0.007244631    0.004888652    0.003689059    0.005346566    0.000572446    0.010044894    0.721225282
631	 125872	 32007	 12380580	 8	 19	 1	 3     0.470036506    0.007229419    0.004888695    0.003689082    0.005325896    0.000564525    0.010024579    0.721169339
632	 127072	 32307	 12507652	 8	 19	 1	 3     0.470036939    0.007215614    0.004888730    0.003689102    0.005307109    0.000568198    0.010004293    0.721251777
633	 128312	 32620	 12635964	 8	 19	 1	 3     0.470037370    0.007201693    0.004888794    0.003689144    0.005288108    0.000568601    0.009983989    0.721324253
634	 129616	 32946	 12765580	 8	 19	 1	 3     0.470037794    0.007187849    0.004888856    0.003689179    0.005269180    0.000574185    0.009964009    0.721381192
635	 130920	 33274	 12896500	 8	 19	 1	 3     0.470038237    0.007174520    0.004888923    0.003689222    0.005250921    0.000571101    0.009943091    0.721558347
636	 132200	 33597	 13028700	 8	 19	 1	 3     0.470038672    0.007161400    0.004888982    0.003689256    0.005232925    0.000558273    0.009922521    0.721731934
637	 133480	 33925	 13162180	 8	 19	 1	 3     0.470039103    0.007147093    0.004889048    0.003689296    0.005213267    0.000559683    0.009902086    0.721776547
638	 134752	 34245	 13296932	 8	 19	 1	 3     0.470039527    0.007133356    0.004889114    0.003689337    0.005194356    0.000544061    0.009881919    0.721859404
639	 136008	 34563	 13432940	 8	 19	 1	 3     0.470039941    0.007120782    0.004889185    0.003689377    0.005177007    0.000553141    0.009862216    0.722026544
640	 137296	 34888	 13570236	 8	 19	 1	 3     0.470040372    0.007108583    0.004889268    0.003689421    0.005160137    0.000546734    0.009841665    0.722294781
641	 138592	 35214	 13708828	 8	 19	 1	 3     0.470040776    0.007097198    0.004889357    0.003689470    0.005144356    0.000552681    0.009822328    0.722557605
642	 139968	 35559	 13848796	 8	 19	 1	 3     0.470041196    0.007086564    0.004889436    0.003689506    0.005129601    0.000551042    0.009802239    0.722953542
643	 141416	 35921	 13990212	 8	 19	 1	 3     0.470041615    0.007073653    0.004889507    0.003689540    0.005111681    0.000542388    0.009782097    0.723122296
644	 142760	 36257	 14132972	 8	 19	 1	 3     0.470042024    0.007060032    0.004889565    0.003689567    0.005092760    0.000551033    0.009762455    0.723182046
645	 144280	 36637	 14277252	 8	 19	 1	 3     0.470042446    0.007045822    0.004889620    0.003689594    0.005072989    0.000533950    0.009742116    0.723233219
646	 145648	 36979	 14422900	 8	 19	 1	 3     0.470042840    0.007032759    0.004889690    0.003689631    0.005054763    0.000539039    0.009723093    0.723304705
647	 147136	 37354	 14570036	 8	 19	 1	 3     0.470043255    0.007019701    0.004889763    0.003689673    0.005036509    0.000540049    0.009702973    0.723458800
648	 148560	 37710	 14718596	 8	 19	 1	 3     0.470043658    0.007006691    0.004889825    0.003689706    0.005018299    0.000533580    0.009683465    0.723572695
649	 150024	 38078	 14868620	 8	 19	 1	 3     0.470044050    0.006993364    0.004889883    0.003689734    0.004999618    0.000526562    0.009664408    0.723620543
650	 151456	 38443	 15020076	 8	 19	 1	 3     0.470044442    0.006979593    0.004889947    0.003689759    0.004980275    0.000529152    0.009645288    0.723627275
651	 152960	 38823	 15173036	 8	 19	 1	 3     0.470044847    0.006967336    0.004890030    0.003689799    0.004963001    0.000523277    0.009625570    0.723836184
652	 154392	 39184	 15327428	 8	 19	 1	 3     0.470045246    0.006955130    0.004890119    0.003689836    0.004945763    0.000523471    0.009606071    0.724034819
653	 155952	 39575	 15483380	 8	 19	 1	 3     0.470045644    0.006943159    0.004890199    0.003689869    0.004928834    0.000524102    0.009586564    0.724259349
654	 157456	 39951	 15640836	 8	 19	 1	 3     0.470046050    0.006929616    0.004890277    0.003689899    0.004909661    0.000521615    0.009566627    0.724353080
655	 159024	 40343	 15799860	 8	 19	 1	 3     0.470046453    0.006917323    0.004890361    0.003689934    0.004892210    0.000518389    0.009546804    0.724569474
656	 160496	 40711	 15960356	 8	 19	 1	 3     0.470046845    0.006904272    0.004890452    0.003689970    0.004873649    0.000519428    0.009527508    0.724667198
657	 180558	 40711	 16140914	 9	 28	 1	 4     0.470061330    0.006715646    0.004618801    0.003060948    0.004875098    0.000518898    0.008783837    0.764545892
658	 182322	 41103	 16323236	 9	 28	 1	 4     0.470061728    0.006703343    0.004618892    0.003060978    0.004858050    0.000520170    0.008762505    0.765003097
659	 184095	 41499	 16507331	 9	 28	 1	 4     0.470062136    0.006690541    0.004619002    0.003061009    0.004840264    0.000520469    0.008740557    0.765459364
660	 185922	 41906	 16693253	 9	 28	 1	 4     0.470062560    0.006677312    0.004619131    0.003061041    0.004821838    0.000512867    0.008717769    0.765942708
661	 187605	 42282	 16880858	 9	 28	 1	 4     0.470062969    0.006664315    0.004619246    0.003061063    0.004803713    0.000520576    0.008695646    0.766396802
662	 189396	 42681	 17070254	 9	 28	 1	 4     0.470063388    0.006650754    0.004619345    0.003061082    0.004784787    0.000518707    0.008672991    0.766835138
663	 191160	 43076	 17261414	 9	 28	 1	 4     0.470063794    0.006638197    0.004619438    0.003061108    0.004767228    0.000511718    0.008650965    0.767336111
664	 192897	 43469	 17454311	 9	 28	 1	 4     0.470064201    0.006625263    0.004619545    0.003061133    0.004749096    0.000504791    0.008628811    0.767807166
665	 194616	 43857	 17648927	 9	 28	 1	 4     0.470064585    0.006612607    0.004619634    0.003061160    0.004731338    0.000512728    0.008607877    0.768204172
666	 196443	 44269	 17845370	 9	 28	 1	 4     0.470065001    0.006599032    0.004619735    0.003061186    0.004712246    0.000510272    0.008585118    0.768659360
667	 198162	 44655	 18043532	 9	 28	 1	 4     0.470065387    0.006586199    0.004619815    0.003061214    0.004694180    0.000509031    0.008563961    0.769059983
668	 199980	 45063	 18243512	 9	 28	 1	 4     0.470065762    0.006572758    0.004619886    0.003061244    0.004675232    0.000499248    0.008543366    0.769340491
669	 201690	 45448	 18445202	 9	 28	 1	 4     0.470066125    0.006558969    0.004619939    0.003061268    0.004655775    0.000512266    0.008523380    0.769526770
670	 203544	 45861	 18648746	 9	 28	 1	 4     0.470066512    0.006546956    0.004620004    0.003061292    0.004638771    0.000503131    0.008502002    0.770048795
671	 205308	 46254	 18854054	 9	 28	 1	 4     0.470066872    0.006535453    0.004620061    0.003061316    0.004622465    0.000504559    0.008482075    0.770501750
672	 207108	 46659	 19061162	 9	 28	 1	 4     0.470067240    0.006523178    0.004620115    0.003061342    0.004605039    0.000495753    0.008461654    0.770910468
673	 230120	 46659	 19291282	 10	 38	 1	 5     0.470077209    0.006218025    0.004176675    0.002134279    0.004606432    0.000495544    0.007888402    0.788248949
674	 231970	 47029	 19523252	 10	 38	 1	 5     0.470077575    0.006204915    0.004176749    0.002134324    0.004588653    0.000504731    0.007866575    0.788769560
675	 234060	 47449	 19757312	 10	 38	 1	 5     0.470077937    0.006192838    0.004176823    0.002134365    0.004572241    0.000491813    0.007844887    0.789410675
676	 236030	 47846	 19993342	 10	 38	 1	 5     0.470078297    0.006179252    0.004176897    0.002134410    0.004553756    0.000496098    0.007823305    0.789851836
677	 238160	 48272	 20231502	 10	 38	 1	 5     0.470078659    0.006166263    0.004176968    0.002134448    0.004536048    0.000483026    0.007801548    0.790389653
678	 240020	 48646	 20471522	 10	 38	 1	 5     0.470078992    0.006152634    0.004177019    0.002134477    0.004517456    0.000487961    0.007781409    0.790683792
679	 242200	 49084	 20713722	 10	 38	 1	 5     0.470079339    0.006139912    0.004177100    0.002134523    0.004500039    0.000481855    0.007760473    0.791177530
680	 244130	 49470	 20957852	 10	 38	 1	 5     0.470079673    0.006125911    0.004177164    0.002134560    0.004480857    0.000487716    0.007740171    0.791443897
681	 246330	 49911	 21204182	 10	 38	 1	 5     0.470080019    0.006112899    0.004177242    0.002134601    0.004462980    0.000475178    0.007719142    0.791914302
682	 248140	 50274	 21452322	 10	 38	 1	 5     0.470080341    0.006098686    0.004177304    0.002134640    0.004443433    0.000473377    0.007699521    0.792086349
683	 250190	 50686	 21702512	 10	 38	 1	 5     0.470080666    0.006085440    0.004177364    0.002134670    0.004425179    0.000462088    0.007679672    0.792408835
684	 252050	 51060	 21954562	 10	 38	 1	 5     0.470080974    0.006072372    0.004177419    0.002134707    0.004407138    0.000476593    0.007660771    0.792658126
685	 254220	 51495	 22208782	 10	 38	 1	 5     0.470081291    0.006061135    0.004177469    0.002134730    0.004391596    0.000460145    0.007641270    0.793210400
686	 256120	 51876	 22464902	 10	 38	 1	 5     0.470081589    0.006048962    0.004177496    0.002134749    0.004374753    0.000472773    0.007622927    0.793522151
687	 258140	 52281	 22723042	 10	 38	 1	 5     0.470081908    0.006036534    0.004177545    0.002134779    0.004357506    0.000463992    0.007603220    0.793944456
688	 260120	 52679	 22983162	 10	 38	 1	 5     0.470082215    0.006024118    0.004177593    0.002134809    0.004340244    0.000466374    0.007584236    0.794294699
689	 262090	 53076	 23245252	 10	 38	 1	 5     0.470082522    0.006011598    0.004177639    0.002134836    0.004322805    0.000461110    0.007565168    0.794641727
690	 264160	 53491	 23509412	 10	 38	 1	 5     0.470082820    0.006000556    0.004177677    0.002134857    0.004307400    0.000454916    0.007546654    0.795128053
691	 266080	 53875	 23775492	 10	 38	 1	 5     0.470083112    0.005988171    0.004177716    0.002134883    0.004290091    0.000459115    0.007528458    0.795404611
692	 268090	 54279	 24043582	 10	 38	 1	 5     0.470083414    0.005976135    0.004177763    0.002134910    0.004273228    0.000458282    0.007509564    0.795803118
693	 270010	 54666	 24313592	 10	 38	 1	 5     0.470083702    0.005964512    0.004177806    0.002134938    0.004256917    0.000455781    0.007491526    0.796167812
694	 271920	 55049	 24585512	 10	 38	 1	 5     0.470083995    0.005951905    0.004177845    0.002134961    0.004239196    0.000458203    0.007473098    0.796444085
695	 273930	 55453	 24859442	 10	 38	 1	 5     0.470084285    0.005940215    0.004177899    0.002134988    0.004222715    0.000455099    0.007454802    0.796830700
696	 275950	 55858	 25135392	 10	 38	 1	 5     0.470084572    0.005927996    0.004177936    0.002135011    0.004205471    0.000454147    0.007436731    0.797123886
697	 278000	 56268	 25413392	 10	 38	 1	 5     0.470084863    0.005915689    0.004177986    0.002135044    0.004188055    0.000450896    0.007418322    0.797442972
698	 279940	 56657	 25693332	 10	 38	 1	 5     0.470085155    0.005902930    0.004178030    0.002135073    0.004169970    0.000443717    0.007399779    0.797717119
699	 307934	 56657	 26001266	 11	 49	 1	 6     0.470090004    0.005697137    0.003880898    0.002077454    0.004170852    0.000443966    0.007085053    0.804106517
700	 310134	 57059	 26311400	 11	 49	 1	 6     0.470090285    0.005685139    0.003880943    0.002077481    0.004154406    0.000451660    0.007066348    0.804537116
701	 312378	 57471	 26623778	 11	 49	 1	 6     0.470090570    0.005672005    0.003880974    0.002077498    0.004136384    0.000440652    0.007047366    0.804840427
702	 314490	 57858	 26938268	 11	 49	 1	 6     0.470090850    0.005659412    0.003881014    0.002077519    0.004119063    0.000435975    0.007028674    0.805189156
703	 316558	 58236	 27254826	 11	 49	 1	 6     0.470091116    0.005647141    0.003881038    0.002077533    0.004102163    0.000439457    0.007010863    0.805484449
704	 318626	 58615	 27573452	 11	 49	 1	 6     0.470091387    0.005635510    0.003881065    0.002077551    0.004086111    0.000441668    0.006992642    0.805919948
705	 320859	 59022	 27894311	 11	 49	 1	 6     0.470091673    0.005623183    0.003881094    0.002077569    0.004069066    0.000434821    0.006973444    0.806371026
706	 323037	 59420	 28217348	 11	 49	 1	 6     0.470091943    0.005611260    0.003881118    0.002077582    0.004052549    0.000438864    0.006955177    0.806774590
707	 325314	 59836	 28542662	 11	 49	 1	 6     0.470092220    0.005598947    0.003881146    0.002077597    0.004035456    0.000436503    0.006936448    0.807177762
708	 327591	 60253	 28870253	 11	 49	 1	 6     0.470092489    0.005587370    0.003881174    0.002077614    0.004019352    0.000434202    0.006918198    0.807633665
709	 329659	 60632	 29199912	 11	 49	 1	 6     0.470092762    0.005574422    0.003881199    0.002077628    0.004001310    0.000428785    0.006899618    0.807931986
710	 332013	 61062	 29531925	 11	 49	 1	 6     0.470093021    0.005563281    0.003881220    0.002077641    0.003985753    0.000432655    0.006881963    0.808385746
711	 334235	 61467	 29866160	 11	 49	 1	 6     0.470093284    0.005550708    0.003881239    0.002077654    0.003968166    0.000429904    0.006863944    0.808676165
712	 336556	 61891	 30202716	 11	 49	 1	 6     0.470093554    0.005538853    0.003881269    0.002077672    0.003951538    0.000429214    0.006845423    0.809132414
713	 338822	 62303	 30541538	 11	 49	 1	 6     0.470093819    0.005527629    0.003881297    0.002077691    0.003935762    0.000421768    0.006827192    0.809649063
714	 340879	 62677	 30882417	 11	 49	 1	 6     0.470094077    0.005516201    0.003881320    0.002077706    0.003919672    0.000428289    0.006809446    0.810080807
715	 343145	 63089	 31225562	 11	 49	 1	 6     0.470094344    0.005504304    0.003881350    0.002077726    0.003902882    0.000420108    0.006790991    0.810530392
716	 345422	 63503	 31570984	 11	 49	 1	 6     0.470094595    0.005492304    0.003881367    0.002077736    0.003885922    0.000422063    0.006773574    0.810842830
717	 347732	 63926	 31918716	 11	 49	 1	 6     0.470094849    0.005481843    0.003881392    0.002077753    0.003871098    0.000417266    0.006755934    0.811411563
718	 379344	 63926	 32298060	 12	 54	 1	 6     0.470099736    0.005122919    0.003354931    0.001559774    0.003871529    0.000417295    0.006406827    0.799603236
719	 381768	 64332	 32679828	 12	 54	 1	 6     0.470099985    0.005111109    0.003354949    0.001559781    0.003855872    0.000416820    0.006388546    0.800042520
720	 384288	 64755	 33064116	 12	 54	 1	 6     0.470100225    0.005099735    0.003354968    0.001559785    0.003840766    0.000413608    0.006370895    0.800473807
721	 386736	 65165	 33450852	 12	 54	 1	 6     0.470100469    0.005087899    0.003354984    0.001559789    0.003825023    0.000410338    0.006352833    0.800886597
722	 389064	 65554	 33839916	 12	 54	 1	 6     0.470100709    0.005075700    0.003354998    0.001559792    0.003808769    0.000410005    0.006335046    0.801209726
723	 391692	 65992	 34231608	 12	 54	 1	 6     0.470100950    0.005064076    0.003355013    0.001559796    0.003793252    0.000409160    0.006317121    0.801643100
724	 394200	 66410	 34625808	 12	 54	 1	 6     0.470101186    0.005052170    0.003355028    0.001559799    0.003777329    0.000409260    0.006299542    0.801990064
725	 396732	 66832	 35022540	 12	 54	 1	 6     0.470101421    0.005041382    0.003355043    0.001559803    0.003762874    0.000409587    0.006281983    0.802514414
726	 399384	 67276	 35421924	 12	 54	 1	 6     0.470101663    0.005029838    0.003355062    0.001559807    0.003747376    0.000398935    0.006263882    0.802990564
727	 401784	 67678	 35823708	 12	 54	 1	 6     0.470101885    0.005018202    0.003355075    0.001559810    0.003731732    0.000400227    0.006247184    0.803274241
728	 404196	 68083	 36227904	 12	 54	 1	 6     0.470102109    0.005006746    0.003355089    0.001559813    0.003716299    0.000402501    0.006230324    0.803609262
729	 406860	 68529	 36634764	 12	 54	 1	 6     0.470102345    0.004995539    0.003355105    0.001559817    0.003701172    0.000394003    0.006212438    0.804118923


==> data/lshaped/criterionA/varth1_thX0.1_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.016001621    0.145571194    0.738866350
12	 47	 124	 528	 1	 1	 1	 0     0.447349429    0.106706251    0.063764494    0.063764494    0.085558829    0.016029999    0.144614306    0.737867878
13	 48	 126	 576	 1	 1	 1	 0     0.447660793    0.105833634    0.063676433    0.063676433    0.084534430    0.016002879    0.143647569    0.736758961
14	 49	 128	 625	 1	 1	 1	 0     0.447970874    0.104946397    0.063556940    0.063556940    0.083512045    0.016031041    0.142677628    0.735549076
15	 50	 130	 675	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.014863479    0.141697550    0.734246494
16	 51	 132	 726	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.015389561    0.140815338    0.734143492
17	 52	 134	 778	 1	 1	 1	 0     0.448858051    0.102663815    0.063655168    0.063655168    0.080547368    0.014863769    0.139861573    0.734038756
18	 53	 136	 831	 1	 1	 1	 0     0.449135610    0.102128404    0.063974239    0.063974239    0.079608465    0.015389760    0.138967671    0.734907646
19	 54	 138	 885	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.012177541    0.138001112    0.735890848
20	 56	 142	 941	 1	 1	 1	 0     0.449634780    0.101643547    0.065226934    0.065226934    0.077954203    0.012194796    0.137343999    0.740065439
21	 58	 146	 999	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.014669268    0.136682244    0.741058589
22	 60	 151	 1059	 1	 1	 1	 0     0.450174841    0.100960550    0.065605169    0.065605169    0.076739783    0.015579225    0.135563349    0.744748121
23	 62	 156	 1121	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.012677623    0.134287609    0.748593808
24	 63	 158	 1184	 1	 1	 1	 0     0.450768814    0.100226619    0.065739380    0.065739380    0.075655198    0.011076864    0.133575018    0.750339546
25	 64	 160	 1248	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.010658648    0.133012693    0.750730257
26	 65	 162	 1313	 1	 1	 1	 0     0.451083292    0.099707292    0.066256283    0.066256283    0.074509389    0.010659226    0.132509142    0.752455943
27	 66	 164	 1379	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.010579252    0.132003616    0.751612667
28	 67	 166	 1446	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.010585888    0.131524634    0.755271480
29	 68	 168	 1514	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.009573766    0.131043296    0.757258510
30	 69	 170	 1583	 1	 1	 1	 0     0.451637028    0.098938692    0.066959761    0.066959761    0.072837183    0.009828156    0.130609357    0.757516107
31	 71	 174	 1654	 1	 1	 1	 0     0.451760469    0.098698774    0.066885200    0.066885200    0.072579735    0.009609666    0.130181752    0.758161359
32	 72	 176	 1726	 1	 1	 1	 0     0.451887066    0.098379838    0.066822696    0.066822696    0.072203323    0.009951718    0.129741623    0.758275066
33	 74	 180	 1800	 1	 1	 1	 0     0.452012384    0.098191989    0.066845878    0.066845878    0.071925623    0.012460031    0.129304347    0.759386605
34	 76	 184	 1876	 1	 1	 1	 0     0.452282712    0.097254254    0.066675444    0.066675444    0.070800955    0.012464616    0.128355591    0.757693944
35	 78	 188	 1954	 1	 1	 1	 0     0.452553068    0.096504092    0.066791255    0.066791255    0.069656069    0.009438040    0.127399097    0.757494316
36	 79	 190	 2033	 1	 1	 1	 0     0.452674456    0.096120210    0.066715623    0.066715623    0.069196246    0.009440424    0.126967109    0.757048114
37	 80	 192	 2113	 1	 1	 1	 0     0.452795872    0.095804217    0.066740311    0.066740311    0.068732662    0.011439494    0.126533426    0.757145521
38	 82	 196	 2195	 1	 1	 1	 0     0.452998917    0.095474470    0.066869689    0.066869689    0.068145574    0.011442218    0.125804574    0.758910962
39	 84	 200	 2279	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.009096665    0.125071068    0.766228735
40	 168	 200	 2447	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.012012231    0.103992800    0.715940042
41	 172	 204	 2619	 2	 3	 1	 1     0.458774190    0.074036949    0.022360297    0.017427588    0.070579649    0.011491718    0.102766981    0.720435182
42	 174	 206	 2793	 2	 3	 1	 1     0.458978128    0.073384772    0.022529313    0.017436513    0.069840925    0.011652459    0.101852283    0.720501980
43	 178	 210	 2971	 2	 3	 1	 1     0.459244862    0.073040000    0.022920602    0.017490712    0.069350469    0.011386971    0.100642766    0.725735218
44	 180	 212	 3151	 2	 3	 1	 1     0.459447652    0.072371199    0.023107347    0.017501137    0.068583095    0.009172987    0.099712908    0.725795684
45	 182	 214	 3333	 2	 3	 1	 1     0.459561460    0.072002607    0.023108102    0.017506386    0.068193775    0.010318831    0.099187064    0.725927390
46	 186	 218	 3519	 2	 3	 1	 1     0.459729875    0.071671144    0.023283043    0.017710327    0.067783868    0.009953063    0.098403514    0.728339273
47	 188	 220	 3707	 2	 3	 1	 1     0.459853196    0.071162039    0.023380398    0.017834019    0.067211552    0.009067921    0.097825597    0.727437816
48	 190	 222	 3897	 2	 3	 1	 1     0.459972922    0.070758758    0.023364369    0.017813130    0.066790030    0.010093474    0.097261095    0.727513485
49	 194	 226	 4091	 2	 3	 1	 1     0.460124865    0.070264712    0.023345363    0.017782213    0.066273099    0.009998028    0.096539724    0.727832116
50	 196	 228	 4287	 2	 3	 1	 1     0.460258287    0.069632825    0.023334667    0.017756650    0.065606582    0.008499594    0.095901608    0.726086105
51	 198	 230	 4485	 2	 3	 1	 1     0.460370049    0.069232560    0.023417370    0.017765113    0.065151931    0.008441152    0.095363660    0.725984721
52	 200	 233	 4685	 2	 3	 1	 1     0.460462862    0.068851968    0.023427173    0.017761934    0.064743811    0.008425504    0.094914501    0.725410424
53	 202	 235	 4887	 2	 3	 1	 1     0.460572773    0.068458835    0.023509421    0.017770251    0.064295561    0.008388649    0.094379714    0.725355392
54	 204	 238	 5091	 2	 3	 1	 1     0.460664485    0.068078956    0.023519288    0.017767084    0.063887302    0.008383167    0.093931050    0.724775840
55	 206	 240	 5297	 2	 3	 1	 1     0.460755400    0.067769861    0.023529341    0.017772746    0.063554104    0.008431488    0.093484070    0.724934858
56	 208	 242	 5505	 2	 3	 1	 1     0.460856705    0.067395649    0.023505579    0.017747536    0.063163765    0.008366810    0.092983370    0.724814004
57	 210	 244	 5715	 2	 3	 1	 1     0.460965365    0.067118608    0.023565371    0.017755390    0.062845690    0.008275761    0.092443182    0.726052548
58	 212	 246	 5927	 2	 3	 1	 1     0.461072436    0.066742032    0.023657209    0.017764418    0.062408616    0.009129481    0.091907663    0.726185722
59	 214	 249	 6141	 2	 3	 1	 1     0.461180868    0.066280741    0.023668806    0.017762537    0.061910615    0.009969131    0.091362008    0.725473772
60	 218	 253	 6359	 2	 3	 1	 1     0.461349748    0.065945195    0.023861755    0.017995913    0.061476706    0.009019580    0.090505356    0.728633060
61	 220	 255	 6579	 2	 3	 1	 1     0.461451596    0.065518382    0.023969633    0.018134726    0.060976348    0.010206447    0.089984633    0.728106340
62	 224	 260	 6803	 2	 3	 1	 1     0.461608797    0.064908558    0.024037347    0.018222214    0.060293672    0.008294513    0.089174704    0.727880831
63	 228	 264	 7031	 2	 3	 1	 1     0.461704516    0.064565351    0.024032894    0.018205153    0.059925826    0.007576926    0.088677784    0.728089358
64	 230	 266	 7261	 2	 3	 1	 1     0.461772997    0.064157562    0.024028264    0.018203176    0.059488111    0.008397775    0.088320489    0.726417657
65	 234	 270	 7495	 2	 3	 1	 1     0.461873720    0.063770567    0.024024010    0.018185058    0.059072262    0.007377775    0.087792236    0.726380487
66	 236	 272	 7731	 2	 3	 1	 1     0.461946029    0.063394496    0.024011496    0.018161234    0.058671204    0.009023906    0.087410958    0.725246553
67	 240	 276	 7971	 2	 3	 1	 1     0.462082293    0.063006376    0.024011289    0.018167438    0.058251707    0.008696365    0.086687738    0.726819931
68	 242	 278	 8213	 2	 3	 1	 1     0.462181547    0.062500722    0.024011521    0.018175214    0.057704308    0.007310345    0.086156988    0.725428353
69	 244	 280	 8457	 2	 3	 1	 1     0.462249817    0.062196944    0.024066138    0.018243262    0.057352253    0.008336023    0.085789953    0.724991007
70	 246	 283	 8703	 2	 3	 1	 1     0.462332870    0.061778477    0.024072620    0.018253672    0.056895423    0.007229589    0.085341239    0.723899456
71	 248	 285	 8951	 2	 3	 1	 1     0.462415460    0.061535370    0.024122154    0.018261527    0.056610277    0.007951556    0.084892589    0.724861511
72	 250	 288	 9201	 2	 3	 1	 1     0.462496366    0.061194200    0.024126584    0.018259259    0.056237337    0.007206593    0.084450704    0.724614451
73	 252	 290	 9453	 2	 3	 1	 1     0.462577631    0.060905440    0.024174790    0.018266050    0.055902166    0.008116021    0.084004435    0.725026485
74	 254	 293	 9707	 2	 3	 1	 1     0.462661325    0.060488707    0.024181316    0.018265729    0.055444997    0.007288187    0.083542253    0.724049269
75	 256	 295	 9963	 2	 3	 1	 1     0.462730008    0.060233324    0.024236118    0.018332968    0.055142215    0.008214337    0.083160982    0.724297890
76	 258	 298	 10221	 2	 3	 1	 1     0.462810421    0.059854845    0.024242124    0.018342791    0.054725879    0.007141185    0.082712296    0.723651104
77	 260	 300	 10481	 2	 3	 1	 1     0.462874264    0.059635862    0.024298498    0.018413550    0.054461170    0.006853771    0.082354266    0.724138106
78	 262	 303	 10743	 2	 3	 1	 1     0.462929659    0.059383413    0.024292622    0.018409340    0.054187252    0.006825976    0.082042306    0.723814529
79	 264	 306	 11007	 2	 3	 1	 1     0.462984618    0.059132563    0.024286777    0.018405165    0.053914863    0.006819197    0.081731590    0.723497026
80	 266	 308	 11273	 2	 3	 1	 1     0.463038533    0.058773088    0.024283407    0.018404128    0.053521884    0.008959851    0.081425590    0.721801198
81	 270	 313	 11543	 2	 3	 1	 1     0.463162046    0.058498697    0.024292614    0.018410414    0.053216224    0.009377388    0.080720064    0.724710738
82	 274	 318	 11817	 2	 3	 1	 1     0.463302183    0.058197272    0.024300084    0.018415381    0.052881267    0.007491453    0.079911809    0.728268733
83	 276	 320	 12093	 2	 3	 1	 1     0.463374958    0.058021874    0.024302444    0.018417315    0.052687086    0.006801672    0.079488727    0.729938398
84	 278	 322	 12371	 2	 3	 1	 1     0.463428541    0.057656935    0.024299087    0.018416273    0.052286485    0.006421903    0.079175735    0.728214718
85	 280	 324	 12651	 2	 3	 1	 1     0.463481176    0.057372194    0.024308910    0.018423883    0.051967735    0.007186653    0.078867032    0.727454710
86	 286	 330	 12937	 2	 3	 1	 1     0.463550061    0.057150331    0.024337543    0.018444813    0.051709229    0.006413453    0.078461142    0.728390260
87	 288	 332	 13225	 2	 3	 1	 1     0.463603244    0.056934251    0.024384368    0.018501721    0.051448144    0.007520591    0.078146282    0.728559943
88	 290	 334	 13515	 2	 3	 1	 1     0.463671212    0.056537475    0.024387106    0.018507253    0.051007403    0.006410634    0.077741989    0.727245031
89	 292	 336	 13807	 2	 3	 1	 1     0.463724336    0.056311179    0.024434513    0.018564850    0.050733652    0.007552822    0.077424477    0.727304612
90	 294	 338	 14101	 2	 3	 1	 1     0.463792866    0.055903201    0.024437348    0.018570506    0.050279060    0.007005544    0.077012902    0.725893963
91	 298	 342	 14399	 2	 3	 1	 1     0.463875015    0.055697327    0.024434783    0.018576546    0.050051309    0.007168627    0.076516535    0.727912295
92	 302	 346	 14701	 2	 3	 1	 1     0.463963398    0.055441736    0.024429533    0.018581789    0.049769308    0.009325012    0.075978780    0.729700267
93	 308	 352	 15009	 2	 3	 1	 1     0.464048481    0.054897841    0.024455242    0.018588122    0.049149914    0.008758993    0.075457384    0.727534382
94	 314	 358	 15323	 2	 3	 1	 1     0.464127830    0.054427374    0.024465570    0.018602845    0.048618669    0.005634432    0.074967775    0.726010268
95	 316	 360	 15639	 2	 3	 1	 1     0.464170308    0.054171169    0.024472562    0.018605994    0.048328141    0.005520110    0.074704313    0.725141111
96	 318	 362	 15957	 2	 3	 1	 1     0.464217284    0.053938732    0.024470487    0.018612834    0.048068515    0.005389933    0.074411846    0.724867547
97	 322	 366	 16279	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.004932237    0.074189837    0.724496920
98	 324	 369	 16603	 2	 3	 1	 1     0.464286660    0.053638365    0.024526807    0.018627638    0.047702305    0.004858145    0.073977744    0.725060836
99	 326	 371	 16929	 2	 3	 1	 1     0.464320552    0.053437297    0.024526839    0.018623642    0.047476088    0.004849541    0.073764725    0.724428882
100	 328	 374	 17257	 2	 3	 1	 1     0.464353196    0.053333758    0.024545566    0.018628316    0.047349815    0.005417543    0.073558949    0.725047855
101	 332	 378	 17589	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.005430459    0.073349375    0.724255014
102	 338	 384	 17927	 2	 3	 1	 1     0.464433702    0.053173226    0.024558957    0.018632721    0.047161950    0.005208790    0.073048926    0.727912497
103	 340	 386	 18267	 2	 3	 1	 1     0.464464015    0.052973295    0.024551426    0.018618476    0.046940361    0.004765809    0.072855940    0.727096442
104	 342	 388	 18609	 2	 3	 1	 1     0.464493347    0.052771907    0.024553505    0.018621694    0.046711878    0.004742755    0.072668699    0.726198595
105	 344	 391	 18953	 2	 3	 1	 1     0.464523691    0.052654572    0.024563681    0.018631701    0.046573915    0.005268182    0.072474478    0.726525720
106	 348	 395	 19301	 2	 3	 1	 1     0.464566932    0.052452148    0.024568806    0.018634571    0.046342223    0.005545736    0.072196781    0.726516441
107	 352	 399	 19653	 2	 3	 1	 1     0.464601540    0.052263474    0.024565715    0.018632543    0.046130211    0.005675535    0.071973734    0.726146488
108	 356	 403	 20009	 2	 3	 1	 1     0.464634191    0.052064050    0.024567161    0.018636503    0.045903375    0.004649332    0.071762653    0.725503419
109	 358	 406	 20367	 2	 3	 1	 1     0.464664390    0.051969876    0.024585443    0.018641071    0.045786724    0.004592011    0.071566852    0.726172455
110	 360	 409	 20727	 2	 3	 1	 1     0.464693185    0.051876260    0.024595407    0.018650600    0.045675073    0.006323102    0.071379643    0.726765472
111	 368	 417	 21095	 2	 3	 1	 1     0.464749154    0.051660286    0.024597108    0.018648675    0.045428706    0.006273362    0.071014317    0.727462963
112	 374	 424	 21469	 2	 3	 1	 1     0.464805605    0.051465746    0.024601993    0.018653345    0.045204700    0.006131334    0.070643888    0.728523688
113	 380	 431	 21849	 2	 3	 1	 1     0.464857477    0.051301647    0.024624156    0.018655894    0.045005665    0.006339774    0.070301749    0.729734999
114	 388	 439	 22237	 2	 3	 1	 1     0.464904466    0.051033924    0.024639110    0.018661421    0.044692008    0.005978577    0.069990336    0.729156719
115	 392	 444	 22629	 2	 3	 1	 1     0.464948902    0.050853752    0.024646007    0.018664288    0.044482339    0.005996102    0.069694537    0.729666263
116	 396	 448	 23025	 2	 3	 1	 1     0.464996975    0.050581831    0.024641694    0.018657183    0.044173618    0.006949435    0.069373069    0.729127769
117	 402	 455	 23427	 2	 3	 1	 1     0.465067528    0.050297395    0.024639033    0.018656680    0.043849128    0.005854670    0.068898501    0.730021619
118	 406	 460	 23833	 2	 3	 1	 1     0.465121564    0.050158912    0.024640825    0.018657550    0.043689200    0.004587276    0.068532768    0.731896777
119	 408	 462	 24241	 2	 3	 1	 1     0.465148658    0.050082962    0.024641526    0.018658158    0.043601585    0.006742343    0.068348634    0.732757312
120	 416	 470	 24657	 2	 3	 1	 1     0.465197257    0.049900595    0.024653265    0.018678433    0.043385319    0.005774471    0.068017070    0.733648110
121	 422	 476	 25079	 2	 3	 1	 1     0.465251138    0.049576038    0.024682992    0.018690568    0.042994574    0.005778824    0.067647528    0.732858083
122	 428	 482	 25507	 2	 3	 1	 1     0.465305584    0.049258714    0.024678910    0.018688217    0.042630650    0.004889997    0.067272007    0.732231965
123	 432	 486	 25939	 2	 3	 1	 1     0.465342211    0.049143713    0.024678437    0.018696594    0.042497992    0.005760651    0.067018177    0.733289318
124	 436	 490	 26375	 2	 3	 1	 1     0.465386629    0.048823470    0.024676385    0.018694748    0.042128461    0.004756298    0.066709031    0.731886967
125	 440	 496	 26815	 2	 3	 1	 1     0.465415650    0.048766721    0.024697456    0.018702065    0.042050312    0.005537832    0.066506260    0.733265120
126	 448	 504	 27263	 2	 3	 1	 1     0.465451945    0.048694171    0.024707661    0.018721430    0.041960145    0.005369492    0.066251762    0.734986810
127	 456	 512	 27719	 2	 3	 1	 1     0.465488492    0.048541940    0.024713981    0.018726670    0.041779649    0.004582711    0.065994498    0.735545263
128	 460	 516	 28179	 2	 3	 1	 1     0.465515324    0.048418967    0.024720168    0.018738729    0.041633035    0.004611658    0.065804956    0.735795140
129	 466	 522	 28645	 2	 3	 1	 1     0.465541741    0.048308098    0.024741202    0.018762073    0.041491508    0.004813582    0.065617809    0.736204060
130	 474	 530	 29119	 2	 3	 1	 1     0.465568124    0.048086931    0.024744534    0.018763955    0.041231795    0.004582010    0.065430355    0.734933049
131	 480	 536	 29599	 2	 3	 1	 1     0.465598325    0.047960971    0.024754959    0.018776046    0.041078544    0.004402081    0.065215097    0.735427435
132	 484	 540	 30083	 2	 3	 1	 1     0.465628075    0.047856110    0.024749871    0.018777397    0.040959139    0.005054325    0.065002351    0.736221215
133	 490	 546	 30573	 2	 3	 1	 1     0.465661803    0.047709900    0.024752789    0.018781149    0.040786443    0.004319397    0.064760284    0.736715415
134	 494	 552	 31067	 2	 3	 1	 1     0.465688990    0.047659917    0.024771505    0.018788474    0.040716584    0.004353907    0.064564494    0.738175326
135	 500	 558	 31567	 2	 3	 1	 1     0.465718002    0.047526544    0.024796963    0.018791094    0.040544827    0.004242088    0.064354891    0.738507094
136	 504	 564	 32071	 2	 3	 1	 1     0.465743910    0.047485488    0.024817636    0.018795760    0.040484028    0.004420172    0.064167125    0.740028293
137	 510	 571	 32581	 2	 3	 1	 1     0.465772899    0.047462408    0.024832631    0.018812193    0.040447752    0.004207855    0.063956357    0.742106186
138	 514	 575	 33095	 2	 3	 1	 1     0.465796218    0.047291323    0.024834944    0.018815948    0.040245432    0.004421075    0.063786303    0.741402478
139	 522	 583	 33617	 2	 3	 1	 1     0.465820790    0.047222222    0.024840673    0.018821665    0.040160668    0.004079047    0.063606615    0.742410556
140	 526	 587	 34143	 2	 3	 1	 1     0.465844830    0.047088240    0.024855568    0.018822013    0.039993788    0.004344941    0.063430309    0.742361824
141	 532	 594	 34675	 2	 3	 1	 1     0.465867373    0.047015131    0.024877076    0.018832234    0.039894280    0.004635347    0.063264526    0.743151556
142	 538	 600	 35213	 2	 3	 1	 1     0.465897659    0.046892607    0.024875856    0.018837179    0.039750577    0.004646803    0.063041105    0.743841760
143	 546	 608	 35759	 2	 3	 1	 1     0.465927804    0.046747909    0.024889536    0.018837729    0.039571176    0.005393839    0.062817918    0.744181124
144	 560	 622	 36319	 2	 3	 1	 1     0.465966134    0.046495451    0.024899110    0.018847224    0.039266542    0.004273948    0.062532962    0.743535087
145	 568	 631	 36887	 2	 3	 1	 1     0.465994854    0.046450211    0.024940609    0.018855504    0.039186581    0.005316582    0.062318581    0.745366957
146	 578	 643	 37465	 2	 3	 1	 1     0.466029143    0.046272666    0.024947119    0.018858584    0.038971796    0.005042496    0.062061639    0.745592072
147	 588	 653	 38053	 2	 3	 1	 1     0.466065481    0.046189869    0.024990856    0.018871315    0.038845349    0.004373122    0.061788165    0.747552044
148	 594	 659	 38647	 2	 3	 1	 1     0.466092457    0.046141009    0.025011914    0.018877459    0.038773662    0.004037149    0.061584344    0.749232778
149	 598	 663	 39245	 2	 3	 1	 1     0.466116120    0.046012368    0.025036347    0.018885885    0.038604654    0.004800875    0.061404986    0.749326239
150	 606	 672	 39851	 2	 3	 1	 1     0.466157858    0.045828782    0.025071215    0.018887467    0.038362891    0.005218065    0.061087320    0.750217589
151	 616	 683	 40467	 2	 3	 1	 1     0.466190235    0.045677535    0.025086942    0.018902147    0.038171751    0.005277263    0.060839745    0.750784456
152	 628	 695	 41095	 2	 3	 1	 1     0.466232699    0.045529053    0.025123121    0.018909784    0.037970034    0.004132622    0.060513470    0.752378823
153	 634	 701	 41729	 2	 3	 1	 1     0.466262159    0.045421372    0.025169070    0.018914044    0.037810302    0.004015371    0.060286057    0.753430796
154	 640	 707	 42369	 2	 3	 1	 1     0.466286521    0.045293751    0.025189042    0.018914749    0.037643539    0.005156104    0.060097334    0.753673220
155	 650	 717	 43019	 2	 3	 1	 1     0.466322534    0.045230502    0.025187795    0.018908910    0.037568249    0.005037325    0.059817250    0.756144796
156	 660	 727	 43679	 2	 3	 1	 1     0.466354733    0.045094798    0.025202450    0.018916712    0.037394883    0.003821991    0.059565699    0.757059820
157	 664	 733	 44343	 2	 3	 1	 1     0.466371979    0.044989890    0.025203021    0.018916603    0.037267921    0.004416719    0.059430521    0.757016576
158	 672	 741	 45015	 2	 3	 1	 1     0.466398398    0.044830354    0.025214597    0.018918866    0.037067299    0.006027657    0.059222829    0.756977575
159	 688	 758	 45703	 2	 3	 1	 1     0.466441833    0.044653049    0.025224738    0.018923665    0.036845724    0.003972635    0.058879760    0.758376885
160	 692	 766	 46395	 2	 3	 1	 1     0.466460751    0.044540119    0.025224800    0.018923993    0.036708741    0.004868507    0.058729695    0.758391802
161	 700	 775	 47095	 2	 3	 1	 1     0.466497964    0.044379543    0.025226538    0.018924552    0.036512541    0.004359891    0.058433373    0.759489663
162	 706	 781	 47801	 2	 3	 1	 1     0.466518403    0.044250978    0.025228945    0.018926280    0.036354495    0.004943499    0.058269964    0.759413162
163	 716	 792	 48517	 2	 3	 1	 1     0.466547597    0.044096195    0.025234520    0.018930045    0.036162044    0.003784749    0.058035756    0.759810807
164	 720	 797	 49237	 2	 3	 1	 1     0.466563896    0.043979905    0.025234837    0.018931019    0.036019926    0.004812012    0.057904584    0.759523720
165	 728	 805	 49965	 2	 3	 1	 1     0.466592452    0.043783644    0.025251585    0.018939077    0.035768212    0.004097782    0.057674029    0.759157028
166	 736	 814	 50701	 2	 3	 1	 1     0.466617852    0.043687239    0.025274452    0.018962069    0.035633929    0.003798447    0.057468159    0.760199034
167	 742	 820	 51443	 2	 3	 1	 1     0.466638220    0.043565202    0.025280786    0.018970005    0.035479694    0.004449628    0.057302540    0.760266505
168	 752	 830	 52195	 2	 3	 1	 1     0.466665784    0.043536752    0.025303264    0.018987147    0.035428712    0.003738594    0.057077630    0.762763847
169	 756	 834	 52951	 2	 3	 1	 1     0.466686077    0.043413077    0.025306124    0.018991056    0.035274571    0.004933196    0.056911468    0.762817742
170	 766	 844	 53717	 2	 3	 1	 1     0.466727985    0.043190105    0.025310694    0.018993186    0.034996484    0.003837752    0.056566754    0.763524537
171	 770	 848	 54487	 2	 3	 1	 1     0.466747360    0.043062987    0.025311609    0.018993009    0.034838819    0.003504791    0.056406661    0.763437976
172	 774	 852	 55261	 2	 3	 1	 1     0.466764745    0.042970088    0.025319908    0.018994176    0.034717873    0.004314755    0.056262621    0.763741313
173	 784	 862	 56045	 2	 3	 1	 1     0.466791172    0.042872246    0.025344815    0.019000220    0.034578459    0.003490146    0.056042945    0.764989170
174	 788	 866	 56833	 2	 3	 1	 1     0.466806954    0.042760662    0.025350915    0.019006984    0.034435524    0.004685441    0.055911330    0.764794229
175	 798	 876	 57631	 2	 3	 1	 1     0.466839397    0.042537377    0.025356203    0.019011016    0.034153937    0.004086619    0.055639796    0.764513537
176	 804	 882	 58435	 2	 3	 1	 1     0.466863476    0.042369981    0.025370288    0.019010710    0.033934699    0.004583308    0.055437391    0.764285276
177	 814	 892	 59249	 2	 3	 1	 1     0.466891298    0.042224706    0.025389154    0.019033269    0.033738949    0.003642363    0.055202582    0.764904558
178	 820	 898	 60069	 2	 3	 1	 1     0.466909572    0.042126927    0.025405508    0.019050879    0.033604139    0.003620264    0.055047804    0.765278966
179	 826	 904	 60895	 2	 3	 1	 1     0.466928302    0.042013322    0.025412266    0.019059302    0.033456479    0.004315564    0.054888710    0.765427387
180	 836	 914	 61731	 2	 3	 1	 1     0.466954510    0.041866342    0.025420970    0.019070298    0.033265070    0.004094381    0.054665300    0.765866869
181	 844	 922	 62575	 2	 3	 1	 1     0.466975926    0.041810805    0.025424739    0.019074692    0.033192259    0.003472581    0.054482049    0.767423516
182	 848	 926	 63423	 2	 3	 1	 1     0.466990204    0.041696068    0.025430240    0.019081225    0.033043381    0.003544354    0.054359536    0.767042386
183	 854	 932	 64277	 2	 3	 1	 1     0.467007392    0.041582209    0.025430334    0.019080079    0.032899516    0.004153265    0.054211673    0.767034223
184	 862	 940	 65139	 2	 3	 1	 1     0.467032700    0.041425767    0.025435496    0.019086278    0.032697550    0.004277854    0.053993208    0.767240347
185	 870	 948	 66009	 2	 3	 1	 1     0.467061753    0.041236124    0.025439089    0.019089143    0.032454132    0.003515657    0.053741308    0.767307782
186	 874	 952	 66883	 2	 3	 1	 1     0.467079912    0.041101166    0.025439267    0.019090447    0.032282342    0.003817913    0.053583253    0.767052464
187	 880	 958	 67763	 2	 3	 1	 1     0.467099706    0.040996183    0.025442275    0.019094346    0.032146192    0.003673819    0.053410430    0.767568868
188	 886	 964	 68649	 2	 3	 1	 1     0.467116195    0.040891296    0.025448320    0.019099185    0.032007517    0.003479079    0.053266029    0.767680581
189	 894	 972	 69543	 2	 3	 1	 1     0.467132711    0.040810062    0.025454452    0.019104313    0.031898777    0.004271744    0.053120993    0.768247347
190	 902	 980	 70445	 2	 3	 1	 1     0.467159636    0.040625511    0.025462320    0.019113878    0.031656001    0.003911349    0.052883681    0.768205054
191	 914	 992	 71359	 2	 3	 1	 1     0.467182967    0.040527958    0.025468186    0.019121065    0.031525971    0.004456415    0.052677179    0.769364609
192	 924	 1002	 72283	 2	 3	 1	 1     0.467214366    0.040308159    0.025479480    0.019135068    0.031233696    0.003708773    0.052397958    0.769269655
193	 932	 1010	 73215	 2	 3	 1	 1     0.467231118    0.040191152    0.025478740    0.019133329    0.031083154    0.003768186    0.052248363    0.769232743
194	 940	 1018	 74155	 2	 3	 1	 1     0.467251375    0.040087708    0.025478925    0.019130358    0.030949130    0.003351356    0.052066902    0.769926882
195	 944	 1022	 75099	 2	 3	 1	 1     0.467265249    0.039955593    0.025478686    0.019129277    0.030778011    0.003520085    0.051942245    0.769231141
196	 950	 1030	 76049	 2	 3	 1	 1     0.467281664    0.039845490    0.025479231    0.019130259    0.030634488    0.003620493    0.051794360    0.769301708
197	 960	 1040	 77009	 2	 3	 1	 1     0.467300287    0.039700949    0.025483198    0.019135232    0.030442929    0.004111520    0.051626072    0.769009681
198	 972	 1052	 77981	 2	 3	 1	 1     0.467327671    0.039632488    0.025504881    0.019159071    0.030335378    0.003681691    0.051377599    0.771396270
199	 980	 1060	 78961	 2	 3	 1	 1     0.467347687    0.039495135    0.025513879    0.019169991    0.030148096    0.003533917    0.051195204    0.771461612
200	 986	 1066	 79947	 2	 3	 1	 1     0.467364430    0.039364294    0.025521591    0.019179820    0.029969919    0.003649520    0.051042130    0.771211822
201	 996	 1076	 80943	 2	 3	 1	 1     0.467383293    0.039253215    0.025526680    0.019184331    0.029819515    0.003026292    0.050869112    0.771651268
202	 1000	 1080	 81943	 2	 3	 1	 1     0.467395094    0.039176503    0.025527196    0.019184292    0.029718020    0.003343819    0.050760568    0.771790097
203	 1006	 1086	 82949	 2	 3	 1	 1     0.467410586    0.039061695    0.025527691    0.019183568    0.029566079    0.003330751    0.050617720    0.771700020
204	 1012	 1094	 83961	 2	 3	 1	 1     0.467424410    0.038979551    0.025529346    0.019183491    0.029456033    0.004352363    0.050489905    0.772026639
205	 1026	 1108	 84987	 2	 3	 1	 1     0.467447420    0.038815806    0.025532478    0.019186215    0.029236268    0.003300135    0.050276431    0.772047766
206	 1032	 1116	 86019	 2	 3	 1	 1     0.467460884    0.038735289    0.025534113    0.019186116    0.029127851    0.004332128    0.050151082    0.772371953
207	 1046	 1130	 87065	 2	 3	 1	 1     0.467483687    0.038564454    0.025537603    0.019188987    0.028897196    0.003757196    0.049938077    0.772245468
208	 1058	 1142	 88123	 2	 3	 1	 1     0.467507858    0.038462452    0.025544232    0.019198714    0.028755042    0.002968052    0.049711286    0.773716705
209	 1062	 1146	 89185	 2	 3	 1	 1     0.467520958    0.038361954    0.025544334    0.019199884    0.028620385    0.003306767    0.049587933    0.773614688
210	 1072	 1156	 90257	 2	 3	 1	 1     0.467534670    0.038246002    0.025545482    0.019201308    0.028463749    0.003334674    0.049458487    0.773295019
211	 1078	 1162	 91335	 2	 3	 1	 1     0.467548043    0.038136146    0.025547144    0.019203588    0.028314468    0.003373615    0.049331908    0.773052323
212	 1088	 1173	 92423	 2	 3	 1	 1     0.467563056    0.038054102    0.025549966    0.019205584    0.028201311    0.003672246    0.049189409    0.773623898
213	 1098	 1183	 93521	 2	 3	 1	 1     0.467580071    0.037912206    0.025549035    0.019205913    0.028010394    0.003128102    0.049027403    0.773286028
214	 1104	 1191	 94625	 2	 3	 1	 1     0.467592850    0.037826067    0.025549877    0.019206920    0.027892922    0.003328245    0.048905379    0.773454124
215	 1114	 1201	 95739	 2	 3	 1	 1     0.467608078    0.037735966    0.025553171    0.019207898    0.027767582    0.003102437    0.048759567    0.773919223
216	 1120	 1208	 96859	 2	 3	 1	 1     0.467621031    0.037661821    0.025552643    0.019207341    0.027667222    0.003314180    0.048635177    0.774374082
217	 1126	 1214	 97985	 2	 3	 1	 1     0.467637399    0.037572509    0.025553328    0.019208087    0.027544888    0.003276098    0.048477545    0.775049742
218	 1134	 1223	 99119	 2	 3	 1	 1     0.467652231    0.037458100    0.025554021    0.019207721    0.027387977    0.003174284    0.048334256    0.774980385
219	 1144	 1234	 100263	 2	 3	 1	 1     0.467665731    0.037362083    0.025556629    0.019210446    0.027254063    0.003521193    0.048203461    0.775091286
220	 1156	 1246	 101419	 2	 3	 1	 1     0.467686887    0.037315908    0.025565666    0.019213955    0.027182232    0.002931756    0.047997763    0.777450990
221	 1160	 1250	 102579	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.003675536    0.047877860    0.777376274
222	 1174	 1264	 103753	 2	 3	 1	 1     0.467716451    0.037050918    0.025571323    0.019219553    0.026811900    0.003104870    0.047708815    0.776605276
223	 1182	 1272	 104935	 2	 3	 1	 1     0.467731481    0.036919557    0.025576275    0.019220922    0.026625324    0.003277817    0.047561231    0.776253180
224	 1194	 1284	 106129	 2	 3	 1	 1     0.467749263    0.036814835    0.025577999    0.019221999    0.026478257    0.003503409    0.047386039    0.776913129
225	 1204	 1296	 107333	 2	 3	 1	 1     0.467768916    0.036725979    0.025578174    0.019222973    0.026354403    0.002816168    0.047191641    0.778230603
226	 1210	 1302	 108543	 2	 3	 1	 1     0.467779732    0.036651188    0.025577867    0.019223520    0.026250377    0.002693722    0.047084303    0.778416287
227	 1218	 1310	 109761	 2	 3	 1	 1     0.467789193    0.036585704    0.025579239    0.019223142    0.026157528    0.003338786    0.046990215    0.778581328
228	 1228	 1320	 110989	 2	 3	 1	 1     0.467801267    0.036483500    0.025582804    0.019225505    0.026010881    0.003240407    0.046869867    0.778399912
229	 1242	 1334	 112231	 2	 3	 1	 1     0.467817120    0.036392356    0.025583919    0.019225701    0.025881782    0.002849714    0.046711364    0.779089978
230	 1248	 1341	 113479	 2	 3	 1	 1     0.467827519    0.036298583    0.025584767    0.019225526    0.025748919    0.002603545    0.046607099    0.778820903
231	 1254	 1348	 114733	 2	 3	 1	 1     0.467836455    0.036247566    0.025585712    0.019226153    0.025676008    0.002681847    0.046517315    0.779227378
232	 1260	 1354	 115993	 2	 3	 1	 1     0.467847792    0.036204459    0.025585746    0.019227151    0.025615082    0.002823779    0.046403159    0.780215402
233	 1268	 1362	 117261	 2	 3	 1	 1     0.467859331    0.036140162    0.025585904    0.019228355    0.025523966    0.003220791    0.046286675    0.780789760
234	 1902	 1362	 119163	 3	 6	 1	 2     0.468255659    0.032178836    0.019474322    0.016583978    0.025616953    0.003232012    0.042088561    0.764550642
235	 1917	 1372	 121080	 3	 6	 1	 2     0.468271672    0.032040149    0.019472086    0.016580996    0.025444233    0.002562606    0.041910033    0.764498294
236	 1926	 1378	 123006	 3	 6	 1	 2     0.468281030    0.031956374    0.019467427    0.016575612    0.025342240    0.002888785    0.041805343    0.764408838
237	 1947	 1392	 124953	 3	 6	 1	 2     0.468292812    0.031864680    0.019470719    0.016578268    0.025223975    0.002555750    0.041673155    0.764633242
238	 1956	 1400	 126909	 3	 6	 1	 2     0.468301533    0.031789726    0.019472409    0.016579458    0.025127912    0.002840055    0.041575042    0.764634844
239	 1974	 1414	 128883	 3	 6	 1	 2     0.468312796    0.031704036    0.019478850    0.016584622    0.025014402    0.003043475    0.041447979    0.764911515
240	 1998	 1430	 130881	 3	 6	 1	 2     0.468323816    0.031599106    0.019479467    0.016584981    0.024880793    0.003288953    0.041323268    0.764680707
241	 2022	 1446	 132903	 3	 6	 1	 2     0.468338070    0.031475960    0.019485785    0.016588909    0.024719228    0.002626136    0.041161410    0.764695855
242	 2034	 1454	 134937	 3	 6	 1	 2     0.468347142    0.031380211    0.019489463    0.016591186    0.024594277    0.002907467    0.041058052    0.764288828
243	 2055	 1468	 136992	 3	 6	 1	 2     0.468359256    0.031313706    0.019491979    0.016591356    0.024507364    0.002918251    0.040919637    0.765248861
244	 2073	 1480	 139065	 3	 6	 1	 2     0.468371615    0.031221471    0.019490576    0.016589249    0.024390525    0.002701688    0.040777929    0.765646321
245	 2088	 1490	 141153	 3	 6	 1	 2     0.468382572    0.031155556    0.019492084    0.016590373    0.024304882    0.002533759    0.040651882    0.766398854
246	 2103	 1500	 143256	 3	 6	 1	 2     0.468391279    0.031102547    0.019498372    0.016594947    0.024231838    0.002742521    0.040551437    0.766990019
247	 2121	 1513	 145377	 3	 6	 1	 2     0.468402643    0.031008821    0.019497571    0.016593604    0.024112065    0.002916369    0.040419966    0.767165924
248	 2148	 1531	 147525	 3	 6	 1	 2     0.468414440    0.030936597    0.019502920    0.016596969    0.024014770    0.002542639    0.040283025    0.767980986
249	 2169	 1546	 149694	 3	 6	 1	 2     0.468424094    0.030869886    0.019505932    0.016599166    0.023926314    0.002774477    0.040170607    0.768469499
250	 2193	 1564	 151887	 3	 6	 1	 2     0.468435616    0.030789586    0.019507871    0.016600609    0.023821032    0.002452772    0.040036029    0.769046945
251	 2208	 1575	 154095	 3	 6	 1	 2     0.468443955    0.030719594    0.019509881    0.016602307    0.023728844    0.002841008    0.039938334    0.769175665
252	 2229	 1591	 156324	 3	 6	 1	 2     0.468456782    0.030644929    0.019515496    0.016606788    0.023627465    0.002793511    0.039787602    0.770213026
253	 2253	 1608	 158577	 3	 6	 1	 2     0.468467945    0.030539930    0.019519952    0.016610810    0.023487417    0.002691965    0.039655947    0.770122304
254	 2277	 1624	 160854	 3	 6	 1	 2     0.468477625    0.030471873    0.019524898    0.016614772    0.023394731    0.002533115    0.039541422    0.770631698
255	 2292	 1636	 163146	 3	 6	 1	 2     0.468486705    0.030401731    0.019529079    0.016618134    0.023299792    0.002599549    0.039433698    0.770958152
256	 2313	 1651	 165459	 3	 6	 1	 2     0.468496587    0.030315025    0.019529716    0.016618643    0.023186007    0.002459646    0.039316123    0.771058366
257	 2331	 1663	 167790	 3	 6	 1	 2     0.468504487    0.030240176    0.019530608    0.016619284    0.023087304    0.002502966    0.039221868    0.771002941
258	 2355	 1679	 170145	 3	 6	 1	 2     0.468512963    0.030198644    0.019534556    0.016622481    0.023029529    0.002439679    0.039120488    0.771939333
259	 2370	 1692	 172515	 3	 6	 1	 2     0.468520316    0.030137971    0.019536516    0.016624156    0.022948242    0.002940430    0.039032333    0.772128334
260	 2406	 1716	 174921	 3	 6	 1	 2     0.468531305    0.030036717    0.019539171    0.016626351    0.022812828    0.002417247    0.038900202    0.772148092
261	 2427	 1731	 177348	 3	 6	 1	 2     0.468538465    0.029976249    0.019544118    0.016629567    0.022728901    0.002352597    0.038813871    0.772307628
262	 2448	 1746	 179796	 3	 6	 1	 2     0.468546178    0.029906113    0.019544097    0.016629256    0.022636340    0.002658758    0.038720647    0.772355717
263	 2475	 1764	 182271	 3	 6	 1	 2     0.468555574    0.029819038    0.019545793    0.016630402    0.022519702    0.002285856    0.038606782    0.772378223
264	 2493	 1776	 184764	 3	 6	 1	 2     0.468562421    0.029747194    0.019546409    0.016630850    0.022423948    0.002616094    0.038523597    0.772181116
265	 2514	 1792	 187278	 3	 6	 1	 2     0.468572694    0.029674311    0.019546769    0.016631296    0.022326858    0.002435859    0.038398438    0.772799962
266	 2535	 1806	 189813	 3	 6	 1	 2     0.468580989    0.029625808    0.019550940    0.016634732    0.022258690    0.002564510    0.038297079    0.773578795
267	 2562	 1825	 192375	 3	 6	 1	 2     0.468589624    0.029548830    0.019552032    0.016635609    0.022155167    0.002311336    0.038191277    0.773706265
268	 2580	 1837	 194955	 3	 6	 1	 2     0.468596270    0.029474983    0.019553931    0.016636825    0.022054895    0.002442556    0.038109652    0.773425665
269	 2604	 1853	 197559	 3	 6	 1	 2     0.468603987    0.029401211    0.019555737    0.016637872    0.021954598    0.002408382    0.038014644    0.773418035
270	 2628	 1869	 200187	 3	 6	 1	 2     0.468611427    0.029331684    0.019557317    0.016639240    0.021859987    0.002421276    0.037922812    0.773457506
271	 2658	 1889	 202845	 3	 6	 1	 2     0.468619704    0.029269116    0.019557154    0.016638997    0.021776108    0.002389294    0.037820404    0.773897505
272	 2682	 1905	 205527	 3	 6	 1	 2     0.468626676    0.029190841    0.019557010    0.016638806    0.021670914    0.002368185    0.037733909    0.773597046
273	 2709	 1924	 208236	 3	 6	 1	 2     0.468633480    0.029126872    0.019558017    0.016639520    0.021583759    0.002293598    0.037649316    0.773636148
274	 2730	 1940	 210966	 3	 6	 1	 2     0.468640231    0.029063997    0.019558924    0.016640154    0.021498009    0.002463225    0.037565185    0.773695019
275	 2760	 1961	 213726	 3	 6	 1	 2     0.468649347    0.028999843    0.019560910    0.016641129    0.021409383    0.002189265    0.037451291    0.774334930
276	 2781	 1976	 216507	 3	 6	 1	 2     0.468655580    0.028952001    0.019562590    0.016642052    0.021342995    0.002367737    0.037373205    0.774672689
277	 2805	 1993	 219312	 3	 6	 1	 2     0.468662275    0.028904673    0.019565451    0.016644162    0.021276119    0.002494922    0.037289155    0.775149569
278	 2844	 2019	 222156	 3	 6	 1	 2     0.468669818    0.028834347    0.019569033    0.016646884    0.021177170    0.002335094    0.037194238    0.775236943
279	 2877	 2044	 225033	 3	 6	 1	 2     0.468676813    0.028767874    0.019571929    0.016649254    0.021083884    0.002202295    0.037105987    0.775289288
280	 2901	 2065	 227934	 3	 6	 1	 2     0.468682583    0.028712070    0.019572403    0.016649660    0.021007237    0.002559501    0.037033039    0.775309568
281	 2940	 2091	 230874	 3	 6	 1	 2     0.468691469    0.028653080    0.019576002    0.016652416    0.020923173    0.002270252    0.036920401    0.776077170
282	 2967	 2110	 233841	 3	 6	 1	 2     0.468698268    0.028596569    0.019577629    0.016653662    0.020844189    0.002188711    0.036833988    0.776363646
283	 2988	 2124	 236829	 3	 6	 1	 2     0.468705708    0.028544948    0.019583237    0.016658607    0.020768025    0.002251085    0.036739199    0.776961616
284	 3018	 2145	 239847	 3	 6	 1	 2     0.468712638    0.028514221    0.019588709    0.016663082    0.020720601    0.002175636    0.036650684    0.777999696
285	 3042	 2161	 242889	 3	 6	 1	 2     0.468719153    0.028476789    0.019594671    0.016667977    0.020663407    0.002100326    0.036567272    0.778750696
286	 3066	 2177	 245955	 3	 6	 1	 2     0.468725673    0.028424928    0.019599527    0.016672006    0.020587255    0.002446324    0.036483602    0.779115170
287	 3102	 2201	 249057	 3	 6	 1	 2     0.468732856    0.028372482    0.019601009    0.016672909    0.020513367    0.002273537    0.036391200    0.779652283
288	 3138	 2225	 252195	 3	 6	 1	 2     0.468739313    0.028316691    0.019603437    0.016674650    0.020433802    0.002186977    0.036307932    0.779903728
289	 3171	 2247	 255366	 3	 6	 1	 2     0.468745311    0.028258634    0.019605645    0.016676147    0.020351144    0.002279547    0.036230412    0.779969970
290	 3213	 2275	 258579	 3	 6	 1	 2     0.468752155    0.028207431    0.019609035    0.016678503    0.020276708    0.002214566    0.036141760    0.780466453
291	 3246	 2297	 261825	 3	 6	 1	 2     0.468758738    0.028150232    0.019609552    0.016678419    0.020196560    0.002206953    0.036056274    0.780730491
292	 3279	 2320	 265104	 3	 6	 1	 2     0.468765260    0.028108286    0.019613490    0.016681210    0.020134218    0.002108489    0.035971389    0.781406747
293	 3312	 2343	 268416	 3	 6	 1	 2     0.468771042    0.028048868    0.019615141    0.016682379    0.020049569    0.002178988    0.035895956    0.781393534
294	 3357	 2373	 271773	 3	 6	 1	 2     0.468777179    0.028000402    0.019616315    0.016683065    0.019980557    0.002214030    0.035815724    0.781790738
295	 3402	 2403	 275175	 3	 6	 1	 2     0.468784878    0.027944600    0.019623224    0.016688721    0.019895471    0.002058707    0.035714813    0.782437265
296	 3429	 2421	 278604	 3	 6	 1	 2     0.468790648    0.027885143    0.019626175    0.016691099    0.019808949    0.002027972    0.035638997    0.782433443
297	 3459	 2443	 282063	 3	 6	 1	 2     0.468796198    0.027844443    0.019630431    0.016694599    0.019747384    0.002097699    0.035565913    0.782896904
298	 3498	 2471	 285561	 3	 6	 1	 2     0.468802528    0.027795948    0.019635567    0.016698796    0.019673822    0.002157077    0.035482383    0.783373205
299	 3540	 2499	 289101	 3	 6	 1	 2     0.468809261    0.027752643    0.019639957    0.016702257    0.019608194    0.002169826    0.035393313    0.784121091
300	 4720	 2499	 293821	 4	 8	 1	 2     0.469124968    0.022643673    0.011251825    0.008463448    0.019650251    0.002181422    0.030928531    0.732128960
301	 4788	 2533	 298609	 4	 8	 1	 2     0.469132266    0.022590200    0.011256834    0.008467816    0.019585730    0.002054886    0.030817628    0.733028503
302	 4836	 2557	 303445	 4	 8	 1	 2     0.469139098    0.022514539    0.011261286    0.008471844    0.019495843    0.002218624    0.030713450    0.733051458
303	 4896	 2587	 308341	 4	 8	 1	 2     0.469146248    0.022478277    0.011265510    0.008475310    0.019451510    0.002156004    0.030604047    0.734487082
304	 4948	 2613	 313289	 4	 8	 1	 2     0.469153159    0.022413868    0.011269962    0.008478435    0.019374453    0.002251245    0.030497920    0.734931041
305	 5008	 2643	 318297	 4	 8	 1	 2     0.469160184    0.022333765    0.011274352    0.008482600    0.019279161    0.002159922    0.030389658    0.734913349
306	 5072	 2676	 323369	 4	 8	 1	 2     0.469167514    0.022281471    0.011281394    0.008487410    0.019214424    0.002165179    0.030276279    0.735938218
307	 5120	 2700	 328489	 4	 8	 1	 2     0.469174594    0.022213711    0.011286864    0.008492712    0.019132581    0.002097661    0.030166370    0.736373358
308	 5172	 2726	 333661	 4	 8	 1	 2     0.469181385    0.022156344    0.011290655    0.008496089    0.019063701    0.002385491    0.030060557    0.737057000
309	 5232	 2756	 338893	 4	 8	 1	 2     0.469188963    0.022104609    0.011297040    0.008501599    0.018999753    0.002126650    0.029942057    0.738246174
310	 5292	 2787	 344185	 4	 8	 1	 2     0.469196075    0.022040292    0.011298413    0.008502936    0.018924067    0.002175114    0.029830394    0.738853539
311	 5348	 2815	 349533	 4	 8	 1	 2     0.469203163    0.021984335    0.011301823    0.008505405    0.018856823    0.002121675    0.029718697    0.739747601
312	 5400	 2841	 354933	 4	 8	 1	 2     0.469210161    0.021920672    0.011306085    0.008508617    0.018779998    0.002255089    0.029608017    0.740362747
313	 5460	 2872	 360393	 4	 8	 1	 2     0.469218342    0.021836236    0.011311837    0.008513010    0.018677889    0.002067756    0.029478084    0.740761717
314	 5512	 2900	 365905	 4	 8	 1	 2     0.469225037    0.021761304    0.011315762    0.008515969    0.018587842    0.002110841    0.029371312    0.740903352
315	 5568	 2928	 371473	 4	 8	 1	 2     0.469231753    0.021708232    0.011320059    0.008519302    0.018523056    0.002087160    0.029263823    0.741811195
316	 5616	 2953	 377089	 4	 8	 1	 2     0.469237561    0.021653696    0.011322108    0.008520605    0.018457855    0.002071947    0.029170541    0.742313816
317	 5672	 2981	 382761	 4	 8	 1	 2     0.469243741    0.021584377    0.011324338    0.008522422    0.018375111    0.002137211    0.029070973    0.742471771
318	 5720	 3006	 388481	 4	 8	 1	 2     0.469250210    0.021518019    0.011325597    0.008523458    0.018296339    0.002090505    0.028966363    0.742862320
319	 5776	 3035	 394257	 4	 8	 1	 2     0.469257577    0.021455931    0.011329397    0.008526460    0.018220914    0.002044501    0.028846769    0.743789725
320	 5820	 3058	 400077	 4	 8	 1	 2     0.469263844    0.021402760    0.011333720    0.008529920    0.018155576    0.001931594    0.028744639    0.744582661
321	 5864	 3082	 405941	 4	 8	 1	 2     0.469269342    0.021353718    0.011335771    0.008531204    0.018096452    0.002039595    0.028654748    0.745206959
322	 5924	 3114	 411865	 4	 8	 1	 2     0.469275495    0.021300161    0.011339886    0.008533885    0.018030636    0.001965907    0.028553801    0.745965850
323	 5968	 3136	 417833	 4	 8	 1	 2     0.469282169    0.021224238    0.011345035    0.008538122    0.017937627    0.002033532    0.028443892    0.746179109
324	 6020	 3162	 423853	 4	 8	 1	 2     0.469288289    0.021157905    0.011348204    0.008540809    0.017857078    0.001887385    0.028342742    0.746501718
325	 6056	 3180	 429909	 4	 8	 1	 2     0.469293713    0.021082841    0.011349204    0.008541695    0.017767435    0.002025235    0.028252790    0.746221564
326	 6116	 3210	 436025	 4	 8	 1	 2     0.469299474    0.021032080    0.011351237    0.008542673    0.017705869    0.001896227    0.028156941    0.746958976
327	 6168	 3237	 442193	 4	 8	 1	 2     0.469304383    0.020992764    0.011352849    0.008543473    0.017658114    0.002009455    0.028074997    0.747738803
328	 6228	 3267	 448421	 4	 8	 1	 2     0.469310367    0.020927123    0.011353632    0.008544126    0.017579520    0.001927642    0.027974783    0.748070981
329	 6288	 3297	 454709	 4	 8	 1	 2     0.469315428    0.020886406    0.011354445    0.008544352    0.017530503    0.001980784    0.027889761    0.748891531
330	 6344	 3326	 461053	 4	 8	 1	 2     0.469321348    0.020820025    0.011356004    0.008545342    0.017450348    0.001862575    0.027789963    0.749192265
331	 6384	 3346	 467437	 4	 8	 1	 2     0.469326041    0.020765615    0.011357087    0.008546033    0.017384687    0.002042619    0.027710586    0.749374804
332	 6440	 3376	 473877	 4	 8	 1	 2     0.469331794    0.020710979    0.011358698    0.008546768    0.017318333    0.001894998    0.027612981    0.750045051
333	 6484	 3399	 480361	 4	 8	 1	 2     0.469336391    0.020654735    0.011359362    0.008547122    0.017250594    0.001990564    0.027534734    0.750133814
334	 6536	 3428	 486897	 4	 8	 1	 2     0.469342106    0.020581369    0.011360274    0.008547439    0.017162078    0.002002896    0.027437146    0.750127926
335	 6588	 3456	 493485	 4	 8	 1	 2     0.469347688    0.020510713    0.011360980    0.008547898    0.017076811    0.001861689    0.027341496    0.750167933
336	 6644	 3484	 500129	 4	 8	 1	 2     0.469352595    0.020455989    0.011362206    0.008549002    0.017010225    0.001892042    0.027257134    0.750482017
337	 6696	 3510	 506825	 4	 8	 1	 2     0.469357384    0.020390444    0.011362885    0.008549373    0.016930891    0.001847255    0.027174537    0.750351124
338	 6744	 3535	 513569	 4	 8	 1	 2     0.469361802    0.020321173    0.011363274    0.008549485    0.016847139    0.001871991    0.027098128    0.749910575
339	 6792	 3560	 520361	 4	 8	 1	 2     0.469366593    0.020251330    0.011363874    0.008549927    0.016762421    0.001773851    0.027015005    0.749632673
340	 6836	 3582	 527197	 4	 8	 1	 2     0.469370754    0.020200592    0.011364594    0.008550174    0.016700596    0.001845686    0.026942622    0.749763415
341	 6900	 3614	 534097	 4	 8	 1	 2     0.469375328    0.020152728    0.011364998    0.008550231    0.016642394    0.001753643    0.026862821    0.750208923
342	 6940	 3634	 541037	 4	 8	 1	 2     0.469379589    0.020090716    0.011365133    0.008550310    0.016567155    0.001834306    0.026788268    0.749981894
343	 6996	 3662	 548033	 4	 8	 1	 2     0.469383965    0.020031529    0.011365823    0.008550816    0.016494854    0.001723861    0.026711477    0.749922169
344	 7044	 3686	 555077	 4	 8	 1	 2     0.469388091    0.019975444    0.011366300    0.008551049    0.016426368    0.001756645    0.026638876    0.749860601
345	 7084	 3707	 562161	 4	 8	 1	 2     0.469392235    0.019917532    0.011366877    0.008551513    0.016355494    0.001900615    0.026565756    0.749744620
346	 7148	 3739	 569309	 4	 8	 1	 2     0.469397292    0.019847315    0.011367653    0.008552096    0.016269369    0.001879282    0.026476245    0.749627238
347	 7212	 3772	 576521	 4	 8	 1	 2     0.469401612    0.019791708    0.011368442    0.008552741    0.016200932    0.001895852    0.026399543    0.749698868
348	 7272	 3804	 583793	 4	 8	 1	 2     0.469406245    0.019739863    0.011369234    0.008553464    0.016136998    0.001804369    0.026317038    0.750079207
349	 7324	 3830	 591117	 4	 8	 1	 2     0.469410526    0.019681173    0.011369825    0.008553781    0.016064733    0.001850521    0.026240580    0.750028122
350	 7380	 3858	 598497	 4	 8	 1	 2     0.469415506    0.019612400    0.011370173    0.008554112    0.015980157    0.001904645    0.026151331    0.749958007
351	 7444	 3890	 605941	 4	 8	 1	 2     0.469420563    0.019554381    0.011371248    0.008554505    0.015908128    0.001780001    0.026060410    0.750348162
352	 7488	 3912	 613429	 4	 8	 1	 2     0.469424882    0.019494786    0.011371506    0.008554561    0.015834631    0.001869978    0.025982480    0.750305064
353	 7548	 3943	 620977	 4	 8	 1	 2     0.469429797    0.019421871    0.011371764    0.008554792    0.015744589    0.001758322    0.025893540    0.750066298
354	 7620	 3979	 628597	 4	 8	 1	 2     0.469433924    0.019381664    0.011372557    0.008555159    0.015694389    0.001671726    0.025818605    0.750685973
355	 7656	 3999	 636253	 4	 8	 1	 2     0.469438049    0.019318115    0.011372487    0.008555051    0.015615893    0.001640707    0.025743493    0.750407712
356	 7704	 4023	 643957	 4	 8	 1	 2     0.469441603    0.019262132    0.011372741    0.008555302    0.015546397    0.001626666    0.025678599    0.750123927
357	 7752	 4048	 651709	 4	 8	 1	 2     0.469445326    0.019228619    0.011372487    0.008555166    0.015505043    0.001774992    0.025610450    0.750811470
358	 7808	 4076	 659517	 4	 8	 1	 2     0.469450062    0.019171312    0.011372687    0.008555154    0.015433769    0.001613724    0.025523487    0.751124334
359	 7852	 4098	 667369	 4	 8	 1	 2     0.469453712    0.019140245    0.011373347    0.008555202    0.015394673    0.001733274    0.025456279    0.751887002
360	 7908	 4126	 675277	 4	 8	 1	 2     0.469457686    0.019099986    0.011374696    0.008556015    0.015343590    0.001697410    0.025382880    0.752475105
361	 7960	 4152	 683237	 4	 8	 1	 2     0.469461892    0.019041677    0.011375296    0.008556552    0.015270498    0.001683714    0.025304969    0.752487657
362	 8008	 4176	 691245	 4	 8	 1	 2     0.469465739    0.018981303    0.011375899    0.008557141    0.015194696    0.001734858    0.025233502    0.752226272
363	 8072	 4208	 699317	 4	 8	 1	 2     0.469469626    0.018925457    0.011376464    0.008557595    0.015124450    0.001714722    0.025161084    0.752171765
364	 8124	 4235	 707441	 4	 8	 1	 2     0.469473761    0.018860100    0.011377268    0.008558518    0.015041980    0.001669009    0.025083807    0.751883474
365	 8188	 4267	 715629	 4	 8	 1	 2     0.469478626    0.018811636    0.011380905    0.008562290    0.014978405    0.001655074    0.024992587    0.752688609
366	 8236	 4292	 723865	 4	 8	 1	 2     0.469482559    0.018756473    0.011382430    0.008563670    0.014907903    0.001594073    0.024918601    0.752709714
367	 8284	 4316	 732149	 4	 8	 1	 2     0.469486381    0.018716584    0.011383540    0.008564730    0.014856835    0.001587237    0.024846472    0.753289411
368	 8336	 4342	 740485	 4	 8	 1	 2     0.469489863    0.018668651    0.011383766    0.008564862    0.014796229    0.001646047    0.024780604    0.753357359
369	 8392	 4370	 748877	 4	 8	 1	 2     0.469494125    0.018608843    0.011385137    0.008565918    0.014719636    0.001686997    0.024699718    0.753403049
370	 8456	 4402	 757333	 4	 8	 1	 2     0.469498210    0.018548255    0.011385973    0.008566730    0.014642315    0.001629255    0.024621939    0.753322254
371	 8520	 4434	 765853	 4	 8	 1	 2     0.469502099    0.018494917    0.011386979    0.008567506    0.014573904    0.001680940    0.024547685    0.753428160
372	 8580	 4465	 774433	 4	 8	 1	 2     0.469506191    0.018440857    0.011387671    0.008568037    0.014504694    0.001591933    0.024469298    0.753632455
373	 8628	 4489	 783061	 4	 8	 1	 2     0.469509995    0.018385500    0.011388107    0.008568627    0.014433906    0.001492227    0.024396181    0.753622061
374	 8680	 4516	 791741	 4	 8	 1	 2     0.469513074    0.018354616    0.011388645    0.008568935    0.014394120    0.001508722    0.024336864    0.754189865
375	 8744	 4548	 800485	 4	 8	 1	 2     0.469515921    0.018299732    0.011388817    0.008568964    0.014323932    0.001492546    0.024281869    0.753637688
376	 8816	 4584	 809301	 4	 8	 1	 2     0.469518958    0.018251236    0.011389025    0.008569045    0.014261758    0.001517987    0.024223072    0.753464940
377	 8888	 4621	 818189	 4	 8	 1	 2     0.469522261    0.018199163    0.011389636    0.008569686    0.014194566    0.001547586    0.024158963    0.753308929
378	 8952	 4654	 827141	 4	 8	 1	 2     0.469525706    0.018152731    0.011390295    0.008570504    0.014134454    0.001543121    0.024091918    0.753478032
379	 9004	 4682	 836145	 4	 8	 1	 2     0.469528974    0.018105123    0.011390672    0.008570847    0.014072956    0.001530992    0.024028158    0.753496087
380	 9068	 4715	 845213	 4	 8	 1	 2     0.469532275    0.018071826    0.011391264    0.008571130    0.014029611    0.001435923    0.023963557    0.754137868
381	 9112	 4738	 854325	 4	 8	 1	 2     0.469535182    0.018025534    0.011391740    0.008571362    0.013969544    0.001635051    0.023906538    0.754000177
382	 9180	 4772	 863505	 4	 8	 1	 2     0.469539305    0.017981177    0.011392787    0.008571975    0.013911403    0.001442872    0.023825414    0.754705769
383	 9224	 4794	 872729	 4	 8	 1	 2     0.469542082    0.017930135    0.011393038    0.008572193    0.013845160    0.001460264    0.023770621    0.754298145
384	 9284	 4825	 882013	 4	 8	 1	 2     0.469544967    0.017894334    0.011393673    0.008572635    0.013798239    0.001628197    0.023713569    0.754603147
385	 9364	 4866	 891377	 4	 8	 1	 2     0.469548817    0.017840127    0.011393987    0.008572860    0.013727607    0.001489763    0.023637222    0.754747179
386	 9416	 4894	 900793	 4	 8	 1	 2     0.469552100    0.017793513    0.011394732    0.008573471    0.013666352    0.001459814    0.023571914    0.754860764
387	 9464	 4918	 910257	 4	 8	 1	 2     0.469554964    0.017745195    0.011394891    0.008573519    0.013603250    0.001387493    0.023514795    0.754639594
388	 9512	 4942	 919769	 4	 8	 1	 2     0.469557458    0.017696038    0.011394983    0.008573556    0.013538986    0.001459142    0.023464943    0.754147932
389	 9576	 4976	 929345	 4	 8	 1	 2     0.469560313    0.017652372    0.011395194    0.008573673    0.013481684    0.001464211    0.023407731    0.754125716
390	 9648	 5012	 938993	 4	 8	 1	 2     0.469563369    0.017603518    0.011395770    0.008574171    0.013417163    0.001527373    0.023346347    0.754015918
391	 9712	 5045	 948705	 4	 8	 1	 2     0.469566586    0.017551572    0.011396252    0.008574478    0.013348525    0.001411659    0.023281565    0.753882816
392	 9772	 5076	 958477	 4	 8	 1	 2     0.469569404    0.017521984    0.011396902    0.008574903    0.013309041    0.001426948    0.023224639    0.754456684
393	 9824	 5102	 968301	 4	 8	 1	 2     0.469572188    0.017489650    0.011397573    0.008575494    0.013265866    0.001380795    0.023168286    0.754896154
394	 9868	 5127	 978169	 4	 8	 1	 2     0.469574662    0.017455003    0.011398693    0.008576640    0.013219187    0.001417952    0.023118088    0.755036589
395	 9932	 5160	 988101	 4	 8	 1	 2     0.469577194    0.017425836    0.011399139    0.008576922    0.013180266    0.001526156    0.023066616    0.755457005
396	 10004	 5196	 998105	 4	 8	 1	 2     0.469580301    0.017398573    0.011400012    0.008577440    0.013143441    0.001446815    0.023003273    0.756352060
397	 10068	 5228	 1008173	 4	 8	 1	 2     0.469583182    0.017356933    0.011400572    0.008577732    0.013087783    0.001516016    0.022944386    0.756478402
398	 10144	 5266	 1018317	 4	 8	 1	 2     0.469586420    0.017307406    0.011400830    0.008577971    0.013021804    0.001427719    0.022878020    0.756508041
399	 10216	 5303	 1028533	 4	 8	 1	 2     0.469589189    0.017273041    0.011401388    0.008578349    0.012975603    0.001488316    0.022821112    0.756888635
400	 10288	 5339	 1038821	 4	 8	 1	 2     0.469592303    0.017221506    0.011401708    0.008578512    0.012906639    0.001458678    0.022756953    0.756758005
401	 10356	 5374	 1049177	 4	 8	 1	 2     0.469595571    0.017182057    0.011402180    0.008578901    0.012853535    0.001403859    0.022689408    0.757272131
402	 10416	 5404	 1059593	 4	 8	 1	 2     0.469598319    0.017141396    0.011402524    0.008579284    0.012798824    0.001344939    0.022632454    0.757381215
403	 10480	 5436	 1070073	 4	 8	 1	 2     0.469600767    0.017107625    0.011403045    0.008579658    0.012753094    0.001315177    0.022581606    0.757591157
404	 10548	 5471	 1080621	 4	 8	 1	 2     0.469603182    0.017070439    0.011403492    0.008580013    0.012702765    0.001345926    0.022531333    0.757631106
405	 10624	 5510	 1091245	 4	 8	 1	 2     0.469605600    0.017030550    0.011404202    0.008580598    0.012648471    0.001399164    0.022480878    0.757557154
406	 10720	 5558	 1101965	 4	 8	 1	 2     0.469608199    0.017000042    0.011404594    0.008580863    0.012607009    0.001372956    0.022426530    0.758032680
407	 10800	 5600	 1112765	 4	 8	 1	 2     0.469610772    0.016962043    0.011405059    0.008581214    0.012555299    0.001308761    0.022372573    0.758162381
408	 10860	 5634	 1123625	 4	 8	 1	 2     0.469613214    0.016932962    0.011405734    0.008581755    0.012515367    0.001365823    0.022321263    0.758602295
409	 10940	 5675	 1134565	 4	 8	 1	 2     0.469615763    0.016894508    0.011406198    0.008582144    0.012462867    0.001378632    0.022267576    0.758704399
410	 11036	 5723	 1145601	 4	 8	 1	 2     0.469618350    0.016853305    0.011406637    0.008582360    0.012406552    0.001349615    0.022212952    0.758715236
411	 11116	 5764	 1156717	 4	 8	 1	 2     0.469620730    0.016812807    0.011407038    0.008582616    0.012351112    0.001369973    0.022162571    0.758612676
412	 11204	 5808	 1167921	 4	 8	 1	 2     0.469623277    0.016770115    0.011407240    0.008582711    0.012292748    0.001366807    0.022108536    0.758535752
413	 11288	 5852	 1179209	 4	 8	 1	 2     0.469625805    0.016730074    0.011407685    0.008582945    0.012237651    0.001325109    0.022054759    0.758569801
414	 11360	 5889	 1190569	 4	 8	 1	 2     0.469628368    0.016689118    0.011408157    0.008583238    0.012181158    0.001286827    0.022000117    0.758592218
415	 11444	 5932	 1202013	 4	 8	 1	 2     0.469630754    0.016651269    0.011408814    0.008583768    0.012128633    0.001297866    0.021949125    0.758630215
416	 11540	 5981	 1213553	 4	 8	 1	 2     0.469632961    0.016619343    0.011409395    0.008584222    0.012084215    0.001273286    0.021901862    0.758809588
417	 11624	 6025	 1225177	 4	 8	 1	 2     0.469635160    0.016588853    0.011409841    0.008584463    0.012041826    0.001332064    0.021854656    0.759053482
418	 11720	 6074	 1236897	 4	 8	 1	 2     0.469637717    0.016554346    0.011410073    0.008584650    0.011994023    0.001251155    0.021799638    0.759386281
419	 11800	 6114	 1248697	 4	 8	 1	 2     0.469639962    0.016517464    0.011410352    0.008584922    0.011942800    0.001282185    0.021751229    0.759380697
420	 11888	 6159	 1260585	 4	 8	 1	 2     0.469642204    0.016478942    0.011410688    0.008585218    0.011889144    0.001304209    0.021702759    0.759301703
421	 12004	 6217	 1272589	 4	 8	 1	 2     0.469644412    0.016449569    0.011411301    0.008585688    0.011847807    0.001282315    0.021654936    0.759622153
422	 12120	 6276	 1284709	 4	 8	 1	 2     0.469646429    0.016414169    0.011411493    0.008585813    0.011798423    0.001238771    0.021611142    0.759523438
423	 12220	 6329	 1296929	 4	 8	 1	 2     0.469648446    0.016380514    0.011411774    0.008585993    0.011751283    0.001236068    0.021567260    0.759508350
424	 12324	 6387	 1309253	 4	 8	 1	 2     0.469650341    0.016352992    0.011412062    0.008586206    0.011712608    0.001253183    0.021525951    0.759687302
425	 12428	 6439	 1321681	 4	 8	 1	 2     0.469652568    0.016319704    0.011412495    0.008586492    0.011665663    0.001249150    0.021477313    0.759857822
426	 12540	 6496	 1334221	 4	 8	 1	 2     0.469654789    0.016291790    0.011413158    0.008587021    0.011625930    0.001207642    0.021428694    0.760279193
427	 12640	 6550	 1346861	 4	 8	 1	 2     0.469656808    0.016264085    0.011413529    0.008587253    0.011586708    0.001244845    0.021384401    0.760558351
428	 12760	 6611	 1359621	 4	 8	 1	 2     0.469658895    0.016230990    0.011413871    0.008587527    0.011539869    0.001223875    0.021338499    0.760643470
429	 12868	 6669	 1372489	 4	 8	 1	 2     0.469660884    0.016197047    0.011414050    0.008587620    0.011491901    0.001226498    0.021294691    0.760614325
430	 12984	 6731	 1385473	 4	 8	 1	 2     0.469662861    0.016163448    0.011414261    0.008587765    0.011444287    0.001195288    0.021251029    0.760596044
431	 13084	 6784	 1398557	 4	 8	 1	 2     0.469664799    0.016131668    0.011414764    0.008588176    0.011398854    0.001249253    0.021208150    0.760635323
432	 16355	 6784	 1414912	 5	 13	 1	 3     0.469743373    0.014611184    0.009111673    0.005840308    0.011422089    0.001251300    0.019390031    0.753541033
433	 16505	 6844	 1431417	 5	 13	 1	 3     0.469745467    0.014574602    0.009112104    0.005840510    0.011374911    0.001181388    0.019339224    0.753629110
434	 16625	 6892	 1448042	 5	 13	 1	 3     0.469747452    0.014541267    0.009112382    0.005840660    0.011331943    0.001206292    0.019290944    0.753787211
435	 16760	 6946	 1464802	 5	 13	 1	 3     0.469749535    0.014508642    0.009112673    0.005840847    0.011289813    0.001170417    0.019240163    0.754081064
436	 16900	 7004	 1481702	 5	 13	 1	 3     0.469751357    0.014475252    0.009112833    0.005840915    0.011246741    0.001259993    0.019195615    0.754091570
437	 17040	 7061	 1498742	 5	 13	 1	 3     0.469753499    0.014441319    0.009113276    0.005841169    0.011202674    0.001223612    0.019143138    0.754386190
438	 17195	 7124	 1515937	 5	 13	 1	 3     0.469755435    0.014410392    0.009113649    0.005841397    0.011162472    0.001159353    0.019095558    0.754646281
439	 17355	 7188	 1533292	 5	 13	 1	 3     0.469757351    0.014380444    0.009113777    0.005841456    0.011123679    0.001208120    0.019048368    0.754943591
440	 17525	 7257	 1550817	 5	 13	 1	 3     0.469759362    0.014353081    0.009114198    0.005841797    0.011087937    0.001188202    0.018998722    0.755476159
441	 17685	 7323	 1568502	 5	 13	 1	 3     0.469761414    0.014321551    0.009114530    0.005842069    0.011046818    0.001195836    0.018947926    0.755837434
442	 17845	 7387	 1586347	 5	 13	 1	 3     0.469763287    0.014293463    0.009114928    0.005842337    0.011010049    0.001207673    0.018901432    0.756210598
443	 18015	 7457	 1604362	 5	 13	 1	 3     0.469765308    0.014259175    0.009115196    0.005842549    0.010965276    0.001230766    0.018851126    0.756409737
444	 18200	 7532	 1622562	 5	 13	 1	 3     0.469767321    0.014226055    0.009115709    0.005842892    0.010921744    0.001180597    0.018800896    0.756669007
445	 18370	 7600	 1640932	 5	 13	 1	 3     0.469769136    0.014197455    0.009116112    0.005843134    0.010884127    0.001151566    0.018755495    0.756975723
446	 18560	 7676	 1659492	 5	 13	 1	 3     0.469771008    0.014165883    0.009116624    0.005843472    0.010842482    0.001161511    0.018708551    0.757187607
447	 18740	 7749	 1678232	 5	 13	 1	 3     0.469772796    0.014135257    0.009116916    0.005843712    0.010802190    0.001140517    0.018663602    0.757370221
448	 18905	 7818	 1697137	 5	 13	 1	 3     0.469774522    0.014103538    0.009117264    0.005843905    0.010760357    0.001175550    0.018620096    0.757436354
449	 19095	 7895	 1716232	 5	 13	 1	 3     0.469776346    0.014070976    0.009117538    0.005844079    0.010717409    0.001137960    0.018574031    0.757561750
450	 19280	 7970	 1735512	 5	 13	 1	 3     0.469778139    0.014046644    0.009118101    0.005844377    0.010684963    0.001130021    0.018528614    0.758105517
451	 19455	 8045	 1754967	 5	 13	 1	 3     0.469779926    0.014025127    0.009118586    0.005844760    0.010656246    0.001187088    0.018483263    0.758801485
452	 19650	 8124	 1774617	 5	 13	 1	 3     0.469781830    0.013997106    0.009118840    0.005845034    0.010619121    0.001186327    0.018434784    0.759276911
453	 19860	 8208	 1794477	 5	 13	 1	 3     0.469783650    0.013964619    0.009119294    0.005845322    0.010575872    0.001172451    0.018388359    0.759427164
454	 20055	 8292	 1814532	 5	 13	 1	 3     0.469785639    0.013930720    0.009119640    0.005845575    0.010530771    0.001131286    0.018337479    0.759685666
455	 20255	 8377	 1834787	 5	 13	 1	 3     0.469787410    0.013899484    0.009120185    0.005845963    0.010488941    0.001118551    0.018292047    0.759864896
456	 20470	 8464	 1855257	 5	 13	 1	 3     0.469789085    0.013868022    0.009120522    0.005846269    0.010446919    0.001099812    0.018248965    0.759934742
457	 20655	 8539	 1875912	 5	 13	 1	 3     0.469790694    0.013843625    0.009120896    0.005846591    0.010414184    0.001129203    0.018207519    0.760324652
458	 20855	 8619	 1896767	 5	 13	 1	 3     0.469792276    0.013815359    0.009121335    0.005846895    0.010376194    0.001111748    0.018166641    0.760479592
459	 21050	 8698	 1917817	 5	 13	 1	 3     0.469793994    0.013790590    0.009122078    0.005847331    0.010342537    0.001109250    0.018122148    0.760979903
460	 21245	 8776	 1939062	 5	 13	 1	 3     0.469795728    0.013761747    0.009122727    0.005847680    0.010303471    0.001120095    0.018077160    0.761278127
461	 21470	 8867	 1960532	 5	 13	 1	 3     0.469797450    0.013729418    0.009123115    0.005848002    0.010259906    0.001115283    0.018032335    0.761377719
462	 21690	 8956	 1982222	 5	 13	 1	 3     0.469799083    0.013705577    0.009123638    0.005848423    0.010227515    0.001082401    0.017989742    0.761855122
463	 21900	 9040	 2004122	 5	 13	 1	 3     0.469800741    0.013679854    0.009124210    0.005848864    0.010192508    0.001117810    0.017946389    0.762262216
464	 22125	 9130	 2026247	 5	 13	 1	 3     0.469802393    0.013649023    0.009124727    0.005849227    0.010150625    0.001102967    0.017903107    0.762382942
465	 22360	 9224	 2048607	 5	 13	 1	 3     0.469804017    0.013627782    0.009125359    0.005849620    0.010121476    0.001097171    0.017860440    0.763014899
466	 22595	 9318	 2071202	 5	 13	 1	 3     0.469805658    0.013603340    0.009125840    0.005849977    0.010088107    0.001114639    0.017817226    0.763493711
467	 22865	 9428	 2094067	 5	 13	 1	 3     0.469807395    0.013575221    0.009126362    0.005850327    0.010049685    0.001037203    0.017771345    0.763882601
468	 23080	 9515	 2117147	 5	 13	 1	 3     0.469808863    0.013547641    0.009126836    0.005850564    0.010011965    0.001096586    0.017732498    0.764000682
469	 23345	 9622	 2140492	 5	 13	 1	 3     0.469810504    0.013520250    0.009127249    0.005850841    0.009974492    0.001055166    0.017688972    0.764332116
470	 23590	 9721	 2164082	 5	 13	 1	 3     0.469812173    0.013491810    0.009127855    0.005851193    0.009935351    0.001099024    0.017644594    0.764642730
471	 23840	 9822	 2187922	 5	 13	 1	 3     0.469813815    0.013466456    0.009128480    0.005851564    0.009900318    0.001023631    0.017600827    0.765103578
472	 24050	 9906	 2211972	 5	 13	 1	 3     0.469815361    0.013437947    0.009128955    0.005851833    0.009861065    0.001041699    0.017559493    0.765281034
473	 24295	 10004	 2236267	 5	 13	 1	 3     0.469817030    0.013412917    0.009129825    0.005852173    0.009826120    0.001018120    0.017514802    0.765804702
474	 24500	 10086	 2260767	 5	 13	 1	 3     0.469818607    0.013382664    0.009130501    0.005852457    0.009784153    0.001065080    0.017472435    0.765930148
475	 24770	 10194	 2285537	 5	 13	 1	 3     0.469820408    0.013355774    0.009131626    0.005853007    0.009746286    0.001055322    0.017423941    0.766518517
476	 25005	 10289	 2310542	 5	 13	 1	 3     0.469822037    0.013331578    0.009132544    0.005853438    0.009712241    0.001043459    0.017379973    0.767065521
477	 25265	 10394	 2335807	 5	 13	 1	 3     0.469823782    0.013304847    0.009133550    0.005853874    0.009674566    0.001027426    0.017332713    0.767614791
478	 25500	 10489	 2361307	 5	 13	 1	 3     0.469825435    0.013277725    0.009134522    0.005854308    0.009636311    0.001027626    0.017287870    0.768037083
479	 25750	 10589	 2387057	 5	 13	 1	 3     0.469827072    0.013255965    0.009135596    0.005854774    0.009605284    0.001038130    0.017243316    0.768759612
480	 25990	 10685	 2413047	 5	 13	 1	 3     0.469828660    0.013231439    0.009136450    0.005855168    0.009570593    0.001072116    0.017199980    0.769270598
481	 26260	 10796	 2439307	 5	 13	 1	 3     0.469830383    0.013204184    0.009137144    0.005855447    0.009532214    0.001079443    0.017152860    0.769794919
482	 26535	 10907	 2465842	 5	 13	 1	 3     0.469832162    0.013178356    0.009137865    0.005855779    0.009495708    0.001054965    0.017104073    0.770480536
483	 26805	 11020	 2492647	 5	 13	 1	 3     0.469833963    0.013146112    0.009138578    0.005856095    0.009450220    0.001005411    0.017054513    0.770828916
484	 27065	 11124	 2519712	 5	 13	 1	 3     0.469835433    0.013119608    0.009139245    0.005856416    0.009412667    0.001027285    0.017013980    0.771107508
485	 27310	 11222	 2547022	 5	 13	 1	 3     0.469836964    0.013093971    0.009139958    0.005856719    0.009376206    0.001023467    0.016971644    0.771520471
486	 27550	 11320	 2574572	 5	 13	 1	 3     0.469838561    0.013064177    0.009140474    0.005857026    0.009334047    0.001008239    0.016927372    0.771778216
487	 27800	 11420	 2602372	 5	 13	 1	 3     0.469840124    0.013040378    0.009141095    0.005857394    0.009300099    0.001022014    0.016883935    0.772354195
488	 28040	 11517	 2630412	 5	 13	 1	 3     0.469841655    0.013016330    0.009141642    0.005857724    0.009265810    0.001022761    0.016841293    0.772881917
489	 28305	 11625	 2658717	 5	 13	 1	 3     0.469843138    0.012994958    0.009142303    0.005858085    0.009235108    0.001014164    0.016799859    0.773515883
490	 28565	 11731	 2687282	 5	 13	 1	 3     0.469844586    0.012970639    0.009142748    0.005858383    0.009200414    0.000983734    0.016759310    0.773936302
491	 28785	 11824	 2716067	 5	 13	 1	 3     0.469846006    0.012946939    0.009143109    0.005858612    0.009166613    0.001003499    0.016719463    0.774363323
492	 29040	 11927	 2745107	 5	 13	 1	 3     0.469847414    0.012927779    0.009143413    0.005858876    0.009139227    0.000960939    0.016679837    0.775054237
493	 34848	 11927	 2779955	 6	 15	 1	 3     0.469886147    0.011698606    0.007289859    0.004131133    0.009149609    0.000958372    0.015550506    0.752297453
494	 35112	 12016	 2815067	 6	 15	 1	 3     0.469887432    0.011676252    0.007290063    0.004131236    0.009120847    0.000972895    0.015511632    0.752741701
495	 35424	 12121	 2850491	 6	 15	 1	 3     0.469888741    0.011648033    0.007290315    0.004131385    0.009084491    0.000964811    0.015471924    0.752849656
496	 35724	 12223	 2886215	 6	 15	 1	 3     0.469890096    0.011621294    0.007290663    0.004131571    0.009049900    0.000965901    0.015430733    0.753126479
497	 36006	 12318	 2922221	 6	 15	 1	 3     0.469891509    0.011596741    0.007290970    0.004131725    0.009018102    0.000976720    0.015387646    0.753639695
498	 36288	 12415	 2958509	 6	 15	 1	 3     0.469892988    0.011564596    0.007291321    0.004131887    0.008976442    0.000979433    0.015342407    0.753766702
499	 36612	 12524	 2995121	 6	 15	 1	 3     0.469894461    0.011533239    0.007291649    0.004132044    0.008935740    0.000953924    0.015297209    0.753944000
500	 36912	 12625	 3032033	 6	 15	 1	 3     0.469895822    0.011502653    0.007292110    0.004132266    0.008895851    0.000954917    0.015255363    0.754007161
501	 37212	 12727	 3069245	 6	 15	 1	 3     0.469897113    0.011475531    0.007292442    0.004132430    0.008860479    0.000974513    0.015215545    0.754197805
502	 37518	 12829	 3106763	 6	 15	 1	 3     0.469898538    0.011445418    0.007292815    0.004132614    0.008821136    0.000955026    0.015171483    0.754403381
503	 37806	 12927	 3144569	 6	 15	 1	 3     0.469899855    0.011419411    0.007293167    0.004132754    0.008787074    0.000947369    0.015130635    0.754721203
504	 38082	 13020	 3182651	 6	 15	 1	 3     0.469901191    0.011390823    0.007293498    0.004132923    0.008749613    0.000897918    0.015089064    0.754905874
505	 38358	 13113	 3221009	 6	 15	 1	 3     0.469902304    0.011363690    0.007293666    0.004133014    0.008714120    0.000975489    0.015054373    0.754843141
506	 38688	 13224	 3259697	 6	 15	 1	 3     0.469903639    0.011335034    0.007293877    0.004133106    0.008676540    0.000933748    0.015012642    0.755032608
507	 39042	 13342	 3298739	 6	 15	 1	 3     0.469904843    0.011312351    0.007294009    0.004133142    0.008646775    0.000905759    0.014974920    0.755419804
508	 39330	 13440	 3338069	 6	 15	 1	 3     0.469905911    0.011288790    0.007294114    0.004133175    0.008615839    0.000930280    0.014941354    0.755539929
509	 39636	 13542	 3377705	 6	 15	 1	 3     0.469907148    0.011258945    0.007294190    0.004133170    0.008576633    0.000917097    0.014902406    0.755511931
510	 39948	 13648	 3417653	 6	 15	 1	 3     0.469908254    0.011235851    0.007294317    0.004133221    0.008546186    0.000901823    0.014867478    0.755733499
511	 40230	 13744	 3457883	 6	 15	 1	 3     0.469909328    0.011210250    0.007294437    0.004133276    0.008512396    0.000904325    0.014833499    0.755738720
512	 40506	 13838	 3498389	 6	 15	 1	 3     0.469910444    0.011186146    0.007294626    0.004133343    0.008480465    0.000924946    0.014798120    0.755916674
513	 40824	 13944	 3539213	 6	 15	 1	 3     0.469911691    0.011158491    0.007294845    0.004133456    0.008443764    0.000908512    0.014758464    0.756073975
514	 41118	 14042	 3580331	 6	 15	 1	 3     0.469912785    0.011132648    0.007294970    0.004133504    0.008409475    0.000917992    0.014723578    0.756110252
515	 41430	 14146	 3621761	 6	 15	 1	 3     0.469913973    0.011107186    0.007295134    0.004133579    0.008375595    0.000883421    0.014685630    0.756330278
516	 41700	 14236	 3663461	 6	 15	 1	 3     0.469915075    0.011081726    0.007295237    0.004133615    0.008341713    0.000887801    0.014650303    0.756416162
517	 41976	 14328	 3705437	 6	 15	 1	 3     0.469916189    0.011056588    0.007295305    0.004133625    0.008308229    0.000920342    0.014614530    0.756547618
518	 42318	 14442	 3747755	 6	 15	 1	 3     0.469917363    0.011033555    0.007295491    0.004133700    0.008277388    0.000882119    0.014576733    0.756929237
519	 42600	 14536	 3790355	 6	 15	 1	 3     0.469918454    0.011009184    0.007295652    0.004133742    0.008244731    0.000886600    0.014541534    0.757085439
520	 42894	 14634	 3833249	 6	 15	 1	 3     0.469919513    0.010981776    0.007295746    0.004133784    0.008208014    0.000883499    0.014507283    0.756983648
521	 43194	 14734	 3876443	 6	 15	 1	 3     0.469920612    0.010957388    0.007295818    0.004133792    0.008175292    0.000880995    0.014471626    0.757163580
522	 43470	 14827	 3919913	 6	 15	 1	 3     0.469921750    0.010928561    0.007295879    0.004133822    0.008136559    0.000879869    0.014434638    0.757106716
523	 43782	 14931	 3963695	 6	 15	 1	 3     0.469922916    0.010904574    0.007296065    0.004133904    0.008104146    0.000892303    0.014396613    0.757440272
524	 44070	 15028	 4007765	 6	 15	 1	 3     0.469924060    0.010875042    0.007296134    0.004133938    0.008064302    0.000876115    0.014359220    0.757356069
525	 44412	 15142	 4052177	 6	 15	 1	 3     0.469925199    0.010851497    0.007296250    0.004133969    0.008032417    0.000842105    0.014321909    0.757685058
526	 44676	 15231	 4096853	 6	 15	 1	 3     0.469926186    0.010824403    0.007296306    0.004133974    0.007995725    0.000893797    0.014289494    0.757507781
527	 45006	 15342	 4141859	 6	 15	 1	 3     0.469927321    0.010799307    0.007296384    0.004133987    0.007961646    0.000911752    0.014252108    0.757734014
528	 45342	 15454	 4187201	 6	 15	 1	 3     0.469928541    0.010771296    0.007296535    0.004134030    0.007923470    0.000872861    0.014211837    0.757910150
529	 45666	 15563	 4232867	 6	 15	 1	 3     0.469929704    0.010747219    0.007296760    0.004134122    0.007890501    0.000852471    0.014173328    0.758270647
530	 45942	 15655	 4278809	 6	 15	 1	 3     0.469930825    0.010719481    0.007296943    0.004134209    0.007852510    0.000877195    0.014136100    0.758305412
531	 46290	 15771	 4325099	 6	 15	 1	 3     0.469931970    0.010692649    0.007297034    0.004134229    0.007815756    0.000849989    0.014097970    0.758453136
532	 46620	 15881	 4371719	 6	 15	 1	 3     0.469932999    0.010669692    0.007297110    0.004134255    0.007784248    0.000843869    0.014063630    0.758672740
533	 46926	 15987	 4418645	 6	 15	 1	 3     0.469934004    0.010648832    0.007297201    0.004134274    0.007755545    0.000847355    0.014030027    0.759002936
534	 47244	 16095	 4465889	 6	 15	 1	 3     0.469935015    0.010625924    0.007297277    0.004134309    0.007723990    0.000801520    0.013996121    0.759204931
535	 47520	 16188	 4513409	 6	 15	 1	 3     0.469935886    0.010602479    0.007297393    0.004134377    0.007691594    0.000842972    0.013966835    0.759118211
536	 47868	 16304	 4561277	 6	 15	 1	 3     0.469936851    0.010581857    0.007297558    0.004134470    0.007662985    0.000800166    0.013934327    0.759409234
537	 48180	 16412	 4609457	 6	 15	 1	 3     0.469937731    0.010562690    0.007297649    0.004134499    0.007636409    0.000839730    0.013904615    0.759653559
538	 48498	 16520	 4657955	 6	 15	 1	 3     0.469938719    0.010537605    0.007297746    0.004134525    0.007601580    0.000826357    0.013871195    0.759675380
539	 48816	 16627	 4706771	 6	 15	 1	 3     0.469939704    0.010513961    0.007297851    0.004134567    0.007568669    0.000831125    0.013837769    0.759801784
540	 49140	 16736	 4755911	 6	 15	 1	 3     0.469940703    0.010490684    0.007297910    0.004134598    0.007536244    0.000850171    0.013803809    0.759984755
541	 49476	 16850	 4805387	 6	 15	 1	 3     0.469941751    0.010468331    0.007298015    0.004134650    0.007504995    0.000824410    0.013768078    0.760333560
542	 49806	 16960	 4855193	 6	 15	 1	 3     0.469942761    0.010443217    0.007298141    0.004134730    0.007469801    0.000794515    0.013733574    0.760415122
543	 50094	 17056	 4905287	 6	 15	 1	 3     0.469943616    0.010420782    0.007298194    0.004134758    0.007438350    0.000798516    0.013704268    0.760404145
544	 50436	 17170	 4955723	 6	 15	 1	 3     0.469944489    0.010401471    0.007298287    0.004134776    0.007411181    0.000802291    0.013674297    0.760658559
545	 50760	 17278	 5006483	 6	 15	 1	 3     0.469945418    0.010382373    0.007298379    0.004134804    0.007384263    0.000770202    0.013642343    0.761040357
546	 51036	 17372	 5057519	 6	 15	 1	 3     0.469946265    0.010361975    0.007298445    0.004134824    0.007355490    0.000800425    0.013613153    0.761173797
547	 51378	 17486	 5108897	 6	 15	 1	 3     0.469947224    0.010339908    0.007298534    0.004134850    0.007324281    0.000796002    0.013579989    0.761407679
548	 51702	 17595	 5160599	 6	 15	 1	 3     0.469948171    0.010319672    0.007298684    0.004134914    0.007295535    0.000805847    0.013547188    0.761757476
549	 60319	 17595	 5220918	 7	 18	 1	 3     0.469967563    0.009534305    0.006137416    0.004021784    0.007296239    0.000800524    0.012856885    0.741571954
550	 60697	 17704	 5281615	 7	 18	 1	 3     0.469968501    0.009512218    0.006137552    0.004021875    0.007267238    0.000786491    0.012822543    0.741835568
551	 61110	 17822	 5342725	 7	 18	 1	 3     0.469969376    0.009489072    0.006137632    0.004021931    0.007236848    0.000769411    0.012790414    0.741889376
552	 61474	 17928	 5404199	 7	 18	 1	 3     0.469970218    0.009467482    0.006137686    0.004021954    0.007208469    0.000788374    0.012759440    0.741998248
553	 61859	 18039	 5466058	 7	 18	 1	 3     0.469971129    0.009445951    0.006137805    0.004022052    0.007180065    0.000791996    0.012725841    0.742265349
554	 62244	 18151	 5528302	 7	 18	 1	 3     0.469972058    0.009418889    0.006137895    0.004022118    0.007144349    0.000752232    0.012691518    0.742140488
555	 62650	 18270	 5590952	 7	 18	 1	 3     0.469972796    0.009396765    0.006137933    0.004022126    0.007115122    0.000805855    0.012664155    0.741997028
556	 63133	 18408	 5654085	 7	 18	 1	 3     0.469973784    0.009370799    0.006138016    0.004022160    0.007080723    0.000756990    0.012627441    0.742098037
557	 63553	 18528	 5717638	 7	 18	 1	 3     0.469974606    0.009347529    0.006138068    0.004022191    0.007049852    0.000771247    0.012596800    0.742055856
558	 63994	 18655	 5781632	 7	 18	 1	 3     0.469975463    0.009325543    0.006138123    0.004022218    0.007020627    0.000734616    0.012564775    0.742197397
559	 64365	 18761	 5845997	 7	 18	 1	 3     0.469976229    0.009302141    0.006138167    0.004022247    0.006989473    0.000741510    0.012536085    0.742029177
560	 64764	 18875	 5910761	 7	 18	 1	 3     0.469976975    0.009279445    0.006138211    0.004022263    0.006959200    0.000759182    0.012508093    0.741875274
561	 65177	 18994	 5975938	 7	 18	 1	 3     0.469977770    0.009255054    0.006138265    0.004022282    0.006926596    0.000745485    0.012478179    0.741699113
562	 65632	 19127	 6041570	 7	 18	 1	 3     0.469978545    0.009235115    0.006138374    0.004022370    0.006899834    0.000746183    0.012448965    0.741837965
563	 66038	 19249	 6107608	 7	 18	 1	 3     0.469979302    0.009214216    0.006138455    0.004022435    0.006871765    0.000765871    0.012420358    0.741864023
564	 66521	 19387	 6174129	 7	 18	 1	 3     0.469980097    0.009192836    0.006138514    0.004022456    0.006843016    0.000724568    0.012390242    0.741941586
565	 66927	 19504	 6241056	 7	 18	 1	 3     0.469980829    0.009172717    0.006138561    0.004022463    0.006815923    0.000719685    0.012362421    0.741983880
566	 67340	 19622	 6308396	 7	 18	 1	 3     0.469981539    0.009152688    0.006138607    0.004022477    0.006788903    0.000737143    0.012335421    0.741984218
567	 67816	 19758	 6376212	 7	 18	 1	 3     0.469982317    0.009135352    0.006138674    0.004022494    0.006765451    0.000717670    0.012305723    0.742366079
568	 68208	 19870	 6444420	 7	 18	 1	 3     0.469983051    0.009115941    0.006138717    0.004022499    0.006739179    0.000715796    0.012277688    0.742480269
569	 68614	 19987	 6513034	 7	 18	 1	 3     0.469983777    0.009097930    0.006138769    0.004022497    0.006714748    0.000700465    0.012249860    0.742696668
570	 69020	 20106	 6582054	 7	 18	 1	 3     0.469984479    0.009078832    0.006138809    0.004022488    0.006688813    0.000698165    0.012222899    0.742772368
571	 69440	 20229	 6651494	 7	 18	 1	 3     0.469985113    0.009061099    0.006138858    0.004022510    0.006664678    0.000714797    0.012198502    0.742804237
572	 69888	 20358	 6721382	 7	 18	 1	 3     0.469985833    0.009041476    0.006138924    0.004022554    0.006637914    0.000719607    0.012170724    0.742887300
573	 70343	 20492	 6791725	 7	 18	 1	 3     0.469986629    0.009021747    0.006138992    0.004022596    0.006610952    0.000698782    0.012139940    0.743145941
574	 70791	 20621	 6862516	 7	 18	 1	 3     0.469987316    0.009003669    0.006139052    0.004022609    0.006586205    0.000685074    0.012113311    0.743287210
575	 71239	 20749	 6933755	 7	 18	 1	 3     0.469987984    0.008986554    0.006139123    0.004022645    0.006562722    0.000683224    0.012087363    0.743466895
576	 71652	 20869	 7005407	 7	 18	 1	 3     0.469988654    0.008968392    0.006139169    0.004022660    0.006537787    0.000673670    0.012061271    0.743569403
577	 72058	 20985	 7077465	 7	 18	 1	 3     0.469989327    0.008952690    0.006139215    0.004022672    0.006516187    0.000669637    0.012035019    0.743886666
578	 72422	 21090	 7149887	 7	 18	 1	 3     0.469989954    0.008937016    0.006139261    0.004022690    0.006494592    0.000682091    0.012010506    0.744099834
579	 72870	 21218	 7222757	 7	 18	 1	 3     0.469990613    0.008920113    0.006139325    0.004022714    0.006471251    0.000676106    0.011984703    0.744291526
580	 73304	 21345	 7296061	 7	 18	 1	 3     0.469991233    0.008902652    0.006139395    0.004022761    0.006447096    0.000690571    0.011960355    0.744346797
581	 73815	 21493	 7369876	 7	 18	 1	 3     0.469991859    0.008885105    0.006139476    0.004022807    0.006422766    0.000679999    0.011935740    0.744411744
582	 74298	 21633	 7444174	 7	 18	 1	 3     0.469992456    0.008867579    0.006139520    0.004022821    0.006398457    0.000673346    0.011912212    0.744410787
583	 74781	 21771	 7518955	 7	 18	 1	 3     0.469993102    0.008848608    0.006139564    0.004022843    0.006372097    0.000694026    0.011886707    0.744412063
584	 75320	 21925	 7594275	 7	 18	 1	 3     0.469993751    0.008828933    0.006139621    0.004022881    0.006344692    0.000676898    0.011861027    0.744364983
585	 75838	 22077	 7670113	 7	 18	 1	 3     0.469994378    0.008810356    0.006139686    0.004022913    0.006318753    0.000666413    0.011836155    0.744359637
586	 76328	 22219	 7746441	 7	 18	 1	 3     0.469994978    0.008791507    0.006139740    0.004022951    0.006292391    0.000654773    0.011812280    0.744268424
587	 76853	 22372	 7823294	 7	 18	 1	 3     0.469995554    0.008774064    0.006139788    0.004022985    0.006267950    0.000665611    0.011789353    0.744236237
588	 77413	 22536	 7900707	 7	 18	 1	 3     0.469996160    0.008756040    0.006139858    0.004023040    0.006242625    0.000662395    0.011765177    0.744233581
589	 77931	 22688	 7978638	 7	 18	 1	 3     0.469996759    0.008737983    0.006139903    0.004023069    0.006217230    0.000667444    0.011741215    0.744214563
590	 78505	 22852	 8057143	 7	 18	 1	 3     0.469997364    0.008720176    0.006139947    0.004023079    0.006192133    0.000674806    0.011716960    0.744235360
591	 79086	 23019	 8136229	 7	 18	 1	 3     0.469997996    0.008701756    0.006140000    0.004023105    0.006166113    0.000671641    0.011691583    0.744275253
592	 79639	 23178	 8215868	 7	 18	 1	 3     0.469998630    0.008683043    0.006140049    0.004023124    0.006139629    0.000649731    0.011666084    0.744298042
593	 91016	 23178	 8306884	 8	 19	 1	 3     0.470017301    0.007847470    0.004886922    0.003688013    0.006140096    0.000649720    0.010887904    0.720751193
594	 91720	 23362	 8398604	 8	 19	 1	 3     0.470017857    0.007830260    0.004886974    0.003688047    0.006118043    0.000652143    0.010863876    0.720761169
595	 92400	 23535	 8491004	 8	 19	 1	 3     0.470018445    0.007811195    0.004887035    0.003688093    0.006093575    0.000645245    0.010838383    0.720697414
596	 93104	 23711	 8584108	 8	 19	 1	 3     0.470019003    0.007792988    0.004887080    0.003688118    0.006070182    0.000627672    0.010814183    0.720626642
597	 93752	 23877	 8677860	 8	 19	 1	 3     0.470019552    0.007777246    0.004887143    0.003688150    0.006049908    0.000642600    0.010790277    0.720764205
598	 94448	 24054	 8772308	 8	 19	 1	 3     0.470020106    0.007759743    0.004887183    0.003688172    0.006027359    0.000646134    0.010766118    0.720755918
599	 95192	 24242	 8867500	 8	 19	 1	 3     0.470020659    0.007742793    0.004887241    0.003688208    0.006005474    0.000641231    0.010741938    0.720800391
600	 95968	 24439	 8963468	 8	 19	 1	 3     0.470021212    0.007725029    0.004887305    0.003688249    0.005982502    0.000626496    0.010717727    0.720771272
601	 96648	 24613	 9060116	 8	 19	 1	 3     0.470021762    0.007706813    0.004887352    0.003688272    0.005958923    0.000628497    0.010693565    0.720696322
602	 97376	 24797	 9157492	 8	 19	 1	 3     0.470022324    0.007688243    0.004887405    0.003688303    0.005934842    0.000614075    0.010668867    0.720624083
603	 98088	 24977	 9255580	 8	 19	 1	 3     0.470022829    0.007670609    0.004887439    0.003688326    0.005911953    0.000636753    0.010646583    0.720476184
604	 98944	 25195	 9354524	 8	 19	 1	 3     0.470023379    0.007651799    0.004887479    0.003688348    0.005887493    0.000636199    0.010622258    0.720355163
605	 99848	 25421	 9454372	 8	 19	 1	 3     0.470023919    0.007634964    0.004887521    0.003688380    0.005865562    0.000628038    0.010598349    0.720391901
606	 100680	 25632	 9555052	 8	 19	 1	 3     0.470024458    0.007617075    0.004887568    0.003688410    0.005842218    0.000617505    0.010574419    0.720330328
607	 101592	 25867	 9656644	 8	 19	 1	 3     0.470024967    0.007601168    0.004887616    0.003688441    0.005821423    0.000613743    0.010551792    0.720367504
608	 102472	 26088	 9759116	 8	 19	 1	 3     0.470025475    0.007584462    0.004887651    0.003688459    0.005799563    0.000620634    0.010529106    0.720332923
609	 103344	 26310	 9862460	 8	 19	 1	 3     0.470026001    0.007567590    0.004887686    0.003688483    0.005777451    0.000612062    0.010505615    0.720337608
610	 104200	 26524	 9966660	 8	 19	 1	 3     0.470026523    0.007550038    0.004887720    0.003688507    0.005754413    0.000613750    0.010482217    0.720271149
611	 105072	 26743	 10071732	 8	 19	 1	 3     0.470027030    0.007532981    0.004887763    0.003688530    0.005731978    0.000607729    0.010459495    0.720205064
612	 105976	 26981	 10177708	 8	 19	 1	 3     0.470027531    0.007519534    0.004887838    0.003688579    0.005714230    0.000601253    0.010436938    0.720473138
613	 106880	 27208	 10284588	 8	 19	 1	 3     0.470028035    0.007503640    0.004887877    0.003688603    0.005693266    0.000599803    0.010414190    0.720520790
614	 107760	 27428	 10392348	 8	 19	 1	 3     0.470028533    0.007487400    0.004887910    0.003688623    0.005671817    0.000604191    0.010391725    0.720515626
615	 108648	 27654	 10500996	 8	 19	 1	 3     0.470029031    0.007471410    0.004887953    0.003688648    0.005650653    0.000604051    0.010369163    0.720541295
616	 109616	 27896	 10610612	 8	 19	 1	 3     0.470029534    0.007456644    0.004888010    0.003688685    0.005631065    0.000600428    0.010346338    0.720703653
617	 110552	 28131	 10721164	 8	 19	 1	 3     0.470030031    0.007441852    0.004888058    0.003688719    0.005611421    0.000595848    0.010323748    0.720847903
618	 111472	 28364	 10832636	 8	 19	 1	 3     0.470030518    0.007426250    0.004888089    0.003688737    0.005590687    0.000600478    0.010301537    0.720887588
619	 112520	 28630	 10945156	 8	 19	 1	 3     0.470030990    0.007410637    0.004888129    0.003688766    0.005569896    0.000607395    0.010279968    0.720881341
620	 113664	 28922	 11058820	 8	 19	 1	 3     0.470031480    0.007395129    0.004888188    0.003688797    0.005549194    0.000584593    0.010257533    0.720946174
621	 114688	 29181	 11173508	 8	 19	 1	 3     0.470031942    0.007380127    0.004888223    0.003688819    0.005529154    0.000587070    0.010236360    0.720971790
622	 115680	 29431	 11289188	 8	 19	 1	 3     0.470032390    0.007365061    0.004888262    0.003688842    0.005508994    0.000595618    0.010215748    0.720951708
623	 116776	 29705	 11405964	 8	 19	 1	 3     0.470032860    0.007349969    0.004888313    0.003688874    0.005488755    0.000588430    0.010194124    0.721000563
624	 117856	 29980	 11523820	 8	 19	 1	 3     0.470033320    0.007333240    0.004888353    0.003688898    0.005466298    0.000587061    0.010172898    0.720860500
625	 118960	 30262	 11642780	 8	 19	 1	 3     0.470033790    0.007318177    0.004888400    0.003688924    0.005446032    0.000588892    0.010151152    0.720920813
626	 120096	 30549	 11762876	 8	 19	 1	 3     0.470034267    0.007301580    0.004888442    0.003688947    0.005423670    0.000579838    0.010129017    0.720857639
627	 121232	 30836	 11884108	 8	 19	 1	 3     0.470034720    0.007287822    0.004888490    0.003688977    0.005405092    0.000572693    0.010108009    0.720994857
628	 122368	 31123	 12006476	 8	 19	 1	 3     0.470035159    0.007274400    0.004888545    0.003689007    0.005386930    0.000582574    0.010087542    0.721127102
629	 123544	 31417	 12130020	 8	 19	 1	 3     0.470035615    0.007259597    0.004888596    0.003689031    0.005366878    0.000575318    0.010066276    0.721180051
630	 124688	 31705	 12254708	 8	 19	 1	 3     0.470036073    0.007244631    0.004888652    0.003689059    0.005346566    0.000572446    0.010044894    0.721225282
631	 125872	 32007	 12380580	 8	 19	 1	 3     0.470036506    0.007229419    0.004888695    0.003689082    0.005325896    0.000564525    0.010024579    0.721169339
632	 127072	 32307	 12507652	 8	 19	 1	 3     0.470036939    0.007215614    0.004888730    0.003689102    0.005307109    0.000568198    0.010004293    0.721251777
633	 128312	 32620	 12635964	 8	 19	 1	 3     0.470037370    0.007201693    0.004888794    0.003689144    0.005288108    0.000568601    0.009983989    0.721324253
634	 129616	 32946	 12765580	 8	 19	 1	 3     0.470037794    0.007187849    0.004888856    0.003689179    0.005269180    0.000574185    0.009964009    0.721381192
635	 130920	 33274	 12896500	 8	 19	 1	 3     0.470038237    0.007174520    0.004888923    0.003689222    0.005250921    0.000571101    0.009943091    0.721558347
636	 132200	 33597	 13028700	 8	 19	 1	 3     0.470038672    0.007161400    0.004888982    0.003689256    0.005232925    0.000558273    0.009922521    0.721731934
637	 133480	 33925	 13162180	 8	 19	 1	 3     0.470039103    0.007147093    0.004889048    0.003689296    0.005213267    0.000559683    0.009902086    0.721776547
638	 134752	 34245	 13296932	 8	 19	 1	 3     0.470039527    0.007133356    0.004889114    0.003689337    0.005194356    0.000544061    0.009881919    0.721859404
639	 136008	 34563	 13432940	 8	 19	 1	 3     0.470039941    0.007120782    0.004889185    0.003689377    0.005177007    0.000553141    0.009862216    0.722026544
640	 137296	 34888	 13570236	 8	 19	 1	 3     0.470040372    0.007108583    0.004889268    0.003689421    0.005160137    0.000546734    0.009841665    0.722294781
641	 138592	 35214	 13708828	 8	 19	 1	 3     0.470040776    0.007097198    0.004889357    0.003689470    0.005144356    0.000552681    0.009822328    0.722557605
642	 139968	 35559	 13848796	 8	 19	 1	 3     0.470041196    0.007086564    0.004889436    0.003689506    0.005129601    0.000551042    0.009802239    0.722953542
643	 141416	 35921	 13990212	 8	 19	 1	 3     0.470041615    0.007073653    0.004889507    0.003689540    0.005111681    0.000542388    0.009782097    0.723122296
644	 142760	 36257	 14132972	 8	 19	 1	 3     0.470042024    0.007060032    0.004889565    0.003689567    0.005092760    0.000551033    0.009762455    0.723182046
645	 144280	 36637	 14277252	 8	 19	 1	 3     0.470042446    0.007045822    0.004889620    0.003689594    0.005072989    0.000533950    0.009742116    0.723233219
646	 145648	 36979	 14422900	 8	 19	 1	 3     0.470042840    0.007032759    0.004889690    0.003689631    0.005054763    0.000539039    0.009723093    0.723304705
647	 147136	 37354	 14570036	 8	 19	 1	 3     0.470043255    0.007019701    0.004889763    0.003689673    0.005036509    0.000540049    0.009702973    0.723458800
648	 148560	 37710	 14718596	 8	 19	 1	 3     0.470043658    0.007006691    0.004889825    0.003689706    0.005018299    0.000533580    0.009683465    0.723572695
649	 150024	 38078	 14868620	 8	 19	 1	 3     0.470044050    0.006993364    0.004889883    0.003689734    0.004999618    0.000526562    0.009664408    0.723620543
650	 151456	 38443	 15020076	 8	 19	 1	 3     0.470044442    0.006979593    0.004889947    0.003689759    0.004980275    0.000529152    0.009645288    0.723627275
651	 152960	 38823	 15173036	 8	 19	 1	 3     0.470044847    0.006967336    0.004890030    0.003689799    0.004963001    0.000523277    0.009625570    0.723836184
652	 154392	 39184	 15327428	 8	 19	 1	 3     0.470045246    0.006955130    0.004890119    0.003689836    0.004945763    0.000523471    0.009606071    0.724034819
653	 155952	 39575	 15483380	 8	 19	 1	 3     0.470045644    0.006943159    0.004890199    0.003689869    0.004928834    0.000524102    0.009586564    0.724259349
654	 157456	 39951	 15640836	 8	 19	 1	 3     0.470046050    0.006929616    0.004890277    0.003689899    0.004909661    0.000521615    0.009566627    0.724353080
655	 159024	 40343	 15799860	 8	 19	 1	 3     0.470046453    0.006917323    0.004890361    0.003689934    0.004892210    0.000518389    0.009546804    0.724569474
656	 160496	 40711	 15960356	 8	 19	 1	 3     0.470046845    0.006904272    0.004890452    0.003689970    0.004873649    0.000519428    0.009527508    0.724667198
657	 180558	 40711	 16140914	 9	 28	 1	 4     0.470061330    0.006715646    0.004618801    0.003060948    0.004875098    0.000518898    0.008783837    0.764545892
658	 182322	 41103	 16323236	 9	 28	 1	 4     0.470061728    0.006703343    0.004618892    0.003060978    0.004858050    0.000520170    0.008762505    0.765003097
659	 184095	 41499	 16507331	 9	 28	 1	 4     0.470062136    0.006690541    0.004619002    0.003061009    0.004840264    0.000520469    0.008740557    0.765459364
660	 185922	 41906	 16693253	 9	 28	 1	 4     0.470062560    0.006677312    0.004619131    0.003061041    0.004821838    0.000512867    0.008717769    0.765942708
661	 187605	 42282	 16880858	 9	 28	 1	 4     0.470062969    0.006664315    0.004619246    0.003061063    0.004803713    0.000520576    0.008695646    0.766396802
662	 189396	 42681	 17070254	 9	 28	 1	 4     0.470063388    0.006650754    0.004619345    0.003061082    0.004784787    0.000518707    0.008672991    0.766835138
663	 191160	 43076	 17261414	 9	 28	 1	 4     0.470063794    0.006638197    0.004619438    0.003061108    0.004767228    0.000511718    0.008650965    0.767336111
664	 192897	 43469	 17454311	 9	 28	 1	 4     0.470064201    0.006625263    0.004619545    0.003061133    0.004749096    0.000504791    0.008628811    0.767807166
665	 194616	 43857	 17648927	 9	 28	 1	 4     0.470064585    0.006612607    0.004619634    0.003061160    0.004731338    0.000512728    0.008607877    0.768204172
666	 196443	 44269	 17845370	 9	 28	 1	 4     0.470065001    0.006599032    0.004619735    0.003061186    0.004712246    0.000510272    0.008585118    0.768659360
667	 198162	 44655	 18043532	 9	 28	 1	 4     0.470065387    0.006586199    0.004619815    0.003061214    0.004694180    0.000509031    0.008563961    0.769059983
668	 199980	 45063	 18243512	 9	 28	 1	 4     0.470065762    0.006572758    0.004619886    0.003061244    0.004675232    0.000499248    0.008543366    0.769340491
669	 201690	 45448	 18445202	 9	 28	 1	 4     0.470066125    0.006558969    0.004619939    0.003061268    0.004655775    0.000512266    0.008523380    0.769526770
670	 203544	 45861	 18648746	 9	 28	 1	 4     0.470066512    0.006546956    0.004620004    0.003061292    0.004638771    0.000503131    0.008502002    0.770048795
671	 205308	 46254	 18854054	 9	 28	 1	 4     0.470066872    0.006535453    0.004620061    0.003061316    0.004622465    0.000504559    0.008482075    0.770501750
672	 207108	 46659	 19061162	 9	 28	 1	 4     0.470067240    0.006523178    0.004620115    0.003061342    0.004605039    0.000495753    0.008461654    0.770910468
673	 230120	 46659	 19291282	 10	 38	 1	 5     0.470077209    0.006218025    0.004176675    0.002134279    0.004606432    0.000495544    0.007888402    0.788248949
674	 231970	 47029	 19523252	 10	 38	 1	 5     0.470077575    0.006204915    0.004176749    0.002134324    0.004588653    0.000504731    0.007866575    0.788769560
675	 234060	 47449	 19757312	 10	 38	 1	 5     0.470077937    0.006192838    0.004176823    0.002134365    0.004572241    0.000491813    0.007844887    0.789410675
676	 236030	 47846	 19993342	 10	 38	 1	 5     0.470078297    0.006179252    0.004176897    0.002134410    0.004553756    0.000496098    0.007823305    0.789851836
677	 238160	 48272	 20231502	 10	 38	 1	 5     0.470078659    0.006166263    0.004176968    0.002134448    0.004536048    0.000483026    0.007801548    0.790389653
678	 240020	 48646	 20471522	 10	 38	 1	 5     0.470078992    0.006152634    0.004177019    0.002134477    0.004517456    0.000487961    0.007781409    0.790683792
679	 242200	 49084	 20713722	 10	 38	 1	 5     0.470079339    0.006139912    0.004177100    0.002134523    0.004500039    0.000481855    0.007760473    0.791177530
680	 244130	 49470	 20957852	 10	 38	 1	 5     0.470079673    0.006125911    0.004177164    0.002134560    0.004480857    0.000487716    0.007740171    0.791443897
681	 246330	 49911	 21204182	 10	 38	 1	 5     0.470080019    0.006112899    0.004177242    0.002134601    0.004462980    0.000475178    0.007719142    0.791914302
682	 248140	 50274	 21452322	 10	 38	 1	 5     0.470080341    0.006098686    0.004177304    0.002134640    0.004443433    0.000473377    0.007699521    0.792086349
683	 250190	 50686	 21702512	 10	 38	 1	 5     0.470080666    0.006085440    0.004177364    0.002134670    0.004425179    0.000462088    0.007679672    0.792408835
684	 252050	 51060	 21954562	 10	 38	 1	 5     0.470080974    0.006072372    0.004177419    0.002134707    0.004407138    0.000476593    0.007660771    0.792658126
685	 254220	 51495	 22208782	 10	 38	 1	 5     0.470081291    0.006061135    0.004177469    0.002134730    0.004391596    0.000460145    0.007641270    0.793210400
686	 256120	 51876	 22464902	 10	 38	 1	 5     0.470081589    0.006048962    0.004177496    0.002134749    0.004374753    0.000472773    0.007622927    0.793522151
687	 258140	 52281	 22723042	 10	 38	 1	 5     0.470081908    0.006036534    0.004177545    0.002134779    0.004357506    0.000463992    0.007603220    0.793944456
688	 260120	 52679	 22983162	 10	 38	 1	 5     0.470082215    0.006024118    0.004177593    0.002134809    0.004340244    0.000466374    0.007584236    0.794294699
689	 262090	 53076	 23245252	 10	 38	 1	 5     0.470082522    0.006011598    0.004177639    0.002134836    0.004322805    0.000461110    0.007565168    0.794641727
690	 264160	 53491	 23509412	 10	 38	 1	 5     0.470082820    0.006000556    0.004177677    0.002134857    0.004307400    0.000454916    0.007546654    0.795128053
691	 266080	 53875	 23775492	 10	 38	 1	 5     0.470083112    0.005988171    0.004177716    0.002134883    0.004290091    0.000459115    0.007528458    0.795404611
692	 268090	 54279	 24043582	 10	 38	 1	 5     0.470083414    0.005976135    0.004177763    0.002134910    0.004273228    0.000458282    0.007509564    0.795803118
693	 270010	 54666	 24313592	 10	 38	 1	 5     0.470083702    0.005964512    0.004177806    0.002134938    0.004256917    0.000455781    0.007491526    0.796167812
694	 271920	 55049	 24585512	 10	 38	 1	 5     0.470083995    0.005951905    0.004177845    0.002134961    0.004239196    0.000458203    0.007473098    0.796444085
695	 273930	 55453	 24859442	 10	 38	 1	 5     0.470084285    0.005940215    0.004177899    0.002134988    0.004222715    0.000455099    0.007454802    0.796830700
696	 275950	 55858	 25135392	 10	 38	 1	 5     0.470084572    0.005927996    0.004177936    0.002135011    0.004205471    0.000454147    0.007436731    0.797123886
697	 278000	 56268	 25413392	 10	 38	 1	 5     0.470084863    0.005915689    0.004177986    0.002135044    0.004188055    0.000450896    0.007418322    0.797442972
698	 279940	 56657	 25693332	 10	 38	 1	 5     0.470085155    0.005902930    0.004178030    0.002135073    0.004169970    0.000443717    0.007399779    0.797717119
699	 307934	 56657	 26001266	 11	 49	 1	 6     0.470090004    0.005697137    0.003880898    0.002077454    0.004170852    0.000443966    0.007085053    0.804106517
700	 310134	 57059	 26311400	 11	 49	 1	 6     0.470090285    0.005685139    0.003880943    0.002077481    0.004154406    0.000451660    0.007066348    0.804537116
701	 312378	 57471	 26623778	 11	 49	 1	 6     0.470090570    0.005672005    0.003880974    0.002077498    0.004136384    0.000440652    0.007047366    0.804840427
702	 314490	 57858	 26938268	 11	 49	 1	 6     0.470090850    0.005659412    0.003881014    0.002077519    0.004119063    0.000435975    0.007028674    0.805189156
703	 316558	 58236	 27254826	 11	 49	 1	 6     0.470091116    0.005647141    0.003881038    0.002077533    0.004102163    0.000439457    0.007010863    0.805484449
704	 318626	 58615	 27573452	 11	 49	 1	 6     0.470091387    0.005635510    0.003881065    0.002077551    0.004086111    0.000441668    0.006992642    0.805919948
705	 320859	 59022	 27894311	 11	 49	 1	 6     0.470091673    0.005623183    0.003881094    0.002077569    0.004069066    0.000434821    0.006973444    0.806371026
706	 323037	 59420	 28217348	 11	 49	 1	 6     0.470091943    0.005611260    0.003881118    0.002077582    0.004052549    0.000438864    0.006955177    0.806774590
707	 325314	 59836	 28542662	 11	 49	 1	 6     0.470092220    0.005598947    0.003881146    0.002077597    0.004035456    0.000436503    0.006936448    0.807177762
708	 327591	 60253	 28870253	 11	 49	 1	 6     0.470092489    0.005587370    0.003881174    0.002077614    0.004019352    0.000434202    0.006918198    0.807633665
709	 329659	 60632	 29199912	 11	 49	 1	 6     0.470092762    0.005574422    0.003881199    0.002077628    0.004001310    0.000428785    0.006899618    0.807931986
710	 332013	 61062	 29531925	 11	 49	 1	 6     0.470093021    0.005563281    0.003881220    0.002077641    0.003985753    0.000432655    0.006881963    0.808385746
711	 334235	 61467	 29866160	 11	 49	 1	 6     0.470093284    0.005550708    0.003881239    0.002077654    0.003968166    0.000429904    0.006863944    0.808676165
712	 336556	 61891	 30202716	 11	 49	 1	 6     0.470093554    0.005538853    0.003881269    0.002077672    0.003951538    0.000429214    0.006845423    0.809132414
713	 338822	 62303	 30541538	 11	 49	 1	 6     0.470093819    0.005527629    0.003881297    0.002077691    0.003935762    0.000421768    0.006827192    0.809649063
714	 340879	 62677	 30882417	 11	 49	 1	 6     0.470094077    0.005516201    0.003881320    0.002077706    0.003919672    0.000428289    0.006809446    0.810080807
715	 343145	 63089	 31225562	 11	 49	 1	 6     0.470094344    0.005504304    0.003881350    0.002077726    0.003902882    0.000420108    0.006790991    0.810530392
716	 345422	 63503	 31570984	 11	 49	 1	 6     0.470094595    0.005492304    0.003881367    0.002077736    0.003885922    0.000422063    0.006773574    0.810842830
717	 347732	 63926	 31918716	 11	 49	 1	 6     0.470094849    0.005481843    0.003881392    0.002077753    0.003871098    0.000417266    0.006755934    0.811411563
718	 379344	 63926	 32298060	 12	 54	 2	 6     0.470099736    0.005122919    0.003354931    0.002061871    0.003871529    0.000417295    0.006406827    0.799603236
719	 381768	 64332	 32679828	 12	 54	 2	 6     0.470099985    0.005111109    0.003354949    0.002061879    0.003855872    0.000416820    0.006388546    0.800042520
720	 384288	 64755	 33064116	 12	 54	 2	 6     0.470100225    0.005099735    0.003354968    0.002061888    0.003840766    0.000413608    0.006370895    0.800473807
721	 386736	 65165	 33450852	 12	 54	 2	 6     0.470100469    0.005087899    0.003354984    0.002061895    0.003825023    0.000410338    0.006352833    0.800886597
722	 389064	 65554	 33839916	 12	 54	 2	 6     0.470100709    0.005075700    0.003354998    0.002061902    0.003808769    0.000410005    0.006335046    0.801209726
723	 391692	 65992	 34231608	 12	 54	 2	 6     0.470100950    0.005064076    0.003355013    0.002061908    0.003793252    0.000409160    0.006317121    0.801643100
724	 394200	 66410	 34625808	 12	 54	 2	 6     0.470101186    0.005052170    0.003355028    0.002061915    0.003777329    0.000409260    0.006299542    0.801990064
725	 396732	 66832	 35022540	 12	 54	 2	 6     0.470101421    0.005041382    0.003355043    0.002061922    0.003762874    0.000409587    0.006281983    0.802514414
726	 399384	 67276	 35421924	 12	 54	 2	 6     0.470101663    0.005029838    0.003355062    0.002061931    0.003747376    0.000398935    0.006263882    0.802990564
727	 401784	 67678	 35823708	 12	 54	 2	 6     0.470101885    0.005018202    0.003355075    0.002061937    0.003731732    0.000400227    0.006247184    0.803274241
728	 404196	 68083	 36227904	 12	 54	 2	 6     0.470102109    0.005006746    0.003355089    0.002061943    0.003716299    0.000402501    0.006230324    0.803609262
729	 406860	 68529	 36634764	 12	 54	 2	 6     0.470102345    0.004995539    0.003355105    0.002061950    0.003701172    0.000394003    0.006212438    0.804118923


==> data/lshaped/criterionA/varth1_thX0.1_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.016001621    0.145571194    0.738866350
12	 47	 124	 528	 1	 1	 1	 0     0.447349429    0.106706251    0.063764494    0.063764494    0.085558829    0.016029999    0.144614306    0.737867878
13	 48	 126	 576	 1	 1	 1	 0     0.447660793    0.105833634    0.063676433    0.063676433    0.084534430    0.016002879    0.143647569    0.736758961
14	 49	 128	 625	 1	 1	 1	 0     0.447970874    0.104946397    0.063556940    0.063556940    0.083512045    0.016031041    0.142677628    0.735549076
15	 50	 130	 675	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.014863479    0.141697550    0.734246494
16	 51	 132	 726	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.015389561    0.140815338    0.734143492
17	 52	 134	 778	 1	 1	 1	 0     0.448858051    0.102663815    0.063655168    0.063655168    0.080547368    0.014863769    0.139861573    0.734038756
18	 53	 136	 831	 1	 1	 1	 0     0.449135610    0.102128404    0.063974239    0.063974239    0.079608465    0.015389760    0.138967671    0.734907646
19	 54	 138	 885	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.012177541    0.138001112    0.735890848
20	 56	 142	 941	 1	 1	 1	 0     0.449634780    0.101643547    0.065226934    0.065226934    0.077954203    0.012194796    0.137343999    0.740065439
21	 58	 146	 999	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.014669268    0.136682244    0.741058589
22	 60	 151	 1059	 1	 1	 1	 0     0.450174841    0.100960550    0.065605169    0.065605169    0.076739783    0.015579225    0.135563349    0.744748121
23	 62	 156	 1121	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.012677623    0.134287609    0.748593808
24	 63	 158	 1184	 1	 1	 1	 0     0.450768814    0.100226619    0.065739380    0.065739380    0.075655198    0.011076864    0.133575018    0.750339546
25	 64	 160	 1248	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.010658648    0.133012693    0.750730257
26	 65	 162	 1313	 1	 1	 1	 0     0.451083292    0.099707292    0.066256283    0.066256283    0.074509389    0.010659226    0.132509142    0.752455943
27	 66	 164	 1379	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.010579252    0.132003616    0.751612667
28	 67	 166	 1446	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.010585888    0.131524634    0.755271480
29	 68	 168	 1514	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.009573766    0.131043296    0.757258510
30	 69	 170	 1583	 1	 1	 1	 0     0.451637028    0.098938692    0.066959761    0.066959761    0.072837183    0.009828156    0.130609357    0.757516107
31	 71	 174	 1654	 1	 1	 1	 0     0.451760469    0.098698774    0.066885200    0.066885200    0.072579735    0.009609666    0.130181752    0.758161359
32	 72	 176	 1726	 1	 1	 1	 0     0.451887066    0.098379838    0.066822696    0.066822696    0.072203323    0.009951718    0.129741623    0.758275066
33	 74	 180	 1800	 1	 1	 1	 0     0.452012384    0.098191989    0.066845878    0.066845878    0.071925623    0.012460031    0.129304347    0.759386605
34	 76	 184	 1876	 1	 1	 1	 0     0.452282712    0.097254254    0.066675444    0.066675444    0.070800955    0.012464616    0.128355591    0.757693944
35	 78	 188	 1954	 1	 1	 1	 0     0.452553068    0.096504092    0.066791255    0.066791255    0.069656069    0.009438040    0.127399097    0.757494316
36	 79	 190	 2033	 1	 1	 1	 0     0.452674456    0.096120210    0.066715623    0.066715623    0.069196246    0.009440424    0.126967109    0.757048114
37	 80	 192	 2113	 1	 1	 1	 0     0.452795872    0.095804217    0.066740311    0.066740311    0.068732662    0.011439494    0.126533426    0.757145521
38	 82	 196	 2195	 1	 1	 1	 0     0.452998917    0.095474470    0.066869689    0.066869689    0.068145574    0.011442218    0.125804574    0.758910962
39	 84	 200	 2279	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.009096665    0.125071068    0.766228735
40	 168	 200	 2447	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.012012231    0.103992800    0.715940042
41	 172	 204	 2619	 2	 3	 1	 1     0.458774190    0.074036949    0.022360297    0.017427588    0.070579649    0.011491718    0.102766981    0.720435182
42	 174	 206	 2793	 2	 3	 1	 1     0.458978128    0.073384772    0.022529313    0.017436513    0.069840925    0.011652459    0.101852283    0.720501980
43	 178	 210	 2971	 2	 3	 1	 1     0.459244862    0.073040000    0.022920602    0.017490712    0.069350469    0.011386971    0.100642766    0.725735218
44	 180	 212	 3151	 2	 3	 1	 1     0.459447652    0.072371199    0.023107347    0.017501137    0.068583095    0.009172987    0.099712908    0.725795684
45	 182	 214	 3333	 2	 3	 1	 1     0.459561460    0.072002607    0.023108102    0.017506386    0.068193775    0.010318831    0.099187064    0.725927390
46	 186	 218	 3519	 2	 3	 1	 1     0.459729875    0.071671144    0.023283043    0.017710327    0.067783868    0.009953063    0.098403514    0.728339273
47	 188	 220	 3707	 2	 3	 1	 1     0.459853196    0.071162039    0.023380398    0.017834019    0.067211552    0.009067921    0.097825597    0.727437816
48	 190	 222	 3897	 2	 3	 1	 1     0.459972922    0.070758758    0.023364369    0.017813130    0.066790030    0.010093474    0.097261095    0.727513485
49	 194	 226	 4091	 2	 3	 1	 1     0.460124865    0.070264712    0.023345363    0.017782213    0.066273099    0.009998028    0.096539724    0.727832116
50	 196	 228	 4287	 2	 3	 1	 1     0.460258287    0.069632825    0.023334667    0.017756650    0.065606582    0.008499594    0.095901608    0.726086105
51	 198	 230	 4485	 2	 3	 1	 1     0.460370049    0.069232560    0.023417370    0.017765113    0.065151931    0.008441152    0.095363660    0.725984721
52	 200	 233	 4685	 2	 3	 1	 1     0.460462862    0.068851968    0.023427173    0.017761934    0.064743811    0.008425504    0.094914501    0.725410424
53	 202	 235	 4887	 2	 3	 1	 1     0.460572773    0.068458835    0.023509421    0.017770251    0.064295561    0.008388649    0.094379714    0.725355392
54	 204	 238	 5091	 2	 3	 1	 1     0.460664485    0.068078956    0.023519288    0.017767084    0.063887302    0.008383167    0.093931050    0.724775840
55	 206	 240	 5297	 2	 3	 1	 1     0.460755400    0.067769861    0.023529341    0.017772746    0.063554104    0.008431488    0.093484070    0.724934858
56	 208	 242	 5505	 2	 3	 1	 1     0.460856705    0.067395649    0.023505579    0.017747536    0.063163765    0.008366810    0.092983370    0.724814004
57	 210	 244	 5715	 2	 3	 1	 1     0.460965365    0.067118608    0.023565371    0.017755390    0.062845690    0.008275761    0.092443182    0.726052548
58	 212	 246	 5927	 2	 3	 1	 1     0.461072436    0.066742032    0.023657209    0.017764418    0.062408616    0.009129481    0.091907663    0.726185722
59	 214	 249	 6141	 2	 3	 1	 1     0.461180868    0.066280741    0.023668806    0.017762537    0.061910615    0.009969131    0.091362008    0.725473772
60	 218	 253	 6359	 2	 3	 1	 1     0.461349748    0.065945195    0.023861755    0.017995913    0.061476706    0.009019580    0.090505356    0.728633060
61	 220	 255	 6579	 2	 3	 1	 1     0.461451596    0.065518382    0.023969633    0.018134726    0.060976348    0.010206447    0.089984633    0.728106340
62	 224	 260	 6803	 2	 3	 1	 1     0.461608797    0.064908558    0.024037347    0.018222214    0.060293672    0.008294513    0.089174704    0.727880831
63	 228	 264	 7031	 2	 3	 1	 1     0.461704516    0.064565351    0.024032894    0.018205153    0.059925826    0.007576926    0.088677784    0.728089358
64	 230	 266	 7261	 2	 3	 1	 1     0.461772997    0.064157562    0.024028264    0.018203176    0.059488111    0.008397775    0.088320489    0.726417657
65	 234	 270	 7495	 2	 3	 1	 1     0.461873720    0.063770567    0.024024010    0.018185058    0.059072262    0.007377775    0.087792236    0.726380487
66	 236	 272	 7731	 2	 3	 1	 1     0.461946029    0.063394496    0.024011496    0.018161234    0.058671204    0.009023906    0.087410958    0.725246553
67	 240	 276	 7971	 2	 3	 1	 1     0.462082293    0.063006376    0.024011289    0.018167438    0.058251707    0.008696365    0.086687738    0.726819931
68	 242	 278	 8213	 2	 3	 1	 1     0.462181547    0.062500722    0.024011521    0.018175214    0.057704308    0.007310345    0.086156988    0.725428353
69	 244	 280	 8457	 2	 3	 1	 1     0.462249817    0.062196944    0.024066138    0.018243262    0.057352253    0.008336023    0.085789953    0.724991007
70	 246	 283	 8703	 2	 3	 1	 1     0.462332870    0.061778477    0.024072620    0.018253672    0.056895423    0.007229589    0.085341239    0.723899456
71	 248	 285	 8951	 2	 3	 1	 1     0.462415460    0.061535370    0.024122154    0.018261527    0.056610277    0.007951556    0.084892589    0.724861511
72	 250	 288	 9201	 2	 3	 1	 1     0.462496366    0.061194200    0.024126584    0.018259259    0.056237337    0.007206593    0.084450704    0.724614451
73	 252	 290	 9453	 2	 3	 1	 1     0.462577631    0.060905440    0.024174790    0.018266050    0.055902166    0.008116021    0.084004435    0.725026485
74	 254	 293	 9707	 2	 3	 1	 1     0.462661325    0.060488707    0.024181316    0.018265729    0.055444997    0.007288187    0.083542253    0.724049269
75	 256	 295	 9963	 2	 3	 1	 1     0.462730008    0.060233324    0.024236118    0.018332968    0.055142215    0.008214337    0.083160982    0.724297890
76	 258	 298	 10221	 2	 3	 1	 1     0.462810421    0.059854845    0.024242124    0.018342791    0.054725879    0.007141185    0.082712296    0.723651104
77	 260	 300	 10481	 2	 3	 1	 1     0.462874264    0.059635862    0.024298498    0.018413550    0.054461170    0.006853771    0.082354266    0.724138106
78	 262	 303	 10743	 2	 3	 1	 1     0.462929659    0.059383413    0.024292622    0.018409340    0.054187252    0.006825976    0.082042306    0.723814529
79	 264	 306	 11007	 2	 3	 1	 1     0.462984618    0.059132563    0.024286777    0.018405165    0.053914863    0.006819197    0.081731590    0.723497026
80	 266	 308	 11273	 2	 3	 1	 1     0.463038533    0.058773088    0.024283407    0.018404128    0.053521884    0.008959851    0.081425590    0.721801198
81	 270	 313	 11543	 2	 3	 1	 1     0.463162046    0.058498697    0.024292614    0.018410414    0.053216224    0.009377388    0.080720064    0.724710738
82	 274	 318	 11817	 2	 3	 1	 1     0.463302183    0.058197272    0.024300084    0.018415381    0.052881267    0.007491453    0.079911809    0.728268733
83	 276	 320	 12093	 2	 3	 1	 1     0.463374958    0.058021874    0.024302444    0.018417315    0.052687086    0.006801672    0.079488727    0.729938398
84	 278	 322	 12371	 2	 3	 1	 1     0.463428541    0.057656935    0.024299087    0.018416273    0.052286485    0.006421903    0.079175735    0.728214718
85	 280	 324	 12651	 2	 3	 1	 1     0.463481176    0.057372194    0.024308910    0.018423883    0.051967735    0.007186653    0.078867032    0.727454710
86	 286	 330	 12937	 2	 3	 1	 1     0.463550061    0.057150331    0.024337543    0.018444813    0.051709229    0.006413453    0.078461142    0.728390260
87	 288	 332	 13225	 2	 3	 1	 1     0.463603244    0.056934251    0.024384368    0.018501721    0.051448144    0.007520591    0.078146282    0.728559943
88	 290	 334	 13515	 2	 3	 1	 1     0.463671212    0.056537475    0.024387106    0.018507253    0.051007403    0.006410634    0.077741989    0.727245031
89	 292	 336	 13807	 2	 3	 1	 1     0.463724336    0.056311179    0.024434513    0.018564850    0.050733652    0.007552822    0.077424477    0.727304612
90	 294	 338	 14101	 2	 3	 1	 1     0.463792866    0.055903201    0.024437348    0.018570506    0.050279060    0.007005544    0.077012902    0.725893963
91	 298	 342	 14399	 2	 3	 1	 1     0.463875015    0.055697327    0.024434783    0.018576546    0.050051309    0.007168627    0.076516535    0.727912295
92	 302	 346	 14701	 2	 3	 1	 1     0.463963398    0.055441736    0.024429533    0.018581789    0.049769308    0.009325012    0.075978780    0.729700267
93	 308	 352	 15009	 2	 3	 1	 1     0.464048481    0.054897841    0.024455242    0.018588122    0.049149914    0.008758993    0.075457384    0.727534382
94	 314	 358	 15323	 2	 3	 1	 1     0.464127830    0.054427374    0.024465570    0.018602845    0.048618669    0.005634432    0.074967775    0.726010268
95	 316	 360	 15639	 2	 3	 1	 1     0.464170308    0.054171169    0.024472562    0.018605994    0.048328141    0.005520110    0.074704313    0.725141111
96	 318	 362	 15957	 2	 3	 1	 1     0.464217284    0.053938732    0.024470487    0.018612834    0.048068515    0.005389933    0.074411846    0.724867547
97	 322	 366	 16279	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.004932237    0.074189837    0.724496920
98	 324	 369	 16603	 2	 3	 1	 1     0.464286660    0.053638365    0.024526807    0.018627638    0.047702305    0.004858145    0.073977744    0.725060836
99	 326	 371	 16929	 2	 3	 1	 1     0.464320552    0.053437297    0.024526839    0.018623642    0.047476088    0.004849541    0.073764725    0.724428882
100	 328	 374	 17257	 2	 3	 1	 1     0.464353196    0.053333758    0.024545566    0.018628316    0.047349815    0.005417543    0.073558949    0.725047855
101	 332	 378	 17589	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.005430459    0.073349375    0.724255014
102	 338	 384	 17927	 2	 3	 1	 1     0.464433702    0.053173226    0.024558957    0.018632721    0.047161950    0.005208790    0.073048926    0.727912497
103	 340	 386	 18267	 2	 3	 1	 1     0.464464015    0.052973295    0.024551426    0.018618476    0.046940361    0.004765809    0.072855940    0.727096442
104	 342	 388	 18609	 2	 3	 1	 1     0.464493347    0.052771907    0.024553505    0.018621694    0.046711878    0.004742755    0.072668699    0.726198595
105	 344	 391	 18953	 2	 3	 1	 1     0.464523691    0.052654572    0.024563681    0.018631701    0.046573915    0.005268182    0.072474478    0.726525720
106	 348	 395	 19301	 2	 3	 1	 1     0.464566932    0.052452148    0.024568806    0.018634571    0.046342223    0.005545736    0.072196781    0.726516441
107	 352	 399	 19653	 2	 3	 1	 1     0.464601540    0.052263474    0.024565715    0.018632543    0.046130211    0.005675535    0.071973734    0.726146488
108	 356	 403	 20009	 2	 3	 1	 1     0.464634191    0.052064050    0.024567161    0.018636503    0.045903375    0.004649332    0.071762653    0.725503419
109	 358	 406	 20367	 2	 3	 1	 1     0.464664390    0.051969876    0.024585443    0.018641071    0.045786724    0.004592011    0.071566852    0.726172455
110	 360	 409	 20727	 2	 3	 1	 1     0.464693185    0.051876260    0.024595407    0.018650600    0.045675073    0.006323102    0.071379643    0.726765472
111	 368	 417	 21095	 2	 3	 1	 1     0.464749154    0.051660286    0.024597108    0.018648675    0.045428706    0.006273362    0.071014317    0.727462963
112	 374	 424	 21469	 2	 3	 1	 1     0.464805605    0.051465746    0.024601993    0.018653345    0.045204700    0.006131334    0.070643888    0.728523688
113	 380	 431	 21849	 2	 3	 1	 1     0.464857477    0.051301647    0.024624156    0.018655894    0.045005665    0.006339774    0.070301749    0.729734999
114	 388	 439	 22237	 2	 3	 1	 1     0.464904466    0.051033924    0.024639110    0.018661421    0.044692008    0.005978577    0.069990336    0.729156719
115	 392	 444	 22629	 2	 3	 1	 1     0.464948902    0.050853752    0.024646007    0.018664288    0.044482339    0.005996102    0.069694537    0.729666263
116	 396	 448	 23025	 2	 3	 1	 1     0.464996975    0.050581831    0.024641694    0.018657183    0.044173618    0.006949435    0.069373069    0.729127769
117	 402	 455	 23427	 2	 3	 1	 1     0.465067528    0.050297395    0.024639033    0.018656680    0.043849128    0.005854670    0.068898501    0.730021619
118	 406	 460	 23833	 2	 3	 1	 1     0.465121564    0.050158912    0.024640825    0.018657550    0.043689200    0.004587276    0.068532768    0.731896777
119	 408	 462	 24241	 2	 3	 1	 1     0.465148658    0.050082962    0.024641526    0.018658158    0.043601585    0.006742343    0.068348634    0.732757312
120	 416	 470	 24657	 2	 3	 1	 1     0.465197257    0.049900595    0.024653265    0.018678433    0.043385319    0.005774471    0.068017070    0.733648110
121	 422	 476	 25079	 2	 3	 1	 1     0.465251138    0.049576038    0.024682992    0.018690568    0.042994574    0.005778824    0.067647528    0.732858083
122	 428	 482	 25507	 2	 3	 1	 1     0.465305584    0.049258714    0.024678910    0.018688217    0.042630650    0.004889997    0.067272007    0.732231965
123	 432	 486	 25939	 2	 3	 1	 1     0.465342211    0.049143713    0.024678437    0.018696594    0.042497992    0.005760651    0.067018177    0.733289318
124	 436	 490	 26375	 2	 3	 1	 1     0.465386629    0.048823470    0.024676385    0.018694748    0.042128461    0.004756298    0.066709031    0.731886967
125	 440	 496	 26815	 2	 3	 1	 1     0.465415650    0.048766721    0.024697456    0.018702065    0.042050312    0.005537832    0.066506260    0.733265120
126	 448	 504	 27263	 2	 3	 1	 1     0.465451945    0.048694171    0.024707661    0.018721430    0.041960145    0.005369492    0.066251762    0.734986810
127	 456	 512	 27719	 2	 3	 1	 1     0.465488492    0.048541940    0.024713981    0.018726670    0.041779649    0.004582711    0.065994498    0.735545263
128	 460	 516	 28179	 2	 3	 1	 1     0.465515324    0.048418967    0.024720168    0.018738729    0.041633035    0.004611658    0.065804956    0.735795140
129	 466	 522	 28645	 2	 3	 1	 1     0.465541741    0.048308098    0.024741202    0.018762073    0.041491508    0.004813582    0.065617809    0.736204060
130	 474	 530	 29119	 2	 3	 1	 1     0.465568124    0.048086931    0.024744534    0.018763955    0.041231795    0.004582010    0.065430355    0.734933049
131	 480	 536	 29599	 2	 3	 1	 1     0.465598325    0.047960971    0.024754959    0.018776046    0.041078544    0.004402081    0.065215097    0.735427435
132	 484	 540	 30083	 2	 3	 1	 1     0.465628075    0.047856110    0.024749871    0.018777397    0.040959139    0.005054325    0.065002351    0.736221215
133	 490	 546	 30573	 2	 3	 1	 1     0.465661803    0.047709900    0.024752789    0.018781149    0.040786443    0.004319397    0.064760284    0.736715415
134	 494	 552	 31067	 2	 3	 1	 1     0.465688990    0.047659917    0.024771505    0.018788474    0.040716584    0.004353907    0.064564494    0.738175326
135	 500	 558	 31567	 2	 3	 1	 1     0.465718002    0.047526544    0.024796963    0.018791094    0.040544827    0.004242088    0.064354891    0.738507094
136	 504	 564	 32071	 2	 3	 1	 1     0.465743910    0.047485488    0.024817636    0.018795760    0.040484028    0.004420172    0.064167125    0.740028293
137	 510	 571	 32581	 2	 3	 1	 1     0.465772899    0.047462408    0.024832631    0.018812193    0.040447752    0.004207855    0.063956357    0.742106186
138	 514	 575	 33095	 2	 3	 1	 1     0.465796218    0.047291323    0.024834944    0.018815948    0.040245432    0.004421075    0.063786303    0.741402478
139	 522	 583	 33617	 2	 3	 1	 1     0.465820790    0.047222222    0.024840673    0.018821665    0.040160668    0.004079047    0.063606615    0.742410556
140	 526	 587	 34143	 2	 3	 1	 1     0.465844830    0.047088240    0.024855568    0.018822013    0.039993788    0.004344941    0.063430309    0.742361824
141	 532	 594	 34675	 2	 3	 1	 1     0.465867373    0.047015131    0.024877076    0.018832234    0.039894280    0.004635347    0.063264526    0.743151556
142	 538	 600	 35213	 2	 3	 1	 1     0.465897659    0.046892607    0.024875856    0.018837179    0.039750577    0.004646803    0.063041105    0.743841760
143	 546	 608	 35759	 2	 3	 1	 1     0.465927804    0.046747909    0.024889536    0.018837729    0.039571176    0.005393839    0.062817918    0.744181124
144	 560	 622	 36319	 2	 3	 1	 1     0.465966134    0.046495451    0.024899110    0.018847224    0.039266542    0.004273948    0.062532962    0.743535087
145	 568	 631	 36887	 2	 3	 1	 1     0.465994854    0.046450211    0.024940609    0.018855504    0.039186581    0.005316582    0.062318581    0.745366957
146	 578	 643	 37465	 2	 3	 1	 1     0.466029143    0.046272666    0.024947119    0.018858584    0.038971796    0.005042496    0.062061639    0.745592072
147	 588	 653	 38053	 2	 3	 1	 1     0.466065481    0.046189869    0.024990856    0.018871315    0.038845349    0.004373122    0.061788165    0.747552044
148	 594	 659	 38647	 2	 3	 1	 1     0.466092457    0.046141009    0.025011914    0.018877459    0.038773662    0.004037149    0.061584344    0.749232778
149	 598	 663	 39245	 2	 3	 1	 1     0.466116120    0.046012368    0.025036347    0.018885885    0.038604654    0.004800875    0.061404986    0.749326239
150	 606	 672	 39851	 2	 3	 1	 1     0.466157858    0.045828782    0.025071215    0.018887467    0.038362891    0.005218065    0.061087320    0.750217589
151	 616	 683	 40467	 2	 3	 1	 1     0.466190235    0.045677535    0.025086942    0.018902147    0.038171751    0.005277263    0.060839745    0.750784456
152	 628	 695	 41095	 2	 3	 1	 1     0.466232699    0.045529053    0.025123121    0.018909784    0.037970034    0.004132622    0.060513470    0.752378823
153	 634	 701	 41729	 2	 3	 1	 1     0.466262159    0.045421372    0.025169070    0.018914044    0.037810302    0.004015371    0.060286057    0.753430796
154	 640	 707	 42369	 2	 3	 1	 1     0.466286521    0.045293751    0.025189042    0.018914749    0.037643539    0.005156104    0.060097334    0.753673220
155	 650	 717	 43019	 2	 3	 1	 1     0.466322534    0.045230502    0.025187795    0.018908910    0.037568249    0.005037325    0.059817250    0.756144796
156	 660	 727	 43679	 2	 3	 1	 1     0.466354733    0.045094798    0.025202450    0.018916712    0.037394883    0.003821991    0.059565699    0.757059820
157	 664	 733	 44343	 2	 3	 1	 1     0.466371979    0.044989890    0.025203021    0.018916603    0.037267921    0.004416719    0.059430521    0.757016576
158	 672	 741	 45015	 2	 3	 1	 1     0.466398398    0.044830354    0.025214597    0.018918866    0.037067299    0.006027657    0.059222829    0.756977575
159	 688	 758	 45703	 2	 3	 1	 1     0.466441833    0.044653049    0.025224738    0.018923665    0.036845724    0.003972635    0.058879760    0.758376885
160	 692	 766	 46395	 2	 3	 1	 1     0.466460751    0.044540119    0.025224800    0.018923993    0.036708741    0.004868507    0.058729695    0.758391802
161	 700	 775	 47095	 2	 3	 1	 1     0.466497964    0.044379543    0.025226538    0.018924552    0.036512541    0.004359891    0.058433373    0.759489663
162	 706	 781	 47801	 2	 3	 1	 1     0.466518403    0.044250978    0.025228945    0.018926280    0.036354495    0.004943499    0.058269964    0.759413162
163	 716	 792	 48517	 2	 3	 1	 1     0.466547597    0.044096195    0.025234520    0.018930045    0.036162044    0.003784749    0.058035756    0.759810807
164	 720	 797	 49237	 2	 3	 1	 1     0.466563896    0.043979905    0.025234837    0.018931019    0.036019926    0.004812012    0.057904584    0.759523720
165	 728	 805	 49965	 2	 3	 1	 1     0.466592452    0.043783644    0.025251585    0.018939077    0.035768212    0.004097782    0.057674029    0.759157028
166	 736	 814	 50701	 2	 3	 1	 1     0.466617852    0.043687239    0.025274452    0.018962069    0.035633929    0.003798447    0.057468159    0.760199034
167	 742	 820	 51443	 2	 3	 1	 1     0.466638220    0.043565202    0.025280786    0.018970005    0.035479694    0.004449628    0.057302540    0.760266505
168	 752	 830	 52195	 2	 3	 1	 1     0.466665784    0.043536752    0.025303264    0.018987147    0.035428712    0.003738594    0.057077630    0.762763847
169	 756	 834	 52951	 2	 3	 1	 1     0.466686077    0.043413077    0.025306124    0.018991056    0.035274571    0.004933196    0.056911468    0.762817742
170	 766	 844	 53717	 2	 3	 1	 1     0.466727985    0.043190105    0.025310694    0.018993186    0.034996484    0.003837752    0.056566754    0.763524537
171	 770	 848	 54487	 2	 3	 1	 1     0.466747360    0.043062987    0.025311609    0.018993009    0.034838819    0.003504791    0.056406661    0.763437976
172	 774	 852	 55261	 2	 3	 1	 1     0.466764745    0.042970088    0.025319908    0.018994176    0.034717873    0.004314755    0.056262621    0.763741313
173	 784	 862	 56045	 2	 3	 1	 1     0.466791172    0.042872246    0.025344815    0.019000220    0.034578459    0.003490146    0.056042945    0.764989170
174	 788	 866	 56833	 2	 3	 1	 1     0.466806954    0.042760662    0.025350915    0.019006984    0.034435524    0.004685441    0.055911330    0.764794229
175	 798	 876	 57631	 2	 3	 1	 1     0.466839397    0.042537377    0.025356203    0.019011016    0.034153937    0.004086619    0.055639796    0.764513537
176	 804	 882	 58435	 2	 3	 1	 1     0.466863476    0.042369981    0.025370288    0.019010710    0.033934699    0.004583308    0.055437391    0.764285276
177	 814	 892	 59249	 2	 3	 1	 1     0.466891298    0.042224706    0.025389154    0.019033269    0.033738949    0.003642363    0.055202582    0.764904558
178	 820	 898	 60069	 2	 3	 1	 1     0.466909572    0.042126927    0.025405508    0.019050879    0.033604139    0.003620264    0.055047804    0.765278966
179	 826	 904	 60895	 2	 3	 1	 1     0.466928302    0.042013322    0.025412266    0.019059302    0.033456479    0.004315564    0.054888710    0.765427387
180	 836	 914	 61731	 2	 3	 1	 1     0.466954510    0.041866342    0.025420970    0.019070298    0.033265070    0.004094381    0.054665300    0.765866869
181	 844	 922	 62575	 2	 3	 1	 1     0.466975926    0.041810805    0.025424739    0.019074692    0.033192259    0.003472581    0.054482049    0.767423516
182	 848	 926	 63423	 2	 3	 1	 1     0.466990204    0.041696068    0.025430240    0.019081225    0.033043381    0.003544354    0.054359536    0.767042386
183	 854	 932	 64277	 2	 3	 1	 1     0.467007392    0.041582209    0.025430334    0.019080079    0.032899516    0.004153265    0.054211673    0.767034223
184	 862	 940	 65139	 2	 3	 1	 1     0.467032700    0.041425767    0.025435496    0.019086278    0.032697550    0.004277854    0.053993208    0.767240347
185	 870	 948	 66009	 2	 3	 1	 1     0.467061753    0.041236124    0.025439089    0.019089143    0.032454132    0.003515657    0.053741308    0.767307782
186	 874	 952	 66883	 2	 3	 1	 1     0.467079912    0.041101166    0.025439267    0.019090447    0.032282342    0.003817913    0.053583253    0.767052464
187	 880	 958	 67763	 2	 3	 1	 1     0.467099706    0.040996183    0.025442275    0.019094346    0.032146192    0.003673819    0.053410430    0.767568868
188	 886	 964	 68649	 2	 3	 1	 1     0.467116195    0.040891296    0.025448320    0.019099185    0.032007517    0.003479079    0.053266029    0.767680581
189	 894	 972	 69543	 2	 3	 1	 1     0.467132711    0.040810062    0.025454452    0.019104313    0.031898777    0.004271744    0.053120993    0.768247347
190	 902	 980	 70445	 2	 3	 1	 1     0.467159636    0.040625511    0.025462320    0.019113878    0.031656001    0.003911349    0.052883681    0.768205054
191	 914	 992	 71359	 2	 3	 1	 1     0.467182967    0.040527958    0.025468186    0.019121065    0.031525971    0.004456415    0.052677179    0.769364609
192	 924	 1002	 72283	 2	 3	 1	 1     0.467214366    0.040308159    0.025479480    0.019135068    0.031233696    0.003708773    0.052397958    0.769269655
193	 932	 1010	 73215	 2	 3	 1	 1     0.467231118    0.040191152    0.025478740    0.019133329    0.031083154    0.003768186    0.052248363    0.769232743
194	 940	 1018	 74155	 2	 3	 1	 1     0.467251375    0.040087708    0.025478925    0.019130358    0.030949130    0.003351356    0.052066902    0.769926882
195	 944	 1022	 75099	 2	 3	 1	 1     0.467265249    0.039955593    0.025478686    0.019129277    0.030778011    0.003520085    0.051942245    0.769231141
196	 950	 1030	 76049	 2	 3	 1	 1     0.467281664    0.039845490    0.025479231    0.019130259    0.030634488    0.003620493    0.051794360    0.769301708
197	 960	 1040	 77009	 2	 3	 1	 1     0.467300287    0.039700949    0.025483198    0.019135232    0.030442929    0.004111520    0.051626072    0.769009681
198	 972	 1052	 77981	 2	 3	 1	 1     0.467327671    0.039632488    0.025504881    0.019159071    0.030335378    0.003681691    0.051377599    0.771396270
199	 980	 1060	 78961	 2	 3	 1	 1     0.467347687    0.039495135    0.025513879    0.019169991    0.030148096    0.003533917    0.051195204    0.771461612
200	 986	 1066	 79947	 2	 3	 1	 1     0.467364430    0.039364294    0.025521591    0.019179820    0.029969919    0.003649520    0.051042130    0.771211822
201	 996	 1076	 80943	 2	 3	 1	 1     0.467383293    0.039253215    0.025526680    0.019184331    0.029819515    0.003026292    0.050869112    0.771651268
202	 1000	 1080	 81943	 2	 3	 1	 1     0.467395094    0.039176503    0.025527196    0.019184292    0.029718020    0.003343819    0.050760568    0.771790097
203	 1006	 1086	 82949	 2	 3	 1	 1     0.467410586    0.039061695    0.025527691    0.019183568    0.029566079    0.003330751    0.050617720    0.771700020
204	 1012	 1094	 83961	 2	 3	 1	 1     0.467424410    0.038979551    0.025529346    0.019183491    0.029456033    0.004352363    0.050489905    0.772026639
205	 1026	 1108	 84987	 2	 3	 1	 1     0.467447420    0.038815806    0.025532478    0.019186215    0.029236268    0.003300135    0.050276431    0.772047766
206	 1032	 1116	 86019	 2	 3	 1	 1     0.467460884    0.038735289    0.025534113    0.019186116    0.029127851    0.004332128    0.050151082    0.772371953
207	 1046	 1130	 87065	 2	 3	 1	 1     0.467483687    0.038564454    0.025537603    0.019188987    0.028897196    0.003757196    0.049938077    0.772245468
208	 1058	 1142	 88123	 2	 3	 1	 1     0.467507858    0.038462452    0.025544232    0.019198714    0.028755042    0.002968052    0.049711286    0.773716705
209	 1062	 1146	 89185	 2	 3	 1	 1     0.467520958    0.038361954    0.025544334    0.019199884    0.028620385    0.003306767    0.049587933    0.773614688
210	 1072	 1156	 90257	 2	 3	 1	 1     0.467534670    0.038246002    0.025545482    0.019201308    0.028463749    0.003334674    0.049458487    0.773295019
211	 1078	 1162	 91335	 2	 3	 1	 1     0.467548043    0.038136146    0.025547144    0.019203588    0.028314468    0.003373615    0.049331908    0.773052323
212	 1088	 1173	 92423	 2	 3	 1	 1     0.467563056    0.038054102    0.025549966    0.019205584    0.028201311    0.003672246    0.049189409    0.773623898
213	 1098	 1183	 93521	 2	 3	 1	 1     0.467580071    0.037912206    0.025549035    0.019205913    0.028010394    0.003128102    0.049027403    0.773286028
214	 1104	 1191	 94625	 2	 3	 1	 1     0.467592850    0.037826067    0.025549877    0.019206920    0.027892922    0.003328245    0.048905379    0.773454124
215	 1114	 1201	 95739	 2	 3	 1	 1     0.467608078    0.037735966    0.025553171    0.019207898    0.027767582    0.003102437    0.048759567    0.773919223
216	 1120	 1208	 96859	 2	 3	 1	 1     0.467621031    0.037661821    0.025552643    0.019207341    0.027667222    0.003314180    0.048635177    0.774374082
217	 1126	 1214	 97985	 2	 3	 1	 1     0.467637399    0.037572509    0.025553328    0.019208087    0.027544888    0.003276098    0.048477545    0.775049742
218	 1134	 1223	 99119	 2	 3	 1	 1     0.467652231    0.037458100    0.025554021    0.019207721    0.027387977    0.003174284    0.048334256    0.774980385
219	 1144	 1234	 100263	 2	 3	 1	 1     0.467665731    0.037362083    0.025556629    0.019210446    0.027254063    0.003521193    0.048203461    0.775091286
220	 1156	 1246	 101419	 2	 3	 1	 1     0.467686887    0.037315908    0.025565666    0.019213955    0.027182232    0.002931756    0.047997763    0.777450990
221	 1160	 1250	 102579	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.003675536    0.047877860    0.777376274
222	 1174	 1264	 103753	 2	 3	 1	 1     0.467716451    0.037050918    0.025571323    0.019219553    0.026811900    0.003104870    0.047708815    0.776605276
223	 1182	 1272	 104935	 2	 3	 1	 1     0.467731481    0.036919557    0.025576275    0.019220922    0.026625324    0.003277817    0.047561231    0.776253180
224	 1194	 1284	 106129	 2	 3	 1	 1     0.467749263    0.036814835    0.025577999    0.019221999    0.026478257    0.003503409    0.047386039    0.776913129
225	 1204	 1296	 107333	 2	 3	 1	 1     0.467768916    0.036725979    0.025578174    0.019222973    0.026354403    0.002816168    0.047191641    0.778230603
226	 1210	 1302	 108543	 2	 3	 1	 1     0.467779732    0.036651188    0.025577867    0.019223520    0.026250377    0.002693722    0.047084303    0.778416287
227	 1218	 1310	 109761	 2	 3	 1	 1     0.467789193    0.036585704    0.025579239    0.019223142    0.026157528    0.003338786    0.046990215    0.778581328
228	 1228	 1320	 110989	 2	 3	 1	 1     0.467801267    0.036483500    0.025582804    0.019225505    0.026010881    0.003240407    0.046869867    0.778399912
229	 1242	 1334	 112231	 2	 3	 1	 1     0.467817120    0.036392356    0.025583919    0.019225701    0.025881782    0.002849714    0.046711364    0.779089978
230	 1248	 1341	 113479	 2	 3	 1	 1     0.467827519    0.036298583    0.025584767    0.019225526    0.025748919    0.002603545    0.046607099    0.778820903
231	 1254	 1348	 114733	 2	 3	 1	 1     0.467836455    0.036247566    0.025585712    0.019226153    0.025676008    0.002681847    0.046517315    0.779227378
232	 1260	 1354	 115993	 2	 3	 1	 1     0.467847792    0.036204459    0.025585746    0.019227151    0.025615082    0.002823779    0.046403159    0.780215402
233	 1268	 1362	 117261	 2	 3	 1	 1     0.467859331    0.036140162    0.025585904    0.019228355    0.025523966    0.003220791    0.046286675    0.780789760
234	 1902	 1362	 119163	 3	 6	 1	 2     0.468255659    0.032178836    0.019474322    0.016583978    0.025616953    0.003232012    0.042088561    0.764550642
235	 1917	 1372	 121080	 3	 6	 1	 2     0.468271672    0.032040149    0.019472086    0.016580996    0.025444233    0.002562606    0.041910033    0.764498294
236	 1926	 1378	 123006	 3	 6	 1	 2     0.468281030    0.031956374    0.019467427    0.016575612    0.025342240    0.002888785    0.041805343    0.764408838
237	 1947	 1392	 124953	 3	 6	 1	 2     0.468292812    0.031864680    0.019470719    0.016578268    0.025223975    0.002555750    0.041673155    0.764633242
238	 1956	 1400	 126909	 3	 6	 1	 2     0.468301533    0.031789726    0.019472409    0.016579458    0.025127912    0.002840055    0.041575042    0.764634844
239	 1974	 1414	 128883	 3	 6	 1	 2     0.468312796    0.031704036    0.019478850    0.016584622    0.025014402    0.003043475    0.041447979    0.764911515
240	 1998	 1430	 130881	 3	 6	 1	 2     0.468323816    0.031599106    0.019479467    0.016584981    0.024880793    0.003288953    0.041323268    0.764680707
241	 2022	 1446	 132903	 3	 6	 1	 2     0.468338070    0.031475960    0.019485785    0.016588909    0.024719228    0.002626136    0.041161410    0.764695855
242	 2034	 1454	 134937	 3	 6	 1	 2     0.468347142    0.031380211    0.019489463    0.016591186    0.024594277    0.002907467    0.041058052    0.764288828
243	 2055	 1468	 136992	 3	 6	 1	 2     0.468359256    0.031313706    0.019491979    0.016591356    0.024507364    0.002918251    0.040919637    0.765248861
244	 2073	 1480	 139065	 3	 6	 1	 2     0.468371615    0.031221471    0.019490576    0.016589249    0.024390525    0.002701688    0.040777929    0.765646321
245	 2088	 1490	 141153	 3	 6	 1	 2     0.468382572    0.031155556    0.019492084    0.016590373    0.024304882    0.002533759    0.040651882    0.766398854
246	 2103	 1500	 143256	 3	 6	 1	 2     0.468391279    0.031102547    0.019498372    0.016594947    0.024231838    0.002742521    0.040551437    0.766990019
247	 2121	 1513	 145377	 3	 6	 1	 2     0.468402643    0.031008821    0.019497571    0.016593604    0.024112065    0.002916369    0.040419966    0.767165924
248	 2148	 1531	 147525	 3	 6	 1	 2     0.468414440    0.030936597    0.019502920    0.016596969    0.024014770    0.002542639    0.040283025    0.767980986
249	 2169	 1546	 149694	 3	 6	 1	 2     0.468424094    0.030869886    0.019505932    0.016599166    0.023926314    0.002774477    0.040170607    0.768469499
250	 2193	 1564	 151887	 3	 6	 1	 2     0.468435616    0.030789586    0.019507871    0.016600609    0.023821032    0.002452772    0.040036029    0.769046945
251	 2208	 1575	 154095	 3	 6	 1	 2     0.468443955    0.030719594    0.019509881    0.016602307    0.023728844    0.002841008    0.039938334    0.769175665
252	 2229	 1591	 156324	 3	 6	 1	 2     0.468456782    0.030644929    0.019515496    0.016606788    0.023627465    0.002793511    0.039787602    0.770213026
253	 2253	 1608	 158577	 3	 6	 1	 2     0.468467945    0.030539930    0.019519952    0.016610810    0.023487417    0.002691965    0.039655947    0.770122304
254	 2277	 1624	 160854	 3	 6	 1	 2     0.468477625    0.030471873    0.019524898    0.016614772    0.023394731    0.002533115    0.039541422    0.770631698
255	 2292	 1636	 163146	 3	 6	 1	 2     0.468486705    0.030401731    0.019529079    0.016618134    0.023299792    0.002599549    0.039433698    0.770958152
256	 2313	 1651	 165459	 3	 6	 1	 2     0.468496587    0.030315025    0.019529716    0.016618643    0.023186007    0.002459646    0.039316123    0.771058366
257	 2331	 1663	 167790	 3	 6	 1	 2     0.468504487    0.030240176    0.019530608    0.016619284    0.023087304    0.002502966    0.039221868    0.771002941
258	 2355	 1679	 170145	 3	 6	 1	 2     0.468512963    0.030198644    0.019534556    0.016622481    0.023029529    0.002439679    0.039120488    0.771939333
259	 2370	 1692	 172515	 3	 6	 1	 2     0.468520316    0.030137971    0.019536516    0.016624156    0.022948242    0.002940430    0.039032333    0.772128334
260	 2406	 1716	 174921	 3	 6	 1	 2     0.468531305    0.030036717    0.019539171    0.016626351    0.022812828    0.002417247    0.038900202    0.772148092
261	 2427	 1731	 177348	 3	 6	 1	 2     0.468538465    0.029976249    0.019544118    0.016629567    0.022728901    0.002352597    0.038813871    0.772307628
262	 2448	 1746	 179796	 3	 6	 1	 2     0.468546178    0.029906113    0.019544097    0.016629256    0.022636340    0.002658758    0.038720647    0.772355717
263	 2475	 1764	 182271	 3	 6	 1	 2     0.468555574    0.029819038    0.019545793    0.016630402    0.022519702    0.002285856    0.038606782    0.772378223
264	 2493	 1776	 184764	 3	 6	 1	 2     0.468562421    0.029747194    0.019546409    0.016630850    0.022423948    0.002616094    0.038523597    0.772181116
265	 2514	 1792	 187278	 3	 6	 1	 2     0.468572694    0.029674311    0.019546769    0.016631296    0.022326858    0.002435859    0.038398438    0.772799962
266	 2535	 1806	 189813	 3	 6	 1	 2     0.468580989    0.029625808    0.019550940    0.016634732    0.022258690    0.002564510    0.038297079    0.773578795
267	 2562	 1825	 192375	 3	 6	 1	 2     0.468589624    0.029548830    0.019552032    0.016635609    0.022155167    0.002311336    0.038191277    0.773706265
268	 2580	 1837	 194955	 3	 6	 1	 2     0.468596270    0.029474983    0.019553931    0.016636825    0.022054895    0.002442556    0.038109652    0.773425665
269	 2604	 1853	 197559	 3	 6	 1	 2     0.468603987    0.029401211    0.019555737    0.016637872    0.021954598    0.002408382    0.038014644    0.773418035
270	 2628	 1869	 200187	 3	 6	 1	 2     0.468611427    0.029331684    0.019557317    0.016639240    0.021859987    0.002421276    0.037922812    0.773457506
271	 2658	 1889	 202845	 3	 6	 1	 2     0.468619704    0.029269116    0.019557154    0.016638997    0.021776108    0.002389294    0.037820404    0.773897505
272	 2682	 1905	 205527	 3	 6	 1	 2     0.468626676    0.029190841    0.019557010    0.016638806    0.021670914    0.002368185    0.037733909    0.773597046
273	 2709	 1924	 208236	 3	 6	 1	 2     0.468633480    0.029126872    0.019558017    0.016639520    0.021583759    0.002293598    0.037649316    0.773636148
274	 2730	 1940	 210966	 3	 6	 1	 2     0.468640231    0.029063997    0.019558924    0.016640154    0.021498009    0.002463225    0.037565185    0.773695019
275	 2760	 1961	 213726	 3	 6	 1	 2     0.468649347    0.028999843    0.019560910    0.016641129    0.021409383    0.002189265    0.037451291    0.774334930
276	 2781	 1976	 216507	 3	 6	 1	 2     0.468655580    0.028952001    0.019562590    0.016642052    0.021342995    0.002367737    0.037373205    0.774672689
277	 2805	 1993	 219312	 3	 6	 1	 2     0.468662275    0.028904673    0.019565451    0.016644162    0.021276119    0.002494922    0.037289155    0.775149569
278	 2844	 2019	 222156	 3	 6	 1	 2     0.468669818    0.028834347    0.019569033    0.016646884    0.021177170    0.002335094    0.037194238    0.775236943
279	 2877	 2044	 225033	 3	 6	 1	 2     0.468676813    0.028767874    0.019571929    0.016649254    0.021083884    0.002202295    0.037105987    0.775289288
280	 2901	 2065	 227934	 3	 6	 1	 2     0.468682583    0.028712070    0.019572403    0.016649660    0.021007237    0.002559501    0.037033039    0.775309568
281	 2940	 2091	 230874	 3	 6	 1	 2     0.468691469    0.028653080    0.019576002    0.016652416    0.020923173    0.002270252    0.036920401    0.776077170
282	 2967	 2110	 233841	 3	 6	 1	 2     0.468698268    0.028596569    0.019577629    0.016653662    0.020844189    0.002188711    0.036833988    0.776363646
283	 2988	 2124	 236829	 3	 6	 1	 2     0.468705708    0.028544948    0.019583237    0.016658607    0.020768025    0.002251085    0.036739199    0.776961616
284	 3018	 2145	 239847	 3	 6	 1	 2     0.468712638    0.028514221    0.019588709    0.016663082    0.020720601    0.002175636    0.036650684    0.777999696
285	 3042	 2161	 242889	 3	 6	 1	 2     0.468719153    0.028476789    0.019594671    0.016667977    0.020663407    0.002100326    0.036567272    0.778750696
286	 3066	 2177	 245955	 3	 6	 1	 2     0.468725673    0.028424928    0.019599527    0.016672006    0.020587255    0.002446324    0.036483602    0.779115170
287	 3102	 2201	 249057	 3	 6	 1	 2     0.468732856    0.028372482    0.019601009    0.016672909    0.020513367    0.002273537    0.036391200    0.779652283
288	 3138	 2225	 252195	 3	 6	 1	 2     0.468739313    0.028316691    0.019603437    0.016674650    0.020433802    0.002186977    0.036307932    0.779903728
289	 3171	 2247	 255366	 3	 6	 1	 2     0.468745311    0.028258634    0.019605645    0.016676147    0.020351144    0.002279547    0.036230412    0.779969970
290	 3213	 2275	 258579	 3	 6	 1	 2     0.468752155    0.028207431    0.019609035    0.016678503    0.020276708    0.002214566    0.036141760    0.780466453
291	 3246	 2297	 261825	 3	 6	 1	 2     0.468758738    0.028150232    0.019609552    0.016678419    0.020196560    0.002206953    0.036056274    0.780730491
292	 3279	 2320	 265104	 3	 6	 1	 2     0.468765260    0.028108286    0.019613490    0.016681210    0.020134218    0.002108489    0.035971389    0.781406747
293	 3312	 2343	 268416	 3	 6	 1	 2     0.468771042    0.028048868    0.019615141    0.016682379    0.020049569    0.002178988    0.035895956    0.781393534
294	 3357	 2373	 271773	 3	 6	 1	 2     0.468777179    0.028000402    0.019616315    0.016683065    0.019980557    0.002214030    0.035815724    0.781790738
295	 3402	 2403	 275175	 3	 6	 1	 2     0.468784878    0.027944600    0.019623224    0.016688721    0.019895471    0.002058707    0.035714813    0.782437265
296	 3429	 2421	 278604	 3	 6	 1	 2     0.468790648    0.027885143    0.019626175    0.016691099    0.019808949    0.002027972    0.035638997    0.782433443
297	 3459	 2443	 282063	 3	 6	 1	 2     0.468796198    0.027844443    0.019630431    0.016694599    0.019747384    0.002097699    0.035565913    0.782896904
298	 3498	 2471	 285561	 3	 6	 1	 2     0.468802528    0.027795948    0.019635567    0.016698796    0.019673822    0.002157077    0.035482383    0.783373205
299	 3540	 2499	 289101	 3	 6	 1	 2     0.468809261    0.027752643    0.019639957    0.016702257    0.019608194    0.002169826    0.035393313    0.784121091
300	 4720	 2499	 293821	 4	 8	 1	 2     0.469124968    0.022643673    0.011251825    0.008463448    0.019650251    0.002181422    0.030928531    0.732128960
301	 4788	 2533	 298609	 4	 8	 1	 2     0.469132266    0.022590200    0.011256834    0.008467816    0.019585730    0.002054886    0.030817628    0.733028503
302	 4836	 2557	 303445	 4	 8	 1	 2     0.469139098    0.022514539    0.011261286    0.008471844    0.019495843    0.002218624    0.030713450    0.733051458
303	 4896	 2587	 308341	 4	 8	 1	 2     0.469146248    0.022478277    0.011265510    0.008475310    0.019451510    0.002156004    0.030604047    0.734487082
304	 4948	 2613	 313289	 4	 8	 1	 2     0.469153159    0.022413868    0.011269962    0.008478435    0.019374453    0.002251245    0.030497920    0.734931041
305	 5008	 2643	 318297	 4	 8	 1	 2     0.469160184    0.022333765    0.011274352    0.008482600    0.019279161    0.002159922    0.030389658    0.734913349
306	 5072	 2676	 323369	 4	 8	 1	 2     0.469167514    0.022281471    0.011281394    0.008487410    0.019214424    0.002165179    0.030276279    0.735938218
307	 5120	 2700	 328489	 4	 8	 1	 2     0.469174594    0.022213711    0.011286864    0.008492712    0.019132581    0.002097661    0.030166370    0.736373358
308	 5172	 2726	 333661	 4	 8	 1	 2     0.469181385    0.022156344    0.011290655    0.008496089    0.019063701    0.002385491    0.030060557    0.737057000
309	 5232	 2756	 338893	 4	 8	 1	 2     0.469188963    0.022104609    0.011297040    0.008501599    0.018999753    0.002126650    0.029942057    0.738246174
310	 5292	 2787	 344185	 4	 8	 1	 2     0.469196075    0.022040292    0.011298413    0.008502936    0.018924067    0.002175114    0.029830394    0.738853539
311	 5348	 2815	 349533	 4	 8	 1	 2     0.469203163    0.021984335    0.011301823    0.008505405    0.018856823    0.002121675    0.029718697    0.739747601
312	 5400	 2841	 354933	 4	 8	 1	 2     0.469210161    0.021920672    0.011306085    0.008508617    0.018779998    0.002255089    0.029608017    0.740362747
313	 5460	 2872	 360393	 4	 8	 1	 2     0.469218342    0.021836236    0.011311837    0.008513010    0.018677889    0.002067756    0.029478084    0.740761717
314	 5512	 2900	 365905	 4	 8	 1	 2     0.469225037    0.021761304    0.011315762    0.008515969    0.018587842    0.002110841    0.029371312    0.740903352
315	 5568	 2928	 371473	 4	 8	 1	 2     0.469231753    0.021708232    0.011320059    0.008519302    0.018523056    0.002087160    0.029263823    0.741811195
316	 5616	 2953	 377089	 4	 8	 1	 2     0.469237561    0.021653696    0.011322108    0.008520605    0.018457855    0.002071947    0.029170541    0.742313816
317	 5672	 2981	 382761	 4	 8	 1	 2     0.469243741    0.021584377    0.011324338    0.008522422    0.018375111    0.002137211    0.029070973    0.742471771
318	 5720	 3006	 388481	 4	 8	 1	 2     0.469250210    0.021518019    0.011325597    0.008523458    0.018296339    0.002090505    0.028966363    0.742862320
319	 5776	 3035	 394257	 4	 8	 1	 2     0.469257577    0.021455931    0.011329397    0.008526460    0.018220914    0.002044501    0.028846769    0.743789725
320	 5820	 3058	 400077	 4	 8	 1	 2     0.469263844    0.021402760    0.011333720    0.008529920    0.018155576    0.001931594    0.028744639    0.744582661
321	 5864	 3082	 405941	 4	 8	 1	 2     0.469269342    0.021353718    0.011335771    0.008531204    0.018096452    0.002039595    0.028654748    0.745206959
322	 5924	 3114	 411865	 4	 8	 1	 2     0.469275495    0.021300161    0.011339886    0.008533885    0.018030636    0.001965907    0.028553801    0.745965850
323	 5968	 3136	 417833	 4	 8	 1	 2     0.469282169    0.021224238    0.011345035    0.008538122    0.017937627    0.002033532    0.028443892    0.746179109
324	 6020	 3162	 423853	 4	 8	 1	 2     0.469288289    0.021157905    0.011348204    0.008540809    0.017857078    0.001887385    0.028342742    0.746501718
325	 6056	 3180	 429909	 4	 8	 1	 2     0.469293713    0.021082841    0.011349204    0.008541695    0.017767435    0.002025235    0.028252790    0.746221564
326	 6116	 3210	 436025	 4	 8	 1	 2     0.469299474    0.021032080    0.011351237    0.008542673    0.017705869    0.001896227    0.028156941    0.746958976
327	 6168	 3237	 442193	 4	 8	 1	 2     0.469304383    0.020992764    0.011352849    0.008543473    0.017658114    0.002009455    0.028074997    0.747738803
328	 6228	 3267	 448421	 4	 8	 1	 2     0.469310367    0.020927123    0.011353632    0.008544126    0.017579520    0.001927642    0.027974783    0.748070981
329	 6288	 3297	 454709	 4	 8	 1	 2     0.469315428    0.020886406    0.011354445    0.008544352    0.017530503    0.001980784    0.027889761    0.748891531
330	 6344	 3326	 461053	 4	 8	 1	 2     0.469321348    0.020820025    0.011356004    0.008545342    0.017450348    0.001862575    0.027789963    0.749192265
331	 6384	 3346	 467437	 4	 8	 1	 2     0.469326041    0.020765615    0.011357087    0.008546033    0.017384687    0.002042619    0.027710586    0.749374804
332	 6440	 3376	 473877	 4	 8	 1	 2     0.469331794    0.020710979    0.011358698    0.008546768    0.017318333    0.001894998    0.027612981    0.750045051
333	 6484	 3399	 480361	 4	 8	 1	 2     0.469336391    0.020654735    0.011359362    0.008547122    0.017250594    0.001990564    0.027534734    0.750133814
334	 6536	 3428	 486897	 4	 8	 1	 2     0.469342106    0.020581369    0.011360274    0.008547439    0.017162078    0.002002896    0.027437146    0.750127926
335	 6588	 3456	 493485	 4	 8	 1	 2     0.469347688    0.020510713    0.011360980    0.008547898    0.017076811    0.001861689    0.027341496    0.750167933
336	 6644	 3484	 500129	 4	 8	 1	 2     0.469352595    0.020455989    0.011362206    0.008549002    0.017010225    0.001892042    0.027257134    0.750482017
337	 6696	 3510	 506825	 4	 8	 1	 2     0.469357384    0.020390444    0.011362885    0.008549373    0.016930891    0.001847255    0.027174537    0.750351124
338	 6744	 3535	 513569	 4	 8	 1	 2     0.469361802    0.020321173    0.011363274    0.008549485    0.016847139    0.001871991    0.027098128    0.749910575
339	 6792	 3560	 520361	 4	 8	 1	 2     0.469366593    0.020251330    0.011363874    0.008549927    0.016762421    0.001773851    0.027015005    0.749632673
340	 6836	 3582	 527197	 4	 8	 1	 2     0.469370754    0.020200592    0.011364594    0.008550174    0.016700596    0.001845686    0.026942622    0.749763415
341	 6900	 3614	 534097	 4	 8	 1	 2     0.469375328    0.020152728    0.011364998    0.008550231    0.016642394    0.001753643    0.026862821    0.750208923
342	 6940	 3634	 541037	 4	 8	 1	 2     0.469379589    0.020090716    0.011365133    0.008550310    0.016567155    0.001834306    0.026788268    0.749981894
343	 6996	 3662	 548033	 4	 8	 1	 2     0.469383965    0.020031529    0.011365823    0.008550816    0.016494854    0.001723861    0.026711477    0.749922169
344	 7044	 3686	 555077	 4	 8	 1	 2     0.469388091    0.019975444    0.011366300    0.008551049    0.016426368    0.001756645    0.026638876    0.749860601
345	 7084	 3707	 562161	 4	 8	 1	 2     0.469392235    0.019917532    0.011366877    0.008551513    0.016355494    0.001900615    0.026565756    0.749744620
346	 7148	 3739	 569309	 4	 8	 1	 2     0.469397292    0.019847315    0.011367653    0.008552096    0.016269369    0.001879282    0.026476245    0.749627238
347	 7212	 3772	 576521	 4	 8	 1	 2     0.469401612    0.019791708    0.011368442    0.008552741    0.016200932    0.001895852    0.026399543    0.749698868
348	 7272	 3804	 583793	 4	 8	 1	 2     0.469406245    0.019739863    0.011369234    0.008553464    0.016136998    0.001804369    0.026317038    0.750079207
349	 7324	 3830	 591117	 4	 8	 1	 2     0.469410526    0.019681173    0.011369825    0.008553781    0.016064733    0.001850521    0.026240580    0.750028122
350	 7380	 3858	 598497	 4	 8	 1	 2     0.469415506    0.019612400    0.011370173    0.008554112    0.015980157    0.001904645    0.026151331    0.749958007
351	 7444	 3890	 605941	 4	 8	 1	 2     0.469420563    0.019554381    0.011371248    0.008554505    0.015908128    0.001780001    0.026060410    0.750348162
352	 7488	 3912	 613429	 4	 8	 1	 2     0.469424882    0.019494786    0.011371506    0.008554561    0.015834631    0.001869978    0.025982480    0.750305064
353	 7548	 3943	 620977	 4	 8	 1	 2     0.469429797    0.019421871    0.011371764    0.008554792    0.015744589    0.001758322    0.025893540    0.750066298
354	 7620	 3979	 628597	 4	 8	 1	 2     0.469433924    0.019381664    0.011372557    0.008555159    0.015694389    0.001671726    0.025818605    0.750685973
355	 7656	 3999	 636253	 4	 8	 1	 2     0.469438049    0.019318115    0.011372487    0.008555051    0.015615893    0.001640707    0.025743493    0.750407712
356	 7704	 4023	 643957	 4	 8	 1	 2     0.469441603    0.019262132    0.011372741    0.008555302    0.015546397    0.001626666    0.025678599    0.750123927
357	 7752	 4048	 651709	 4	 8	 1	 2     0.469445326    0.019228619    0.011372487    0.008555166    0.015505043    0.001774992    0.025610450    0.750811470
358	 7808	 4076	 659517	 4	 8	 1	 2     0.469450062    0.019171312    0.011372687    0.008555154    0.015433769    0.001613724    0.025523487    0.751124334
359	 7852	 4098	 667369	 4	 8	 1	 2     0.469453712    0.019140245    0.011373347    0.008555202    0.015394673    0.001733274    0.025456279    0.751887002
360	 7908	 4126	 675277	 4	 8	 1	 2     0.469457686    0.019099986    0.011374696    0.008556015    0.015343590    0.001697410    0.025382880    0.752475105
361	 7960	 4152	 683237	 4	 8	 1	 2     0.469461892    0.019041677    0.011375296    0.008556552    0.015270498    0.001683714    0.025304969    0.752487657
362	 8008	 4176	 691245	 4	 8	 1	 2     0.469465739    0.018981303    0.011375899    0.008557141    0.015194696    0.001734858    0.025233502    0.752226272
363	 8072	 4208	 699317	 4	 8	 1	 2     0.469469626    0.018925457    0.011376464    0.008557595    0.015124450    0.001714722    0.025161084    0.752171765
364	 8124	 4235	 707441	 4	 8	 1	 2     0.469473761    0.018860100    0.011377268    0.008558518    0.015041980    0.001669009    0.025083807    0.751883474
365	 8188	 4267	 715629	 4	 8	 1	 2     0.469478626    0.018811636    0.011380905    0.008562290    0.014978405    0.001655074    0.024992587    0.752688609
366	 8236	 4292	 723865	 4	 8	 1	 2     0.469482559    0.018756473    0.011382430    0.008563670    0.014907903    0.001594073    0.024918601    0.752709714
367	 8284	 4316	 732149	 4	 8	 1	 2     0.469486381    0.018716584    0.011383540    0.008564730    0.014856835    0.001587237    0.024846472    0.753289411
368	 8336	 4342	 740485	 4	 8	 1	 2     0.469489863    0.018668651    0.011383766    0.008564862    0.014796229    0.001646047    0.024780604    0.753357359
369	 8392	 4370	 748877	 4	 8	 1	 2     0.469494125    0.018608843    0.011385137    0.008565918    0.014719636    0.001686997    0.024699718    0.753403049
370	 8456	 4402	 757333	 4	 8	 1	 2     0.469498210    0.018548255    0.011385973    0.008566730    0.014642315    0.001629255    0.024621939    0.753322254
371	 8520	 4434	 765853	 4	 8	 1	 2     0.469502099    0.018494917    0.011386979    0.008567506    0.014573904    0.001680940    0.024547685    0.753428160
372	 8580	 4465	 774433	 4	 8	 1	 2     0.469506191    0.018440857    0.011387671    0.008568037    0.014504694    0.001591933    0.024469298    0.753632455
373	 8628	 4489	 783061	 4	 8	 1	 2     0.469509995    0.018385500    0.011388107    0.008568627    0.014433906    0.001492227    0.024396181    0.753622061
374	 8680	 4516	 791741	 4	 8	 1	 2     0.469513074    0.018354616    0.011388645    0.008568935    0.014394120    0.001508722    0.024336864    0.754189865
375	 8744	 4548	 800485	 4	 8	 1	 2     0.469515921    0.018299732    0.011388817    0.008568964    0.014323932    0.001492546    0.024281869    0.753637688
376	 8816	 4584	 809301	 4	 8	 1	 2     0.469518958    0.018251236    0.011389025    0.008569045    0.014261758    0.001517987    0.024223072    0.753464940
377	 8888	 4621	 818189	 4	 8	 1	 2     0.469522261    0.018199163    0.011389636    0.008569686    0.014194566    0.001547586    0.024158963    0.753308929
378	 8952	 4654	 827141	 4	 8	 1	 2     0.469525706    0.018152731    0.011390295    0.008570504    0.014134454    0.001543121    0.024091918    0.753478032
379	 9004	 4682	 836145	 4	 8	 1	 2     0.469528974    0.018105123    0.011390672    0.008570847    0.014072956    0.001530992    0.024028158    0.753496087
380	 9068	 4715	 845213	 4	 8	 1	 2     0.469532275    0.018071826    0.011391264    0.008571130    0.014029611    0.001435923    0.023963557    0.754137868
381	 9112	 4738	 854325	 4	 8	 1	 2     0.469535182    0.018025534    0.011391740    0.008571362    0.013969544    0.001635051    0.023906538    0.754000177
382	 9180	 4772	 863505	 4	 8	 1	 2     0.469539305    0.017981177    0.011392787    0.008571975    0.013911403    0.001442872    0.023825414    0.754705769
383	 9224	 4794	 872729	 4	 8	 1	 2     0.469542082    0.017930135    0.011393038    0.008572193    0.013845160    0.001460264    0.023770621    0.754298145
384	 9284	 4825	 882013	 4	 8	 1	 2     0.469544967    0.017894334    0.011393673    0.008572635    0.013798239    0.001628197    0.023713569    0.754603147
385	 9364	 4866	 891377	 4	 8	 1	 2     0.469548817    0.017840127    0.011393987    0.008572860    0.013727607    0.001489763    0.023637222    0.754747179
386	 9416	 4894	 900793	 4	 8	 1	 2     0.469552100    0.017793513    0.011394732    0.008573471    0.013666352    0.001459814    0.023571914    0.754860764
387	 9464	 4918	 910257	 4	 8	 1	 2     0.469554964    0.017745195    0.011394891    0.008573519    0.013603250    0.001387493    0.023514795    0.754639594
388	 9512	 4942	 919769	 4	 8	 1	 2     0.469557458    0.017696038    0.011394983    0.008573556    0.013538986    0.001459142    0.023464943    0.754147932
389	 9576	 4976	 929345	 4	 8	 1	 2     0.469560313    0.017652372    0.011395194    0.008573673    0.013481684    0.001464211    0.023407731    0.754125716
390	 9648	 5012	 938993	 4	 8	 1	 2     0.469563369    0.017603518    0.011395770    0.008574171    0.013417163    0.001527373    0.023346347    0.754015918
391	 9712	 5045	 948705	 4	 8	 1	 2     0.469566586    0.017551572    0.011396252    0.008574478    0.013348525    0.001411659    0.023281565    0.753882816
392	 9772	 5076	 958477	 4	 8	 1	 2     0.469569404    0.017521984    0.011396902    0.008574903    0.013309041    0.001426948    0.023224639    0.754456684
393	 9824	 5102	 968301	 4	 8	 1	 2     0.469572188    0.017489650    0.011397573    0.008575494    0.013265866    0.001380795    0.023168286    0.754896154
394	 9868	 5127	 978169	 4	 8	 1	 2     0.469574662    0.017455003    0.011398693    0.008576640    0.013219187    0.001417952    0.023118088    0.755036589
395	 9932	 5160	 988101	 4	 8	 1	 2     0.469577194    0.017425836    0.011399139    0.008576922    0.013180266    0.001526156    0.023066616    0.755457005
396	 10004	 5196	 998105	 4	 8	 1	 2     0.469580301    0.017398573    0.011400012    0.008577440    0.013143441    0.001446815    0.023003273    0.756352060
397	 10068	 5228	 1008173	 4	 8	 1	 2     0.469583182    0.017356933    0.011400572    0.008577732    0.013087783    0.001516016    0.022944386    0.756478402
398	 10144	 5266	 1018317	 4	 8	 1	 2     0.469586420    0.017307406    0.011400830    0.008577971    0.013021804    0.001427719    0.022878020    0.756508041
399	 10216	 5303	 1028533	 4	 8	 1	 2     0.469589189    0.017273041    0.011401388    0.008578349    0.012975603    0.001488316    0.022821112    0.756888635
400	 10288	 5339	 1038821	 4	 8	 1	 2     0.469592303    0.017221506    0.011401708    0.008578512    0.012906639    0.001458678    0.022756953    0.756758005
401	 10356	 5374	 1049177	 4	 8	 1	 2     0.469595571    0.017182057    0.011402180    0.008578901    0.012853535    0.001403859    0.022689408    0.757272131
402	 10416	 5404	 1059593	 4	 8	 1	 2     0.469598319    0.017141396    0.011402524    0.008579284    0.012798824    0.001344939    0.022632454    0.757381215
403	 10480	 5436	 1070073	 4	 8	 1	 2     0.469600767    0.017107625    0.011403045    0.008579658    0.012753094    0.001315177    0.022581606    0.757591157
404	 10548	 5471	 1080621	 4	 8	 1	 2     0.469603182    0.017070439    0.011403492    0.008580013    0.012702765    0.001345926    0.022531333    0.757631106
405	 10624	 5510	 1091245	 4	 8	 1	 2     0.469605600    0.017030550    0.011404202    0.008580598    0.012648471    0.001399164    0.022480878    0.757557154
406	 10720	 5558	 1101965	 4	 8	 1	 2     0.469608199    0.017000042    0.011404594    0.008580863    0.012607009    0.001372956    0.022426530    0.758032680
407	 10800	 5600	 1112765	 4	 8	 1	 2     0.469610772    0.016962043    0.011405059    0.008581214    0.012555299    0.001308761    0.022372573    0.758162381
408	 10860	 5634	 1123625	 4	 8	 1	 2     0.469613214    0.016932962    0.011405734    0.008581755    0.012515367    0.001365823    0.022321263    0.758602295
409	 10940	 5675	 1134565	 4	 8	 1	 2     0.469615763    0.016894508    0.011406198    0.008582144    0.012462867    0.001378632    0.022267576    0.758704399
410	 11036	 5723	 1145601	 4	 8	 1	 2     0.469618350    0.016853305    0.011406637    0.008582360    0.012406552    0.001349615    0.022212952    0.758715236
411	 11116	 5764	 1156717	 4	 8	 1	 2     0.469620730    0.016812807    0.011407038    0.008582616    0.012351112    0.001369973    0.022162571    0.758612676
412	 11204	 5808	 1167921	 4	 8	 1	 2     0.469623277    0.016770115    0.011407240    0.008582711    0.012292748    0.001366807    0.022108536    0.758535752
413	 11288	 5852	 1179209	 4	 8	 1	 2     0.469625805    0.016730074    0.011407685    0.008582945    0.012237651    0.001325109    0.022054759    0.758569801
414	 11360	 5889	 1190569	 4	 8	 1	 2     0.469628368    0.016689118    0.011408157    0.008583238    0.012181158    0.001286827    0.022000117    0.758592218
415	 11444	 5932	 1202013	 4	 8	 1	 2     0.469630754    0.016651269    0.011408814    0.008583768    0.012128633    0.001297866    0.021949125    0.758630215
416	 11540	 5981	 1213553	 4	 8	 1	 2     0.469632961    0.016619343    0.011409395    0.008584222    0.012084215    0.001273286    0.021901862    0.758809588
417	 11624	 6025	 1225177	 4	 8	 1	 2     0.469635160    0.016588853    0.011409841    0.008584463    0.012041826    0.001332064    0.021854656    0.759053482
418	 11720	 6074	 1236897	 4	 8	 1	 2     0.469637717    0.016554346    0.011410073    0.008584650    0.011994023    0.001251155    0.021799638    0.759386281
419	 11800	 6114	 1248697	 4	 8	 1	 2     0.469639962    0.016517464    0.011410352    0.008584922    0.011942800    0.001282185    0.021751229    0.759380697
420	 11888	 6159	 1260585	 4	 8	 1	 2     0.469642204    0.016478942    0.011410688    0.008585218    0.011889144    0.001304209    0.021702759    0.759301703
421	 12004	 6217	 1272589	 4	 8	 1	 2     0.469644412    0.016449569    0.011411301    0.008585688    0.011847807    0.001282315    0.021654936    0.759622153
422	 12120	 6276	 1284709	 4	 8	 1	 2     0.469646429    0.016414169    0.011411493    0.008585813    0.011798423    0.001238771    0.021611142    0.759523438
423	 12220	 6329	 1296929	 4	 8	 1	 2     0.469648446    0.016380514    0.011411774    0.008585993    0.011751283    0.001236068    0.021567260    0.759508350
424	 12324	 6387	 1309253	 4	 8	 1	 2     0.469650341    0.016352992    0.011412062    0.008586206    0.011712608    0.001253183    0.021525951    0.759687302
425	 12428	 6439	 1321681	 4	 8	 1	 2     0.469652568    0.016319704    0.011412495    0.008586492    0.011665663    0.001249150    0.021477313    0.759857822
426	 12540	 6496	 1334221	 4	 8	 1	 2     0.469654789    0.016291790    0.011413158    0.008587021    0.011625930    0.001207642    0.021428694    0.760279193
427	 12640	 6550	 1346861	 4	 8	 1	 2     0.469656808    0.016264085    0.011413529    0.008587253    0.011586708    0.001244845    0.021384401    0.760558351
428	 12760	 6611	 1359621	 4	 8	 1	 2     0.469658895    0.016230990    0.011413871    0.008587527    0.011539869    0.001223875    0.021338499    0.760643470
429	 12868	 6669	 1372489	 4	 8	 1	 2     0.469660884    0.016197047    0.011414050    0.008587620    0.011491901    0.001226498    0.021294691    0.760614325
430	 12984	 6731	 1385473	 4	 8	 1	 2     0.469662861    0.016163448    0.011414261    0.008587765    0.011444287    0.001195288    0.021251029    0.760596044
431	 13084	 6784	 1398557	 4	 8	 1	 2     0.469664799    0.016131668    0.011414764    0.008588176    0.011398854    0.001249253    0.021208150    0.760635323
432	 16355	 6784	 1414912	 5	 13	 1	 3     0.469743373    0.014611184    0.009111673    0.005840308    0.011422089    0.001251300    0.019390031    0.753541033
433	 16505	 6844	 1431417	 5	 13	 1	 3     0.469745467    0.014574602    0.009112104    0.005840510    0.011374911    0.001181388    0.019339224    0.753629110
434	 16625	 6892	 1448042	 5	 13	 1	 3     0.469747452    0.014541267    0.009112382    0.005840660    0.011331943    0.001206292    0.019290944    0.753787211
435	 16760	 6946	 1464802	 5	 13	 1	 3     0.469749535    0.014508642    0.009112673    0.005840847    0.011289813    0.001170417    0.019240163    0.754081064
436	 16900	 7004	 1481702	 5	 13	 1	 3     0.469751357    0.014475252    0.009112833    0.005840915    0.011246741    0.001259993    0.019195615    0.754091570
437	 17040	 7061	 1498742	 5	 13	 1	 3     0.469753499    0.014441319    0.009113276    0.005841169    0.011202674    0.001223612    0.019143138    0.754386190
438	 17195	 7124	 1515937	 5	 13	 1	 3     0.469755435    0.014410392    0.009113649    0.005841397    0.011162472    0.001159353    0.019095558    0.754646281
439	 17355	 7188	 1533292	 5	 13	 1	 3     0.469757351    0.014380444    0.009113777    0.005841456    0.011123679    0.001208120    0.019048368    0.754943591
440	 17525	 7257	 1550817	 5	 13	 1	 3     0.469759362    0.014353081    0.009114198    0.005841797    0.011087937    0.001188202    0.018998722    0.755476159
441	 17685	 7323	 1568502	 5	 13	 1	 3     0.469761414    0.014321551    0.009114530    0.005842069    0.011046818    0.001195836    0.018947926    0.755837434
442	 17845	 7387	 1586347	 5	 13	 1	 3     0.469763287    0.014293463    0.009114928    0.005842337    0.011010049    0.001207673    0.018901432    0.756210598
443	 18015	 7457	 1604362	 5	 13	 1	 3     0.469765308    0.014259175    0.009115196    0.005842549    0.010965276    0.001230766    0.018851126    0.756409737
444	 18200	 7532	 1622562	 5	 13	 1	 3     0.469767321    0.014226055    0.009115709    0.005842892    0.010921744    0.001180597    0.018800896    0.756669007
445	 18370	 7600	 1640932	 5	 13	 1	 3     0.469769136    0.014197455    0.009116112    0.005843134    0.010884127    0.001151566    0.018755495    0.756975723
446	 18560	 7676	 1659492	 5	 13	 1	 3     0.469771008    0.014165883    0.009116624    0.005843472    0.010842482    0.001161511    0.018708551    0.757187607
447	 18740	 7749	 1678232	 5	 13	 1	 3     0.469772796    0.014135257    0.009116916    0.005843712    0.010802190    0.001140517    0.018663602    0.757370221
448	 18905	 7818	 1697137	 5	 13	 1	 3     0.469774522    0.014103538    0.009117264    0.005843905    0.010760357    0.001175550    0.018620096    0.757436354
449	 19095	 7895	 1716232	 5	 13	 1	 3     0.469776346    0.014070976    0.009117538    0.005844079    0.010717409    0.001137960    0.018574031    0.757561750
450	 19280	 7970	 1735512	 5	 13	 1	 3     0.469778139    0.014046644    0.009118101    0.005844377    0.010684963    0.001130021    0.018528614    0.758105517
451	 19455	 8045	 1754967	 5	 13	 1	 3     0.469779926    0.014025127    0.009118586    0.005844760    0.010656246    0.001187088    0.018483263    0.758801485
452	 19650	 8124	 1774617	 5	 13	 1	 3     0.469781830    0.013997106    0.009118840    0.005845034    0.010619121    0.001186327    0.018434784    0.759276911
453	 19860	 8208	 1794477	 5	 13	 1	 3     0.469783650    0.013964619    0.009119294    0.005845322    0.010575872    0.001172451    0.018388359    0.759427164
454	 20055	 8292	 1814532	 5	 13	 1	 3     0.469785639    0.013930720    0.009119640    0.005845575    0.010530771    0.001131286    0.018337479    0.759685666
455	 20255	 8377	 1834787	 5	 13	 1	 3     0.469787410    0.013899484    0.009120185    0.005845963    0.010488941    0.001118551    0.018292047    0.759864896
456	 20470	 8464	 1855257	 5	 13	 1	 3     0.469789085    0.013868022    0.009120522    0.005846269    0.010446919    0.001099812    0.018248965    0.759934742
457	 20655	 8539	 1875912	 5	 13	 1	 3     0.469790694    0.013843625    0.009120896    0.005846591    0.010414184    0.001129203    0.018207519    0.760324652
458	 20855	 8619	 1896767	 5	 13	 1	 3     0.469792276    0.013815359    0.009121335    0.005846895    0.010376194    0.001111748    0.018166641    0.760479592
459	 21050	 8698	 1917817	 5	 13	 1	 3     0.469793994    0.013790590    0.009122078    0.005847331    0.010342537    0.001109250    0.018122148    0.760979903
460	 21245	 8776	 1939062	 5	 13	 1	 3     0.469795728    0.013761747    0.009122727    0.005847680    0.010303471    0.001120095    0.018077160    0.761278127
461	 21470	 8867	 1960532	 5	 13	 1	 3     0.469797450    0.013729418    0.009123115    0.005848002    0.010259906    0.001115283    0.018032335    0.761377719
462	 21690	 8956	 1982222	 5	 13	 1	 3     0.469799083    0.013705577    0.009123638    0.005848423    0.010227515    0.001082401    0.017989742    0.761855122
463	 21900	 9040	 2004122	 5	 13	 1	 3     0.469800741    0.013679854    0.009124210    0.005848864    0.010192508    0.001117810    0.017946389    0.762262216
464	 22125	 9130	 2026247	 5	 13	 1	 3     0.469802393    0.013649023    0.009124727    0.005849227    0.010150625    0.001102967    0.017903107    0.762382942
465	 22360	 9224	 2048607	 5	 13	 1	 3     0.469804017    0.013627782    0.009125359    0.005849620    0.010121476    0.001097171    0.017860440    0.763014899
466	 22595	 9318	 2071202	 5	 13	 1	 3     0.469805658    0.013603340    0.009125840    0.005849977    0.010088107    0.001114639    0.017817226    0.763493711
467	 22865	 9428	 2094067	 5	 13	 1	 3     0.469807395    0.013575221    0.009126362    0.005850327    0.010049685    0.001037203    0.017771345    0.763882601
468	 23080	 9515	 2117147	 5	 13	 1	 3     0.469808863    0.013547641    0.009126836    0.005850564    0.010011965    0.001096586    0.017732498    0.764000682
469	 23345	 9622	 2140492	 5	 13	 1	 3     0.469810504    0.013520250    0.009127249    0.005850841    0.009974492    0.001055166    0.017688972    0.764332116
470	 23590	 9721	 2164082	 5	 13	 1	 3     0.469812173    0.013491810    0.009127855    0.005851193    0.009935351    0.001099024    0.017644594    0.764642730
471	 23840	 9822	 2187922	 5	 13	 1	 3     0.469813815    0.013466456    0.009128480    0.005851564    0.009900318    0.001023631    0.017600827    0.765103578
472	 24050	 9906	 2211972	 5	 13	 1	 3     0.469815361    0.013437947    0.009128955    0.005851833    0.009861065    0.001041699    0.017559493    0.765281034
473	 24295	 10004	 2236267	 5	 13	 1	 3     0.469817030    0.013412917    0.009129825    0.005852173    0.009826120    0.001018120    0.017514802    0.765804702
474	 24500	 10086	 2260767	 5	 13	 1	 3     0.469818607    0.013382664    0.009130501    0.005852457    0.009784153    0.001065080    0.017472435    0.765930148
475	 24770	 10194	 2285537	 5	 13	 1	 3     0.469820408    0.013355774    0.009131626    0.005853007    0.009746286    0.001055322    0.017423941    0.766518517
476	 25005	 10289	 2310542	 5	 13	 1	 3     0.469822037    0.013331578    0.009132544    0.005853438    0.009712241    0.001043459    0.017379973    0.767065521
477	 25265	 10394	 2335807	 5	 13	 1	 3     0.469823782    0.013304847    0.009133550    0.005853874    0.009674566    0.001027426    0.017332713    0.767614791
478	 25500	 10489	 2361307	 5	 13	 1	 3     0.469825435    0.013277725    0.009134522    0.005854308    0.009636311    0.001027626    0.017287870    0.768037083
479	 25750	 10589	 2387057	 5	 13	 1	 3     0.469827072    0.013255965    0.009135596    0.005854774    0.009605284    0.001038130    0.017243316    0.768759612
480	 25990	 10685	 2413047	 5	 13	 1	 3     0.469828660    0.013231439    0.009136450    0.005855168    0.009570593    0.001072116    0.017199980    0.769270598
481	 26260	 10796	 2439307	 5	 13	 1	 3     0.469830383    0.013204184    0.009137144    0.005855447    0.009532214    0.001079443    0.017152860    0.769794919
482	 26535	 10907	 2465842	 5	 13	 1	 3     0.469832162    0.013178356    0.009137865    0.005855779    0.009495708    0.001054965    0.017104073    0.770480536
483	 26805	 11020	 2492647	 5	 13	 1	 3     0.469833963    0.013146112    0.009138578    0.005856095    0.009450220    0.001005411    0.017054513    0.770828916
484	 27065	 11124	 2519712	 5	 13	 1	 3     0.469835433    0.013119608    0.009139245    0.005856416    0.009412667    0.001027285    0.017013980    0.771107508
485	 27310	 11222	 2547022	 5	 13	 1	 3     0.469836964    0.013093971    0.009139958    0.005856719    0.009376206    0.001023467    0.016971644    0.771520471
486	 27550	 11320	 2574572	 5	 13	 1	 3     0.469838561    0.013064177    0.009140474    0.005857026    0.009334047    0.001008239    0.016927372    0.771778216
487	 27800	 11420	 2602372	 5	 13	 1	 3     0.469840124    0.013040378    0.009141095    0.005857394    0.009300099    0.001022014    0.016883935    0.772354195
488	 28040	 11517	 2630412	 5	 13	 1	 3     0.469841655    0.013016330    0.009141642    0.005857724    0.009265810    0.001022761    0.016841293    0.772881917
489	 28305	 11625	 2658717	 5	 13	 1	 3     0.469843138    0.012994958    0.009142303    0.005858085    0.009235108    0.001014164    0.016799859    0.773515883
490	 28565	 11731	 2687282	 5	 13	 1	 3     0.469844586    0.012970639    0.009142748    0.005858383    0.009200414    0.000983734    0.016759310    0.773936302
491	 28785	 11824	 2716067	 5	 13	 1	 3     0.469846006    0.012946939    0.009143109    0.005858612    0.009166613    0.001003499    0.016719463    0.774363323
492	 29040	 11927	 2745107	 5	 13	 1	 3     0.469847414    0.012927779    0.009143413    0.005858876    0.009139227    0.000960939    0.016679837    0.775054237
493	 34848	 11927	 2779955	 6	 15	 2	 3     0.469886147    0.011698606    0.007289859    0.005755528    0.009149609    0.000958372    0.015550506    0.752297453
494	 35112	 12016	 2815067	 6	 15	 2	 3     0.469887432    0.011676252    0.007290063    0.005755683    0.009120847    0.000972895    0.015511632    0.752741701
495	 35424	 12121	 2850491	 6	 15	 2	 3     0.469888741    0.011648033    0.007290315    0.005755906    0.009084491    0.000964811    0.015471924    0.752849656
496	 35724	 12223	 2886215	 6	 15	 2	 3     0.469890096    0.011621294    0.007290663    0.005756194    0.009049900    0.000965901    0.015430733    0.753126479
497	 36006	 12318	 2922221	 6	 15	 2	 3     0.469891509    0.011596741    0.007290970    0.005756398    0.009018102    0.000976720    0.015387646    0.753639695
498	 36288	 12415	 2958509	 6	 15	 2	 3     0.469892988    0.011564596    0.007291321    0.005756643    0.008976442    0.000979433    0.015342407    0.753766702
499	 36612	 12524	 2995121	 6	 15	 2	 3     0.469894461    0.011533239    0.007291649    0.005756919    0.008935740    0.000953924    0.015297209    0.753944000
500	 36912	 12625	 3032033	 6	 15	 2	 3     0.469895822    0.011502653    0.007292110    0.005757300    0.008895851    0.000954917    0.015255363    0.754007161
501	 37212	 12727	 3069245	 6	 15	 2	 3     0.469897113    0.011475531    0.007292442    0.005757560    0.008860479    0.000974513    0.015215545    0.754197805
502	 37518	 12829	 3106763	 6	 15	 2	 3     0.469898538    0.011445418    0.007292815    0.005757884    0.008821136    0.000955026    0.015171483    0.754403381
503	 37806	 12927	 3144569	 6	 15	 2	 3     0.469899855    0.011419411    0.007293167    0.005758171    0.008787074    0.000947369    0.015130635    0.754721203
504	 38082	 13020	 3182651	 6	 15	 2	 3     0.469901191    0.011390823    0.007293498    0.005758442    0.008749613    0.000897918    0.015089064    0.754905874
505	 38358	 13113	 3221009	 6	 15	 2	 3     0.469902304    0.011363690    0.007293666    0.005758594    0.008714120    0.000975489    0.015054373    0.754843141
506	 38688	 13224	 3259697	 6	 15	 2	 3     0.469903639    0.011335034    0.007293877    0.005758725    0.008676540    0.000933748    0.015012642    0.755032608
507	 39042	 13342	 3298739	 6	 15	 2	 3     0.469904843    0.011312351    0.007294009    0.005758782    0.008646775    0.000905759    0.014974920    0.755419804
508	 39330	 13440	 3338069	 6	 15	 2	 3     0.469905911    0.011288790    0.007294114    0.005758848    0.008615839    0.000930280    0.014941354    0.755539929
509	 39636	 13542	 3377705	 6	 15	 2	 3     0.469907148    0.011258945    0.007294190    0.005758870    0.008576633    0.000917097    0.014902406    0.755511931
510	 39948	 13648	 3417653	 6	 15	 2	 3     0.469908254    0.011235851    0.007294317    0.005758966    0.008546186    0.000901823    0.014867478    0.755733499
511	 40230	 13744	 3457883	 6	 15	 2	 3     0.469909328    0.011210250    0.007294437    0.005759053    0.008512396    0.000904325    0.014833499    0.755738720
512	 40506	 13838	 3498389	 6	 15	 2	 3     0.469910444    0.011186146    0.007294626    0.005759188    0.008480465    0.000924946    0.014798120    0.755916674
513	 40824	 13944	 3539213	 6	 15	 2	 3     0.469911691    0.011158491    0.007294845    0.005759364    0.008443764    0.000908512    0.014758464    0.756073975
514	 41118	 14042	 3580331	 6	 15	 2	 3     0.469912785    0.011132648    0.007294970    0.005759448    0.008409475    0.000917992    0.014723578    0.756110252
515	 41430	 14146	 3621761	 6	 15	 2	 3     0.469913973    0.011107186    0.007295134    0.005759583    0.008375595    0.000883421    0.014685630    0.756330278
516	 41700	 14236	 3663461	 6	 15	 2	 3     0.469915075    0.011081726    0.007295237    0.005759647    0.008341713    0.000887801    0.014650303    0.756416162
517	 41976	 14328	 3705437	 6	 15	 2	 3     0.469916189    0.011056588    0.007295305    0.005759659    0.008308229    0.000920342    0.014614530    0.756547618
518	 42318	 14442	 3747755	 6	 15	 2	 3     0.469917363    0.011033555    0.007295491    0.005759794    0.008277388    0.000882119    0.014576733    0.756929237
519	 42600	 14536	 3790355	 6	 15	 2	 3     0.469918454    0.011009184    0.007295652    0.005759897    0.008244731    0.000886600    0.014541534    0.757085439
520	 42894	 14634	 3833249	 6	 15	 2	 3     0.469919513    0.010981776    0.007295746    0.005759955    0.008208014    0.000883499    0.014507283    0.756983648
521	 43194	 14734	 3876443	 6	 15	 2	 3     0.469920612    0.010957388    0.007295818    0.005759977    0.008175292    0.000880995    0.014471626    0.757163580
522	 43470	 14827	 3919913	 6	 15	 2	 3     0.469921750    0.010928561    0.007295879    0.005760034    0.008136559    0.000879869    0.014434638    0.757106716
523	 43782	 14931	 3963695	 6	 15	 2	 3     0.469922916    0.010904574    0.007296065    0.005760171    0.008104146    0.000892303    0.014396613    0.757440272
524	 44070	 15028	 4007765	 6	 15	 2	 3     0.469924060    0.010875042    0.007296134    0.005760217    0.008064302    0.000876115    0.014359220    0.757356069
525	 44412	 15142	 4052177	 6	 15	 2	 3     0.469925199    0.010851497    0.007296250    0.005760261    0.008032417    0.000842105    0.014321909    0.757685058
526	 44676	 15231	 4096853	 6	 15	 2	 3     0.469926186    0.010824403    0.007296306    0.005760292    0.007995725    0.000893797    0.014289494    0.757507781
527	 45006	 15342	 4141859	 6	 15	 2	 3     0.469927321    0.010799307    0.007296384    0.005760328    0.007961646    0.000911752    0.014252108    0.757734014
528	 45342	 15454	 4187201	 6	 15	 2	 3     0.469928541    0.010771296    0.007296535    0.005760423    0.007923470    0.000872861    0.014211837    0.757910150
529	 45666	 15563	 4232867	 6	 15	 2	 3     0.469929704    0.010747219    0.007296760    0.005760615    0.007890501    0.000852471    0.014173328    0.758270647
530	 45942	 15655	 4278809	 6	 15	 2	 3     0.469930825    0.010719481    0.007296943    0.005760775    0.007852510    0.000877195    0.014136100    0.758305412
531	 46290	 15771	 4325099	 6	 15	 2	 3     0.469931970    0.010692649    0.007297034    0.005760821    0.007815756    0.000849989    0.014097970    0.758453136
532	 46620	 15881	 4371719	 6	 15	 2	 3     0.469932999    0.010669692    0.007297110    0.005760860    0.007784248    0.000843869    0.014063630    0.758672740
533	 46926	 15987	 4418645	 6	 15	 2	 3     0.469934004    0.010648832    0.007297201    0.005760899    0.007755545    0.000847355    0.014030027    0.759002936
534	 47244	 16095	 4465889	 6	 15	 2	 3     0.469935015    0.010625924    0.007297277    0.005760957    0.007723990    0.000801520    0.013996121    0.759204931
535	 47520	 16188	 4513409	 6	 15	 2	 3     0.469935886    0.010602479    0.007297393    0.005761055    0.007691594    0.000842972    0.013966835    0.759118211
536	 47868	 16304	 4561277	 6	 15	 2	 3     0.469936851    0.010581857    0.007297558    0.005761205    0.007662985    0.000800166    0.013934327    0.759409234
537	 48180	 16412	 4609457	 6	 15	 2	 3     0.469937731    0.010562690    0.007297649    0.005761258    0.007636409    0.000839730    0.013904615    0.759653559
538	 48498	 16520	 4657955	 6	 15	 2	 3     0.469938719    0.010537605    0.007297746    0.005761318    0.007601580    0.000826357    0.013871195    0.759675380
539	 48816	 16627	 4706771	 6	 15	 2	 3     0.469939704    0.010513961    0.007297851    0.005761401    0.007568669    0.000831125    0.013837769    0.759801784
540	 49140	 16736	 4755911	 6	 15	 2	 3     0.469940703    0.010490684    0.007297910    0.005761432    0.007536244    0.000850171    0.013803809    0.759984755
541	 49476	 16850	 4805387	 6	 15	 2	 3     0.469941751    0.010468331    0.007298015    0.005761504    0.007504995    0.000824410    0.013768078    0.760333560
542	 49806	 16960	 4855193	 6	 15	 2	 3     0.469942761    0.010443217    0.007298141    0.005761623    0.007469801    0.000794515    0.013733574    0.760415122
543	 50094	 17056	 4905287	 6	 15	 2	 3     0.469943616    0.010420782    0.007298194    0.005761658    0.007438350    0.000798516    0.013704268    0.760404145
544	 50436	 17170	 4955723	 6	 15	 2	 3     0.469944489    0.010401471    0.007298287    0.005761697    0.007411181    0.000802291    0.013674297    0.760658559
545	 50760	 17278	 5006483	 6	 15	 2	 3     0.469945418    0.010382373    0.007298379    0.005761737    0.007384263    0.000770202    0.013642343    0.761040357
546	 51036	 17372	 5057519	 6	 15	 2	 3     0.469946265    0.010361975    0.007298445    0.005761774    0.007355490    0.000800425    0.013613153    0.761173797
547	 51378	 17486	 5108897	 6	 15	 2	 3     0.469947224    0.010339908    0.007298534    0.005761814    0.007324281    0.000796002    0.013579989    0.761407679
548	 51702	 17595	 5160599	 6	 15	 2	 3     0.469948171    0.010319672    0.007298684    0.005761913    0.007295535    0.000805847    0.013547188    0.761757476
549	 68936	 17595	 5229535	 8	 19	 1	 3     0.469986223    0.008780600    0.004884557    0.003686363    0.007296577    0.000796225    0.012155661    0.722346584
550	 69368	 17704	 5298903	 8	 19	 1	 3     0.469987131    0.008757204    0.004884655    0.003686427    0.007268339    0.000794595    0.012120475    0.722513204
551	 69840	 17822	 5368743	 8	 19	 1	 3     0.469988039    0.008731063    0.004884712    0.003686467    0.007236784    0.000766709    0.012085235    0.722457015
552	 70256	 17928	 5438999	 8	 19	 1	 3     0.469988865    0.008707169    0.004884768    0.003686505    0.007207901    0.000785065    0.012053046    0.722404044
553	 70688	 18038	 5509687	 8	 19	 1	 3     0.469989778    0.008684716    0.004884853    0.003686558    0.007180704    0.000788578    0.012017414    0.722677608
554	 71120	 18147	 5580807	 8	 19	 1	 3     0.469990687    0.008655792    0.004884912    0.003686599    0.007145654    0.000760953    0.011981821    0.722410362
555	 71592	 18268	 5652399	 8	 19	 1	 3     0.469991454    0.008631011    0.004884960    0.003686637    0.007115582    0.000798170    0.011951662    0.722159908
556	 72136	 18404	 5724535	 8	 19	 1	 3     0.469992412    0.008603374    0.004885030    0.003686689    0.007081986    0.000765914    0.011913941    0.722126622
557	 72624	 18526	 5797159	 8	 19	 1	 3     0.469993269    0.008577383    0.004885078    0.003686713    0.007050355    0.000767419    0.011880075    0.721997417
558	 73112	 18649	 5870271	 8	 19	 1	 3     0.469994120    0.008553125    0.004885126    0.003686744    0.007020790    0.000730401    0.011846379    0.722003339
559	 73552	 18759	 5943823	 8	 19	 1	 3     0.469994880    0.008528500    0.004885163    0.003686763    0.006990743    0.000740680    0.011816200    0.721763332
560	 74000	 18871	 6017823	 8	 19	 1	 3     0.469995624    0.008503486    0.004885206    0.003686799    0.006960175    0.000755801    0.011786557    0.721456345
561	 74480	 18991	 6092303	 8	 19	 1	 3     0.469996397    0.008477524    0.004885257    0.003686841    0.006928396    0.000743442    0.011755704    0.721141301
562	 74992	 19123	 6167295	 8	 19	 1	 3     0.469997167    0.008455338    0.004885335    0.003686885    0.006901177    0.000732436    0.011724864    0.721145955
563	 75440	 19241	 6242735	 8	 19	 1	 3     0.469997884    0.008432091    0.004885386    0.003686917    0.006872638    0.000769381    0.011696103    0.720931627
564	 75992	 19379	 6318727	 8	 19	 1	 3     0.469998697    0.008410650    0.004885452    0.003686964    0.006846268    0.000734146    0.011663356    0.721117481
565	 76472	 19500	 6395199	 8	 19	 1	 3     0.469999460    0.008387249    0.004885508    0.003687005    0.006817460    0.000722322    0.011632595    0.721012766
566	 76952	 19620	 6472151	 8	 19	 1	 3     0.470000163    0.008365805    0.004885570    0.003687048    0.006791016    0.000735102    0.011604161    0.720931454
567	 77472	 19750	 6549623	 8	 19	 1	 3     0.470000956    0.008344255    0.004885628    0.003687104    0.006764409    0.000724209    0.011571995    0.721073153
568	 77944	 19868	 6627567	 8	 19	 1	 3     0.470001699    0.008325798    0.004885673    0.003687136    0.006741596    0.000700703    0.011541770    0.721362345
569	 78376	 19977	 6705943	 8	 19	 1	 3     0.470002395    0.008305493    0.004885741    0.003687189    0.006716453    0.000700774    0.011513387    0.721377022
570	 78840	 20096	 6784783	 8	 19	 1	 3     0.470003103    0.008287095    0.004885809    0.003687249    0.006693640    0.000696927    0.011484463    0.721591885
571	 79280	 20208	 6864063	 8	 19	 1	 3     0.470003744    0.008268721    0.004885865    0.003687293    0.006670837    0.000694239    0.011458192    0.721642697
572	 79744	 20326	 6943807	 8	 19	 1	 3     0.470004407    0.008248640    0.004885917    0.003687336    0.006645892    0.000706159    0.011430954    0.721605632
573	 80240	 20452	 7024047	 8	 19	 1	 3     0.470005138    0.008228466    0.004885968    0.003687370    0.006620798    0.000705252    0.011400871    0.721740108
574	 80704	 20570	 7104751	 8	 19	 1	 3     0.470005874    0.008208182    0.004886036    0.003687423    0.006595522    0.000697418    0.011370483    0.721885076
575	 81232	 20702	 7185983	 8	 19	 1	 3     0.470006557    0.008188398    0.004886104    0.003687472    0.006570833    0.000683485    0.011342211    0.721940177
576	 81728	 20827	 7267711	 8	 19	 1	 3     0.470007196    0.008168751    0.004886165    0.003687520    0.006546288    0.000688604    0.011315712    0.721894556
577	 82240	 20957	 7349951	 8	 19	 1	 3     0.470007845    0.008150088    0.004886205    0.003687547    0.006522954    0.000677660    0.011288716    0.721967626
578	 82704	 21074	 7432655	 8	 19	 1	 3     0.470008527    0.008134890    0.004886269    0.003687589    0.006503907    0.000679346    0.011260268    0.722441975
579	 83144	 21184	 7515799	 8	 19	 1	 3     0.470009167    0.008115892    0.004886323    0.003687626    0.006480089    0.000685341    0.011233559    0.722468462
580	 83688	 21321	 7599487	 8	 19	 1	 3     0.470009814    0.008095551    0.004886369    0.003687647    0.006454560    0.000676564    0.011206451    0.722400974
581	 84200	 21452	 7683687	 8	 19	 1	 3     0.470010418    0.008076916    0.004886431    0.003687685    0.006431124    0.000669748    0.011181092    0.722372677
582	 84760	 21594	 7768447	 8	 19	 1	 3     0.470011013    0.008056271    0.004886476    0.003687714    0.006405142    0.000695033    0.011156056    0.722143271
583	 85352	 21743	 7853799	 8	 19	 1	 3     0.470011666    0.008034279    0.004886502    0.003687731    0.006377439    0.000688744    0.011128505    0.721954886
584	 85960	 21895	 7939759	 8	 19	 1	 3     0.470012306    0.008012220    0.004886544    0.003687764    0.006349596    0.000676930    0.011101424    0.721729059
585	 86576	 22052	 8026335	 8	 19	 1	 3     0.470012925    0.007992709    0.004886601    0.003687808    0.006324913    0.000659085    0.011075200    0.721676210
586	 87120	 22191	 8113455	 8	 19	 1	 3     0.470013520    0.007972515    0.004886643    0.003687840    0.006299342    0.000675977    0.011049917    0.721499973
587	 87736	 22348	 8201191	 8	 19	 1	 3     0.470014134    0.007951429    0.004886680    0.003687862    0.006272605    0.000662551    0.011023755    0.721299479
588	 88368	 22507	 8289559	 8	 19	 1	 3     0.470014736    0.007930736    0.004886725    0.003687888    0.006246318    0.000659312    0.010998070    0.721102530
589	 88992	 22670	 8378551	 8	 19	 1	 3     0.470015342    0.007911503    0.004886771    0.003687914    0.006221845    0.000669103    0.010972137    0.721053976
590	 89616	 22826	 8468167	 8	 19	 1	 3     0.470015969    0.007890526    0.004886807    0.003687937    0.006195120    0.000678847    0.010945242    0.720909224
591	 90296	 22996	 8558463	 8	 19	 1	 3     0.470016600    0.007869498    0.004886854    0.003687968    0.006168279    0.000664738    0.010918108    0.720774916
592	 90928	 23155	 8649391	 8	 19	 1	 3     0.470017224    0.007850379    0.004886914    0.003688008    0.006143820    0.000645503    0.010891240    0.720797520
593	 91616	 23336	 8741007	 8	 19	 1	 3     0.470017779    0.007833078    0.004886967    0.003688042    0.006121656    0.000654563    0.010867244    0.720797154
594	 92288	 23507	 8833295	 8	 19	 1	 3     0.470018365    0.007814233    0.004887031    0.003688090    0.006097472    0.000640300    0.010841884    0.720744903
595	 92984	 23681	 8926279	 8	 19	 1	 3     0.470018914    0.007795960    0.004887071    0.003688109    0.006074005    0.000628121    0.010818021    0.720645717
596	 93648	 23852	 9019927	 8	 19	 1	 3     0.470019459    0.007779779    0.004887136    0.003688148    0.006053170    0.000653587    0.010794320    0.720728981
597	 94384	 24038	 9114311	 8	 19	 1	 3     0.470020026    0.007762988    0.004887182    0.003688173    0.006031536    0.000645992    0.010769601    0.720824065
598	 95096	 24217	 9209407	 8	 19	 1	 3     0.470020581    0.007745109    0.004887229    0.003688201    0.006008469    0.000648626    0.010745353    0.720786780
599	 95912	 24424	 9305319	 8	 19	 1	 3     0.470021166    0.007726818    0.004887298    0.003688244    0.005984818    0.000624151    0.010719751    0.720802047
600	 96584	 24596	 9401903	 8	 19	 1	 3     0.470021708    0.007709043    0.004887348    0.003688270    0.005961810    0.000626094    0.010695959    0.720743496
601	 97288	 24775	 9499191	 8	 19	 1	 3     0.470022263    0.007690752    0.004887401    0.003688302    0.005938096    0.000615466    0.010671519    0.720680180
602	 98024	 24960	 9597215	 8	 19	 1	 3     0.470022776    0.007672865    0.004887435    0.003688324    0.005914883    0.000631602    0.010648932    0.720529081
603	 98856	 25173	 9696071	 8	 19	 1	 3     0.470023309    0.007654560    0.004887473    0.003688345    0.005891087    0.000636678    0.010625381    0.720403376
604	 99752	 25397	 9795823	 8	 19	 1	 3     0.470023859    0.007637458    0.004887518    0.003688376    0.005868810    0.000626632    0.010600996    0.720447252
605	 100552	 25599	 9896375	 8	 19	 1	 3     0.470024401    0.007619356    0.004887566    0.003688406    0.005845194    0.000619806    0.010576942    0.720374217
606	 101480	 25837	 9997855	 8	 19	 1	 3     0.470024912    0.007603296    0.004887613    0.003688439    0.005824204    0.000615145    0.010554212    0.720403929
607	 102376	 26064	 10100231	 8	 19	 1	 3     0.470025412    0.007586911    0.004887648    0.003688457    0.005802769    0.000613070    0.010531917    0.720373261
608	 103216	 26279	 10203447	 8	 19	 1	 3     0.470025925    0.007569425    0.004887677    0.003688474    0.005779862    0.000615306    0.010508992    0.720280773
609	 104096	 26499	 10307543	 8	 19	 1	 3     0.470026446    0.007553027    0.004887717    0.003688505    0.005758336    0.000616363    0.010485679    0.720318380
610	 104984	 26722	 10412527	 8	 19	 1	 3     0.470026964    0.007535125    0.004887755    0.003688524    0.005734803    0.000605454    0.010462449    0.720206659
611	 105864	 26953	 10518391	 8	 19	 1	 3     0.470027470    0.007521068    0.004887823    0.003688572    0.005716262    0.000605669    0.010439682    0.720430787
612	 106768	 27180	 10625159	 8	 19	 1	 3     0.470027975    0.007505862    0.004887869    0.003688601    0.005696200    0.000599845    0.010416942    0.720543718
613	 107664	 27404	 10732823	 8	 19	 1	 3     0.470028467    0.007489379    0.004887901    0.003688616    0.005674435    0.000602348    0.010394678    0.720501266
614	 108576	 27636	 10841399	 8	 19	 1	 3     0.470028968    0.007474227    0.004887952    0.003688648    0.005654379    0.000600097    0.010371999    0.720615836
615	 109528	 27874	 10950927	 8	 19	 1	 3     0.470029462    0.007459080    0.004888005    0.003688684    0.005634295    0.000599795    0.010349597    0.720712077
616	 110456	 28107	 11061383	 8	 19	 1	 3     0.470029961    0.007444464    0.004888053    0.003688717    0.005614889    0.000599037    0.010326942    0.720877910
617	 111384	 28342	 11172767	 8	 19	 1	 3     0.470030460    0.007428632    0.004888085    0.003688734    0.005593854    0.000601493    0.010304189    0.720933262
618	 112400	 28600	 11285167	 8	 19	 1	 3     0.470030941    0.007412291    0.004888126    0.003688765    0.005572099    0.000607898    0.010282217    0.720884538
619	 113536	 28889	 11398703	 8	 19	 1	 3     0.470031427    0.007396371    0.004888179    0.003688793    0.005550857    0.000583235    0.010259958    0.720896844
620	 114544	 29144	 11513247	 8	 19	 1	 3     0.470031892    0.007381118    0.004888215    0.003688815    0.005530484    0.000594060    0.010238665    0.720906293
621	 115592	 29409	 11628839	 8	 19	 1	 3     0.470032356    0.007366587    0.004888259    0.003688840    0.005511038    0.000591361    0.010217348    0.720988226
622	 116672	 29679	 11745511	 8	 19	 1	 3     0.470032811    0.007351718    0.004888306    0.003688870    0.005491104    0.000581809    0.010196354    0.721014429
623	 117728	 29949	 11863239	 8	 19	 1	 3     0.470033260    0.007335719    0.004888348    0.003688897    0.005469627    0.000590840    0.010175645    0.720909427
624	 118808	 30223	 11982047	 8	 19	 1	 3     0.470033731    0.007319935    0.004888391    0.003688921    0.005448402    0.000591150    0.010153862    0.720901606
625	 119976	 30521	 12102023	 8	 19	 1	 3     0.470034222    0.007303767    0.004888446    0.003688950    0.005426612    0.000575877    0.010131103    0.720925150
626	 121104	 30806	 12223127	 8	 19	 1	 3     0.470034663    0.007289748    0.004888491    0.003688977    0.005407687    0.000572833    0.010110626    0.720998685
627	 122208	 31084	 12345335	 8	 19	 1	 3     0.470035111    0.007275638    0.004888539    0.003689005    0.005388608    0.000583560    0.010089793    0.721088890
628	 123392	 31380	 12468727	 8	 19	 1	 3     0.470035559    0.007261024    0.004888586    0.003689028    0.005368817    0.000573129    0.010068906    0.721133425
629	 124544	 31670	 12593271	 8	 19	 1	 3     0.470036005    0.007246740    0.004888640    0.003689055    0.005349434    0.000575694    0.010048072    0.721206997
630	 125728	 31969	 12718999	 8	 19	 1	 3     0.470036452    0.007231462    0.004888686    0.003689077    0.005328676    0.000568814    0.010027130    0.721189550
631	 126928	 32269	 12845927	 8	 19	 1	 3     0.470036885    0.007217335    0.004888725    0.003689098    0.005309452    0.000572202    0.010006826    0.721241116
632	 128216	 32594	 12974143	 8	 19	 1	 3     0.470037325    0.007203335    0.004888784    0.003689131    0.005290352    0.000569318    0.009986114    0.721335100
633	 129472	 32910	 13103615	 8	 19	 1	 3     0.470037759    0.007189678    0.004888850    0.003689174    0.005271681    0.000568847    0.009965682    0.721443701
634	 130736	 33228	 13234351	 8	 19	 1	 3     0.470038197    0.007175629    0.004888919    0.003689212    0.005252439    0.000564140    0.009944991    0.721531967
635	 131992	 33545	 13366343	 8	 19	 1	 3     0.470038627    0.007162748    0.004888986    0.003689258    0.005234766    0.000561258    0.009924625    0.721714665
636	 133296	 33878	 13499639	 8	 19	 1	 3     0.470039058    0.007148813    0.004889053    0.003689298    0.005215620    0.000556260    0.009904204    0.721795873
637	 134576	 34202	 13634215	 8	 19	 1	 3     0.470039476    0.007135216    0.004889119    0.003689340    0.005196905    0.000548877    0.009884359    0.721869295
638	 135832	 34518	 13770047	 8	 19	 1	 3     0.470039890    0.007121959    0.004889180    0.003689373    0.005178631    0.000550413    0.009864641    0.721968350
639	 137120	 34843	 13907167	 8	 19	 1	 3     0.470040315    0.007109675    0.004889255    0.003689417    0.005161654    0.000545156    0.009844393    0.722205533
640	 138392	 35163	 14045559	 8	 19	 1	 3     0.470040718    0.007097666    0.004889319    0.003689448    0.005145038    0.000556831    0.009825099    0.722401502
641	 139784	 35511	 14185343	 8	 19	 1	 3     0.470041147    0.007086462    0.004889386    0.003689482    0.005129507    0.000550292    0.009804569    0.722771366
642	 141192	 35864	 14326535	 8	 19	 1	 3     0.470041558    0.007074210    0.004889462    0.003689522    0.005112495    0.000541603    0.009784842    0.722976454
643	 142568	 36209	 14469103	 8	 19	 1	 3     0.470041966    0.007060760    0.004889526    0.003689552    0.005093807    0.000549807    0.009765207    0.723052784
644	 144024	 36573	 14613127	 8	 19	 1	 3     0.470042389    0.007047251    0.004889590    0.003689579    0.005075003    0.000539026    0.009744856    0.723176495
645	 145512	 36946	 14758639	 8	 19	 1	 3     0.470042786    0.007035362    0.004889668    0.003689621    0.005058405    0.000538940    0.009725678    0.723380084
646	 146952	 37309	 14905591	 8	 19	 1	 3     0.470043199    0.007022102    0.004889740    0.003689660    0.005039878    0.000536827    0.009705703    0.723502737
647	 148376	 37665	 15053967	 8	 19	 1	 3     0.470043600    0.007008690    0.004889808    0.003689697    0.005021107    0.000534202    0.009686267    0.723569746
648	 149848	 38035	 15203815	 8	 19	 1	 3     0.470043989    0.006995715    0.004889871    0.003689728    0.005002917    0.000529690    0.009667345    0.723643817
649	 151288	 38403	 15355103	 8	 19	 1	 3     0.470044387    0.006981931    0.004889937    0.003689756    0.004983560    0.000524936    0.009647988    0.723667027
650	 152744	 38770	 15507847	 8	 19	 1	 3     0.470044775    0.006969420    0.004890016    0.003689790    0.004965939    0.000527508    0.009629061    0.723790166
651	 154288	 39157	 15662135	 8	 19	 1	 3     0.470045173    0.006957401    0.004890090    0.003689826    0.004948984    0.000525032    0.009609646    0.724001785
652	 155752	 39523	 15817887	 8	 19	 1	 3     0.470045578    0.006944519    0.004890169    0.003689856    0.004930780    0.000523774    0.009589797    0.724157037
653	 157304	 39911	 15975191	 8	 19	 1	 3     0.470045977    0.006931724    0.004890247    0.003689882    0.004912665    0.000521097    0.009570225    0.724301028
654	 158808	 40287	 16133999	 8	 19	 1	 3     0.470046380    0.006918885    0.004890331    0.003689916    0.004894450    0.000525283    0.009550399    0.724460343
655	 160392	 40683	 16294391	 8	 19	 1	 3     0.470046791    0.006906470    0.004890439    0.003689957    0.004876776    0.000518546    0.009530164    0.724695866
656	 180441	 40683	 16474832	 9	 28	 1	 4     0.470061276    0.006717914    0.004618794    0.003060948    0.004878227    0.000519194    0.008786723    0.764552782
657	 182088	 41052	 16656920	 9	 28	 1	 4     0.470061682    0.006705386    0.004618895    0.003060979    0.004860865    0.000515411    0.008764944    0.765023230
658	 183915	 41459	 16840835	 9	 28	 1	 4     0.470062100    0.006692052    0.004619009    0.003061013    0.004842346    0.000511920    0.008742512    0.765460982
659	 185508	 41813	 17026343	 9	 28	 1	 4     0.470062492    0.006678916    0.004619097    0.003061042    0.004824091    0.000511698    0.008721401    0.765807698
660	 187380	 42231	 17213723	 9	 28	 1	 4     0.470062899    0.006666028    0.004619214    0.003061071    0.004806120    0.000514117    0.008699441    0.766259364
661	 189126	 42620	 17402849	 9	 28	 1	 4     0.470063315    0.006652706    0.004619310    0.003061089    0.004787533    0.000513689    0.008676929    0.766712036
662	 190836	 43003	 17593685	 9	 28	 1	 4     0.470063727    0.006639627    0.004619432    0.003061112    0.004769224    0.000508509    0.008654611    0.767177979
663	 192528	 43382	 17786213	 9	 28	 1	 4     0.470064122    0.006626997    0.004619525    0.003061128    0.004751534    0.000509319    0.008633109    0.767625854
664	 194265	 43779	 17980478	 9	 28	 1	 4     0.470064513    0.006614471    0.004619609    0.003061153    0.004733966    0.000515208    0.008611805    0.768070160
665	 196074	 44188	 18176552	 9	 28	 1	 4     0.470064910    0.006601817    0.004619685    0.003061175    0.004716195    0.000507233    0.008590125    0.768535524
666	 197838	 44583	 18374390	 9	 28	 1	 4     0.470065285    0.006588551    0.004619741    0.003061204    0.004697552    0.000517635    0.008569534    0.768834180
667	 199656	 44991	 18574046	 9	 28	 1	 4     0.470065659    0.006576007    0.004619806    0.003061235    0.004679879    0.000499791    0.008549039    0.769210093
668	 201384	 45381	 18775430	 9	 28	 1	 4     0.470066020    0.006562632    0.004619864    0.003061263    0.004661008    0.000509837    0.008529162    0.769434590
669	 203202	 45785	 18978632	 9	 28	 1	 4     0.470066393    0.006550497    0.004619929    0.003061286    0.004643842    0.000503983    0.008508546    0.769872679
670	 204984	 46183	 19183616	 9	 28	 1	 4     0.470066770    0.006537853    0.004619996    0.003061311    0.004625922    0.000508848    0.008487724    0.770271601
671	 206829	 46597	 19390445	 9	 28	 1	 4     0.470067164    0.006525352    0.004620077    0.003061336    0.004608157    0.000494786    0.008465839    0.770786169
672	 229810	 46597	 19620255	 10	 38	 2	 5     0.470077134    0.006220293    0.004176613    0.002977874    0.004609551    0.000494898    0.007892894    0.788087827
673	 231690	 46974	 19851945	 10	 38	 2	 5     0.470077505    0.006207444    0.004176699    0.002977938    0.004592119    0.000503288    0.007870759    0.788671605
674	 233770	 47392	 20085715	 10	 38	 2	 5     0.470077877    0.006195118    0.004176799    0.002978012    0.004575351    0.000492912    0.007848488    0.789338991
675	 235690	 47778	 20321405	 10	 38	 2	 5     0.470078234    0.006181421    0.004176872    0.002978065    0.004556720    0.000497162    0.007827120    0.789743987
676	 237790	 48198	 20559195	 10	 38	 2	 5     0.470078590    0.006169109    0.004176951    0.002978122    0.004539933    0.000490440    0.007805671    0.790336803
677	 239770	 48595	 20798965	 10	 38	 2	 5     0.470078945    0.006155352    0.004177016    0.002978168    0.004521160    0.000487698    0.007784255    0.790743846
678	 241810	 49006	 21040775	 10	 38	 2	 5     0.470079289    0.006141859    0.004177091    0.002978223    0.004502705    0.000482499    0.007763458    0.791124203
679	 243860	 49416	 21284635	 10	 38	 2	 5     0.470079621    0.006128157    0.004177151    0.002978265    0.004483940    0.000485853    0.007743331    0.791410974
680	 245940	 49834	 21530575	 10	 38	 2	 5     0.470079955    0.006115321    0.004177223    0.002978314    0.004466314    0.000478070    0.007723062    0.791825961
681	 247920	 50230	 21778495	 10	 38	 2	 5     0.470080285    0.006101438    0.004177285    0.002978356    0.004447228    0.000474028    0.007702956    0.792090488
682	 249900	 50629	 22028395	 10	 38	 2	 5     0.470080613    0.006087873    0.004177346    0.002978399    0.004428541    0.000464615    0.007682902    0.792392352
683	 251900	 51030	 22280295	 10	 38	 2	 5     0.470080922    0.006075978    0.004177407    0.002978445    0.004412118    0.000473792    0.007663955    0.792799318
684	 253940	 51439	 22534235	 10	 38	 2	 5     0.470081238    0.006063720    0.004177455    0.002978482    0.004395175    0.000459949    0.007644548    0.793208396
685	 255820	 51816	 22790055	 10	 38	 2	 5     0.470081533    0.006051290    0.004177484    0.002978505    0.004377983    0.000473141    0.007626369    0.793469250
686	 257780	 52209	 23047835	 10	 38	 2	 5     0.470081853    0.006038497    0.004177528    0.002978540    0.004360242    0.000465525    0.007606663    0.793843187
687	 259780	 52611	 23307615	 10	 38	 2	 5     0.470082161    0.006026660    0.004177572    0.002978575    0.004343791    0.000466737    0.007587596    0.794277852
688	 261710	 52999	 23569325	 10	 38	 2	 5     0.470082468    0.006013669    0.004177618    0.002978612    0.004325705    0.000466786    0.007568569    0.794558256
689	 263830	 53425	 23833155	 10	 38	 2	 5     0.470082778    0.006001293    0.004177656    0.002978644    0.004308446    0.000455598    0.007549274    0.794949631
690	 265740	 53808	 24098895	 10	 38	 2	 5     0.470083065    0.005989442    0.004177696    0.002978675    0.004291885    0.000459732    0.007531358    0.795267190
691	 267850	 54231	 24366745	 10	 38	 2	 5     0.470083368    0.005977470    0.004177744    0.002978712    0.004275113    0.000452760    0.007512429    0.795677368
692	 269690	 54602	 24636435	 10	 38	 2	 5     0.470083651    0.005965861    0.004177786    0.002978748    0.004258826    0.000455604    0.007494701    0.796010436
693	 271600	 54984	 24908035	 10	 38	 2	 5     0.470083942    0.005953513    0.004177831    0.002978785    0.004241468    0.000460476    0.007476398    0.796307705
694	 273610	 55388	 25181645	 10	 38	 2	 5     0.470084243    0.005941613    0.004177879    0.002978819    0.004224699    0.000456657    0.007457471    0.796732907
695	 275640	 55795	 25457285	 10	 38	 2	 5     0.470084534    0.005929681    0.004177923    0.002978852    0.004207859    0.000449417    0.007439084    0.797098278
696	 277530	 56174	 25734815	 10	 38	 2	 5     0.470084813    0.005917206    0.004177970    0.002978888    0.004190215    0.000448328    0.007421482    0.797307920
697	 279530	 56575	 26014345	 10	 38	 2	 5     0.470085097    0.005904745    0.004178012    0.002978921    0.004172557    0.000447722    0.007403438    0.797568073
698	 335436	 56575	 26349781	 12	 54	 2	 6     0.470094832    0.005354822    0.003354497    0.002061674    0.004173903    0.000447850    0.006757096    0.792473856
699	 337788	 56967	 26687569	 12	 54	 2	 6     0.470095119    0.005340841    0.003354535    0.002061694    0.004155921    0.000440673    0.006737075    0.792753646
700	 340152	 57366	 27027721	 12	 54	 2	 6     0.470095393    0.005328179    0.003354566    0.002061707    0.004139611    0.000443253    0.006717956    0.793125041
701	 342504	 57761	 27370225	 12	 54	 2	 6     0.470095667    0.005315226    0.003354598    0.002061721    0.004122900    0.000435497    0.006698730    0.793467753
702	 344748	 58138	 27714973	 12	 54	 2	 6     0.470095935    0.005302270    0.003354624    0.002061734    0.004106162    0.000438616    0.006679933    0.793761005
703	 346980	 58511	 28061953	 12	 54	 2	 6     0.470096203    0.005289565    0.003354639    0.002061739    0.004089730    0.000443071    0.006661005    0.794109091
704	 349464	 58928	 28411417	 12	 54	 2	 6     0.470096490    0.005276557    0.003354666    0.002061751    0.004072869    0.000438206    0.006640787    0.794568036
705	 351900	 59334	 28763317	 12	 54	 2	 6     0.470096766    0.005263727    0.003354690    0.002061763    0.004056214    0.000439070    0.006621218    0.794978685
706	 354348	 59747	 29117665	 12	 54	 2	 6     0.470097041    0.005250457    0.003354713    0.002061774    0.004038959    0.000439522    0.006601627    0.795327686
707	 356964	 60184	 29474629	 12	 54	 2	 6     0.470097321    0.005237833    0.003354740    0.002061787    0.004022513    0.000430748    0.006581684    0.795819463
708	 359292	 60576	 29833921	 12	 54	 2	 6     0.470097595    0.005225052    0.003354762    0.002061798    0.004005838    0.000434407    0.006562095    0.796247591
709	 361680	 60975	 30195601	 12	 54	 2	 6     0.470097859    0.005212752    0.003354787    0.002061810    0.003989760    0.000430244    0.006543133    0.796675280
710	 364140	 61386	 30559741	 12	 54	 2	 6     0.470098119    0.005200006    0.003354803    0.002061816    0.003973079    0.000429014    0.006524426    0.797005954
711	 366564	 61792	 30926305	 12	 54	 2	 6     0.470098382    0.005186552    0.003354821    0.002061823    0.003955439    0.000433735    0.006505471    0.797260022
712	 369156	 62225	 31295461	 12	 54	 2	 6     0.470098651    0.005174434    0.003354843    0.002061832    0.003939517    0.000423083    0.006485944    0.797791958
713	 371436	 62605	 31666897	 12	 54	 2	 6     0.470098914    0.005161515    0.003354864    0.002061841    0.003922515    0.000423586    0.006466892    0.798144552
714	 373764	 62993	 32040661	 12	 54	 2	 6     0.470099178    0.005149103    0.003354886    0.002061851    0.003906150    0.000422520    0.006447674    0.798598540
715	 376212	 63401	 32416873	 12	 54	 2	 6     0.470099425    0.005136468    0.003354904    0.002061860    0.003889463    0.000424484    0.006429622    0.798875555
716	 378792	 63832	 32795665	 12	 54	 2	 6     0.470099680    0.005124739    0.003354922    0.002061868    0.003873945    0.000412526    0.006410934    0.799374794
717	 381156	 64230	 33176821	 12	 54	 2	 6     0.470099923    0.005112804    0.003354939    0.002061874    0.003858128    0.000415961    0.006393136    0.799733422
718	 383724	 64660	 33560545	 12	 54	 2	 6     0.470100162    0.005101787    0.003354957    0.002061882    0.003843501    0.000412902    0.006375490    0.800218934
719	 386112	 65060	 33946657	 12	 54	 2	 6     0.470100402    0.005090554    0.003354975    0.002061890    0.003828562    0.000413876    0.006357823    0.800675644
720	 388572	 65472	 34335229	 12	 54	 2	 6     0.470100647    0.005078974    0.003354994    0.002061899    0.003813134    0.000414023    0.006339657    0.801143295
721	 391152	 65902	 34726381	 12	 54	 2	 6     0.470100903    0.005066619    0.003355011    0.002061908    0.003796647    0.000411595    0.006320625    0.801600894
722	 393720	 66330	 35120101	 12	 54	 2	 6     0.470101147    0.005054839    0.003355026    0.002061915    0.003780899    0.000408346    0.006302458    0.802042433
723	 396264	 66754	 35516365	 12	 54	 2	 6     0.470101379    0.005043742    0.003355043    0.002061922    0.003766035    0.000412166    0.006285120    0.802489364
724	 398892	 67193	 35915257	 12	 54	 2	 6     0.470101621    0.005032245    0.003355057    0.002061928    0.003750611    0.000401148    0.006267024    0.802972067
725	 401352	 67607	 36316609	 12	 54	 2	 6     0.470101848    0.005020192    0.003355072    0.002061935    0.003734411    0.000397198    0.006249942    0.803238288
726	 403764	 68013	 36720373	 12	 54	 2	 6     0.470102072    0.005008978    0.003355086    0.002061941    0.003719310    0.000397635    0.006233086    0.803611362
727	 406320	 68440	 37126693	 12	 54	 2	 6     0.470102296    0.004998128    0.003355101    0.002061948    0.003704670    0.000394647    0.006216198    0.804049071


==> data/lshaped/criterionA/varth1_thX0.1_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.016001621    0.145571194    0.738866350
12	 47	 124	 528	 1	 1	 1	 0     0.447349429    0.106706251    0.063764494    0.063764494    0.085558829    0.016029999    0.144614306    0.737867878
13	 48	 126	 576	 1	 1	 1	 0     0.447660793    0.105833634    0.063676433    0.063676433    0.084534430    0.016002879    0.143647569    0.736758961
14	 49	 128	 625	 1	 1	 1	 0     0.447970874    0.104946397    0.063556940    0.063556940    0.083512045    0.016031041    0.142677628    0.735549076
15	 50	 130	 675	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.014863479    0.141697550    0.734246494
16	 51	 132	 726	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.015389561    0.140815338    0.734143492
17	 52	 134	 778	 1	 1	 1	 0     0.448858051    0.102663815    0.063655168    0.063655168    0.080547368    0.014863769    0.139861573    0.734038756
18	 53	 136	 831	 1	 1	 1	 0     0.449135610    0.102128404    0.063974239    0.063974239    0.079608465    0.015389760    0.138967671    0.734907646
19	 54	 138	 885	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.012177541    0.138001112    0.735890848
20	 56	 142	 941	 1	 1	 1	 0     0.449634780    0.101643547    0.065226934    0.065226934    0.077954203    0.012194796    0.137343999    0.740065439
21	 58	 146	 999	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.014669268    0.136682244    0.741058589
22	 60	 151	 1059	 1	 1	 1	 0     0.450174841    0.100960550    0.065605169    0.065605169    0.076739783    0.015579225    0.135563349    0.744748121
23	 62	 156	 1121	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.012677623    0.134287609    0.748593808
24	 63	 158	 1184	 1	 1	 1	 0     0.450768814    0.100226619    0.065739380    0.065739380    0.075655198    0.011076864    0.133575018    0.750339546
25	 64	 160	 1248	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.010658648    0.133012693    0.750730257
26	 65	 162	 1313	 1	 1	 1	 0     0.451083292    0.099707292    0.066256283    0.066256283    0.074509389    0.010659226    0.132509142    0.752455943
27	 66	 164	 1379	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.010579252    0.132003616    0.751612667
28	 67	 166	 1446	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.010585888    0.131524634    0.755271480
29	 68	 168	 1514	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.009573766    0.131043296    0.757258510
30	 69	 170	 1583	 1	 1	 1	 0     0.451637028    0.098938692    0.066959761    0.066959761    0.072837183    0.009828156    0.130609357    0.757516107
31	 71	 174	 1654	 1	 1	 1	 0     0.451760469    0.098698774    0.066885200    0.066885200    0.072579735    0.009609666    0.130181752    0.758161359
32	 72	 176	 1726	 1	 1	 1	 0     0.451887066    0.098379838    0.066822696    0.066822696    0.072203323    0.009951718    0.129741623    0.758275066
33	 74	 180	 1800	 1	 1	 1	 0     0.452012384    0.098191989    0.066845878    0.066845878    0.071925623    0.012460031    0.129304347    0.759386605
34	 76	 184	 1876	 1	 1	 1	 0     0.452282712    0.097254254    0.066675444    0.066675444    0.070800955    0.012464616    0.128355591    0.757693944
35	 78	 188	 1954	 1	 1	 1	 0     0.452553068    0.096504092    0.066791255    0.066791255    0.069656069    0.009438040    0.127399097    0.757494316
36	 79	 190	 2033	 1	 1	 1	 0     0.452674456    0.096120210    0.066715623    0.066715623    0.069196246    0.009440424    0.126967109    0.757048114
37	 80	 192	 2113	 1	 1	 1	 0     0.452795872    0.095804217    0.066740311    0.066740311    0.068732662    0.011439494    0.126533426    0.757145521
38	 82	 196	 2195	 1	 1	 1	 0     0.452998917    0.095474470    0.066869689    0.066869689    0.068145574    0.011442218    0.125804574    0.758910962
39	 84	 200	 2279	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.009096665    0.125071068    0.766228735
40	 168	 200	 2447	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.012012231    0.103992800    0.715940042
41	 172	 204	 2619	 2	 3	 1	 1     0.458774190    0.074036949    0.022360297    0.017427588    0.070579649    0.011491718    0.102766981    0.720435182
42	 174	 206	 2793	 2	 3	 1	 1     0.458978128    0.073384772    0.022529313    0.017436513    0.069840925    0.011652459    0.101852283    0.720501980
43	 178	 210	 2971	 2	 3	 1	 1     0.459244862    0.073040000    0.022920602    0.017490712    0.069350469    0.011386971    0.100642766    0.725735218
44	 180	 212	 3151	 2	 3	 1	 1     0.459447652    0.072371199    0.023107347    0.017501137    0.068583095    0.009172987    0.099712908    0.725795684
45	 182	 214	 3333	 2	 3	 1	 1     0.459561460    0.072002607    0.023108102    0.017506386    0.068193775    0.010318831    0.099187064    0.725927390
46	 186	 218	 3519	 2	 3	 1	 1     0.459729875    0.071671144    0.023283043    0.017710327    0.067783868    0.009953063    0.098403514    0.728339273
47	 188	 220	 3707	 2	 3	 1	 1     0.459853196    0.071162039    0.023380398    0.017834019    0.067211552    0.009067921    0.097825597    0.727437816
48	 190	 222	 3897	 2	 3	 1	 1     0.459972922    0.070758758    0.023364369    0.017813130    0.066790030    0.010093474    0.097261095    0.727513485
49	 194	 226	 4091	 2	 3	 1	 1     0.460124865    0.070264712    0.023345363    0.017782213    0.066273099    0.009998028    0.096539724    0.727832116
50	 196	 228	 4287	 2	 3	 1	 1     0.460258287    0.069632825    0.023334667    0.017756650    0.065606582    0.008499594    0.095901608    0.726086105
51	 198	 230	 4485	 2	 3	 1	 1     0.460370049    0.069232560    0.023417370    0.017765113    0.065151931    0.008441152    0.095363660    0.725984721
52	 200	 233	 4685	 2	 3	 1	 1     0.460462862    0.068851968    0.023427173    0.017761934    0.064743811    0.008425504    0.094914501    0.725410424
53	 202	 235	 4887	 2	 3	 1	 1     0.460572773    0.068458835    0.023509421    0.017770251    0.064295561    0.008388649    0.094379714    0.725355392
54	 204	 238	 5091	 2	 3	 1	 1     0.460664485    0.068078956    0.023519288    0.017767084    0.063887302    0.008383167    0.093931050    0.724775840
55	 206	 240	 5297	 2	 3	 1	 1     0.460755400    0.067769861    0.023529341    0.017772746    0.063554104    0.008431488    0.093484070    0.724934858
56	 208	 242	 5505	 2	 3	 1	 1     0.460856705    0.067395649    0.023505579    0.017747536    0.063163765    0.008366810    0.092983370    0.724814004
57	 210	 244	 5715	 2	 3	 1	 1     0.460965365    0.067118608    0.023565371    0.017755390    0.062845690    0.008275761    0.092443182    0.726052548
58	 212	 246	 5927	 2	 3	 1	 1     0.461072436    0.066742032    0.023657209    0.017764418    0.062408616    0.009129481    0.091907663    0.726185722
59	 214	 249	 6141	 2	 3	 1	 1     0.461180868    0.066280741    0.023668806    0.017762537    0.061910615    0.009969131    0.091362008    0.725473772
60	 218	 253	 6359	 2	 3	 1	 1     0.461349748    0.065945195    0.023861755    0.017995913    0.061476706    0.009019580    0.090505356    0.728633060
61	 220	 255	 6579	 2	 3	 1	 1     0.461451596    0.065518382    0.023969633    0.018134726    0.060976348    0.010206447    0.089984633    0.728106340
62	 224	 260	 6803	 2	 3	 1	 1     0.461608797    0.064908558    0.024037347    0.018222214    0.060293672    0.008294513    0.089174704    0.727880831
63	 228	 264	 7031	 2	 3	 1	 1     0.461704516    0.064565351    0.024032894    0.018205153    0.059925826    0.007576926    0.088677784    0.728089358
64	 230	 266	 7261	 2	 3	 1	 1     0.461772997    0.064157562    0.024028264    0.018203176    0.059488111    0.008397775    0.088320489    0.726417657
65	 234	 270	 7495	 2	 3	 1	 1     0.461873720    0.063770567    0.024024010    0.018185058    0.059072262    0.007377775    0.087792236    0.726380487
66	 236	 272	 7731	 2	 3	 1	 1     0.461946029    0.063394496    0.024011496    0.018161234    0.058671204    0.009023906    0.087410958    0.725246553
67	 240	 276	 7971	 2	 3	 1	 1     0.462082293    0.063006376    0.024011289    0.018167438    0.058251707    0.008696365    0.086687738    0.726819931
68	 242	 278	 8213	 2	 3	 1	 1     0.462181547    0.062500722    0.024011521    0.018175214    0.057704308    0.007310345    0.086156988    0.725428353
69	 244	 280	 8457	 2	 3	 1	 1     0.462249817    0.062196944    0.024066138    0.018243262    0.057352253    0.008336023    0.085789953    0.724991007
70	 246	 283	 8703	 2	 3	 1	 1     0.462332870    0.061778477    0.024072620    0.018253672    0.056895423    0.007229589    0.085341239    0.723899456
71	 248	 285	 8951	 2	 3	 1	 1     0.462415460    0.061535370    0.024122154    0.018261527    0.056610277    0.007951556    0.084892589    0.724861511
72	 250	 288	 9201	 2	 3	 1	 1     0.462496366    0.061194200    0.024126584    0.018259259    0.056237337    0.007206593    0.084450704    0.724614451
73	 252	 290	 9453	 2	 3	 1	 1     0.462577631    0.060905440    0.024174790    0.018266050    0.055902166    0.008116021    0.084004435    0.725026485
74	 254	 293	 9707	 2	 3	 1	 1     0.462661325    0.060488707    0.024181316    0.018265729    0.055444997    0.007288187    0.083542253    0.724049269
75	 256	 295	 9963	 2	 3	 1	 1     0.462730008    0.060233324    0.024236118    0.018332968    0.055142215    0.008214337    0.083160982    0.724297890
76	 258	 298	 10221	 2	 3	 1	 1     0.462810421    0.059854845    0.024242124    0.018342791    0.054725879    0.007141185    0.082712296    0.723651104
77	 260	 300	 10481	 2	 3	 1	 1     0.462874264    0.059635862    0.024298498    0.018413550    0.054461170    0.006853771    0.082354266    0.724138106
78	 262	 303	 10743	 2	 3	 1	 1     0.462929659    0.059383413    0.024292622    0.018409340    0.054187252    0.006825976    0.082042306    0.723814529
79	 264	 306	 11007	 2	 3	 1	 1     0.462984618    0.059132563    0.024286777    0.018405165    0.053914863    0.006819197    0.081731590    0.723497026
80	 266	 308	 11273	 2	 3	 1	 1     0.463038533    0.058773088    0.024283407    0.018404128    0.053521884    0.008959851    0.081425590    0.721801198
81	 270	 313	 11543	 2	 3	 1	 1     0.463162046    0.058498697    0.024292614    0.018410414    0.053216224    0.009377388    0.080720064    0.724710738
82	 274	 318	 11817	 2	 3	 1	 1     0.463302183    0.058197272    0.024300084    0.018415381    0.052881267    0.007491453    0.079911809    0.728268733
83	 276	 320	 12093	 2	 3	 1	 1     0.463374958    0.058021874    0.024302444    0.018417315    0.052687086    0.006801672    0.079488727    0.729938398
84	 278	 322	 12371	 2	 3	 1	 1     0.463428541    0.057656935    0.024299087    0.018416273    0.052286485    0.006421903    0.079175735    0.728214718
85	 280	 324	 12651	 2	 3	 1	 1     0.463481176    0.057372194    0.024308910    0.018423883    0.051967735    0.007186653    0.078867032    0.727454710
86	 286	 330	 12937	 2	 3	 1	 1     0.463550061    0.057150331    0.024337543    0.018444813    0.051709229    0.006413453    0.078461142    0.728390260
87	 288	 332	 13225	 2	 3	 1	 1     0.463603244    0.056934251    0.024384368    0.018501721    0.051448144    0.007520591    0.078146282    0.728559943
88	 290	 334	 13515	 2	 3	 1	 1     0.463671212    0.056537475    0.024387106    0.018507253    0.051007403    0.006410634    0.077741989    0.727245031
89	 292	 336	 13807	 2	 3	 1	 1     0.463724336    0.056311179    0.024434513    0.018564850    0.050733652    0.007552822    0.077424477    0.727304612
90	 294	 338	 14101	 2	 3	 1	 1     0.463792866    0.055903201    0.024437348    0.018570506    0.050279060    0.007005544    0.077012902    0.725893963
91	 298	 342	 14399	 2	 3	 1	 1     0.463875015    0.055697327    0.024434783    0.018576546    0.050051309    0.007168627    0.076516535    0.727912295
92	 302	 346	 14701	 2	 3	 1	 1     0.463963398    0.055441736    0.024429533    0.018581789    0.049769308    0.009325012    0.075978780    0.729700267
93	 308	 352	 15009	 2	 3	 1	 1     0.464048481    0.054897841    0.024455242    0.018588122    0.049149914    0.008758993    0.075457384    0.727534382
94	 314	 358	 15323	 2	 3	 1	 1     0.464127830    0.054427374    0.024465570    0.018602845    0.048618669    0.005634432    0.074967775    0.726010268
95	 316	 360	 15639	 2	 3	 1	 1     0.464170308    0.054171169    0.024472562    0.018605994    0.048328141    0.005520110    0.074704313    0.725141111
96	 318	 362	 15957	 2	 3	 1	 1     0.464217284    0.053938732    0.024470487    0.018612834    0.048068515    0.005389933    0.074411846    0.724867547
97	 322	 366	 16279	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.004932237    0.074189837    0.724496920
98	 324	 369	 16603	 2	 3	 1	 1     0.464286660    0.053638365    0.024526807    0.018627638    0.047702305    0.004858145    0.073977744    0.725060836
99	 326	 371	 16929	 2	 3	 1	 1     0.464320552    0.053437297    0.024526839    0.018623642    0.047476088    0.004849541    0.073764725    0.724428882
100	 328	 374	 17257	 2	 3	 1	 1     0.464353196    0.053333758    0.024545566    0.018628316    0.047349815    0.005417543    0.073558949    0.725047855
101	 332	 378	 17589	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.005430459    0.073349375    0.724255014
102	 338	 384	 17927	 2	 3	 1	 1     0.464433702    0.053173226    0.024558957    0.018632721    0.047161950    0.005208790    0.073048926    0.727912497
103	 340	 386	 18267	 2	 3	 1	 1     0.464464015    0.052973295    0.024551426    0.018618476    0.046940361    0.004765809    0.072855940    0.727096442
104	 342	 388	 18609	 2	 3	 1	 1     0.464493347    0.052771907    0.024553505    0.018621694    0.046711878    0.004742755    0.072668699    0.726198595
105	 344	 391	 18953	 2	 3	 1	 1     0.464523691    0.052654572    0.024563681    0.018631701    0.046573915    0.005268182    0.072474478    0.726525720
106	 348	 395	 19301	 2	 3	 1	 1     0.464566932    0.052452148    0.024568806    0.018634571    0.046342223    0.005545736    0.072196781    0.726516441
107	 352	 399	 19653	 2	 3	 1	 1     0.464601540    0.052263474    0.024565715    0.018632543    0.046130211    0.005675535    0.071973734    0.726146488
108	 356	 403	 20009	 2	 3	 1	 1     0.464634191    0.052064050    0.024567161    0.018636503    0.045903375    0.004649332    0.071762653    0.725503419
109	 358	 406	 20367	 2	 3	 1	 1     0.464664390    0.051969876    0.024585443    0.018641071    0.045786724    0.004592011    0.071566852    0.726172455
110	 360	 409	 20727	 2	 3	 1	 1     0.464693185    0.051876260    0.024595407    0.018650600    0.045675073    0.006323102    0.071379643    0.726765472
111	 368	 417	 21095	 2	 3	 1	 1     0.464749154    0.051660286    0.024597108    0.018648675    0.045428706    0.006273362    0.071014317    0.727462963
112	 374	 424	 21469	 2	 3	 1	 1     0.464805605    0.051465746    0.024601993    0.018653345    0.045204700    0.006131334    0.070643888    0.728523688
113	 380	 431	 21849	 2	 3	 1	 1     0.464857477    0.051301647    0.024624156    0.018655894    0.045005665    0.006339774    0.070301749    0.729734999
114	 388	 439	 22237	 2	 3	 1	 1     0.464904466    0.051033924    0.024639110    0.018661421    0.044692008    0.005978577    0.069990336    0.729156719
115	 392	 444	 22629	 2	 3	 1	 1     0.464948902    0.050853752    0.024646007    0.018664288    0.044482339    0.005996102    0.069694537    0.729666263
116	 396	 448	 23025	 2	 3	 1	 1     0.464996975    0.050581831    0.024641694    0.018657183    0.044173618    0.006949435    0.069373069    0.729127769
117	 402	 455	 23427	 2	 3	 1	 1     0.465067528    0.050297395    0.024639033    0.018656680    0.043849128    0.005854670    0.068898501    0.730021619
118	 406	 460	 23833	 2	 3	 1	 1     0.465121564    0.050158912    0.024640825    0.018657550    0.043689200    0.004587276    0.068532768    0.731896777
119	 408	 462	 24241	 2	 3	 1	 1     0.465148658    0.050082962    0.024641526    0.018658158    0.043601585    0.006742343    0.068348634    0.732757312
120	 416	 470	 24657	 2	 3	 1	 1     0.465197257    0.049900595    0.024653265    0.018678433    0.043385319    0.005774471    0.068017070    0.733648110
121	 422	 476	 25079	 2	 3	 1	 1     0.465251138    0.049576038    0.024682992    0.018690568    0.042994574    0.005778824    0.067647528    0.732858083
122	 428	 482	 25507	 2	 3	 1	 1     0.465305584    0.049258714    0.024678910    0.018688217    0.042630650    0.004889997    0.067272007    0.732231965
123	 432	 486	 25939	 2	 3	 1	 1     0.465342211    0.049143713    0.024678437    0.018696594    0.042497992    0.005760651    0.067018177    0.733289318
124	 436	 490	 26375	 2	 3	 1	 1     0.465386629    0.048823470    0.024676385    0.018694748    0.042128461    0.004756298    0.066709031    0.731886967
125	 440	 496	 26815	 2	 3	 1	 1     0.465415650    0.048766721    0.024697456    0.018702065    0.042050312    0.005537832    0.066506260    0.733265120
126	 448	 504	 27263	 2	 3	 1	 1     0.465451945    0.048694171    0.024707661    0.018721430    0.041960145    0.005369492    0.066251762    0.734986810
127	 456	 512	 27719	 2	 3	 1	 1     0.465488492    0.048541940    0.024713981    0.018726670    0.041779649    0.004582711    0.065994498    0.735545263
128	 460	 516	 28179	 2	 3	 1	 1     0.465515324    0.048418967    0.024720168    0.018738729    0.041633035    0.004611658    0.065804956    0.735795140
129	 466	 522	 28645	 2	 3	 1	 1     0.465541741    0.048308098    0.024741202    0.018762073    0.041491508    0.004813582    0.065617809    0.736204060
130	 474	 530	 29119	 2	 3	 1	 1     0.465568124    0.048086931    0.024744534    0.018763955    0.041231795    0.004582010    0.065430355    0.734933049
131	 480	 536	 29599	 2	 3	 1	 1     0.465598325    0.047960971    0.024754959    0.018776046    0.041078544    0.004402081    0.065215097    0.735427435
132	 484	 540	 30083	 2	 3	 1	 1     0.465628075    0.047856110    0.024749871    0.018777397    0.040959139    0.005054325    0.065002351    0.736221215
133	 490	 546	 30573	 2	 3	 1	 1     0.465661803    0.047709900    0.024752789    0.018781149    0.040786443    0.004319397    0.064760284    0.736715415
134	 494	 552	 31067	 2	 3	 1	 1     0.465688990    0.047659917    0.024771505    0.018788474    0.040716584    0.004353907    0.064564494    0.738175326
135	 500	 558	 31567	 2	 3	 1	 1     0.465718002    0.047526544    0.024796963    0.018791094    0.040544827    0.004242088    0.064354891    0.738507094
136	 504	 564	 32071	 2	 3	 1	 1     0.465743910    0.047485488    0.024817636    0.018795760    0.040484028    0.004420172    0.064167125    0.740028293
137	 510	 571	 32581	 2	 3	 1	 1     0.465772899    0.047462408    0.024832631    0.018812193    0.040447752    0.004207855    0.063956357    0.742106186
138	 514	 575	 33095	 2	 3	 1	 1     0.465796218    0.047291323    0.024834944    0.018815948    0.040245432    0.004421075    0.063786303    0.741402478
139	 522	 583	 33617	 2	 3	 1	 1     0.465820790    0.047222222    0.024840673    0.018821665    0.040160668    0.004079047    0.063606615    0.742410556
140	 526	 587	 34143	 2	 3	 1	 1     0.465844830    0.047088240    0.024855568    0.018822013    0.039993788    0.004344941    0.063430309    0.742361824
141	 532	 594	 34675	 2	 3	 1	 1     0.465867373    0.047015131    0.024877076    0.018832234    0.039894280    0.004635347    0.063264526    0.743151556
142	 538	 600	 35213	 2	 3	 1	 1     0.465897659    0.046892607    0.024875856    0.018837179    0.039750577    0.004646803    0.063041105    0.743841760
143	 546	 608	 35759	 2	 3	 1	 1     0.465927804    0.046747909    0.024889536    0.018837729    0.039571176    0.005393839    0.062817918    0.744181124
144	 560	 622	 36319	 2	 3	 1	 1     0.465966134    0.046495451    0.024899110    0.018847224    0.039266542    0.004273948    0.062532962    0.743535087
145	 568	 631	 36887	 2	 3	 1	 1     0.465994854    0.046450211    0.024940609    0.018855504    0.039186581    0.005316582    0.062318581    0.745366957
146	 578	 643	 37465	 2	 3	 1	 1     0.466029143    0.046272666    0.024947119    0.018858584    0.038971796    0.005042496    0.062061639    0.745592072
147	 588	 653	 38053	 2	 3	 1	 1     0.466065481    0.046189869    0.024990856    0.018871315    0.038845349    0.004373122    0.061788165    0.747552044
148	 594	 659	 38647	 2	 3	 1	 1     0.466092457    0.046141009    0.025011914    0.018877459    0.038773662    0.004037149    0.061584344    0.749232778
149	 598	 663	 39245	 2	 3	 1	 1     0.466116120    0.046012368    0.025036347    0.018885885    0.038604654    0.004800875    0.061404986    0.749326239
150	 606	 672	 39851	 2	 3	 1	 1     0.466157858    0.045828782    0.025071215    0.018887467    0.038362891    0.005218065    0.061087320    0.750217589
151	 616	 683	 40467	 2	 3	 1	 1     0.466190235    0.045677535    0.025086942    0.018902147    0.038171751    0.005277263    0.060839745    0.750784456
152	 628	 695	 41095	 2	 3	 1	 1     0.466232699    0.045529053    0.025123121    0.018909784    0.037970034    0.004132622    0.060513470    0.752378823
153	 634	 701	 41729	 2	 3	 1	 1     0.466262159    0.045421372    0.025169070    0.018914044    0.037810302    0.004015371    0.060286057    0.753430796
154	 640	 707	 42369	 2	 3	 1	 1     0.466286521    0.045293751    0.025189042    0.018914749    0.037643539    0.005156104    0.060097334    0.753673220
155	 650	 717	 43019	 2	 3	 1	 1     0.466322534    0.045230502    0.025187795    0.018908910    0.037568249    0.005037325    0.059817250    0.756144796
156	 660	 727	 43679	 2	 3	 1	 1     0.466354733    0.045094798    0.025202450    0.018916712    0.037394883    0.003821991    0.059565699    0.757059820
157	 664	 733	 44343	 2	 3	 1	 1     0.466371979    0.044989890    0.025203021    0.018916603    0.037267921    0.004416719    0.059430521    0.757016576
158	 672	 741	 45015	 2	 3	 1	 1     0.466398398    0.044830354    0.025214597    0.018918866    0.037067299    0.006027657    0.059222829    0.756977575
159	 688	 758	 45703	 2	 3	 1	 1     0.466441833    0.044653049    0.025224738    0.018923665    0.036845724    0.003972635    0.058879760    0.758376885
160	 692	 766	 46395	 2	 3	 1	 1     0.466460751    0.044540119    0.025224800    0.018923993    0.036708741    0.004868507    0.058729695    0.758391802
161	 700	 775	 47095	 2	 3	 1	 1     0.466497964    0.044379543    0.025226538    0.018924552    0.036512541    0.004359891    0.058433373    0.759489663
162	 706	 781	 47801	 2	 3	 1	 1     0.466518403    0.044250978    0.025228945    0.018926280    0.036354495    0.004943499    0.058269964    0.759413162
163	 716	 792	 48517	 2	 3	 1	 1     0.466547597    0.044096195    0.025234520    0.018930045    0.036162044    0.003784749    0.058035756    0.759810807
164	 720	 797	 49237	 2	 3	 1	 1     0.466563896    0.043979905    0.025234837    0.018931019    0.036019926    0.004812012    0.057904584    0.759523720
165	 728	 805	 49965	 2	 3	 1	 1     0.466592452    0.043783644    0.025251585    0.018939077    0.035768212    0.004097782    0.057674029    0.759157028
166	 736	 814	 50701	 2	 3	 1	 1     0.466617852    0.043687239    0.025274452    0.018962069    0.035633929    0.003798447    0.057468159    0.760199034
167	 742	 820	 51443	 2	 3	 1	 1     0.466638220    0.043565202    0.025280786    0.018970005    0.035479694    0.004449628    0.057302540    0.760266505
168	 752	 830	 52195	 2	 3	 1	 1     0.466665784    0.043536752    0.025303264    0.018987147    0.035428712    0.003738594    0.057077630    0.762763847
169	 756	 834	 52951	 2	 3	 1	 1     0.466686077    0.043413077    0.025306124    0.018991056    0.035274571    0.004933196    0.056911468    0.762817742
170	 766	 844	 53717	 2	 3	 1	 1     0.466727985    0.043190105    0.025310694    0.018993186    0.034996484    0.003837752    0.056566754    0.763524537
171	 770	 848	 54487	 2	 3	 1	 1     0.466747360    0.043062987    0.025311609    0.018993009    0.034838819    0.003504791    0.056406661    0.763437976
172	 774	 852	 55261	 2	 3	 1	 1     0.466764745    0.042970088    0.025319908    0.018994176    0.034717873    0.004314755    0.056262621    0.763741313
173	 784	 862	 56045	 2	 3	 1	 1     0.466791172    0.042872246    0.025344815    0.019000220    0.034578459    0.003490146    0.056042945    0.764989170
174	 788	 866	 56833	 2	 3	 1	 1     0.466806954    0.042760662    0.025350915    0.019006984    0.034435524    0.004685441    0.055911330    0.764794229
175	 798	 876	 57631	 2	 3	 1	 1     0.466839397    0.042537377    0.025356203    0.019011016    0.034153937    0.004086619    0.055639796    0.764513537
176	 804	 882	 58435	 2	 3	 1	 1     0.466863476    0.042369981    0.025370288    0.019010710    0.033934699    0.004583308    0.055437391    0.764285276
177	 814	 892	 59249	 2	 3	 1	 1     0.466891298    0.042224706    0.025389154    0.019033269    0.033738949    0.003642363    0.055202582    0.764904558
178	 820	 898	 60069	 2	 3	 1	 1     0.466909572    0.042126927    0.025405508    0.019050879    0.033604139    0.003620264    0.055047804    0.765278966
179	 826	 904	 60895	 2	 3	 1	 1     0.466928302    0.042013322    0.025412266    0.019059302    0.033456479    0.004315564    0.054888710    0.765427387
180	 836	 914	 61731	 2	 3	 1	 1     0.466954510    0.041866342    0.025420970    0.019070298    0.033265070    0.004094381    0.054665300    0.765866869
181	 844	 922	 62575	 2	 3	 1	 1     0.466975926    0.041810805    0.025424739    0.019074692    0.033192259    0.003472581    0.054482049    0.767423516
182	 848	 926	 63423	 2	 3	 1	 1     0.466990204    0.041696068    0.025430240    0.019081225    0.033043381    0.003544354    0.054359536    0.767042386
183	 854	 932	 64277	 2	 3	 1	 1     0.467007392    0.041582209    0.025430334    0.019080079    0.032899516    0.004153265    0.054211673    0.767034223
184	 862	 940	 65139	 2	 3	 1	 1     0.467032700    0.041425767    0.025435496    0.019086278    0.032697550    0.004277854    0.053993208    0.767240347
185	 870	 948	 66009	 2	 3	 1	 1     0.467061753    0.041236124    0.025439089    0.019089143    0.032454132    0.003515657    0.053741308    0.767307782
186	 874	 952	 66883	 2	 3	 1	 1     0.467079912    0.041101166    0.025439267    0.019090447    0.032282342    0.003817913    0.053583253    0.767052464
187	 880	 958	 67763	 2	 3	 1	 1     0.467099706    0.040996183    0.025442275    0.019094346    0.032146192    0.003673819    0.053410430    0.767568868
188	 886	 964	 68649	 2	 3	 1	 1     0.467116195    0.040891296    0.025448320    0.019099185    0.032007517    0.003479079    0.053266029    0.767680581
189	 894	 972	 69543	 2	 3	 1	 1     0.467132711    0.040810062    0.025454452    0.019104313    0.031898777    0.004271744    0.053120993    0.768247347
190	 902	 980	 70445	 2	 3	 1	 1     0.467159636    0.040625511    0.025462320    0.019113878    0.031656001    0.003911349    0.052883681    0.768205054
191	 914	 992	 71359	 2	 3	 1	 1     0.467182967    0.040527958    0.025468186    0.019121065    0.031525971    0.004456415    0.052677179    0.769364609
192	 924	 1002	 72283	 2	 3	 1	 1     0.467214366    0.040308159    0.025479480    0.019135068    0.031233696    0.003708773    0.052397958    0.769269655
193	 932	 1010	 73215	 2	 3	 1	 1     0.467231118    0.040191152    0.025478740    0.019133329    0.031083154    0.003768186    0.052248363    0.769232743
194	 940	 1018	 74155	 2	 3	 1	 1     0.467251375    0.040087708    0.025478925    0.019130358    0.030949130    0.003351356    0.052066902    0.769926882
195	 944	 1022	 75099	 2	 3	 1	 1     0.467265249    0.039955593    0.025478686    0.019129277    0.030778011    0.003520085    0.051942245    0.769231141
196	 950	 1030	 76049	 2	 3	 1	 1     0.467281664    0.039845490    0.025479231    0.019130259    0.030634488    0.003620493    0.051794360    0.769301708
197	 960	 1040	 77009	 2	 3	 1	 1     0.467300287    0.039700949    0.025483198    0.019135232    0.030442929    0.004111520    0.051626072    0.769009681
198	 972	 1052	 77981	 2	 3	 1	 1     0.467327671    0.039632488    0.025504881    0.019159071    0.030335378    0.003681691    0.051377599    0.771396270
199	 980	 1060	 78961	 2	 3	 1	 1     0.467347687    0.039495135    0.025513879    0.019169991    0.030148096    0.003533917    0.051195204    0.771461612
200	 986	 1066	 79947	 2	 3	 1	 1     0.467364430    0.039364294    0.025521591    0.019179820    0.029969919    0.003649520    0.051042130    0.771211822
201	 996	 1076	 80943	 2	 3	 1	 1     0.467383293    0.039253215    0.025526680    0.019184331    0.029819515    0.003026292    0.050869112    0.771651268
202	 1000	 1080	 81943	 2	 3	 1	 1     0.467395094    0.039176503    0.025527196    0.019184292    0.029718020    0.003343819    0.050760568    0.771790097
203	 1006	 1086	 82949	 2	 3	 1	 1     0.467410586    0.039061695    0.025527691    0.019183568    0.029566079    0.003330751    0.050617720    0.771700020
204	 1012	 1094	 83961	 2	 3	 1	 1     0.467424410    0.038979551    0.025529346    0.019183491    0.029456033    0.004352363    0.050489905    0.772026639
205	 1026	 1108	 84987	 2	 3	 1	 1     0.467447420    0.038815806    0.025532478    0.019186215    0.029236268    0.003300135    0.050276431    0.772047766
206	 1032	 1116	 86019	 2	 3	 1	 1     0.467460884    0.038735289    0.025534113    0.019186116    0.029127851    0.004332128    0.050151082    0.772371953
207	 1046	 1130	 87065	 2	 3	 1	 1     0.467483687    0.038564454    0.025537603    0.019188987    0.028897196    0.003757196    0.049938077    0.772245468
208	 1058	 1142	 88123	 2	 3	 1	 1     0.467507858    0.038462452    0.025544232    0.019198714    0.028755042    0.002968052    0.049711286    0.773716705
209	 1062	 1146	 89185	 2	 3	 1	 1     0.467520958    0.038361954    0.025544334    0.019199884    0.028620385    0.003306767    0.049587933    0.773614688
210	 1072	 1156	 90257	 2	 3	 1	 1     0.467534670    0.038246002    0.025545482    0.019201308    0.028463749    0.003334674    0.049458487    0.773295019
211	 1078	 1162	 91335	 2	 3	 1	 1     0.467548043    0.038136146    0.025547144    0.019203588    0.028314468    0.003373615    0.049331908    0.773052323
212	 1088	 1173	 92423	 2	 3	 1	 1     0.467563056    0.038054102    0.025549966    0.019205584    0.028201311    0.003672246    0.049189409    0.773623898
213	 1098	 1183	 93521	 2	 3	 1	 1     0.467580071    0.037912206    0.025549035    0.019205913    0.028010394    0.003128102    0.049027403    0.773286028
214	 1104	 1191	 94625	 2	 3	 1	 1     0.467592850    0.037826067    0.025549877    0.019206920    0.027892922    0.003328245    0.048905379    0.773454124
215	 1114	 1201	 95739	 2	 3	 1	 1     0.467608078    0.037735966    0.025553171    0.019207898    0.027767582    0.003102437    0.048759567    0.773919223
216	 1120	 1208	 96859	 2	 3	 1	 1     0.467621031    0.037661821    0.025552643    0.019207341    0.027667222    0.003314180    0.048635177    0.774374082
217	 1126	 1214	 97985	 2	 3	 1	 1     0.467637399    0.037572509    0.025553328    0.019208087    0.027544888    0.003276098    0.048477545    0.775049742
218	 1134	 1223	 99119	 2	 3	 1	 1     0.467652231    0.037458100    0.025554021    0.019207721    0.027387977    0.003174284    0.048334256    0.774980385
219	 1144	 1234	 100263	 2	 3	 1	 1     0.467665731    0.037362083    0.025556629    0.019210446    0.027254063    0.003521193    0.048203461    0.775091286
220	 1156	 1246	 101419	 2	 3	 1	 1     0.467686887    0.037315908    0.025565666    0.019213955    0.027182232    0.002931756    0.047997763    0.777450990
221	 1160	 1250	 102579	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.003675536    0.047877860    0.777376274
222	 1174	 1264	 103753	 2	 3	 1	 1     0.467716451    0.037050918    0.025571323    0.019219553    0.026811900    0.003104870    0.047708815    0.776605276
223	 1182	 1272	 104935	 2	 3	 1	 1     0.467731481    0.036919557    0.025576275    0.019220922    0.026625324    0.003277817    0.047561231    0.776253180
224	 1194	 1284	 106129	 2	 3	 1	 1     0.467749263    0.036814835    0.025577999    0.019221999    0.026478257    0.003503409    0.047386039    0.776913129
225	 1204	 1296	 107333	 2	 3	 1	 1     0.467768916    0.036725979    0.025578174    0.019222973    0.026354403    0.002816168    0.047191641    0.778230603
226	 1210	 1302	 108543	 2	 3	 1	 1     0.467779732    0.036651188    0.025577867    0.019223520    0.026250377    0.002693722    0.047084303    0.778416287
227	 1218	 1310	 109761	 2	 3	 1	 1     0.467789193    0.036585704    0.025579239    0.019223142    0.026157528    0.003338786    0.046990215    0.778581328
228	 1228	 1320	 110989	 2	 3	 1	 1     0.467801267    0.036483500    0.025582804    0.019225505    0.026010881    0.003240407    0.046869867    0.778399912
229	 1242	 1334	 112231	 2	 3	 1	 1     0.467817120    0.036392356    0.025583919    0.019225701    0.025881782    0.002849714    0.046711364    0.779089978
230	 1248	 1341	 113479	 2	 3	 1	 1     0.467827519    0.036298583    0.025584767    0.019225526    0.025748919    0.002603545    0.046607099    0.778820903
231	 1254	 1348	 114733	 2	 3	 1	 1     0.467836455    0.036247566    0.025585712    0.019226153    0.025676008    0.002681847    0.046517315    0.779227378
232	 1260	 1354	 115993	 2	 3	 1	 1     0.467847792    0.036204459    0.025585746    0.019227151    0.025615082    0.002823779    0.046403159    0.780215402
233	 1268	 1362	 117261	 2	 3	 1	 1     0.467859331    0.036140162    0.025585904    0.019228355    0.025523966    0.003220791    0.046286675    0.780789760
234	 1902	 1362	 119163	 3	 6	 1	 2     0.468255659    0.032178836    0.019474322    0.016583978    0.025616953    0.003232012    0.042088561    0.764550642
235	 1917	 1372	 121080	 3	 6	 1	 2     0.468271672    0.032040149    0.019472086    0.016580996    0.025444233    0.002562606    0.041910033    0.764498294
236	 1926	 1378	 123006	 3	 6	 1	 2     0.468281030    0.031956374    0.019467427    0.016575612    0.025342240    0.002888785    0.041805343    0.764408838
237	 1947	 1392	 124953	 3	 6	 1	 2     0.468292812    0.031864680    0.019470719    0.016578268    0.025223975    0.002555750    0.041673155    0.764633242
238	 1956	 1400	 126909	 3	 6	 1	 2     0.468301533    0.031789726    0.019472409    0.016579458    0.025127912    0.002840055    0.041575042    0.764634844
239	 1974	 1414	 128883	 3	 6	 1	 2     0.468312796    0.031704036    0.019478850    0.016584622    0.025014402    0.003043475    0.041447979    0.764911515
240	 1998	 1430	 130881	 3	 6	 1	 2     0.468323816    0.031599106    0.019479467    0.016584981    0.024880793    0.003288953    0.041323268    0.764680707
241	 2022	 1446	 132903	 3	 6	 1	 2     0.468338070    0.031475960    0.019485785    0.016588909    0.024719228    0.002626136    0.041161410    0.764695855
242	 2034	 1454	 134937	 3	 6	 1	 2     0.468347142    0.031380211    0.019489463    0.016591186    0.024594277    0.002907467    0.041058052    0.764288828
243	 2055	 1468	 136992	 3	 6	 1	 2     0.468359256    0.031313706    0.019491979    0.016591356    0.024507364    0.002918251    0.040919637    0.765248861
244	 2073	 1480	 139065	 3	 6	 1	 2     0.468371615    0.031221471    0.019490576    0.016589249    0.024390525    0.002701688    0.040777929    0.765646321
245	 2088	 1490	 141153	 3	 6	 1	 2     0.468382572    0.031155556    0.019492084    0.016590373    0.024304882    0.002533759    0.040651882    0.766398854
246	 2103	 1500	 143256	 3	 6	 1	 2     0.468391279    0.031102547    0.019498372    0.016594947    0.024231838    0.002742521    0.040551437    0.766990019
247	 2121	 1513	 145377	 3	 6	 1	 2     0.468402643    0.031008821    0.019497571    0.016593604    0.024112065    0.002916369    0.040419966    0.767165924
248	 2148	 1531	 147525	 3	 6	 1	 2     0.468414440    0.030936597    0.019502920    0.016596969    0.024014770    0.002542639    0.040283025    0.767980986
249	 2169	 1546	 149694	 3	 6	 1	 2     0.468424094    0.030869886    0.019505932    0.016599166    0.023926314    0.002774477    0.040170607    0.768469499
250	 2193	 1564	 151887	 3	 6	 1	 2     0.468435616    0.030789586    0.019507871    0.016600609    0.023821032    0.002452772    0.040036029    0.769046945
251	 2208	 1575	 154095	 3	 6	 1	 2     0.468443955    0.030719594    0.019509881    0.016602307    0.023728844    0.002841008    0.039938334    0.769175665
252	 2229	 1591	 156324	 3	 6	 1	 2     0.468456782    0.030644929    0.019515496    0.016606788    0.023627465    0.002793511    0.039787602    0.770213026
253	 2253	 1608	 158577	 3	 6	 1	 2     0.468467945    0.030539930    0.019519952    0.016610810    0.023487417    0.002691965    0.039655947    0.770122304
254	 2277	 1624	 160854	 3	 6	 1	 2     0.468477625    0.030471873    0.019524898    0.016614772    0.023394731    0.002533115    0.039541422    0.770631698
255	 2292	 1636	 163146	 3	 6	 1	 2     0.468486705    0.030401731    0.019529079    0.016618134    0.023299792    0.002599549    0.039433698    0.770958152
256	 2313	 1651	 165459	 3	 6	 1	 2     0.468496587    0.030315025    0.019529716    0.016618643    0.023186007    0.002459646    0.039316123    0.771058366
257	 2331	 1663	 167790	 3	 6	 1	 2     0.468504487    0.030240176    0.019530608    0.016619284    0.023087304    0.002502966    0.039221868    0.771002941
258	 2355	 1679	 170145	 3	 6	 1	 2     0.468512963    0.030198644    0.019534556    0.016622481    0.023029529    0.002439679    0.039120488    0.771939333
259	 2370	 1692	 172515	 3	 6	 1	 2     0.468520316    0.030137971    0.019536516    0.016624156    0.022948242    0.002940430    0.039032333    0.772128334
260	 2406	 1716	 174921	 3	 6	 1	 2     0.468531305    0.030036717    0.019539171    0.016626351    0.022812828    0.002417247    0.038900202    0.772148092
261	 2427	 1731	 177348	 3	 6	 1	 2     0.468538465    0.029976249    0.019544118    0.016629567    0.022728901    0.002352597    0.038813871    0.772307628
262	 2448	 1746	 179796	 3	 6	 1	 2     0.468546178    0.029906113    0.019544097    0.016629256    0.022636340    0.002658758    0.038720647    0.772355717
263	 2475	 1764	 182271	 3	 6	 1	 2     0.468555574    0.029819038    0.019545793    0.016630402    0.022519702    0.002285856    0.038606782    0.772378223
264	 2493	 1776	 184764	 3	 6	 1	 2     0.468562421    0.029747194    0.019546409    0.016630850    0.022423948    0.002616094    0.038523597    0.772181116
265	 2514	 1792	 187278	 3	 6	 1	 2     0.468572694    0.029674311    0.019546769    0.016631296    0.022326858    0.002435859    0.038398438    0.772799962
266	 2535	 1806	 189813	 3	 6	 1	 2     0.468580989    0.029625808    0.019550940    0.016634732    0.022258690    0.002564510    0.038297079    0.773578795
267	 2562	 1825	 192375	 3	 6	 1	 2     0.468589624    0.029548830    0.019552032    0.016635609    0.022155167    0.002311336    0.038191277    0.773706265
268	 2580	 1837	 194955	 3	 6	 1	 2     0.468596270    0.029474983    0.019553931    0.016636825    0.022054895    0.002442556    0.038109652    0.773425665
269	 2604	 1853	 197559	 3	 6	 1	 2     0.468603987    0.029401211    0.019555737    0.016637872    0.021954598    0.002408382    0.038014644    0.773418035
270	 2628	 1869	 200187	 3	 6	 1	 2     0.468611427    0.029331684    0.019557317    0.016639240    0.021859987    0.002421276    0.037922812    0.773457506
271	 2658	 1889	 202845	 3	 6	 1	 2     0.468619704    0.029269116    0.019557154    0.016638997    0.021776108    0.002389294    0.037820404    0.773897505
272	 2682	 1905	 205527	 3	 6	 1	 2     0.468626676    0.029190841    0.019557010    0.016638806    0.021670914    0.002368185    0.037733909    0.773597046
273	 2709	 1924	 208236	 3	 6	 1	 2     0.468633480    0.029126872    0.019558017    0.016639520    0.021583759    0.002293598    0.037649316    0.773636148
274	 2730	 1940	 210966	 3	 6	 1	 2     0.468640231    0.029063997    0.019558924    0.016640154    0.021498009    0.002463225    0.037565185    0.773695019
275	 2760	 1961	 213726	 3	 6	 1	 2     0.468649347    0.028999843    0.019560910    0.016641129    0.021409383    0.002189265    0.037451291    0.774334930
276	 2781	 1976	 216507	 3	 6	 1	 2     0.468655580    0.028952001    0.019562590    0.016642052    0.021342995    0.002367737    0.037373205    0.774672689
277	 2805	 1993	 219312	 3	 6	 1	 2     0.468662275    0.028904673    0.019565451    0.016644162    0.021276119    0.002494922    0.037289155    0.775149569
278	 2844	 2019	 222156	 3	 6	 1	 2     0.468669818    0.028834347    0.019569033    0.016646884    0.021177170    0.002335094    0.037194238    0.775236943
279	 2877	 2044	 225033	 3	 6	 1	 2     0.468676813    0.028767874    0.019571929    0.016649254    0.021083884    0.002202295    0.037105987    0.775289288
280	 2901	 2065	 227934	 3	 6	 1	 2     0.468682583    0.028712070    0.019572403    0.016649660    0.021007237    0.002559501    0.037033039    0.775309568
281	 2940	 2091	 230874	 3	 6	 1	 2     0.468691469    0.028653080    0.019576002    0.016652416    0.020923173    0.002270252    0.036920401    0.776077170
282	 2967	 2110	 233841	 3	 6	 1	 2     0.468698268    0.028596569    0.019577629    0.016653662    0.020844189    0.002188711    0.036833988    0.776363646
283	 2988	 2124	 236829	 3	 6	 1	 2     0.468705708    0.028544948    0.019583237    0.016658607    0.020768025    0.002251085    0.036739199    0.776961616
284	 3018	 2145	 239847	 3	 6	 1	 2     0.468712638    0.028514221    0.019588709    0.016663082    0.020720601    0.002175636    0.036650684    0.777999696
285	 3042	 2161	 242889	 3	 6	 1	 2     0.468719153    0.028476789    0.019594671    0.016667977    0.020663407    0.002100326    0.036567272    0.778750696
286	 3066	 2177	 245955	 3	 6	 1	 2     0.468725673    0.028424928    0.019599527    0.016672006    0.020587255    0.002446324    0.036483602    0.779115170
287	 3102	 2201	 249057	 3	 6	 1	 2     0.468732856    0.028372482    0.019601009    0.016672909    0.020513367    0.002273537    0.036391200    0.779652283
288	 3138	 2225	 252195	 3	 6	 1	 2     0.468739313    0.028316691    0.019603437    0.016674650    0.020433802    0.002186977    0.036307932    0.779903728
289	 3171	 2247	 255366	 3	 6	 1	 2     0.468745311    0.028258634    0.019605645    0.016676147    0.020351144    0.002279547    0.036230412    0.779969970
290	 3213	 2275	 258579	 3	 6	 1	 2     0.468752155    0.028207431    0.019609035    0.016678503    0.020276708    0.002214566    0.036141760    0.780466453
291	 3246	 2297	 261825	 3	 6	 1	 2     0.468758738    0.028150232    0.019609552    0.016678419    0.020196560    0.002206953    0.036056274    0.780730491
292	 3279	 2320	 265104	 3	 6	 1	 2     0.468765260    0.028108286    0.019613490    0.016681210    0.020134218    0.002108489    0.035971389    0.781406747
293	 3312	 2343	 268416	 3	 6	 1	 2     0.468771042    0.028048868    0.019615141    0.016682379    0.020049569    0.002178988    0.035895956    0.781393534
294	 3357	 2373	 271773	 3	 6	 1	 2     0.468777179    0.028000402    0.019616315    0.016683065    0.019980557    0.002214030    0.035815724    0.781790738
295	 3402	 2403	 275175	 3	 6	 1	 2     0.468784878    0.027944600    0.019623224    0.016688721    0.019895471    0.002058707    0.035714813    0.782437265
296	 3429	 2421	 278604	 3	 6	 1	 2     0.468790648    0.027885143    0.019626175    0.016691099    0.019808949    0.002027972    0.035638997    0.782433443
297	 3459	 2443	 282063	 3	 6	 1	 2     0.468796198    0.027844443    0.019630431    0.016694599    0.019747384    0.002097699    0.035565913    0.782896904
298	 3498	 2471	 285561	 3	 6	 1	 2     0.468802528    0.027795948    0.019635567    0.016698796    0.019673822    0.002157077    0.035482383    0.783373205
299	 3540	 2499	 289101	 3	 6	 1	 2     0.468809261    0.027752643    0.019639957    0.016702257    0.019608194    0.002169826    0.035393313    0.784121091
300	 4720	 2499	 293821	 4	 8	 1	 2     0.469124968    0.022643673    0.011251825    0.008463448    0.019650251    0.002181422    0.030928531    0.732128960
301	 4788	 2533	 298609	 4	 8	 1	 2     0.469132266    0.022590200    0.011256834    0.008467816    0.019585730    0.002054886    0.030817628    0.733028503
302	 4836	 2557	 303445	 4	 8	 1	 2     0.469139098    0.022514539    0.011261286    0.008471844    0.019495843    0.002218624    0.030713450    0.733051458
303	 4896	 2587	 308341	 4	 8	 1	 2     0.469146248    0.022478277    0.011265510    0.008475310    0.019451510    0.002156004    0.030604047    0.734487082
304	 4948	 2613	 313289	 4	 8	 1	 2     0.469153159    0.022413868    0.011269962    0.008478435    0.019374453    0.002251245    0.030497920    0.734931041
305	 5008	 2643	 318297	 4	 8	 1	 2     0.469160184    0.022333765    0.011274352    0.008482600    0.019279161    0.002159922    0.030389658    0.734913349
306	 5072	 2676	 323369	 4	 8	 1	 2     0.469167514    0.022281471    0.011281394    0.008487410    0.019214424    0.002165179    0.030276279    0.735938218
307	 5120	 2700	 328489	 4	 8	 1	 2     0.469174594    0.022213711    0.011286864    0.008492712    0.019132581    0.002097661    0.030166370    0.736373358
308	 5172	 2726	 333661	 4	 8	 1	 2     0.469181385    0.022156344    0.011290655    0.008496089    0.019063701    0.002385491    0.030060557    0.737057000
309	 5232	 2756	 338893	 4	 8	 1	 2     0.469188963    0.022104609    0.011297040    0.008501599    0.018999753    0.002126650    0.029942057    0.738246174
310	 5292	 2787	 344185	 4	 8	 1	 2     0.469196075    0.022040292    0.011298413    0.008502936    0.018924067    0.002175114    0.029830394    0.738853539
311	 5348	 2815	 349533	 4	 8	 1	 2     0.469203163    0.021984335    0.011301823    0.008505405    0.018856823    0.002121675    0.029718697    0.739747601
312	 5400	 2841	 354933	 4	 8	 1	 2     0.469210161    0.021920672    0.011306085    0.008508617    0.018779998    0.002255089    0.029608017    0.740362747
313	 5460	 2872	 360393	 4	 8	 1	 2     0.469218342    0.021836236    0.011311837    0.008513010    0.018677889    0.002067756    0.029478084    0.740761717
314	 5512	 2900	 365905	 4	 8	 1	 2     0.469225037    0.021761304    0.011315762    0.008515969    0.018587842    0.002110841    0.029371312    0.740903352
315	 5568	 2928	 371473	 4	 8	 1	 2     0.469231753    0.021708232    0.011320059    0.008519302    0.018523056    0.002087160    0.029263823    0.741811195
316	 5616	 2953	 377089	 4	 8	 1	 2     0.469237561    0.021653696    0.011322108    0.008520605    0.018457855    0.002071947    0.029170541    0.742313816
317	 5672	 2981	 382761	 4	 8	 1	 2     0.469243741    0.021584377    0.011324338    0.008522422    0.018375111    0.002137211    0.029070973    0.742471771
318	 5720	 3006	 388481	 4	 8	 1	 2     0.469250210    0.021518019    0.011325597    0.008523458    0.018296339    0.002090505    0.028966363    0.742862320
319	 5776	 3035	 394257	 4	 8	 1	 2     0.469257577    0.021455931    0.011329397    0.008526460    0.018220914    0.002044501    0.028846769    0.743789725
320	 5820	 3058	 400077	 4	 8	 1	 2     0.469263844    0.021402760    0.011333720    0.008529920    0.018155576    0.001931594    0.028744639    0.744582661
321	 5864	 3082	 405941	 4	 8	 1	 2     0.469269342    0.021353718    0.011335771    0.008531204    0.018096452    0.002039595    0.028654748    0.745206959
322	 5924	 3114	 411865	 4	 8	 1	 2     0.469275495    0.021300161    0.011339886    0.008533885    0.018030636    0.001965907    0.028553801    0.745965850
323	 5968	 3136	 417833	 4	 8	 1	 2     0.469282169    0.021224238    0.011345035    0.008538122    0.017937627    0.002033532    0.028443892    0.746179109
324	 6020	 3162	 423853	 4	 8	 1	 2     0.469288289    0.021157905    0.011348204    0.008540809    0.017857078    0.001887385    0.028342742    0.746501718
325	 6056	 3180	 429909	 4	 8	 1	 2     0.469293713    0.021082841    0.011349204    0.008541695    0.017767435    0.002025235    0.028252790    0.746221564
326	 6116	 3210	 436025	 4	 8	 1	 2     0.469299474    0.021032080    0.011351237    0.008542673    0.017705869    0.001896227    0.028156941    0.746958976
327	 6168	 3237	 442193	 4	 8	 1	 2     0.469304383    0.020992764    0.011352849    0.008543473    0.017658114    0.002009455    0.028074997    0.747738803
328	 6228	 3267	 448421	 4	 8	 1	 2     0.469310367    0.020927123    0.011353632    0.008544126    0.017579520    0.001927642    0.027974783    0.748070981
329	 6288	 3297	 454709	 4	 8	 1	 2     0.469315428    0.020886406    0.011354445    0.008544352    0.017530503    0.001980784    0.027889761    0.748891531
330	 6344	 3326	 461053	 4	 8	 1	 2     0.469321348    0.020820025    0.011356004    0.008545342    0.017450348    0.001862575    0.027789963    0.749192265
331	 6384	 3346	 467437	 4	 8	 1	 2     0.469326041    0.020765615    0.011357087    0.008546033    0.017384687    0.002042619    0.027710586    0.749374804
332	 6440	 3376	 473877	 4	 8	 1	 2     0.469331794    0.020710979    0.011358698    0.008546768    0.017318333    0.001894998    0.027612981    0.750045051
333	 6484	 3399	 480361	 4	 8	 1	 2     0.469336391    0.020654735    0.011359362    0.008547122    0.017250594    0.001990564    0.027534734    0.750133814
334	 6536	 3428	 486897	 4	 8	 1	 2     0.469342106    0.020581369    0.011360274    0.008547439    0.017162078    0.002002896    0.027437146    0.750127926
335	 6588	 3456	 493485	 4	 8	 1	 2     0.469347688    0.020510713    0.011360980    0.008547898    0.017076811    0.001861689    0.027341496    0.750167933
336	 6644	 3484	 500129	 4	 8	 1	 2     0.469352595    0.020455989    0.011362206    0.008549002    0.017010225    0.001892042    0.027257134    0.750482017
337	 6696	 3510	 506825	 4	 8	 1	 2     0.469357384    0.020390444    0.011362885    0.008549373    0.016930891    0.001847255    0.027174537    0.750351124
338	 6744	 3535	 513569	 4	 8	 1	 2     0.469361802    0.020321173    0.011363274    0.008549485    0.016847139    0.001871991    0.027098128    0.749910575
339	 6792	 3560	 520361	 4	 8	 1	 2     0.469366593    0.020251330    0.011363874    0.008549927    0.016762421    0.001773851    0.027015005    0.749632673
340	 6836	 3582	 527197	 4	 8	 1	 2     0.469370754    0.020200592    0.011364594    0.008550174    0.016700596    0.001845686    0.026942622    0.749763415
341	 6900	 3614	 534097	 4	 8	 1	 2     0.469375328    0.020152728    0.011364998    0.008550231    0.016642394    0.001753643    0.026862821    0.750208923
342	 6940	 3634	 541037	 4	 8	 1	 2     0.469379589    0.020090716    0.011365133    0.008550310    0.016567155    0.001834306    0.026788268    0.749981894
343	 6996	 3662	 548033	 4	 8	 1	 2     0.469383965    0.020031529    0.011365823    0.008550816    0.016494854    0.001723861    0.026711477    0.749922169
344	 7044	 3686	 555077	 4	 8	 1	 2     0.469388091    0.019975444    0.011366300    0.008551049    0.016426368    0.001756645    0.026638876    0.749860601
345	 7084	 3707	 562161	 4	 8	 1	 2     0.469392235    0.019917532    0.011366877    0.008551513    0.016355494    0.001900615    0.026565756    0.749744620
346	 7148	 3739	 569309	 4	 8	 1	 2     0.469397292    0.019847315    0.011367653    0.008552096    0.016269369    0.001879282    0.026476245    0.749627238
347	 7212	 3772	 576521	 4	 8	 1	 2     0.469401612    0.019791708    0.011368442    0.008552741    0.016200932    0.001895852    0.026399543    0.749698868
348	 7272	 3804	 583793	 4	 8	 1	 2     0.469406245    0.019739863    0.011369234    0.008553464    0.016136998    0.001804369    0.026317038    0.750079207
349	 7324	 3830	 591117	 4	 8	 1	 2     0.469410526    0.019681173    0.011369825    0.008553781    0.016064733    0.001850521    0.026240580    0.750028122
350	 7380	 3858	 598497	 4	 8	 1	 2     0.469415506    0.019612400    0.011370173    0.008554112    0.015980157    0.001904645    0.026151331    0.749958007
351	 7444	 3890	 605941	 4	 8	 1	 2     0.469420563    0.019554381    0.011371248    0.008554505    0.015908128    0.001780001    0.026060410    0.750348162
352	 7488	 3912	 613429	 4	 8	 1	 2     0.469424882    0.019494786    0.011371506    0.008554561    0.015834631    0.001869978    0.025982480    0.750305064
353	 7548	 3943	 620977	 4	 8	 1	 2     0.469429797    0.019421871    0.011371764    0.008554792    0.015744589    0.001758322    0.025893540    0.750066298
354	 7620	 3979	 628597	 4	 8	 1	 2     0.469433924    0.019381664    0.011372557    0.008555159    0.015694389    0.001671726    0.025818605    0.750685973
355	 7656	 3999	 636253	 4	 8	 1	 2     0.469438049    0.019318115    0.011372487    0.008555051    0.015615893    0.001640707    0.025743493    0.750407712
356	 7704	 4023	 643957	 4	 8	 1	 2     0.469441603    0.019262132    0.011372741    0.008555302    0.015546397    0.001626666    0.025678599    0.750123927
357	 7752	 4048	 651709	 4	 8	 1	 2     0.469445326    0.019228619    0.011372487    0.008555166    0.015505043    0.001774992    0.025610450    0.750811470
358	 7808	 4076	 659517	 4	 8	 1	 2     0.469450062    0.019171312    0.011372687    0.008555154    0.015433769    0.001613724    0.025523487    0.751124334
359	 7852	 4098	 667369	 4	 8	 1	 2     0.469453712    0.019140245    0.011373347    0.008555202    0.015394673    0.001733274    0.025456279    0.751887002
360	 7908	 4126	 675277	 4	 8	 1	 2     0.469457686    0.019099986    0.011374696    0.008556015    0.015343590    0.001697410    0.025382880    0.752475105
361	 7960	 4152	 683237	 4	 8	 1	 2     0.469461892    0.019041677    0.011375296    0.008556552    0.015270498    0.001683714    0.025304969    0.752487657
362	 8008	 4176	 691245	 4	 8	 1	 2     0.469465739    0.018981303    0.011375899    0.008557141    0.015194696    0.001734858    0.025233502    0.752226272
363	 8072	 4208	 699317	 4	 8	 1	 2     0.469469626    0.018925457    0.011376464    0.008557595    0.015124450    0.001714722    0.025161084    0.752171765
364	 8124	 4235	 707441	 4	 8	 1	 2     0.469473761    0.018860100    0.011377268    0.008558518    0.015041980    0.001669009    0.025083807    0.751883474
365	 8188	 4267	 715629	 4	 8	 1	 2     0.469478626    0.018811636    0.011380905    0.008562290    0.014978405    0.001655074    0.024992587    0.752688609
366	 8236	 4292	 723865	 4	 8	 1	 2     0.469482559    0.018756473    0.011382430    0.008563670    0.014907903    0.001594073    0.024918601    0.752709714
367	 8284	 4316	 732149	 4	 8	 1	 2     0.469486381    0.018716584    0.011383540    0.008564730    0.014856835    0.001587237    0.024846472    0.753289411
368	 8336	 4342	 740485	 4	 8	 1	 2     0.469489863    0.018668651    0.011383766    0.008564862    0.014796229    0.001646047    0.024780604    0.753357359
369	 8392	 4370	 748877	 4	 8	 1	 2     0.469494125    0.018608843    0.011385137    0.008565918    0.014719636    0.001686997    0.024699718    0.753403049
370	 8456	 4402	 757333	 4	 8	 1	 2     0.469498210    0.018548255    0.011385973    0.008566730    0.014642315    0.001629255    0.024621939    0.753322254
371	 8520	 4434	 765853	 4	 8	 1	 2     0.469502099    0.018494917    0.011386979    0.008567506    0.014573904    0.001680940    0.024547685    0.753428160
372	 8580	 4465	 774433	 4	 8	 1	 2     0.469506191    0.018440857    0.011387671    0.008568037    0.014504694    0.001591933    0.024469298    0.753632455
373	 8628	 4489	 783061	 4	 8	 1	 2     0.469509995    0.018385500    0.011388107    0.008568627    0.014433906    0.001492227    0.024396181    0.753622061
374	 8680	 4516	 791741	 4	 8	 1	 2     0.469513074    0.018354616    0.011388645    0.008568935    0.014394120    0.001508722    0.024336864    0.754189865
375	 8744	 4548	 800485	 4	 8	 1	 2     0.469515921    0.018299732    0.011388817    0.008568964    0.014323932    0.001492546    0.024281869    0.753637688
376	 8816	 4584	 809301	 4	 8	 1	 2     0.469518958    0.018251236    0.011389025    0.008569045    0.014261758    0.001517987    0.024223072    0.753464940
377	 8888	 4621	 818189	 4	 8	 1	 2     0.469522261    0.018199163    0.011389636    0.008569686    0.014194566    0.001547586    0.024158963    0.753308929
378	 8952	 4654	 827141	 4	 8	 1	 2     0.469525706    0.018152731    0.011390295    0.008570504    0.014134454    0.001543121    0.024091918    0.753478032
379	 9004	 4682	 836145	 4	 8	 1	 2     0.469528974    0.018105123    0.011390672    0.008570847    0.014072956    0.001530992    0.024028158    0.753496087
380	 9068	 4715	 845213	 4	 8	 1	 2     0.469532275    0.018071826    0.011391264    0.008571130    0.014029611    0.001435923    0.023963557    0.754137868
381	 9112	 4738	 854325	 4	 8	 1	 2     0.469535182    0.018025534    0.011391740    0.008571362    0.013969544    0.001635051    0.023906538    0.754000177
382	 9180	 4772	 863505	 4	 8	 1	 2     0.469539305    0.017981177    0.011392787    0.008571975    0.013911403    0.001442872    0.023825414    0.754705769
383	 9224	 4794	 872729	 4	 8	 1	 2     0.469542082    0.017930135    0.011393038    0.008572193    0.013845160    0.001460264    0.023770621    0.754298145
384	 9284	 4825	 882013	 4	 8	 1	 2     0.469544967    0.017894334    0.011393673    0.008572635    0.013798239    0.001628197    0.023713569    0.754603147
385	 9364	 4866	 891377	 4	 8	 1	 2     0.469548817    0.017840127    0.011393987    0.008572860    0.013727607    0.001489763    0.023637222    0.754747179
386	 9416	 4894	 900793	 4	 8	 1	 2     0.469552100    0.017793513    0.011394732    0.008573471    0.013666352    0.001459814    0.023571914    0.754860764
387	 9464	 4918	 910257	 4	 8	 1	 2     0.469554964    0.017745195    0.011394891    0.008573519    0.013603250    0.001387493    0.023514795    0.754639594
388	 9512	 4942	 919769	 4	 8	 1	 2     0.469557458    0.017696038    0.011394983    0.008573556    0.013538986    0.001459142    0.023464943    0.754147932
389	 9576	 4976	 929345	 4	 8	 1	 2     0.469560313    0.017652372    0.011395194    0.008573673    0.013481684    0.001464211    0.023407731    0.754125716
390	 9648	 5012	 938993	 4	 8	 1	 2     0.469563369    0.017603518    0.011395770    0.008574171    0.013417163    0.001527373    0.023346347    0.754015918
391	 9712	 5045	 948705	 4	 8	 1	 2     0.469566586    0.017551572    0.011396252    0.008574478    0.013348525    0.001411659    0.023281565    0.753882816
392	 9772	 5076	 958477	 4	 8	 1	 2     0.469569404    0.017521984    0.011396902    0.008574903    0.013309041    0.001426948    0.023224639    0.754456684
393	 9824	 5102	 968301	 4	 8	 1	 2     0.469572188    0.017489650    0.011397573    0.008575494    0.013265866    0.001380795    0.023168286    0.754896154
394	 9868	 5127	 978169	 4	 8	 1	 2     0.469574662    0.017455003    0.011398693    0.008576640    0.013219187    0.001417952    0.023118088    0.755036589
395	 9932	 5160	 988101	 4	 8	 1	 2     0.469577194    0.017425836    0.011399139    0.008576922    0.013180266    0.001526156    0.023066616    0.755457005
396	 10004	 5196	 998105	 4	 8	 1	 2     0.469580301    0.017398573    0.011400012    0.008577440    0.013143441    0.001446815    0.023003273    0.756352060
397	 10068	 5228	 1008173	 4	 8	 1	 2     0.469583182    0.017356933    0.011400572    0.008577732    0.013087783    0.001516016    0.022944386    0.756478402
398	 10144	 5266	 1018317	 4	 8	 1	 2     0.469586420    0.017307406    0.011400830    0.008577971    0.013021804    0.001427719    0.022878020    0.756508041
399	 10216	 5303	 1028533	 4	 8	 1	 2     0.469589189    0.017273041    0.011401388    0.008578349    0.012975603    0.001488316    0.022821112    0.756888635
400	 10288	 5339	 1038821	 4	 8	 1	 2     0.469592303    0.017221506    0.011401708    0.008578512    0.012906639    0.001458678    0.022756953    0.756758005
401	 10356	 5374	 1049177	 4	 8	 1	 2     0.469595571    0.017182057    0.011402180    0.008578901    0.012853535    0.001403859    0.022689408    0.757272131
402	 10416	 5404	 1059593	 4	 8	 1	 2     0.469598319    0.017141396    0.011402524    0.008579284    0.012798824    0.001344939    0.022632454    0.757381215
403	 10480	 5436	 1070073	 4	 8	 1	 2     0.469600767    0.017107625    0.011403045    0.008579658    0.012753094    0.001315177    0.022581606    0.757591157
404	 10548	 5471	 1080621	 4	 8	 1	 2     0.469603182    0.017070439    0.011403492    0.008580013    0.012702765    0.001345926    0.022531333    0.757631106
405	 10624	 5510	 1091245	 4	 8	 1	 2     0.469605600    0.017030550    0.011404202    0.008580598    0.012648471    0.001399164    0.022480878    0.757557154
406	 10720	 5558	 1101965	 4	 8	 1	 2     0.469608199    0.017000042    0.011404594    0.008580863    0.012607009    0.001372956    0.022426530    0.758032680
407	 10800	 5600	 1112765	 4	 8	 1	 2     0.469610772    0.016962043    0.011405059    0.008581214    0.012555299    0.001308761    0.022372573    0.758162381
408	 10860	 5634	 1123625	 4	 8	 1	 2     0.469613214    0.016932962    0.011405734    0.008581755    0.012515367    0.001365823    0.022321263    0.758602295
409	 10940	 5675	 1134565	 4	 8	 1	 2     0.469615763    0.016894508    0.011406198    0.008582144    0.012462867    0.001378632    0.022267576    0.758704399
410	 11036	 5723	 1145601	 4	 8	 1	 2     0.469618350    0.016853305    0.011406637    0.008582360    0.012406552    0.001349615    0.022212952    0.758715236
411	 11116	 5764	 1156717	 4	 8	 1	 2     0.469620730    0.016812807    0.011407038    0.008582616    0.012351112    0.001369973    0.022162571    0.758612676
412	 11204	 5808	 1167921	 4	 8	 1	 2     0.469623277    0.016770115    0.011407240    0.008582711    0.012292748    0.001366807    0.022108536    0.758535752
413	 11288	 5852	 1179209	 4	 8	 1	 2     0.469625805    0.016730074    0.011407685    0.008582945    0.012237651    0.001325109    0.022054759    0.758569801
414	 11360	 5889	 1190569	 4	 8	 1	 2     0.469628368    0.016689118    0.011408157    0.008583238    0.012181158    0.001286827    0.022000117    0.758592218
415	 11444	 5932	 1202013	 4	 8	 1	 2     0.469630754    0.016651269    0.011408814    0.008583768    0.012128633    0.001297866    0.021949125    0.758630215
416	 11540	 5981	 1213553	 4	 8	 1	 2     0.469632961    0.016619343    0.011409395    0.008584222    0.012084215    0.001273286    0.021901862    0.758809588
417	 11624	 6025	 1225177	 4	 8	 1	 2     0.469635160    0.016588853    0.011409841    0.008584463    0.012041826    0.001332064    0.021854656    0.759053482
418	 11720	 6074	 1236897	 4	 8	 1	 2     0.469637717    0.016554346    0.011410073    0.008584650    0.011994023    0.001251155    0.021799638    0.759386281
419	 11800	 6114	 1248697	 4	 8	 1	 2     0.469639962    0.016517464    0.011410352    0.008584922    0.011942800    0.001282185    0.021751229    0.759380697
420	 11888	 6159	 1260585	 4	 8	 1	 2     0.469642204    0.016478942    0.011410688    0.008585218    0.011889144    0.001304209    0.021702759    0.759301703
421	 12004	 6217	 1272589	 4	 8	 1	 2     0.469644412    0.016449569    0.011411301    0.008585688    0.011847807    0.001282315    0.021654936    0.759622153
422	 12120	 6276	 1284709	 4	 8	 1	 2     0.469646429    0.016414169    0.011411493    0.008585813    0.011798423    0.001238771    0.021611142    0.759523438
423	 12220	 6329	 1296929	 4	 8	 1	 2     0.469648446    0.016380514    0.011411774    0.008585993    0.011751283    0.001236068    0.021567260    0.759508350
424	 12324	 6387	 1309253	 4	 8	 1	 2     0.469650341    0.016352992    0.011412062    0.008586206    0.011712608    0.001253183    0.021525951    0.759687302
425	 12428	 6439	 1321681	 4	 8	 1	 2     0.469652568    0.016319704    0.011412495    0.008586492    0.011665663    0.001249150    0.021477313    0.759857822
426	 12540	 6496	 1334221	 4	 8	 1	 2     0.469654789    0.016291790    0.011413158    0.008587021    0.011625930    0.001207642    0.021428694    0.760279193
427	 12640	 6550	 1346861	 4	 8	 1	 2     0.469656808    0.016264085    0.011413529    0.008587253    0.011586708    0.001244845    0.021384401    0.760558351
428	 12760	 6611	 1359621	 4	 8	 1	 2     0.469658895    0.016230990    0.011413871    0.008587527    0.011539869    0.001223875    0.021338499    0.760643470
429	 12868	 6669	 1372489	 4	 8	 1	 2     0.469660884    0.016197047    0.011414050    0.008587620    0.011491901    0.001226498    0.021294691    0.760614325
430	 12984	 6731	 1385473	 4	 8	 1	 2     0.469662861    0.016163448    0.011414261    0.008587765    0.011444287    0.001195288    0.021251029    0.760596044
431	 13084	 6784	 1398557	 4	 8	 1	 2     0.469664799    0.016131668    0.011414764    0.008588176    0.011398854    0.001249253    0.021208150    0.760635323
432	 16355	 6784	 1414912	 5	 13	 2	 3     0.469743373    0.014611184    0.009111673    0.007135901    0.011422089    0.001251300    0.019390031    0.753541033
433	 16505	 6844	 1431417	 5	 13	 2	 3     0.469745467    0.014574602    0.009112104    0.007136196    0.011374911    0.001181388    0.019339224    0.753629110
434	 16625	 6892	 1448042	 5	 13	 2	 3     0.469747452    0.014541267    0.009112382    0.007136415    0.011331943    0.001206292    0.019290944    0.753787211
435	 16760	 6946	 1464802	 5	 13	 2	 3     0.469749535    0.014508642    0.009112673    0.007136642    0.011289813    0.001170417    0.019240163    0.754081064
436	 16900	 7004	 1481702	 5	 13	 2	 3     0.469751357    0.014475252    0.009112833    0.007136753    0.011246741    0.001259993    0.019195615    0.754091570
437	 17040	 7061	 1498742	 5	 13	 2	 3     0.469753499    0.014441319    0.009113276    0.007137099    0.011202674    0.001223612    0.019143138    0.754386190
438	 17195	 7124	 1515937	 5	 13	 2	 3     0.469755435    0.014410392    0.009113649    0.007137391    0.011162472    0.001159353    0.019095558    0.754646281
439	 17355	 7188	 1533292	 5	 13	 2	 3     0.469757351    0.014380444    0.009113777    0.007137474    0.011123679    0.001208120    0.019048368    0.754943591
440	 17525	 7257	 1550817	 5	 13	 2	 3     0.469759362    0.014353081    0.009114198    0.007137793    0.011087937    0.001188202    0.018998722    0.755476159
441	 17685	 7323	 1568502	 5	 13	 2	 3     0.469761414    0.014321551    0.009114530    0.007138028    0.011046818    0.001195836    0.018947926    0.755837434
442	 17845	 7387	 1586347	 5	 13	 2	 3     0.469763287    0.014293463    0.009114928    0.007138317    0.011010049    0.001207673    0.018901432    0.756210598
443	 18015	 7457	 1604362	 5	 13	 2	 3     0.469765308    0.014259175    0.009115196    0.007138546    0.010965276    0.001230766    0.018851126    0.756409737
444	 18200	 7532	 1622562	 5	 13	 2	 3     0.469767321    0.014226055    0.009115709    0.007138953    0.010921744    0.001180597    0.018800896    0.756669007
445	 18370	 7600	 1640932	 5	 13	 2	 3     0.469769136    0.014197455    0.009116112    0.007139258    0.010884127    0.001151566    0.018755495    0.756975723
446	 18560	 7676	 1659492	 5	 13	 2	 3     0.469771008    0.014165883    0.009116624    0.007139665    0.010842482    0.001161511    0.018708551    0.757187607
447	 18740	 7749	 1678232	 5	 13	 2	 3     0.469772796    0.014135257    0.009116916    0.007139899    0.010802190    0.001140517    0.018663602    0.757370221
448	 18905	 7818	 1697137	 5	 13	 2	 3     0.469774522    0.014103538    0.009117264    0.007140144    0.010760357    0.001175550    0.018620096    0.757436354
449	 19095	 7895	 1716232	 5	 13	 2	 3     0.469776346    0.014070976    0.009117538    0.007140357    0.010717409    0.001137960    0.018574031    0.757561750
450	 19280	 7970	 1735512	 5	 13	 2	 3     0.469778139    0.014046644    0.009118101    0.007140773    0.010684963    0.001130021    0.018528614    0.758105517
451	 19455	 8045	 1754967	 5	 13	 2	 3     0.469779926    0.014025127    0.009118586    0.007141188    0.010656246    0.001187088    0.018483263    0.758801485
452	 19650	 8124	 1774617	 5	 13	 2	 3     0.469781830    0.013997106    0.009118840    0.007141447    0.010619121    0.001186327    0.018434784    0.759276911
453	 19860	 8208	 1794477	 5	 13	 2	 3     0.469783650    0.013964619    0.009119294    0.007141798    0.010575872    0.001172451    0.018388359    0.759427164
454	 20055	 8292	 1814532	 5	 13	 2	 3     0.469785639    0.013930720    0.009119640    0.007142065    0.010530771    0.001131286    0.018337479    0.759685666
455	 20255	 8377	 1834787	 5	 13	 2	 3     0.469787410    0.013899484    0.009120185    0.007142503    0.010488941    0.001118551    0.018292047    0.759864896
456	 20470	 8464	 1855257	 5	 13	 2	 3     0.469789085    0.013868022    0.009120522    0.007142792    0.010446919    0.001099812    0.018248965    0.759934742
457	 20655	 8539	 1875912	 5	 13	 2	 3     0.469790694    0.013843625    0.009120896    0.007143113    0.010414184    0.001129203    0.018207519    0.760324652
458	 20855	 8619	 1896767	 5	 13	 2	 3     0.469792276    0.013815359    0.009121335    0.007143447    0.010376194    0.001111748    0.018166641    0.760479592
459	 21050	 8698	 1917817	 5	 13	 2	 3     0.469793994    0.013790590    0.009122078    0.007144019    0.010342537    0.001109250    0.018122148    0.760979903
460	 21245	 8776	 1939062	 5	 13	 2	 3     0.469795728    0.013761747    0.009122727    0.007144509    0.010303471    0.001120095    0.018077160    0.761278127
461	 21470	 8867	 1960532	 5	 13	 2	 3     0.469797450    0.013729418    0.009123115    0.007144844    0.010259906    0.001115283    0.018032335    0.761377719
462	 21690	 8956	 1982222	 5	 13	 2	 3     0.469799083    0.013705577    0.009123638    0.007145292    0.010227515    0.001082401    0.017989742    0.761855122
463	 21900	 9040	 2004122	 5	 13	 2	 3     0.469800741    0.013679854    0.009124210    0.007145763    0.010192508    0.001117810    0.017946389    0.762262216
464	 22125	 9130	 2026247	 5	 13	 2	 3     0.469802393    0.013649023    0.009124727    0.007146167    0.010150625    0.001102967    0.017903107    0.762382942
465	 22360	 9224	 2048607	 5	 13	 2	 3     0.469804017    0.013627782    0.009125359    0.007146670    0.010121476    0.001097171    0.017860440    0.763014899
466	 22595	 9318	 2071202	 5	 13	 2	 3     0.469805658    0.013603340    0.009125840    0.007147070    0.010088107    0.001114639    0.017817226    0.763493711
467	 22865	 9428	 2094067	 5	 13	 2	 3     0.469807395    0.013575221    0.009126362    0.007147489    0.010049685    0.001037203    0.017771345    0.763882601
468	 23080	 9515	 2117147	 5	 13	 2	 3     0.469808863    0.013547641    0.009126836    0.007147838    0.010011965    0.001096586    0.017732498    0.764000682
469	 23345	 9622	 2140492	 5	 13	 2	 3     0.469810504    0.013520250    0.009127249    0.007148167    0.009974492    0.001055166    0.017688972    0.764332116
470	 23590	 9721	 2164082	 5	 13	 2	 3     0.469812173    0.013491810    0.009127855    0.007148642    0.009935351    0.001099024    0.017644594    0.764642730
471	 23840	 9822	 2187922	 5	 13	 2	 3     0.469813815    0.013466456    0.009128480    0.007149126    0.009900318    0.001023631    0.017600827    0.765103578
472	 24050	 9906	 2211972	 5	 13	 2	 3     0.469815361    0.013437947    0.009128955    0.007149493    0.009861065    0.001041699    0.017559493    0.765281034
473	 24295	 10004	 2236267	 5	 13	 2	 3     0.469817030    0.013412917    0.009129825    0.007150096    0.009826120    0.001018120    0.017514802    0.765804702
474	 24500	 10086	 2260767	 5	 13	 2	 3     0.469818607    0.013382664    0.009130501    0.007150574    0.009784153    0.001065080    0.017472435    0.765930148
475	 24770	 10194	 2285537	 5	 13	 2	 3     0.469820408    0.013355774    0.009131626    0.007151372    0.009746286    0.001055322    0.017423941    0.766518517
476	 25005	 10289	 2310542	 5	 13	 2	 3     0.469822037    0.013331578    0.009132544    0.007152035    0.009712241    0.001043459    0.017379973    0.767065521
477	 25265	 10394	 2335807	 5	 13	 2	 3     0.469823782    0.013304847    0.009133550    0.007152737    0.009674566    0.001027426    0.017332713    0.767614791
478	 25500	 10489	 2361307	 5	 13	 2	 3     0.469825435    0.013277725    0.009134522    0.007153408    0.009636311    0.001027626    0.017287870    0.768037083
479	 25750	 10589	 2387057	 5	 13	 2	 3     0.469827072    0.013255965    0.009135596    0.007154146    0.009605284    0.001038130    0.017243316    0.768759612
480	 25990	 10685	 2413047	 5	 13	 2	 3     0.469828660    0.013231439    0.009136450    0.007154748    0.009570593    0.001072116    0.017199980    0.769270598
481	 26260	 10796	 2439307	 5	 13	 2	 3     0.469830383    0.013204184    0.009137144    0.007155236    0.009532214    0.001079443    0.017152860    0.769794919
482	 26535	 10907	 2465842	 5	 13	 2	 3     0.469832162    0.013178356    0.009137865    0.007155752    0.009495708    0.001054965    0.017104073    0.770480536
483	 26805	 11020	 2492647	 5	 13	 2	 3     0.469833963    0.013146112    0.009138578    0.007156256    0.009450220    0.001005411    0.017054513    0.770828916
484	 27065	 11124	 2519712	 5	 13	 2	 3     0.469835433    0.013119608    0.009139245    0.007156730    0.009412667    0.001027285    0.017013980    0.771107508
485	 27310	 11222	 2547022	 5	 13	 2	 3     0.469836964    0.013093971    0.009139958    0.007157230    0.009376206    0.001023467    0.016971644    0.771520471
486	 27550	 11320	 2574572	 5	 13	 2	 3     0.469838561    0.013064177    0.009140474    0.007157631    0.009334047    0.001008239    0.016927372    0.771778216
487	 27800	 11420	 2602372	 5	 13	 2	 3     0.469840124    0.013040378    0.009141095    0.007158104    0.009300099    0.001022014    0.016883935    0.772354195
488	 28040	 11517	 2630412	 5	 13	 2	 3     0.469841655    0.013016330    0.009141642    0.007158522    0.009265810    0.001022761    0.016841293    0.772881917
489	 28305	 11625	 2658717	 5	 13	 2	 3     0.469843138    0.012994958    0.009142303    0.007159033    0.009235108    0.001014164    0.016799859    0.773515883
490	 28565	 11731	 2687282	 5	 13	 2	 3     0.469844586    0.012970639    0.009142748    0.007159377    0.009200414    0.000983734    0.016759310    0.773936302
491	 28785	 11824	 2716067	 5	 13	 2	 3     0.469846006    0.012946939    0.009143109    0.007159660    0.009166613    0.001003499    0.016719463    0.774363323
492	 29040	 11927	 2745107	 5	 13	 2	 3     0.469847414    0.012927779    0.009143413    0.007159933    0.009139227    0.000960939    0.016679837    0.775054237
493	 40656	 11927	 2785763	 7	 18	 2	 3     0.469905505    0.011013452    0.006129120    0.005448683    0.009150411    0.000958431    0.014954111    0.736483270
494	 40964	 12016	 2826727	 7	 18	 2	 3     0.469906791    0.010989666    0.006129301    0.005448826    0.009121646    0.000972958    0.014913651    0.736886359
495	 41328	 12121	 2868055	 7	 18	 2	 3     0.469908102    0.010959624    0.006129514    0.005448997    0.009085286    0.000959566    0.014872302    0.736915128
496	 41671	 12221	 2909726	 7	 18	 2	 3     0.469909444    0.010932172    0.006129819    0.005449237    0.009051945    0.000983173    0.014829824    0.737174800
497	 42007	 12318	 2951733	 7	 18	 2	 3     0.469910937    0.010903715    0.006130214    0.005449541    0.009017287    0.000974745    0.014782444    0.737612428
498	 42343	 12417	 2994076	 7	 18	 2	 3     0.469912384    0.010869925    0.006130426    0.005449686    0.008976255    0.000951137    0.014736390    0.737624720
499	 42707	 12522	 3036783	 7	 18	 2	 3     0.469913753    0.010837752    0.006130734    0.005449937    0.008937056    0.000970438    0.014692673    0.737629683
500	 43043	 12619	 3079826	 7	 18	 2	 3     0.469915155    0.010804270    0.006131144    0.005450271    0.008896141    0.000970262    0.014647736    0.737606845
501	 43421	 12729	 3123247	 7	 18	 2	 3     0.469916551    0.010774926    0.006131453    0.005450524    0.008860266    0.000949615    0.014602906    0.737861726
502	 43750	 12823	 3166997	 7	 18	 2	 3     0.469917846    0.010744585    0.006131783    0.005450811    0.008823114    0.000975958    0.014561161    0.737893422
503	 44114	 12929	 3211111	 7	 18	 2	 3     0.469919262    0.010717120    0.006132168    0.005451143    0.008789379    0.000945603    0.014515409    0.738327129
504	 44422	 13018	 3255533	 7	 18	 2	 3     0.469920561    0.010685178    0.006132439    0.005451371    0.008750213    0.000898398    0.014473296    0.738268467
505	 44758	 13115	 3300291	 7	 18	 2	 3     0.469921681    0.010657646    0.006132563    0.005451473    0.008716484    0.000957890    0.014436872    0.738224073
506	 45122	 13220	 3345413	 7	 18	 2	 3     0.469922964    0.010627282    0.006132748    0.005451620    0.008679200    0.000937504    0.014395038    0.738260095
507	 45542	 13340	 3390955	 7	 18	 2	 3     0.469924159    0.010603005    0.006132899    0.005451736    0.008649351    0.000918568    0.014355995    0.738576823
508	 45878	 13438	 3436833	 7	 18	 2	 3     0.469925253    0.010576112    0.006133003    0.005451821    0.008616288    0.000928215    0.014320141    0.738548029
509	 46249	 13544	 3483082	 7	 18	 2	 3     0.469926511    0.010545313    0.006133109    0.005451911    0.008578381    0.000929811    0.014278777    0.738530595
510	 46613	 13650	 3529695	 7	 18	 2	 3     0.469927668    0.010518031    0.006133220    0.005452009    0.008544740    0.000905966    0.014240660    0.738591536
511	 46956	 13749	 3576651	 7	 18	 2	 3     0.469928744    0.010491342    0.006133319    0.005452087    0.008511796    0.000900082    0.014205119    0.738560652
512	 47257	 13838	 3623908	 7	 18	 2	 3     0.469929824    0.010464639    0.006133465    0.005452200    0.008478754    0.000908220    0.014169319    0.738542126
513	 47607	 13938	 3671515	 7	 18	 2	 3     0.469931040    0.010435606    0.006133650    0.005452345    0.008442760    0.000925191    0.014128952    0.738597283
514	 47971	 14042	 3719486	 7	 18	 2	 3     0.469932187    0.010407009    0.006133827    0.005452481    0.008407260    0.000906168    0.014090739    0.738570851
515	 48321	 14142	 3767807	 7	 18	 2	 3     0.469933350    0.010379266    0.006133954    0.005452599    0.008372799    0.000897212    0.014051895    0.738638126
516	 48643	 14234	 3816450	 7	 18	 2	 3     0.469934468    0.010352640    0.006134055    0.005452677    0.008339696    0.000896350    0.014014469    0.738710812
517	 48986	 14332	 3865436	 7	 18	 2	 3     0.469935616    0.010326634    0.006134164    0.005452745    0.008307310    0.000920748    0.013975922    0.738887529
518	 49399	 14450	 3914835	 7	 18	 2	 3     0.469936802    0.010302376    0.006134336    0.005452871    0.008277009    0.000861780    0.013935984    0.739264360
519	 49693	 14534	 3964528	 7	 18	 2	 3     0.469937886    0.010274993    0.006134464    0.005452965    0.008242805    0.000881821    0.013899366    0.739241848
520	 50029	 14630	 4014557	 7	 18	 2	 3     0.469938930    0.010246630    0.006134581    0.005453054    0.008207334    0.000903361    0.013864037    0.739079804
521	 50407	 14738	 4064964	 7	 18	 2	 3     0.469940074    0.010217379    0.006134658    0.005453109    0.008170728    0.000858487    0.013825194    0.739040518
522	 50729	 14831	 4115693	 7	 18	 2	 3     0.469941124    0.010190370    0.006134695    0.005453141    0.008136900    0.000872864    0.013789463    0.738996864
523	 51051	 14923	 4166744	 7	 18	 2	 3     0.469942250    0.010161629    0.006134844    0.005453267    0.008100765    0.000891291    0.013751027    0.738972376
524	 51436	 15034	 4218180	 7	 18	 2	 3     0.469943427    0.010134802    0.006134962    0.005453365    0.008066997    0.000881734    0.013710742    0.739186935
525	 51800	 15138	 4269980	 7	 18	 2	 3     0.469944525    0.010109163    0.006135071    0.005453443    0.008034680    0.000851442    0.013673062    0.739348829
526	 52136	 15235	 4322116	 7	 18	 2	 3     0.469945551    0.010081684    0.006135157    0.005453515    0.008000012    0.000892653    0.013637753    0.739248218
527	 52507	 15342	 4374623	 7	 18	 2	 3     0.469946705    0.010052056    0.006135260    0.005453603    0.007962563    0.000885442    0.013597948    0.739233298
528	 52885	 15450	 4427508	 7	 18	 2	 3     0.469947855    0.010024839    0.006135420    0.005453719    0.007928053    0.000852125    0.013558147    0.739395978
529	 53228	 15549	 4480736	 7	 18	 2	 3     0.469948954    0.009997178    0.006135589    0.005453865    0.007892915    0.000882063    0.013519984    0.739437071
530	 53613	 15659	 4534349	 7	 18	 2	 3     0.469950147    0.009967479    0.006135763    0.005454012    0.007855129    0.000879217    0.013478466    0.739511324
531	 54005	 15771	 4588354	 7	 18	 2	 3     0.469951280    0.009940430    0.006135870    0.005454090    0.007820694    0.000843781    0.013438901    0.739675851
532	 54362	 15875	 4642716	 7	 18	 2	 3     0.469952265    0.009915495    0.006135946    0.005454143    0.007788915    0.000853896    0.013404421    0.739718277
533	 54733	 15984	 4697449	 7	 18	 2	 3     0.469953320    0.009890480    0.006136035    0.005454212    0.007756976    0.000832381    0.013367368    0.739897360
534	 55104	 16091	 4752553	 7	 18	 2	 3     0.469954300    0.009868015    0.006136143    0.005454297    0.007728226    0.000836339    0.013332871    0.740126773
535	 55454	 16192	 4808007	 7	 18	 2	 3     0.469955274    0.009843148    0.006136276    0.005454409    0.007696342    0.000823305    0.013298480    0.740170904
536	 55832	 16300	 4863839	 7	 18	 2	 3     0.469956204    0.009819634    0.006136355    0.005454471    0.007666183    0.000806735    0.013265604    0.740232742
537	 56210	 16411	 4920049	 7	 18	 2	 3     0.469957103    0.009798863    0.006136433    0.005454525    0.007639496    0.000830566    0.013233707    0.740447302
538	 56574	 16518	 4976623	 7	 18	 2	 3     0.469958089    0.009772691    0.006136551    0.005454623    0.007605802    0.000824345    0.013198636    0.740431904
539	 56931	 16621	 5033554	 7	 18	 2	 3     0.469959059    0.009746720    0.006136648    0.005454707    0.007572325    0.000841429    0.013164045    0.740404643
540	 57323	 16734	 5090877	 7	 18	 2	 3     0.469960081    0.009719923    0.006136701    0.005454732    0.007537759    0.000841821    0.013127511    0.740423944
541	 57715	 16847	 5148592	 7	 18	 2	 3     0.469961122    0.009695512    0.006136789    0.005454797    0.007506183    0.000831190    0.013090190    0.740670100
542	 58114	 16962	 5206706	 7	 18	 2	 3     0.469962119    0.009669246    0.006136895    0.005454889    0.007472137    0.000786668    0.013054350    0.740691500
543	 58436	 17054	 5265142	 7	 18	 2	 3     0.469962959    0.009644916    0.006136941    0.005454919    0.007440589    0.000808019    0.013024082    0.740544756
544	 58856	 17174	 5323998	 7	 18	 2	 3     0.469963880    0.009624287    0.006137031    0.005454995    0.007413753    0.000790939    0.012990791    0.740854560
545	 59192	 17270	 5383190	 7	 18	 2	 3     0.469964777    0.009602769    0.006137119    0.005455066    0.007385725    0.000788547    0.012958298    0.741051679
546	 59563	 17377	 5442753	 7	 18	 2	 3     0.469965691    0.009579588    0.006137199    0.005455126    0.007355495    0.000792000    0.012925124    0.741160243
547	 59934	 17484	 5502687	 7	 18	 2	 3     0.469966603    0.009556998    0.006137298    0.005455201    0.007325967    0.000794565    0.012891922    0.741316766
548	 60312	 17592	 5562999	 7	 18	 2	 3     0.469967550    0.009534555    0.006137418    0.005455297    0.007296564    0.000790695    0.012857362    0.741563883
549	 60690	 17702	 5623689	 7	 18	 2	 3     0.469968446    0.009512505    0.006137527    0.005455388    0.007267634    0.000785871    0.012824572    0.741740508
550	 61082	 17814	 5684771	 7	 18	 2	 3     0.469969331    0.009488313    0.006137605    0.005455454    0.007235875    0.000765762    0.012792091    0.741732814
551	 61453	 17922	 5746224	 7	 18	 2	 3     0.469970116    0.009468163    0.006137681    0.005455512    0.007209368    0.000798493    0.012763205    0.741832698
552	 61852	 18038	 5808076	 7	 18	 2	 3     0.469971084    0.009446972    0.006137807    0.005455626    0.007181407    0.000775730    0.012727528    0.742247156
553	 62223	 18145	 5870299	 7	 18	 2	 3     0.469971957    0.009423056    0.006137880    0.005455685    0.007149854    0.000781707    0.012695244    0.742250914
554	 62636	 18266	 5932935	 7	 18	 2	 3     0.469972808    0.009399131    0.006137923    0.005455719    0.007118255    0.000783562    0.012663708    0.742209969
555	 63077	 18392	 5996012	 7	 18	 2	 3     0.469973689    0.009373849    0.006138002    0.005455783    0.007084771    0.000766325    0.012630950    0.742133345
556	 63518	 18518	 6059530	 7	 18	 2	 3     0.469974548    0.009348966    0.006138059    0.005455826    0.007051766    0.000772258    0.012598951    0.742043210
557	 63959	 18645	 6123489	 7	 18	 2	 3     0.469975393    0.009325733    0.006138113    0.005455868    0.007020888    0.000729484    0.012567393    0.742057877
558	 64330	 18751	 6187819	 7	 18	 2	 3     0.469976137    0.009305773    0.006138166    0.005455906    0.006994307    0.000742398    0.012539562    0.742113096
559	 64722	 18863	 6252541	 7	 18	 2	 3     0.469976888    0.009282259    0.006138208    0.005455940    0.006962954    0.000757892    0.012511377    0.741905435
560	 65149	 18985	 6317690	 7	 18	 2	 3     0.469977670    0.009258542    0.006138265    0.005455987    0.006931255    0.000743491    0.012481944    0.741754775
561	 65569	 19109	 6383259	 7	 18	 2	 3     0.469978426    0.009238562    0.006138364    0.005456071    0.006904456    0.000742368    0.012453468    0.741846541
562	 65989	 19233	 6449248	 7	 18	 2	 3     0.469979155    0.009217005    0.006138444    0.005456148    0.006875513    0.000764824    0.012425918    0.741756443
563	 66465	 19371	 6515713	 7	 18	 2	 3     0.469979959    0.009197865    0.006138504    0.005456191    0.006849780    0.000742233    0.012395453    0.742035385
564	 66899	 19496	 6582612	 7	 18	 2	 3     0.469980738    0.009176529    0.006138561    0.005456230    0.006821052    0.000719665    0.012365890    0.742083959
565	 67284	 19606	 6649896	 7	 18	 2	 3     0.469981444    0.009156075    0.006138603    0.005456266    0.006793473    0.000742765    0.012339053    0.742040383
566	 67788	 19750	 6717684	 7	 18	 2	 3     0.469982234    0.009138175    0.006138673    0.005456323    0.006769264    0.000722522    0.012308920    0.742402716
567	 68194	 19866	 6785878	 7	 18	 2	 3     0.469982974    0.009118476    0.006138720    0.005456357    0.006742605    0.000712764    0.012280621    0.742509380
568	 68586	 19979	 6854464	 7	 18	 2	 3     0.469983679    0.009100659    0.006138774    0.005456391    0.006718441    0.000696136    0.012253606    0.742692349
569	 68985	 20095	 6923449	 7	 18	 2	 3     0.469984393    0.009081076    0.006138799    0.005456404    0.006691867    0.000695859    0.012226209    0.742754853
570	 69398	 20216	 6992847	 7	 18	 2	 3     0.469985023    0.009063779    0.006138850    0.005456444    0.006668329    0.000707107    0.012201942    0.742814459
571	 69839	 20344	 7062686	 7	 18	 2	 3     0.469985724    0.009044075    0.006138906    0.005456495    0.006641470    0.000719750    0.012174911    0.742845223
572	 70294	 20478	 7132980	 7	 18	 2	 3     0.469986498    0.009024662    0.006138975    0.005456555    0.006614945    0.000702546    0.012144990    0.743076938
573	 70742	 20607	 7203722	 7	 18	 2	 3     0.469987210    0.009006765    0.006139035    0.005456601    0.006590453    0.000692843    0.012117414    0.743291007
574	 71197	 20737	 7274919	 7	 18	 2	 3     0.469987882    0.008990179    0.006139109    0.005456662    0.006567697    0.000682234    0.012091328    0.743522825
575	 71610	 20855	 7346529	 7	 18	 2	 3     0.469988541    0.008972507    0.006139162    0.005456695    0.006543438    0.000671245    0.012065672    0.743639269
576	 71995	 20967	 7418524	 7	 18	 2	 3     0.469989200    0.008955969    0.006139218    0.005456736    0.006520689    0.000684078    0.012039978    0.743852615
577	 72401	 21084	 7490925	 7	 18	 2	 3     0.469989877    0.008939524    0.006139275    0.005456781    0.006498029    0.000690366    0.012013551    0.744119996
578	 72863	 21216	 7563788	 7	 18	 2	 3     0.469990544    0.008921868    0.006139319    0.005456810    0.006473677    0.000675827    0.011987395    0.744270823
579	 73290	 21341	 7637078	 7	 18	 2	 3     0.469991171    0.008904606    0.006139391    0.005456865    0.006449797    0.000680233    0.011962811    0.744357318
580	 73766	 21478	 7710844	 7	 18	 2	 3     0.469991772    0.008889956    0.006139482    0.005456942    0.006429470    0.000665658    0.011939175    0.744603919
581	 74207	 21607	 7785051	 7	 18	 2	 3     0.469992362    0.008871484    0.006139538    0.005456989    0.006403851    0.000689453    0.011915919    0.744506949
582	 74711	 21751	 7859762	 7	 18	 2	 3     0.469992998    0.008852457    0.006139569    0.005457011    0.006377436    0.000688452    0.011890799    0.744479608
583	 75222	 21897	 7934984	 7	 18	 2	 3     0.469993638    0.008832923    0.006139622    0.005457056    0.006350242    0.000676815    0.011865501    0.744420565
584	 75740	 22048	 8010724	 7	 18	 2	 3     0.469994253    0.008814628    0.006139685    0.005457107    0.006324709    0.000664568    0.011841106    0.744409157
585	 76230	 22191	 8086954	 7	 18	 2	 3     0.469994842    0.008796285    0.006139736    0.005457153    0.006299069    0.000667145    0.011817699    0.744331483
586	 76776	 22350	 8163730	 7	 18	 2	 3     0.469995443    0.008777720    0.006139779    0.005457187    0.006273076    0.000654369    0.011793772    0.744267426
587	 77301	 22501	 8241031	 7	 18	 2	 3     0.469996026    0.008759823    0.006139846    0.005457246    0.006247943    0.000654913    0.011770533    0.744216373
588	 77833	 22660	 8318864	 7	 18	 2	 3     0.469996615    0.008742582    0.006139896    0.005457284    0.006223698    0.000664452    0.011746968    0.744241529
589	 78386	 22818	 8397250	 7	 18	 2	 3     0.469997223    0.008724153    0.006139929    0.005457307    0.006197752    0.000688117    0.011722603    0.744216414
590	 78995	 22992	 8476245	 7	 18	 2	 3     0.469997877    0.008704569    0.006139974    0.005457342    0.006170108    0.000661279    0.011696376    0.744210768
591	 79548	 23151	 8555793	 7	 18	 2	 3     0.469998495    0.008687773    0.006140039    0.005457389    0.006146326    0.000643264    0.011671512    0.744357093
592	 80143	 23330	 8635936	 7	 18	 2	 3     0.469999047    0.008671844    0.006140097    0.005457435    0.006123731    0.000660923    0.011649275    0.744410638
593	 103041	 23330	 8738977	 9	 28	 2	 4     0.470032189    0.007670047    0.004615225    0.003695911    0.006126118    0.000661112    0.010225016    0.750125712
594	 103788	 23499	 8842765	 9	 28	 2	 4     0.470032790    0.007650327    0.004615274    0.003695953    0.006101373    0.000639186    0.010197334    0.750228188
595	 104580	 23675	 8947345	 9	 28	 2	 4     0.470033339    0.007632004    0.004615330    0.003695999    0.006078340    0.000638583    0.010171988    0.750296203
596	 105354	 23851	 9052699	 9	 28	 2	 4     0.470033901    0.007614471    0.004615390    0.003696047    0.006056265    0.000644296    0.010146026    0.750488043
597	 106146	 24030	 9158845	 9	 28	 2	 4     0.470034452    0.007598236    0.004615448    0.003696096    0.006035796    0.000638221    0.010120450    0.750780470
598	 106938	 24207	 9265783	 9	 28	 2	 4     0.470034999    0.007580055    0.004615508    0.003696144    0.006012847    0.000653588    0.010095014    0.750871232
599	 107847	 24411	 9373630	 9	 28	 2	 4     0.470035585    0.007561668    0.004615580    0.003696200    0.005989595    0.000626005    0.010067671    0.751084159
600	 108594	 24582	 9482224	 9	 28	 2	 4     0.470036125    0.007543216    0.004615631    0.003696238    0.005966244    0.000630292    0.010042463    0.751132101
601	 109431	 24770	 9591655	 9	 28	 2	 4     0.470036685    0.007524444    0.004615680    0.003696270    0.005942454    0.000614462    0.010016202    0.751227263
602	 110241	 24952	 9701896	 9	 28	 2	 4     0.470037207    0.007505655    0.004615716    0.003696300    0.005918617    0.000631161    0.009991650    0.751192760
603	 111150	 25159	 9813046	 9	 28	 2	 4     0.470037743    0.007486879    0.004615764    0.003696338    0.005894750    0.000638161    0.009966421    0.751210406
604	 112176	 25387	 9925222	 9	 28	 2	 4     0.470038288    0.007469137    0.004615805    0.003696371    0.005872168    0.000621627    0.009940696    0.751369588
605	 113058	 25585	 10038280	 9	 28	 2	 4     0.470038820    0.007450896    0.004615847    0.003696398    0.005848916    0.000615497    0.009915524    0.751437460
606	 114084	 25820	 10152364	 9	 28	 2	 4     0.470039335    0.007435060    0.004615889    0.003696428    0.005828695    0.000623783    0.009891036    0.751696796
607	 115110	 26051	 10267474	 9	 28	 2	 4     0.470039846    0.007417698    0.004615937    0.003696461    0.005806494    0.000616797    0.009866755    0.751786948
608	 116073	 26268	 10383547	 9	 28	 2	 4     0.470040359    0.007399839    0.004615971    0.003696490    0.005783634    0.000614868    0.009842256    0.751843779
609	 117081	 26493	 10500628	 9	 28	 2	 4     0.470040882    0.007383425    0.004616014    0.003696527    0.005762584    0.000618763    0.009817260    0.752086091
610	 118062	 26712	 10618690	 9	 28	 2	 4     0.470041406    0.007364765    0.004616061    0.003696564    0.005738618    0.000605362    0.009792169    0.752107620
611	 119052	 26941	 10737742	 9	 28	 2	 4     0.470041911    0.007350300    0.004616126    0.003696619    0.005719991    0.000606166    0.009767865    0.752498119
612	 120060	 27168	 10857802	 9	 28	 2	 4     0.470042420    0.007334338    0.004616183    0.003696665    0.005699418    0.000597870    0.009743353    0.752753028
613	 121077	 27394	 10978879	 9	 28	 2	 4     0.470042910    0.007317474    0.004616223    0.003696694    0.005677668    0.000608538    0.009719687    0.752850722
614	 122130	 27632	 11101009	 9	 28	 2	 4     0.470043416    0.007302586    0.004616277    0.003696734    0.005658423    0.000600072    0.009695161    0.753219659
615	 123174	 27864	 11224183	 9	 28	 2	 4     0.470043909    0.007287061    0.004616321    0.003696772    0.005638336    0.000594084    0.009671269    0.753475160
616	 124209	 28094	 11348392	 9	 28	 2	 4     0.470044400    0.007271836    0.004616365    0.003696805    0.005618610    0.000599896    0.009647365    0.753764028
617	 125244	 28328	 11473636	 9	 28	 2	 4     0.470044899    0.007255422    0.004616400    0.003696833    0.005597321    0.000604412    0.009622992    0.753967418
618	 126450	 28600	 11600086	 9	 28	 2	 4     0.470045384    0.007239377    0.004616442    0.003696870    0.005576472    0.000605753    0.009599275    0.754158732
619	 127683	 28879	 11727769	 9	 28	 2	 4     0.470045868    0.007222810    0.004616493    0.003696903    0.005554905    0.000581497    0.009575563    0.754296090
620	 128808	 29132	 11856577	 9	 28	 2	 4     0.470046331    0.007207021    0.004616532    0.003696932    0.005534327    0.000603188    0.009552828    0.754438484
621	 130032	 29406	 11986609	 9	 28	 2	 4     0.470046805    0.007191482    0.004616584    0.003696972    0.005514033    0.000581387    0.009529436    0.754659763
622	 131166	 29659	 12117775	 9	 28	 2	 4     0.470047256    0.007176259    0.004616632    0.003697010    0.005494125    0.000585539    0.009507209    0.754822956
623	 132345	 29927	 12250120	 9	 28	 2	 4     0.470047699    0.007160491    0.004616680    0.003697047    0.005473473    0.000593158    0.009485268    0.754906563
624	 133605	 30209	 12383725	 9	 28	 2	 4     0.470048166    0.007144462    0.004616732    0.003697087    0.005452441    0.000585532    0.009462105    0.755060487
625	 134847	 30493	 12518572	 9	 28	 2	 4     0.470048648    0.007128425    0.004616790    0.003697126    0.005431362    0.000582673    0.009438112    0.755280783
626	 136152	 30786	 12654724	 9	 28	 2	 4     0.470049111    0.007113278    0.004616839    0.003697167    0.005411425    0.000576325    0.009415046    0.755522387
627	 137385	 31062	 12792109	 9	 28	 2	 4     0.470049557    0.007098818    0.004616890    0.003697208    0.005392360    0.000582417    0.009392732    0.755777796
628	 138771	 31370	 12930880	 9	 28	 2	 4     0.470050008    0.007083873    0.004616939    0.003697246    0.005372628    0.000572005    0.009370122    0.756006494
629	 140085	 31662	 13070965	 9	 28	 2	 4     0.470050452    0.007068946    0.004616997    0.003697286    0.005352882    0.000571471    0.009347856    0.756210435
630	 141372	 31953	 13212337	 9	 28	 2	 4     0.470050897    0.007052879    0.004617047    0.003697324    0.005331602    0.000570586    0.009325436    0.756305539
631	 142767	 32263	 13355104	 9	 28	 2	 4     0.470051331    0.007038451    0.004617097    0.003697367    0.005312457    0.000569805    0.009303539    0.756534785
632	 144144	 32572	 13499248	 9	 28	 2	 4     0.470051760    0.007024219    0.004617151    0.003697407    0.005293540    0.000570936    0.009281827    0.756771117
633	 145557	 32888	 13644805	 9	 28	 2	 4     0.470052197    0.007010267    0.004617210    0.003697445    0.005274961    0.000570254    0.009259655    0.757076441
634	 146970	 33204	 13791775	 9	 28	 2	 4     0.470052631    0.006996921    0.004617277    0.003697493    0.005257153    0.000560833    0.009237594    0.757439775
635	 148419	 33529	 13940194	 9	 28	 2	 4     0.470053062    0.006983037    0.004617336    0.003697538    0.005238609    0.000562562    0.009215668    0.757735310
636	 149850	 33855	 14090044	 9	 28	 2	 4     0.470053497    0.006968753    0.004617397    0.003697586    0.005219499    0.000556002    0.009193439    0.758013744
637	 151281	 34177	 14241325	 9	 28	 2	 4     0.470053915    0.006954397    0.004617457    0.003697630    0.005200263    0.000550288    0.009172047    0.758216554
638	 152694	 34493	 14394019	 9	 28	 2	 4     0.470054329    0.006941187    0.004617527    0.003697685    0.005182521    0.000555107    0.009150785    0.758534652
639	 154170	 34824	 14548189	 9	 28	 2	 4     0.470054758    0.006928669    0.004617606    0.003697745    0.005165672    0.000546412    0.009128750    0.758994304
640	 155583	 35141	 14703772	 9	 28	 2	 4     0.470055167    0.006916136    0.004617683    0.003697797    0.005148781    0.000555001    0.009107665    0.759375335
641	 157149	 35489	 14860921	 9	 28	 2	 4     0.470055591    0.006904859    0.004617762    0.003697848    0.005133551    0.000545406    0.009085761    0.759964813
642	 158661	 35826	 15019582	 9	 28	 2	 4     0.470056000    0.006892246    0.004617837    0.003697894    0.005116506    0.000544897    0.009064591    0.760348291
643	 160218	 36173	 15179800	 9	 28	 2	 4     0.470056410    0.006878393    0.004617894    0.003697931    0.005097778    0.000551855    0.009043282    0.760608075
644	 161901	 36547	 15341701	 9	 28	 2	 4     0.470056830    0.006865348    0.004617965    0.003697973    0.005080099    0.000538957    0.009021429    0.761004552
645	 163566	 36918	 15505267	 9	 28	 2	 4     0.470057226    0.006852812    0.004618039    0.003698023    0.005063077    0.000536951    0.009000744    0.761360606
646	 165150	 37272	 15670417	 9	 28	 2	 4     0.470057631    0.006838812    0.004618115    0.003698077    0.005044043    0.000547284    0.008979613    0.761593261
647	 166833	 37646	 15837250	 9	 28	 2	 4     0.470058050    0.006824918    0.004618184    0.003698128    0.005025125    0.000527841    0.008957634    0.761910780
648	 168408	 37997	 16005658	 9	 28	 2	 4     0.470058428    0.006811373    0.004618247    0.003698174    0.005006656    0.000536103    0.008937777    0.762088105
649	 170100	 38380	 16175758	 9	 28	 2	 4     0.470058829    0.006797119    0.004618301    0.003698207    0.004987195    0.000527819    0.008916667    0.762293622
650	 171702	 38739	 16347460	 9	 28	 2	 4     0.470059220    0.006783820    0.004618360    0.003698241    0.004969001    0.000526360    0.008895998    0.762569944
651	 173421	 39123	 16520881	 9	 28	 2	 4     0.470059622    0.006771306    0.004618437    0.003698285    0.004951830    0.000521127    0.008874753    0.762985252
652	 175077	 39491	 16695958	 9	 28	 2	 4     0.470060021    0.006757883    0.004618519    0.003698324    0.004933383    0.000530099    0.008853578    0.763294027
653	 176877	 39891	 16872835	 9	 28	 2	 4     0.470060430    0.006745178    0.004618604    0.003698365    0.004915885    0.000520109    0.008831850    0.763733264
654	 178497	 40251	 17051332	 9	 28	 2	 4     0.470060830    0.006731576    0.004618684    0.003698406    0.004897129    0.000529183    0.008810542    0.764036583
655	 180351	 40665	 17231683	 9	 28	 2	 4     0.470061240    0.006719543    0.004618784    0.003698461    0.004880480    0.000520567    0.008788633    0.764572006
656	 182070	 41048	 17413753	 9	 28	 2	 4     0.470061648    0.006706927    0.004618891    0.003698522    0.004862994    0.000523342    0.008766794    0.765037568
657	 183879	 41452	 17597632	 9	 28	 2	 4     0.470062073    0.006693565    0.004619010    0.003698583    0.004844436    0.000517308    0.008743968    0.765506501
658	 185634	 41842	 17783266	 9	 28	 2	 4     0.470062499    0.006679570    0.004619127    0.003698637    0.004824969    0.000515470    0.008721020    0.765916199
659	 187389	 42234	 17970655	 9	 28	 2	 4     0.470062915    0.006667099    0.004619249    0.003698697    0.004807573    0.000518528    0.008698612    0.766455541
660	 189261	 42652	 18159916	 9	 28	 2	 4     0.470063339    0.006653971    0.004619364    0.003698752    0.004789239    0.000512001    0.008675672    0.766968962
661	 190980	 43036	 18350896	 9	 28	 2	 4     0.470063758    0.006640002    0.004619472    0.003698806    0.004769706    0.000510446    0.008652936    0.767369827
662	 192636	 43408	 18543532	 9	 28	 2	 4     0.470064166    0.006626206    0.004619562    0.003698853    0.004750395    0.000511346    0.008630742    0.767744667
663	 194409	 43812	 18737941	 9	 28	 2	 4     0.470064551    0.006613743    0.004619646    0.003698903    0.004732913    0.000507673    0.008609701    0.768173331
664	 196182	 44211	 18934123	 9	 28	 2	 4     0.470064940    0.006600560    0.004619716    0.003698945    0.004714405    0.000508343    0.008588482    0.768536255
665	 197964	 44611	 19132087	 9	 28	 2	 4     0.470065325    0.006587302    0.004619797    0.003698997    0.004695745    0.000505089    0.008567374    0.768882296
666	 199710	 45003	 19331797	 9	 28	 2	 4     0.470065686    0.006573960    0.004619853    0.003699038    0.004676955    0.000505590    0.008547523    0.769107063
667	 201483	 45403	 19533280	 9	 28	 2	 4     0.470066056    0.006560794    0.004619909    0.003699074    0.004658375    0.000510038    0.008527189    0.769397044
668	 203274	 45802	 19736554	 9	 28	 2	 4     0.470066436    0.006548727    0.004619971    0.003699113    0.004641303    0.000501080    0.008506207    0.769876304
669	 205083	 46205	 19941637	 9	 28	 2	 4     0.470066797    0.006537336    0.004620033    0.003699154    0.004625155    0.000500302    0.008486206    0.770348419
670	 206838	 46599	 20148475	 9	 28	 2	 4     0.470067174    0.006524876    0.004620093    0.003699193    0.004607466    0.000497039    0.008465298    0.770779233
671	 252802	 46599	 20401277	 11	 42	 2	 5     0.470082026    0.005906272    0.003692925    0.002643141    0.004609377    0.000497189    0.007595923    0.777558122
672	 254936	 46988	 20656213	 11	 42	 2	 5     0.470082390    0.005894022    0.003693002    0.002643204    0.004593608    0.000489582    0.007573384    0.778254762
673	 257026	 47370	 20913239	 11	 42	 2	 5     0.470082735    0.005881082    0.003693059    0.002643246    0.004576947    0.000494664    0.007551957    0.778749401
674	 259215	 47769	 21172454	 11	 42	 2	 5     0.470083097    0.005866585    0.003693128    0.002643301    0.004558248    0.000496215    0.007529346    0.779162638
675	 261525	 48190	 21433979	 11	 42	 2	 5     0.470083460    0.005852992    0.003693199    0.002643358    0.004540682    0.000486332    0.007506703    0.779702020
676	 263648	 48578	 21697627	 11	 42	 2	 5     0.470083805    0.005838861    0.003693266    0.002643410    0.004522398    0.000491526    0.007485023    0.780072568
677	 265991	 49006	 21963618	 11	 42	 2	 5     0.470084154    0.005824938    0.003693341    0.002643468    0.004504346    0.000481648    0.007463083    0.780500185
678	 268180	 49404	 22231798	 11	 42	 2	 5     0.470084487    0.005811171    0.003693398    0.002643511    0.004486482    0.000492155    0.007442066    0.780854542
679	 270512	 49829	 22502310	 11	 42	 2	 5     0.470084831    0.005796668    0.003693461    0.002643559    0.004467629    0.000479577    0.007420340    0.781186291
680	 272723	 50233	 22775033	 11	 42	 2	 5     0.470085169    0.005781531    0.003693528    0.002643611    0.004447915    0.000476278    0.007398859    0.781408451
681	 275077	 50663	 23050110	 11	 42	 2	 5     0.470085507    0.005767287    0.003693589    0.002643655    0.004429334    0.000470892    0.007377398    0.781750858
682	 277255	 51061	 23327365	 11	 42	 2	 5     0.470085819    0.005754146    0.003693640    0.002643690    0.004412167    0.000474375    0.007357459    0.782083303
683	 279499	 51469	 23606864	 11	 42	 2	 5     0.470086137    0.005741344    0.003693678    0.002643713    0.004395426    0.000467677    0.007337137    0.782504689
684	 281622	 51856	 23888486	 11	 42	 2	 5     0.470086447    0.005728434    0.003693709    0.002643733    0.004378523    0.000470990    0.007317214    0.782870891
685	 283833	 52259	 24172319	 11	 42	 2	 5     0.470086765    0.005715058    0.003693748    0.002643761    0.004360976    0.000466709    0.007296788    0.783229188
686	 285945	 52645	 24458264	 11	 42	 2	 5     0.470087078    0.005701327    0.003693794    0.002643796    0.004342927    0.000461841    0.007276549    0.783520714
687	 288123	 53043	 24746387	 11	 42	 2	 5     0.470087379    0.005688632    0.003693838    0.002643827    0.004326210    0.000463965    0.007257075    0.783873981
688	 290378	 53455	 25036765	 11	 42	 2	 5     0.470087681    0.005676622    0.003693873    0.002643853    0.004310375    0.000455431    0.007237486    0.784336103
689	 292523	 53845	 25329288	 11	 42	 2	 5     0.470087972    0.005664068    0.003693906    0.002643875    0.004293800    0.000456701    0.007218576    0.784651713
690	 294591	 54223	 25623879	 11	 42	 2	 5     0.470088265    0.005651243    0.003693947    0.002643902    0.004276832    0.000457423    0.007199517    0.784947494
691	 296802	 54628	 25920681	 11	 42	 2	 5     0.470088556    0.005638396    0.003693982    0.002643927    0.004259813    0.000452784    0.007180480    0.785239493
692	 298793	 54991	 26219474	 11	 42	 2	 5     0.470088839    0.005625434    0.003694017    0.002643952    0.004242611    0.000460325    0.007161884    0.785468453
693	 301048	 55403	 26520522	 11	 42	 2	 5     0.470089141    0.005612571    0.003694063    0.002643982    0.004225500    0.000456875    0.007142061    0.785847549
694	 303171	 55790	 26823693	 11	 42	 2	 5     0.470089432    0.005599125    0.003694100    0.002644008    0.004207591    0.000454173    0.007122859    0.786078392
695	 305360	 56188	 27129053	 11	 42	 2	 5     0.470089719    0.005585507    0.003694135    0.002644031    0.004189422    0.000450877    0.007103884    0.786260956
696	 307604	 56597	 27436657	 11	 42	 2	 5     0.470090008    0.005572538    0.003694181    0.002644068    0.004172074    0.000450786    0.007084776    0.786551018
697	 309892	 57014	 27746549	 11	 42	 2	 5     0.470090300    0.005559740    0.003694221    0.002644094    0.004154929    0.000447985    0.007065382    0.786898687
698	 312114	 57422	 28058663	 11	 42	 2	 5     0.470090581    0.005546733    0.003694253    0.002644116    0.004137480    0.000438528    0.007046620    0.787147967
699	 314193	 57804	 28372856	 11	 42	 2	 5     0.470090851    0.005533864    0.003694286    0.002644139    0.004120182    0.000439852    0.007028580    0.787337399
700	 316294	 58188	 28689150	 11	 42	 2	 5     0.470091121    0.005521393    0.003694316    0.002644161    0.004103390    0.000436314    0.007010517    0.787587063
701	 318373	 58569	 29007523	 11	 42	 2	 5     0.470091388    0.005509779    0.003694340    0.002644176    0.004087728    0.000438982    0.006992608    0.787943360
702	 320595	 58974	 29328118	 11	 42	 2	 5     0.470091667    0.005497999    0.003694373    0.002644197    0.004071806    0.000436939    0.006973821    0.788376883
703	 322696	 59357	 29650814	 11	 42	 2	 5     0.470091940    0.005485290    0.003694403    0.002644218    0.004054602    0.000438646    0.006955421    0.788635214
704	 324929	 59766	 29975743	 11	 42	 2	 5     0.470092213    0.005473054    0.003694435    0.002644243    0.004038004    0.000432000    0.006936913    0.788975461
705	 327140	 60169	 30302883	 11	 42	 2	 5     0.470092480    0.005461307    0.003694461    0.002644263    0.004022043    0.000435688    0.006918816    0.789341226
706	 329296	 60565	 30632179	 11	 42	 2	 5     0.470092755    0.005448678    0.003694484    0.002644279    0.004004857    0.000429978    0.006900101    0.789651941
707	 331463	 60960	 30963642	 11	 42	 2	 5     0.470093016    0.005436539    0.003694513    0.002644302    0.003988299    0.000433035    0.006882300    0.789930543
708	 333828	 61392	 31297470	 11	 42	 2	 5     0.470093287    0.005424204    0.003694535    0.002644318    0.003971449    0.000419467    0.006863778    0.790265119
709	 335951	 61780	 31633421	 11	 42	 2	 5     0.470093538    0.005411690    0.003694554    0.002644331    0.003954322    0.000437509    0.006846537    0.790427306
710	 338360	 62219	 31971781	 11	 42	 2	 5     0.470093811    0.005399941    0.003694583    0.002644351    0.003938200    0.000419384    0.006827740    0.790882637
711	 340461	 62601	 32312242	 11	 42	 2	 5     0.470094065    0.005388263    0.003694605    0.002644368    0.003922151    0.000422746    0.006810282    0.791195271
712	 342672	 63003	 32654914	 11	 42	 2	 5     0.470094323    0.005376083    0.003694630    0.002644388    0.003905379    0.000421644    0.006792434    0.791481102
713	 344971	 63421	 32999885	 11	 42	 2	 5     0.470094572    0.005364458    0.003694653    0.002644406    0.003889338    0.000420835    0.006775188    0.791779889
714	 347270	 63842	 33347155	 11	 42	 2	 5     0.470094822    0.005353687    0.003694682    0.002644430    0.003874441    0.000421192    0.006757807    0.792222578
715	 349525	 64254	 33696680	 11	 42	 2	 5     0.470095075    0.005342141    0.003694718    0.002644462    0.003858437    0.000409372    0.006740177    0.792581731
716	 351791	 64669	 34048471	 11	 42	 2	 5     0.470095310    0.005331585    0.003694744    0.002644484    0.003843783    0.000413612    0.006723774    0.792945304
717	 353991	 65071	 34402462	 11	 42	 2	 5     0.470095553    0.005320186    0.003694768    0.002644504    0.003827933    0.000414842    0.006706774    0.793255674
718	 356323	 65496	 34758785	 11	 42	 2	 5     0.470095803    0.005309028    0.003694792    0.002644525    0.003812387    0.000412146    0.006689233    0.793667748
719	 358611	 65912	 35117396	 11	 42	 2	 5     0.470096042    0.005297854    0.003694813    0.002644542    0.003796790    0.000407941    0.006672413    0.793993688
720	 360965	 66340	 35478361	 11	 42	 2	 5     0.470096276    0.005286832    0.003694830    0.002644553    0.003781378    0.000407483    0.006655878    0.794310222
721	 363231	 66752	 35841592	 11	 42	 2	 5     0.470096511    0.005275698    0.003694848    0.002644568    0.003765778    0.000417313    0.006639266    0.794620592
722	 365706	 67203	 36207298	 11	 42	 2	 5     0.470096763    0.005264805    0.003694872    0.002644584    0.003750479    0.000400036    0.006621417    0.795117534
723	 367873	 67600	 36575171	 11	 42	 2	 5     0.470096986    0.005253477    0.003694891    0.002644598    0.003734541    0.000399753    0.006605549    0.795312662
724	 370150	 68019	 36945321	 11	 42	 2	 5     0.470097215    0.005242469    0.003694908    0.002644612    0.003719024    0.000399967    0.006589248    0.795609644
725	 372537	 68454	 37317858	 11	 42	 2	 5     0.470097442    0.005231945    0.003694928    0.002644627    0.003704154    0.000397454    0.006572982    0.795977390
726	 374825	 68871	 37692683	 11	 42	 2	 5     0.470097672    0.005221241    0.003694947    0.002644641    0.003689000    0.000394543    0.006556564    0.796337886
727	 442975	 68871	 38135658	 13	 58	 4	 6     0.470105316    0.004772103    0.003026246    0.002331871    0.003689824    0.000394618    0.005983427    0.797553516


==> data/lshaped/criterionA/varth1_thX0.1_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.016001621    0.145571194    0.738866350
12	 47	 124	 528	 1	 1	 1	 0     0.447349429    0.106706251    0.063764494    0.063764494    0.085558829    0.016029999    0.144614306    0.737867878
13	 48	 126	 576	 1	 1	 1	 0     0.447660793    0.105833634    0.063676433    0.063676433    0.084534430    0.016002879    0.143647569    0.736758961
14	 49	 128	 625	 1	 1	 1	 0     0.447970874    0.104946397    0.063556940    0.063556940    0.083512045    0.016031041    0.142677628    0.735549076
15	 50	 130	 675	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.014863479    0.141697550    0.734246494
16	 51	 132	 726	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.015389561    0.140815338    0.734143492
17	 52	 134	 778	 1	 1	 1	 0     0.448858051    0.102663815    0.063655168    0.063655168    0.080547368    0.014863769    0.139861573    0.734038756
18	 53	 136	 831	 1	 1	 1	 0     0.449135610    0.102128404    0.063974239    0.063974239    0.079608465    0.015389760    0.138967671    0.734907646
19	 54	 138	 885	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.012177541    0.138001112    0.735890848
20	 56	 142	 941	 1	 1	 1	 0     0.449634780    0.101643547    0.065226934    0.065226934    0.077954203    0.012194796    0.137343999    0.740065439
21	 58	 146	 999	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.014669268    0.136682244    0.741058589
22	 60	 151	 1059	 1	 1	 1	 0     0.450174841    0.100960550    0.065605169    0.065605169    0.076739783    0.015579225    0.135563349    0.744748121
23	 62	 156	 1121	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.012677623    0.134287609    0.748593808
24	 63	 158	 1184	 1	 1	 1	 0     0.450768814    0.100226619    0.065739380    0.065739380    0.075655198    0.011076864    0.133575018    0.750339546
25	 64	 160	 1248	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.010658648    0.133012693    0.750730257
26	 65	 162	 1313	 1	 1	 1	 0     0.451083292    0.099707292    0.066256283    0.066256283    0.074509389    0.010659226    0.132509142    0.752455943
27	 66	 164	 1379	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.010579252    0.132003616    0.751612667
28	 67	 166	 1446	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.010585888    0.131524634    0.755271480
29	 68	 168	 1514	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.009573766    0.131043296    0.757258510
30	 69	 170	 1583	 1	 1	 1	 0     0.451637028    0.098938692    0.066959761    0.066959761    0.072837183    0.009828156    0.130609357    0.757516107
31	 71	 174	 1654	 1	 1	 1	 0     0.451760469    0.098698774    0.066885200    0.066885200    0.072579735    0.009609666    0.130181752    0.758161359
32	 72	 176	 1726	 1	 1	 1	 0     0.451887066    0.098379838    0.066822696    0.066822696    0.072203323    0.009951718    0.129741623    0.758275066
33	 74	 180	 1800	 1	 1	 1	 0     0.452012384    0.098191989    0.066845878    0.066845878    0.071925623    0.012460031    0.129304347    0.759386605
34	 76	 184	 1876	 1	 1	 1	 0     0.452282712    0.097254254    0.066675444    0.066675444    0.070800955    0.012464616    0.128355591    0.757693944
35	 78	 188	 1954	 1	 1	 1	 0     0.452553068    0.096504092    0.066791255    0.066791255    0.069656069    0.009438040    0.127399097    0.757494316
36	 79	 190	 2033	 1	 1	 1	 0     0.452674456    0.096120210    0.066715623    0.066715623    0.069196246    0.009440424    0.126967109    0.757048114
37	 80	 192	 2113	 1	 1	 1	 0     0.452795872    0.095804217    0.066740311    0.066740311    0.068732662    0.011439494    0.126533426    0.757145521
38	 82	 196	 2195	 1	 1	 1	 0     0.452998917    0.095474470    0.066869689    0.066869689    0.068145574    0.011442218    0.125804574    0.758910962
39	 84	 200	 2279	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.009096665    0.125071068    0.766228735
40	 168	 200	 2447	 2	 3	 2	 1     0.458497881    0.074452610    0.021997183    0.021841845    0.071128862    0.012012231    0.103992800    0.715940042
41	 172	 204	 2619	 2	 3	 2	 1     0.458774190    0.074036949    0.022360297    0.022198189    0.070579649    0.011491718    0.102766981    0.720435182
42	 174	 206	 2793	 2	 3	 2	 1     0.458978128    0.073384772    0.022529313    0.022365344    0.069840925    0.011652459    0.101852283    0.720501980
43	 178	 210	 2971	 2	 3	 2	 1     0.459244862    0.073040000    0.022920602    0.022749070    0.069350469    0.011386971    0.100642766    0.725735218
44	 180	 212	 3151	 2	 3	 2	 1     0.459447652    0.072371199    0.023107347    0.022933845    0.068583095    0.009172987    0.099712908    0.725795684
45	 182	 214	 3333	 2	 3	 2	 1     0.459561460    0.072002607    0.023108102    0.022932397    0.068193775    0.010318831    0.099187064    0.725927390
46	 186	 218	 3519	 2	 3	 2	 1     0.459729875    0.071671144    0.023283043    0.023107927    0.067783868    0.009953063    0.098403514    0.728339273
47	 188	 220	 3707	 2	 3	 2	 1     0.459853196    0.071162039    0.023380398    0.023205263    0.067211552    0.009067921    0.097825597    0.727437816
48	 190	 222	 3897	 2	 3	 2	 1     0.459972922    0.070758758    0.023364369    0.023189899    0.066790030    0.010093474    0.097261095    0.727513485
49	 194	 226	 4091	 2	 3	 2	 1     0.460124865    0.070264712    0.023345363    0.023169994    0.066273099    0.009998028    0.096539724    0.727832116
50	 196	 228	 4287	 2	 3	 2	 1     0.460258287    0.069632825    0.023334667    0.023158877    0.065606582    0.008499594    0.095901608    0.726086105
51	 198	 230	 4485	 2	 3	 2	 1     0.460370049    0.069232560    0.023417370    0.023240794    0.065151931    0.008441152    0.095363660    0.725984721
52	 200	 233	 4685	 2	 3	 2	 1     0.460462862    0.068851968    0.023427173    0.023250560    0.064743811    0.008425504    0.094914501    0.725410424
53	 202	 235	 4887	 2	 3	 2	 1     0.460572773    0.068458835    0.023509421    0.023332027    0.064295561    0.008388649    0.094379714    0.725355392
54	 204	 238	 5091	 2	 3	 2	 1     0.460664485    0.068078956    0.023519288    0.023341862    0.063887302    0.008383167    0.093931050    0.724775840
55	 206	 240	 5297	 2	 3	 2	 1     0.460755400    0.067769861    0.023529341    0.023348520    0.063554104    0.008431488    0.093484070    0.724934858
56	 208	 242	 5505	 2	 3	 2	 1     0.460856705    0.067395649    0.023505579    0.023324825    0.063163765    0.008366810    0.092983370    0.724814004
57	 210	 244	 5715	 2	 3	 2	 1     0.460965365    0.067118608    0.023565371    0.023383161    0.062845690    0.008275761    0.092443182    0.726052548
58	 212	 246	 5927	 2	 3	 2	 1     0.461072436    0.066742032    0.023657209    0.023474065    0.062408616    0.009129481    0.091907663    0.726185722
59	 214	 249	 6141	 2	 3	 2	 1     0.461180868    0.066280741    0.023668806    0.023485619    0.061910615    0.009969131    0.091362008    0.725473772
60	 218	 253	 6359	 2	 3	 2	 1     0.461349748    0.065945195    0.023861755    0.023679972    0.061476706    0.009019580    0.090505356    0.728633060
61	 220	 255	 6579	 2	 3	 2	 1     0.461451596    0.065518382    0.023969633    0.023788358    0.060976348    0.010206447    0.089984633    0.728106340
62	 224	 260	 6803	 2	 3	 2	 1     0.461608797    0.064908558    0.024037347    0.023855928    0.060293672    0.008294513    0.089174704    0.727880831
63	 228	 264	 7031	 2	 3	 2	 1     0.461704516    0.064565351    0.024032894    0.023849928    0.059925826    0.007576926    0.088677784    0.728089358
64	 230	 266	 7261	 2	 3	 2	 1     0.461772997    0.064157562    0.024028264    0.023845508    0.059488111    0.008397775    0.088320489    0.726417657
65	 234	 270	 7495	 2	 3	 2	 1     0.461873720    0.063770567    0.024024010    0.023839484    0.059072262    0.007377775    0.087792236    0.726380487
66	 236	 272	 7731	 2	 3	 2	 1     0.461946029    0.063394496    0.024011496    0.023826536    0.058671204    0.009023906    0.087410958    0.725246553
67	 240	 276	 7971	 2	 3	 2	 1     0.462082293    0.063006376    0.024011289    0.023824500    0.058251707    0.008696365    0.086687738    0.726819931
68	 242	 278	 8213	 2	 3	 2	 1     0.462181547    0.062500722    0.024011521    0.023825991    0.057704308    0.007310345    0.086156988    0.725428353
69	 244	 280	 8457	 2	 3	 2	 1     0.462249817    0.062196944    0.024066138    0.023880581    0.057352253    0.008336023    0.085789953    0.724991007
70	 246	 283	 8703	 2	 3	 2	 1     0.462332870    0.061778477    0.024072620    0.023887233    0.056895423    0.007229589    0.085341239    0.723899456
71	 248	 285	 8951	 2	 3	 2	 1     0.462415460    0.061535370    0.024122154    0.023935954    0.056610277    0.007951556    0.084892589    0.724861511
72	 250	 288	 9201	 2	 3	 2	 1     0.462496366    0.061194200    0.024126584    0.023940316    0.056237337    0.007206593    0.084450704    0.724614451
73	 252	 290	 9453	 2	 3	 2	 1     0.462577631    0.060905440    0.024174790    0.023987686    0.055902166    0.008116021    0.084004435    0.725026485
74	 254	 293	 9707	 2	 3	 2	 1     0.462661325    0.060488707    0.024181316    0.023994162    0.055444997    0.007288187    0.083542253    0.724049269
75	 256	 295	 9963	 2	 3	 2	 1     0.462730008    0.060233324    0.024236118    0.024048900    0.055142215    0.008214337    0.083160982    0.724297890
76	 258	 298	 10221	 2	 3	 2	 1     0.462810421    0.059854845    0.024242124    0.024055116    0.054725879    0.007141185    0.082712296    0.723651104
77	 260	 300	 10481	 2	 3	 2	 1     0.462874264    0.059635862    0.024298498    0.024111761    0.054461170    0.006853771    0.082354266    0.724138106
78	 262	 303	 10743	 2	 3	 2	 1     0.462929659    0.059383413    0.024292622    0.024106005    0.054187252    0.006825976    0.082042306    0.723814529
79	 264	 306	 11007	 2	 3	 2	 1     0.462984618    0.059132563    0.024286777    0.024100282    0.053914863    0.006819197    0.081731590    0.723497026
80	 266	 308	 11273	 2	 3	 2	 1     0.463038533    0.058773088    0.024283407    0.024097042    0.053521884    0.008959851    0.081425590    0.721801198
81	 270	 313	 11543	 2	 3	 2	 1     0.463162046    0.058498697    0.024292614    0.024106183    0.053216224    0.009377388    0.080720064    0.724710738
82	 274	 318	 11817	 2	 3	 2	 1     0.463302183    0.058197272    0.024300084    0.024113616    0.052881267    0.007491453    0.079911809    0.728268733
83	 276	 320	 12093	 2	 3	 2	 1     0.463374958    0.058021874    0.024302444    0.024115993    0.052687086    0.006801672    0.079488727    0.729938398
84	 278	 322	 12371	 2	 3	 2	 1     0.463428541    0.057656935    0.024299087    0.024112764    0.052286485    0.006421903    0.079175735    0.728214718
85	 280	 324	 12651	 2	 3	 2	 1     0.463481176    0.057372194    0.024308910    0.024122456    0.051967735    0.007186653    0.078867032    0.727454710
86	 286	 330	 12937	 2	 3	 2	 1     0.463550061    0.057150331    0.024337543    0.024150794    0.051709229    0.006413453    0.078461142    0.728390260
87	 288	 332	 13225	 2	 3	 2	 1     0.463603244    0.056934251    0.024384368    0.024197445    0.051448144    0.007520591    0.078146282    0.728559943
88	 290	 334	 13515	 2	 3	 2	 1     0.463671212    0.056537475    0.024387106    0.024200309    0.051007403    0.006410634    0.077741989    0.727245031
89	 292	 336	 13807	 2	 3	 2	 1     0.463724336    0.056311179    0.024434513    0.024247539    0.050733652    0.007552822    0.077424477    0.727304612
90	 294	 338	 14101	 2	 3	 2	 1     0.463792866    0.055903201    0.024437348    0.024250500    0.050279060    0.007005544    0.077012902    0.725893963
91	 298	 342	 14399	 2	 3	 2	 1     0.463875015    0.055697327    0.024434783    0.024248444    0.050051309    0.007168627    0.076516535    0.727912295
92	 302	 346	 14701	 2	 3	 2	 1     0.463963398    0.055441736    0.024429533    0.024243744    0.049769308    0.009325012    0.075978780    0.729700267
93	 308	 352	 15009	 2	 3	 2	 1     0.464048481    0.054897841    0.024455242    0.024269345    0.049149914    0.008758993    0.075457384    0.727534382
94	 314	 358	 15323	 2	 3	 2	 1     0.464127830    0.054427374    0.024465570    0.024278824    0.048618669    0.005634432    0.074967775    0.726010268
95	 316	 360	 15639	 2	 3	 2	 1     0.464170308    0.054171169    0.024472562    0.024285467    0.048328141    0.005520110    0.074704313    0.725141111
96	 318	 362	 15957	 2	 3	 2	 1     0.464217284    0.053938732    0.024470487    0.024283132    0.048068515    0.005389933    0.074411846    0.724867547
97	 322	 366	 16279	 2	 3	 2	 1     0.464252816    0.053750308    0.024507162    0.024319362    0.047838213    0.004932237    0.074189837    0.724496920
98	 324	 369	 16603	 2	 3	 2	 1     0.464286660    0.053638365    0.024526807    0.024338397    0.047702305    0.004858145    0.073977744    0.725060836
99	 326	 371	 16929	 2	 3	 2	 1     0.464320552    0.053437297    0.024526839    0.024338421    0.047476088    0.004849541    0.073764725    0.724428882
100	 328	 374	 17257	 2	 3	 2	 1     0.464353196    0.053333758    0.024545566    0.024356598    0.047349815    0.005417543    0.073558949    0.725047855
101	 332	 378	 17589	 2	 3	 2	 1     0.464386346    0.053123652    0.024559178    0.024370196    0.047105936    0.005430459    0.073349375    0.724255014
102	 338	 384	 17927	 2	 3	 2	 1     0.464433702    0.053173226    0.024558957    0.024369035    0.047161950    0.005208790    0.073048926    0.727912497
103	 340	 386	 18267	 2	 3	 2	 1     0.464464015    0.052973295    0.024551426    0.024361273    0.046940361    0.004765809    0.072855940    0.727096442
104	 342	 388	 18609	 2	 3	 2	 1     0.464493347    0.052771907    0.024553505    0.024363601    0.046711878    0.004742755    0.072668699    0.726198595
105	 344	 391	 18953	 2	 3	 2	 1     0.464523691    0.052654572    0.024563681    0.024373767    0.046573915    0.005268182    0.072474478    0.726525720
106	 348	 395	 19301	 2	 3	 2	 1     0.464566932    0.052452148    0.024568806    0.024378600    0.046342223    0.005545736    0.072196781    0.726516441
107	 352	 399	 19653	 2	 3	 2	 1     0.464601540    0.052263474    0.024565715    0.024375548    0.046130211    0.005675535    0.071973734    0.726146488
108	 356	 403	 20009	 2	 3	 2	 1     0.464634191    0.052064050    0.024567161    0.024377090    0.045903375    0.004649332    0.071762653    0.725503419
109	 358	 406	 20367	 2	 3	 2	 1     0.464664390    0.051969876    0.024585443    0.024394834    0.045786724    0.004592011    0.071566852    0.726172455
110	 360	 409	 20727	 2	 3	 2	 1     0.464693185    0.051876260    0.024595407    0.024404724    0.045675073    0.006323102    0.071379643    0.726765472
111	 368	 417	 21095	 2	 3	 2	 1     0.464749154    0.051660286    0.024597108    0.024406446    0.045428706    0.006273362    0.071014317    0.727462963
112	 374	 424	 21469	 2	 3	 2	 1     0.464805605    0.051465746    0.024601993    0.024411342    0.045204700    0.006131334    0.070643888    0.728523688
113	 380	 431	 21849	 2	 3	 2	 1     0.464857477    0.051301647    0.024624156    0.024433289    0.045005665    0.006339774    0.070301749    0.729734999
114	 388	 439	 22237	 2	 3	 2	 1     0.464904466    0.051033924    0.024639110    0.024448984    0.044692008    0.005978577    0.069990336    0.729156719
115	 392	 444	 22629	 2	 3	 2	 1     0.464948902    0.050853752    0.024646007    0.024455813    0.044482339    0.005996102    0.069694537    0.729666263
116	 396	 448	 23025	 2	 3	 2	 1     0.464996975    0.050581831    0.024641694    0.024451485    0.044173618    0.006949435    0.069373069    0.729127769
117	 402	 455	 23427	 2	 3	 2	 1     0.465067528    0.050297395    0.024639033    0.024448998    0.043849128    0.005854670    0.068898501    0.730021619
118	 406	 460	 23833	 2	 3	 2	 1     0.465121564    0.050158912    0.024640825    0.024450801    0.043689200    0.004587276    0.068532768    0.731896777
119	 408	 462	 24241	 2	 3	 2	 1     0.465148658    0.050082962    0.024641526    0.024451511    0.043601585    0.006742343    0.068348634    0.732757312
120	 416	 470	 24657	 2	 3	 2	 1     0.465197257    0.049900595    0.024653265    0.024461825    0.043385319    0.005774471    0.068017070    0.733648110
121	 422	 476	 25079	 2	 3	 2	 1     0.465251138    0.049576038    0.024682992    0.024491552    0.042994574    0.005778824    0.067647528    0.732858083
122	 428	 482	 25507	 2	 3	 2	 1     0.465305584    0.049258714    0.024678910    0.024487437    0.042630650    0.004889997    0.067272007    0.732231965
123	 432	 486	 25939	 2	 3	 2	 1     0.465342211    0.049143713    0.024678437    0.024486847    0.042497992    0.005760651    0.067018177    0.733289318
124	 436	 490	 26375	 2	 3	 2	 1     0.465386629    0.048823470    0.024676385    0.024484308    0.042128461    0.004756298    0.066709031    0.731886967
125	 440	 496	 26815	 2	 3	 2	 1     0.465415650    0.048766721    0.024697456    0.024505295    0.042050312    0.005537832    0.066506260    0.733265120
126	 448	 504	 27263	 2	 3	 2	 1     0.465451945    0.048694171    0.024707661    0.024514043    0.041960145    0.005369492    0.066251762    0.734986810
127	 456	 512	 27719	 2	 3	 2	 1     0.465488492    0.048541940    0.024713981    0.024520138    0.041779649    0.004582711    0.065994498    0.735545263
128	 460	 516	 28179	 2	 3	 2	 1     0.465515324    0.048418967    0.024720168    0.024526410    0.041633035    0.004611658    0.065804956    0.735795140
129	 466	 522	 28645	 2	 3	 2	 1     0.465541741    0.048308098    0.024741202    0.024547267    0.041491508    0.004813582    0.065617809    0.736204060
130	 474	 530	 29119	 2	 3	 2	 1     0.465568124    0.048086931    0.024744534    0.024550569    0.041231795    0.004582010    0.065430355    0.734933049
131	 480	 536	 29599	 2	 3	 2	 1     0.465598325    0.047960971    0.024754959    0.024560906    0.041078544    0.004402081    0.065215097    0.735427435
132	 484	 540	 30083	 2	 3	 2	 1     0.465628075    0.047856110    0.024749871    0.024555530    0.040959139    0.005054325    0.065002351    0.736221215
133	 490	 546	 30573	 2	 3	 2	 1     0.465661803    0.047709900    0.024752789    0.024558574    0.040786443    0.004319397    0.064760284    0.736715415
134	 494	 552	 31067	 2	 3	 2	 1     0.465688990    0.047659917    0.024771505    0.024576462    0.040716584    0.004353907    0.064564494    0.738175326
135	 500	 558	 31567	 2	 3	 2	 1     0.465718002    0.047526544    0.024796963    0.024601506    0.040544827    0.004242088    0.064354891    0.738507094
136	 504	 564	 32071	 2	 3	 2	 1     0.465743910    0.047485488    0.024817636    0.024621906    0.040484028    0.004420172    0.064167125    0.740028293
137	 510	 571	 32581	 2	 3	 2	 1     0.465772899    0.047462408    0.024832631    0.024635623    0.040447752    0.004207855    0.063956357    0.742106186
138	 514	 575	 33095	 2	 3	 2	 1     0.465796218    0.047291323    0.024834944    0.024637719    0.040245432    0.004421075    0.063786303    0.741402478
139	 522	 583	 33617	 2	 3	 2	 1     0.465820790    0.047222222    0.024840673    0.024643357    0.040160668    0.004079047    0.063606615    0.742410556
140	 526	 587	 34143	 2	 3	 2	 1     0.465844830    0.047088240    0.024855568    0.024658271    0.039993788    0.004344941    0.063430309    0.742361824
141	 532	 594	 34675	 2	 3	 2	 1     0.465867373    0.047015131    0.024877076    0.024679547    0.039894280    0.004635347    0.063264526    0.743151556
142	 538	 600	 35213	 2	 3	 2	 1     0.465897659    0.046892607    0.024875856    0.024677814    0.039750577    0.004646803    0.063041105    0.743841760
143	 546	 608	 35759	 2	 3	 2	 1     0.465927804    0.046747909    0.024889536    0.024691020    0.039571176    0.005393839    0.062817918    0.744181124
144	 560	 622	 36319	 2	 3	 2	 1     0.465966134    0.046495451    0.024899110    0.024700506    0.039266542    0.004273948    0.062532962    0.743535087
145	 568	 631	 36887	 2	 3	 2	 1     0.465994854    0.046450211    0.024940609    0.024741433    0.039186581    0.005316582    0.062318581    0.745366957
146	 578	 643	 37465	 2	 3	 2	 1     0.466029143    0.046272666    0.024947119    0.024747888    0.038971796    0.005042496    0.062061639    0.745592072
147	 588	 653	 38053	 2	 3	 2	 1     0.466065481    0.046189869    0.024990856    0.024790367    0.038845349    0.004373122    0.061788165    0.747552044
148	 594	 659	 38647	 2	 3	 2	 1     0.466092457    0.046141009    0.025011914    0.024811237    0.038773662    0.004037149    0.061584344    0.749232778
149	 598	 663	 39245	 2	 3	 2	 1     0.466116120    0.046012368    0.025036347    0.024835550    0.038604654    0.004800875    0.061404986    0.749326239
150	 606	 672	 39851	 2	 3	 2	 1     0.466157858    0.045828782    0.025071215    0.024869490    0.038362891    0.005218065    0.061087320    0.750217589
151	 616	 683	 40467	 2	 3	 2	 1     0.466190235    0.045677535    0.025086942    0.024885335    0.038171751    0.005277263    0.060839745    0.750784456
152	 628	 695	 41095	 2	 3	 2	 1     0.466232699    0.045529053    0.025123121    0.024921130    0.037970034    0.004132622    0.060513470    0.752378823
153	 634	 701	 41729	 2	 3	 2	 1     0.466262159    0.045421372    0.025169070    0.024966294    0.037810302    0.004015371    0.060286057    0.753430796
154	 640	 707	 42369	 2	 3	 2	 1     0.466286521    0.045293751    0.025189042    0.024986334    0.037643539    0.005156104    0.060097334    0.753673220
155	 650	 717	 43019	 2	 3	 2	 1     0.466322534    0.045230502    0.025187795    0.024984484    0.037568249    0.005037325    0.059817250    0.756144796
156	 660	 727	 43679	 2	 3	 2	 1     0.466354733    0.045094798    0.025202450    0.024998920    0.037394883    0.003821991    0.059565699    0.757059820
157	 664	 733	 44343	 2	 3	 2	 1     0.466371979    0.044989890    0.025203021    0.024999514    0.037267921    0.004416719    0.059430521    0.757016576
158	 672	 741	 45015	 2	 3	 2	 1     0.466398398    0.044830354    0.025214597    0.025011039    0.037067299    0.006027657    0.059222829    0.756977575
159	 688	 758	 45703	 2	 3	 2	 1     0.466441833    0.044653049    0.025224738    0.025021031    0.036845724    0.003972635    0.058879760    0.758376885
160	 692	 766	 46395	 2	 3	 2	 1     0.466460751    0.044540119    0.025224800    0.025021128    0.036708741    0.004868507    0.058729695    0.758391802
161	 700	 775	 47095	 2	 3	 2	 1     0.466497964    0.044379543    0.025226538    0.025022560    0.036512541    0.004359891    0.058433373    0.759489663
162	 706	 781	 47801	 2	 3	 2	 1     0.466518403    0.044250978    0.025228945    0.025024971    0.036354495    0.004943499    0.058269964    0.759413162
163	 716	 792	 48517	 2	 3	 2	 1     0.466547597    0.044096195    0.025234520    0.025030457    0.036162044    0.003784749    0.058035756    0.759810807
164	 720	 797	 49237	 2	 3	 2	 1     0.466563896    0.043979905    0.025234837    0.025030802    0.036019926    0.004812012    0.057904584    0.759523720
165	 728	 805	 49965	 2	 3	 2	 1     0.466592452    0.043783644    0.025251585    0.025047490    0.035768212    0.004097782    0.057674029    0.759157028
166	 736	 814	 50701	 2	 3	 2	 1     0.466617852    0.043687239    0.025274452    0.025069967    0.035633929    0.003798447    0.057468159    0.760199034
167	 742	 820	 51443	 2	 3	 2	 1     0.466638220    0.043565202    0.025280786    0.025076199    0.035479694    0.004449628    0.057302540    0.760266505
168	 752	 830	 52195	 2	 3	 2	 1     0.466665784    0.043536752    0.025303264    0.025097649    0.035428712    0.003738594    0.057077630    0.762763847
169	 756	 834	 52951	 2	 3	 2	 1     0.466686077    0.043413077    0.025306124    0.025100626    0.035274571    0.004933196    0.056911468    0.762817742
170	 766	 844	 53717	 2	 3	 2	 1     0.466727985    0.043190105    0.025310694    0.025105309    0.034996484    0.003837752    0.056566754    0.763524537
171	 770	 848	 54487	 2	 3	 2	 1     0.466747360    0.043062987    0.025311609    0.025105618    0.034838819    0.003504791    0.056406661    0.763437976
172	 774	 852	 55261	 2	 3	 2	 1     0.466764745    0.042970088    0.025319908    0.025113797    0.034717873    0.004314755    0.056262621    0.763741313
173	 784	 862	 56045	 2	 3	 2	 1     0.466791172    0.042872246    0.025344815    0.025138458    0.034578459    0.003490146    0.056042945    0.764989170
174	 788	 866	 56833	 2	 3	 2	 1     0.466806954    0.042760662    0.025350915    0.025144587    0.034435524    0.004685441    0.055911330    0.764794229
175	 798	 876	 57631	 2	 3	 2	 1     0.466839397    0.042537377    0.025356203    0.025149354    0.034153937    0.004086619    0.055639796    0.764513537
176	 804	 882	 58435	 2	 3	 2	 1     0.466863476    0.042369981    0.025370288    0.025163299    0.033934699    0.004583308    0.055437391    0.764285276
177	 814	 892	 59249	 2	 3	 2	 1     0.466891298    0.042224706    0.025389154    0.025182231    0.033738949    0.003642363    0.055202582    0.764904558
178	 820	 898	 60069	 2	 3	 2	 1     0.466909572    0.042126927    0.025405508    0.025198463    0.033604139    0.003620264    0.055047804    0.765278966
179	 826	 904	 60895	 2	 3	 2	 1     0.466928302    0.042013322    0.025412266    0.025205145    0.033456479    0.004315564    0.054888710    0.765427387
180	 836	 914	 61731	 2	 3	 2	 1     0.466954510    0.041866342    0.025420970    0.025213834    0.033265070    0.004094381    0.054665300    0.765866869
181	 844	 922	 62575	 2	 3	 2	 1     0.466975926    0.041810805    0.025424739    0.025217162    0.033192259    0.003472581    0.054482049    0.767423516
182	 848	 926	 63423	 2	 3	 2	 1     0.466990204    0.041696068    0.025430240    0.025222667    0.033043381    0.003544354    0.054359536    0.767042386
183	 854	 932	 64277	 2	 3	 2	 1     0.467007392    0.041582209    0.025430334    0.025222662    0.032899516    0.004153265    0.054211673    0.767034223
184	 862	 940	 65139	 2	 3	 2	 1     0.467032700    0.041425767    0.025435496    0.025227839    0.032697550    0.004277854    0.053993208    0.767240347
185	 870	 948	 66009	 2	 3	 2	 1     0.467061753    0.041236124    0.025439089    0.025231343    0.032454132    0.003515657    0.053741308    0.767307782
186	 874	 952	 66883	 2	 3	 2	 1     0.467079912    0.041101166    0.025439267    0.025231343    0.032282342    0.003817913    0.053583253    0.767052464
187	 880	 958	 67763	 2	 3	 2	 1     0.467099706    0.040996183    0.025442275    0.025234095    0.032146192    0.003673819    0.053410430    0.767568868
188	 886	 964	 68649	 2	 3	 2	 1     0.467116195    0.040891296    0.025448320    0.025240090    0.032007517    0.003479079    0.053266029    0.767680581
189	 894	 972	 69543	 2	 3	 2	 1     0.467132711    0.040810062    0.025454452    0.025246107    0.031898777    0.004271744    0.053120993    0.768247347
190	 902	 980	 70445	 2	 3	 2	 1     0.467159636    0.040625511    0.025462320    0.025253864    0.031656001    0.003911349    0.052883681    0.768205054
191	 914	 992	 71359	 2	 3	 2	 1     0.467182967    0.040527958    0.025468186    0.025259585    0.031525971    0.004456415    0.052677179    0.769364609
192	 924	 1002	 72283	 2	 3	 2	 1     0.467214366    0.040308159    0.025479480    0.025270822    0.031233696    0.003708773    0.052397958    0.769269655
193	 932	 1010	 73215	 2	 3	 2	 1     0.467231118    0.040191152    0.025478740    0.025269771    0.031083154    0.003768186    0.052248363    0.769232743
194	 940	 1018	 74155	 2	 3	 2	 1     0.467251375    0.040087708    0.025478925    0.025269656    0.030949130    0.003351356    0.052066902    0.769926882
195	 944	 1022	 75099	 2	 3	 2	 1     0.467265249    0.039955593    0.025478686    0.025269351    0.030778011    0.003520085    0.051942245    0.769231141
196	 950	 1030	 76049	 2	 3	 2	 1     0.467281664    0.039845490    0.025479231    0.025269812    0.030634488    0.003620493    0.051794360    0.769301708
197	 960	 1040	 77009	 2	 3	 2	 1     0.467300287    0.039700949    0.025483198    0.025273702    0.030442929    0.004111520    0.051626072    0.769009681
198	 972	 1052	 77981	 2	 3	 2	 1     0.467327671    0.039632488    0.025504881    0.025295312    0.030335378    0.003681691    0.051377599    0.771396270
199	 980	 1060	 78961	 2	 3	 2	 1     0.467347687    0.039495135    0.025513879    0.025304445    0.030148096    0.003533917    0.051195204    0.771461612
200	 986	 1066	 79947	 2	 3	 2	 1     0.467364430    0.039364294    0.025521591    0.025312224    0.029969919    0.003649520    0.051042130    0.771211822
201	 996	 1076	 80943	 2	 3	 2	 1     0.467383293    0.039253215    0.025526680    0.025316973    0.029819515    0.003026292    0.050869112    0.771651268
202	 1000	 1080	 81943	 2	 3	 2	 1     0.467395094    0.039176503    0.025527196    0.025317385    0.029718020    0.003343819    0.050760568    0.771790097
203	 1006	 1086	 82949	 2	 3	 2	 1     0.467410586    0.039061695    0.025527691    0.025318084    0.029566079    0.003330751    0.050617720    0.771700020
204	 1012	 1094	 83961	 2	 3	 2	 1     0.467424410    0.038979551    0.025529346    0.025319305    0.029456033    0.004352363    0.050489905    0.772026639
205	 1026	 1108	 84987	 2	 3	 2	 1     0.467447420    0.038815806    0.025532478    0.025322372    0.029236268    0.003300135    0.050276431    0.772047766
206	 1032	 1116	 86019	 2	 3	 2	 1     0.467460884    0.038735289    0.025534113    0.025323485    0.029127851    0.004332128    0.050151082    0.772371953
207	 1046	 1130	 87065	 2	 3	 2	 1     0.467483687    0.038564454    0.025537603    0.025326817    0.028897196    0.003757196    0.049938077    0.772245468
208	 1058	 1142	 88123	 2	 3	 2	 1     0.467507858    0.038462452    0.025544232    0.025333324    0.028755042    0.002968052    0.049711286    0.773716705
209	 1062	 1146	 89185	 2	 3	 2	 1     0.467520958    0.038361954    0.025544334    0.025333432    0.028620385    0.003306767    0.049587933    0.773614688
210	 1072	 1156	 90257	 2	 3	 2	 1     0.467534670    0.038246002    0.025545482    0.025334615    0.028463749    0.003334674    0.049458487    0.773295019
211	 1078	 1162	 91335	 2	 3	 2	 1     0.467548043    0.038136146    0.025547144    0.025336224    0.028314468    0.003373615    0.049331908    0.773052323
212	 1088	 1173	 92423	 2	 3	 2	 1     0.467563056    0.038054102    0.025549966    0.025339115    0.028201311    0.003672246    0.049189409    0.773623898
213	 1098	 1183	 93521	 2	 3	 2	 1     0.467580071    0.037912206    0.025549035    0.025338275    0.028010394    0.003128102    0.049027403    0.773286028
214	 1104	 1191	 94625	 2	 3	 2	 1     0.467592850    0.037826067    0.025549877    0.025339149    0.027892922    0.003328245    0.048905379    0.773454124
215	 1114	 1201	 95739	 2	 3	 2	 1     0.467608078    0.037735966    0.025553171    0.025342434    0.027767582    0.003102437    0.048759567    0.773919223
216	 1120	 1208	 96859	 2	 3	 2	 1     0.467621031    0.037661821    0.025552643    0.025341635    0.027667222    0.003314180    0.048635177    0.774374082
217	 1126	 1214	 97985	 2	 3	 2	 1     0.467637399    0.037572509    0.025553328    0.025342305    0.027544888    0.003276098    0.048477545    0.775049742
218	 1134	 1223	 99119	 2	 3	 2	 1     0.467652231    0.037458100    0.025554021    0.025342916    0.027387977    0.003174284    0.048334256    0.774980385
219	 1144	 1234	 100263	 2	 3	 2	 1     0.467665731    0.037362083    0.025556629    0.025345412    0.027254063    0.003521193    0.048203461    0.775091286
220	 1156	 1246	 101419	 2	 3	 2	 1     0.467686887    0.037315908    0.025565666    0.025354715    0.027182232    0.002931756    0.047997763    0.777450990
221	 1160	 1250	 102579	 2	 3	 2	 1     0.467699177    0.037219112    0.025567226    0.025356451    0.027047722    0.003675536    0.047877860    0.777376274
222	 1174	 1264	 103753	 2	 3	 2	 1     0.467716451    0.037050918    0.025571323    0.025360580    0.026811900    0.003104870    0.047708815    0.776605276
223	 1182	 1272	 104935	 2	 3	 2	 1     0.467731481    0.036919557    0.025576275    0.025365472    0.026625324    0.003277817    0.047561231    0.776253180
224	 1194	 1284	 106129	 2	 3	 2	 1     0.467749263    0.036814835    0.025577999    0.025366784    0.026478257    0.003503409    0.047386039    0.776913129
225	 1204	 1296	 107333	 2	 3	 2	 1     0.467768916    0.036725979    0.025578174    0.025366866    0.026354403    0.002816168    0.047191641    0.778230603
226	 1210	 1302	 108543	 2	 3	 2	 1     0.467779732    0.036651188    0.025577867    0.025366445    0.026250377    0.002693722    0.047084303    0.778416287
227	 1218	 1310	 109761	 2	 3	 2	 1     0.467789193    0.036585704    0.025579239    0.025367601    0.026157528    0.003338786    0.046990215    0.778581328
228	 1228	 1320	 110989	 2	 3	 2	 1     0.467801267    0.036483500    0.025582804    0.025371018    0.026010881    0.003240407    0.046869867    0.778399912
229	 1242	 1334	 112231	 2	 3	 2	 1     0.467817120    0.036392356    0.025583919    0.025371923    0.025881782    0.002849714    0.046711364    0.779089978
230	 1248	 1341	 113479	 2	 3	 2	 1     0.467827519    0.036298583    0.025584767    0.025372637    0.025748919    0.002603545    0.046607099    0.778820903
231	 1254	 1348	 114733	 2	 3	 2	 1     0.467836455    0.036247566    0.025585712    0.025373568    0.025676008    0.002681847    0.046517315    0.779227378
232	 1260	 1354	 115993	 2	 3	 2	 1     0.467847792    0.036204459    0.025585746    0.025373411    0.025615082    0.002823779    0.046403159    0.780215402
233	 1268	 1362	 117261	 2	 3	 2	 1     0.467859331    0.036140162    0.025585904    0.025373356    0.025523966    0.003220791    0.046286675    0.780789760
234	 2536	 1362	 119797	 4	 8	 2	 2     0.468567219    0.027969631    0.011120935    0.010110653    0.025663692    0.003223489    0.038465189    0.727141398
235	 2556	 1372	 122353	 4	 8	 2	 2     0.468583108    0.027812142    0.011121108    0.010111180    0.025491884    0.002928279    0.038271146    0.726713064
236	 2576	 1382	 124929	 4	 8	 2	 2     0.468595458    0.027694783    0.011120878    0.010111300    0.025363894    0.002892902    0.038119628    0.726522906
237	 2600	 1395	 127529	 4	 8	 2	 2     0.468607072    0.027589619    0.011123643    0.010113882    0.025247805    0.002538616    0.037976598    0.726490020
238	 2612	 1403	 130141	 4	 8	 2	 2     0.468615722    0.027503612    0.011125081    0.010115179    0.025153156    0.002856104    0.037869704    0.726269540
239	 2640	 1418	 132781	 4	 8	 2	 2     0.468626941    0.027391380    0.011128675    0.010118291    0.025028790    0.003133632    0.037730625    0.725972084
240	 2672	 1434	 135453	 4	 8	 2	 2     0.468638140    0.027259128    0.011129134    0.010118722    0.024883778    0.003136593    0.037591271    0.725145141
241	 2700	 1448	 138153	 4	 8	 2	 2     0.468652116    0.027127874    0.011133995    0.010124224    0.024737738    0.002613338    0.037416623    0.725021976
242	 2716	 1456	 140869	 4	 8	 2	 2     0.468661145    0.027021568    0.011138707    0.010128972    0.024618983    0.002903439    0.037303365    0.724373471
243	 2744	 1470	 143613	 4	 8	 2	 2     0.468673257    0.026944618    0.011142984    0.010133576    0.024532556    0.002835529    0.037150873    0.725275492
244	 2768	 1482	 146381	 4	 8	 2	 2     0.468685015    0.026870318    0.011144317    0.010135041    0.024450321    0.002785987    0.037002250    0.726180654
245	 2788	 1492	 149169	 4	 8	 2	 2     0.468696519    0.026761513    0.011144533    0.010135445    0.024330597    0.002630284    0.036856238    0.726105385
246	 2812	 1504	 151981	 4	 8	 2	 2     0.468706235    0.026691691    0.011147973    0.010139000    0.024252197    0.002767596    0.036732481    0.726650897
247	 2840	 1519	 154821	 4	 8	 2	 2     0.468717627    0.026611125    0.011151420    0.010142851    0.024161908    0.002902034    0.036586823    0.727341783
248	 2872	 1535	 157693	 4	 8	 2	 2     0.468729639    0.026492377    0.011153357    0.010144722    0.024030161    0.002734546    0.036432608    0.727161136
249	 2904	 1553	 160597	 4	 8	 2	 2     0.468740519    0.026408206    0.011155975    0.010147133    0.023936114    0.002731837    0.036292363    0.727651854
250	 2932	 1568	 163529	 4	 8	 2	 2     0.468752019    0.026291064    0.011156507    0.010147721    0.023806562    0.002853686    0.036143523    0.727407335
251	 2960	 1584	 166489	 4	 8	 2	 2     0.468765334    0.026218162    0.011160860    0.010151769    0.023723979    0.002607904    0.035970423    0.728881106
252	 2988	 1600	 169477	 4	 8	 2	 2     0.468774411    0.026111839    0.011162313    0.010153025    0.023605739    0.002886889    0.035851929    0.728324511
253	 3020	 1616	 172497	 4	 8	 2	 2     0.468786145    0.025991798    0.011167322    0.010157503    0.023470502    0.002565457    0.035698175    0.728098794
254	 3048	 1630	 175545	 4	 8	 2	 2     0.468796101    0.025915640    0.011170731    0.010160553    0.023384507    0.002521119    0.035567191    0.728638939
255	 3068	 1643	 178613	 4	 8	 2	 2     0.468804629    0.025832515    0.011172445    0.010162037    0.023291529    0.002611855    0.035454603    0.728608218
256	 3096	 1657	 181709	 4	 8	 2	 2     0.468814219    0.025724710    0.011172569    0.010162081    0.023171845    0.002531050    0.035327576    0.728176490
257	 3128	 1673	 184837	 4	 8	 2	 2     0.468822308    0.025643337    0.011172913    0.010162415    0.023081307    0.002443956    0.035220068    0.728088803
258	 3152	 1688	 187989	 4	 8	 2	 2     0.468830356    0.025602991    0.011174713    0.010164057    0.023035602    0.002579981    0.035112777    0.729164518
259	 3180	 1702	 191169	 4	 8	 2	 2     0.468838207    0.025530247    0.011179036    0.010168476    0.022952617    0.002839996    0.035007783    0.729273455
260	 3224	 1724	 194393	 4	 8	 2	 2     0.468848520    0.025401169    0.011179274    0.010168665    0.022808840    0.002386080    0.034869401    0.728465877
261	 3252	 1739	 197645	 4	 8	 2	 2     0.468856568    0.025319551    0.011181088    0.010170489    0.022717019    0.002667150    0.034761016    0.728389264
262	 3288	 1758	 200933	 4	 8	 2	 2     0.468865897    0.025218466    0.011181567    0.010171083    0.022604062    0.002852068    0.034634954    0.728121848
263	 3328	 1780	 204261	 4	 8	 2	 2     0.468877895    0.025111941    0.011182303    0.010171871    0.022484788    0.002285462    0.034472155    0.728470293
264	 3348	 1790	 207609	 4	 8	 2	 2     0.468884668    0.025039113    0.011182679    0.010172291    0.022403233    0.002384040    0.034379907    0.728306581
265	 3372	 1802	 210981	 4	 8	 2	 2     0.468892721    0.024959426    0.011185649    0.010175143    0.022312647    0.002452154    0.034269899    0.728319220
266	 3400	 1816	 214381	 4	 8	 2	 2     0.468900449    0.024876878    0.011187147    0.010176619    0.022219514    0.002528146    0.034163995    0.728160668
267	 3436	 1835	 217817	 4	 8	 2	 2     0.468909145    0.024793623    0.011187365    0.010176742    0.022126152    0.002385405    0.034044434    0.728272438
268	 3468	 1851	 221285	 4	 8	 2	 2     0.468916185    0.024703607    0.011189763    0.010178766    0.022024019    0.002412138    0.033947327    0.727704039
269	 3500	 1867	 224785	 4	 8	 2	 2     0.468923601    0.024615540    0.011190796    0.010179709    0.021924664    0.002371903    0.033844736    0.727307783
270	 3536	 1885	 228321	 4	 8	 2	 2     0.468931237    0.024539010    0.011191047    0.010179937    0.021838578    0.002443180    0.033738769    0.727323830
271	 3572	 1903	 231893	 4	 8	 2	 2     0.468939088    0.024450106    0.011190797    0.010179816    0.021738761    0.002310254    0.033629471    0.727044029
272	 3600	 1917	 235493	 4	 8	 2	 2     0.468945736    0.024370680    0.011191961    0.010180849    0.021648789    0.002296932    0.033536635    0.726688284
273	 3632	 1936	 239125	 4	 8	 2	 2     0.468952155    0.024299260    0.011192121    0.010180934    0.021568274    0.002467239    0.033446766    0.726505515
274	 3672	 1957	 242797	 4	 8	 2	 2     0.468961176    0.024220571    0.011194649    0.010183314    0.021478265    0.002211429    0.033320039    0.726907022
275	 3700	 1972	 246497	 4	 8	 2	 2     0.468967870    0.024148663    0.011195852    0.010184582    0.021396514    0.002401048    0.033225690    0.726806960
276	 3736	 1990	 250233	 4	 8	 2	 2     0.468974972    0.024092305    0.011198435    0.010187100    0.021331532    0.002449595    0.033125289    0.727308544
277	 3780	 2013	 254013	 4	 8	 2	 2     0.468982437    0.024009298    0.011200999    0.010189289    0.021236384    0.002433942    0.033019435    0.727126246
278	 3824	 2037	 257837	 4	 8	 2	 2     0.468990492    0.023927939    0.011203871    0.010191858    0.021142837    0.002368598    0.032904830    0.727186233
279	 3868	 2062	 261705	 4	 8	 2	 2     0.468997140    0.023856760    0.011205418    0.010193125    0.021061424    0.002372612    0.032809938    0.727119916
280	 3908	 2085	 265613	 4	 8	 2	 2     0.469004100    0.023778383    0.011206037    0.010193717    0.020972273    0.002516454    0.032710300    0.726938705
281	 3952	 2108	 269565	 4	 8	 2	 2     0.469012647    0.023702726    0.011208347    0.010195703    0.020885215    0.002198786    0.032587524    0.727355850
282	 3988	 2126	 273553	 4	 8	 2	 2     0.469019501    0.023629031    0.011208825    0.010196339    0.020801282    0.002192153    0.032488719    0.727299563
283	 4020	 2143	 277573	 4	 8	 2	 2     0.469026648    0.023588154    0.011212224    0.010199541    0.020753001    0.002312292    0.032385388    0.728357943
284	 4060	 2163	 281633	 4	 8	 2	 2     0.469034349    0.023539910    0.011216869    0.010203834    0.020695633    0.002132314    0.032273657    0.729384669
285	 4092	 2179	 285725	 4	 8	 2	 2     0.469040598    0.023483922    0.011218676    0.010205592    0.020630945    0.002191465    0.032182707    0.729706241
286	 4132	 2199	 289857	 4	 8	 2	 2     0.469047113    0.023417958    0.011221608    0.010208238    0.020554228    0.002346998    0.032087612    0.729813037
287	 4180	 2223	 294037	 4	 8	 2	 2     0.469054216    0.023354905    0.011224357    0.010210901    0.020480855    0.002187548    0.031983613    0.730214718
288	 4224	 2245	 298261	 4	 8	 2	 2     0.469059985    0.023290811    0.011225269    0.010211679    0.020407235    0.002252772    0.031898898    0.730144705
289	 4276	 2271	 302537	 4	 8	 2	 2     0.469066625    0.023211296    0.011226758    0.010213168    0.020315613    0.002243319    0.031801115    0.729889360
290	 4324	 2296	 306861	 4	 8	 2	 2     0.469073300    0.023156430    0.011230738    0.010216651    0.020250699    0.002205757    0.031702506    0.730429012
291	 4372	 2321	 311233	 4	 8	 2	 2     0.469079862    0.023106396    0.011233314    0.010218951    0.020192033    0.002189624    0.031605259    0.731093408
292	 4420	 2345	 315653	 4	 8	 2	 2     0.469085960    0.023030702    0.011234546    0.010220068    0.020104681    0.002146509    0.031514621    0.730794189
293	 4480	 2375	 320133	 4	 8	 2	 2     0.469092429    0.022964202    0.011236875    0.010222128    0.020027162    0.002201971    0.031418188    0.730920620
294	 4532	 2401	 324665	 4	 8	 2	 2     0.469099990    0.022887049    0.011240508    0.010225333    0.019936599    0.002046590    0.031305091    0.731096687
295	 4568	 2420	 329233	 4	 8	 2	 2     0.469105580    0.022822554    0.011242503    0.010226997    0.019861397    0.002054190    0.031221222    0.730994895
296	 4612	 2443	 333845	 4	 8	 2	 2     0.469111450    0.022769422    0.011245109    0.010229322    0.019798841    0.002136832    0.031132888    0.731362341
297	 4668	 2473	 338513	 4	 8	 2	 2     0.469118667    0.022700872    0.011250536    0.010233538    0.019716872    0.002167223    0.031023961    0.731720609
298	 4720	 2499	 343233	 4	 8	 2	 2     0.469125814    0.022654898    0.011256556    0.010238316    0.019660477    0.002128432    0.030915690    0.732796135
299	 4764	 2521	 347997	 4	 8	 2	 2     0.469132699    0.022590695    0.011261564    0.010242507    0.019583582    0.002153470    0.030811033    0.733201474
300	 4824	 2551	 352821	 4	 8	 2	 2     0.469140115    0.022528822    0.011266651    0.010246774    0.019509239    0.002199630    0.030697920    0.733887585
301	 4880	 2579	 357701	 4	 8	 2	 2     0.469147987    0.022471006    0.011272245    0.010251726    0.019439203    0.002105328    0.030577370    0.734890096
302	 4936	 2607	 362637	 4	 8	 2	 2     0.469155224    0.022399012    0.011278233    0.010256647    0.019352447    0.002095693    0.030466131    0.735210263
303	 4988	 2633	 367625	 4	 8	 2	 2     0.469162035    0.022352039    0.011283661    0.010261326    0.019294887    0.002081490    0.030361073    0.736207156
304	 5036	 2657	 372661	 4	 8	 2	 2     0.469167672    0.022289958    0.011286923    0.010264502    0.019221019    0.002463960    0.030273835    0.736277970
305	 5120	 2699	 377781	 4	 8	 2	 2     0.469176485    0.022212672    0.011293963    0.010270970    0.019127185    0.002211962    0.030136939    0.737058019
306	 5180	 2729	 382961	 4	 8	 2	 2     0.469182938    0.022155066    0.011298290    0.010274516    0.019057691    0.002297892    0.030036315    0.737609307
307	 5240	 2760	 388201	 4	 8	 2	 2     0.469190487    0.022094144    0.011303438    0.010279021    0.018983769    0.002185669    0.029918164    0.738485945
308	 5304	 2793	 393505	 4	 8	 2	 2     0.469197876    0.022040691    0.011306349    0.010281640    0.018919791    0.002167650    0.029802054    0.739569509
309	 5348	 2815	 398853	 4	 8	 2	 2     0.469205052    0.021960497    0.011310497    0.010285224    0.018823816    0.002275454    0.029688865    0.739687973
310	 5416	 2850	 404269	 4	 8	 2	 2     0.469213140    0.021888159    0.011316593    0.010290506    0.018735694    0.002090978    0.029560757    0.740446493
311	 5464	 2875	 409733	 4	 8	 2	 2     0.469220100    0.021807830    0.011320701    0.010293975    0.018639291    0.002000782    0.029450075    0.740501677
312	 5516	 2901	 415249	 4	 8	 2	 2     0.469225891    0.021739987    0.011323499    0.010296442    0.018558162    0.002108654    0.029357676    0.740521385
313	 5568	 2928	 420817	 4	 8	 2	 2     0.469232434    0.021693032    0.011326938    0.010299420    0.018501030    0.002161938    0.029252907    0.741568418
314	 5624	 2957	 426441	 4	 8	 2	 2     0.469238708    0.021629483    0.011329457    0.010301567    0.018424927    0.002095499    0.029152094    0.741952967
315	 5676	 2984	 432117	 4	 8	 2	 2     0.469245269    0.021570822    0.011331395    0.010303461    0.018354832    0.001894804    0.029046294    0.742635956
316	 5708	 3001	 437825	 4	 8	 2	 2     0.469250274    0.021514958    0.011332029    0.010304106    0.018288754    0.002128157    0.028965323    0.742783298
317	 5768	 3032	 443593	 4	 8	 2	 2     0.469256820    0.021458359    0.011334626    0.010306521    0.018220522    0.001999687    0.028859072    0.743556808
318	 5820	 3059	 449413	 4	 8	 2	 2     0.469262609    0.021391054    0.011335622    0.010307483    0.018140586    0.001978446    0.028764796    0.743653932
319	 5876	 3089	 455289	 4	 8	 2	 2     0.469268668    0.021354518    0.011337796    0.010309528    0.018096127    0.001949394    0.028665782    0.744948020
320	 5924	 3114	 461213	 4	 8	 2	 2     0.469274156    0.021299452    0.011339681    0.010311155    0.018029928    0.001985840    0.028575802    0.745366730
321	 5968	 3136	 467181	 4	 8	 2	 2     0.469281019    0.021221126    0.011341610    0.010313292    0.017936110    0.001948143    0.028462871    0.745572216
322	 6016	 3160	 473197	 4	 8	 2	 2     0.469286253    0.021170031    0.011344709    0.010315879    0.017873662    0.001966766    0.028376432    0.746042759
323	 6056	 3180	 479253	 4	 8	 2	 2     0.469291999    0.021103930    0.011348739    0.010318937    0.017792751    0.001918745    0.028281247    0.746216411
324	 6112	 3209	 485365	 4	 8	 2	 2     0.469297363    0.021053055    0.011350590    0.010320568    0.017731194    0.002017885    0.028192107    0.746771244
325	 6176	 3241	 491541	 4	 8	 2	 2     0.469303404    0.020994765    0.011352543    0.010322595    0.017660689    0.001942418    0.028091360    0.747374450
326	 6220	 3263	 497761	 4	 8	 2	 2     0.469309090    0.020941896    0.011353712    0.010323883    0.017597052    0.001845488    0.027996212    0.748026050
327	 6272	 3289	 504033	 4	 8	 2	 2     0.469313870    0.020896470    0.011354375    0.010324578    0.017542538    0.001955999    0.027915969    0.748548981
328	 6328	 3317	 510361	 4	 8	 2	 2     0.469319634    0.020838951    0.011355553    0.010325885    0.017473216    0.001927851    0.027818896    0.749093388
329	 6372	 3340	 516733	 4	 8	 2	 2     0.469324882    0.020779482    0.011356868    0.010327179    0.017401391    0.002059869    0.027730208    0.749344632
330	 6432	 3372	 523165	 4	 8	 2	 2     0.469330788    0.020725406    0.011358576    0.010328699    0.017335663    0.001907489    0.027630080    0.750102995
331	 6476	 3395	 529641	 4	 8	 2	 2     0.469335475    0.020667744    0.011359277    0.010329367    0.017266224    0.001919526    0.027550346    0.750180950
332	 6524	 3420	 536165	 4	 8	 2	 2     0.469340733    0.020600801    0.011360246    0.010330270    0.017185396    0.001915920    0.027460628    0.750194120
333	 6568	 3445	 542733	 4	 8	 2	 2     0.469345902    0.020531347    0.011360570    0.010330644    0.017101861    0.002006636    0.027372127    0.750082265
334	 6636	 3480	 549369	 4	 8	 2	 2     0.469351666    0.020472405    0.011362147    0.010332242    0.017030002    0.001912186    0.027273116    0.750644129
335	 6684	 3504	 556053	 4	 8	 2	 2     0.469356516    0.020399223    0.011362721    0.010332841    0.016941573    0.001818025    0.027189521    0.750260490
336	 6732	 3529	 562785	 4	 8	 2	 2     0.469360842    0.020341174    0.011363223    0.010333339    0.016871293    0.001841751    0.027114752    0.750188448
337	 6780	 3554	 569565	 4	 8	 2	 2     0.469365527    0.020267775    0.011363574    0.010333659    0.016782487    0.001828982    0.027033529    0.749727283
338	 6824	 3576	 576389	 4	 8	 2	 2     0.469369834    0.020199226    0.011364222    0.010334322    0.016699197    0.001773288    0.026958644    0.749267126
339	 6880	 3604	 583269	 4	 8	 2	 2     0.469374209    0.020170321    0.011364932    0.010334927    0.016663738    0.001849838    0.026882369    0.750317857
340	 6936	 3632	 590205	 4	 8	 2	 2     0.469378832    0.020106866    0.011365274    0.010335354    0.016586640    0.001784808    0.026801517    0.750213713
341	 6988	 3658	 597193	 4	 8	 2	 2     0.469383020    0.020050889    0.011365835    0.010335915    0.016518351    0.001700164    0.026728077    0.750180751
342	 7028	 3678	 604221	 4	 8	 2	 2     0.469386972    0.019989547    0.011365895    0.010335959    0.016443796    0.001667866    0.026658585    0.749835271
343	 7068	 3698	 611289	 4	 8	 2	 2     0.469390875    0.019937629    0.011366294    0.010336333    0.016380367    0.001788384    0.026589766    0.749823430
344	 7112	 3721	 618401	 4	 8	 2	 2     0.469395032    0.019877810    0.011367111    0.010337101    0.016306934    0.001861041    0.026516287    0.749645311
345	 7180	 3755	 625581	 4	 8	 2	 2     0.469399519    0.019811478    0.011367850    0.010337805    0.016225493    0.001895315    0.026436731    0.749392108
346	 7244	 3789	 632825	 4	 8	 2	 2     0.469404040    0.019763354    0.011368873    0.010338906    0.016165979    0.001897862    0.026356341    0.749851946
347	 7300	 3818	 640125	 4	 8	 2	 2     0.469408575    0.019709128    0.011369581    0.010339586    0.016099142    0.001789545    0.026275456    0.750096525
348	 7356	 3846	 647481	 4	 8	 2	 2     0.469412885    0.019650344    0.011369982    0.010339979    0.016026838    0.001923588    0.026198343    0.750060569
349	 7412	 3874	 654893	 4	 8	 2	 2     0.469418208    0.019586870    0.011371059    0.010340978    0.015948182    0.001743884    0.026102795    0.750374433
350	 7456	 3896	 662349	 4	 8	 2	 2     0.469422681    0.019527544    0.011371399    0.010341344    0.015875020    0.001930499    0.026022217    0.750418132
351	 7520	 3928	 669869	 4	 8	 2	 2     0.469427899    0.019452847    0.011371633    0.010341555    0.015782877    0.001775483    0.025927929    0.750266142
352	 7588	 3962	 677457	 4	 8	 2	 2     0.469432410    0.019404169    0.011372436    0.010342354    0.015722260    0.001812587    0.025846118    0.750757581
353	 7644	 3992	 685101	 4	 8	 2	 2     0.469437104    0.019333415    0.011372469    0.010342419    0.015634829    0.001664180    0.025760724    0.750499669
354	 7692	 4017	 692793	 4	 8	 2	 2     0.469440799    0.019276850    0.011372699    0.010342646    0.015564662    0.001617032    0.025693306    0.750267418
355	 7736	 4040	 700529	 4	 8	 2	 2     0.469444224    0.019232891    0.011372740    0.010342667    0.015510153    0.001719449    0.025630648    0.750386429
356	 7788	 4066	 708317	 4	 8	 2	 2     0.469448665    0.019188546    0.011372651    0.010342710    0.015455197    0.001734718    0.025549169    0.751043852
357	 7840	 4092	 716157	 4	 8	 2	 2     0.469452519    0.019152366    0.011373351    0.010343387    0.015409738    0.001727252    0.025478258    0.751714120
358	 7896	 4120	 724053	 4	 8	 2	 2     0.469456653    0.019112886    0.011374685    0.010344657    0.015359654    0.001735170    0.025401978    0.752417235
359	 7948	 4146	 732001	 4	 8	 2	 2     0.469460961    0.019045414    0.011375382    0.010345382    0.015275094    0.001843662    0.025322231    0.752122271
360	 8016	 4180	 740017	 4	 8	 2	 2     0.469465486    0.018983039    0.011376096    0.010346190    0.015196717    0.001801450    0.025238209    0.752154735
361	 8076	 4211	 748093	 4	 8	 2	 2     0.469469801    0.018918678    0.011376721    0.010346808    0.015115773    0.001671127    0.025157811    0.752000154
362	 8136	 4241	 756229	 4	 8	 2	 2     0.469474295    0.018862469    0.011378016    0.010348063    0.015044384    0.001627628    0.025073814    0.752277606
363	 8188	 4267	 764417	 4	 8	 2	 2     0.469478645    0.018815698    0.011380417    0.010350366    0.014983878    0.001636025    0.024992225    0.752862075
364	 8236	 4291	 772653	 4	 8	 2	 2     0.469482301    0.018761992    0.011381516    0.010351428    0.014915544    0.001703779    0.024923453    0.752784619
365	 8292	 4320	 780945	 4	 8	 2	 2     0.469486675    0.018714757    0.011383089    0.010352805    0.014854878    0.001586714    0.024840922    0.753384158
366	 8336	 4342	 789281	 4	 8	 2	 2     0.469490295    0.018664380    0.011383741    0.010353442    0.014790859    0.001604326    0.024772414    0.753434026
367	 8396	 4372	 797677	 4	 8	 2	 2     0.469494012    0.018613057    0.011385106    0.010354730    0.014724987    0.001606402    0.024701861    0.753508304
368	 8448	 4398	 806125	 4	 8	 2	 2     0.469497618    0.018555552    0.011385829    0.010355475    0.014651670    0.001671547    0.024633241    0.753272885
369	 8516	 4432	 814641	 4	 8	 2	 2     0.469501914    0.018496111    0.011386884    0.010356505    0.014575493    0.001639162    0.024551216    0.753368448
370	 8576	 4463	 823217	 4	 8	 2	 2     0.469505805    0.018444302    0.011387621    0.010357311    0.014509113    0.001630919    0.024476695    0.753545425
371	 8628	 4489	 831845	 4	 8	 2	 2     0.469509640    0.018385699    0.011388209    0.010357972    0.014434079    0.001494994    0.024403018    0.753419058
372	 8680	 4516	 840525	 4	 8	 2	 2     0.469512775    0.018358009    0.011388735    0.010358481    0.014398375    0.001534749    0.024342629    0.754150625
373	 8744	 4548	 849269	 4	 8	 2	 2     0.469515835    0.018305988    0.011388862    0.010358626    0.014331888    0.001491352    0.024283537    0.753843575
374	 8816	 4584	 858085	 4	 8	 2	 2     0.469518878    0.018251665    0.011388965    0.010358752    0.014262355    0.001493293    0.024224628    0.753434287
375	 8880	 4617	 866965	 4	 8	 2	 2     0.469521838    0.018202430    0.011389287    0.010359085    0.014199034    0.001587893    0.024167183    0.753187885
376	 8952	 4654	 875917	 4	 8	 2	 2     0.469525534    0.018157688    0.011390448    0.010360253    0.014140698    0.001540341    0.024095284    0.753578493
377	 9004	 4681	 884921	 4	 8	 2	 2     0.469528723    0.018109959    0.011391062    0.010360874    0.014078861    0.001498265    0.024033053    0.753543835
378	 9060	 4711	 893981	 4	 8	 2	 2     0.469531926    0.018074532    0.011391577    0.010361410    0.014032843    0.001486519    0.023970396    0.754035627
379	 9112	 4738	 903093	 4	 8	 2	 2     0.469535033    0.018039811    0.011392217    0.010362020    0.013987571    0.001511915    0.023909456    0.754505261
380	 9164	 4764	 912257	 4	 8	 2	 2     0.469538399    0.017993370    0.011392779    0.010362558    0.013927166    0.001447755    0.023843273    0.754651845
381	 9208	 4786	 921465	 4	 8	 2	 2     0.469541376    0.017949051    0.011393137    0.010362922    0.013869566    0.001417076    0.023784568    0.754651136
382	 9264	 4814	 930729	 4	 8	 2	 2     0.469544029    0.017907198    0.011393239    0.010363023    0.013815275    0.001574157    0.023732142    0.754554646
383	 9340	 4854	 940069	 4	 8	 2	 2     0.469547494    0.017853924    0.011393750    0.010363468    0.013745729    0.001504565    0.023663473    0.754492994
384	 9400	 4886	 949469	 4	 8	 2	 2     0.469550911    0.017805695    0.011394380    0.010364092    0.013682503    0.001425632    0.023595572    0.754620211
385	 9448	 4910	 958917	 4	 8	 2	 2     0.469553566    0.017760355    0.011394674    0.010364377    0.013623201    0.001366465    0.023542685    0.754389514
386	 9492	 4932	 968409	 4	 8	 2	 2     0.469555966    0.017711042    0.011394783    0.010364486    0.013558758    0.001459694    0.023494765    0.753829303
387	 9556	 4966	 977965	 4	 8	 2	 2     0.469558825    0.017668598    0.011395011    0.010364694    0.013503077    0.001431786    0.023437568    0.753858007
388	 9620	 4998	 987585	 4	 8	 2	 2     0.469561704    0.017619972    0.011395328    0.010364977    0.013439118    0.001471573    0.023379809    0.753640539
389	 9688	 5033	 997273	 4	 8	 2	 2     0.469564965    0.017582508    0.011396040    0.010365670    0.013389357    0.001444746    0.023314236    0.754153296
390	 9740	 5060	 1007013	 4	 8	 2	 2     0.469567910    0.017546408    0.011396519    0.010366144    0.013341505    0.001445875    0.023254828    0.754527509
391	 9796	 5088	 1016809	 4	 8	 2	 2     0.469570774    0.017506363    0.011397078    0.010366680    0.013288316    0.001409644    0.023196932    0.754684419
392	 9852	 5119	 1026661	 4	 8	 2	 2     0.469573635    0.017474005    0.011397492    0.010367116    0.013245302    0.001378233    0.023138937    0.755177545
393	 9912	 5150	 1036573	 4	 8	 2	 2     0.469576055    0.017447492    0.011398198    0.010367840    0.013209695    0.001493738    0.023089774    0.755637183
394	 9972	 5180	 1046545	 4	 8	 2	 2     0.469578875    0.017415856    0.011399861    0.010369451    0.013166443    0.001414326    0.023032367    0.756147039
395	 10032	 5210	 1056577	 4	 8	 2	 2     0.469581608    0.017383202    0.011400471    0.010370041    0.013122689    0.001402204    0.022976583    0.756561691
396	 10092	 5240	 1066669	 4	 8	 2	 2     0.469584339    0.017336177    0.011400663    0.010370272    0.013060165    0.001492969    0.022920697    0.756354692
397	 10176	 5282	 1076845	 4	 8	 2	 2     0.469587343    0.017297219    0.011401138    0.010370780    0.013007992    0.001510028    0.022859074    0.756689408
398	 10252	 5321	 1087097	 4	 8	 2	 2     0.469590490    0.017248230    0.011401527    0.010371248    0.012942435    0.001447128    0.022794329    0.756689528
399	 10320	 5356	 1097417	 4	 8	 2	 2     0.469593528    0.017201303    0.011401793    0.010371514    0.012879594    0.001435494    0.022731644    0.756711811
400	 10392	 5392	 1107809	 4	 8	 2	 2     0.469596520    0.017169466    0.011402475    0.010372231    0.012836437    0.001416513    0.022669755    0.757373226
401	 10452	 5422	 1118261	 4	 8	 2	 2     0.469599350    0.017126765    0.011403183    0.010373005    0.012778635    0.001330903    0.022611065    0.757450638
402	 10524	 5458	 1128785	 4	 8	 2	 2     0.469601794    0.017090791    0.011403566    0.010373381    0.012730036    0.001322939    0.022560243    0.757562382
403	 10592	 5494	 1139377	 4	 8	 2	 2     0.469604268    0.017055893    0.011403998    0.010373859    0.012682757    0.001368454    0.022508690    0.757747057
404	 10668	 5532	 1150045	 4	 8	 2	 2     0.469606745    0.017015480    0.011404318    0.010374161    0.012628068    0.001353970    0.022456950    0.757693285
405	 10752	 5575	 1160797	 4	 8	 2	 2     0.469609243    0.016985872    0.011404833    0.010374692    0.012587679    0.001325195    0.022404645    0.758140678
406	 10820	 5613	 1171617	 4	 8	 2	 2     0.469611557    0.016950607    0.011405375    0.010375245    0.012539557    0.001374159    0.022356090    0.758209813
407	 10900	 5655	 1182517	 4	 8	 2	 2     0.469614088    0.016917131    0.011405952    0.010375800    0.012493741    0.001308249    0.022302862    0.758518405
408	 10984	 5697	 1193501	 4	 8	 2	 2     0.469616401    0.016886796    0.011406333    0.010376162    0.012452286    0.001376891    0.022254110    0.758816949
409	 11060	 5735	 1204561	 4	 8	 2	 2     0.469618929    0.016844188    0.011406810    0.010376570    0.012394005    0.001300728    0.022200695    0.758723440
410	 11140	 5776	 1215701	 4	 8	 2	 2     0.469621233    0.016802086    0.011407006    0.010376773    0.012336543    0.001416848    0.022151918    0.758493500
411	 11236	 5825	 1226937	 4	 8	 2	 2     0.469623889    0.016760840    0.011407426    0.010377189    0.012279918    0.001324215    0.022095521    0.758562787
412	 11312	 5865	 1238249	 4	 8	 2	 2     0.469626526    0.016722679    0.011407907    0.010377626    0.012227333    0.001284865    0.022039414    0.758762410
413	 11380	 5899	 1249629	 4	 8	 2	 2     0.469628890    0.016681344    0.011408346    0.010378028    0.012170328    0.001283792    0.021988977    0.758622998
414	 11472	 5946	 1261101	 4	 8	 2	 2     0.469631198    0.016644209    0.011408857    0.010378527    0.012118897    0.001288825    0.021939631    0.758636688
415	 11564	 5993	 1272665	 4	 8	 2	 2     0.469633393    0.016610208    0.011409328    0.010378966    0.012071712    0.001253096    0.021892600    0.758713325
416	 11644	 6034	 1284309	 4	 8	 2	 2     0.469635563    0.016582462    0.011409831    0.010379456    0.012033030    0.001323441    0.021845988    0.759062103
417	 11744	 6086	 1296053	 4	 8	 2	 2     0.469638047    0.016550329    0.011410136    0.010379753    0.011988418    0.001244664    0.021792520    0.759449987
418	 11816	 6123	 1307869	 4	 8	 2	 2     0.469640255    0.016513914    0.011410412    0.010380041    0.011937833    0.001303695    0.021744891    0.759438789
419	 11912	 6171	 1319781	 4	 8	 2	 2     0.469642548    0.016473571    0.011410687    0.010380302    0.011881699    0.001340306    0.021695315    0.759314676
420	 12032	 6231	 1331813	 4	 8	 2	 2     0.469644835    0.016442169    0.011411341    0.010380884    0.011837492    0.001245825    0.021645740    0.759602991
421	 12152	 6292	 1343965	 4	 8	 2	 2     0.469646789    0.016407302    0.011411504    0.010381045    0.011788857    0.001231645    0.021603304    0.759481173
422	 12244	 6342	 1356209	 4	 8	 2	 2     0.469648788    0.016375696    0.011411815    0.010381329    0.011744527    0.001235582    0.021559817    0.759547108
423	 12348	 6399	 1368557	 4	 8	 2	 2     0.469650754    0.016346417    0.011412199    0.010381668    0.011703293    0.001267827    0.021516933    0.759700127
424	 12460	 6456	 1381017	 4	 8	 2	 2     0.469653025    0.016318013    0.011412809    0.010382240    0.011662991    0.001224922    0.021467315    0.760132940
425	 12560	 6508	 1393577	 4	 8	 2	 2     0.469655138    0.016290115    0.011413303    0.010382697    0.011623440    0.001199645    0.021421046    0.760472414
426	 12660	 6561	 1406237	 4	 8	 2	 2     0.469657143    0.016257656    0.011413531    0.010382918    0.011577681    0.001206530    0.021377027    0.760519967
427	 12772	 6618	 1419009	 4	 8	 2	 2     0.469659083    0.016225976    0.011413809    0.010383172    0.011532876    0.001232528    0.021334366    0.760555788
428	 12880	 6674	 1431889	 4	 8	 2	 2     0.469661068    0.016191018    0.011414020    0.010383369    0.011483432    0.001228893    0.021290616    0.760476726
429	 12996	 6736	 1444885	 4	 8	 2	 2     0.469662978    0.016158811    0.011414231    0.010383574    0.011437766    0.001212004    0.021248456    0.760469909
430	 13100	 6792	 1457985	 4	 8	 2	 2     0.469664971    0.016128120    0.011414758    0.010384078    0.011393838    0.001248530    0.021204360    0.760603933
431	 19650	 6792	 1477635	 6	 15	 3	 3     0.469782033    0.013542680    0.007262399    0.006806830    0.011430736    0.001251407    0.018429616    0.734832451
432	 19830	 6852	 1497465	 6	 15	 3	 3     0.469784144    0.013503337    0.007262807    0.006807213    0.011383837    0.001189156    0.018375739    0.734845957
433	 19980	 6902	 1517445	 6	 15	 3	 3     0.469786122    0.013467718    0.007263061    0.006807445    0.011341402    0.001202247    0.018325090    0.734933267
434	 20142	 6956	 1537587	 6	 15	 3	 3     0.469788178    0.013434813    0.007263333    0.006807688    0.011302133    0.001168019    0.018272315    0.735255096
435	 20304	 7012	 1557891	 6	 15	 3	 3     0.469790012    0.013399848    0.007263481    0.006807819    0.011260452    0.001233226    0.018225089    0.735241827
436	 20466	 7067	 1578357	 6	 15	 3	 3     0.469792111    0.013363238    0.007263847    0.006808161    0.011216624    0.001231285    0.018170902    0.735419608
437	 20652	 7130	 1599009	 6	 15	 3	 3     0.469794059    0.013327102    0.007264153    0.006808444    0.011173349    0.001175682    0.018120478    0.735471867
438	 20844	 7194	 1619853	 6	 15	 3	 3     0.469795998    0.013299453    0.007264321    0.006808596    0.011140246    0.001201959    0.018070144    0.735990413
439	 21042	 7261	 1640895	 6	 15	 3	 3     0.469797978    0.013263945    0.007264549    0.006808811    0.011097682    0.001189257    0.018018575    0.736126156
440	 21240	 7329	 1662135	 6	 15	 3	 3     0.469800048    0.013231057    0.007264785    0.006809027    0.011058199    0.001206175    0.017964540    0.736509638
441	 21438	 7395	 1683573	 6	 15	 3	 3     0.469801943    0.013200660    0.007265167    0.006809386    0.011021559    0.001192468    0.017914896    0.736853820
442	 21636	 7463	 1705209	 6	 15	 3	 3     0.469803812    0.013166840    0.007265378    0.006809558    0.010980891    0.001219661    0.017865835    0.736984303
443	 21846	 7534	 1727055	 6	 15	 3	 3     0.469805824    0.013132378    0.007265640    0.006809781    0.010939371    0.001171841    0.017812839    0.737242297
444	 22050	 7602	 1749105	 6	 15	 3	 3     0.469807705    0.013097879    0.007266131    0.006810227    0.010897604    0.001168648    0.017763162    0.737361896
445	 22290	 7683	 1771395	 6	 15	 3	 3     0.469809635    0.013062149    0.007266515    0.006810583    0.010854378    0.001165955    0.017712030    0.737473326
446	 22506	 7755	 1793901	 6	 15	 3	 3     0.469811426    0.013028086    0.007266687    0.006810729    0.010813246    0.001178091    0.017664478    0.737530197
447	 22716	 7828	 1816617	 6	 15	 3	 3     0.469813236    0.012992486    0.007267034    0.006811056    0.010770094    0.001164926    0.017616259    0.737528118
448	 22944	 7906	 1839561	 6	 15	 3	 3     0.469815076    0.012957489    0.007267317    0.006811313    0.010727657    0.001129303    0.017567131    0.737598470
449	 23166	 7980	 1862727	 6	 15	 3	 3     0.469816821    0.012932036    0.007267749    0.006811695    0.010696605    0.001132115    0.017520398    0.738113102
450	 23376	 8055	 1886103	 6	 15	 3	 3     0.469818607    0.012907378    0.007268131    0.006812001    0.010666521    0.001194120    0.017472443    0.738727730
451	 23622	 8138	 1909725	 6	 15	 3	 3     0.469820540    0.012878963    0.007268335    0.006812150    0.010631980    0.001187671    0.017420376    0.739304542
452	 23862	 8218	 1933587	 6	 15	 3	 3     0.469822363    0.012843419    0.007268616    0.006812381    0.010588703    0.001181470    0.017371157    0.739353141
453	 24096	 8302	 1957683	 6	 15	 3	 3     0.469824363    0.012807062    0.007268942    0.006812662    0.010544350    0.001139608    0.017316964    0.739567384
454	 24354	 8393	 1982037	 6	 15	 3	 3     0.469826176    0.012770833    0.007269310    0.006812980    0.010500063    0.001108298    0.017267712    0.739578781
455	 24594	 8473	 2006631	 6	 15	 3	 3     0.469827855    0.012735031    0.007269402    0.006813057    0.010456424    0.001093233    0.017221969    0.739464272
456	 24816	 8548	 2031447	 6	 15	 3	 3     0.469829399    0.012707406    0.007269596    0.006813228    0.010422627    0.001146408    0.017179798    0.739671463
457	 25068	 8632	 2056515	 6	 15	 3	 3     0.469831104    0.012675197    0.007270244    0.006813841    0.010382878    0.001109030    0.017133100    0.739807558
458	 25290	 8707	 2081805	 6	 15	 3	 3     0.469832779    0.012648265    0.007270913    0.006814457    0.010349513    0.001104578    0.017087109    0.740222645
459	 25530	 8788	 2107335	 6	 15	 3	 3     0.469834496    0.012620559    0.007271437    0.006814924    0.010315267    0.001118245    0.017039840    0.740650120
460	 25800	 8879	 2133135	 6	 15	 3	 3     0.469836212    0.012583106    0.007271617    0.006815071    0.010269282    0.001119937    0.016992452    0.740511527
461	 26070	 8970	 2159205	 6	 15	 3	 3     0.469837868    0.012557378    0.007272001    0.006815408    0.010237468    0.001081311    0.016946600    0.740996923
462	 26316	 9052	 2185521	 6	 15	 3	 3     0.469839528    0.012528728    0.007272467    0.006815816    0.010201973    0.001118170    0.016900508    0.741322606
463	 26586	 9142	 2212107	 6	 15	 3	 3     0.469841180    0.012495296    0.007272835    0.006816134    0.010160624    0.001110591    0.016854537    0.741360947
464	 26862	 9234	 2238969	 6	 15	 3	 3     0.469842846    0.012472300    0.007273313    0.006816571    0.010131989    0.001085193    0.016808027    0.742044285
465	 27144	 9328	 2266113	 6	 15	 3	 3     0.469844435    0.012442779    0.007273741    0.006816967    0.010095318    0.001091176    0.016763533    0.742252793
466	 27444	 9430	 2293557	 6	 15	 3	 3     0.469846081    0.012413935    0.007274153    0.006817326    0.010059448    0.001075200    0.016717335    0.742578585
467	 27732	 9526	 2321289	 6	 15	 3	 3     0.469847720    0.012383181    0.007274566    0.006817707    0.010021170    0.001097297    0.016671211    0.742788301
468	 28038	 9630	 2349327	 6	 15	 3	 3     0.469849398    0.012349499    0.007274927    0.006818045    0.009979256    0.001044777    0.016623872    0.742877394
469	 28320	 9725	 2377647	 6	 15	 3	 3     0.469851038    0.012317127    0.007275639    0.006818722    0.009938646    0.001104885    0.016577449    0.743004952
470	 28632	 9830	 2406279	 6	 15	 3	 3     0.469852734    0.012289175    0.007276509    0.006819547    0.009903346    0.001029971    0.016529289    0.743478776
471	 28902	 9920	 2435181	 6	 15	 3	 3     0.469854337    0.012258855    0.007277236    0.006820250    0.009865159    0.001041579    0.016483668    0.743697035
472	 29160	 10007	 2464341	 6	 15	 3	 3     0.469855914    0.012234369    0.007278033    0.006820998    0.009834126    0.001063193    0.016438667    0.744243358
473	 29466	 10109	 2493807	 6	 15	 3	 3     0.469857697    0.012202492    0.007278985    0.006821921    0.009793732    0.001061039    0.016387624    0.744616306
474	 29760	 10207	 2523567	 6	 15	 3	 3     0.469859393    0.012175028    0.007279781    0.006822674    0.009758898    0.001058567    0.016338927    0.745154682
475	 30066	 10310	 2553633	 6	 15	 3	 3     0.469861113    0.012144386    0.007280762    0.006823615    0.009719908    0.001029241    0.016289370    0.745540545
476	 30372	 10413	 2584005	 6	 15	 3	 3     0.469862757    0.012119502    0.007281635    0.006824423    0.009688143    0.001031575    0.016241903    0.746187298
477	 30678	 10515	 2614683	 6	 15	 3	 3     0.469864372    0.012092580    0.007282383    0.006825093    0.009653880    0.001030993    0.016195116    0.746680686
478	 30948	 10605	 2645631	 6	 15	 3	 3     0.469865986    0.012063162    0.007283310    0.006825959    0.009616303    0.001045308    0.016148207    0.747027983
479	 31254	 10708	 2676885	 6	 15	 3	 3     0.469867565    0.012037152    0.007283895    0.006826501    0.009583210    0.001074649    0.016102201    0.747547012
480	 31578	 10818	 2708463	 6	 15	 3	 3     0.469869314    0.012004889    0.007284484    0.006827056    0.009542204    0.001013133    0.016051086    0.747917559
481	 31866	 10917	 2740329	 6	 15	 3	 3     0.469870855    0.011975237    0.007285050    0.006827596    0.009504439    0.001045019    0.016005901    0.748176403
482	 32190	 11028	 2772519	 6	 15	 3	 3     0.469872445    0.011945064    0.007285437    0.006827951    0.009466094    0.001052892    0.015959154    0.748477222
483	 32520	 11138	 2805039	 6	 15	 3	 3     0.469874121    0.011910970    0.007286085    0.006828584    0.009422536    0.001047512    0.015909733    0.748659340
484	 32838	 11244	 2837877	 6	 15	 3	 3     0.469875786    0.011882402    0.007286734    0.006829210    0.009385893    0.001043174    0.015860504    0.749181852
485	 33138	 11346	 2871015	 6	 15	 3	 3     0.469877467    0.011850924    0.007287405    0.006829842    0.009345487    0.001011941    0.015810610    0.749555154
486	 33420	 11440	 2904435	 6	 15	 3	 3     0.469879067    0.011823049    0.007288056    0.006830454    0.009309604    0.001033644    0.015762987    0.750051306
487	 33720	 11541	 2938155	 6	 15	 3	 3     0.469880668    0.011794556    0.007288674    0.006831043    0.009272906    0.001015112    0.015715205    0.750518748
488	 34038	 11651	 2972193	 6	 15	 3	 3     0.469882092    0.011769699    0.007289107    0.006831436    0.009240928    0.000999415    0.015672555    0.750975113
489	 34338	 11754	 3006531	 6	 15	 3	 3     0.469883488    0.011743121    0.007289425    0.006831720    0.009206800    0.000980246    0.015630649    0.751288115
490	 34620	 11850	 3041151	 6	 15	 3	 3     0.469884883    0.011718449    0.007289687    0.006831940    0.009175103    0.001008625    0.015588661    0.751729056
491	 34908	 11947	 3076059	 6	 15	 3	 3     0.469886344    0.011695925    0.007289964    0.006832183    0.009146096    0.000991476    0.015544543    0.752413537
492	 35190	 12042	 3111249	 6	 15	 3	 3     0.469887709    0.011671253    0.007290199    0.006832390    0.009114337    0.000959866    0.015503252    0.752826070
493	 35484	 12141	 3146733	 6	 15	 3	 3     0.469889073    0.011642804    0.007290439    0.006832603    0.009077686    0.000973623    0.015461843    0.753002368
494	 35784	 12241	 3182517	 6	 15	 3	 3     0.469890517    0.011617119    0.007290851    0.006832956    0.009044388    0.000965186    0.015417884    0.753483357
495	 36066	 12339	 3218583	 6	 15	 3	 3     0.469891854    0.011590666    0.007291201    0.006833262    0.009010102    0.000979763    0.015377096    0.753761675
496	 36366	 12440	 3254949	 6	 15	 3	 3     0.469893315    0.011559331    0.007291468    0.006833472    0.008969540    0.000955689    0.015332390    0.753915803
497	 36672	 12544	 3291621	 6	 15	 3	 3     0.469894673    0.011527608    0.007291709    0.006833691    0.008928423    0.000958153    0.015290709    0.753896216
498	 36954	 12640	 3328575	 6	 15	 3	 3     0.469896031    0.011497486    0.007292019    0.006833956    0.008889243    0.000971768    0.015248928    0.753986518
499	 37290	 12752	 3365865	 6	 15	 3	 3     0.469897402    0.011470364    0.007292371    0.006834267    0.008853845    0.000926690    0.015206607    0.754301361
500	 37554	 12841	 3403419	 6	 15	 3	 3     0.469898617    0.011443407    0.007292711    0.006834575    0.008818613    0.000999013    0.015169032    0.754392680
501	 37902	 12959	 3441321	 6	 15	 3	 3     0.469900138    0.011414594    0.007293069    0.006834912    0.008780894    0.000937644    0.015121830    0.754842068
502	 38160	 13046	 3479481	 6	 15	 3	 3     0.469901386    0.011384905    0.007293361    0.006835176    0.008742022    0.000916322    0.015083015    0.754816253
503	 38472	 13151	 3517953	 6	 15	 3	 3     0.469902535    0.011360040    0.007293531    0.006835325    0.008709473    0.000955224    0.015047171    0.754961871
504	 38784	 13256	 3556737	 6	 15	 3	 3     0.469903802    0.011331877    0.007293725    0.006835493    0.008672544    0.000927631    0.015007529    0.755079517
505	 39132	 13373	 3595869	 6	 15	 3	 3     0.469904973    0.011310976    0.007293874    0.006835610    0.008645091    0.000913749    0.014970824    0.755534679
506	 39420	 13470	 3635289	 6	 15	 3	 3     0.469906064    0.011284266    0.007293976    0.006835699    0.008610028    0.000921908    0.014936537    0.755480750
507	 39720	 13571	 3675009	 6	 15	 3	 3     0.469907298    0.011255049    0.007294046    0.006835754    0.008571641    0.000926486    0.014897673    0.755490433
508	 40044	 13680	 3715053	 6	 15	 3	 3     0.469908445    0.011230121    0.007294174    0.006835870    0.008538772    0.000907461    0.014861461    0.755653875
509	 40332	 13778	 3755385	 6	 15	 3	 3     0.469909536    0.011205387    0.007294280    0.006835958    0.008506125    0.000890990    0.014826912    0.755746458
510	 40584	 13863	 3795969	 6	 15	 3	 3     0.469910577    0.011179436    0.007294364    0.006836018    0.008471838    0.000911599    0.014793885    0.755679498
511	 40896	 13968	 3836865	 6	 15	 3	 3     0.469911792    0.011152996    0.007294612    0.006836242    0.008436703    0.000922885    0.014755234    0.755867106
512	 41208	 14072	 3878073	 6	 15	 3	 3     0.469912988    0.011128698    0.007294879    0.006836472    0.008404324    0.000887537    0.014717098    0.756174773
513	 41466	 14158	 3919539	 6	 15	 3	 3     0.469914091    0.011102749    0.007295089    0.006836662    0.008369750    0.000896262    0.014681836    0.756223485
514	 41760	 14256	 3961299	 6	 15	 3	 3     0.469915231    0.011078430    0.007295208    0.006836757    0.008337359    0.000907317    0.014645297    0.756449659
515	 42084	 14364	 4003383	 6	 15	 3	 3     0.469916380    0.011056823    0.007295354    0.006836865    0.008308499    0.000886900    0.014608390    0.756881679
516	 42384	 14464	 4045767	 6	 15	 3	 3     0.469917526    0.011033308    0.007295528    0.006837000    0.008277026    0.000882385    0.014571501    0.757184068
517	 42666	 14558	 4088433	 6	 15	 3	 3     0.469918591    0.011007102    0.007295706    0.006837155    0.008241903    0.000898545    0.014537093    0.757173500
518	 42984	 14664	 4131417	 6	 15	 3	 3     0.469919716    0.010979513    0.007295760    0.006837192    0.008204973    0.000870032    0.014500703    0.757171066
519	 43254	 14754	 4174671	 6	 15	 3	 3     0.469920813    0.010955038    0.007295823    0.006837239    0.008172137    0.000854416    0.014465086    0.757343397
520	 43488	 14833	 4218159	 6	 15	 3	 3     0.469921848    0.010927633    0.007295896    0.006837305    0.008135298    0.000895427    0.014431418    0.757211341
521	 43818	 14943	 4261977	 6	 15	 3	 3     0.469923020    0.010903762    0.007296065    0.006837450    0.008103053    0.000893324    0.014393215    0.757562700
522	 44100	 15038	 4306077	 6	 15	 3	 3     0.469924165    0.010874339    0.007296139    0.006837515    0.008063349    0.000887384    0.014355778    0.757488653
523	 44436	 15150	 4350513	 6	 15	 3	 3     0.469925307    0.010849694    0.007296271    0.006837624    0.008029962    0.000848448    0.014318368    0.757746546
524	 44724	 15247	 4395237	 6	 15	 3	 3     0.469926313    0.010823356    0.007296347    0.006837681    0.007994270    0.000885614    0.014285297    0.757657072
525	 45060	 15361	 4440297	 6	 15	 3	 3     0.469927407    0.010799100    0.007296402    0.006837724    0.007961349    0.000899588    0.014249253    0.757871286
526	 45378	 15467	 4485675	 6	 15	 3	 3     0.469928608    0.010772530    0.007296603    0.006837891    0.007925087    0.000868828    0.014209589    0.758116957
527	 45684	 15570	 4531359	 6	 15	 3	 3     0.469929740    0.010747216    0.007296788    0.006838058    0.007890471    0.000870911    0.014172107    0.758335784
528	 45990	 15672	 4577349	 6	 15	 3	 3     0.469930919    0.010717951    0.007296954    0.006838204    0.007850410    0.000879487    0.014132960    0.758365617
529	 46332	 15786	 4623681	 6	 15	 3	 3     0.469932071    0.010691241    0.007297034    0.006838265    0.007813829    0.000841829    0.014094610    0.758534009
530	 46644	 15890	 4670325	 6	 15	 3	 3     0.469933078    0.010668595    0.007297101    0.006838313    0.007782752    0.000850021    0.014060996    0.758736795
531	 46956	 15997	 4717281	 6	 15	 3	 3     0.469934099    0.010646996    0.007297201    0.006838389    0.007753024    0.000833589    0.014026850    0.759043986
532	 47268	 16103	 4764549	 6	 15	 3	 3     0.469935081    0.010623337    0.007297272    0.006838448    0.007720434    0.000821499    0.013993909    0.759140075
533	 47562	 16202	 4812111	 6	 15	 3	 3     0.469936006    0.010599650    0.007297403    0.006838557    0.007687684    0.000836561    0.013962791    0.759135472
534	 47910	 16318	 4860021	 6	 15	 3	 3     0.469936970    0.010578453    0.007297558    0.006838698    0.007658285    0.000814109    0.013930306    0.759384137
535	 48234	 16431	 4908255	 6	 15	 3	 3     0.469937881    0.010558487    0.007297645    0.006838768    0.007630598    0.000821387    0.013899544    0.759628300
536	 48540	 16534	 4956795	 6	 15	 3	 3     0.469938812    0.010535219    0.007297738    0.006838844    0.007598280    0.000815380    0.013868052    0.759675510
537	 48840	 16635	 5005635	 6	 15	 3	 3     0.469939762    0.010512028    0.007297846    0.006838941    0.007565989    0.000843722    0.013835823    0.759768935
538	 49176	 16748	 5054811	 6	 15	 3	 3     0.469940801    0.010487389    0.007297916    0.006838990    0.007531649    0.000834599    0.013800475    0.759929553
539	 49506	 16859	 5104317	 6	 15	 3	 3     0.469941816    0.010465306    0.007298012    0.006839074    0.007500776    0.000813580    0.013765869    0.760235751
540	 49830	 16968	 5154147	 6	 15	 3	 3     0.469942774    0.010443170    0.007298135    0.006839185    0.007469741    0.000798221    0.013733109    0.760437459
541	 50112	 17062	 5204259	 6	 15	 3	 3     0.469943650    0.010420390    0.007298203    0.006839241    0.007437792    0.000792992    0.013703104    0.760440142
542	 50436	 17170	 5254695	 6	 15	 3	 3     0.469944520    0.010400536    0.007298285    0.006839309    0.007409871    0.000796323    0.013673249    0.760648464
543	 50772	 17282	 5305467	 6	 15	 3	 3     0.469945425    0.010381000    0.007298377    0.006839382    0.007382334    0.000778895    0.013642116    0.760952365
544	 51048	 17376	 5356515	 6	 15	 3	 3     0.469946281    0.010361514    0.007298452    0.006839444    0.007354834    0.000797059    0.013612587    0.761171587
545	 51402	 17494	 5407917	 6	 15	 3	 3     0.469947223    0.010340630    0.007298553    0.006839527    0.007325282    0.000805091    0.013580023    0.761458939
546	 51720	 17600	 5459637	 6	 15	 3	 3     0.469948204    0.010320028    0.007298701    0.006839651    0.007296023    0.000787757    0.013546050    0.761847804
547	 77580	 17600	 5537217	 9	 28	 2	 4     0.470000714    0.008634449    0.004612559    0.003693533    0.007299179    0.000790947    0.011581799    0.745518854
548	 78039	 17704	 5615256	 9	 28	 2	 4     0.470001603    0.008610205    0.004612668    0.003693623    0.007270415    0.000792896    0.011545664    0.745752247
549	 78579	 17824	 5693835	 9	 28	 2	 4     0.470002521    0.008583850    0.004612746    0.003693701    0.007239134    0.000770141    0.011508247    0.745886887
550	 79065	 17934	 5772900	 9	 28	 2	 4     0.470003350    0.008561029    0.004612812    0.003693762    0.007212016    0.000770137    0.011474321    0.746103281
551	 79515	 18036	 5852415	 9	 28	 2	 4     0.470004202    0.008535373    0.004612888    0.003693813    0.007181494    0.000787037    0.011439371    0.746140048
552	 80010	 18147	 5932425	 9	 28	 2	 4     0.470005104    0.008506176    0.004612956    0.003693878    0.007146724    0.000760083    0.011402271    0.746007144
553	 80541	 18268	 6012966	 9	 28	 2	 4     0.470005866    0.008481214    0.004613008    0.003693928    0.007116962    0.000793733    0.011370829    0.745874675
554	 81135	 18400	 6094101	 9	 28	 2	 4     0.470006810    0.008454645    0.004613091    0.003694003    0.007085225    0.000764676    0.011331747    0.746102527
555	 81684	 18522	 6175785	 9	 28	 2	 4     0.470007658    0.008430887    0.004613170    0.003694075    0.007056807    0.000761609    0.011296480    0.746328718
556	 82242	 18647	 6258027	 9	 28	 2	 4     0.470008513    0.008404984    0.004613235    0.003694137    0.007025797    0.000731923    0.011260887    0.746387415
557	 82710	 18751	 6340737	 9	 28	 2	 4     0.470009278    0.008379101    0.004613307    0.003694208    0.006994765    0.000752394    0.011228885    0.746209520
558	 83250	 18871	 6423987	 9	 28	 2	 4     0.470010054    0.008353569    0.004613356    0.003694256    0.006964127    0.000752747    0.011196366    0.746096460
559	 83763	 18986	 6507750	 9	 28	 2	 4     0.470010820    0.008325798    0.004613418    0.003694320    0.006930749    0.000754013    0.011164184    0.745759630
560	 84357	 19121	 6592107	 9	 28	 2	 4     0.470011618    0.008303549    0.004613491    0.003694375    0.006903957    0.000738129    0.011130523    0.746016065
561	 84861	 19238	 6676968	 9	 28	 2	 4     0.470012335    0.008279394    0.004613533    0.003694395    0.006874858    0.000761575    0.011100191    0.745878449
562	 85482	 19377	 6762450	 9	 28	 2	 4     0.470013136    0.008258561    0.004613611    0.003694464    0.006849702    0.000740626    0.011066215    0.746285933
563	 86031	 19500	 6848481	 9	 28	 2	 4     0.470013923    0.008234366    0.004613688    0.003694539    0.006820460    0.000718852    0.011032767    0.746355463
564	 86553	 19616	 6935034	 9	 28	 2	 4     0.470014637    0.008211668    0.004613734    0.003694583    0.006793008    0.000745479    0.011002297    0.746359408
565	 87192	 19758	 7022226	 9	 28	 2	 4     0.470015433    0.008191793    0.004613815    0.003694662    0.006768913    0.000722279    0.010968244    0.746864562
566	 87705	 19872	 7109931	 9	 28	 2	 4     0.470016174    0.008169766    0.004613867    0.003694713    0.006742203    0.000714705    0.010936449    0.747021772
567	 88218	 19987	 7198149	 9	 28	 2	 4     0.470016882    0.008149632    0.004613952    0.003694793    0.006717734    0.000704865    0.010905979    0.747262803
568	 88758	 20109	 7286907	 9	 28	 2	 4     0.470017606    0.008127507    0.004613993    0.003694834    0.006690847    0.000694415    0.010874720    0.747376213
569	 89280	 20228	 7376187	 9	 28	 2	 4     0.470018235    0.008108490    0.004614052    0.003694890    0.006667693    0.000711374    0.010847492    0.747499032
570	 89838	 20354	 7466025	 9	 28	 2	 4     0.470018954    0.008086353    0.004614115    0.003694945    0.006640711    0.000722279    0.010816296    0.747608326
571	 90432	 20490	 7556457	 9	 28	 2	 4     0.470019743    0.008064387    0.004614166    0.003694988    0.006613910    0.000699956    0.010781947    0.747952715
572	 90999	 20617	 7647456	 9	 28	 2	 4     0.470020436    0.008043636    0.004614222    0.003695041    0.006588553    0.000693193    0.010751696    0.748127239
573	 91611	 20753	 7739067	 9	 28	 2	 4     0.470021131    0.008024394    0.004614296    0.003695109    0.006564996    0.000687300    0.010721295    0.748453786
574	 92133	 20871	 7831200	 9	 28	 2	 4     0.470021808    0.008003605    0.004614372    0.003695184    0.006539516    0.000677578    0.010691549    0.748591717
575	 92655	 20987	 7923855	 9	 28	 2	 4     0.470022492    0.007985405    0.004614437    0.003695248    0.006517182    0.000673584    0.010661450    0.748997967
576	 93150	 21098	 8017005	 9	 28	 2	 4     0.470023136    0.007967514    0.004614486    0.003695291    0.006495213    0.000690083    0.010633036    0.749316977
577	 93735	 21228	 8110740	 9	 28	 2	 4     0.470023815    0.007948077    0.004614570    0.003695374    0.006471296    0.000666184    0.010602963    0.749609045
578	 94275	 21351	 8205015	 9	 28	 2	 4     0.470024399    0.007929568    0.004614641    0.003695433    0.006448499    0.000685802    0.010577056    0.749695177
579	 94905	 21493	 8299920	 9	 28	 2	 4     0.470025012    0.007912141    0.004614698    0.003695475    0.006427016    0.000669534    0.010549761    0.749982986
580	 95499	 21627	 8395419	 9	 28	 2	 4     0.470025591    0.007891440    0.004614730    0.003695500    0.006401492    0.000678413    0.010523922    0.749857347
581	 96102	 21761	 8491521	 9	 28	 2	 4     0.470026224    0.007869661    0.004614758    0.003695525    0.006374604    0.000693472    0.010495635    0.749803238
582	 96786	 21913	 8588307	 9	 28	 2	 4     0.470026874    0.007847315    0.004614799    0.003695557    0.006346967    0.000689536    0.010466494    0.749755858
583	 97488	 22072	 8685795	 9	 28	 2	 4     0.470027518    0.007826467    0.004614846    0.003695597    0.006321138    0.000660366    0.010437506    0.749840698
584	 98118	 22215	 8783913	 9	 28	 2	 4     0.470028108    0.007805863    0.004614883    0.003695628    0.006295583    0.000659819    0.010410902    0.749777831
585	 98793	 22368	 8882706	 9	 28	 2	 4     0.470028687    0.007785146    0.004614921    0.003695662    0.006269849    0.000667349    0.010384764    0.749670006
586	 99513	 22531	 8982219	 9	 28	 2	 4     0.470029297    0.007764921    0.004614974    0.003695701    0.006244679    0.000659118    0.010357093    0.749720160
587	 100197	 22688	 9082416	 9	 28	 2	 4     0.470029888    0.007744945    0.004615022    0.003695739    0.006219786    0.000664472    0.010330246    0.749734786
588	 100908	 22846	 9183324	 9	 28	 2	 4     0.470030498    0.007724300    0.004615073    0.003695786    0.006194023    0.000684466    0.010302453    0.749753505
589	 101664	 23015	 9284988	 9	 28	 2	 4     0.470031145    0.007702500    0.004615124    0.003695832    0.006166777    0.000663304    0.010272880    0.749789759
590	 102402	 23179	 9387390	 9	 28	 2	 4     0.470031758    0.007683645    0.004615183    0.003695879    0.006143165    0.000647730    0.010244785    0.750005435
591	 103167	 23359	 9490557	 9	 28	 2	 4     0.470032316    0.007665487    0.004615224    0.003695912    0.006120408    0.000653266    0.010219150    0.750110043
592	 103932	 23531	 9594489	 9	 28	 2	 4     0.470032912    0.007646555    0.004615284    0.003695961    0.006096635    0.000647518    0.010191715    0.750271649
593	 104724	 23708	 9699213	 9	 28	 2	 4     0.470033477    0.007628103    0.004615344    0.003696012    0.006073431    0.000628044    0.010165625    0.750382075
594	 105462	 23876	 9804675	 9	 28	 2	 4     0.470034016    0.007611300    0.004615404    0.003696059    0.006052267    0.000643062    0.010140655    0.750572811
595	 106245	 24052	 9910920	 9	 28	 2	 4     0.470034560    0.007593897    0.004615456    0.003696103    0.006030327    0.000650564    0.010115452    0.750722480
596	 107091	 24242	 10018011	 9	 28	 2	 4     0.470035124    0.007576313    0.004615523    0.003696154    0.006008117    0.000639743    0.010089193    0.750933533
597	 107964	 24439	 10125975	 9	 28	 2	 4     0.470035693    0.007557388    0.004615586    0.003696206    0.005984185    0.000619178    0.010062648    0.751033697
598	 108711	 24609	 10234686	 9	 28	 2	 4     0.470036222    0.007539233    0.004615635    0.003696241    0.005961204    0.000626868    0.010037915    0.751075601
599	 109521	 24790	 10344207	 9	 28	 2	 4     0.470036775    0.007520361    0.004615682    0.003696276    0.005937281    0.000621254    0.010011963    0.751137558
600	 110358	 24977	 10454565	 9	 28	 2	 4     0.470037297    0.007501871    0.004615720    0.003696307    0.005913813    0.000634055    0.009987426    0.751131522
601	 111294	 25192	 10565859	 9	 28	 2	 4     0.470037839    0.007482987    0.004615767    0.003696339    0.005889804    0.000634830    0.009961882    0.751162042
602	 112293	 25414	 10678152	 9	 28	 2	 4     0.470038376    0.007465608    0.004615812    0.003696373    0.005867673    0.000627489    0.009936517    0.751330501
603	 113229	 25624	 10791381	 9	 28	 2	 4     0.470038918    0.007447412    0.004615853    0.003696401    0.005844471    0.000621302    0.009910836    0.751441356
604	 114264	 25860	 10905645	 9	 28	 2	 4     0.470039437    0.007430802    0.004615896    0.003696430    0.005823257    0.000614592    0.009886225    0.751631931
605	 115263	 26085	 11020908	 9	 28	 2	 4     0.470039939    0.007414153    0.004615942    0.003696464    0.005801961    0.000615374    0.009862317    0.751765860
606	 116208	 26299	 11137116	 9	 28	 2	 4     0.470040452    0.007396136    0.004615979    0.003696494    0.005778889    0.000615243    0.009837847    0.751804326
607	 117198	 26519	 11254314	 9	 28	 2	 4     0.470040969    0.007379579    0.004616026    0.003696539    0.005757646    0.000618144    0.009813122    0.752011287
608	 118197	 26742	 11372511	 9	 28	 2	 4     0.470041491    0.007361488    0.004616073    0.003696575    0.005734402    0.000606253    0.009788076    0.752087265
609	 119205	 26977	 11491716	 9	 28	 2	 4     0.470041995    0.007347387    0.004616138    0.003696627    0.005716236    0.000605079    0.009763825    0.752511062
610	 120222	 27204	 11611938	 9	 28	 2	 4     0.470042502    0.007331838    0.004616195    0.003696675    0.005696191    0.000599503    0.009739384    0.752803006
611	 121221	 27426	 11733159	 9	 28	 2	 4     0.470042997    0.007314819    0.004616233    0.003696705    0.005674237    0.000605021    0.009715499    0.752901957
612	 122256	 27660	 11855415	 9	 28	 2	 4     0.470043496    0.007299232    0.004616282    0.003696740    0.005654089    0.000598855    0.009691282    0.753175056
613	 123327	 27898	 11978742	 9	 28	 2	 4     0.470043991    0.007283996    0.004616333    0.003696779    0.005634365    0.000599530    0.009667253    0.753471127
614	 124371	 28132	 12103113	 9	 28	 2	 4     0.470044492    0.007268465    0.004616375    0.003696811    0.005614238    0.000603214    0.009642852    0.753767163
615	 125469	 28378	 12228582	 9	 28	 2	 4     0.470044994    0.007252043    0.004616411    0.003696840    0.005592931    0.000602439    0.009618376    0.753977973
616	 126603	 28634	 12355185	 9	 28	 2	 4     0.470045471    0.007235371    0.004616448    0.003696872    0.005571266    0.000604341    0.009595025    0.754075254
617	 127872	 28922	 12483057	 9	 28	 2	 4     0.470045957    0.007219220    0.004616502    0.003696908    0.005550230    0.000584193    0.009571184    0.754266157
618	 129006	 29177	 12612063	 9	 28	 2	 4     0.470046419    0.007203439    0.004616536    0.003696935    0.005529659    0.000589571    0.009548463    0.754408241
619	 130131	 29429	 12742194	 9	 28	 2	 4     0.470046872    0.007188204    0.004616584    0.003696974    0.005509757    0.000598582    0.009526178    0.754573775
620	 131400	 29711	 12873594	 9	 28	 2	 4     0.470047340    0.007173097    0.004616644    0.003697020    0.005489984    0.000585601    0.009503035    0.754821694
621	 132606	 29984	 13006200	 9	 28	 2	 4     0.470047795    0.007156853    0.004616692    0.003697057    0.005468701    0.000589238    0.009480492    0.754903154
622	 133821	 30259	 13140021	 9	 28	 2	 4     0.470048264    0.007140932    0.004616742    0.003697095    0.005447807    0.000589272    0.009457209    0.755078159
623	 135117	 30552	 13275138	 9	 28	 2	 4     0.470048741    0.007124680    0.004616789    0.003697131    0.005426446    0.000581484    0.009433460    0.755256288
624	 136404	 30842	 13411542	 9	 28	 2	 4     0.470049195    0.007110414    0.004616842    0.003697172    0.005407658    0.000569857    0.009410850    0.755554954
625	 137628	 31116	 13549170	 9	 28	 2	 4     0.470049637    0.007095878    0.004616899    0.003697214    0.005388481    0.000582942    0.009388724    0.755787264
626	 138951	 31411	 13688121	 9	 28	 2	 4     0.470050084    0.007080895    0.004616954    0.003697257    0.005368688    0.000575842    0.009366328    0.755994749
627	 140274	 31707	 13828395	 9	 28	 2	 4     0.470050537    0.007065715    0.004617008    0.003697292    0.005348604    0.000572106    0.009343573    0.756211310
628	 141588	 32004	 13969983	 9	 28	 2	 4     0.470050976    0.007050425    0.004617066    0.003697334    0.005328339    0.000568713    0.009321431    0.756367267
629	 142947	 32306	 14112930	 9	 28	 2	 4     0.470051412    0.007036396    0.004617113    0.003697373    0.005309721    0.000570429    0.009299419    0.756648988
630	 144351	 32621	 14257281	 9	 28	 2	 4     0.470051847    0.007021530    0.004617168    0.003697414    0.005289956    0.000573199    0.009277416    0.756841065
631	 145800	 32943	 14403081	 9	 28	 2	 4     0.470052285    0.007006575    0.004617219    0.003697449    0.005270046    0.000565315    0.009255185    0.757043212
632	 147240	 33265	 14550321	 9	 28	 2	 4     0.470052713    0.006992919    0.004617287    0.003697498    0.005251817    0.000569692    0.009233457    0.757345692
633	 148680	 33587	 14699001	 9	 28	 2	 4     0.470053153    0.006979506    0.004617347    0.003697547    0.005233890    0.000560466    0.009211030    0.757733498
634	 150165	 33925	 14849166	 9	 28	 2	 4     0.470053580    0.006965411    0.004617411    0.003697595    0.005215023    0.000550828    0.009189195    0.758000096
635	 151569	 34240	 15000735	 9	 28	 2	 4     0.470053992    0.006952131    0.004617478    0.003697645    0.005197213    0.000552586    0.009168090    0.758296545
636	 152991	 34560	 15153726	 9	 28	 2	 4     0.470054411    0.006938838    0.004617546    0.003697696    0.005179357    0.000551065    0.009146619    0.758623229
637	 154431	 34882	 15308157	 9	 28	 2	 4     0.470054838    0.006926453    0.004617621    0.003697751    0.005162686    0.000546712    0.009124650    0.759092499
638	 155889	 35207	 15464046	 9	 28	 2	 4     0.470055248    0.006913633    0.004617691    0.003697800    0.005145410    0.000545480    0.009103478    0.759449637
639	 157374	 35538	 15621420	 9	 28	 2	 4     0.470055661    0.006902096    0.004617760    0.003697845    0.005129836    0.000549513    0.009082147    0.759963044
640	 158967	 35893	 15780387	 9	 28	 2	 4     0.470056070    0.006889543    0.004617831    0.003697893    0.005112870    0.000542628    0.009060939    0.760356429
641	 160461	 36225	 15940848	 9	 28	 2	 4     0.470056469    0.006876171    0.004617888    0.003697930    0.005094785    0.000553125    0.009040191    0.760622330
642	 162153	 36602	 16103001	 9	 28	 2	 4     0.470056896    0.006862949    0.004617961    0.003697974    0.005076860    0.000539077    0.009017968    0.761030560
643	 163782	 36965	 16266783	 9	 28	 2	 4     0.470057295    0.006849392    0.004618028    0.003698021    0.005058456    0.000543274    0.008997187    0.761281438
644	 165465	 37341	 16432248	 9	 28	 2	 4     0.470057713    0.006836652    0.004618114    0.003698082    0.005041113    0.000535950    0.008975276    0.761720477
645	 167067	 37697	 16599315	 9	 28	 2	 4     0.470058122    0.006822347    0.004618195    0.003698133    0.005021623    0.000533401    0.008953827    0.761947632
646	 168732	 38068	 16768047	 9	 28	 2	 4     0.470058514    0.006808420    0.004618263    0.003698178    0.005002622    0.000527054    0.008933251    0.762143557
647	 170325	 38430	 16938372	 9	 28	 2	 4     0.470058898    0.006794176    0.004618320    0.003698211    0.004983166    0.000530055    0.008913000    0.762277115
648	 172044	 38815	 17110416	 9	 28	 2	 4     0.470059299    0.006781096    0.004618397    0.003698253    0.004965246    0.000529255    0.008891868    0.762617625
649	 173781	 39204	 17284197	 9	 28	 2	 4     0.470059703    0.006768977    0.004618479    0.003698295    0.004948606    0.000525456    0.008870440    0.763093687
650	 175473	 39580	 17459670	 9	 28	 2	 4     0.470060114    0.006756009    0.004618559    0.003698333    0.004930778    0.000531657    0.008848656    0.763506849
651	 177246	 39974	 17636916	 9	 28	 2	 4     0.470060534    0.006742310    0.004618643    0.003698374    0.004911911    0.000519310    0.008826324    0.763886467
652	 178947	 40353	 17815863	 9	 28	 2	 4     0.470060942    0.006728808    0.004618744    0.003698423    0.004893266    0.000520534    0.008804579    0.764239614
653	 180612	 40724	 17996475	 9	 28	 2	 4     0.470061346    0.006715156    0.004618852    0.003698473    0.004874374    0.000517022    0.008782943    0.764567891
654	 182340	 41109	 18178815	 9	 28	 2	 4     0.470061752    0.006702676    0.004618962    0.003698535    0.004857063    0.000517864    0.008761211    0.765039933
655	 184122	 41506	 18362937	 9	 28	 2	 4     0.470062168    0.006689658    0.004619083    0.003698601    0.004838967    0.000511945    0.008738874    0.765505749
656	 185760	 41871	 18548697	 9	 28	 2	 4     0.470062556    0.006677235    0.004619184    0.003698660    0.004821681    0.000514261    0.008717993    0.765914249
657	 187578	 42277	 18736275	 9	 28	 2	 4     0.470062961    0.006664098    0.004619282    0.003698711    0.004803377    0.000515849    0.008696129    0.766329213
658	 189360	 42675	 18925635	 9	 28	 2	 4     0.470063373    0.006650668    0.004619381    0.003698760    0.004784632    0.000510440    0.008673821    0.766751772
659	 191007	 43042	 19116642	 9	 28	 2	 4     0.470063770    0.006638274    0.004619490    0.003698816    0.004767283    0.000503214    0.008652262    0.767229839
660	 192708	 43424	 19309350	 9	 28	 2	 4     0.470064160    0.006625795    0.004619588    0.003698866    0.004749796    0.000515791    0.008631033    0.767671134
661	 194481	 43826	 19503831	 9	 28	 2	 4     0.470064558    0.006613050    0.004619677    0.003698914    0.004731914    0.000508293    0.008609329    0.768126004
662	 196335	 44245	 19700166	 9	 28	 2	 4     0.470064946    0.006600370    0.004619757    0.003698961    0.004714100    0.000514761    0.008588108    0.768547669
663	 198063	 44633	 19898229	 9	 28	 2	 4     0.470065328    0.006586682    0.004619832    0.003699007    0.004694841    0.000510543    0.008567191    0.768826326
664	 199989	 45067	 20098218	 9	 28	 2	 4     0.470065706    0.006573714    0.004619917    0.003699059    0.004676546    0.000501059    0.008546412    0.769178232
665	 201564	 45422	 20299782	 9	 28	 2	 4     0.470066063    0.006559959    0.004619973    0.003699091    0.004657136    0.000516738    0.008526751    0.769338684
666	 203562	 45866	 20503344	 9	 28	 2	 4     0.470066456    0.006548835    0.004620044    0.003699139    0.004641383    0.000500153    0.008505099    0.769989280
667	 205263	 46246	 20708607	 9	 28	 2	 4     0.470066833    0.006536003    0.004620099    0.003699172    0.004623205    0.000500788    0.008484199    0.770373639
668	 207018	 46639	 20915625	 9	 28	 2	 4     0.470067213    0.006523653    0.004620162    0.003699217    0.004605665    0.000495658    0.008463169    0.770828615
669	 253022	 46639	 21168647	 11	 42	 3	 5     0.470082065    0.005904936    0.003693040    0.002967117    0.004607572    0.000495719    0.007593537    0.777626449
670	 255123	 47022	 21423770	 11	 42	 3	 5     0.470082425    0.005891010    0.003693101    0.002967169    0.004589663    0.000502245    0.007571205    0.778080974
671	 257411	 47440	 21681181	 11	 42	 3	 5     0.470082785    0.005878213    0.003693169    0.002967224    0.004573170    0.000494093    0.007548836    0.778691241
672	 259512	 47824	 21940693	 11	 42	 3	 5     0.470083141    0.005863720    0.003693231    0.002967275    0.004554476    0.000500086    0.007526614    0.779064766
673	 261888	 48256	 22202581	 11	 42	 3	 5     0.470083508    0.005850104    0.003693289    0.002967321    0.004536886    0.000489420    0.007503679    0.779631376
674	 263989	 48639	 22466570	 11	 42	 3	 5     0.470083861    0.005835975    0.003693346    0.002967366    0.004518606    0.000491777    0.007481496    0.780054608
675	 266321	 49066	 22732891	 11	 42	 3	 5     0.470084211    0.005822652    0.003693412    0.002967419    0.004501331    0.000482582    0.007459526    0.780565912
676	 268488	 49460	 23001379	 11	 42	 3	 5     0.470084555    0.005808003    0.003693470    0.002967464    0.004482319    0.000495036    0.007437808    0.780875656
677	 270941	 49907	 23272320	 11	 42	 3	 5     0.470084907    0.005793890    0.003693533    0.002967510    0.004463964    0.000474566    0.007415497    0.781321852
678	 272987	 50281	 23545307	 11	 42	 3	 5     0.470085227    0.005779356    0.003693573    0.002967538    0.004445051    0.000470194    0.007395166    0.781504549
679	 275187	 50683	 23820494	 11	 42	 3	 5     0.470085546    0.005765603    0.003693603    0.002967559    0.004427129    0.000463999    0.007374915    0.781785658
680	 277365	 51080	 24097859	 11	 42	 3	 5     0.470085850    0.005752358    0.003693634    0.002967581    0.004409841    0.000476074    0.007355466    0.782052223
681	 279631	 51493	 24377490	 11	 42	 3	 5     0.470086168    0.005739402    0.003693675    0.002967611    0.004392892    0.000458655    0.007335155    0.782451345
682	 281721	 51874	 24659211	 11	 42	 3	 5     0.470086460    0.005727048    0.003693702    0.002967628    0.004376716    0.000470510    0.007316373    0.782771420
683	 283888	 52269	 24943099	 11	 42	 3	 5     0.470086779    0.005713956    0.003693746    0.002967664    0.004359533    0.000467404    0.007295859    0.783177860
684	 286143	 52681	 25229242	 11	 42	 3	 5     0.470087090    0.005701466    0.003693789    0.002967695    0.004343114    0.000467115    0.007275799    0.783620567
685	 288277	 53072	 25517519	 11	 42	 3	 5     0.470087396    0.005688347    0.003693834    0.002967730    0.004325839    0.000460009    0.007256001    0.783950729
686	 290532	 53483	 25808051	 11	 42	 3	 5     0.470087693    0.005676049    0.003693868    0.002967756    0.004309625    0.000460093    0.007236746    0.784337129
687	 292721	 53881	 26100772	 11	 42	 3	 5     0.470087991    0.005663186    0.003693904    0.002967782    0.004292638    0.000454622    0.007217347    0.784663101
688	 294877	 54275	 26395649	 11	 42	 3	 5     0.470088284    0.005650554    0.003693944    0.002967811    0.004275925    0.000453563    0.007198226    0.784992639
689	 296956	 54656	 26692605	 11	 42	 3	 5     0.470088573    0.005637040    0.003693979    0.002967839    0.004258020    0.000458871    0.007179366    0.785172302
690	 299035	 55035	 26991640	 11	 42	 3	 5     0.470088868    0.005623602    0.003694014    0.002967865    0.004240184    0.000456502    0.007160017    0.785417411
691	 301180	 55427	 27292820	 11	 42	 3	 5     0.470089161    0.005610922    0.003694061    0.002967901    0.004223312    0.000455625    0.007140716    0.785764685
692	 303358	 55824	 27596178	 11	 42	 3	 5     0.470089450    0.005598335    0.003694102    0.002967930    0.004206539    0.000456355    0.007121702    0.786095184
693	 305613	 56234	 27901791	 11	 42	 3	 5     0.470089738    0.005585572    0.003694139    0.002967957    0.004189504    0.000446537    0.007102626    0.786409397
694	 307780	 56629	 28209571	 11	 42	 3	 5     0.470090020    0.005572805    0.003694187    0.002967995    0.004172426    0.000445341    0.007083942    0.786681395
695	 309815	 57001	 28519386	 11	 42	 3	 5     0.470090303    0.005559669    0.003694228    0.002968026    0.004154828    0.000450172    0.007065185    0.786910569
696	 312147	 57428	 28831533	 11	 42	 3	 5     0.470090591    0.005547024    0.003694263    0.002968052    0.004137860    0.000442951    0.007045953    0.787263804
697	 314270	 57818	 29145803	 11	 42	 3	 5     0.470090861    0.005533618    0.003694291    0.002968074    0.004119847    0.000443122    0.007027923    0.787375950
698	 316481	 58222	 29462284	 11	 42	 3	 5     0.470091138    0.005520936    0.003694319    0.002968097    0.004102772    0.000438839    0.007009387    0.787648835
699	 318538	 58599	 29780822	 11	 42	 3	 5     0.470091411    0.005508674    0.003694341    0.002968113    0.004086237    0.000440332    0.006991051    0.787960820
700	 320771	 59006	 30101593	 11	 42	 3	 5     0.470091689    0.005496660    0.003694371    0.002968134    0.004070000    0.000435502    0.006972354    0.788350717
701	 322905	 59395	 30424498	 11	 42	 3	 5     0.470091961    0.005483625    0.003694398    0.002968156    0.004052353    0.000437364    0.006953942    0.788563591
702	 325149	 59807	 30749647	 11	 42	 3	 5     0.470092240    0.005471126    0.003694436    0.002968187    0.004035389    0.000438735    0.006935115    0.788902078
703	 327492	 60234	 31077139	 11	 42	 3	 5     0.470092517    0.005458952    0.003694470    0.002968216    0.004018837    0.000429983    0.006916258    0.789292718
704	 329626	 60626	 31406765	 11	 42	 3	 5     0.470092787    0.005446744    0.003694494    0.002968236    0.004002215    0.000429091    0.006897894    0.789624081
705	 331738	 61012	 31738503	 11	 42	 3	 5     0.470093049    0.005434069    0.003694522    0.002968258    0.003984924    0.000430657    0.006880009    0.789834600
706	 334114	 61444	 32072617	 11	 42	 3	 5     0.470093317    0.005422537    0.003694541    0.002968272    0.003969166    0.000430740    0.006861682    0.790263550
707	 336369	 61857	 32408986	 11	 42	 3	 5     0.470093586    0.005409878    0.003694566    0.002968291    0.003951830    0.000425776    0.006843253    0.790541894
708	 338569	 62257	 32747555	 11	 42	 3	 5     0.470093848    0.005398177    0.003694596    0.002968314    0.003935768    0.000424026    0.006825202    0.790918157
709	 340692	 62643	 33088247	 11	 42	 3	 5     0.470094104    0.005386741    0.003694624    0.002968337    0.003920042    0.000421857    0.006807529    0.791291637
710	 342903	 63045	 33431150	 11	 42	 3	 5     0.470094360    0.005375292    0.003694650    0.002968359    0.003904270    0.000418893    0.006789886    0.791661640
711	 345103	 63445	 33776253	 11	 42	 3	 5     0.470094605    0.005363868    0.003694671    0.002968375    0.003888507    0.000421472    0.006772868    0.791964037
712	 347435	 63872	 34123688	 11	 42	 3	 5     0.470094855    0.005352970    0.003694698    0.002968396    0.003873435    0.000422899    0.006755519    0.792384813
713	 349679	 64281	 34473367	 11	 42	 3	 5     0.470095109    0.005340741    0.003694722    0.002968417    0.003856494    0.000414770    0.006737779    0.792656002
714	 351989	 64704	 34825356	 11	 42	 3	 5     0.470095350    0.005330011    0.003694747    0.002968439    0.003841596    0.000413189    0.006720948    0.793044528
715	 354145	 65099	 35179501	 11	 42	 3	 5     0.470095584    0.005318849    0.003694768    0.002968456    0.003826075    0.000409703    0.006704602    0.793313142
716	 356455	 65520	 35535956	 11	 42	 3	 5     0.470095827    0.005307800    0.003694793    0.002968479    0.003810676    0.000407118    0.006687543    0.793684666
717	 358765	 65940	 35894721	 11	 42	 3	 5     0.470096065    0.005296529    0.003694814    0.002968498    0.003794940    0.000409777    0.006670793    0.793987927
718	 361086	 66362	 36255807	 11	 42	 3	 5     0.470096302    0.005285408    0.003694832    0.002968513    0.003779385    0.000410955    0.006654018    0.794318304
719	 363396	 66782	 36619203	 11	 42	 3	 5     0.470096540    0.005274355    0.003694852    0.002968530    0.003763892    0.000415169    0.006637208    0.794664605
720	 365871	 67234	 36985074	 11	 42	 3	 5     0.470096788    0.005263143    0.003694876    0.002968549    0.003748142    0.000398373    0.006619646    0.795079233
721	 368093	 67641	 37353167	 11	 42	 3	 5     0.470097011    0.005251921    0.003694895    0.002968564    0.003732349    0.000403852    0.006603761    0.795292374
722	 370425	 68069	 37723592	 11	 42	 3	 5     0.470097242    0.005240623    0.003694912    0.002968578    0.003716417    0.000398034    0.006587324    0.795561692
723	 372801	 68502	 38096393	 11	 42	 3	 5     0.470097466    0.005230138    0.003694930    0.002968593    0.003701599    0.000397355    0.006571296    0.795906574
724	 375111	 68923	 38471504	 11	 42	 3	 5     0.470097698    0.005219944    0.003694949    0.002968609    0.003687163    0.000397490    0.006554645    0.796373296
725	 477414	 68923	 38948918	 14	 61	 5	 6     0.470107405    0.004604175    0.002756078    0.002318348    0.003688151    0.000397569    0.005817017    0.791501097


==> data/lshaped/criterionA/varth1_thX0.1_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.016001621    0.145571194    0.738866350
12	 47	 124	 528	 1	 1	 1	 0     0.447349429    0.106706251    0.063764494    0.063764494    0.085558829    0.016029999    0.144614306    0.737867878
13	 48	 126	 576	 1	 1	 1	 0     0.447660793    0.105833634    0.063676433    0.063676433    0.084534430    0.016002879    0.143647569    0.736758961
14	 49	 128	 625	 1	 1	 1	 0     0.447970874    0.104946397    0.063556940    0.063556940    0.083512045    0.016031041    0.142677628    0.735549076
15	 50	 130	 675	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.014863479    0.141697550    0.734246494
16	 51	 132	 726	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.015389561    0.140815338    0.734143492
17	 52	 134	 778	 1	 1	 1	 0     0.448858051    0.102663815    0.063655168    0.063655168    0.080547368    0.014863769    0.139861573    0.734038756
18	 53	 136	 831	 1	 1	 1	 0     0.449135610    0.102128404    0.063974239    0.063974239    0.079608465    0.015389760    0.138967671    0.734907646
19	 54	 138	 885	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.012177541    0.138001112    0.735890848
20	 56	 142	 941	 1	 1	 1	 0     0.449634780    0.101643547    0.065226934    0.065226934    0.077954203    0.012194796    0.137343999    0.740065439
21	 58	 146	 999	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.014669268    0.136682244    0.741058589
22	 60	 151	 1059	 1	 1	 1	 0     0.450174841    0.100960550    0.065605169    0.065605169    0.076739783    0.015579225    0.135563349    0.744748121
23	 62	 156	 1121	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.012677623    0.134287609    0.748593808
24	 63	 158	 1184	 1	 1	 1	 0     0.450768814    0.100226619    0.065739380    0.065739380    0.075655198    0.011076864    0.133575018    0.750339546
25	 64	 160	 1248	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.010658648    0.133012693    0.750730257
26	 65	 162	 1313	 1	 1	 1	 0     0.451083292    0.099707292    0.066256283    0.066256283    0.074509389    0.010659226    0.132509142    0.752455943
27	 66	 164	 1379	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.010579252    0.132003616    0.751612667
28	 67	 166	 1446	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.010585888    0.131524634    0.755271480
29	 68	 168	 1514	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.009573766    0.131043296    0.757258510
30	 69	 170	 1583	 1	 1	 1	 0     0.451637028    0.098938692    0.066959761    0.066959761    0.072837183    0.009828156    0.130609357    0.757516107
31	 71	 174	 1654	 1	 1	 1	 0     0.451760469    0.098698774    0.066885200    0.066885200    0.072579735    0.009609666    0.130181752    0.758161359
32	 72	 176	 1726	 1	 1	 1	 0     0.451887066    0.098379838    0.066822696    0.066822696    0.072203323    0.009951718    0.129741623    0.758275066
33	 74	 180	 1800	 1	 1	 1	 0     0.452012384    0.098191989    0.066845878    0.066845878    0.071925623    0.012460031    0.129304347    0.759386605
34	 76	 184	 1876	 1	 1	 1	 0     0.452282712    0.097254254    0.066675444    0.066675444    0.070800955    0.012464616    0.128355591    0.757693944
35	 78	 188	 1954	 1	 1	 1	 0     0.452553068    0.096504092    0.066791255    0.066791255    0.069656069    0.009438040    0.127399097    0.757494316
36	 79	 190	 2033	 1	 1	 1	 0     0.452674456    0.096120210    0.066715623    0.066715623    0.069196246    0.009440424    0.126967109    0.757048114
37	 80	 192	 2113	 1	 1	 1	 0     0.452795872    0.095804217    0.066740311    0.066740311    0.068732662    0.011439494    0.126533426    0.757145521
38	 82	 196	 2195	 1	 1	 1	 0     0.452998917    0.095474470    0.066869689    0.066869689    0.068145574    0.011442218    0.125804574    0.758910962
39	 84	 200	 2279	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.009096665    0.125071068    0.766228735
40	 168	 200	 2447	 2	 3	 2	 1     0.458497881    0.074452610    0.021997183    0.021841845    0.071128862    0.012012231    0.103992800    0.715940042
41	 172	 204	 2619	 2	 3	 2	 1     0.458774190    0.074036949    0.022360297    0.022198189    0.070579649    0.011491718    0.102766981    0.720435182
42	 174	 206	 2793	 2	 3	 2	 1     0.458978128    0.073384772    0.022529313    0.022365344    0.069840925    0.011652459    0.101852283    0.720501980
43	 178	 210	 2971	 2	 3	 2	 1     0.459244862    0.073040000    0.022920602    0.022749070    0.069350469    0.011386971    0.100642766    0.725735218
44	 180	 212	 3151	 2	 3	 2	 1     0.459447652    0.072371199    0.023107347    0.022933845    0.068583095    0.009172987    0.099712908    0.725795684
45	 182	 214	 3333	 2	 3	 2	 1     0.459561460    0.072002607    0.023108102    0.022932397    0.068193775    0.010318831    0.099187064    0.725927390
46	 186	 218	 3519	 2	 3	 2	 1     0.459729875    0.071671144    0.023283043    0.023107927    0.067783868    0.009953063    0.098403514    0.728339273
47	 188	 220	 3707	 2	 3	 2	 1     0.459853196    0.071162039    0.023380398    0.023205263    0.067211552    0.009067921    0.097825597    0.727437816
48	 190	 222	 3897	 2	 3	 2	 1     0.459972922    0.070758758    0.023364369    0.023189899    0.066790030    0.010093474    0.097261095    0.727513485
49	 194	 226	 4091	 2	 3	 2	 1     0.460124865    0.070264712    0.023345363    0.023169994    0.066273099    0.009998028    0.096539724    0.727832116
50	 196	 228	 4287	 2	 3	 2	 1     0.460258287    0.069632825    0.023334667    0.023158877    0.065606582    0.008499594    0.095901608    0.726086105
51	 198	 230	 4485	 2	 3	 2	 1     0.460370049    0.069232560    0.023417370    0.023240794    0.065151931    0.008441152    0.095363660    0.725984721
52	 200	 233	 4685	 2	 3	 2	 1     0.460462862    0.068851968    0.023427173    0.023250560    0.064743811    0.008425504    0.094914501    0.725410424
53	 202	 235	 4887	 2	 3	 2	 1     0.460572773    0.068458835    0.023509421    0.023332027    0.064295561    0.008388649    0.094379714    0.725355392
54	 204	 238	 5091	 2	 3	 2	 1     0.460664485    0.068078956    0.023519288    0.023341862    0.063887302    0.008383167    0.093931050    0.724775840
55	 206	 240	 5297	 2	 3	 2	 1     0.460755400    0.067769861    0.023529341    0.023348520    0.063554104    0.008431488    0.093484070    0.724934858
56	 208	 242	 5505	 2	 3	 2	 1     0.460856705    0.067395649    0.023505579    0.023324825    0.063163765    0.008366810    0.092983370    0.724814004
57	 210	 244	 5715	 2	 3	 2	 1     0.460965365    0.067118608    0.023565371    0.023383161    0.062845690    0.008275761    0.092443182    0.726052548
58	 212	 246	 5927	 2	 3	 2	 1     0.461072436    0.066742032    0.023657209    0.023474065    0.062408616    0.009129481    0.091907663    0.726185722
59	 214	 249	 6141	 2	 3	 2	 1     0.461180868    0.066280741    0.023668806    0.023485619    0.061910615    0.009969131    0.091362008    0.725473772
60	 218	 253	 6359	 2	 3	 2	 1     0.461349748    0.065945195    0.023861755    0.023679972    0.061476706    0.009019580    0.090505356    0.728633060
61	 220	 255	 6579	 2	 3	 2	 1     0.461451596    0.065518382    0.023969633    0.023788358    0.060976348    0.010206447    0.089984633    0.728106340
62	 224	 260	 6803	 2	 3	 2	 1     0.461608797    0.064908558    0.024037347    0.023855928    0.060293672    0.008294513    0.089174704    0.727880831
63	 228	 264	 7031	 2	 3	 2	 1     0.461704516    0.064565351    0.024032894    0.023849928    0.059925826    0.007576926    0.088677784    0.728089358
64	 230	 266	 7261	 2	 3	 2	 1     0.461772997    0.064157562    0.024028264    0.023845508    0.059488111    0.008397775    0.088320489    0.726417657
65	 234	 270	 7495	 2	 3	 2	 1     0.461873720    0.063770567    0.024024010    0.023839484    0.059072262    0.007377775    0.087792236    0.726380487
66	 236	 272	 7731	 2	 3	 2	 1     0.461946029    0.063394496    0.024011496    0.023826536    0.058671204    0.009023906    0.087410958    0.725246553
67	 240	 276	 7971	 2	 3	 2	 1     0.462082293    0.063006376    0.024011289    0.023824500    0.058251707    0.008696365    0.086687738    0.726819931
68	 242	 278	 8213	 2	 3	 2	 1     0.462181547    0.062500722    0.024011521    0.023825991    0.057704308    0.007310345    0.086156988    0.725428353
69	 244	 280	 8457	 2	 3	 2	 1     0.462249817    0.062196944    0.024066138    0.023880581    0.057352253    0.008336023    0.085789953    0.724991007
70	 246	 283	 8703	 2	 3	 2	 1     0.462332870    0.061778477    0.024072620    0.023887233    0.056895423    0.007229589    0.085341239    0.723899456
71	 248	 285	 8951	 2	 3	 2	 1     0.462415460    0.061535370    0.024122154    0.023935954    0.056610277    0.007951556    0.084892589    0.724861511
72	 250	 288	 9201	 2	 3	 2	 1     0.462496366    0.061194200    0.024126584    0.023940316    0.056237337    0.007206593    0.084450704    0.724614451
73	 252	 290	 9453	 2	 3	 2	 1     0.462577631    0.060905440    0.024174790    0.023987686    0.055902166    0.008116021    0.084004435    0.725026485
74	 254	 293	 9707	 2	 3	 2	 1     0.462661325    0.060488707    0.024181316    0.023994162    0.055444997    0.007288187    0.083542253    0.724049269
75	 256	 295	 9963	 2	 3	 2	 1     0.462730008    0.060233324    0.024236118    0.024048900    0.055142215    0.008214337    0.083160982    0.724297890
76	 258	 298	 10221	 2	 3	 2	 1     0.462810421    0.059854845    0.024242124    0.024055116    0.054725879    0.007141185    0.082712296    0.723651104
77	 260	 300	 10481	 2	 3	 2	 1     0.462874264    0.059635862    0.024298498    0.024111761    0.054461170    0.006853771    0.082354266    0.724138106
78	 262	 303	 10743	 2	 3	 2	 1     0.462929659    0.059383413    0.024292622    0.024106005    0.054187252    0.006825976    0.082042306    0.723814529
79	 264	 306	 11007	 2	 3	 2	 1     0.462984618    0.059132563    0.024286777    0.024100282    0.053914863    0.006819197    0.081731590    0.723497026
80	 266	 308	 11273	 2	 3	 2	 1     0.463038533    0.058773088    0.024283407    0.024097042    0.053521884    0.008959851    0.081425590    0.721801198
81	 270	 313	 11543	 2	 3	 2	 1     0.463162046    0.058498697    0.024292614    0.024106183    0.053216224    0.009377388    0.080720064    0.724710738
82	 274	 318	 11817	 2	 3	 2	 1     0.463302183    0.058197272    0.024300084    0.024113616    0.052881267    0.007491453    0.079911809    0.728268733
83	 276	 320	 12093	 2	 3	 2	 1     0.463374958    0.058021874    0.024302444    0.024115993    0.052687086    0.006801672    0.079488727    0.729938398
84	 278	 322	 12371	 2	 3	 2	 1     0.463428541    0.057656935    0.024299087    0.024112764    0.052286485    0.006421903    0.079175735    0.728214718
85	 280	 324	 12651	 2	 3	 2	 1     0.463481176    0.057372194    0.024308910    0.024122456    0.051967735    0.007186653    0.078867032    0.727454710
86	 286	 330	 12937	 2	 3	 2	 1     0.463550061    0.057150331    0.024337543    0.024150794    0.051709229    0.006413453    0.078461142    0.728390260
87	 288	 332	 13225	 2	 3	 2	 1     0.463603244    0.056934251    0.024384368    0.024197445    0.051448144    0.007520591    0.078146282    0.728559943
88	 290	 334	 13515	 2	 3	 2	 1     0.463671212    0.056537475    0.024387106    0.024200309    0.051007403    0.006410634    0.077741989    0.727245031
89	 292	 336	 13807	 2	 3	 2	 1     0.463724336    0.056311179    0.024434513    0.024247539    0.050733652    0.007552822    0.077424477    0.727304612
90	 294	 338	 14101	 2	 3	 2	 1     0.463792866    0.055903201    0.024437348    0.024250500    0.050279060    0.007005544    0.077012902    0.725893963
91	 298	 342	 14399	 2	 3	 2	 1     0.463875015    0.055697327    0.024434783    0.024248444    0.050051309    0.007168627    0.076516535    0.727912295
92	 302	 346	 14701	 2	 3	 2	 1     0.463963398    0.055441736    0.024429533    0.024243744    0.049769308    0.009325012    0.075978780    0.729700267
93	 308	 352	 15009	 2	 3	 2	 1     0.464048481    0.054897841    0.024455242    0.024269345    0.049149914    0.008758993    0.075457384    0.727534382
94	 314	 358	 15323	 2	 3	 2	 1     0.464127830    0.054427374    0.024465570    0.024278824    0.048618669    0.005634432    0.074967775    0.726010268
95	 316	 360	 15639	 2	 3	 2	 1     0.464170308    0.054171169    0.024472562    0.024285467    0.048328141    0.005520110    0.074704313    0.725141111
96	 318	 362	 15957	 2	 3	 2	 1     0.464217284    0.053938732    0.024470487    0.024283132    0.048068515    0.005389933    0.074411846    0.724867547
97	 322	 366	 16279	 2	 3	 2	 1     0.464252816    0.053750308    0.024507162    0.024319362    0.047838213    0.004932237    0.074189837    0.724496920
98	 324	 369	 16603	 2	 3	 2	 1     0.464286660    0.053638365    0.024526807    0.024338397    0.047702305    0.004858145    0.073977744    0.725060836
99	 326	 371	 16929	 2	 3	 2	 1     0.464320552    0.053437297    0.024526839    0.024338421    0.047476088    0.004849541    0.073764725    0.724428882
100	 328	 374	 17257	 2	 3	 2	 1     0.464353196    0.053333758    0.024545566    0.024356598    0.047349815    0.005417543    0.073558949    0.725047855
101	 332	 378	 17589	 2	 3	 2	 1     0.464386346    0.053123652    0.024559178    0.024370196    0.047105936    0.005430459    0.073349375    0.724255014
102	 338	 384	 17927	 2	 3	 2	 1     0.464433702    0.053173226    0.024558957    0.024369035    0.047161950    0.005208790    0.073048926    0.727912497
103	 340	 386	 18267	 2	 3	 2	 1     0.464464015    0.052973295    0.024551426    0.024361273    0.046940361    0.004765809    0.072855940    0.727096442
104	 342	 388	 18609	 2	 3	 2	 1     0.464493347    0.052771907    0.024553505    0.024363601    0.046711878    0.004742755    0.072668699    0.726198595
105	 344	 391	 18953	 2	 3	 2	 1     0.464523691    0.052654572    0.024563681    0.024373767    0.046573915    0.005268182    0.072474478    0.726525720
106	 348	 395	 19301	 2	 3	 2	 1     0.464566932    0.052452148    0.024568806    0.024378600    0.046342223    0.005545736    0.072196781    0.726516441
107	 352	 399	 19653	 2	 3	 2	 1     0.464601540    0.052263474    0.024565715    0.024375548    0.046130211    0.005675535    0.071973734    0.726146488
108	 356	 403	 20009	 2	 3	 2	 1     0.464634191    0.052064050    0.024567161    0.024377090    0.045903375    0.004649332    0.071762653    0.725503419
109	 358	 406	 20367	 2	 3	 2	 1     0.464664390    0.051969876    0.024585443    0.024394834    0.045786724    0.004592011    0.071566852    0.726172455
110	 360	 409	 20727	 2	 3	 2	 1     0.464693185    0.051876260    0.024595407    0.024404724    0.045675073    0.006323102    0.071379643    0.726765472
111	 368	 417	 21095	 2	 3	 2	 1     0.464749154    0.051660286    0.024597108    0.024406446    0.045428706    0.006273362    0.071014317    0.727462963
112	 374	 424	 21469	 2	 3	 2	 1     0.464805605    0.051465746    0.024601993    0.024411342    0.045204700    0.006131334    0.070643888    0.728523688
113	 380	 431	 21849	 2	 3	 2	 1     0.464857477    0.051301647    0.024624156    0.024433289    0.045005665    0.006339774    0.070301749    0.729734999
114	 388	 439	 22237	 2	 3	 2	 1     0.464904466    0.051033924    0.024639110    0.024448984    0.044692008    0.005978577    0.069990336    0.729156719
115	 392	 444	 22629	 2	 3	 2	 1     0.464948902    0.050853752    0.024646007    0.024455813    0.044482339    0.005996102    0.069694537    0.729666263
116	 396	 448	 23025	 2	 3	 2	 1     0.464996975    0.050581831    0.024641694    0.024451485    0.044173618    0.006949435    0.069373069    0.729127769
117	 402	 455	 23427	 2	 3	 2	 1     0.465067528    0.050297395    0.024639033    0.024448998    0.043849128    0.005854670    0.068898501    0.730021619
118	 406	 460	 23833	 2	 3	 2	 1     0.465121564    0.050158912    0.024640825    0.024450801    0.043689200    0.004587276    0.068532768    0.731896777
119	 408	 462	 24241	 2	 3	 2	 1     0.465148658    0.050082962    0.024641526    0.024451511    0.043601585    0.006742343    0.068348634    0.732757312
120	 416	 470	 24657	 2	 3	 2	 1     0.465197257    0.049900595    0.024653265    0.024461825    0.043385319    0.005774471    0.068017070    0.733648110
121	 422	 476	 25079	 2	 3	 2	 1     0.465251138    0.049576038    0.024682992    0.024491552    0.042994574    0.005778824    0.067647528    0.732858083
122	 428	 482	 25507	 2	 3	 2	 1     0.465305584    0.049258714    0.024678910    0.024487437    0.042630650    0.004889997    0.067272007    0.732231965
123	 432	 486	 25939	 2	 3	 2	 1     0.465342211    0.049143713    0.024678437    0.024486847    0.042497992    0.005760651    0.067018177    0.733289318
124	 436	 490	 26375	 2	 3	 2	 1     0.465386629    0.048823470    0.024676385    0.024484308    0.042128461    0.004756298    0.066709031    0.731886967
125	 440	 496	 26815	 2	 3	 2	 1     0.465415650    0.048766721    0.024697456    0.024505295    0.042050312    0.005537832    0.066506260    0.733265120
126	 448	 504	 27263	 2	 3	 2	 1     0.465451945    0.048694171    0.024707661    0.024514043    0.041960145    0.005369492    0.066251762    0.734986810
127	 456	 512	 27719	 2	 3	 2	 1     0.465488492    0.048541940    0.024713981    0.024520138    0.041779649    0.004582711    0.065994498    0.735545263
128	 460	 516	 28179	 2	 3	 2	 1     0.465515324    0.048418967    0.024720168    0.024526410    0.041633035    0.004611658    0.065804956    0.735795140
129	 466	 522	 28645	 2	 3	 2	 1     0.465541741    0.048308098    0.024741202    0.024547267    0.041491508    0.004813582    0.065617809    0.736204060
130	 474	 530	 29119	 2	 3	 2	 1     0.465568124    0.048086931    0.024744534    0.024550569    0.041231795    0.004582010    0.065430355    0.734933049
131	 480	 536	 29599	 2	 3	 2	 1     0.465598325    0.047960971    0.024754959    0.024560906    0.041078544    0.004402081    0.065215097    0.735427435
132	 484	 540	 30083	 2	 3	 2	 1     0.465628075    0.047856110    0.024749871    0.024555530    0.040959139    0.005054325    0.065002351    0.736221215
133	 490	 546	 30573	 2	 3	 2	 1     0.465661803    0.047709900    0.024752789    0.024558574    0.040786443    0.004319397    0.064760284    0.736715415
134	 494	 552	 31067	 2	 3	 2	 1     0.465688990    0.047659917    0.024771505    0.024576462    0.040716584    0.004353907    0.064564494    0.738175326
135	 500	 558	 31567	 2	 3	 2	 1     0.465718002    0.047526544    0.024796963    0.024601506    0.040544827    0.004242088    0.064354891    0.738507094
136	 504	 564	 32071	 2	 3	 2	 1     0.465743910    0.047485488    0.024817636    0.024621906    0.040484028    0.004420172    0.064167125    0.740028293
137	 510	 571	 32581	 2	 3	 2	 1     0.465772899    0.047462408    0.024832631    0.024635623    0.040447752    0.004207855    0.063956357    0.742106186
138	 514	 575	 33095	 2	 3	 2	 1     0.465796218    0.047291323    0.024834944    0.024637719    0.040245432    0.004421075    0.063786303    0.741402478
139	 522	 583	 33617	 2	 3	 2	 1     0.465820790    0.047222222    0.024840673    0.024643357    0.040160668    0.004079047    0.063606615    0.742410556
140	 526	 587	 34143	 2	 3	 2	 1     0.465844830    0.047088240    0.024855568    0.024658271    0.039993788    0.004344941    0.063430309    0.742361824
141	 532	 594	 34675	 2	 3	 2	 1     0.465867373    0.047015131    0.024877076    0.024679547    0.039894280    0.004635347    0.063264526    0.743151556
142	 538	 600	 35213	 2	 3	 2	 1     0.465897659    0.046892607    0.024875856    0.024677814    0.039750577    0.004646803    0.063041105    0.743841760
143	 546	 608	 35759	 2	 3	 2	 1     0.465927804    0.046747909    0.024889536    0.024691020    0.039571176    0.005393839    0.062817918    0.744181124
144	 560	 622	 36319	 2	 3	 2	 1     0.465966134    0.046495451    0.024899110    0.024700506    0.039266542    0.004273948    0.062532962    0.743535087
145	 568	 631	 36887	 2	 3	 2	 1     0.465994854    0.046450211    0.024940609    0.024741433    0.039186581    0.005316582    0.062318581    0.745366957
146	 578	 643	 37465	 2	 3	 2	 1     0.466029143    0.046272666    0.024947119    0.024747888    0.038971796    0.005042496    0.062061639    0.745592072
147	 588	 653	 38053	 2	 3	 2	 1     0.466065481    0.046189869    0.024990856    0.024790367    0.038845349    0.004373122    0.061788165    0.747552044
148	 594	 659	 38647	 2	 3	 2	 1     0.466092457    0.046141009    0.025011914    0.024811237    0.038773662    0.004037149    0.061584344    0.749232778
149	 598	 663	 39245	 2	 3	 2	 1     0.466116120    0.046012368    0.025036347    0.024835550    0.038604654    0.004800875    0.061404986    0.749326239
150	 606	 672	 39851	 2	 3	 2	 1     0.466157858    0.045828782    0.025071215    0.024869490    0.038362891    0.005218065    0.061087320    0.750217589
151	 616	 683	 40467	 2	 3	 2	 1     0.466190235    0.045677535    0.025086942    0.024885335    0.038171751    0.005277263    0.060839745    0.750784456
152	 628	 695	 41095	 2	 3	 2	 1     0.466232699    0.045529053    0.025123121    0.024921130    0.037970034    0.004132622    0.060513470    0.752378823
153	 634	 701	 41729	 2	 3	 2	 1     0.466262159    0.045421372    0.025169070    0.024966294    0.037810302    0.004015371    0.060286057    0.753430796
154	 640	 707	 42369	 2	 3	 2	 1     0.466286521    0.045293751    0.025189042    0.024986334    0.037643539    0.005156104    0.060097334    0.753673220
155	 650	 717	 43019	 2	 3	 2	 1     0.466322534    0.045230502    0.025187795    0.024984484    0.037568249    0.005037325    0.059817250    0.756144796
156	 660	 727	 43679	 2	 3	 2	 1     0.466354733    0.045094798    0.025202450    0.024998920    0.037394883    0.003821991    0.059565699    0.757059820
157	 664	 733	 44343	 2	 3	 2	 1     0.466371979    0.044989890    0.025203021    0.024999514    0.037267921    0.004416719    0.059430521    0.757016576
158	 672	 741	 45015	 2	 3	 2	 1     0.466398398    0.044830354    0.025214597    0.025011039    0.037067299    0.006027657    0.059222829    0.756977575
159	 688	 758	 45703	 2	 3	 2	 1     0.466441833    0.044653049    0.025224738    0.025021031    0.036845724    0.003972635    0.058879760    0.758376885
160	 692	 766	 46395	 2	 3	 2	 1     0.466460751    0.044540119    0.025224800    0.025021128    0.036708741    0.004868507    0.058729695    0.758391802
161	 700	 775	 47095	 2	 3	 2	 1     0.466497964    0.044379543    0.025226538    0.025022560    0.036512541    0.004359891    0.058433373    0.759489663
162	 706	 781	 47801	 2	 3	 2	 1     0.466518403    0.044250978    0.025228945    0.025024971    0.036354495    0.004943499    0.058269964    0.759413162
163	 716	 792	 48517	 2	 3	 2	 1     0.466547597    0.044096195    0.025234520    0.025030457    0.036162044    0.003784749    0.058035756    0.759810807
164	 720	 797	 49237	 2	 3	 2	 1     0.466563896    0.043979905    0.025234837    0.025030802    0.036019926    0.004812012    0.057904584    0.759523720
165	 728	 805	 49965	 2	 3	 2	 1     0.466592452    0.043783644    0.025251585    0.025047490    0.035768212    0.004097782    0.057674029    0.759157028
166	 736	 814	 50701	 2	 3	 2	 1     0.466617852    0.043687239    0.025274452    0.025069967    0.035633929    0.003798447    0.057468159    0.760199034
167	 742	 820	 51443	 2	 3	 2	 1     0.466638220    0.043565202    0.025280786    0.025076199    0.035479694    0.004449628    0.057302540    0.760266505
168	 752	 830	 52195	 2	 3	 2	 1     0.466665784    0.043536752    0.025303264    0.025097649    0.035428712    0.003738594    0.057077630    0.762763847
169	 756	 834	 52951	 2	 3	 2	 1     0.466686077    0.043413077    0.025306124    0.025100626    0.035274571    0.004933196    0.056911468    0.762817742
170	 766	 844	 53717	 2	 3	 2	 1     0.466727985    0.043190105    0.025310694    0.025105309    0.034996484    0.003837752    0.056566754    0.763524537
171	 770	 848	 54487	 2	 3	 2	 1     0.466747360    0.043062987    0.025311609    0.025105618    0.034838819    0.003504791    0.056406661    0.763437976
172	 774	 852	 55261	 2	 3	 2	 1     0.466764745    0.042970088    0.025319908    0.025113797    0.034717873    0.004314755    0.056262621    0.763741313
173	 784	 862	 56045	 2	 3	 2	 1     0.466791172    0.042872246    0.025344815    0.025138458    0.034578459    0.003490146    0.056042945    0.764989170
174	 788	 866	 56833	 2	 3	 2	 1     0.466806954    0.042760662    0.025350915    0.025144587    0.034435524    0.004685441    0.055911330    0.764794229
175	 798	 876	 57631	 2	 3	 2	 1     0.466839397    0.042537377    0.025356203    0.025149354    0.034153937    0.004086619    0.055639796    0.764513537
176	 804	 882	 58435	 2	 3	 2	 1     0.466863476    0.042369981    0.025370288    0.025163299    0.033934699    0.004583308    0.055437391    0.764285276
177	 814	 892	 59249	 2	 3	 2	 1     0.466891298    0.042224706    0.025389154    0.025182231    0.033738949    0.003642363    0.055202582    0.764904558
178	 820	 898	 60069	 2	 3	 2	 1     0.466909572    0.042126927    0.025405508    0.025198463    0.033604139    0.003620264    0.055047804    0.765278966
179	 826	 904	 60895	 2	 3	 2	 1     0.466928302    0.042013322    0.025412266    0.025205145    0.033456479    0.004315564    0.054888710    0.765427387
180	 836	 914	 61731	 2	 3	 2	 1     0.466954510    0.041866342    0.025420970    0.025213834    0.033265070    0.004094381    0.054665300    0.765866869
181	 844	 922	 62575	 2	 3	 2	 1     0.466975926    0.041810805    0.025424739    0.025217162    0.033192259    0.003472581    0.054482049    0.767423516
182	 848	 926	 63423	 2	 3	 2	 1     0.466990204    0.041696068    0.025430240    0.025222667    0.033043381    0.003544354    0.054359536    0.767042386
183	 854	 932	 64277	 2	 3	 2	 1     0.467007392    0.041582209    0.025430334    0.025222662    0.032899516    0.004153265    0.054211673    0.767034223
184	 862	 940	 65139	 2	 3	 2	 1     0.467032700    0.041425767    0.025435496    0.025227839    0.032697550    0.004277854    0.053993208    0.767240347
185	 870	 948	 66009	 2	 3	 2	 1     0.467061753    0.041236124    0.025439089    0.025231343    0.032454132    0.003515657    0.053741308    0.767307782
186	 874	 952	 66883	 2	 3	 2	 1     0.467079912    0.041101166    0.025439267    0.025231343    0.032282342    0.003817913    0.053583253    0.767052464
187	 880	 958	 67763	 2	 3	 2	 1     0.467099706    0.040996183    0.025442275    0.025234095    0.032146192    0.003673819    0.053410430    0.767568868
188	 886	 964	 68649	 2	 3	 2	 1     0.467116195    0.040891296    0.025448320    0.025240090    0.032007517    0.003479079    0.053266029    0.767680581
189	 894	 972	 69543	 2	 3	 2	 1     0.467132711    0.040810062    0.025454452    0.025246107    0.031898777    0.004271744    0.053120993    0.768247347
190	 902	 980	 70445	 2	 3	 2	 1     0.467159636    0.040625511    0.025462320    0.025253864    0.031656001    0.003911349    0.052883681    0.768205054
191	 914	 992	 71359	 2	 3	 2	 1     0.467182967    0.040527958    0.025468186    0.025259585    0.031525971    0.004456415    0.052677179    0.769364609
192	 924	 1002	 72283	 2	 3	 2	 1     0.467214366    0.040308159    0.025479480    0.025270822    0.031233696    0.003708773    0.052397958    0.769269655
193	 932	 1010	 73215	 2	 3	 2	 1     0.467231118    0.040191152    0.025478740    0.025269771    0.031083154    0.003768186    0.052248363    0.769232743
194	 940	 1018	 74155	 2	 3	 2	 1     0.467251375    0.040087708    0.025478925    0.025269656    0.030949130    0.003351356    0.052066902    0.769926882
195	 944	 1022	 75099	 2	 3	 2	 1     0.467265249    0.039955593    0.025478686    0.025269351    0.030778011    0.003520085    0.051942245    0.769231141
196	 950	 1030	 76049	 2	 3	 2	 1     0.467281664    0.039845490    0.025479231    0.025269812    0.030634488    0.003620493    0.051794360    0.769301708
197	 960	 1040	 77009	 2	 3	 2	 1     0.467300287    0.039700949    0.025483198    0.025273702    0.030442929    0.004111520    0.051626072    0.769009681
198	 972	 1052	 77981	 2	 3	 2	 1     0.467327671    0.039632488    0.025504881    0.025295312    0.030335378    0.003681691    0.051377599    0.771396270
199	 980	 1060	 78961	 2	 3	 2	 1     0.467347687    0.039495135    0.025513879    0.025304445    0.030148096    0.003533917    0.051195204    0.771461612
200	 986	 1066	 79947	 2	 3	 2	 1     0.467364430    0.039364294    0.025521591    0.025312224    0.029969919    0.003649520    0.051042130    0.771211822
201	 996	 1076	 80943	 2	 3	 2	 1     0.467383293    0.039253215    0.025526680    0.025316973    0.029819515    0.003026292    0.050869112    0.771651268
202	 1000	 1080	 81943	 2	 3	 2	 1     0.467395094    0.039176503    0.025527196    0.025317385    0.029718020    0.003343819    0.050760568    0.771790097
203	 1006	 1086	 82949	 2	 3	 2	 1     0.467410586    0.039061695    0.025527691    0.025318084    0.029566079    0.003330751    0.050617720    0.771700020
204	 1012	 1094	 83961	 2	 3	 2	 1     0.467424410    0.038979551    0.025529346    0.025319305    0.029456033    0.004352363    0.050489905    0.772026639
205	 1026	 1108	 84987	 2	 3	 2	 1     0.467447420    0.038815806    0.025532478    0.025322372    0.029236268    0.003300135    0.050276431    0.772047766
206	 1032	 1116	 86019	 2	 3	 2	 1     0.467460884    0.038735289    0.025534113    0.025323485    0.029127851    0.004332128    0.050151082    0.772371953
207	 1046	 1130	 87065	 2	 3	 2	 1     0.467483687    0.038564454    0.025537603    0.025326817    0.028897196    0.003757196    0.049938077    0.772245468
208	 1058	 1142	 88123	 2	 3	 2	 1     0.467507858    0.038462452    0.025544232    0.025333324    0.028755042    0.002968052    0.049711286    0.773716705
209	 1062	 1146	 89185	 2	 3	 2	 1     0.467520958    0.038361954    0.025544334    0.025333432    0.028620385    0.003306767    0.049587933    0.773614688
210	 1072	 1156	 90257	 2	 3	 2	 1     0.467534670    0.038246002    0.025545482    0.025334615    0.028463749    0.003334674    0.049458487    0.773295019
211	 1078	 1162	 91335	 2	 3	 2	 1     0.467548043    0.038136146    0.025547144    0.025336224    0.028314468    0.003373615    0.049331908    0.773052323
212	 1088	 1173	 92423	 2	 3	 2	 1     0.467563056    0.038054102    0.025549966    0.025339115    0.028201311    0.003672246    0.049189409    0.773623898
213	 1098	 1183	 93521	 2	 3	 2	 1     0.467580071    0.037912206    0.025549035    0.025338275    0.028010394    0.003128102    0.049027403    0.773286028
214	 1104	 1191	 94625	 2	 3	 2	 1     0.467592850    0.037826067    0.025549877    0.025339149    0.027892922    0.003328245    0.048905379    0.773454124
215	 1114	 1201	 95739	 2	 3	 2	 1     0.467608078    0.037735966    0.025553171    0.025342434    0.027767582    0.003102437    0.048759567    0.773919223
216	 1120	 1208	 96859	 2	 3	 2	 1     0.467621031    0.037661821    0.025552643    0.025341635    0.027667222    0.003314180    0.048635177    0.774374082
217	 1126	 1214	 97985	 2	 3	 2	 1     0.467637399    0.037572509    0.025553328    0.025342305    0.027544888    0.003276098    0.048477545    0.775049742
218	 1134	 1223	 99119	 2	 3	 2	 1     0.467652231    0.037458100    0.025554021    0.025342916    0.027387977    0.003174284    0.048334256    0.774980385
219	 1144	 1234	 100263	 2	 3	 2	 1     0.467665731    0.037362083    0.025556629    0.025345412    0.027254063    0.003521193    0.048203461    0.775091286
220	 1156	 1246	 101419	 2	 3	 2	 1     0.467686887    0.037315908    0.025565666    0.025354715    0.027182232    0.002931756    0.047997763    0.777450990
221	 1160	 1250	 102579	 2	 3	 2	 1     0.467699177    0.037219112    0.025567226    0.025356451    0.027047722    0.003675536    0.047877860    0.777376274
222	 1174	 1264	 103753	 2	 3	 2	 1     0.467716451    0.037050918    0.025571323    0.025360580    0.026811900    0.003104870    0.047708815    0.776605276
223	 1182	 1272	 104935	 2	 3	 2	 1     0.467731481    0.036919557    0.025576275    0.025365472    0.026625324    0.003277817    0.047561231    0.776253180
224	 1194	 1284	 106129	 2	 3	 2	 1     0.467749263    0.036814835    0.025577999    0.025366784    0.026478257    0.003503409    0.047386039    0.776913129
225	 1204	 1296	 107333	 2	 3	 2	 1     0.467768916    0.036725979    0.025578174    0.025366866    0.026354403    0.002816168    0.047191641    0.778230603
226	 1210	 1302	 108543	 2	 3	 2	 1     0.467779732    0.036651188    0.025577867    0.025366445    0.026250377    0.002693722    0.047084303    0.778416287
227	 1218	 1310	 109761	 2	 3	 2	 1     0.467789193    0.036585704    0.025579239    0.025367601    0.026157528    0.003338786    0.046990215    0.778581328
228	 1228	 1320	 110989	 2	 3	 2	 1     0.467801267    0.036483500    0.025582804    0.025371018    0.026010881    0.003240407    0.046869867    0.778399912
229	 1242	 1334	 112231	 2	 3	 2	 1     0.467817120    0.036392356    0.025583919    0.025371923    0.025881782    0.002849714    0.046711364    0.779089978
230	 1248	 1341	 113479	 2	 3	 2	 1     0.467827519    0.036298583    0.025584767    0.025372637    0.025748919    0.002603545    0.046607099    0.778820903
231	 1254	 1348	 114733	 2	 3	 2	 1     0.467836455    0.036247566    0.025585712    0.025373568    0.025676008    0.002681847    0.046517315    0.779227378
232	 1260	 1354	 115993	 2	 3	 2	 1     0.467847792    0.036204459    0.025585746    0.025373411    0.025615082    0.002823779    0.046403159    0.780215402
233	 1268	 1362	 117261	 2	 3	 2	 1     0.467859331    0.036140162    0.025585904    0.025373356    0.025523966    0.003220791    0.046286675    0.780789760
234	 2536	 1362	 119797	 4	 8	 2	 2     0.468567219    0.027969631    0.011120935    0.010110653    0.025663692    0.003223489    0.038465189    0.727141398
235	 2556	 1372	 122353	 4	 8	 2	 2     0.468583108    0.027812142    0.011121108    0.010111180    0.025491884    0.002928279    0.038271146    0.726713064
236	 2576	 1382	 124929	 4	 8	 2	 2     0.468595458    0.027694783    0.011120878    0.010111300    0.025363894    0.002892902    0.038119628    0.726522906
237	 2600	 1395	 127529	 4	 8	 2	 2     0.468607072    0.027589619    0.011123643    0.010113882    0.025247805    0.002538616    0.037976598    0.726490020
238	 2612	 1403	 130141	 4	 8	 2	 2     0.468615722    0.027503612    0.011125081    0.010115179    0.025153156    0.002856104    0.037869704    0.726269540
239	 2640	 1418	 132781	 4	 8	 2	 2     0.468626941    0.027391380    0.011128675    0.010118291    0.025028790    0.003133632    0.037730625    0.725972084
240	 2672	 1434	 135453	 4	 8	 2	 2     0.468638140    0.027259128    0.011129134    0.010118722    0.024883778    0.003136593    0.037591271    0.725145141
241	 2700	 1448	 138153	 4	 8	 2	 2     0.468652116    0.027127874    0.011133995    0.010124224    0.024737738    0.002613338    0.037416623    0.725021976
242	 2716	 1456	 140869	 4	 8	 2	 2     0.468661145    0.027021568    0.011138707    0.010128972    0.024618983    0.002903439    0.037303365    0.724373471
243	 2744	 1470	 143613	 4	 8	 2	 2     0.468673257    0.026944618    0.011142984    0.010133576    0.024532556    0.002835529    0.037150873    0.725275492
244	 2768	 1482	 146381	 4	 8	 2	 2     0.468685015    0.026870318    0.011144317    0.010135041    0.024450321    0.002785987    0.037002250    0.726180654
245	 2788	 1492	 149169	 4	 8	 2	 2     0.468696519    0.026761513    0.011144533    0.010135445    0.024330597    0.002630284    0.036856238    0.726105385
246	 2812	 1504	 151981	 4	 8	 2	 2     0.468706235    0.026691691    0.011147973    0.010139000    0.024252197    0.002767596    0.036732481    0.726650897
247	 2840	 1519	 154821	 4	 8	 2	 2     0.468717627    0.026611125    0.011151420    0.010142851    0.024161908    0.002902034    0.036586823    0.727341783
248	 2872	 1535	 157693	 4	 8	 2	 2     0.468729639    0.026492377    0.011153357    0.010144722    0.024030161    0.002734546    0.036432608    0.727161136
249	 2904	 1553	 160597	 4	 8	 2	 2     0.468740519    0.026408206    0.011155975    0.010147133    0.023936114    0.002731837    0.036292363    0.727651854
250	 2932	 1568	 163529	 4	 8	 2	 2     0.468752019    0.026291064    0.011156507    0.010147721    0.023806562    0.002853686    0.036143523    0.727407335
251	 2960	 1584	 166489	 4	 8	 2	 2     0.468765334    0.026218162    0.011160860    0.010151769    0.023723979    0.002607904    0.035970423    0.728881106
252	 2988	 1600	 169477	 4	 8	 2	 2     0.468774411    0.026111839    0.011162313    0.010153025    0.023605739    0.002886889    0.035851929    0.728324511
253	 3020	 1616	 172497	 4	 8	 2	 2     0.468786145    0.025991798    0.011167322    0.010157503    0.023470502    0.002565457    0.035698175    0.728098794
254	 3048	 1630	 175545	 4	 8	 2	 2     0.468796101    0.025915640    0.011170731    0.010160553    0.023384507    0.002521119    0.035567191    0.728638939
255	 3068	 1643	 178613	 4	 8	 2	 2     0.468804629    0.025832515    0.011172445    0.010162037    0.023291529    0.002611855    0.035454603    0.728608218
256	 3096	 1657	 181709	 4	 8	 2	 2     0.468814219    0.025724710    0.011172569    0.010162081    0.023171845    0.002531050    0.035327576    0.728176490
257	 3128	 1673	 184837	 4	 8	 2	 2     0.468822308    0.025643337    0.011172913    0.010162415    0.023081307    0.002443956    0.035220068    0.728088803
258	 3152	 1688	 187989	 4	 8	 2	 2     0.468830356    0.025602991    0.011174713    0.010164057    0.023035602    0.002579981    0.035112777    0.729164518
259	 3180	 1702	 191169	 4	 8	 2	 2     0.468838207    0.025530247    0.011179036    0.010168476    0.022952617    0.002839996    0.035007783    0.729273455
260	 3224	 1724	 194393	 4	 8	 2	 2     0.468848520    0.025401169    0.011179274    0.010168665    0.022808840    0.002386080    0.034869401    0.728465877
261	 3252	 1739	 197645	 4	 8	 2	 2     0.468856568    0.025319551    0.011181088    0.010170489    0.022717019    0.002667150    0.034761016    0.728389264
262	 3288	 1758	 200933	 4	 8	 2	 2     0.468865897    0.025218466    0.011181567    0.010171083    0.022604062    0.002852068    0.034634954    0.728121848
263	 3328	 1780	 204261	 4	 8	 2	 2     0.468877895    0.025111941    0.011182303    0.010171871    0.022484788    0.002285462    0.034472155    0.728470293
264	 3348	 1790	 207609	 4	 8	 2	 2     0.468884668    0.025039113    0.011182679    0.010172291    0.022403233    0.002384040    0.034379907    0.728306581
265	 3372	 1802	 210981	 4	 8	 2	 2     0.468892721    0.024959426    0.011185649    0.010175143    0.022312647    0.002452154    0.034269899    0.728319220
266	 3400	 1816	 214381	 4	 8	 2	 2     0.468900449    0.024876878    0.011187147    0.010176619    0.022219514    0.002528146    0.034163995    0.728160668
267	 3436	 1835	 217817	 4	 8	 2	 2     0.468909145    0.024793623    0.011187365    0.010176742    0.022126152    0.002385405    0.034044434    0.728272438
268	 3468	 1851	 221285	 4	 8	 2	 2     0.468916185    0.024703607    0.011189763    0.010178766    0.022024019    0.002412138    0.033947327    0.727704039
269	 3500	 1867	 224785	 4	 8	 2	 2     0.468923601    0.024615540    0.011190796    0.010179709    0.021924664    0.002371903    0.033844736    0.727307783
270	 3536	 1885	 228321	 4	 8	 2	 2     0.468931237    0.024539010    0.011191047    0.010179937    0.021838578    0.002443180    0.033738769    0.727323830
271	 3572	 1903	 231893	 4	 8	 2	 2     0.468939088    0.024450106    0.011190797    0.010179816    0.021738761    0.002310254    0.033629471    0.727044029
272	 3600	 1917	 235493	 4	 8	 2	 2     0.468945736    0.024370680    0.011191961    0.010180849    0.021648789    0.002296932    0.033536635    0.726688284
273	 3632	 1936	 239125	 4	 8	 2	 2     0.468952155    0.024299260    0.011192121    0.010180934    0.021568274    0.002467239    0.033446766    0.726505515
274	 3672	 1957	 242797	 4	 8	 2	 2     0.468961176    0.024220571    0.011194649    0.010183314    0.021478265    0.002211429    0.033320039    0.726907022
275	 3700	 1972	 246497	 4	 8	 2	 2     0.468967870    0.024148663    0.011195852    0.010184582    0.021396514    0.002401048    0.033225690    0.726806960
276	 3736	 1990	 250233	 4	 8	 2	 2     0.468974972    0.024092305    0.011198435    0.010187100    0.021331532    0.002449595    0.033125289    0.727308544
277	 3780	 2013	 254013	 4	 8	 2	 2     0.468982437    0.024009298    0.011200999    0.010189289    0.021236384    0.002433942    0.033019435    0.727126246
278	 3824	 2037	 257837	 4	 8	 2	 2     0.468990492    0.023927939    0.011203871    0.010191858    0.021142837    0.002368598    0.032904830    0.727186233
279	 3868	 2062	 261705	 4	 8	 2	 2     0.468997140    0.023856760    0.011205418    0.010193125    0.021061424    0.002372612    0.032809938    0.727119916
280	 3908	 2085	 265613	 4	 8	 2	 2     0.469004100    0.023778383    0.011206037    0.010193717    0.020972273    0.002516454    0.032710300    0.726938705
281	 3952	 2108	 269565	 4	 8	 2	 2     0.469012647    0.023702726    0.011208347    0.010195703    0.020885215    0.002198786    0.032587524    0.727355850
282	 3988	 2126	 273553	 4	 8	 2	 2     0.469019501    0.023629031    0.011208825    0.010196339    0.020801282    0.002192153    0.032488719    0.727299563
283	 4020	 2143	 277573	 4	 8	 2	 2     0.469026648    0.023588154    0.011212224    0.010199541    0.020753001    0.002312292    0.032385388    0.728357943
284	 4060	 2163	 281633	 4	 8	 2	 2     0.469034349    0.023539910    0.011216869    0.010203834    0.020695633    0.002132314    0.032273657    0.729384669
285	 4092	 2179	 285725	 4	 8	 2	 2     0.469040598    0.023483922    0.011218676    0.010205592    0.020630945    0.002191465    0.032182707    0.729706241
286	 4132	 2199	 289857	 4	 8	 2	 2     0.469047113    0.023417958    0.011221608    0.010208238    0.020554228    0.002346998    0.032087612    0.729813037
287	 4180	 2223	 294037	 4	 8	 2	 2     0.469054216    0.023354905    0.011224357    0.010210901    0.020480855    0.002187548    0.031983613    0.730214718
288	 4224	 2245	 298261	 4	 8	 2	 2     0.469059985    0.023290811    0.011225269    0.010211679    0.020407235    0.002252772    0.031898898    0.730144705
289	 4276	 2271	 302537	 4	 8	 2	 2     0.469066625    0.023211296    0.011226758    0.010213168    0.020315613    0.002243319    0.031801115    0.729889360
290	 4324	 2296	 306861	 4	 8	 2	 2     0.469073300    0.023156430    0.011230738    0.010216651    0.020250699    0.002205757    0.031702506    0.730429012
291	 4372	 2321	 311233	 4	 8	 2	 2     0.469079862    0.023106396    0.011233314    0.010218951    0.020192033    0.002189624    0.031605259    0.731093408
292	 4420	 2345	 315653	 4	 8	 2	 2     0.469085960    0.023030702    0.011234546    0.010220068    0.020104681    0.002146509    0.031514621    0.730794189
293	 4480	 2375	 320133	 4	 8	 2	 2     0.469092429    0.022964202    0.011236875    0.010222128    0.020027162    0.002201971    0.031418188    0.730920620
294	 4532	 2401	 324665	 4	 8	 2	 2     0.469099990    0.022887049    0.011240508    0.010225333    0.019936599    0.002046590    0.031305091    0.731096687
295	 4568	 2420	 329233	 4	 8	 2	 2     0.469105580    0.022822554    0.011242503    0.010226997    0.019861397    0.002054190    0.031221222    0.730994895
296	 4612	 2443	 333845	 4	 8	 2	 2     0.469111450    0.022769422    0.011245109    0.010229322    0.019798841    0.002136832    0.031132888    0.731362341
297	 4668	 2473	 338513	 4	 8	 2	 2     0.469118667    0.022700872    0.011250536    0.010233538    0.019716872    0.002167223    0.031023961    0.731720609
298	 4720	 2499	 343233	 4	 8	 2	 2     0.469125814    0.022654898    0.011256556    0.010238316    0.019660477    0.002128432    0.030915690    0.732796135
299	 4764	 2521	 347997	 4	 8	 2	 2     0.469132699    0.022590695    0.011261564    0.010242507    0.019583582    0.002153470    0.030811033    0.733201474
300	 4824	 2551	 352821	 4	 8	 2	 2     0.469140115    0.022528822    0.011266651    0.010246774    0.019509239    0.002199630    0.030697920    0.733887585
301	 4880	 2579	 357701	 4	 8	 2	 2     0.469147987    0.022471006    0.011272245    0.010251726    0.019439203    0.002105328    0.030577370    0.734890096
302	 4936	 2607	 362637	 4	 8	 2	 2     0.469155224    0.022399012    0.011278233    0.010256647    0.019352447    0.002095693    0.030466131    0.735210263
303	 4988	 2633	 367625	 4	 8	 2	 2     0.469162035    0.022352039    0.011283661    0.010261326    0.019294887    0.002081490    0.030361073    0.736207156
304	 5036	 2657	 372661	 4	 8	 2	 2     0.469167672    0.022289958    0.011286923    0.010264502    0.019221019    0.002463960    0.030273835    0.736277970
305	 5120	 2699	 377781	 4	 8	 2	 2     0.469176485    0.022212672    0.011293963    0.010270970    0.019127185    0.002211962    0.030136939    0.737058019
306	 5180	 2729	 382961	 4	 8	 2	 2     0.469182938    0.022155066    0.011298290    0.010274516    0.019057691    0.002297892    0.030036315    0.737609307
307	 5240	 2760	 388201	 4	 8	 2	 2     0.469190487    0.022094144    0.011303438    0.010279021    0.018983769    0.002185669    0.029918164    0.738485945
308	 5304	 2793	 393505	 4	 8	 2	 2     0.469197876    0.022040691    0.011306349    0.010281640    0.018919791    0.002167650    0.029802054    0.739569509
309	 5348	 2815	 398853	 4	 8	 2	 2     0.469205052    0.021960497    0.011310497    0.010285224    0.018823816    0.002275454    0.029688865    0.739687973
310	 5416	 2850	 404269	 4	 8	 2	 2     0.469213140    0.021888159    0.011316593    0.010290506    0.018735694    0.002090978    0.029560757    0.740446493
311	 5464	 2875	 409733	 4	 8	 2	 2     0.469220100    0.021807830    0.011320701    0.010293975    0.018639291    0.002000782    0.029450075    0.740501677
312	 5516	 2901	 415249	 4	 8	 2	 2     0.469225891    0.021739987    0.011323499    0.010296442    0.018558162    0.002108654    0.029357676    0.740521385
313	 5568	 2928	 420817	 4	 8	 2	 2     0.469232434    0.021693032    0.011326938    0.010299420    0.018501030    0.002161938    0.029252907    0.741568418
314	 5624	 2957	 426441	 4	 8	 2	 2     0.469238708    0.021629483    0.011329457    0.010301567    0.018424927    0.002095499    0.029152094    0.741952967
315	 5676	 2984	 432117	 4	 8	 2	 2     0.469245269    0.021570822    0.011331395    0.010303461    0.018354832    0.001894804    0.029046294    0.742635956
316	 5708	 3001	 437825	 4	 8	 2	 2     0.469250274    0.021514958    0.011332029    0.010304106    0.018288754    0.002128157    0.028965323    0.742783298
317	 5768	 3032	 443593	 4	 8	 2	 2     0.469256820    0.021458359    0.011334626    0.010306521    0.018220522    0.001999687    0.028859072    0.743556808
318	 5820	 3059	 449413	 4	 8	 2	 2     0.469262609    0.021391054    0.011335622    0.010307483    0.018140586    0.001978446    0.028764796    0.743653932
319	 5876	 3089	 455289	 4	 8	 2	 2     0.469268668    0.021354518    0.011337796    0.010309528    0.018096127    0.001949394    0.028665782    0.744948020
320	 5924	 3114	 461213	 4	 8	 2	 2     0.469274156    0.021299452    0.011339681    0.010311155    0.018029928    0.001985840    0.028575802    0.745366730
321	 5968	 3136	 467181	 4	 8	 2	 2     0.469281019    0.021221126    0.011341610    0.010313292    0.017936110    0.001948143    0.028462871    0.745572216
322	 6016	 3160	 473197	 4	 8	 2	 2     0.469286253    0.021170031    0.011344709    0.010315879    0.017873662    0.001966766    0.028376432    0.746042759
323	 6056	 3180	 479253	 4	 8	 2	 2     0.469291999    0.021103930    0.011348739    0.010318937    0.017792751    0.001918745    0.028281247    0.746216411
324	 6112	 3209	 485365	 4	 8	 2	 2     0.469297363    0.021053055    0.011350590    0.010320568    0.017731194    0.002017885    0.028192107    0.746771244
325	 6176	 3241	 491541	 4	 8	 2	 2     0.469303404    0.020994765    0.011352543    0.010322595    0.017660689    0.001942418    0.028091360    0.747374450
326	 6220	 3263	 497761	 4	 8	 2	 2     0.469309090    0.020941896    0.011353712    0.010323883    0.017597052    0.001845488    0.027996212    0.748026050
327	 6272	 3289	 504033	 4	 8	 2	 2     0.469313870    0.020896470    0.011354375    0.010324578    0.017542538    0.001955999    0.027915969    0.748548981
328	 6328	 3317	 510361	 4	 8	 2	 2     0.469319634    0.020838951    0.011355553    0.010325885    0.017473216    0.001927851    0.027818896    0.749093388
329	 6372	 3340	 516733	 4	 8	 2	 2     0.469324882    0.020779482    0.011356868    0.010327179    0.017401391    0.002059869    0.027730208    0.749344632
330	 6432	 3372	 523165	 4	 8	 2	 2     0.469330788    0.020725406    0.011358576    0.010328699    0.017335663    0.001907489    0.027630080    0.750102995
331	 6476	 3395	 529641	 4	 8	 2	 2     0.469335475    0.020667744    0.011359277    0.010329367    0.017266224    0.001919526    0.027550346    0.750180950
332	 6524	 3420	 536165	 4	 8	 2	 2     0.469340733    0.020600801    0.011360246    0.010330270    0.017185396    0.001915920    0.027460628    0.750194120
333	 6568	 3445	 542733	 4	 8	 2	 2     0.469345902    0.020531347    0.011360570    0.010330644    0.017101861    0.002006636    0.027372127    0.750082265
334	 6636	 3480	 549369	 4	 8	 2	 2     0.469351666    0.020472405    0.011362147    0.010332242    0.017030002    0.001912186    0.027273116    0.750644129
335	 6684	 3504	 556053	 4	 8	 2	 2     0.469356516    0.020399223    0.011362721    0.010332841    0.016941573    0.001818025    0.027189521    0.750260490
336	 6732	 3529	 562785	 4	 8	 2	 2     0.469360842    0.020341174    0.011363223    0.010333339    0.016871293    0.001841751    0.027114752    0.750188448
337	 6780	 3554	 569565	 4	 8	 2	 2     0.469365527    0.020267775    0.011363574    0.010333659    0.016782487    0.001828982    0.027033529    0.749727283
338	 6824	 3576	 576389	 4	 8	 2	 2     0.469369834    0.020199226    0.011364222    0.010334322    0.016699197    0.001773288    0.026958644    0.749267126
339	 6880	 3604	 583269	 4	 8	 2	 2     0.469374209    0.020170321    0.011364932    0.010334927    0.016663738    0.001849838    0.026882369    0.750317857
340	 6936	 3632	 590205	 4	 8	 2	 2     0.469378832    0.020106866    0.011365274    0.010335354    0.016586640    0.001784808    0.026801517    0.750213713
341	 6988	 3658	 597193	 4	 8	 2	 2     0.469383020    0.020050889    0.011365835    0.010335915    0.016518351    0.001700164    0.026728077    0.750180751
342	 7028	 3678	 604221	 4	 8	 2	 2     0.469386972    0.019989547    0.011365895    0.010335959    0.016443796    0.001667866    0.026658585    0.749835271
343	 7068	 3698	 611289	 4	 8	 2	 2     0.469390875    0.019937629    0.011366294    0.010336333    0.016380367    0.001788384    0.026589766    0.749823430
344	 7112	 3721	 618401	 4	 8	 2	 2     0.469395032    0.019877810    0.011367111    0.010337101    0.016306934    0.001861041    0.026516287    0.749645311
345	 7180	 3755	 625581	 4	 8	 2	 2     0.469399519    0.019811478    0.011367850    0.010337805    0.016225493    0.001895315    0.026436731    0.749392108
346	 7244	 3789	 632825	 4	 8	 2	 2     0.469404040    0.019763354    0.011368873    0.010338906    0.016165979    0.001897862    0.026356341    0.749851946
347	 7300	 3818	 640125	 4	 8	 2	 2     0.469408575    0.019709128    0.011369581    0.010339586    0.016099142    0.001789545    0.026275456    0.750096525
348	 7356	 3846	 647481	 4	 8	 2	 2     0.469412885    0.019650344    0.011369982    0.010339979    0.016026838    0.001923588    0.026198343    0.750060569
349	 7412	 3874	 654893	 4	 8	 2	 2     0.469418208    0.019586870    0.011371059    0.010340978    0.015948182    0.001743884    0.026102795    0.750374433
350	 7456	 3896	 662349	 4	 8	 2	 2     0.469422681    0.019527544    0.011371399    0.010341344    0.015875020    0.001930499    0.026022217    0.750418132
351	 7520	 3928	 669869	 4	 8	 2	 2     0.469427899    0.019452847    0.011371633    0.010341555    0.015782877    0.001775483    0.025927929    0.750266142
352	 7588	 3962	 677457	 4	 8	 2	 2     0.469432410    0.019404169    0.011372436    0.010342354    0.015722260    0.001812587    0.025846118    0.750757581
353	 7644	 3992	 685101	 4	 8	 2	 2     0.469437104    0.019333415    0.011372469    0.010342419    0.015634829    0.001664180    0.025760724    0.750499669
354	 7692	 4017	 692793	 4	 8	 2	 2     0.469440799    0.019276850    0.011372699    0.010342646    0.015564662    0.001617032    0.025693306    0.750267418
355	 7736	 4040	 700529	 4	 8	 2	 2     0.469444224    0.019232891    0.011372740    0.010342667    0.015510153    0.001719449    0.025630648    0.750386429
356	 7788	 4066	 708317	 4	 8	 2	 2     0.469448665    0.019188546    0.011372651    0.010342710    0.015455197    0.001734718    0.025549169    0.751043852
357	 7840	 4092	 716157	 4	 8	 2	 2     0.469452519    0.019152366    0.011373351    0.010343387    0.015409738    0.001727252    0.025478258    0.751714120
358	 7896	 4120	 724053	 4	 8	 2	 2     0.469456653    0.019112886    0.011374685    0.010344657    0.015359654    0.001735170    0.025401978    0.752417235
359	 7948	 4146	 732001	 4	 8	 2	 2     0.469460961    0.019045414    0.011375382    0.010345382    0.015275094    0.001843662    0.025322231    0.752122271
360	 8016	 4180	 740017	 4	 8	 2	 2     0.469465486    0.018983039    0.011376096    0.010346190    0.015196717    0.001801450    0.025238209    0.752154735
361	 8076	 4211	 748093	 4	 8	 2	 2     0.469469801    0.018918678    0.011376721    0.010346808    0.015115773    0.001671127    0.025157811    0.752000154
362	 8136	 4241	 756229	 4	 8	 2	 2     0.469474295    0.018862469    0.011378016    0.010348063    0.015044384    0.001627628    0.025073814    0.752277606
363	 8188	 4267	 764417	 4	 8	 2	 2     0.469478645    0.018815698    0.011380417    0.010350366    0.014983878    0.001636025    0.024992225    0.752862075
364	 8236	 4291	 772653	 4	 8	 2	 2     0.469482301    0.018761992    0.011381516    0.010351428    0.014915544    0.001703779    0.024923453    0.752784619
365	 8292	 4320	 780945	 4	 8	 2	 2     0.469486675    0.018714757    0.011383089    0.010352805    0.014854878    0.001586714    0.024840922    0.753384158
366	 8336	 4342	 789281	 4	 8	 2	 2     0.469490295    0.018664380    0.011383741    0.010353442    0.014790859    0.001604326    0.024772414    0.753434026
367	 8396	 4372	 797677	 4	 8	 2	 2     0.469494012    0.018613057    0.011385106    0.010354730    0.014724987    0.001606402    0.024701861    0.753508304
368	 8448	 4398	 806125	 4	 8	 2	 2     0.469497618    0.018555552    0.011385829    0.010355475    0.014651670    0.001671547    0.024633241    0.753272885
369	 8516	 4432	 814641	 4	 8	 2	 2     0.469501914    0.018496111    0.011386884    0.010356505    0.014575493    0.001639162    0.024551216    0.753368448
370	 8576	 4463	 823217	 4	 8	 2	 2     0.469505805    0.018444302    0.011387621    0.010357311    0.014509113    0.001630919    0.024476695    0.753545425
371	 8628	 4489	 831845	 4	 8	 2	 2     0.469509640    0.018385699    0.011388209    0.010357972    0.014434079    0.001494994    0.024403018    0.753419058
372	 8680	 4516	 840525	 4	 8	 2	 2     0.469512775    0.018358009    0.011388735    0.010358481    0.014398375    0.001534749    0.024342629    0.754150625
373	 8744	 4548	 849269	 4	 8	 2	 2     0.469515835    0.018305988    0.011388862    0.010358626    0.014331888    0.001491352    0.024283537    0.753843575
374	 8816	 4584	 858085	 4	 8	 2	 2     0.469518878    0.018251665    0.011388965    0.010358752    0.014262355    0.001493293    0.024224628    0.753434287
375	 8880	 4617	 866965	 4	 8	 2	 2     0.469521838    0.018202430    0.011389287    0.010359085    0.014199034    0.001587893    0.024167183    0.753187885
376	 8952	 4654	 875917	 4	 8	 2	 2     0.469525534    0.018157688    0.011390448    0.010360253    0.014140698    0.001540341    0.024095284    0.753578493
377	 9004	 4681	 884921	 4	 8	 2	 2     0.469528723    0.018109959    0.011391062    0.010360874    0.014078861    0.001498265    0.024033053    0.753543835
378	 9060	 4711	 893981	 4	 8	 2	 2     0.469531926    0.018074532    0.011391577    0.010361410    0.014032843    0.001486519    0.023970396    0.754035627
379	 9112	 4738	 903093	 4	 8	 2	 2     0.469535033    0.018039811    0.011392217    0.010362020    0.013987571    0.001511915    0.023909456    0.754505261
380	 9164	 4764	 912257	 4	 8	 2	 2     0.469538399    0.017993370    0.011392779    0.010362558    0.013927166    0.001447755    0.023843273    0.754651845
381	 9208	 4786	 921465	 4	 8	 2	 2     0.469541376    0.017949051    0.011393137    0.010362922    0.013869566    0.001417076    0.023784568    0.754651136
382	 9264	 4814	 930729	 4	 8	 2	 2     0.469544029    0.017907198    0.011393239    0.010363023    0.013815275    0.001574157    0.023732142    0.754554646
383	 9340	 4854	 940069	 4	 8	 2	 2     0.469547494    0.017853924    0.011393750    0.010363468    0.013745729    0.001504565    0.023663473    0.754492994
384	 9400	 4886	 949469	 4	 8	 2	 2     0.469550911    0.017805695    0.011394380    0.010364092    0.013682503    0.001425632    0.023595572    0.754620211
385	 9448	 4910	 958917	 4	 8	 2	 2     0.469553566    0.017760355    0.011394674    0.010364377    0.013623201    0.001366465    0.023542685    0.754389514
386	 9492	 4932	 968409	 4	 8	 2	 2     0.469555966    0.017711042    0.011394783    0.010364486    0.013558758    0.001459694    0.023494765    0.753829303
387	 9556	 4966	 977965	 4	 8	 2	 2     0.469558825    0.017668598    0.011395011    0.010364694    0.013503077    0.001431786    0.023437568    0.753858007
388	 9620	 4998	 987585	 4	 8	 2	 2     0.469561704    0.017619972    0.011395328    0.010364977    0.013439118    0.001471573    0.023379809    0.753640539
389	 9688	 5033	 997273	 4	 8	 2	 2     0.469564965    0.017582508    0.011396040    0.010365670    0.013389357    0.001444746    0.023314236    0.754153296
390	 9740	 5060	 1007013	 4	 8	 2	 2     0.469567910    0.017546408    0.011396519    0.010366144    0.013341505    0.001445875    0.023254828    0.754527509
391	 9796	 5088	 1016809	 4	 8	 2	 2     0.469570774    0.017506363    0.011397078    0.010366680    0.013288316    0.001409644    0.023196932    0.754684419
392	 9852	 5119	 1026661	 4	 8	 2	 2     0.469573635    0.017474005    0.011397492    0.010367116    0.013245302    0.001378233    0.023138937    0.755177545
393	 9912	 5150	 1036573	 4	 8	 2	 2     0.469576055    0.017447492    0.011398198    0.010367840    0.013209695    0.001493738    0.023089774    0.755637183
394	 9972	 5180	 1046545	 4	 8	 2	 2     0.469578875    0.017415856    0.011399861    0.010369451    0.013166443    0.001414326    0.023032367    0.756147039
395	 10032	 5210	 1056577	 4	 8	 2	 2     0.469581608    0.017383202    0.011400471    0.010370041    0.013122689    0.001402204    0.022976583    0.756561691
396	 10092	 5240	 1066669	 4	 8	 2	 2     0.469584339    0.017336177    0.011400663    0.010370272    0.013060165    0.001492969    0.022920697    0.756354692
397	 10176	 5282	 1076845	 4	 8	 2	 2     0.469587343    0.017297219    0.011401138    0.010370780    0.013007992    0.001510028    0.022859074    0.756689408
398	 10252	 5321	 1087097	 4	 8	 2	 2     0.469590490    0.017248230    0.011401527    0.010371248    0.012942435    0.001447128    0.022794329    0.756689528
399	 10320	 5356	 1097417	 4	 8	 2	 2     0.469593528    0.017201303    0.011401793    0.010371514    0.012879594    0.001435494    0.022731644    0.756711811
400	 10392	 5392	 1107809	 4	 8	 2	 2     0.469596520    0.017169466    0.011402475    0.010372231    0.012836437    0.001416513    0.022669755    0.757373226
401	 10452	 5422	 1118261	 4	 8	 2	 2     0.469599350    0.017126765    0.011403183    0.010373005    0.012778635    0.001330903    0.022611065    0.757450638
402	 10524	 5458	 1128785	 4	 8	 2	 2     0.469601794    0.017090791    0.011403566    0.010373381    0.012730036    0.001322939    0.022560243    0.757562382
403	 10592	 5494	 1139377	 4	 8	 2	 2     0.469604268    0.017055893    0.011403998    0.010373859    0.012682757    0.001368454    0.022508690    0.757747057
404	 10668	 5532	 1150045	 4	 8	 2	 2     0.469606745    0.017015480    0.011404318    0.010374161    0.012628068    0.001353970    0.022456950    0.757693285
405	 10752	 5575	 1160797	 4	 8	 2	 2     0.469609243    0.016985872    0.011404833    0.010374692    0.012587679    0.001325195    0.022404645    0.758140678
406	 10820	 5613	 1171617	 4	 8	 2	 2     0.469611557    0.016950607    0.011405375    0.010375245    0.012539557    0.001374159    0.022356090    0.758209813
407	 10900	 5655	 1182517	 4	 8	 2	 2     0.469614088    0.016917131    0.011405952    0.010375800    0.012493741    0.001308249    0.022302862    0.758518405
408	 10984	 5697	 1193501	 4	 8	 2	 2     0.469616401    0.016886796    0.011406333    0.010376162    0.012452286    0.001376891    0.022254110    0.758816949
409	 11060	 5735	 1204561	 4	 8	 2	 2     0.469618929    0.016844188    0.011406810    0.010376570    0.012394005    0.001300728    0.022200695    0.758723440
410	 11140	 5776	 1215701	 4	 8	 2	 2     0.469621233    0.016802086    0.011407006    0.010376773    0.012336543    0.001416848    0.022151918    0.758493500
411	 11236	 5825	 1226937	 4	 8	 2	 2     0.469623889    0.016760840    0.011407426    0.010377189    0.012279918    0.001324215    0.022095521    0.758562787
412	 11312	 5865	 1238249	 4	 8	 2	 2     0.469626526    0.016722679    0.011407907    0.010377626    0.012227333    0.001284865    0.022039414    0.758762410
413	 11380	 5899	 1249629	 4	 8	 2	 2     0.469628890    0.016681344    0.011408346    0.010378028    0.012170328    0.001283792    0.021988977    0.758622998
414	 11472	 5946	 1261101	 4	 8	 2	 2     0.469631198    0.016644209    0.011408857    0.010378527    0.012118897    0.001288825    0.021939631    0.758636688
415	 11564	 5993	 1272665	 4	 8	 2	 2     0.469633393    0.016610208    0.011409328    0.010378966    0.012071712    0.001253096    0.021892600    0.758713325
416	 11644	 6034	 1284309	 4	 8	 2	 2     0.469635563    0.016582462    0.011409831    0.010379456    0.012033030    0.001323441    0.021845988    0.759062103
417	 11744	 6086	 1296053	 4	 8	 2	 2     0.469638047    0.016550329    0.011410136    0.010379753    0.011988418    0.001244664    0.021792520    0.759449987
418	 11816	 6123	 1307869	 4	 8	 2	 2     0.469640255    0.016513914    0.011410412    0.010380041    0.011937833    0.001303695    0.021744891    0.759438789
419	 11912	 6171	 1319781	 4	 8	 2	 2     0.469642548    0.016473571    0.011410687    0.010380302    0.011881699    0.001340306    0.021695315    0.759314676
420	 12032	 6231	 1331813	 4	 8	 2	 2     0.469644835    0.016442169    0.011411341    0.010380884    0.011837492    0.001245825    0.021645740    0.759602991
421	 12152	 6292	 1343965	 4	 8	 2	 2     0.469646789    0.016407302    0.011411504    0.010381045    0.011788857    0.001231645    0.021603304    0.759481173
422	 12244	 6342	 1356209	 4	 8	 2	 2     0.469648788    0.016375696    0.011411815    0.010381329    0.011744527    0.001235582    0.021559817    0.759547108
423	 12348	 6399	 1368557	 4	 8	 2	 2     0.469650754    0.016346417    0.011412199    0.010381668    0.011703293    0.001267827    0.021516933    0.759700127
424	 12460	 6456	 1381017	 4	 8	 2	 2     0.469653025    0.016318013    0.011412809    0.010382240    0.011662991    0.001224922    0.021467315    0.760132940
425	 12560	 6508	 1393577	 4	 8	 2	 2     0.469655138    0.016290115    0.011413303    0.010382697    0.011623440    0.001199645    0.021421046    0.760472414
426	 12660	 6561	 1406237	 4	 8	 2	 2     0.469657143    0.016257656    0.011413531    0.010382918    0.011577681    0.001206530    0.021377027    0.760519967
427	 12772	 6618	 1419009	 4	 8	 2	 2     0.469659083    0.016225976    0.011413809    0.010383172    0.011532876    0.001232528    0.021334366    0.760555788
428	 12880	 6674	 1431889	 4	 8	 2	 2     0.469661068    0.016191018    0.011414020    0.010383369    0.011483432    0.001228893    0.021290616    0.760476726
429	 12996	 6736	 1444885	 4	 8	 2	 2     0.469662978    0.016158811    0.011414231    0.010383574    0.011437766    0.001212004    0.021248456    0.760469909
430	 13100	 6792	 1457985	 4	 8	 2	 2     0.469664971    0.016128120    0.011414758    0.010384078    0.011393838    0.001248530    0.021204360    0.760603933
431	 19650	 6792	 1477635	 6	 15	 3	 3     0.469782033    0.013542680    0.007262399    0.006806830    0.011430736    0.001251407    0.018429616    0.734832451
432	 19830	 6852	 1497465	 6	 15	 3	 3     0.469784144    0.013503337    0.007262807    0.006807213    0.011383837    0.001189156    0.018375739    0.734845957
433	 19980	 6902	 1517445	 6	 15	 3	 3     0.469786122    0.013467718    0.007263061    0.006807445    0.011341402    0.001202247    0.018325090    0.734933267
434	 20142	 6956	 1537587	 6	 15	 3	 3     0.469788178    0.013434813    0.007263333    0.006807688    0.011302133    0.001168019    0.018272315    0.735255096
435	 20304	 7012	 1557891	 6	 15	 3	 3     0.469790012    0.013399848    0.007263481    0.006807819    0.011260452    0.001233226    0.018225089    0.735241827
436	 20466	 7067	 1578357	 6	 15	 3	 3     0.469792111    0.013363238    0.007263847    0.006808161    0.011216624    0.001231285    0.018170902    0.735419608
437	 20652	 7130	 1599009	 6	 15	 3	 3     0.469794059    0.013327102    0.007264153    0.006808444    0.011173349    0.001175682    0.018120478    0.735471867
438	 20844	 7194	 1619853	 6	 15	 3	 3     0.469795998    0.013299453    0.007264321    0.006808596    0.011140246    0.001201959    0.018070144    0.735990413
439	 21042	 7261	 1640895	 6	 15	 3	 3     0.469797978    0.013263945    0.007264549    0.006808811    0.011097682    0.001189257    0.018018575    0.736126156
440	 21240	 7329	 1662135	 6	 15	 3	 3     0.469800048    0.013231057    0.007264785    0.006809027    0.011058199    0.001206175    0.017964540    0.736509638
441	 21438	 7395	 1683573	 6	 15	 3	 3     0.469801943    0.013200660    0.007265167    0.006809386    0.011021559    0.001192468    0.017914896    0.736853820
442	 21636	 7463	 1705209	 6	 15	 3	 3     0.469803812    0.013166840    0.007265378    0.006809558    0.010980891    0.001219661    0.017865835    0.736984303
443	 21846	 7534	 1727055	 6	 15	 3	 3     0.469805824    0.013132378    0.007265640    0.006809781    0.010939371    0.001171841    0.017812839    0.737242297
444	 22050	 7602	 1749105	 6	 15	 3	 3     0.469807705    0.013097879    0.007266131    0.006810227    0.010897604    0.001168648    0.017763162    0.737361896
445	 22290	 7683	 1771395	 6	 15	 3	 3     0.469809635    0.013062149    0.007266515    0.006810583    0.010854378    0.001165955    0.017712030    0.737473326
446	 22506	 7755	 1793901	 6	 15	 3	 3     0.469811426    0.013028086    0.007266687    0.006810729    0.010813246    0.001178091    0.017664478    0.737530197
447	 22716	 7828	 1816617	 6	 15	 3	 3     0.469813236    0.012992486    0.007267034    0.006811056    0.010770094    0.001164926    0.017616259    0.737528118
448	 22944	 7906	 1839561	 6	 15	 3	 3     0.469815076    0.012957489    0.007267317    0.006811313    0.010727657    0.001129303    0.017567131    0.737598470
449	 23166	 7980	 1862727	 6	 15	 3	 3     0.469816821    0.012932036    0.007267749    0.006811695    0.010696605    0.001132115    0.017520398    0.738113102
450	 23376	 8055	 1886103	 6	 15	 3	 3     0.469818607    0.012907378    0.007268131    0.006812001    0.010666521    0.001194120    0.017472443    0.738727730
451	 23622	 8138	 1909725	 6	 15	 3	 3     0.469820540    0.012878963    0.007268335    0.006812150    0.010631980    0.001187671    0.017420376    0.739304542
452	 23862	 8218	 1933587	 6	 15	 3	 3     0.469822363    0.012843419    0.007268616    0.006812381    0.010588703    0.001181470    0.017371157    0.739353141
453	 24096	 8302	 1957683	 6	 15	 3	 3     0.469824363    0.012807062    0.007268942    0.006812662    0.010544350    0.001139608    0.017316964    0.739567384
454	 24354	 8393	 1982037	 6	 15	 3	 3     0.469826176    0.012770833    0.007269310    0.006812980    0.010500063    0.001108298    0.017267712    0.739578781
455	 24594	 8473	 2006631	 6	 15	 3	 3     0.469827855    0.012735031    0.007269402    0.006813057    0.010456424    0.001093233    0.017221969    0.739464272
456	 24816	 8548	 2031447	 6	 15	 3	 3     0.469829399    0.012707406    0.007269596    0.006813228    0.010422627    0.001146408    0.017179798    0.739671463
457	 25068	 8632	 2056515	 6	 15	 3	 3     0.469831104    0.012675197    0.007270244    0.006813841    0.010382878    0.001109030    0.017133100    0.739807558
458	 25290	 8707	 2081805	 6	 15	 3	 3     0.469832779    0.012648265    0.007270913    0.006814457    0.010349513    0.001104578    0.017087109    0.740222645
459	 25530	 8788	 2107335	 6	 15	 3	 3     0.469834496    0.012620559    0.007271437    0.006814924    0.010315267    0.001118245    0.017039840    0.740650120
460	 25800	 8879	 2133135	 6	 15	 3	 3     0.469836212    0.012583106    0.007271617    0.006815071    0.010269282    0.001119937    0.016992452    0.740511527
461	 26070	 8970	 2159205	 6	 15	 3	 3     0.469837868    0.012557378    0.007272001    0.006815408    0.010237468    0.001081311    0.016946600    0.740996923
462	 26316	 9052	 2185521	 6	 15	 3	 3     0.469839528    0.012528728    0.007272467    0.006815816    0.010201973    0.001118170    0.016900508    0.741322606
463	 26586	 9142	 2212107	 6	 15	 3	 3     0.469841180    0.012495296    0.007272835    0.006816134    0.010160624    0.001110591    0.016854537    0.741360947
464	 26862	 9234	 2238969	 6	 15	 3	 3     0.469842846    0.012472300    0.007273313    0.006816571    0.010131989    0.001085193    0.016808027    0.742044285
465	 27144	 9328	 2266113	 6	 15	 3	 3     0.469844435    0.012442779    0.007273741    0.006816967    0.010095318    0.001091176    0.016763533    0.742252793
466	 27444	 9430	 2293557	 6	 15	 3	 3     0.469846081    0.012413935    0.007274153    0.006817326    0.010059448    0.001075200    0.016717335    0.742578585
467	 27732	 9526	 2321289	 6	 15	 3	 3     0.469847720    0.012383181    0.007274566    0.006817707    0.010021170    0.001097297    0.016671211    0.742788301
468	 28038	 9630	 2349327	 6	 15	 3	 3     0.469849398    0.012349499    0.007274927    0.006818045    0.009979256    0.001044777    0.016623872    0.742877394
469	 28320	 9725	 2377647	 6	 15	 3	 3     0.469851038    0.012317127    0.007275639    0.006818722    0.009938646    0.001104885    0.016577449    0.743004952
470	 28632	 9830	 2406279	 6	 15	 3	 3     0.469852734    0.012289175    0.007276509    0.006819547    0.009903346    0.001029971    0.016529289    0.743478776
471	 28902	 9920	 2435181	 6	 15	 3	 3     0.469854337    0.012258855    0.007277236    0.006820250    0.009865159    0.001041579    0.016483668    0.743697035
472	 29160	 10007	 2464341	 6	 15	 3	 3     0.469855914    0.012234369    0.007278033    0.006820998    0.009834126    0.001063193    0.016438667    0.744243358
473	 29466	 10109	 2493807	 6	 15	 3	 3     0.469857697    0.012202492    0.007278985    0.006821921    0.009793732    0.001061039    0.016387624    0.744616306
474	 29760	 10207	 2523567	 6	 15	 3	 3     0.469859393    0.012175028    0.007279781    0.006822674    0.009758898    0.001058567    0.016338927    0.745154682
475	 30066	 10310	 2553633	 6	 15	 3	 3     0.469861113    0.012144386    0.007280762    0.006823615    0.009719908    0.001029241    0.016289370    0.745540545
476	 30372	 10413	 2584005	 6	 15	 3	 3     0.469862757    0.012119502    0.007281635    0.006824423    0.009688143    0.001031575    0.016241903    0.746187298
477	 30678	 10515	 2614683	 6	 15	 3	 3     0.469864372    0.012092580    0.007282383    0.006825093    0.009653880    0.001030993    0.016195116    0.746680686
478	 30948	 10605	 2645631	 6	 15	 3	 3     0.469865986    0.012063162    0.007283310    0.006825959    0.009616303    0.001045308    0.016148207    0.747027983
479	 31254	 10708	 2676885	 6	 15	 3	 3     0.469867565    0.012037152    0.007283895    0.006826501    0.009583210    0.001074649    0.016102201    0.747547012
480	 31578	 10818	 2708463	 6	 15	 3	 3     0.469869314    0.012004889    0.007284484    0.006827056    0.009542204    0.001013133    0.016051086    0.747917559
481	 31866	 10917	 2740329	 6	 15	 3	 3     0.469870855    0.011975237    0.007285050    0.006827596    0.009504439    0.001045019    0.016005901    0.748176403
482	 32190	 11028	 2772519	 6	 15	 3	 3     0.469872445    0.011945064    0.007285437    0.006827951    0.009466094    0.001052892    0.015959154    0.748477222
483	 32520	 11138	 2805039	 6	 15	 3	 3     0.469874121    0.011910970    0.007286085    0.006828584    0.009422536    0.001047512    0.015909733    0.748659340
484	 32838	 11244	 2837877	 6	 15	 3	 3     0.469875786    0.011882402    0.007286734    0.006829210    0.009385893    0.001043174    0.015860504    0.749181852
485	 33138	 11346	 2871015	 6	 15	 3	 3     0.469877467    0.011850924    0.007287405    0.006829842    0.009345487    0.001011941    0.015810610    0.749555154
486	 33420	 11440	 2904435	 6	 15	 3	 3     0.469879067    0.011823049    0.007288056    0.006830454    0.009309604    0.001033644    0.015762987    0.750051306
487	 33720	 11541	 2938155	 6	 15	 3	 3     0.469880668    0.011794556    0.007288674    0.006831043    0.009272906    0.001015112    0.015715205    0.750518748
488	 34038	 11651	 2972193	 6	 15	 3	 3     0.469882092    0.011769699    0.007289107    0.006831436    0.009240928    0.000999415    0.015672555    0.750975113
489	 34338	 11754	 3006531	 6	 15	 3	 3     0.469883488    0.011743121    0.007289425    0.006831720    0.009206800    0.000980246    0.015630649    0.751288115
490	 34620	 11850	 3041151	 6	 15	 3	 3     0.469884883    0.011718449    0.007289687    0.006831940    0.009175103    0.001008625    0.015588661    0.751729056
491	 34908	 11947	 3076059	 6	 15	 3	 3     0.469886344    0.011695925    0.007289964    0.006832183    0.009146096    0.000991476    0.015544543    0.752413537
492	 35190	 12042	 3111249	 6	 15	 3	 3     0.469887709    0.011671253    0.007290199    0.006832390    0.009114337    0.000959866    0.015503252    0.752826070
493	 35484	 12141	 3146733	 6	 15	 3	 3     0.469889073    0.011642804    0.007290439    0.006832603    0.009077686    0.000973623    0.015461843    0.753002368
494	 35784	 12241	 3182517	 6	 15	 3	 3     0.469890517    0.011617119    0.007290851    0.006832956    0.009044388    0.000965186    0.015417884    0.753483357
495	 36066	 12339	 3218583	 6	 15	 3	 3     0.469891854    0.011590666    0.007291201    0.006833262    0.009010102    0.000979763    0.015377096    0.753761675
496	 36366	 12440	 3254949	 6	 15	 3	 3     0.469893315    0.011559331    0.007291468    0.006833472    0.008969540    0.000955689    0.015332390    0.753915803
497	 36672	 12544	 3291621	 6	 15	 3	 3     0.469894673    0.011527608    0.007291709    0.006833691    0.008928423    0.000958153    0.015290709    0.753896216
498	 36954	 12640	 3328575	 6	 15	 3	 3     0.469896031    0.011497486    0.007292019    0.006833956    0.008889243    0.000971768    0.015248928    0.753986518
499	 37290	 12752	 3365865	 6	 15	 3	 3     0.469897402    0.011470364    0.007292371    0.006834267    0.008853845    0.000926690    0.015206607    0.754301361
500	 37554	 12841	 3403419	 6	 15	 3	 3     0.469898617    0.011443407    0.007292711    0.006834575    0.008818613    0.000999013    0.015169032    0.754392680
501	 37902	 12959	 3441321	 6	 15	 3	 3     0.469900138    0.011414594    0.007293069    0.006834912    0.008780894    0.000937644    0.015121830    0.754842068
502	 38160	 13046	 3479481	 6	 15	 3	 3     0.469901386    0.011384905    0.007293361    0.006835176    0.008742022    0.000916322    0.015083015    0.754816253
503	 38472	 13151	 3517953	 6	 15	 3	 3     0.469902535    0.011360040    0.007293531    0.006835325    0.008709473    0.000955224    0.015047171    0.754961871
504	 38784	 13256	 3556737	 6	 15	 3	 3     0.469903802    0.011331877    0.007293725    0.006835493    0.008672544    0.000927631    0.015007529    0.755079517
505	 39132	 13373	 3595869	 6	 15	 3	 3     0.469904973    0.011310976    0.007293874    0.006835610    0.008645091    0.000913749    0.014970824    0.755534679
506	 39420	 13470	 3635289	 6	 15	 3	 3     0.469906064    0.011284266    0.007293976    0.006835699    0.008610028    0.000921908    0.014936537    0.755480750
507	 39720	 13571	 3675009	 6	 15	 3	 3     0.469907298    0.011255049    0.007294046    0.006835754    0.008571641    0.000926486    0.014897673    0.755490433
508	 40044	 13680	 3715053	 6	 15	 3	 3     0.469908445    0.011230121    0.007294174    0.006835870    0.008538772    0.000907461    0.014861461    0.755653875
509	 40332	 13778	 3755385	 6	 15	 3	 3     0.469909536    0.011205387    0.007294280    0.006835958    0.008506125    0.000890990    0.014826912    0.755746458
510	 40584	 13863	 3795969	 6	 15	 3	 3     0.469910577    0.011179436    0.007294364    0.006836018    0.008471838    0.000911599    0.014793885    0.755679498
511	 40896	 13968	 3836865	 6	 15	 3	 3     0.469911792    0.011152996    0.007294612    0.006836242    0.008436703    0.000922885    0.014755234    0.755867106
512	 41208	 14072	 3878073	 6	 15	 3	 3     0.469912988    0.011128698    0.007294879    0.006836472    0.008404324    0.000887537    0.014717098    0.756174773
513	 41466	 14158	 3919539	 6	 15	 3	 3     0.469914091    0.011102749    0.007295089    0.006836662    0.008369750    0.000896262    0.014681836    0.756223485
514	 41760	 14256	 3961299	 6	 15	 3	 3     0.469915231    0.011078430    0.007295208    0.006836757    0.008337359    0.000907317    0.014645297    0.756449659
515	 42084	 14364	 4003383	 6	 15	 3	 3     0.469916380    0.011056823    0.007295354    0.006836865    0.008308499    0.000886900    0.014608390    0.756881679
516	 42384	 14464	 4045767	 6	 15	 3	 3     0.469917526    0.011033308    0.007295528    0.006837000    0.008277026    0.000882385    0.014571501    0.757184068
517	 42666	 14558	 4088433	 6	 15	 3	 3     0.469918591    0.011007102    0.007295706    0.006837155    0.008241903    0.000898545    0.014537093    0.757173500
518	 42984	 14664	 4131417	 6	 15	 3	 3     0.469919716    0.010979513    0.007295760    0.006837192    0.008204973    0.000870032    0.014500703    0.757171066
519	 43254	 14754	 4174671	 6	 15	 3	 3     0.469920813    0.010955038    0.007295823    0.006837239    0.008172137    0.000854416    0.014465086    0.757343397
520	 43488	 14833	 4218159	 6	 15	 3	 3     0.469921848    0.010927633    0.007295896    0.006837305    0.008135298    0.000895427    0.014431418    0.757211341
521	 43818	 14943	 4261977	 6	 15	 3	 3     0.469923020    0.010903762    0.007296065    0.006837450    0.008103053    0.000893324    0.014393215    0.757562700
522	 44100	 15038	 4306077	 6	 15	 3	 3     0.469924165    0.010874339    0.007296139    0.006837515    0.008063349    0.000887384    0.014355778    0.757488653
523	 44436	 15150	 4350513	 6	 15	 3	 3     0.469925307    0.010849694    0.007296271    0.006837624    0.008029962    0.000848448    0.014318368    0.757746546
524	 44724	 15247	 4395237	 6	 15	 3	 3     0.469926313    0.010823356    0.007296347    0.006837681    0.007994270    0.000885614    0.014285297    0.757657072
525	 45060	 15361	 4440297	 6	 15	 3	 3     0.469927407    0.010799100    0.007296402    0.006837724    0.007961349    0.000899588    0.014249253    0.757871286
526	 45378	 15467	 4485675	 6	 15	 3	 3     0.469928608    0.010772530    0.007296603    0.006837891    0.007925087    0.000868828    0.014209589    0.758116957
527	 45684	 15570	 4531359	 6	 15	 3	 3     0.469929740    0.010747216    0.007296788    0.006838058    0.007890471    0.000870911    0.014172107    0.758335784
528	 45990	 15672	 4577349	 6	 15	 3	 3     0.469930919    0.010717951    0.007296954    0.006838204    0.007850410    0.000879487    0.014132960    0.758365617
529	 46332	 15786	 4623681	 6	 15	 3	 3     0.469932071    0.010691241    0.007297034    0.006838265    0.007813829    0.000841829    0.014094610    0.758534009
530	 46644	 15890	 4670325	 6	 15	 3	 3     0.469933078    0.010668595    0.007297101    0.006838313    0.007782752    0.000850021    0.014060996    0.758736795
531	 46956	 15997	 4717281	 6	 15	 3	 3     0.469934099    0.010646996    0.007297201    0.006838389    0.007753024    0.000833589    0.014026850    0.759043986
532	 47268	 16103	 4764549	 6	 15	 3	 3     0.469935081    0.010623337    0.007297272    0.006838448    0.007720434    0.000821499    0.013993909    0.759140075
533	 47562	 16202	 4812111	 6	 15	 3	 3     0.469936006    0.010599650    0.007297403    0.006838557    0.007687684    0.000836561    0.013962791    0.759135472
534	 47910	 16318	 4860021	 6	 15	 3	 3     0.469936970    0.010578453    0.007297558    0.006838698    0.007658285    0.000814109    0.013930306    0.759384137
535	 48234	 16431	 4908255	 6	 15	 3	 3     0.469937881    0.010558487    0.007297645    0.006838768    0.007630598    0.000821387    0.013899544    0.759628300
536	 48540	 16534	 4956795	 6	 15	 3	 3     0.469938812    0.010535219    0.007297738    0.006838844    0.007598280    0.000815380    0.013868052    0.759675510
537	 48840	 16635	 5005635	 6	 15	 3	 3     0.469939762    0.010512028    0.007297846    0.006838941    0.007565989    0.000843722    0.013835823    0.759768935
538	 49176	 16748	 5054811	 6	 15	 3	 3     0.469940801    0.010487389    0.007297916    0.006838990    0.007531649    0.000834599    0.013800475    0.759929553
539	 49506	 16859	 5104317	 6	 15	 3	 3     0.469941816    0.010465306    0.007298012    0.006839074    0.007500776    0.000813580    0.013765869    0.760235751
540	 49830	 16968	 5154147	 6	 15	 3	 3     0.469942774    0.010443170    0.007298135    0.006839185    0.007469741    0.000798221    0.013733109    0.760437459
541	 50112	 17062	 5204259	 6	 15	 3	 3     0.469943650    0.010420390    0.007298203    0.006839241    0.007437792    0.000792992    0.013703104    0.760440142
542	 50436	 17170	 5254695	 6	 15	 3	 3     0.469944520    0.010400536    0.007298285    0.006839309    0.007409871    0.000796323    0.013673249    0.760648464
543	 50772	 17282	 5305467	 6	 15	 3	 3     0.469945425    0.010381000    0.007298377    0.006839382    0.007382334    0.000778895    0.013642116    0.760952365
544	 51048	 17376	 5356515	 6	 15	 3	 3     0.469946281    0.010361514    0.007298452    0.006839444    0.007354834    0.000797059    0.013612587    0.761171587
545	 51402	 17494	 5407917	 6	 15	 3	 3     0.469947223    0.010340630    0.007298553    0.006839527    0.007325282    0.000805091    0.013580023    0.761458939
546	 51720	 17600	 5459637	 6	 15	 3	 3     0.469948204    0.010320028    0.007298701    0.006839651    0.007296023    0.000787757    0.013546050    0.761847804
547	 77580	 17600	 5537217	 9	 28	 4	 4     0.470000714    0.008634449    0.004612559    0.004226110    0.007299179    0.000790947    0.011581799    0.745518854
548	 78039	 17704	 5615256	 9	 28	 4	 4     0.470001603    0.008610205    0.004612668    0.004226210    0.007270415    0.000792896    0.011545664    0.745752247
549	 78579	 17824	 5693835	 9	 28	 4	 4     0.470002521    0.008583850    0.004612746    0.004226286    0.007239134    0.000770141    0.011508247    0.745886887
550	 79065	 17934	 5772900	 9	 28	 4	 4     0.470003350    0.008561029    0.004612812    0.004226347    0.007212016    0.000770137    0.011474321    0.746103281
551	 79515	 18036	 5852415	 9	 28	 4	 4     0.470004202    0.008535373    0.004612888    0.004226417    0.007181494    0.000787037    0.011439371    0.746140048
552	 80010	 18147	 5932425	 9	 28	 4	 4     0.470005104    0.008506176    0.004612956    0.004226481    0.007146724    0.000760083    0.011402271    0.746007144
553	 80541	 18268	 6012966	 9	 28	 4	 4     0.470005866    0.008481214    0.004613008    0.004226530    0.007116962    0.000793733    0.011370829    0.745874675
554	 81135	 18400	 6094101	 9	 28	 4	 4     0.470006810    0.008454645    0.004613091    0.004226608    0.007085225    0.000764676    0.011331747    0.746102527
555	 81684	 18522	 6175785	 9	 28	 4	 4     0.470007658    0.008430887    0.004613170    0.004226680    0.007056807    0.000761609    0.011296480    0.746328718
556	 82242	 18647	 6258027	 9	 28	 4	 4     0.470008513    0.008404984    0.004613235    0.004226743    0.007025797    0.000731923    0.011260887    0.746387415
557	 82710	 18751	 6340737	 9	 28	 4	 4     0.470009278    0.008379101    0.004613307    0.004226812    0.006994765    0.000752394    0.011228885    0.746209520
558	 83250	 18871	 6423987	 9	 28	 4	 4     0.470010054    0.008353569    0.004613356    0.004226860    0.006964127    0.000752747    0.011196366    0.746096460
559	 83763	 18986	 6507750	 9	 28	 4	 4     0.470010820    0.008325798    0.004613418    0.004226921    0.006930749    0.000754013    0.011164184    0.745759630
560	 84357	 19121	 6592107	 9	 28	 4	 4     0.470011618    0.008303549    0.004613491    0.004226989    0.006903957    0.000738129    0.011130523    0.746016065
561	 84861	 19238	 6676968	 9	 28	 4	 4     0.470012335    0.008279394    0.004613533    0.004227026    0.006874858    0.000761575    0.011100191    0.745878449
562	 85482	 19377	 6762450	 9	 28	 4	 4     0.470013136    0.008258561    0.004613611    0.004227097    0.006849702    0.000740626    0.011066215    0.746285933
563	 86031	 19500	 6848481	 9	 28	 4	 4     0.470013923    0.008234366    0.004613688    0.004227170    0.006820460    0.000718852    0.011032767    0.746355463
564	 86553	 19616	 6935034	 9	 28	 4	 4     0.470014637    0.008211668    0.004613734    0.004227215    0.006793008    0.000745479    0.011002297    0.746359408
565	 87192	 19758	 7022226	 9	 28	 4	 4     0.470015433    0.008191793    0.004613815    0.004227293    0.006768913    0.000722279    0.010968244    0.746864562
566	 87705	 19872	 7109931	 9	 28	 4	 4     0.470016174    0.008169766    0.004613867    0.004227343    0.006742203    0.000714705    0.010936449    0.747021772
567	 88218	 19987	 7198149	 9	 28	 4	 4     0.470016882    0.008149632    0.004613952    0.004227423    0.006717734    0.000704865    0.010905979    0.747262803
568	 88758	 20109	 7286907	 9	 28	 4	 4     0.470017606    0.008127507    0.004613993    0.004227464    0.006690847    0.000694415    0.010874720    0.747376213
569	 89280	 20228	 7376187	 9	 28	 4	 4     0.470018235    0.008108490    0.004614052    0.004227520    0.006667693    0.000711374    0.010847492    0.747499032
570	 89838	 20354	 7466025	 9	 28	 4	 4     0.470018954    0.008086353    0.004614115    0.004227581    0.006640711    0.000722279    0.010816296    0.747608326
571	 90432	 20490	 7556457	 9	 28	 4	 4     0.470019743    0.008064387    0.004614166    0.004227627    0.006613910    0.000699956    0.010781947    0.747952715
572	 90999	 20617	 7647456	 9	 28	 4	 4     0.470020436    0.008043636    0.004614222    0.004227680    0.006588553    0.000693193    0.010751696    0.748127239
573	 91611	 20753	 7739067	 9	 28	 4	 4     0.470021131    0.008024394    0.004614296    0.004227751    0.006564996    0.000687300    0.010721295    0.748453786
574	 92133	 20871	 7831200	 9	 28	 4	 4     0.470021808    0.008003605    0.004614372    0.004227825    0.006539516    0.000677578    0.010691549    0.748591717
575	 92655	 20987	 7923855	 9	 28	 4	 4     0.470022492    0.007985405    0.004614437    0.004227889    0.006517182    0.000673584    0.010661450    0.748997967
576	 93150	 21098	 8017005	 9	 28	 4	 4     0.470023136    0.007967514    0.004614486    0.004227936    0.006495213    0.000690083    0.010633036    0.749316977
577	 93735	 21228	 8110740	 9	 28	 4	 4     0.470023815    0.007948077    0.004614570    0.004228018    0.006471296    0.000666184    0.010602963    0.749609045
578	 94275	 21351	 8205015	 9	 28	 4	 4     0.470024399    0.007929568    0.004614641    0.004228084    0.006448499    0.000685802    0.010577056    0.749695177
579	 94905	 21493	 8299920	 9	 28	 4	 4     0.470025012    0.007912141    0.004614698    0.004228136    0.006427016    0.000669534    0.010549761    0.749982986
580	 95499	 21627	 8395419	 9	 28	 4	 4     0.470025591    0.007891440    0.004614730    0.004228165    0.006401492    0.000678413    0.010523922    0.749857347
581	 96102	 21761	 8491521	 9	 28	 4	 4     0.470026224    0.007869661    0.004614758    0.004228191    0.006374604    0.000693472    0.010495635    0.749803238
582	 96786	 21913	 8588307	 9	 28	 4	 4     0.470026874    0.007847315    0.004614799    0.004228229    0.006346967    0.000689536    0.010466494    0.749755858
583	 97488	 22072	 8685795	 9	 28	 4	 4     0.470027518    0.007826467    0.004614846    0.004228273    0.006321138    0.000660366    0.010437506    0.749840698
584	 98118	 22215	 8783913	 9	 28	 4	 4     0.470028108    0.007805863    0.004614883    0.004228307    0.006295583    0.000659819    0.010410902    0.749777831
585	 98793	 22368	 8882706	 9	 28	 4	 4     0.470028687    0.007785146    0.004614921    0.004228343    0.006269849    0.000667349    0.010384764    0.749670006
586	 99513	 22531	 8982219	 9	 28	 4	 4     0.470029297    0.007764921    0.004614974    0.004228391    0.006244679    0.000659118    0.010357093    0.749720160
587	 100197	 22688	 9082416	 9	 28	 4	 4     0.470029888    0.007744945    0.004615022    0.004228435    0.006219786    0.000664472    0.010330246    0.749734786
588	 100908	 22846	 9183324	 9	 28	 4	 4     0.470030498    0.007724300    0.004615073    0.004228482    0.006194023    0.000684466    0.010302453    0.749753505
589	 101664	 23015	 9284988	 9	 28	 4	 4     0.470031145    0.007702500    0.004615124    0.004228532    0.006166777    0.000663304    0.010272880    0.749789759
590	 102402	 23179	 9387390	 9	 28	 4	 4     0.470031758    0.007683645    0.004615183    0.004228586    0.006143165    0.000647730    0.010244785    0.750005435
591	 103167	 23359	 9490557	 9	 28	 4	 4     0.470032316    0.007665487    0.004615224    0.004228623    0.006120408    0.000653266    0.010219150    0.750110043
592	 103932	 23531	 9594489	 9	 28	 4	 4     0.470032912    0.007646555    0.004615284    0.004228678    0.006096635    0.000647518    0.010191715    0.750271649
593	 104724	 23708	 9699213	 9	 28	 4	 4     0.470033477    0.007628103    0.004615344    0.004228734    0.006073431    0.000628044    0.010165625    0.750382075
594	 105462	 23876	 9804675	 9	 28	 4	 4     0.470034016    0.007611300    0.004615404    0.004228790    0.006052267    0.000643062    0.010140655    0.750572811
595	 106245	 24052	 9910920	 9	 28	 4	 4     0.470034560    0.007593897    0.004615456    0.004228837    0.006030327    0.000650564    0.010115452    0.750722480
596	 107091	 24242	 10018011	 9	 28	 4	 4     0.470035124    0.007576313    0.004615523    0.004228900    0.006008117    0.000639743    0.010089193    0.750933533
597	 107964	 24439	 10125975	 9	 28	 4	 4     0.470035693    0.007557388    0.004615586    0.004228958    0.005984185    0.000619178    0.010062648    0.751033697
598	 108711	 24609	 10234686	 9	 28	 4	 4     0.470036222    0.007539233    0.004615635    0.004229001    0.005961204    0.000626868    0.010037915    0.751075601
599	 109521	 24790	 10344207	 9	 28	 4	 4     0.470036775    0.007520361    0.004615682    0.004229044    0.005937281    0.000621254    0.010011963    0.751137558
600	 110358	 24977	 10454565	 9	 28	 4	 4     0.470037297    0.007501871    0.004615720    0.004229078    0.005913813    0.000634055    0.009987426    0.751131522
601	 111294	 25192	 10565859	 9	 28	 4	 4     0.470037839    0.007482987    0.004615767    0.004229119    0.005889804    0.000634830    0.009961882    0.751162042
602	 112293	 25414	 10678152	 9	 28	 4	 4     0.470038376    0.007465608    0.004615812    0.004229159    0.005867673    0.000627489    0.009936517    0.751330501
603	 113229	 25624	 10791381	 9	 28	 4	 4     0.470038918    0.007447412    0.004615853    0.004229196    0.005844471    0.000621302    0.009910836    0.751441356
604	 114264	 25860	 10905645	 9	 28	 4	 4     0.470039437    0.007430802    0.004615896    0.004229233    0.005823257    0.000614592    0.009886225    0.751631931
605	 115263	 26085	 11020908	 9	 28	 4	 4     0.470039939    0.007414153    0.004615942    0.004229274    0.005801961    0.000615374    0.009862317    0.751765860
606	 116208	 26299	 11137116	 9	 28	 4	 4     0.470040452    0.007396136    0.004615979    0.004229308    0.005778889    0.000615243    0.009837847    0.751804326
607	 117198	 26519	 11254314	 9	 28	 4	 4     0.470040969    0.007379579    0.004616026    0.004229353    0.005757646    0.000618144    0.009813122    0.752011287
608	 118197	 26742	 11372511	 9	 28	 4	 4     0.470041491    0.007361488    0.004616073    0.004229395    0.005734402    0.000606253    0.009788076    0.752087265
609	 119205	 26977	 11491716	 9	 28	 4	 4     0.470041995    0.007347387    0.004616138    0.004229454    0.005716236    0.000605079    0.009763825    0.752511062
610	 120222	 27204	 11611938	 9	 28	 4	 4     0.470042502    0.007331838    0.004616195    0.004229506    0.005696191    0.000599503    0.009739384    0.752803006
611	 121221	 27426	 11733159	 9	 28	 4	 4     0.470042997    0.007314819    0.004616233    0.004229541    0.005674237    0.000605021    0.009715499    0.752901957
612	 122256	 27660	 11855415	 9	 28	 4	 4     0.470043496    0.007299232    0.004616282    0.004229585    0.005654089    0.000598855    0.009691282    0.753175056
613	 123327	 27898	 11978742	 9	 28	 4	 4     0.470043991    0.007283996    0.004616333    0.004229631    0.005634365    0.000599530    0.009667253    0.753471127
614	 124371	 28132	 12103113	 9	 28	 4	 4     0.470044492    0.007268465    0.004616375    0.004229670    0.005614238    0.000603214    0.009642852    0.753767163
615	 125469	 28378	 12228582	 9	 28	 4	 4     0.470044994    0.007252043    0.004616411    0.004229702    0.005592931    0.000602439    0.009618376    0.753977973
616	 126603	 28634	 12355185	 9	 28	 4	 4     0.470045471    0.007235371    0.004616448    0.004229736    0.005571266    0.000604341    0.009595025    0.754075254
617	 127872	 28922	 12483057	 9	 28	 4	 4     0.470045957    0.007219220    0.004616502    0.004229783    0.005550230    0.000584193    0.009571184    0.754266157
618	 129006	 29177	 12612063	 9	 28	 4	 4     0.470046419    0.007203439    0.004616536    0.004229813    0.005529659    0.000589571    0.009548463    0.754408241
619	 130131	 29429	 12742194	 9	 28	 4	 4     0.470046872    0.007188204    0.004616584    0.004229857    0.005509757    0.000598582    0.009526178    0.754573775
620	 131400	 29711	 12873594	 9	 28	 4	 4     0.470047340    0.007173097    0.004616644    0.004229911    0.005489984    0.000585601    0.009503035    0.754821694
621	 132606	 29984	 13006200	 9	 28	 4	 4     0.470047795    0.007156853    0.004616692    0.004229954    0.005468701    0.000589238    0.009480492    0.754903154
622	 133821	 30259	 13140021	 9	 28	 4	 4     0.470048264    0.007140932    0.004616742    0.004229999    0.005447807    0.000589272    0.009457209    0.755078159
623	 135117	 30552	 13275138	 9	 28	 4	 4     0.470048741    0.007124680    0.004616789    0.004230041    0.005426446    0.000581484    0.009433460    0.755256288
624	 136404	 30842	 13411542	 9	 28	 4	 4     0.470049195    0.007110414    0.004616842    0.004230089    0.005407658    0.000569857    0.009410850    0.755554954
625	 137628	 31116	 13549170	 9	 28	 4	 4     0.470049637    0.007095878    0.004616899    0.004230141    0.005388481    0.000582942    0.009388724    0.755787264
626	 138951	 31411	 13688121	 9	 28	 4	 4     0.470050084    0.007080895    0.004616954    0.004230191    0.005368688    0.000575842    0.009366328    0.755994749
627	 140274	 31707	 13828395	 9	 28	 4	 4     0.470050537    0.007065715    0.004617008    0.004230239    0.005348604    0.000572106    0.009343573    0.756211310
628	 141588	 32004	 13969983	 9	 28	 4	 4     0.470050976    0.007050425    0.004617066    0.004230291    0.005328339    0.000568713    0.009321431    0.756367267
629	 142947	 32306	 14112930	 9	 28	 4	 4     0.470051412    0.007036396    0.004617113    0.004230334    0.005309721    0.000570429    0.009299419    0.756648988
630	 144351	 32621	 14257281	 9	 28	 4	 4     0.470051847    0.007021530    0.004617168    0.004230383    0.005289956    0.000573199    0.009277416    0.756841065
631	 145800	 32943	 14403081	 9	 28	 4	 4     0.470052285    0.007006575    0.004617219    0.004230429    0.005270046    0.000565315    0.009255185    0.757043212
632	 147240	 33265	 14550321	 9	 28	 4	 4     0.470052713    0.006992919    0.004617287    0.004230490    0.005251817    0.000569692    0.009233457    0.757345692
633	 148680	 33587	 14699001	 9	 28	 4	 4     0.470053153    0.006979506    0.004617347    0.004230546    0.005233890    0.000560466    0.009211030    0.757733498
634	 150165	 33925	 14849166	 9	 28	 4	 4     0.470053580    0.006965411    0.004617411    0.004230604    0.005215023    0.000550828    0.009189195    0.758000096
635	 151569	 34240	 15000735	 9	 28	 4	 4     0.470053992    0.006952131    0.004617478    0.004230664    0.005197213    0.000552586    0.009168090    0.758296545
636	 152991	 34560	 15153726	 9	 28	 4	 4     0.470054411    0.006938838    0.004617546    0.004230726    0.005179357    0.000551065    0.009146619    0.758623229
637	 154431	 34882	 15308157	 9	 28	 4	 4     0.470054838    0.006926453    0.004617621    0.004230794    0.005162686    0.000546712    0.009124650    0.759092499
638	 155889	 35207	 15464046	 9	 28	 4	 4     0.470055248    0.006913633    0.004617691    0.004230857    0.005145410    0.000545480    0.009103478    0.759449637
639	 157374	 35538	 15621420	 9	 28	 4	 4     0.470055661    0.006902096    0.004617760    0.004230918    0.005129836    0.000549513    0.009082147    0.759963044
640	 158967	 35893	 15780387	 9	 28	 4	 4     0.470056070    0.006889543    0.004617831    0.004230981    0.005112870    0.000542628    0.009060939    0.760356429
641	 160461	 36225	 15940848	 9	 28	 4	 4     0.470056469    0.006876171    0.004617888    0.004231031    0.005094785    0.000553125    0.009040191    0.760622330
642	 162153	 36602	 16103001	 9	 28	 4	 4     0.470056896    0.006862949    0.004617961    0.004231096    0.005076860    0.000539077    0.009017968    0.761030560
643	 163782	 36965	 16266783	 9	 28	 4	 4     0.470057295    0.006849392    0.004618028    0.004231156    0.005058456    0.000543274    0.008997187    0.761281438
644	 165465	 37341	 16432248	 9	 28	 4	 4     0.470057713    0.006836652    0.004618114    0.004231234    0.005041113    0.000535950    0.008975276    0.761720477
645	 167067	 37697	 16599315	 9	 28	 4	 4     0.470058122    0.006822347    0.004618195    0.004231305    0.005021623    0.000533401    0.008953827    0.761947632
646	 168732	 38068	 16768047	 9	 28	 4	 4     0.470058514    0.006808420    0.004618263    0.004231367    0.005002622    0.000527054    0.008933251    0.762143557
647	 170325	 38430	 16938372	 9	 28	 4	 4     0.470058898    0.006794176    0.004618320    0.004231417    0.004983166    0.000530055    0.008913000    0.762277115
648	 172044	 38815	 17110416	 9	 28	 4	 4     0.470059299    0.006781096    0.004618397    0.004231483    0.004965246    0.000529255    0.008891868    0.762617625
649	 173781	 39204	 17284197	 9	 28	 4	 4     0.470059703    0.006768977    0.004618479    0.004231553    0.004948606    0.000525456    0.008870440    0.763093687
650	 175473	 39580	 17459670	 9	 28	 4	 4     0.470060114    0.006756009    0.004618559    0.004231622    0.004930778    0.000531657    0.008848656    0.763506849
651	 177246	 39974	 17636916	 9	 28	 4	 4     0.470060534    0.006742310    0.004618643    0.004231694    0.004911911    0.000519310    0.008826324    0.763886467
652	 178947	 40353	 17815863	 9	 28	 4	 4     0.470060942    0.006728808    0.004618744    0.004231781    0.004893266    0.000520534    0.008804579    0.764239614
653	 180612	 40724	 17996475	 9	 28	 4	 4     0.470061346    0.006715156    0.004618852    0.004231873    0.004874374    0.000517022    0.008782943    0.764567891
654	 182340	 41109	 18178815	 9	 28	 4	 4     0.470061752    0.006702676    0.004618962    0.004231969    0.004857063    0.000517864    0.008761211    0.765039933
655	 184122	 41506	 18362937	 9	 28	 4	 4     0.470062168    0.006689658    0.004619083    0.004232074    0.004838967    0.000511945    0.008738874    0.765505749
656	 185760	 41871	 18548697	 9	 28	 4	 4     0.470062556    0.006677235    0.004619184    0.004232163    0.004821681    0.000514261    0.008717993    0.765914249
657	 187578	 42277	 18736275	 9	 28	 4	 4     0.470062961    0.006664098    0.004619282    0.004232249    0.004803377    0.000515849    0.008696129    0.766329213
658	 189360	 42675	 18925635	 9	 28	 4	 4     0.470063373    0.006650668    0.004619381    0.004232334    0.004784632    0.000510440    0.008673821    0.766751772
659	 191007	 43042	 19116642	 9	 28	 4	 4     0.470063770    0.006638274    0.004619490    0.004232428    0.004767283    0.000503214    0.008652262    0.767229839
660	 192708	 43424	 19309350	 9	 28	 4	 4     0.470064160    0.006625795    0.004619588    0.004232512    0.004749796    0.000515791    0.008631033    0.767671134
661	 194481	 43826	 19503831	 9	 28	 4	 4     0.470064558    0.006613050    0.004619677    0.004232589    0.004731914    0.000508293    0.008609329    0.768126004
662	 196335	 44245	 19700166	 9	 28	 4	 4     0.470064946    0.006600370    0.004619757    0.004232659    0.004714100    0.000514761    0.008588108    0.768547669
663	 198063	 44633	 19898229	 9	 28	 4	 4     0.470065328    0.006586682    0.004619832    0.004232725    0.004694841    0.000510543    0.008567191    0.768826326
664	 199989	 45067	 20098218	 9	 28	 4	 4     0.470065706    0.006573714    0.004619917    0.004232800    0.004676546    0.000501059    0.008546412    0.769178232
665	 201564	 45422	 20299782	 9	 28	 4	 4     0.470066063    0.006559959    0.004619973    0.004232849    0.004657136    0.000516738    0.008526751    0.769338684
666	 203562	 45866	 20503344	 9	 28	 4	 4     0.470066456    0.006548835    0.004620044    0.004232911    0.004641383    0.000500153    0.008505099    0.769989280
667	 205263	 46246	 20708607	 9	 28	 4	 4     0.470066833    0.006536003    0.004620099    0.004232960    0.004623205    0.000500788    0.008484199    0.770373639
668	 207018	 46639	 20915625	 9	 28	 4	 4     0.470067213    0.006523653    0.004620162    0.004233016    0.004605665    0.000495658    0.008463169    0.770828615
669	 299026	 46639	 21214651	 13	 47	 6	 5     0.470086915    0.005586758    0.003159127    0.002915803    0.004607796    0.000495726    0.007287086    0.766665603
670	 301509	 47022	 21516160	 13	 47	 6	 5     0.470087276    0.005572029    0.003159183    0.002915854    0.004589888    0.000502270    0.007263803    0.767095326
671	 304213	 47440	 21820373	 13	 47	 6	 5     0.470087635    0.005558485    0.003159244    0.002915908    0.004573393    0.000494107    0.007240474    0.767696207
672	 306696	 47824	 22127069	 13	 47	 6	 5     0.470087992    0.005543146    0.003159301    0.002915957    0.004554699    0.000500477    0.007217293    0.768036681
673	 309504	 48256	 22436573	 13	 47	 6	 5     0.470088359    0.005528757    0.003159357    0.002916008    0.004537138    0.000488151    0.007193337    0.768594220
674	 311987	 48639	 22748560	 13	 47	 6	 5     0.470088710    0.005513933    0.003159408    0.002916054    0.004519026    0.000491010    0.007170385    0.768987031
675	 314717	 49062	 23063277	 13	 47	 6	 5     0.470089060    0.005499617    0.003159468    0.002916107    0.004501505    0.000482894    0.007147386    0.769458497
676	 317278	 49456	 23380555	 13	 47	 6	 5     0.470089404    0.005484116    0.003159520    0.002916152    0.004482518    0.000495279    0.007124722    0.769730542
677	 320164	 49901	 23700719	 13	 47	 6	 5     0.470089758    0.005468995    0.003159575    0.002916200    0.004463965    0.000475558    0.007101359    0.770133495
678	 322647	 50285	 24023366	 13	 47	 6	 5     0.470090079    0.005453617    0.003159614    0.002916234    0.004445085    0.000469188    0.007080045    0.770280024
679	 325182	 50677	 24348548	 13	 47	 6	 5     0.470090395    0.005439002    0.003159644    0.002916262    0.004427121    0.000465697    0.007059037    0.770502055
680	 327795	 51080	 24676343	 13	 47	 6	 5     0.470090702    0.005425261    0.003159674    0.002916290    0.004410206    0.000475107    0.007038567    0.770790651
681	 330447	 51489	 25006790	 13	 47	 6	 5     0.470091016    0.005411537    0.003159715    0.002916326    0.004393283    0.000457998    0.007017536    0.771144924
682	 332943	 51874	 25339733	 13	 47	 6	 5     0.470091310    0.005398364    0.003159742    0.002916351    0.004377027    0.000470922    0.006997850    0.771431873
683	 335478	 52265	 25675211	 13	 47	 6	 5     0.470091628    0.005384318    0.003159784    0.002916388    0.004359662    0.000467639    0.006976449    0.771784912
684	 338156	 52679	 26013367	 13	 47	 6	 5     0.470091940    0.005371017    0.003159824    0.002916424    0.004343194    0.000464795    0.006955370    0.772211559
685	 340639	 53064	 26354006	 13	 47	 6	 5     0.470092243    0.005357270    0.003159868    0.002916462    0.004326151    0.000462142    0.006934861    0.772513040
686	 343343	 53481	 26697349	 13	 47	 6	 5     0.470092545    0.005343989    0.003159901    0.002916493    0.004309668    0.000458573    0.006914367    0.772881834
687	 345904	 53875	 27043253	 13	 47	 6	 5     0.470092842    0.005330243    0.003159936    0.002916525    0.004292585    0.000455329    0.006894143    0.773155148
688	 348439	 54267	 27391692	 13	 47	 6	 5     0.470093136    0.005316819    0.003159975    0.002916559    0.004275877    0.000454955    0.006874064    0.773460908
689	 350948	 54656	 27742640	 13	 47	 6	 5     0.470093426    0.005302794    0.003160009    0.002916591    0.004258399    0.000453626    0.006854203    0.773655746
690	 353301	 55019	 28095941	 13	 47	 6	 5     0.470093714    0.005288519    0.003160043    0.002916622    0.004240586    0.000456731    0.006834451    0.773803135
691	 355849	 55413	 28451790	 13	 47	 6	 5     0.470094009    0.005274626    0.003160084    0.002916657    0.004223216    0.000457687    0.006814124    0.774072579
692	 358449	 55814	 28810239	 13	 47	 6	 5     0.470094298    0.005261711    0.003160122    0.002916690    0.004207046    0.000453541    0.006794167    0.774445328
693	 361101	 56222	 29171340	 13	 47	 6	 5     0.470094584    0.005248151    0.003160159    0.002916724    0.004190046    0.000444826    0.006774339    0.774710427
694	 363662	 56617	 29535002	 13	 47	 6	 5     0.470094864    0.005234360    0.003160202    0.002916763    0.004172726    0.000444842    0.006754893    0.774899001
695	 366093	 56993	 29901095	 13	 47	 6	 5     0.470095145    0.005220658    0.003160239    0.002916796    0.004155498    0.000449534    0.006735286    0.775120464
696	 368771	 57408	 30269866	 13	 47	 6	 5     0.470095429    0.005207203    0.003160273    0.002916827    0.004138555    0.000441196    0.006715467    0.775404423
697	 371267	 57796	 30641133	 13	 47	 6	 5     0.470095699    0.005193193    0.003160304    0.002916855    0.004120890    0.000441253    0.006696535    0.775504528
698	 373828	 58192	 31014961	 13	 47	 6	 5     0.470095974    0.005179866    0.003160331    0.002916880    0.004104062    0.000439394    0.006677189    0.775755480
699	 376259	 58569	 31391220	 13	 47	 6	 5     0.470096246    0.005166874    0.003160352    0.002916898    0.004087635    0.000442290    0.006658007    0.776039136
700	 378924	 58980	 31770144	 13	 47	 6	 5     0.470096525    0.005153463    0.003160379    0.002916924    0.004070649    0.000438018    0.006638308    0.776321728
701	 381511	 59380	 32151655	 13	 47	 6	 5     0.470096802    0.005139413    0.003160404    0.002916946    0.004052829    0.000435992    0.006618635    0.776506545
702	 384202	 59797	 32535857	 13	 47	 6	 5     0.470097077    0.005126302    0.003160440    0.002916981    0.004036161    0.000435812    0.006599102    0.776818207
703	 386815	 60201	 32922672	 13	 47	 6	 5     0.470097351    0.005113645    0.003160466    0.002917006    0.004020052    0.000432840    0.006579517    0.777206746
704	 389415	 60604	 33312087	 13	 47	 6	 5     0.470097623    0.005100506    0.003160491    0.002917029    0.004003306    0.000429809    0.006560026    0.777513090
705	 391885	 60986	 33703972	 13	 47	 6	 5     0.470097886    0.005087267    0.003160522    0.002917058    0.003986401    0.000433037    0.006541166    0.777731034
706	 394810	 61436	 34098782	 13	 47	 6	 5     0.470098160    0.005075074    0.003160543    0.002917078    0.003970812    0.000429430    0.006521429    0.778215095
707	 397358	 61831	 34496140	 13	 47	 6	 5     0.470098421    0.005061343    0.003160567    0.002917100    0.003953229    0.000429458    0.006502598    0.778357181
708	 400101	 62253	 34896241	 13	 47	 6	 5     0.470098690    0.005049059    0.003160594    0.002917126    0.003937467    0.000418079    0.006483167    0.778795173
709	 402532	 62627	 35298773	 13	 47	 6	 5     0.470098939    0.005036238    0.003160618    0.002917149    0.003920993    0.000427582    0.006465070    0.778991984
710	 405236	 63043	 35704009	 13	 47	 6	 5     0.470099201    0.005023826    0.003160642    0.002917172    0.003905019    0.000418924    0.006445995    0.779371651
711	 407927	 63457	 36111936	 13	 47	 6	 5     0.470099446    0.005011199    0.003160662    0.002917191    0.003888744    0.000421115    0.006428123    0.779574152
712	 410657	 63879	 36522593	 13	 47	 6	 5     0.470099698    0.004999499    0.003160690    0.002917218    0.003873632    0.000421152    0.006409649    0.779995753


==> data/lshaped/criterionA/varth1_thX0.2_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.022629709    0.145571194    0.738866350
12	 48	 126	 529	 1	 1	 1	 0     0.447659704    0.105826493    0.063645195    0.063645195    0.084549015    0.022670643    0.143650961    0.736691857
13	 50	 130	 579	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.021020133    0.141697550    0.734246494
14	 52	 134	 631	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.021764284    0.139927543    0.735001853
15	 54	 138	 685	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.017221644    0.138001112    0.735890848
16	 58	 146	 743	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.020745477    0.136682244    0.741058589
17	 62	 156	 805	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.016839670    0.134287609    0.748593808
18	 64	 160	 869	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.015073605    0.133012693    0.750730257
19	 66	 164	 935	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.014961322    0.132003616    0.751612667
20	 68	 168	 1003	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.016398560    0.131043296    0.757258510
21	 71	 174	 1074	 1	 1	 1	 0     0.451828836    0.098378675    0.066861726    0.066861726    0.072165597    0.019079552    0.129944267    0.757083618
22	 77	 186	 1151	 1	 1	 1	 0     0.452367364    0.098188479    0.068120975    0.068120975    0.070714285    0.018064997    0.128056931    0.766756459
23	 82	 196	 1233	 1	 1	 1	 0     0.452864121    0.096991998    0.068200868    0.068200868    0.068964406    0.016156828    0.126288945    0.768016532
24	 86	 204	 1319	 1	 1	 1	 0     0.453223229    0.096326160    0.068285182    0.068285182    0.067940144    0.014100180    0.124994057    0.770645920
25	 172	 204	 1491	 2	 3	 1	 1     0.458566680    0.074711471    0.022131304    0.017503911    0.071358317    0.015969314    0.103689002    0.720534191
26	 178	 210	 1669	 2	 3	 1	 1     0.458975902    0.073668386    0.022633031    0.017729257    0.070105470    0.016789297    0.101862312    0.723215334
27	 184	 216	 1853	 2	 3	 1	 1     0.459471208    0.072519586    0.023185276    0.017791088    0.068713414    0.014367138    0.099604310    0.728076783
28	 188	 220	 2041	 2	 3	 1	 1     0.459775489    0.071517540    0.023370186    0.017805366    0.067591367    0.015654051    0.098190171    0.728357426
29	 196	 228	 2237	 2	 3	 1	 1     0.460171247    0.070029315    0.023422730    0.017757188    0.065996066    0.014549966    0.096318395    0.727060648
30	 202	 235	 2439	 2	 3	 1	 1     0.460463982    0.068970935    0.023524777    0.017767996    0.064834981    0.014551665    0.094909067    0.726705440
31	 208	 242	 2647	 2	 3	 1	 1     0.460766115    0.067947134    0.023570675    0.017747497    0.063727829    0.015305358    0.093431240    0.727242124
32	 216	 250	 2863	 2	 3	 1	 1     0.461131465    0.067018958    0.023857402    0.017995416    0.062628788    0.013566530    0.091611036    0.731559872
33	 220	 255	 3083	 2	 3	 1	 1     0.461376578    0.065853131    0.023870035    0.018009159    0.061374720    0.015727215    0.090368482    0.728717908
34	 230	 266	 3313	 2	 3	 1	 1     0.461731362    0.064470956    0.024041152    0.018218297    0.059820792    0.013494216    0.088537894    0.728173585
35	 238	 274	 3551	 2	 3	 1	 1     0.461972828    0.063298744    0.024019759    0.018174402    0.058564342    0.013681463    0.087269215    0.725327293
36	 246	 282	 3797	 2	 3	 1	 1     0.462244336    0.062304660    0.024128302    0.018316083    0.057442978    0.012055637    0.085819478    0.725996718
37	 250	 287	 4047	 2	 3	 1	 1     0.462426896    0.061366701    0.024135021    0.018334253    0.056421386    0.011301801    0.084830275    0.723405661
38	 254	 292	 4301	 2	 3	 1	 1     0.462592113    0.060698228    0.024190760    0.018352490    0.055669399    0.012977356    0.083924649    0.723246732
39	 260	 299	 4561	 2	 3	 1	 1     0.462810034    0.059740765    0.024242397    0.018357190    0.054600964    0.012949946    0.082714459    0.722252993
40	 266	 306	 4827	 2	 3	 1	 1     0.463009239    0.058802566    0.024299985    0.018424661    0.053546732    0.013204041    0.081592000    0.720690338
41	 274	 317	 5101	 2	 3	 1	 1     0.463243904    0.058005819    0.024297605    0.018422775    0.052671638    0.013541761    0.080248956    0.722823343
42	 286	 330	 5387	 2	 3	 1	 1     0.463507376    0.057253944    0.024380193    0.018505397    0.051803671    0.010612361    0.078712909    0.727376798
43	 290	 334	 5677	 2	 3	 1	 1     0.463647998    0.056679102    0.024385269    0.018512840    0.051165215    0.011029803    0.077880316    0.727771847
44	 296	 340	 5973	 2	 3	 1	 1     0.463822011    0.055756567    0.024445333    0.018583504    0.050112079    0.012979712    0.076837178    0.725645698
45	 308	 352	 6281	 2	 3	 1	 1     0.464032343    0.054747762    0.024475476    0.018599050    0.048972120    0.012570023    0.075556563    0.724593077
46	 322	 366	 6603	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.010045940    0.074189837    0.724496920
47	 332	 378	 6935	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.010801219    0.073349375    0.724255014
48	 352	 399	 7287	 2	 3	 1	 1     0.464543006    0.052551965    0.024573785    0.018645741    0.046452536    0.009853428    0.072350571    0.726351772
49	 362	 411	 7649	 2	 3	 1	 1     0.464675185    0.051960845    0.024599655    0.018648507    0.045768836    0.009898528    0.071496729    0.726758350
50	 378	 429	 8027	 2	 3	 1	 1     0.464813635    0.051488039    0.024622424    0.018651313    0.045218961    0.010213520    0.070591033    0.729384973
51	 392	 445	 8419	 2	 3	 1	 1     0.464955275    0.050962381    0.024647699    0.018662699    0.044605551    0.010641081    0.069652006    0.731671402
52	 406	 460	 8825	 2	 3	 1	 1     0.465107111    0.050300798    0.024644343    0.018660458    0.043850047    0.009249225    0.068630785    0.732918874
53	 418	 472	 9243	 2	 3	 1	 1     0.465219003    0.049785579    0.024674577    0.018679692    0.043240827    0.009416045    0.067868175    0.733562955
54	 434	 488	 9677	 2	 3	 1	 1     0.465355777    0.049059904    0.024685576    0.018705585    0.042396893    0.009215705    0.066923911    0.733069883
55	 450	 506	 10127	 2	 3	 1	 1     0.465469735    0.048514734    0.024707872    0.018719436    0.041751652    0.009073533    0.066126663    0.733663726
56	 474	 530	 10601	 2	 3	 1	 1     0.465566359    0.048136366    0.024741489    0.018759959    0.041291264    0.008937288    0.065442915    0.735547398
57	 494	 552	 11095	 2	 3	 1	 1     0.465678813    0.047659834    0.024766897    0.018781688    0.040719290    0.008885116    0.064637855    0.737336255
58	 514	 575	 11609	 2	 3	 1	 1     0.465791543    0.047224973    0.024824737    0.018801470    0.040173754    0.008644096    0.063820433    0.739966348
59	 538	 600	 12147	 2	 3	 1	 1     0.465896854    0.046831590    0.024874245    0.018827217    0.039679589    0.009580504    0.063047057    0.742803749
60	 576	 640	 12723	 2	 3	 1	 1     0.466018059    0.046332919    0.024946381    0.018858485    0.039043788    0.008887260    0.062144816    0.745563692
61	 604	 669	 13327	 2	 3	 1	 1     0.466130583    0.045904213    0.025015337    0.018879261    0.038489345    0.008932248    0.061295096    0.748905142
62	 636	 703	 13963	 2	 3	 1	 1     0.466257187    0.045453558    0.025147534    0.018912752    0.037863273    0.009044603    0.060324495    0.753484264
63	 664	 732	 14627	 2	 3	 1	 1     0.466373555    0.045037612    0.025202955    0.018917306    0.037325562    0.009042560    0.059418149    0.757977372
64	 696	 768	 15323	 2	 3	 1	 1     0.466476867    0.044504341    0.025216983    0.018923884    0.036670699    0.007803076    0.058601553    0.759439614
65	 714	 789	 16037	 2	 3	 1	 1     0.466549353    0.044039624    0.025230390    0.018927359    0.036095927    0.008190737    0.058021637    0.759020714
66	 740	 817	 16777	 2	 3	 1	 1     0.466632452    0.043633828    0.025260191    0.018949476    0.035578556    0.007553469    0.057349493    0.760840688
67	 764	 842	 17541	 2	 3	 1	 1     0.466721365    0.043186302    0.025305015    0.018986447    0.034995898    0.007746519    0.056621346    0.762721230
68	 788	 866	 18329	 2	 3	 1	 1     0.466812210    0.042651718    0.025322966    0.018995106    0.034320787    0.007510953    0.055867434    0.763445086
69	 816	 894	 19145	 2	 3	 1	 1     0.466889941    0.042246805    0.025375304    0.019033119    0.033777011    0.007408274    0.055214061    0.765145768
70	 842	 920	 19987	 2	 3	 1	 1     0.466970788    0.041793648    0.025415778    0.019063184    0.033177512    0.007365873    0.054526075    0.766489222
71	 866	 944	 20853	 2	 3	 1	 1     0.467046031    0.041376092    0.025433439    0.019082397    0.032636195    0.006773788    0.053877773    0.767962185
72	 886	 964	 21739	 2	 3	 1	 1     0.467106642    0.040972797    0.025452659    0.019105247    0.032108133    0.007116307    0.053349736    0.768003740
73	 914	 992	 22653	 2	 3	 1	 1     0.467182656    0.040533691    0.025476285    0.019133982    0.031526798    0.006940523    0.052679930    0.769433278
74	 940	 1020	 23593	 2	 3	 1	 1     0.467248475    0.040086295    0.025479379    0.019132263    0.030946927    0.006587269    0.052092921    0.769515222
75	 966	 1046	 24559	 2	 3	 1	 1     0.467313027    0.039734880    0.025502545    0.019157438    0.030470984    0.006832895    0.051510624    0.771391941
76	 996	 1076	 25555	 2	 3	 1	 1     0.467381807    0.039323158    0.025520133    0.019177075    0.029917113    0.006209871    0.050882765    0.772818828
77	 1016	 1098	 26571	 2	 3	 1	 1     0.467435423    0.038955316    0.025529741    0.019188537    0.029423612    0.006921172    0.050387849    0.773109333
78	 1048	 1132	 27619	 2	 3	 1	 1     0.467496409    0.038524527    0.025538545    0.019199767    0.028843056    0.006672765    0.049818843    0.773292278
79	 1084	 1170	 28703	 2	 3	 1	 1     0.467552349    0.038142857    0.025547055    0.019206142    0.028323586    0.006075657    0.049291079    0.773828820
80	 1110	 1200	 29813	 2	 3	 1	 1     0.467600323    0.037816380    0.025549445    0.019208066    0.027880180    0.005905239    0.048833875    0.774388258
81	 1136	 1226	 30949	 2	 3	 1	 1     0.467650383    0.037580972    0.025561274    0.019212215    0.027549061    0.005954244    0.048352138    0.777234968
82	 1160	 1250	 32109	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.006604225    0.047877860    0.777376274
83	 1202	 1294	 33311	 2	 3	 1	 1     0.467765251    0.036755481    0.025578395    0.019222340    0.026395285    0.005674032    0.047227950    0.778256956
84	 1236	 1328	 34547	 2	 3	 1	 1     0.467807575    0.036502133    0.025583838    0.019224690    0.026035993    0.005494276    0.046806864    0.779845718
85	 1262	 1356	 35809	 2	 3	 1	 1     0.467847217    0.036195474    0.025587877    0.019229789    0.025600251    0.005299899    0.046408954    0.779924350
86	 1294	 1389	 37103	 2	 3	 1	 1     0.467885440    0.035954194    0.025592246    0.019236321    0.025253535    0.005102708    0.046021998    0.781239321
87	 1941	 1389	 39044	 3	 6	 1	 2     0.468282074    0.031963956    0.019476285    0.016583863    0.025344995    0.005118263    0.041793641    0.764804286
88	 1989	 1424	 41033	 3	 6	 1	 2     0.468319215    0.031643915    0.019479302    0.016584850    0.024937805    0.005528035    0.041375387    0.764800456
89	 2061	 1472	 43094	 3	 6	 1	 2     0.468360200    0.031277771    0.019484451    0.016586606    0.024467430    0.005429977    0.040908828    0.764572646
90	 2127	 1518	 45221	 3	 6	 1	 2     0.468404831    0.030995178    0.019498367    0.016593908    0.024093874    0.005181049    0.040394599    0.767309955
91	 2214	 1577	 47435	 3	 6	 1	 2     0.468442488    0.030702234    0.019508101    0.016601133    0.023707829    0.004996288    0.039955539    0.768409963
92	 2283	 1628	 49718	 3	 6	 1	 2     0.468479610    0.030456001    0.019527353    0.016616730    0.023372002    0.004782452    0.039517901    0.770688734
93	 2349	 1677	 52067	 3	 6	 1	 2     0.468510710    0.030189075    0.019533792    0.016621931    0.023017629    0.004849958    0.039147466    0.771162949
94	 2439	 1739	 54506	 3	 6	 1	 2     0.468542142    0.029941839    0.019541001    0.016627327    0.022686185    0.004731822    0.038769455    0.772304861
95	 2514	 1792	 57020	 3	 6	 1	 2     0.468572488    0.029677281    0.019546377    0.016631034    0.022331148    0.004688002    0.038400949    0.772826775
96	 2604	 1852	 59624	 3	 6	 1	 2     0.468600623    0.029420960    0.019555249    0.016637631    0.021981472    0.004554857    0.038056083    0.773094806
97	 2694	 1915	 62318	 3	 6	 1	 2     0.468628148    0.029181867    0.019558306    0.016639753    0.021657655    0.004619506    0.037715620    0.773734249
98	 2790	 1982	 65108	 3	 6	 1	 2     0.468657059    0.028931739    0.019563371    0.016642783    0.021314785    0.004562939    0.037354664    0.774514791
99	 2907	 2068	 68015	 3	 6	 1	 2     0.468682743    0.028702661    0.019568613    0.016646470    0.020997908    0.004474389    0.037031009    0.775098011
100	 3012	 2139	 71027	 3	 6	 1	 2     0.468710491    0.028498958    0.019582703    0.016658254    0.020705274    0.004394066    0.036678125    0.777001515
101	 3132	 2221	 74159	 3	 6	 1	 2     0.468736489    0.028326359    0.019598255    0.016670311    0.020452164    0.004339832    0.036344370    0.779387810
102	 3261	 2307	 77420	 3	 6	 1	 2     0.468760642    0.028144954    0.019609756    0.016678856    0.020189005    0.004254508    0.036031510    0.781120593
103	 3408	 2407	 80828	 3	 6	 1	 2     0.468785366    0.027934447    0.019621680    0.016687476    0.019882731    0.004095104    0.035708410    0.782293228
104	 3552	 2507	 84380	 3	 6	 1	 2     0.468809447    0.027762954    0.019639312    0.016701646    0.019623430    0.004300951    0.035390839    0.784467239
105	 4736	 2507	 89116	 4	 8	 1	 2     0.469125127    0.022657317    0.011251237    0.008463614    0.019666309    0.004225179    0.030926124    0.732627129
106	 4956	 2617	 94072	 4	 8	 1	 2     0.469151476    0.022417161    0.011264515    0.008475602    0.019381430    0.004359107    0.030523791    0.734416031
107	 5184	 2732	 99256	 4	 8	 1	 2     0.469178517    0.022166162    0.011282974    0.008490649    0.019079655    0.004311954    0.030105300    0.736287692
108	 5420	 2854	 104676	 4	 8	 1	 2     0.469206489    0.021960738    0.011299135    0.008503546    0.018830920    0.004004507    0.029666146    0.740262584
109	 5612	 2952	 110288	 4	 8	 1	 2     0.469231443    0.021733277    0.011312680    0.008514391    0.018556902    0.003982969    0.029268790    0.742541018
110	 5800	 3048	 116088	 4	 8	 1	 2     0.469255609    0.021487463    0.011325251    0.008523808    0.018260607    0.004013021    0.028878761    0.744057646
111	 5996	 3149	 122084	 4	 8	 1	 2     0.469281483    0.021234842    0.011341829    0.008536701    0.017952199    0.003782683    0.028455214    0.746254878
112	 6172	 3238	 128256	 4	 8	 1	 2     0.469301581    0.021010944    0.011349443    0.008541522    0.017681910    0.003870407    0.028121793    0.747140992
113	 6384	 3349	 134640	 4	 8	 1	 2     0.469323925    0.020793451    0.011354853    0.008544506    0.017419384    0.003770909    0.027746410    0.749410503
114	 6568	 3444	 141208	 4	 8	 1	 2     0.469344365    0.020549738    0.011360128    0.008547918    0.017124229    0.003682010    0.027398475    0.750032198
115	 6768	 3547	 147976	 4	 8	 1	 2     0.469362433    0.020339504    0.011363792    0.008550215    0.016868897    0.003610080    0.027087191    0.750890125
116	 6968	 3648	 154944	 4	 8	 1	 2     0.469379918    0.020114951    0.011365989    0.008551290    0.016595950    0.003558069    0.026782498    0.751048346
117	 7180	 3754	 162124	 4	 8	 1	 2     0.469396611    0.019888683    0.011368867    0.008553271    0.016318964    0.003634676    0.026488326    0.750847112
118	 7404	 3870	 169528	 4	 8	 1	 2     0.469413906    0.019667549    0.011370884    0.008554543    0.016047289    0.003473163    0.026180042    0.751242060
119	 7608	 3974	 177136	 4	 8	 1	 2     0.469431234    0.019429976    0.011371976    0.008554933    0.015754432    0.003352735    0.025867473    0.751135444
120	 7796	 4070	 184932	 4	 8	 1	 2     0.469447506    0.019223532    0.011373745    0.008555884    0.015497811    0.003503590    0.025570462    0.751786668
121	 8048	 4196	 192980	 4	 8	 1	 2     0.469465863    0.019001185    0.011377946    0.008559581    0.015217995    0.003273229    0.025231186    0.753083322
122	 8248	 4297	 201228	 4	 8	 1	 2     0.469481577    0.018796871    0.011382491    0.008563382    0.014958652    0.003243519    0.024937082    0.753771878
123	 8456	 4402	 209684	 4	 8	 1	 2     0.469496999    0.018583940    0.011385751    0.008566095    0.014687665    0.003149568    0.024645034    0.754064276
124	 8704	 4526	 218388	 4	 8	 1	 2     0.469511064    0.018372890    0.011387709    0.008567805    0.014418154    0.003019356    0.024375616    0.753740540
125	 8932	 4643	 227320	 4	 8	 1	 2     0.469523834    0.018185953    0.011390104    0.008569904    0.014177250    0.003034080    0.024128385    0.753716148
126	 9152	 4756	 236472	 4	 8	 1	 2     0.469536693    0.018005606    0.011392053    0.008571422    0.013943565    0.003022773    0.023876846    0.754103211
127	 9400	 4884	 245872	 4	 8	 1	 2     0.469549963    0.017826031    0.011394539    0.008573289    0.013708824    0.002872013    0.023614438    0.754878461
128	 9616	 4995	 255488	 4	 8	 1	 2     0.469561569    0.017633544    0.011395798    0.008574185    0.013456510    0.002932556    0.023382532    0.754133200
129	 9884	 5134	 265372	 4	 8	 1	 2     0.469573225    0.017480109    0.011397608    0.008575548    0.013253254    0.002848493    0.023147255    0.755169830
130	 10136	 5262	 275508	 4	 8	 1	 2     0.469584231    0.017340321    0.011400242    0.008577488    0.013066032    0.002834688    0.022922911    0.756462423
131	 10400	 5396	 285908	 4	 8	 1	 2     0.469595873    0.017181917    0.011402550    0.008579184    0.012853020    0.002719539    0.022683157    0.757474665
132	 10688	 5540	 296596	 4	 8	 1	 2     0.469606619    0.017035090    0.011404319    0.008580800    0.012654477    0.002683023    0.022459583    0.758477575
133	 10988	 5698	 307584	 4	 8	 1	 2     0.469616280    0.016889266    0.011406277    0.008582067    0.012455687    0.002639158    0.022256654    0.758841179
134	 11292	 5853	 318876	 4	 8	 1	 2     0.469625683    0.016735315    0.011407880    0.008583221    0.012244633    0.002576220    0.022057374    0.758717480
135	 11640	 6032	 330516	 4	 8	 1	 2     0.469634812    0.016601674    0.011409531    0.008584290    0.012059776    0.002560902    0.021862126    0.759380624
136	 12004	 6217	 342520	 4	 8	 1	 2     0.469643788    0.016456056    0.011411127    0.008585575    0.011856979    0.002504327    0.021668444    0.759447961
137	 12428	 6435	 354948	 4	 8	 1	 2     0.469652168    0.016329319    0.011412769    0.008586808    0.011678843    0.002458541    0.021486047    0.759996442
138	 12852	 6661	 367800	 4	 8	 1	 2     0.469660324    0.016208484    0.011414197    0.008587754    0.011507869    0.002414622    0.021307027    0.760710706
139	 13288	 6886	 381088	 4	 8	 1	 2     0.469668164    0.016084317    0.011415736    0.008589003    0.011330765    0.002371599    0.021133503    0.761081457
140	 16610	 6886	 397698	 5	 13	 1	 3     0.469746752    0.014558277    0.009112397    0.005840534    0.011353750    0.002373774    0.019307988    0.754002777
141	 17165	 7110	 414863	 5	 13	 1	 3     0.469754529    0.014428233    0.009113602    0.005841253    0.011185534    0.002403329    0.019117836    0.754700115
142	 17830	 7381	 432693	 5	 13	 1	 3     0.469762426    0.014313833    0.009114996    0.005842354    0.011036424    0.002363618    0.018922796    0.756433286
143	 18520	 7660	 451213	 5	 13	 1	 3     0.469769788    0.014181600    0.009116284    0.005843208    0.010863293    0.002284979    0.018739156    0.756789689
144	 19210	 7940	 470423	 5	 13	 1	 3     0.469776785    0.014074798    0.009117986    0.005844306    0.010722046    0.002336608    0.018562925    0.758220894
145	 19995	 8269	 490418	 5	 13	 1	 3     0.469784383    0.013956571    0.009119691    0.005845562    0.010564899    0.002228781    0.018369611    0.759764086
146	 20770	 8585	 511188	 5	 13	 1	 3     0.469791046    0.013844359    0.009121306    0.005846806    0.010414800    0.002243084    0.018198414    0.760745388
147	 21620	 8926	 532808	 5	 13	 1	 3     0.469797818    0.013733692    0.009122975    0.005847984    0.010265750    0.002183634    0.018022751    0.762019694
148	 22495	 9278	 555303	 5	 13	 1	 3     0.469804383    0.013624470    0.009124847    0.005849394    0.010117478    0.002159744    0.017850816    0.763240771
149	 23440	 9663	 578743	 5	 13	 1	 3     0.469810847    0.013516865    0.009126967    0.005850860    0.009970161    0.002114999    0.017679855    0.764534824
150	 24440	 10064	 603183	 5	 13	 1	 3     0.469817346    0.013415823    0.009130022    0.005852507    0.009829903    0.002118351    0.017506304    0.766342410
151	 25475	 10482	 628658	 5	 13	 1	 3     0.469824097    0.013308985    0.009133313    0.005853977    0.009680479    0.002058728    0.017324173    0.768232047
152	 26460	 10881	 655118	 5	 13	 1	 3     0.469830568    0.013197417    0.009136276    0.005855185    0.009523669    0.002025188    0.017147803    0.769627291
153	 27455	 11281	 682573	 5	 13	 1	 3     0.469836741    0.013093785    0.009139304    0.005856532    0.009376585    0.002051729    0.016977825    0.771228664
154	 28485	 11702	 711058	 5	 13	 1	 3     0.469842910    0.013004756    0.009141953    0.005857925    0.009249236    0.001980660    0.016806239    0.773805266
155	 29495	 12113	 740553	 5	 13	 1	 3     0.469848832    0.012905324    0.009144212    0.005859231    0.009106633    0.001935474    0.016639862    0.775566775
156	 35394	 12113	 775947	 6	 15	 1	 3     0.469887569    0.011673534    0.007290633    0.004131601    0.009116911    0.001937875    0.015507472    0.752768316
157	 36546	 12500	 812493	 6	 15	 1	 3     0.469893099    0.011561407    0.007291428    0.004131951    0.008972246    0.001920543    0.015339014    0.753725573
158	 37734	 12903	 850227	 6	 15	 1	 3     0.469898376    0.011446017    0.007292391    0.004132412    0.008822263    0.001884491    0.015176498    0.754193520
159	 39000	 13328	 889227	 6	 15	 1	 3     0.469903439    0.011347251    0.007293406    0.004132867    0.008692890    0.001871099    0.015018920    0.755530427
160	 40260	 13753	 929487	 6	 15	 1	 3     0.469908457    0.011240373    0.007294375    0.004133304    0.008552080    0.001839867    0.014861075    0.756363359
161	 41412	 14140	 970899	 6	 15	 1	 3     0.469913227    0.011129510    0.007295079    0.004133618    0.008405226    0.001791164    0.014709479    0.756621653
162	 42648	 14552	 1013547	 6	 15	 1	 3     0.469917707    0.011030987    0.007295547    0.004133746    0.008273915    0.001767003    0.014565644    0.757329132
163	 43860	 14956	 1057407	 6	 15	 1	 3     0.469922280    0.010926801    0.007296035    0.004133919    0.008134055    0.001719766    0.014417362    0.757891821
164	 45048	 15358	 1102455	 6	 15	 1	 3     0.469926518    0.010829433    0.007296559    0.004134147    0.008002303    0.001733559    0.014278569    0.758439659
165	 46314	 15780	 1148769	 6	 15	 1	 3     0.469930981    0.010722075    0.007297037    0.004134309    0.007855962    0.001703382    0.014130924    0.758766719
166	 47616	 16222	 1196385	 6	 15	 1	 3     0.469935085    0.010630098    0.007297401    0.004134429    0.007729613    0.001681613    0.013993756    0.759631503
167	 48912	 16658	 1245297	 6	 15	 1	 3     0.469939015    0.010542881    0.007297876    0.004134623    0.007608769    0.001645604    0.013861148    0.760606653
168	 50172	 17082	 1295469	 6	 15	 1	 3     0.469942843    0.010448656    0.007298213    0.004134752    0.007477333    0.001600637    0.013730763    0.760966866
169	 51480	 17520	 1346949	 6	 15	 1	 3     0.469946554    0.010361938    0.007298538    0.004134852    0.007355345    0.001605678    0.013603161    0.761730192
170	 52812	 17965	 1399761	 6	 15	 1	 3     0.469950269    0.010278985    0.007299004    0.004135044    0.007237546    0.001539754    0.013474192    0.762864707
171	 61614	 17965	 1461375	 7	 18	 1	 3     0.469969662    0.009490187    0.006137721    0.004022027    0.007238234    0.001539838    0.012779900    0.742586960
172	 63175	 18418	 1524550	 7	 18	 1	 3     0.469973037    0.009396419    0.006138009    0.004022189    0.007114601    0.001536255    0.012655208    0.742494259
173	 64869	 18905	 1589419	 7	 18	 1	 3     0.469976415    0.009302814    0.006138275    0.004022377    0.006990274    0.001479734    0.012529104    0.742496379
174	 66528	 19382	 1655947	 7	 18	 1	 3     0.469979363    0.009214979    0.006138513    0.004022488    0.006872735    0.001480570    0.012418056    0.742062929
175	 68376	 19920	 1724323	 7	 18	 1	 3     0.469982488    0.009137549    0.006138736    0.004022543    0.006768362    0.001420738    0.012299209    0.742937967
176	 70035	 20397	 1794358	 7	 18	 1	 3     0.469985402    0.009057888    0.006138925    0.004022593    0.006660250    0.001392614    0.012187355    0.743220147
177	 71841	 20920	 1866199	 7	 18	 1	 3     0.469988207    0.008985578    0.006139161    0.004022682    0.006561350    0.001383273    0.012078703    0.743919080
178	 73626	 21435	 1939825	 7	 18	 1	 3     0.469990914    0.008915880    0.006139424    0.004022782    0.006465322    0.001345525    0.011972902    0.744671553
179	 75446	 21960	 2015271	 7	 18	 1	 3     0.469993388    0.008843681    0.006139634    0.004022905    0.006365185    0.001336685    0.011875382    0.744707048
180	 77483	 22553	 2092754	 7	 18	 1	 3     0.469995786    0.008772336    0.006139833    0.004023014    0.006265486    0.001320508    0.011780114    0.744673223
181	 79709	 23200	 2172463	 7	 18	 1	 3     0.469998194    0.008700536    0.006140029    0.004023115    0.006164363    0.001301656    0.011683619    0.744678175
182	 82096	 23891	 2254559	 7	 18	 1	 3     0.470000531    0.008634344    0.006140268    0.004023234    0.006070338    0.001282435    0.011589221    0.745032314
183	 93824	 23891	 2348383	 8	 19	 1	 3     0.470019203    0.007793513    0.004887126    0.003688151    0.006070819    0.001282488    0.010805463    0.721256754
184	 96680	 24613	 2445063	 8	 19	 1	 3     0.470021466    0.007720597    0.004887330    0.003688269    0.005976758    0.001262106    0.010706595    0.721106711
185	 99848	 25421	 2544911	 8	 19	 1	 3     0.470023610    0.007648604    0.004887516    0.003688379    0.005883309    0.001234349    0.010612030    0.720748402
186	 103200	 26268	 2648111	 8	 19	 1	 3     0.470025683    0.007581138    0.004887701    0.003688489    0.005795173    0.001235227    0.010519852    0.720650701
187	 106856	 27199	 2754967	 8	 19	 1	 3     0.470027784    0.007516578    0.004887887    0.003688610    0.005710298    0.001208693    0.010425526    0.720978308
188	 110600	 28143	 2865567	 8	 19	 1	 3     0.470029766    0.007456825    0.004888071    0.003688738    0.005631252    0.001188725    0.010335774    0.721457799
189	 114624	 29162	 2980191	 8	 19	 1	 3     0.470031640    0.007394281    0.004888220    0.003688820    0.005548036    0.001180092    0.010250234    0.721376780
190	 118904	 30248	 3099095	 8	 19	 1	 3     0.470033500    0.007333399    0.004888404    0.003688936    0.005466465    0.001171518    0.010164545    0.721468463
191	 123496	 31405	 3222591	 8	 19	 1	 3     0.470035326    0.007272373    0.004888600    0.003689047    0.005384143    0.001140000    0.010079772    0.721481890
192	 128168	 32583	 3350759	 8	 19	 1	 3     0.470037083    0.007216001    0.004888800    0.003689168    0.005307571    0.001128002    0.009997484    0.721781744
193	 133208	 33856	 3483967	 8	 19	 1	 3     0.470038806    0.007161708    0.004889036    0.003689309    0.005233296    0.001114910    0.009916159    0.722226066
194	 138584	 35209	 3622551	 8	 19	 1	 3     0.470040498    0.007110512    0.004889309    0.003689465    0.005162755    0.001093744    0.009835639    0.722933430
195	 144120	 36606	 3766671	 8	 19	 1	 3     0.470042118    0.007059710    0.004889558    0.003689588    0.005092321    0.001086993    0.009757897    0.723486826
196	 149832	 38041	 3916503	 8	 19	 1	 3     0.470043749    0.007007615    0.004889821    0.003689715    0.005019594    0.001061836    0.009679012    0.724001071
197	 155824	 39542	 4072327	 8	 19	 1	 3     0.470045339    0.006956686    0.004890109    0.003689841    0.004947960    0.001046779    0.009601487    0.724542549
198	 161960	 41081	 4234287	 8	 19	 1	 3     0.470046983    0.006904856    0.004890478    0.003689987    0.004874449    0.001039181    0.009520701    0.725246617
199	 182205	 41081	 4416492	 9	 28	 1	 4     0.470061468    0.006716244    0.004618844    0.003060989    0.004875881    0.001039726    0.008776446    0.765257817
200	 189522	 42712	 4606014	 9	 28	 1	 4     0.470063121    0.006663691    0.004619266    0.003061080    0.004802828    0.001014830    0.008687458    0.767047223
201	 196551	 44287	 4802565	 9	 28	 1	 4     0.470064671    0.006612915    0.004619613    0.003061176    0.004731789    0.001006624    0.008603166    0.768660619
202	 203625	 45878	 5006190	 9	 28	 1	 4     0.470066163    0.006562431    0.004619885    0.003061269    0.004660705    0.001001733    0.008521284    0.770122375
203	 211014	 47537	 5217204	 9	 28	 1	 4     0.470067595    0.006514598    0.004620157    0.003061397    0.004592835    0.000990543    0.008441870    0.771700786
204	 234460	 47537	 5451664	 10	 38	 1	 5     0.470077565    0.006208978    0.004176661    0.002134225    0.004594226    0.000990902    0.007867155    0.789227914
205	 243040	 49258	 5694704	 10	 38	 1	 5     0.470079026    0.006155291    0.004176964    0.002134407    0.004521125    0.000966867    0.007779379    0.791231570
206	 251210	 50894	 5945914	 10	 38	 1	 5     0.470080393    0.006101307    0.004177221    0.002134561    0.004447109    0.000945505    0.007696352    0.792753115
207	 259330	 52521	 6205244	 10	 38	 1	 5     0.470081700    0.006049693    0.004177451    0.002134697    0.004375807    0.000930252    0.007616089    0.794330637
208	 267290	 54118	 6472534	 10	 38	 1	 5     0.470082965    0.005997945    0.004177669    0.002134832    0.004303769    0.000917219    0.007537620    0.795734636
209	 275350	 55732	 6747884	 10	 38	 1	 5     0.470084157    0.005948414    0.004177829    0.002134936    0.004234310    0.000899012    0.007462884    0.797066494
210	 283010	 57272	 7030894	 10	 38	 1	 5     0.470085305    0.005899686    0.004178007    0.002135043    0.004165401    0.000890772    0.007390243    0.798307523
211	 311311	 57272	 7342205	 11	 49	 1	 6     0.470090154    0.005693788    0.003880883    0.002077450    0.004166289    0.000890924    0.007075102    0.804764118
212	 320474	 58949	 7662679	 11	 49	 1	 6     0.470091292    0.005644029    0.003881023    0.002077527    0.004097893    0.000864089    0.006999063    0.806397908
213	 328977	 60506	 7991656	 11	 49	 1	 6     0.470092347    0.005596615    0.003881138    0.002077596    0.004032229    0.000866774    0.006927813    0.807847338
214	 338525	 62248	 8330181	 11	 49	 1	 6     0.470093421    0.005551281    0.003881253    0.002077663    0.003968954    0.000843490    0.006854575    0.809865143
215	 347347	 63855	 8677528	 11	 49	 1	 6     0.470094434    0.005505628    0.003881357    0.002077723    0.003904742    0.000837429    0.006784749    0.811471123
216	 356510	 65529	 9034038	 11	 49	 1	 6     0.470095430    0.005460180    0.003881448    0.002077781    0.003840304    0.000826326    0.006715383    0.813085419
217	 388920	 65529	 9422958	 12	 54	 1	 6     0.470100317    0.005099716    0.003354980    0.001559795    0.003840730    0.000826367    0.006364042    0.801332878
218	 399180	 67244	 9822138	 12	 54	 1	 6     0.470101288    0.005052017    0.003355050    0.001559816    0.003777104    0.000809094    0.006291962    0.802931881
219	 409740	 69011	 10231878	 12	 54	 1	 6     0.470102213    0.005004809    0.003355104    0.001559822    0.003713677    0.000798964    0.006222483    0.804310656
220	 420504	 70811	 10652382	 12	 54	 1	 6     0.470103126    0.004959623    0.003355158    0.001559830    0.003652503    0.000780805    0.006153076    0.806039638


==> data/lshaped/criterionA/varth1_thX0.2_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.022629709    0.145571194    0.738866350
12	 48	 126	 529	 1	 1	 1	 0     0.447659704    0.105826493    0.063645195    0.063645195    0.084549015    0.022670643    0.143650961    0.736691857
13	 50	 130	 579	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.021020133    0.141697550    0.734246494
14	 52	 134	 631	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.021764284    0.139927543    0.735001853
15	 54	 138	 685	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.017221644    0.138001112    0.735890848
16	 58	 146	 743	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.020745477    0.136682244    0.741058589
17	 62	 156	 805	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.016839670    0.134287609    0.748593808
18	 64	 160	 869	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.015073605    0.133012693    0.750730257
19	 66	 164	 935	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.014961322    0.132003616    0.751612667
20	 68	 168	 1003	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.016398560    0.131043296    0.757258510
21	 71	 174	 1074	 1	 1	 1	 0     0.451828836    0.098378675    0.066861726    0.066861726    0.072165597    0.019079552    0.129944267    0.757083618
22	 77	 186	 1151	 1	 1	 1	 0     0.452367364    0.098188479    0.068120975    0.068120975    0.070714285    0.018064997    0.128056931    0.766756459
23	 82	 196	 1233	 1	 1	 1	 0     0.452864121    0.096991998    0.068200868    0.068200868    0.068964406    0.016156828    0.126288945    0.768016532
24	 86	 204	 1319	 1	 1	 1	 0     0.453223229    0.096326160    0.068285182    0.068285182    0.067940144    0.014100180    0.124994057    0.770645920
25	 172	 204	 1491	 2	 3	 1	 1     0.458566680    0.074711471    0.022131304    0.017503911    0.071358317    0.015969314    0.103689002    0.720534191
26	 178	 210	 1669	 2	 3	 1	 1     0.458975902    0.073668386    0.022633031    0.017729257    0.070105470    0.016789297    0.101862312    0.723215334
27	 184	 216	 1853	 2	 3	 1	 1     0.459471208    0.072519586    0.023185276    0.017791088    0.068713414    0.014367138    0.099604310    0.728076783
28	 188	 220	 2041	 2	 3	 1	 1     0.459775489    0.071517540    0.023370186    0.017805366    0.067591367    0.015654051    0.098190171    0.728357426
29	 196	 228	 2237	 2	 3	 1	 1     0.460171247    0.070029315    0.023422730    0.017757188    0.065996066    0.014549966    0.096318395    0.727060648
30	 202	 235	 2439	 2	 3	 1	 1     0.460463982    0.068970935    0.023524777    0.017767996    0.064834981    0.014551665    0.094909067    0.726705440
31	 208	 242	 2647	 2	 3	 1	 1     0.460766115    0.067947134    0.023570675    0.017747497    0.063727829    0.015305358    0.093431240    0.727242124
32	 216	 250	 2863	 2	 3	 1	 1     0.461131465    0.067018958    0.023857402    0.017995416    0.062628788    0.013566530    0.091611036    0.731559872
33	 220	 255	 3083	 2	 3	 1	 1     0.461376578    0.065853131    0.023870035    0.018009159    0.061374720    0.015727215    0.090368482    0.728717908
34	 230	 266	 3313	 2	 3	 1	 1     0.461731362    0.064470956    0.024041152    0.018218297    0.059820792    0.013494216    0.088537894    0.728173585
35	 238	 274	 3551	 2	 3	 1	 1     0.461972828    0.063298744    0.024019759    0.018174402    0.058564342    0.013681463    0.087269215    0.725327293
36	 246	 282	 3797	 2	 3	 1	 1     0.462244336    0.062304660    0.024128302    0.018316083    0.057442978    0.012055637    0.085819478    0.725996718
37	 250	 287	 4047	 2	 3	 1	 1     0.462426896    0.061366701    0.024135021    0.018334253    0.056421386    0.011301801    0.084830275    0.723405661
38	 254	 292	 4301	 2	 3	 1	 1     0.462592113    0.060698228    0.024190760    0.018352490    0.055669399    0.012977356    0.083924649    0.723246732
39	 260	 299	 4561	 2	 3	 1	 1     0.462810034    0.059740765    0.024242397    0.018357190    0.054600964    0.012949946    0.082714459    0.722252993
40	 266	 306	 4827	 2	 3	 1	 1     0.463009239    0.058802566    0.024299985    0.018424661    0.053546732    0.013204041    0.081592000    0.720690338
41	 274	 317	 5101	 2	 3	 1	 1     0.463243904    0.058005819    0.024297605    0.018422775    0.052671638    0.013541761    0.080248956    0.722823343
42	 286	 330	 5387	 2	 3	 1	 1     0.463507376    0.057253944    0.024380193    0.018505397    0.051803671    0.010612361    0.078712909    0.727376798
43	 290	 334	 5677	 2	 3	 1	 1     0.463647998    0.056679102    0.024385269    0.018512840    0.051165215    0.011029803    0.077880316    0.727771847
44	 296	 340	 5973	 2	 3	 1	 1     0.463822011    0.055756567    0.024445333    0.018583504    0.050112079    0.012979712    0.076837178    0.725645698
45	 308	 352	 6281	 2	 3	 1	 1     0.464032343    0.054747762    0.024475476    0.018599050    0.048972120    0.012570023    0.075556563    0.724593077
46	 322	 366	 6603	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.010045940    0.074189837    0.724496920
47	 332	 378	 6935	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.010801219    0.073349375    0.724255014
48	 352	 399	 7287	 2	 3	 1	 1     0.464543006    0.052551965    0.024573785    0.018645741    0.046452536    0.009853428    0.072350571    0.726351772
49	 362	 411	 7649	 2	 3	 1	 1     0.464675185    0.051960845    0.024599655    0.018648507    0.045768836    0.009898528    0.071496729    0.726758350
50	 378	 429	 8027	 2	 3	 1	 1     0.464813635    0.051488039    0.024622424    0.018651313    0.045218961    0.010213520    0.070591033    0.729384973
51	 392	 445	 8419	 2	 3	 1	 1     0.464955275    0.050962381    0.024647699    0.018662699    0.044605551    0.010641081    0.069652006    0.731671402
52	 406	 460	 8825	 2	 3	 1	 1     0.465107111    0.050300798    0.024644343    0.018660458    0.043850047    0.009249225    0.068630785    0.732918874
53	 418	 472	 9243	 2	 3	 1	 1     0.465219003    0.049785579    0.024674577    0.018679692    0.043240827    0.009416045    0.067868175    0.733562955
54	 434	 488	 9677	 2	 3	 1	 1     0.465355777    0.049059904    0.024685576    0.018705585    0.042396893    0.009215705    0.066923911    0.733069883
55	 450	 506	 10127	 2	 3	 1	 1     0.465469735    0.048514734    0.024707872    0.018719436    0.041751652    0.009073533    0.066126663    0.733663726
56	 474	 530	 10601	 2	 3	 1	 1     0.465566359    0.048136366    0.024741489    0.018759959    0.041291264    0.008937288    0.065442915    0.735547398
57	 494	 552	 11095	 2	 3	 1	 1     0.465678813    0.047659834    0.024766897    0.018781688    0.040719290    0.008885116    0.064637855    0.737336255
58	 514	 575	 11609	 2	 3	 1	 1     0.465791543    0.047224973    0.024824737    0.018801470    0.040173754    0.008644096    0.063820433    0.739966348
59	 538	 600	 12147	 2	 3	 1	 1     0.465896854    0.046831590    0.024874245    0.018827217    0.039679589    0.009580504    0.063047057    0.742803749
60	 576	 640	 12723	 2	 3	 1	 1     0.466018059    0.046332919    0.024946381    0.018858485    0.039043788    0.008887260    0.062144816    0.745563692
61	 604	 669	 13327	 2	 3	 1	 1     0.466130583    0.045904213    0.025015337    0.018879261    0.038489345    0.008932248    0.061295096    0.748905142
62	 636	 703	 13963	 2	 3	 1	 1     0.466257187    0.045453558    0.025147534    0.018912752    0.037863273    0.009044603    0.060324495    0.753484264
63	 664	 732	 14627	 2	 3	 1	 1     0.466373555    0.045037612    0.025202955    0.018917306    0.037325562    0.009042560    0.059418149    0.757977372
64	 696	 768	 15323	 2	 3	 1	 1     0.466476867    0.044504341    0.025216983    0.018923884    0.036670699    0.007803076    0.058601553    0.759439614
65	 714	 789	 16037	 2	 3	 1	 1     0.466549353    0.044039624    0.025230390    0.018927359    0.036095927    0.008190737    0.058021637    0.759020714
66	 740	 817	 16777	 2	 3	 1	 1     0.466632452    0.043633828    0.025260191    0.018949476    0.035578556    0.007553469    0.057349493    0.760840688
67	 764	 842	 17541	 2	 3	 1	 1     0.466721365    0.043186302    0.025305015    0.018986447    0.034995898    0.007746519    0.056621346    0.762721230
68	 788	 866	 18329	 2	 3	 1	 1     0.466812210    0.042651718    0.025322966    0.018995106    0.034320787    0.007510953    0.055867434    0.763445086
69	 816	 894	 19145	 2	 3	 1	 1     0.466889941    0.042246805    0.025375304    0.019033119    0.033777011    0.007408274    0.055214061    0.765145768
70	 842	 920	 19987	 2	 3	 1	 1     0.466970788    0.041793648    0.025415778    0.019063184    0.033177512    0.007365873    0.054526075    0.766489222
71	 866	 944	 20853	 2	 3	 1	 1     0.467046031    0.041376092    0.025433439    0.019082397    0.032636195    0.006773788    0.053877773    0.767962185
72	 886	 964	 21739	 2	 3	 1	 1     0.467106642    0.040972797    0.025452659    0.019105247    0.032108133    0.007116307    0.053349736    0.768003740
73	 914	 992	 22653	 2	 3	 1	 1     0.467182656    0.040533691    0.025476285    0.019133982    0.031526798    0.006940523    0.052679930    0.769433278
74	 940	 1020	 23593	 2	 3	 1	 1     0.467248475    0.040086295    0.025479379    0.019132263    0.030946927    0.006587269    0.052092921    0.769515222
75	 966	 1046	 24559	 2	 3	 1	 1     0.467313027    0.039734880    0.025502545    0.019157438    0.030470984    0.006832895    0.051510624    0.771391941
76	 996	 1076	 25555	 2	 3	 1	 1     0.467381807    0.039323158    0.025520133    0.019177075    0.029917113    0.006209871    0.050882765    0.772818828
77	 1016	 1098	 26571	 2	 3	 1	 1     0.467435423    0.038955316    0.025529741    0.019188537    0.029423612    0.006921172    0.050387849    0.773109333
78	 1048	 1132	 27619	 2	 3	 1	 1     0.467496409    0.038524527    0.025538545    0.019199767    0.028843056    0.006672765    0.049818843    0.773292278
79	 1084	 1170	 28703	 2	 3	 1	 1     0.467552349    0.038142857    0.025547055    0.019206142    0.028323586    0.006075657    0.049291079    0.773828820
80	 1110	 1200	 29813	 2	 3	 1	 1     0.467600323    0.037816380    0.025549445    0.019208066    0.027880180    0.005905239    0.048833875    0.774388258
81	 1136	 1226	 30949	 2	 3	 1	 1     0.467650383    0.037580972    0.025561274    0.019212215    0.027549061    0.005954244    0.048352138    0.777234968
82	 1160	 1250	 32109	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.006604225    0.047877860    0.777376274
83	 1202	 1294	 33311	 2	 3	 1	 1     0.467765251    0.036755481    0.025578395    0.019222340    0.026395285    0.005674032    0.047227950    0.778256956
84	 1236	 1328	 34547	 2	 3	 1	 1     0.467807575    0.036502133    0.025583838    0.019224690    0.026035993    0.005494276    0.046806864    0.779845718
85	 1262	 1356	 35809	 2	 3	 1	 1     0.467847217    0.036195474    0.025587877    0.019229789    0.025600251    0.005299899    0.046408954    0.779924350
86	 1294	 1389	 37103	 2	 3	 1	 1     0.467885440    0.035954194    0.025592246    0.019236321    0.025253535    0.005102708    0.046021998    0.781239321
87	 1941	 1389	 39044	 3	 6	 1	 2     0.468282074    0.031963956    0.019476285    0.016583863    0.025344995    0.005118263    0.041793641    0.764804286
88	 1989	 1424	 41033	 3	 6	 1	 2     0.468319215    0.031643915    0.019479302    0.016584850    0.024937805    0.005528035    0.041375387    0.764800456
89	 2061	 1472	 43094	 3	 6	 1	 2     0.468360200    0.031277771    0.019484451    0.016586606    0.024467430    0.005429977    0.040908828    0.764572646
90	 2127	 1518	 45221	 3	 6	 1	 2     0.468404831    0.030995178    0.019498367    0.016593908    0.024093874    0.005181049    0.040394599    0.767309955
91	 2214	 1577	 47435	 3	 6	 1	 2     0.468442488    0.030702234    0.019508101    0.016601133    0.023707829    0.004996288    0.039955539    0.768409963
92	 2283	 1628	 49718	 3	 6	 1	 2     0.468479610    0.030456001    0.019527353    0.016616730    0.023372002    0.004782452    0.039517901    0.770688734
93	 2349	 1677	 52067	 3	 6	 1	 2     0.468510710    0.030189075    0.019533792    0.016621931    0.023017629    0.004849958    0.039147466    0.771162949
94	 2439	 1739	 54506	 3	 6	 1	 2     0.468542142    0.029941839    0.019541001    0.016627327    0.022686185    0.004731822    0.038769455    0.772304861
95	 2514	 1792	 57020	 3	 6	 1	 2     0.468572488    0.029677281    0.019546377    0.016631034    0.022331148    0.004688002    0.038400949    0.772826775
96	 2604	 1852	 59624	 3	 6	 1	 2     0.468600623    0.029420960    0.019555249    0.016637631    0.021981472    0.004554857    0.038056083    0.773094806
97	 2694	 1915	 62318	 3	 6	 1	 2     0.468628148    0.029181867    0.019558306    0.016639753    0.021657655    0.004619506    0.037715620    0.773734249
98	 2790	 1982	 65108	 3	 6	 1	 2     0.468657059    0.028931739    0.019563371    0.016642783    0.021314785    0.004562939    0.037354664    0.774514791
99	 2907	 2068	 68015	 3	 6	 1	 2     0.468682743    0.028702661    0.019568613    0.016646470    0.020997908    0.004474389    0.037031009    0.775098011
100	 3012	 2139	 71027	 3	 6	 1	 2     0.468710491    0.028498958    0.019582703    0.016658254    0.020705274    0.004394066    0.036678125    0.777001515
101	 3132	 2221	 74159	 3	 6	 1	 2     0.468736489    0.028326359    0.019598255    0.016670311    0.020452164    0.004339832    0.036344370    0.779387810
102	 3261	 2307	 77420	 3	 6	 1	 2     0.468760642    0.028144954    0.019609756    0.016678856    0.020189005    0.004254508    0.036031510    0.781120593
103	 3408	 2407	 80828	 3	 6	 1	 2     0.468785366    0.027934447    0.019621680    0.016687476    0.019882731    0.004095104    0.035708410    0.782293228
104	 3552	 2507	 84380	 3	 6	 1	 2     0.468809447    0.027762954    0.019639312    0.016701646    0.019623430    0.004300951    0.035390839    0.784467239
105	 4736	 2507	 89116	 4	 8	 1	 2     0.469125127    0.022657317    0.011251237    0.008463614    0.019666309    0.004225179    0.030926124    0.732627129
106	 4956	 2617	 94072	 4	 8	 1	 2     0.469151476    0.022417161    0.011264515    0.008475602    0.019381430    0.004359107    0.030523791    0.734416031
107	 5184	 2732	 99256	 4	 8	 1	 2     0.469178517    0.022166162    0.011282974    0.008490649    0.019079655    0.004311954    0.030105300    0.736287692
108	 5420	 2854	 104676	 4	 8	 1	 2     0.469206489    0.021960738    0.011299135    0.008503546    0.018830920    0.004004507    0.029666146    0.740262584
109	 5612	 2952	 110288	 4	 8	 1	 2     0.469231443    0.021733277    0.011312680    0.008514391    0.018556902    0.003982969    0.029268790    0.742541018
110	 5800	 3048	 116088	 4	 8	 1	 2     0.469255609    0.021487463    0.011325251    0.008523808    0.018260607    0.004013021    0.028878761    0.744057646
111	 5996	 3149	 122084	 4	 8	 1	 2     0.469281483    0.021234842    0.011341829    0.008536701    0.017952199    0.003782683    0.028455214    0.746254878
112	 6172	 3238	 128256	 4	 8	 1	 2     0.469301581    0.021010944    0.011349443    0.008541522    0.017681910    0.003870407    0.028121793    0.747140992
113	 6384	 3349	 134640	 4	 8	 1	 2     0.469323925    0.020793451    0.011354853    0.008544506    0.017419384    0.003770909    0.027746410    0.749410503
114	 6568	 3444	 141208	 4	 8	 1	 2     0.469344365    0.020549738    0.011360128    0.008547918    0.017124229    0.003682010    0.027398475    0.750032198
115	 6768	 3547	 147976	 4	 8	 1	 2     0.469362433    0.020339504    0.011363792    0.008550215    0.016868897    0.003610080    0.027087191    0.750890125
116	 6968	 3648	 154944	 4	 8	 1	 2     0.469379918    0.020114951    0.011365989    0.008551290    0.016595950    0.003558069    0.026782498    0.751048346
117	 7180	 3754	 162124	 4	 8	 1	 2     0.469396611    0.019888683    0.011368867    0.008553271    0.016318964    0.003634676    0.026488326    0.750847112
118	 7404	 3870	 169528	 4	 8	 1	 2     0.469413906    0.019667549    0.011370884    0.008554543    0.016047289    0.003473163    0.026180042    0.751242060
119	 7608	 3974	 177136	 4	 8	 1	 2     0.469431234    0.019429976    0.011371976    0.008554933    0.015754432    0.003352735    0.025867473    0.751135444
120	 7796	 4070	 184932	 4	 8	 1	 2     0.469447506    0.019223532    0.011373745    0.008555884    0.015497811    0.003503590    0.025570462    0.751786668
121	 8048	 4196	 192980	 4	 8	 1	 2     0.469465863    0.019001185    0.011377946    0.008559581    0.015217995    0.003273229    0.025231186    0.753083322
122	 8248	 4297	 201228	 4	 8	 1	 2     0.469481577    0.018796871    0.011382491    0.008563382    0.014958652    0.003243519    0.024937082    0.753771878
123	 8456	 4402	 209684	 4	 8	 1	 2     0.469496999    0.018583940    0.011385751    0.008566095    0.014687665    0.003149568    0.024645034    0.754064276
124	 8704	 4526	 218388	 4	 8	 1	 2     0.469511064    0.018372890    0.011387709    0.008567805    0.014418154    0.003019356    0.024375616    0.753740540
125	 8932	 4643	 227320	 4	 8	 1	 2     0.469523834    0.018185953    0.011390104    0.008569904    0.014177250    0.003034080    0.024128385    0.753716148
126	 9152	 4756	 236472	 4	 8	 1	 2     0.469536693    0.018005606    0.011392053    0.008571422    0.013943565    0.003022773    0.023876846    0.754103211
127	 9400	 4884	 245872	 4	 8	 1	 2     0.469549963    0.017826031    0.011394539    0.008573289    0.013708824    0.002872013    0.023614438    0.754878461
128	 9616	 4995	 255488	 4	 8	 1	 2     0.469561569    0.017633544    0.011395798    0.008574185    0.013456510    0.002932556    0.023382532    0.754133200
129	 9884	 5134	 265372	 4	 8	 1	 2     0.469573225    0.017480109    0.011397608    0.008575548    0.013253254    0.002848493    0.023147255    0.755169830
130	 10136	 5262	 275508	 4	 8	 1	 2     0.469584231    0.017340321    0.011400242    0.008577488    0.013066032    0.002834688    0.022922911    0.756462423
131	 10400	 5396	 285908	 4	 8	 1	 2     0.469595873    0.017181917    0.011402550    0.008579184    0.012853020    0.002719539    0.022683157    0.757474665
132	 10688	 5540	 296596	 4	 8	 1	 2     0.469606619    0.017035090    0.011404319    0.008580800    0.012654477    0.002683023    0.022459583    0.758477575
133	 10988	 5698	 307584	 4	 8	 1	 2     0.469616280    0.016889266    0.011406277    0.008582067    0.012455687    0.002639158    0.022256654    0.758841179
134	 11292	 5853	 318876	 4	 8	 1	 2     0.469625683    0.016735315    0.011407880    0.008583221    0.012244633    0.002576220    0.022057374    0.758717480
135	 11640	 6032	 330516	 4	 8	 1	 2     0.469634812    0.016601674    0.011409531    0.008584290    0.012059776    0.002560902    0.021862126    0.759380624
136	 12004	 6217	 342520	 4	 8	 1	 2     0.469643788    0.016456056    0.011411127    0.008585575    0.011856979    0.002504327    0.021668444    0.759447961
137	 12428	 6435	 354948	 4	 8	 1	 2     0.469652168    0.016329319    0.011412769    0.008586808    0.011678843    0.002458541    0.021486047    0.759996442
138	 12852	 6661	 367800	 4	 8	 1	 2     0.469660324    0.016208484    0.011414197    0.008587754    0.011507869    0.002414622    0.021307027    0.760710706
139	 13288	 6886	 381088	 4	 8	 1	 2     0.469668164    0.016084317    0.011415736    0.008589003    0.011330765    0.002371599    0.021133503    0.761081457
140	 16610	 6886	 397698	 5	 13	 1	 3     0.469746752    0.014558277    0.009112397    0.005840534    0.011353750    0.002373774    0.019307988    0.754002777
141	 17165	 7110	 414863	 5	 13	 1	 3     0.469754529    0.014428233    0.009113602    0.005841253    0.011185534    0.002403329    0.019117836    0.754700115
142	 17830	 7381	 432693	 5	 13	 1	 3     0.469762426    0.014313833    0.009114996    0.005842354    0.011036424    0.002363618    0.018922796    0.756433286
143	 18520	 7660	 451213	 5	 13	 1	 3     0.469769788    0.014181600    0.009116284    0.005843208    0.010863293    0.002284979    0.018739156    0.756789689
144	 19210	 7940	 470423	 5	 13	 1	 3     0.469776785    0.014074798    0.009117986    0.005844306    0.010722046    0.002336608    0.018562925    0.758220894
145	 19995	 8269	 490418	 5	 13	 1	 3     0.469784383    0.013956571    0.009119691    0.005845562    0.010564899    0.002228781    0.018369611    0.759764086
146	 20770	 8585	 511188	 5	 13	 1	 3     0.469791046    0.013844359    0.009121306    0.005846806    0.010414800    0.002243084    0.018198414    0.760745388
147	 21620	 8926	 532808	 5	 13	 1	 3     0.469797818    0.013733692    0.009122975    0.005847984    0.010265750    0.002183634    0.018022751    0.762019694
148	 22495	 9278	 555303	 5	 13	 1	 3     0.469804383    0.013624470    0.009124847    0.005849394    0.010117478    0.002159744    0.017850816    0.763240771
149	 23440	 9663	 578743	 5	 13	 1	 3     0.469810847    0.013516865    0.009126967    0.005850860    0.009970161    0.002114999    0.017679855    0.764534824
150	 24440	 10064	 603183	 5	 13	 1	 3     0.469817346    0.013415823    0.009130022    0.005852507    0.009829903    0.002118351    0.017506304    0.766342410
151	 25475	 10482	 628658	 5	 13	 1	 3     0.469824097    0.013308985    0.009133313    0.005853977    0.009680479    0.002058728    0.017324173    0.768232047
152	 26460	 10881	 655118	 5	 13	 1	 3     0.469830568    0.013197417    0.009136276    0.005855185    0.009523669    0.002025188    0.017147803    0.769627291
153	 27455	 11281	 682573	 5	 13	 1	 3     0.469836741    0.013093785    0.009139304    0.005856532    0.009376585    0.002051729    0.016977825    0.771228664
154	 28485	 11702	 711058	 5	 13	 1	 3     0.469842910    0.013004756    0.009141953    0.005857925    0.009249236    0.001980660    0.016806239    0.773805266
155	 29495	 12113	 740553	 5	 13	 1	 3     0.469848832    0.012905324    0.009144212    0.005859231    0.009106633    0.001935474    0.016639862    0.775566775
156	 35394	 12113	 775947	 6	 15	 1	 3     0.469887569    0.011673534    0.007290633    0.004131601    0.009116911    0.001937875    0.015507472    0.752768316
157	 36546	 12500	 812493	 6	 15	 1	 3     0.469893099    0.011561407    0.007291428    0.004131951    0.008972246    0.001920543    0.015339014    0.753725573
158	 37734	 12903	 850227	 6	 15	 1	 3     0.469898376    0.011446017    0.007292391    0.004132412    0.008822263    0.001884491    0.015176498    0.754193520
159	 39000	 13328	 889227	 6	 15	 1	 3     0.469903439    0.011347251    0.007293406    0.004132867    0.008692890    0.001871099    0.015018920    0.755530427
160	 40260	 13753	 929487	 6	 15	 1	 3     0.469908457    0.011240373    0.007294375    0.004133304    0.008552080    0.001839867    0.014861075    0.756363359
161	 41412	 14140	 970899	 6	 15	 1	 3     0.469913227    0.011129510    0.007295079    0.004133618    0.008405226    0.001791164    0.014709479    0.756621653
162	 42648	 14552	 1013547	 6	 15	 1	 3     0.469917707    0.011030987    0.007295547    0.004133746    0.008273915    0.001767003    0.014565644    0.757329132
163	 43860	 14956	 1057407	 6	 15	 1	 3     0.469922280    0.010926801    0.007296035    0.004133919    0.008134055    0.001719766    0.014417362    0.757891821
164	 45048	 15358	 1102455	 6	 15	 1	 3     0.469926518    0.010829433    0.007296559    0.004134147    0.008002303    0.001733559    0.014278569    0.758439659
165	 46314	 15780	 1148769	 6	 15	 1	 3     0.469930981    0.010722075    0.007297037    0.004134309    0.007855962    0.001703382    0.014130924    0.758766719
166	 47616	 16222	 1196385	 6	 15	 1	 3     0.469935085    0.010630098    0.007297401    0.004134429    0.007729613    0.001681613    0.013993756    0.759631503
167	 48912	 16658	 1245297	 6	 15	 1	 3     0.469939015    0.010542881    0.007297876    0.004134623    0.007608769    0.001645604    0.013861148    0.760606653
168	 50172	 17082	 1295469	 6	 15	 1	 3     0.469942843    0.010448656    0.007298213    0.004134752    0.007477333    0.001600637    0.013730763    0.760966866
169	 51480	 17520	 1346949	 6	 15	 1	 3     0.469946554    0.010361938    0.007298538    0.004134852    0.007355345    0.001605678    0.013603161    0.761730192
170	 52812	 17965	 1399761	 6	 15	 1	 3     0.469950269    0.010278985    0.007299004    0.004135044    0.007237546    0.001539754    0.013474192    0.762864707
171	 61614	 17965	 1461375	 7	 18	 1	 3     0.469969662    0.009490187    0.006137721    0.004022027    0.007238234    0.001539838    0.012779900    0.742586960
172	 63175	 18418	 1524550	 7	 18	 1	 3     0.469973037    0.009396419    0.006138009    0.004022189    0.007114601    0.001536255    0.012655208    0.742494259
173	 64869	 18905	 1589419	 7	 18	 1	 3     0.469976415    0.009302814    0.006138275    0.004022377    0.006990274    0.001479734    0.012529104    0.742496379
174	 66528	 19382	 1655947	 7	 18	 1	 3     0.469979363    0.009214979    0.006138513    0.004022488    0.006872735    0.001480570    0.012418056    0.742062929
175	 68376	 19920	 1724323	 7	 18	 1	 3     0.469982488    0.009137549    0.006138736    0.004022543    0.006768362    0.001420738    0.012299209    0.742937967
176	 70035	 20397	 1794358	 7	 18	 1	 3     0.469985402    0.009057888    0.006138925    0.004022593    0.006660250    0.001392614    0.012187355    0.743220147
177	 71841	 20920	 1866199	 7	 18	 1	 3     0.469988207    0.008985578    0.006139161    0.004022682    0.006561350    0.001383273    0.012078703    0.743919080
178	 73626	 21435	 1939825	 7	 18	 1	 3     0.469990914    0.008915880    0.006139424    0.004022782    0.006465322    0.001345525    0.011972902    0.744671553
179	 75446	 21960	 2015271	 7	 18	 1	 3     0.469993388    0.008843681    0.006139634    0.004022905    0.006365185    0.001336685    0.011875382    0.744707048
180	 77483	 22553	 2092754	 7	 18	 1	 3     0.469995786    0.008772336    0.006139833    0.004023014    0.006265486    0.001320508    0.011780114    0.744673223
181	 79709	 23200	 2172463	 7	 18	 1	 3     0.469998194    0.008700536    0.006140029    0.004023115    0.006164363    0.001301656    0.011683619    0.744678175
182	 82096	 23891	 2254559	 7	 18	 1	 3     0.470000531    0.008634344    0.006140268    0.004023234    0.006070338    0.001282435    0.011589221    0.745032314
183	 93824	 23891	 2348383	 8	 19	 1	 3     0.470019203    0.007793513    0.004887126    0.003688151    0.006070819    0.001282488    0.010805463    0.721256754
184	 96680	 24613	 2445063	 8	 19	 1	 3     0.470021466    0.007720597    0.004887330    0.003688269    0.005976758    0.001262106    0.010706595    0.721106711
185	 99848	 25421	 2544911	 8	 19	 1	 3     0.470023610    0.007648604    0.004887516    0.003688379    0.005883309    0.001234349    0.010612030    0.720748402
186	 103200	 26268	 2648111	 8	 19	 1	 3     0.470025683    0.007581138    0.004887701    0.003688489    0.005795173    0.001235227    0.010519852    0.720650701
187	 106856	 27199	 2754967	 8	 19	 1	 3     0.470027784    0.007516578    0.004887887    0.003688610    0.005710298    0.001208693    0.010425526    0.720978308
188	 110600	 28143	 2865567	 8	 19	 1	 3     0.470029766    0.007456825    0.004888071    0.003688738    0.005631252    0.001188725    0.010335774    0.721457799
189	 114624	 29162	 2980191	 8	 19	 1	 3     0.470031640    0.007394281    0.004888220    0.003688820    0.005548036    0.001180092    0.010250234    0.721376780
190	 118904	 30248	 3099095	 8	 19	 1	 3     0.470033500    0.007333399    0.004888404    0.003688936    0.005466465    0.001171518    0.010164545    0.721468463
191	 123496	 31405	 3222591	 8	 19	 1	 3     0.470035326    0.007272373    0.004888600    0.003689047    0.005384143    0.001140000    0.010079772    0.721481890
192	 128168	 32583	 3350759	 8	 19	 1	 3     0.470037083    0.007216001    0.004888800    0.003689168    0.005307571    0.001128002    0.009997484    0.721781744
193	 133208	 33856	 3483967	 8	 19	 1	 3     0.470038806    0.007161708    0.004889036    0.003689309    0.005233296    0.001114910    0.009916159    0.722226066
194	 138584	 35209	 3622551	 8	 19	 1	 3     0.470040498    0.007110512    0.004889309    0.003689465    0.005162755    0.001093744    0.009835639    0.722933430
195	 144120	 36606	 3766671	 8	 19	 1	 3     0.470042118    0.007059710    0.004889558    0.003689588    0.005092321    0.001086993    0.009757897    0.723486826
196	 149832	 38041	 3916503	 8	 19	 1	 3     0.470043749    0.007007615    0.004889821    0.003689715    0.005019594    0.001061836    0.009679012    0.724001071
197	 155824	 39542	 4072327	 8	 19	 1	 3     0.470045339    0.006956686    0.004890109    0.003689841    0.004947960    0.001046779    0.009601487    0.724542549
198	 161960	 41081	 4234287	 8	 19	 1	 3     0.470046983    0.006904856    0.004890478    0.003689987    0.004874449    0.001039181    0.009520701    0.725246617
199	 182205	 41081	 4416492	 9	 28	 1	 4     0.470061468    0.006716244    0.004618844    0.003060989    0.004875881    0.001039726    0.008776446    0.765257817
200	 189522	 42712	 4606014	 9	 28	 1	 4     0.470063121    0.006663691    0.004619266    0.003061080    0.004802828    0.001014830    0.008687458    0.767047223
201	 196551	 44287	 4802565	 9	 28	 1	 4     0.470064671    0.006612915    0.004619613    0.003061176    0.004731789    0.001006624    0.008603166    0.768660619
202	 203625	 45878	 5006190	 9	 28	 1	 4     0.470066163    0.006562431    0.004619885    0.003061269    0.004660705    0.001001733    0.008521284    0.770122375
203	 211014	 47537	 5217204	 9	 28	 1	 4     0.470067595    0.006514598    0.004620157    0.003061397    0.004592835    0.000990543    0.008441870    0.771700786
204	 234460	 47537	 5451664	 10	 38	 1	 5     0.470077565    0.006208978    0.004176661    0.002134225    0.004594226    0.000990902    0.007867155    0.789227914
205	 243040	 49258	 5694704	 10	 38	 1	 5     0.470079026    0.006155291    0.004176964    0.002134407    0.004521125    0.000966867    0.007779379    0.791231570
206	 251210	 50894	 5945914	 10	 38	 1	 5     0.470080393    0.006101307    0.004177221    0.002134561    0.004447109    0.000945505    0.007696352    0.792753115
207	 259330	 52521	 6205244	 10	 38	 1	 5     0.470081700    0.006049693    0.004177451    0.002134697    0.004375807    0.000930252    0.007616089    0.794330637
208	 267290	 54118	 6472534	 10	 38	 1	 5     0.470082965    0.005997945    0.004177669    0.002134832    0.004303769    0.000917219    0.007537620    0.795734636
209	 275350	 55732	 6747884	 10	 38	 1	 5     0.470084157    0.005948414    0.004177829    0.002134936    0.004234310    0.000899012    0.007462884    0.797066494
210	 283010	 57272	 7030894	 10	 38	 1	 5     0.470085305    0.005899686    0.004178007    0.002135043    0.004165401    0.000890772    0.007390243    0.798307523
211	 311311	 57272	 7342205	 11	 49	 1	 6     0.470090154    0.005693788    0.003880883    0.002077450    0.004166289    0.000890924    0.007075102    0.804764118
212	 320474	 58949	 7662679	 11	 49	 1	 6     0.470091292    0.005644029    0.003881023    0.002077527    0.004097893    0.000864089    0.006999063    0.806397908
213	 328977	 60506	 7991656	 11	 49	 1	 6     0.470092347    0.005596615    0.003881138    0.002077596    0.004032229    0.000866774    0.006927813    0.807847338
214	 338525	 62248	 8330181	 11	 49	 1	 6     0.470093421    0.005551281    0.003881253    0.002077663    0.003968954    0.000843490    0.006854575    0.809865143
215	 347347	 63855	 8677528	 11	 49	 1	 6     0.470094434    0.005505628    0.003881357    0.002077723    0.003904742    0.000837429    0.006784749    0.811471123
216	 356510	 65529	 9034038	 11	 49	 1	 6     0.470095430    0.005460180    0.003881448    0.002077781    0.003840304    0.000826326    0.006715383    0.813085419
217	 388920	 65529	 9422958	 12	 54	 1	 6     0.470100317    0.005099716    0.003354980    0.001559795    0.003840730    0.000826367    0.006364042    0.801332878
218	 399180	 67244	 9822138	 12	 54	 1	 6     0.470101288    0.005052017    0.003355050    0.001559816    0.003777104    0.000809094    0.006291962    0.802931881
219	 409740	 69011	 10231878	 12	 54	 1	 6     0.470102213    0.005004809    0.003355104    0.001559822    0.003713677    0.000798964    0.006222483    0.804310656
220	 420504	 70811	 10652382	 12	 54	 1	 6     0.470103126    0.004959623    0.003355158    0.001559830    0.003652503    0.000780805    0.006153076    0.806039638


==> data/lshaped/criterionA/varth1_thX0.2_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.022629709    0.145571194    0.738866350
12	 48	 126	 529	 1	 1	 1	 0     0.447659704    0.105826493    0.063645195    0.063645195    0.084549015    0.022670643    0.143650961    0.736691857
13	 50	 130	 579	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.021020133    0.141697550    0.734246494
14	 52	 134	 631	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.021764284    0.139927543    0.735001853
15	 54	 138	 685	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.017221644    0.138001112    0.735890848
16	 58	 146	 743	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.020745477    0.136682244    0.741058589
17	 62	 156	 805	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.016839670    0.134287609    0.748593808
18	 64	 160	 869	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.015073605    0.133012693    0.750730257
19	 66	 164	 935	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.014961322    0.132003616    0.751612667
20	 68	 168	 1003	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.016398560    0.131043296    0.757258510
21	 71	 174	 1074	 1	 1	 1	 0     0.451828836    0.098378675    0.066861726    0.066861726    0.072165597    0.019079552    0.129944267    0.757083618
22	 77	 186	 1151	 1	 1	 1	 0     0.452367364    0.098188479    0.068120975    0.068120975    0.070714285    0.018064997    0.128056931    0.766756459
23	 82	 196	 1233	 1	 1	 1	 0     0.452864121    0.096991998    0.068200868    0.068200868    0.068964406    0.016156828    0.126288945    0.768016532
24	 86	 204	 1319	 1	 1	 1	 0     0.453223229    0.096326160    0.068285182    0.068285182    0.067940144    0.014100180    0.124994057    0.770645920
25	 172	 204	 1491	 2	 3	 1	 1     0.458566680    0.074711471    0.022131304    0.017503911    0.071358317    0.015969314    0.103689002    0.720534191
26	 178	 210	 1669	 2	 3	 1	 1     0.458975902    0.073668386    0.022633031    0.017729257    0.070105470    0.016789297    0.101862312    0.723215334
27	 184	 216	 1853	 2	 3	 1	 1     0.459471208    0.072519586    0.023185276    0.017791088    0.068713414    0.014367138    0.099604310    0.728076783
28	 188	 220	 2041	 2	 3	 1	 1     0.459775489    0.071517540    0.023370186    0.017805366    0.067591367    0.015654051    0.098190171    0.728357426
29	 196	 228	 2237	 2	 3	 1	 1     0.460171247    0.070029315    0.023422730    0.017757188    0.065996066    0.014549966    0.096318395    0.727060648
30	 202	 235	 2439	 2	 3	 1	 1     0.460463982    0.068970935    0.023524777    0.017767996    0.064834981    0.014551665    0.094909067    0.726705440
31	 208	 242	 2647	 2	 3	 1	 1     0.460766115    0.067947134    0.023570675    0.017747497    0.063727829    0.015305358    0.093431240    0.727242124
32	 216	 250	 2863	 2	 3	 1	 1     0.461131465    0.067018958    0.023857402    0.017995416    0.062628788    0.013566530    0.091611036    0.731559872
33	 220	 255	 3083	 2	 3	 1	 1     0.461376578    0.065853131    0.023870035    0.018009159    0.061374720    0.015727215    0.090368482    0.728717908
34	 230	 266	 3313	 2	 3	 1	 1     0.461731362    0.064470956    0.024041152    0.018218297    0.059820792    0.013494216    0.088537894    0.728173585
35	 238	 274	 3551	 2	 3	 1	 1     0.461972828    0.063298744    0.024019759    0.018174402    0.058564342    0.013681463    0.087269215    0.725327293
36	 246	 282	 3797	 2	 3	 1	 1     0.462244336    0.062304660    0.024128302    0.018316083    0.057442978    0.012055637    0.085819478    0.725996718
37	 250	 287	 4047	 2	 3	 1	 1     0.462426896    0.061366701    0.024135021    0.018334253    0.056421386    0.011301801    0.084830275    0.723405661
38	 254	 292	 4301	 2	 3	 1	 1     0.462592113    0.060698228    0.024190760    0.018352490    0.055669399    0.012977356    0.083924649    0.723246732
39	 260	 299	 4561	 2	 3	 1	 1     0.462810034    0.059740765    0.024242397    0.018357190    0.054600964    0.012949946    0.082714459    0.722252993
40	 266	 306	 4827	 2	 3	 1	 1     0.463009239    0.058802566    0.024299985    0.018424661    0.053546732    0.013204041    0.081592000    0.720690338
41	 274	 317	 5101	 2	 3	 1	 1     0.463243904    0.058005819    0.024297605    0.018422775    0.052671638    0.013541761    0.080248956    0.722823343
42	 286	 330	 5387	 2	 3	 1	 1     0.463507376    0.057253944    0.024380193    0.018505397    0.051803671    0.010612361    0.078712909    0.727376798
43	 290	 334	 5677	 2	 3	 1	 1     0.463647998    0.056679102    0.024385269    0.018512840    0.051165215    0.011029803    0.077880316    0.727771847
44	 296	 340	 5973	 2	 3	 1	 1     0.463822011    0.055756567    0.024445333    0.018583504    0.050112079    0.012979712    0.076837178    0.725645698
45	 308	 352	 6281	 2	 3	 1	 1     0.464032343    0.054747762    0.024475476    0.018599050    0.048972120    0.012570023    0.075556563    0.724593077
46	 322	 366	 6603	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.010045940    0.074189837    0.724496920
47	 332	 378	 6935	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.010801219    0.073349375    0.724255014
48	 352	 399	 7287	 2	 3	 1	 1     0.464543006    0.052551965    0.024573785    0.018645741    0.046452536    0.009853428    0.072350571    0.726351772
49	 362	 411	 7649	 2	 3	 1	 1     0.464675185    0.051960845    0.024599655    0.018648507    0.045768836    0.009898528    0.071496729    0.726758350
50	 378	 429	 8027	 2	 3	 1	 1     0.464813635    0.051488039    0.024622424    0.018651313    0.045218961    0.010213520    0.070591033    0.729384973
51	 392	 445	 8419	 2	 3	 1	 1     0.464955275    0.050962381    0.024647699    0.018662699    0.044605551    0.010641081    0.069652006    0.731671402
52	 406	 460	 8825	 2	 3	 1	 1     0.465107111    0.050300798    0.024644343    0.018660458    0.043850047    0.009249225    0.068630785    0.732918874
53	 418	 472	 9243	 2	 3	 1	 1     0.465219003    0.049785579    0.024674577    0.018679692    0.043240827    0.009416045    0.067868175    0.733562955
54	 434	 488	 9677	 2	 3	 1	 1     0.465355777    0.049059904    0.024685576    0.018705585    0.042396893    0.009215705    0.066923911    0.733069883
55	 450	 506	 10127	 2	 3	 1	 1     0.465469735    0.048514734    0.024707872    0.018719436    0.041751652    0.009073533    0.066126663    0.733663726
56	 474	 530	 10601	 2	 3	 1	 1     0.465566359    0.048136366    0.024741489    0.018759959    0.041291264    0.008937288    0.065442915    0.735547398
57	 494	 552	 11095	 2	 3	 1	 1     0.465678813    0.047659834    0.024766897    0.018781688    0.040719290    0.008885116    0.064637855    0.737336255
58	 514	 575	 11609	 2	 3	 1	 1     0.465791543    0.047224973    0.024824737    0.018801470    0.040173754    0.008644096    0.063820433    0.739966348
59	 538	 600	 12147	 2	 3	 1	 1     0.465896854    0.046831590    0.024874245    0.018827217    0.039679589    0.009580504    0.063047057    0.742803749
60	 576	 640	 12723	 2	 3	 1	 1     0.466018059    0.046332919    0.024946381    0.018858485    0.039043788    0.008887260    0.062144816    0.745563692
61	 604	 669	 13327	 2	 3	 1	 1     0.466130583    0.045904213    0.025015337    0.018879261    0.038489345    0.008932248    0.061295096    0.748905142
62	 636	 703	 13963	 2	 3	 1	 1     0.466257187    0.045453558    0.025147534    0.018912752    0.037863273    0.009044603    0.060324495    0.753484264
63	 664	 732	 14627	 2	 3	 1	 1     0.466373555    0.045037612    0.025202955    0.018917306    0.037325562    0.009042560    0.059418149    0.757977372
64	 696	 768	 15323	 2	 3	 1	 1     0.466476867    0.044504341    0.025216983    0.018923884    0.036670699    0.007803076    0.058601553    0.759439614
65	 714	 789	 16037	 2	 3	 1	 1     0.466549353    0.044039624    0.025230390    0.018927359    0.036095927    0.008190737    0.058021637    0.759020714
66	 740	 817	 16777	 2	 3	 1	 1     0.466632452    0.043633828    0.025260191    0.018949476    0.035578556    0.007553469    0.057349493    0.760840688
67	 764	 842	 17541	 2	 3	 1	 1     0.466721365    0.043186302    0.025305015    0.018986447    0.034995898    0.007746519    0.056621346    0.762721230
68	 788	 866	 18329	 2	 3	 1	 1     0.466812210    0.042651718    0.025322966    0.018995106    0.034320787    0.007510953    0.055867434    0.763445086
69	 816	 894	 19145	 2	 3	 1	 1     0.466889941    0.042246805    0.025375304    0.019033119    0.033777011    0.007408274    0.055214061    0.765145768
70	 842	 920	 19987	 2	 3	 1	 1     0.466970788    0.041793648    0.025415778    0.019063184    0.033177512    0.007365873    0.054526075    0.766489222
71	 866	 944	 20853	 2	 3	 1	 1     0.467046031    0.041376092    0.025433439    0.019082397    0.032636195    0.006773788    0.053877773    0.767962185
72	 886	 964	 21739	 2	 3	 1	 1     0.467106642    0.040972797    0.025452659    0.019105247    0.032108133    0.007116307    0.053349736    0.768003740
73	 914	 992	 22653	 2	 3	 1	 1     0.467182656    0.040533691    0.025476285    0.019133982    0.031526798    0.006940523    0.052679930    0.769433278
74	 940	 1020	 23593	 2	 3	 1	 1     0.467248475    0.040086295    0.025479379    0.019132263    0.030946927    0.006587269    0.052092921    0.769515222
75	 966	 1046	 24559	 2	 3	 1	 1     0.467313027    0.039734880    0.025502545    0.019157438    0.030470984    0.006832895    0.051510624    0.771391941
76	 996	 1076	 25555	 2	 3	 1	 1     0.467381807    0.039323158    0.025520133    0.019177075    0.029917113    0.006209871    0.050882765    0.772818828
77	 1016	 1098	 26571	 2	 3	 1	 1     0.467435423    0.038955316    0.025529741    0.019188537    0.029423612    0.006921172    0.050387849    0.773109333
78	 1048	 1132	 27619	 2	 3	 1	 1     0.467496409    0.038524527    0.025538545    0.019199767    0.028843056    0.006672765    0.049818843    0.773292278
79	 1084	 1170	 28703	 2	 3	 1	 1     0.467552349    0.038142857    0.025547055    0.019206142    0.028323586    0.006075657    0.049291079    0.773828820
80	 1110	 1200	 29813	 2	 3	 1	 1     0.467600323    0.037816380    0.025549445    0.019208066    0.027880180    0.005905239    0.048833875    0.774388258
81	 1136	 1226	 30949	 2	 3	 1	 1     0.467650383    0.037580972    0.025561274    0.019212215    0.027549061    0.005954244    0.048352138    0.777234968
82	 1160	 1250	 32109	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.006604225    0.047877860    0.777376274
83	 1202	 1294	 33311	 2	 3	 1	 1     0.467765251    0.036755481    0.025578395    0.019222340    0.026395285    0.005674032    0.047227950    0.778256956
84	 1236	 1328	 34547	 2	 3	 1	 1     0.467807575    0.036502133    0.025583838    0.019224690    0.026035993    0.005494276    0.046806864    0.779845718
85	 1262	 1356	 35809	 2	 3	 1	 1     0.467847217    0.036195474    0.025587877    0.019229789    0.025600251    0.005299899    0.046408954    0.779924350
86	 1294	 1389	 37103	 2	 3	 1	 1     0.467885440    0.035954194    0.025592246    0.019236321    0.025253535    0.005102708    0.046021998    0.781239321
87	 1941	 1389	 39044	 3	 6	 1	 2     0.468282074    0.031963956    0.019476285    0.016583863    0.025344995    0.005118263    0.041793641    0.764804286
88	 1989	 1424	 41033	 3	 6	 1	 2     0.468319215    0.031643915    0.019479302    0.016584850    0.024937805    0.005528035    0.041375387    0.764800456
89	 2061	 1472	 43094	 3	 6	 1	 2     0.468360200    0.031277771    0.019484451    0.016586606    0.024467430    0.005429977    0.040908828    0.764572646
90	 2127	 1518	 45221	 3	 6	 1	 2     0.468404831    0.030995178    0.019498367    0.016593908    0.024093874    0.005181049    0.040394599    0.767309955
91	 2214	 1577	 47435	 3	 6	 1	 2     0.468442488    0.030702234    0.019508101    0.016601133    0.023707829    0.004996288    0.039955539    0.768409963
92	 2283	 1628	 49718	 3	 6	 1	 2     0.468479610    0.030456001    0.019527353    0.016616730    0.023372002    0.004782452    0.039517901    0.770688734
93	 2349	 1677	 52067	 3	 6	 1	 2     0.468510710    0.030189075    0.019533792    0.016621931    0.023017629    0.004849958    0.039147466    0.771162949
94	 2439	 1739	 54506	 3	 6	 1	 2     0.468542142    0.029941839    0.019541001    0.016627327    0.022686185    0.004731822    0.038769455    0.772304861
95	 2514	 1792	 57020	 3	 6	 1	 2     0.468572488    0.029677281    0.019546377    0.016631034    0.022331148    0.004688002    0.038400949    0.772826775
96	 2604	 1852	 59624	 3	 6	 1	 2     0.468600623    0.029420960    0.019555249    0.016637631    0.021981472    0.004554857    0.038056083    0.773094806
97	 2694	 1915	 62318	 3	 6	 1	 2     0.468628148    0.029181867    0.019558306    0.016639753    0.021657655    0.004619506    0.037715620    0.773734249
98	 2790	 1982	 65108	 3	 6	 1	 2     0.468657059    0.028931739    0.019563371    0.016642783    0.021314785    0.004562939    0.037354664    0.774514791
99	 2907	 2068	 68015	 3	 6	 1	 2     0.468682743    0.028702661    0.019568613    0.016646470    0.020997908    0.004474389    0.037031009    0.775098011
100	 3012	 2139	 71027	 3	 6	 1	 2     0.468710491    0.028498958    0.019582703    0.016658254    0.020705274    0.004394066    0.036678125    0.777001515
101	 3132	 2221	 74159	 3	 6	 1	 2     0.468736489    0.028326359    0.019598255    0.016670311    0.020452164    0.004339832    0.036344370    0.779387810
102	 3261	 2307	 77420	 3	 6	 1	 2     0.468760642    0.028144954    0.019609756    0.016678856    0.020189005    0.004254508    0.036031510    0.781120593
103	 3408	 2407	 80828	 3	 6	 1	 2     0.468785366    0.027934447    0.019621680    0.016687476    0.019882731    0.004095104    0.035708410    0.782293228
104	 3552	 2507	 84380	 3	 6	 1	 2     0.468809447    0.027762954    0.019639312    0.016701646    0.019623430    0.004300951    0.035390839    0.784467239
105	 4736	 2507	 89116	 4	 8	 1	 2     0.469125127    0.022657317    0.011251237    0.008463614    0.019666309    0.004225179    0.030926124    0.732627129
106	 4956	 2617	 94072	 4	 8	 1	 2     0.469151476    0.022417161    0.011264515    0.008475602    0.019381430    0.004359107    0.030523791    0.734416031
107	 5184	 2732	 99256	 4	 8	 1	 2     0.469178517    0.022166162    0.011282974    0.008490649    0.019079655    0.004311954    0.030105300    0.736287692
108	 5420	 2854	 104676	 4	 8	 1	 2     0.469206489    0.021960738    0.011299135    0.008503546    0.018830920    0.004004507    0.029666146    0.740262584
109	 5612	 2952	 110288	 4	 8	 1	 2     0.469231443    0.021733277    0.011312680    0.008514391    0.018556902    0.003982969    0.029268790    0.742541018
110	 5800	 3048	 116088	 4	 8	 1	 2     0.469255609    0.021487463    0.011325251    0.008523808    0.018260607    0.004013021    0.028878761    0.744057646
111	 5996	 3149	 122084	 4	 8	 1	 2     0.469281483    0.021234842    0.011341829    0.008536701    0.017952199    0.003782683    0.028455214    0.746254878
112	 6172	 3238	 128256	 4	 8	 1	 2     0.469301581    0.021010944    0.011349443    0.008541522    0.017681910    0.003870407    0.028121793    0.747140992
113	 6384	 3349	 134640	 4	 8	 1	 2     0.469323925    0.020793451    0.011354853    0.008544506    0.017419384    0.003770909    0.027746410    0.749410503
114	 6568	 3444	 141208	 4	 8	 1	 2     0.469344365    0.020549738    0.011360128    0.008547918    0.017124229    0.003682010    0.027398475    0.750032198
115	 6768	 3547	 147976	 4	 8	 1	 2     0.469362433    0.020339504    0.011363792    0.008550215    0.016868897    0.003610080    0.027087191    0.750890125
116	 6968	 3648	 154944	 4	 8	 1	 2     0.469379918    0.020114951    0.011365989    0.008551290    0.016595950    0.003558069    0.026782498    0.751048346
117	 7180	 3754	 162124	 4	 8	 1	 2     0.469396611    0.019888683    0.011368867    0.008553271    0.016318964    0.003634676    0.026488326    0.750847112
118	 7404	 3870	 169528	 4	 8	 1	 2     0.469413906    0.019667549    0.011370884    0.008554543    0.016047289    0.003473163    0.026180042    0.751242060
119	 7608	 3974	 177136	 4	 8	 1	 2     0.469431234    0.019429976    0.011371976    0.008554933    0.015754432    0.003352735    0.025867473    0.751135444
120	 7796	 4070	 184932	 4	 8	 1	 2     0.469447506    0.019223532    0.011373745    0.008555884    0.015497811    0.003503590    0.025570462    0.751786668
121	 8048	 4196	 192980	 4	 8	 1	 2     0.469465863    0.019001185    0.011377946    0.008559581    0.015217995    0.003273229    0.025231186    0.753083322
122	 8248	 4297	 201228	 4	 8	 1	 2     0.469481577    0.018796871    0.011382491    0.008563382    0.014958652    0.003243519    0.024937082    0.753771878
123	 8456	 4402	 209684	 4	 8	 1	 2     0.469496999    0.018583940    0.011385751    0.008566095    0.014687665    0.003149568    0.024645034    0.754064276
124	 8704	 4526	 218388	 4	 8	 1	 2     0.469511064    0.018372890    0.011387709    0.008567805    0.014418154    0.003019356    0.024375616    0.753740540
125	 8932	 4643	 227320	 4	 8	 1	 2     0.469523834    0.018185953    0.011390104    0.008569904    0.014177250    0.003034080    0.024128385    0.753716148
126	 9152	 4756	 236472	 4	 8	 1	 2     0.469536693    0.018005606    0.011392053    0.008571422    0.013943565    0.003022773    0.023876846    0.754103211
127	 9400	 4884	 245872	 4	 8	 1	 2     0.469549963    0.017826031    0.011394539    0.008573289    0.013708824    0.002872013    0.023614438    0.754878461
128	 9616	 4995	 255488	 4	 8	 1	 2     0.469561569    0.017633544    0.011395798    0.008574185    0.013456510    0.002932556    0.023382532    0.754133200
129	 9884	 5134	 265372	 4	 8	 1	 2     0.469573225    0.017480109    0.011397608    0.008575548    0.013253254    0.002848493    0.023147255    0.755169830
130	 10136	 5262	 275508	 4	 8	 1	 2     0.469584231    0.017340321    0.011400242    0.008577488    0.013066032    0.002834688    0.022922911    0.756462423
131	 10400	 5396	 285908	 4	 8	 1	 2     0.469595873    0.017181917    0.011402550    0.008579184    0.012853020    0.002719539    0.022683157    0.757474665
132	 10688	 5540	 296596	 4	 8	 1	 2     0.469606619    0.017035090    0.011404319    0.008580800    0.012654477    0.002683023    0.022459583    0.758477575
133	 10988	 5698	 307584	 4	 8	 1	 2     0.469616280    0.016889266    0.011406277    0.008582067    0.012455687    0.002639158    0.022256654    0.758841179
134	 11292	 5853	 318876	 4	 8	 1	 2     0.469625683    0.016735315    0.011407880    0.008583221    0.012244633    0.002576220    0.022057374    0.758717480
135	 11640	 6032	 330516	 4	 8	 1	 2     0.469634812    0.016601674    0.011409531    0.008584290    0.012059776    0.002560902    0.021862126    0.759380624
136	 12004	 6217	 342520	 4	 8	 1	 2     0.469643788    0.016456056    0.011411127    0.008585575    0.011856979    0.002504327    0.021668444    0.759447961
137	 12428	 6435	 354948	 4	 8	 1	 2     0.469652168    0.016329319    0.011412769    0.008586808    0.011678843    0.002458541    0.021486047    0.759996442
138	 12852	 6661	 367800	 4	 8	 1	 2     0.469660324    0.016208484    0.011414197    0.008587754    0.011507869    0.002414622    0.021307027    0.760710706
139	 13288	 6886	 381088	 4	 8	 1	 2     0.469668164    0.016084317    0.011415736    0.008589003    0.011330765    0.002371599    0.021133503    0.761081457
140	 16610	 6886	 397698	 5	 13	 1	 3     0.469746752    0.014558277    0.009112397    0.005840534    0.011353750    0.002373774    0.019307988    0.754002777
141	 17165	 7110	 414863	 5	 13	 1	 3     0.469754529    0.014428233    0.009113602    0.005841253    0.011185534    0.002403329    0.019117836    0.754700115
142	 17830	 7381	 432693	 5	 13	 1	 3     0.469762426    0.014313833    0.009114996    0.005842354    0.011036424    0.002363618    0.018922796    0.756433286
143	 18520	 7660	 451213	 5	 13	 1	 3     0.469769788    0.014181600    0.009116284    0.005843208    0.010863293    0.002284979    0.018739156    0.756789689
144	 19210	 7940	 470423	 5	 13	 1	 3     0.469776785    0.014074798    0.009117986    0.005844306    0.010722046    0.002336608    0.018562925    0.758220894
145	 19995	 8269	 490418	 5	 13	 1	 3     0.469784383    0.013956571    0.009119691    0.005845562    0.010564899    0.002228781    0.018369611    0.759764086
146	 20770	 8585	 511188	 5	 13	 1	 3     0.469791046    0.013844359    0.009121306    0.005846806    0.010414800    0.002243084    0.018198414    0.760745388
147	 21620	 8926	 532808	 5	 13	 1	 3     0.469797818    0.013733692    0.009122975    0.005847984    0.010265750    0.002183634    0.018022751    0.762019694
148	 22495	 9278	 555303	 5	 13	 1	 3     0.469804383    0.013624470    0.009124847    0.005849394    0.010117478    0.002159744    0.017850816    0.763240771
149	 23440	 9663	 578743	 5	 13	 1	 3     0.469810847    0.013516865    0.009126967    0.005850860    0.009970161    0.002114999    0.017679855    0.764534824
150	 24440	 10064	 603183	 5	 13	 1	 3     0.469817346    0.013415823    0.009130022    0.005852507    0.009829903    0.002118351    0.017506304    0.766342410
151	 25475	 10482	 628658	 5	 13	 1	 3     0.469824097    0.013308985    0.009133313    0.005853977    0.009680479    0.002058728    0.017324173    0.768232047
152	 26460	 10881	 655118	 5	 13	 1	 3     0.469830568    0.013197417    0.009136276    0.005855185    0.009523669    0.002025188    0.017147803    0.769627291
153	 27455	 11281	 682573	 5	 13	 1	 3     0.469836741    0.013093785    0.009139304    0.005856532    0.009376585    0.002051729    0.016977825    0.771228664
154	 28485	 11702	 711058	 5	 13	 1	 3     0.469842910    0.013004756    0.009141953    0.005857925    0.009249236    0.001980660    0.016806239    0.773805266
155	 29495	 12113	 740553	 5	 13	 1	 3     0.469848832    0.012905324    0.009144212    0.005859231    0.009106633    0.001935474    0.016639862    0.775566775
156	 35394	 12113	 775947	 6	 15	 1	 3     0.469887569    0.011673534    0.007290633    0.004131601    0.009116911    0.001937875    0.015507472    0.752768316
157	 36546	 12500	 812493	 6	 15	 1	 3     0.469893099    0.011561407    0.007291428    0.004131951    0.008972246    0.001920543    0.015339014    0.753725573
158	 37734	 12903	 850227	 6	 15	 1	 3     0.469898376    0.011446017    0.007292391    0.004132412    0.008822263    0.001884491    0.015176498    0.754193520
159	 39000	 13328	 889227	 6	 15	 1	 3     0.469903439    0.011347251    0.007293406    0.004132867    0.008692890    0.001871099    0.015018920    0.755530427
160	 40260	 13753	 929487	 6	 15	 1	 3     0.469908457    0.011240373    0.007294375    0.004133304    0.008552080    0.001839867    0.014861075    0.756363359
161	 41412	 14140	 970899	 6	 15	 1	 3     0.469913227    0.011129510    0.007295079    0.004133618    0.008405226    0.001791164    0.014709479    0.756621653
162	 42648	 14552	 1013547	 6	 15	 1	 3     0.469917707    0.011030987    0.007295547    0.004133746    0.008273915    0.001767003    0.014565644    0.757329132
163	 43860	 14956	 1057407	 6	 15	 1	 3     0.469922280    0.010926801    0.007296035    0.004133919    0.008134055    0.001719766    0.014417362    0.757891821
164	 45048	 15358	 1102455	 6	 15	 1	 3     0.469926518    0.010829433    0.007296559    0.004134147    0.008002303    0.001733559    0.014278569    0.758439659
165	 46314	 15780	 1148769	 6	 15	 1	 3     0.469930981    0.010722075    0.007297037    0.004134309    0.007855962    0.001703382    0.014130924    0.758766719
166	 47616	 16222	 1196385	 6	 15	 1	 3     0.469935085    0.010630098    0.007297401    0.004134429    0.007729613    0.001681613    0.013993756    0.759631503
167	 48912	 16658	 1245297	 6	 15	 1	 3     0.469939015    0.010542881    0.007297876    0.004134623    0.007608769    0.001645604    0.013861148    0.760606653
168	 50172	 17082	 1295469	 6	 15	 1	 3     0.469942843    0.010448656    0.007298213    0.004134752    0.007477333    0.001600637    0.013730763    0.760966866
169	 51480	 17520	 1346949	 6	 15	 1	 3     0.469946554    0.010361938    0.007298538    0.004134852    0.007355345    0.001605678    0.013603161    0.761730192
170	 52812	 17965	 1399761	 6	 15	 1	 3     0.469950269    0.010278985    0.007299004    0.004135044    0.007237546    0.001539754    0.013474192    0.762864707
171	 61614	 17965	 1461375	 7	 18	 1	 3     0.469969662    0.009490187    0.006137721    0.004022027    0.007238234    0.001539838    0.012779900    0.742586960
172	 63175	 18418	 1524550	 7	 18	 1	 3     0.469973037    0.009396419    0.006138009    0.004022189    0.007114601    0.001536255    0.012655208    0.742494259
173	 64869	 18905	 1589419	 7	 18	 1	 3     0.469976415    0.009302814    0.006138275    0.004022377    0.006990274    0.001479734    0.012529104    0.742496379
174	 66528	 19382	 1655947	 7	 18	 1	 3     0.469979363    0.009214979    0.006138513    0.004022488    0.006872735    0.001480570    0.012418056    0.742062929
175	 68376	 19920	 1724323	 7	 18	 1	 3     0.469982488    0.009137549    0.006138736    0.004022543    0.006768362    0.001420738    0.012299209    0.742937967
176	 70035	 20397	 1794358	 7	 18	 1	 3     0.469985402    0.009057888    0.006138925    0.004022593    0.006660250    0.001392614    0.012187355    0.743220147
177	 71841	 20920	 1866199	 7	 18	 1	 3     0.469988207    0.008985578    0.006139161    0.004022682    0.006561350    0.001383273    0.012078703    0.743919080
178	 73626	 21435	 1939825	 7	 18	 1	 3     0.469990914    0.008915880    0.006139424    0.004022782    0.006465322    0.001345525    0.011972902    0.744671553
179	 75446	 21960	 2015271	 7	 18	 1	 3     0.469993388    0.008843681    0.006139634    0.004022905    0.006365185    0.001336685    0.011875382    0.744707048
180	 77483	 22553	 2092754	 7	 18	 1	 3     0.469995786    0.008772336    0.006139833    0.004023014    0.006265486    0.001320508    0.011780114    0.744673223
181	 79709	 23200	 2172463	 7	 18	 1	 3     0.469998194    0.008700536    0.006140029    0.004023115    0.006164363    0.001301656    0.011683619    0.744678175
182	 82096	 23891	 2254559	 7	 18	 1	 3     0.470000531    0.008634344    0.006140268    0.004023234    0.006070338    0.001282435    0.011589221    0.745032314
183	 93824	 23891	 2348383	 8	 19	 1	 3     0.470019203    0.007793513    0.004887126    0.003688151    0.006070819    0.001282488    0.010805463    0.721256754
184	 96680	 24613	 2445063	 8	 19	 1	 3     0.470021466    0.007720597    0.004887330    0.003688269    0.005976758    0.001262106    0.010706595    0.721106711
185	 99848	 25421	 2544911	 8	 19	 1	 3     0.470023610    0.007648604    0.004887516    0.003688379    0.005883309    0.001234349    0.010612030    0.720748402
186	 103200	 26268	 2648111	 8	 19	 1	 3     0.470025683    0.007581138    0.004887701    0.003688489    0.005795173    0.001235227    0.010519852    0.720650701
187	 106856	 27199	 2754967	 8	 19	 1	 3     0.470027784    0.007516578    0.004887887    0.003688610    0.005710298    0.001208693    0.010425526    0.720978308
188	 110600	 28143	 2865567	 8	 19	 1	 3     0.470029766    0.007456825    0.004888071    0.003688738    0.005631252    0.001188725    0.010335774    0.721457799
189	 114624	 29162	 2980191	 8	 19	 1	 3     0.470031640    0.007394281    0.004888220    0.003688820    0.005548036    0.001180092    0.010250234    0.721376780
190	 118904	 30248	 3099095	 8	 19	 1	 3     0.470033500    0.007333399    0.004888404    0.003688936    0.005466465    0.001171518    0.010164545    0.721468463
191	 123496	 31405	 3222591	 8	 19	 1	 3     0.470035326    0.007272373    0.004888600    0.003689047    0.005384143    0.001140000    0.010079772    0.721481890
192	 128168	 32583	 3350759	 8	 19	 1	 3     0.470037083    0.007216001    0.004888800    0.003689168    0.005307571    0.001128002    0.009997484    0.721781744
193	 133208	 33856	 3483967	 8	 19	 1	 3     0.470038806    0.007161708    0.004889036    0.003689309    0.005233296    0.001114910    0.009916159    0.722226066
194	 138584	 35209	 3622551	 8	 19	 1	 3     0.470040498    0.007110512    0.004889309    0.003689465    0.005162755    0.001093744    0.009835639    0.722933430
195	 144120	 36606	 3766671	 8	 19	 1	 3     0.470042118    0.007059710    0.004889558    0.003689588    0.005092321    0.001086993    0.009757897    0.723486826
196	 149832	 38041	 3916503	 8	 19	 1	 3     0.470043749    0.007007615    0.004889821    0.003689715    0.005019594    0.001061836    0.009679012    0.724001071
197	 155824	 39542	 4072327	 8	 19	 1	 3     0.470045339    0.006956686    0.004890109    0.003689841    0.004947960    0.001046779    0.009601487    0.724542549
198	 161960	 41081	 4234287	 8	 19	 1	 3     0.470046983    0.006904856    0.004890478    0.003689987    0.004874449    0.001039181    0.009520701    0.725246617
199	 182205	 41081	 4416492	 9	 28	 1	 4     0.470061468    0.006716244    0.004618844    0.003060989    0.004875881    0.001039726    0.008776446    0.765257817
200	 189522	 42712	 4606014	 9	 28	 1	 4     0.470063121    0.006663691    0.004619266    0.003061080    0.004802828    0.001014830    0.008687458    0.767047223
201	 196551	 44287	 4802565	 9	 28	 1	 4     0.470064671    0.006612915    0.004619613    0.003061176    0.004731789    0.001006624    0.008603166    0.768660619
202	 203625	 45878	 5006190	 9	 28	 1	 4     0.470066163    0.006562431    0.004619885    0.003061269    0.004660705    0.001001733    0.008521284    0.770122375
203	 211014	 47537	 5217204	 9	 28	 1	 4     0.470067595    0.006514598    0.004620157    0.003061397    0.004592835    0.000990543    0.008441870    0.771700786
204	 234460	 47537	 5451664	 10	 38	 1	 5     0.470077565    0.006208978    0.004176661    0.002134225    0.004594226    0.000990902    0.007867155    0.789227914
205	 243040	 49258	 5694704	 10	 38	 1	 5     0.470079026    0.006155291    0.004176964    0.002134407    0.004521125    0.000966867    0.007779379    0.791231570
206	 251210	 50894	 5945914	 10	 38	 1	 5     0.470080393    0.006101307    0.004177221    0.002134561    0.004447109    0.000945505    0.007696352    0.792753115
207	 259330	 52521	 6205244	 10	 38	 1	 5     0.470081700    0.006049693    0.004177451    0.002134697    0.004375807    0.000930252    0.007616089    0.794330637
208	 267290	 54118	 6472534	 10	 38	 1	 5     0.470082965    0.005997945    0.004177669    0.002134832    0.004303769    0.000917219    0.007537620    0.795734636
209	 275350	 55732	 6747884	 10	 38	 1	 5     0.470084157    0.005948414    0.004177829    0.002134936    0.004234310    0.000899012    0.007462884    0.797066494
210	 283010	 57272	 7030894	 10	 38	 1	 5     0.470085305    0.005899686    0.004178007    0.002135043    0.004165401    0.000890772    0.007390243    0.798307523
211	 311311	 57272	 7342205	 11	 49	 1	 6     0.470090154    0.005693788    0.003880883    0.002077450    0.004166289    0.000890924    0.007075102    0.804764118
212	 320474	 58949	 7662679	 11	 49	 1	 6     0.470091292    0.005644029    0.003881023    0.002077527    0.004097893    0.000864089    0.006999063    0.806397908
213	 328977	 60506	 7991656	 11	 49	 1	 6     0.470092347    0.005596615    0.003881138    0.002077596    0.004032229    0.000866774    0.006927813    0.807847338
214	 338525	 62248	 8330181	 11	 49	 1	 6     0.470093421    0.005551281    0.003881253    0.002077663    0.003968954    0.000843490    0.006854575    0.809865143
215	 347347	 63855	 8677528	 11	 49	 1	 6     0.470094434    0.005505628    0.003881357    0.002077723    0.003904742    0.000837429    0.006784749    0.811471123
216	 356510	 65529	 9034038	 11	 49	 1	 6     0.470095430    0.005460180    0.003881448    0.002077781    0.003840304    0.000826326    0.006715383    0.813085419
217	 388920	 65529	 9422958	 12	 54	 1	 6     0.470100317    0.005099716    0.003354980    0.001559795    0.003840730    0.000826367    0.006364042    0.801332878
218	 399180	 67244	 9822138	 12	 54	 1	 6     0.470101288    0.005052017    0.003355050    0.001559816    0.003777104    0.000809094    0.006291962    0.802931881
219	 409740	 69011	 10231878	 12	 54	 1	 6     0.470102213    0.005004809    0.003355104    0.001559822    0.003713677    0.000798964    0.006222483    0.804310656
220	 420504	 70811	 10652382	 12	 54	 1	 6     0.470103126    0.004959623    0.003355158    0.001559830    0.003652503    0.000780805    0.006153076    0.806039638


==> data/lshaped/criterionA/varth1_thX0.2_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.022629709    0.145571194    0.738866350
12	 48	 126	 529	 1	 1	 1	 0     0.447659704    0.105826493    0.063645195    0.063645195    0.084549015    0.022670643    0.143650961    0.736691857
13	 50	 130	 579	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.021020133    0.141697550    0.734246494
14	 52	 134	 631	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.021764284    0.139927543    0.735001853
15	 54	 138	 685	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.017221644    0.138001112    0.735890848
16	 58	 146	 743	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.020745477    0.136682244    0.741058589
17	 62	 156	 805	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.016839670    0.134287609    0.748593808
18	 64	 160	 869	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.015073605    0.133012693    0.750730257
19	 66	 164	 935	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.014961322    0.132003616    0.751612667
20	 68	 168	 1003	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.016398560    0.131043296    0.757258510
21	 71	 174	 1074	 1	 1	 1	 0     0.451828836    0.098378675    0.066861726    0.066861726    0.072165597    0.019079552    0.129944267    0.757083618
22	 77	 186	 1151	 1	 1	 1	 0     0.452367364    0.098188479    0.068120975    0.068120975    0.070714285    0.018064997    0.128056931    0.766756459
23	 82	 196	 1233	 1	 1	 1	 0     0.452864121    0.096991998    0.068200868    0.068200868    0.068964406    0.016156828    0.126288945    0.768016532
24	 86	 204	 1319	 1	 1	 1	 0     0.453223229    0.096326160    0.068285182    0.068285182    0.067940144    0.014100180    0.124994057    0.770645920
25	 172	 204	 1491	 2	 3	 1	 1     0.458566680    0.074711471    0.022131304    0.017503911    0.071358317    0.015969314    0.103689002    0.720534191
26	 178	 210	 1669	 2	 3	 1	 1     0.458975902    0.073668386    0.022633031    0.017729257    0.070105470    0.016789297    0.101862312    0.723215334
27	 184	 216	 1853	 2	 3	 1	 1     0.459471208    0.072519586    0.023185276    0.017791088    0.068713414    0.014367138    0.099604310    0.728076783
28	 188	 220	 2041	 2	 3	 1	 1     0.459775489    0.071517540    0.023370186    0.017805366    0.067591367    0.015654051    0.098190171    0.728357426
29	 196	 228	 2237	 2	 3	 1	 1     0.460171247    0.070029315    0.023422730    0.017757188    0.065996066    0.014549966    0.096318395    0.727060648
30	 202	 235	 2439	 2	 3	 1	 1     0.460463982    0.068970935    0.023524777    0.017767996    0.064834981    0.014551665    0.094909067    0.726705440
31	 208	 242	 2647	 2	 3	 1	 1     0.460766115    0.067947134    0.023570675    0.017747497    0.063727829    0.015305358    0.093431240    0.727242124
32	 216	 250	 2863	 2	 3	 1	 1     0.461131465    0.067018958    0.023857402    0.017995416    0.062628788    0.013566530    0.091611036    0.731559872
33	 220	 255	 3083	 2	 3	 1	 1     0.461376578    0.065853131    0.023870035    0.018009159    0.061374720    0.015727215    0.090368482    0.728717908
34	 230	 266	 3313	 2	 3	 1	 1     0.461731362    0.064470956    0.024041152    0.018218297    0.059820792    0.013494216    0.088537894    0.728173585
35	 238	 274	 3551	 2	 3	 1	 1     0.461972828    0.063298744    0.024019759    0.018174402    0.058564342    0.013681463    0.087269215    0.725327293
36	 246	 282	 3797	 2	 3	 1	 1     0.462244336    0.062304660    0.024128302    0.018316083    0.057442978    0.012055637    0.085819478    0.725996718
37	 250	 287	 4047	 2	 3	 1	 1     0.462426896    0.061366701    0.024135021    0.018334253    0.056421386    0.011301801    0.084830275    0.723405661
38	 254	 292	 4301	 2	 3	 1	 1     0.462592113    0.060698228    0.024190760    0.018352490    0.055669399    0.012977356    0.083924649    0.723246732
39	 260	 299	 4561	 2	 3	 1	 1     0.462810034    0.059740765    0.024242397    0.018357190    0.054600964    0.012949946    0.082714459    0.722252993
40	 266	 306	 4827	 2	 3	 1	 1     0.463009239    0.058802566    0.024299985    0.018424661    0.053546732    0.013204041    0.081592000    0.720690338
41	 274	 317	 5101	 2	 3	 1	 1     0.463243904    0.058005819    0.024297605    0.018422775    0.052671638    0.013541761    0.080248956    0.722823343
42	 286	 330	 5387	 2	 3	 1	 1     0.463507376    0.057253944    0.024380193    0.018505397    0.051803671    0.010612361    0.078712909    0.727376798
43	 290	 334	 5677	 2	 3	 1	 1     0.463647998    0.056679102    0.024385269    0.018512840    0.051165215    0.011029803    0.077880316    0.727771847
44	 296	 340	 5973	 2	 3	 1	 1     0.463822011    0.055756567    0.024445333    0.018583504    0.050112079    0.012979712    0.076837178    0.725645698
45	 308	 352	 6281	 2	 3	 1	 1     0.464032343    0.054747762    0.024475476    0.018599050    0.048972120    0.012570023    0.075556563    0.724593077
46	 322	 366	 6603	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.010045940    0.074189837    0.724496920
47	 332	 378	 6935	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.010801219    0.073349375    0.724255014
48	 352	 399	 7287	 2	 3	 1	 1     0.464543006    0.052551965    0.024573785    0.018645741    0.046452536    0.009853428    0.072350571    0.726351772
49	 362	 411	 7649	 2	 3	 1	 1     0.464675185    0.051960845    0.024599655    0.018648507    0.045768836    0.009898528    0.071496729    0.726758350
50	 378	 429	 8027	 2	 3	 1	 1     0.464813635    0.051488039    0.024622424    0.018651313    0.045218961    0.010213520    0.070591033    0.729384973
51	 392	 445	 8419	 2	 3	 1	 1     0.464955275    0.050962381    0.024647699    0.018662699    0.044605551    0.010641081    0.069652006    0.731671402
52	 406	 460	 8825	 2	 3	 1	 1     0.465107111    0.050300798    0.024644343    0.018660458    0.043850047    0.009249225    0.068630785    0.732918874
53	 418	 472	 9243	 2	 3	 1	 1     0.465219003    0.049785579    0.024674577    0.018679692    0.043240827    0.009416045    0.067868175    0.733562955
54	 434	 488	 9677	 2	 3	 1	 1     0.465355777    0.049059904    0.024685576    0.018705585    0.042396893    0.009215705    0.066923911    0.733069883
55	 450	 506	 10127	 2	 3	 1	 1     0.465469735    0.048514734    0.024707872    0.018719436    0.041751652    0.009073533    0.066126663    0.733663726
56	 474	 530	 10601	 2	 3	 1	 1     0.465566359    0.048136366    0.024741489    0.018759959    0.041291264    0.008937288    0.065442915    0.735547398
57	 494	 552	 11095	 2	 3	 1	 1     0.465678813    0.047659834    0.024766897    0.018781688    0.040719290    0.008885116    0.064637855    0.737336255
58	 514	 575	 11609	 2	 3	 1	 1     0.465791543    0.047224973    0.024824737    0.018801470    0.040173754    0.008644096    0.063820433    0.739966348
59	 538	 600	 12147	 2	 3	 1	 1     0.465896854    0.046831590    0.024874245    0.018827217    0.039679589    0.009580504    0.063047057    0.742803749
60	 576	 640	 12723	 2	 3	 1	 1     0.466018059    0.046332919    0.024946381    0.018858485    0.039043788    0.008887260    0.062144816    0.745563692
61	 604	 669	 13327	 2	 3	 1	 1     0.466130583    0.045904213    0.025015337    0.018879261    0.038489345    0.008932248    0.061295096    0.748905142
62	 636	 703	 13963	 2	 3	 1	 1     0.466257187    0.045453558    0.025147534    0.018912752    0.037863273    0.009044603    0.060324495    0.753484264
63	 664	 732	 14627	 2	 3	 1	 1     0.466373555    0.045037612    0.025202955    0.018917306    0.037325562    0.009042560    0.059418149    0.757977372
64	 696	 768	 15323	 2	 3	 1	 1     0.466476867    0.044504341    0.025216983    0.018923884    0.036670699    0.007803076    0.058601553    0.759439614
65	 714	 789	 16037	 2	 3	 1	 1     0.466549353    0.044039624    0.025230390    0.018927359    0.036095927    0.008190737    0.058021637    0.759020714
66	 740	 817	 16777	 2	 3	 1	 1     0.466632452    0.043633828    0.025260191    0.018949476    0.035578556    0.007553469    0.057349493    0.760840688
67	 764	 842	 17541	 2	 3	 1	 1     0.466721365    0.043186302    0.025305015    0.018986447    0.034995898    0.007746519    0.056621346    0.762721230
68	 788	 866	 18329	 2	 3	 1	 1     0.466812210    0.042651718    0.025322966    0.018995106    0.034320787    0.007510953    0.055867434    0.763445086
69	 816	 894	 19145	 2	 3	 1	 1     0.466889941    0.042246805    0.025375304    0.019033119    0.033777011    0.007408274    0.055214061    0.765145768
70	 842	 920	 19987	 2	 3	 1	 1     0.466970788    0.041793648    0.025415778    0.019063184    0.033177512    0.007365873    0.054526075    0.766489222
71	 866	 944	 20853	 2	 3	 1	 1     0.467046031    0.041376092    0.025433439    0.019082397    0.032636195    0.006773788    0.053877773    0.767962185
72	 886	 964	 21739	 2	 3	 1	 1     0.467106642    0.040972797    0.025452659    0.019105247    0.032108133    0.007116307    0.053349736    0.768003740
73	 914	 992	 22653	 2	 3	 1	 1     0.467182656    0.040533691    0.025476285    0.019133982    0.031526798    0.006940523    0.052679930    0.769433278
74	 940	 1020	 23593	 2	 3	 1	 1     0.467248475    0.040086295    0.025479379    0.019132263    0.030946927    0.006587269    0.052092921    0.769515222
75	 966	 1046	 24559	 2	 3	 1	 1     0.467313027    0.039734880    0.025502545    0.019157438    0.030470984    0.006832895    0.051510624    0.771391941
76	 996	 1076	 25555	 2	 3	 1	 1     0.467381807    0.039323158    0.025520133    0.019177075    0.029917113    0.006209871    0.050882765    0.772818828
77	 1016	 1098	 26571	 2	 3	 1	 1     0.467435423    0.038955316    0.025529741    0.019188537    0.029423612    0.006921172    0.050387849    0.773109333
78	 1048	 1132	 27619	 2	 3	 1	 1     0.467496409    0.038524527    0.025538545    0.019199767    0.028843056    0.006672765    0.049818843    0.773292278
79	 1084	 1170	 28703	 2	 3	 1	 1     0.467552349    0.038142857    0.025547055    0.019206142    0.028323586    0.006075657    0.049291079    0.773828820
80	 1110	 1200	 29813	 2	 3	 1	 1     0.467600323    0.037816380    0.025549445    0.019208066    0.027880180    0.005905239    0.048833875    0.774388258
81	 1136	 1226	 30949	 2	 3	 1	 1     0.467650383    0.037580972    0.025561274    0.019212215    0.027549061    0.005954244    0.048352138    0.777234968
82	 1160	 1250	 32109	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.006604225    0.047877860    0.777376274
83	 1202	 1294	 33311	 2	 3	 1	 1     0.467765251    0.036755481    0.025578395    0.019222340    0.026395285    0.005674032    0.047227950    0.778256956
84	 1236	 1328	 34547	 2	 3	 1	 1     0.467807575    0.036502133    0.025583838    0.019224690    0.026035993    0.005494276    0.046806864    0.779845718
85	 1262	 1356	 35809	 2	 3	 1	 1     0.467847217    0.036195474    0.025587877    0.019229789    0.025600251    0.005299899    0.046408954    0.779924350
86	 1294	 1389	 37103	 2	 3	 1	 1     0.467885440    0.035954194    0.025592246    0.019236321    0.025253535    0.005102708    0.046021998    0.781239321
87	 1941	 1389	 39044	 3	 6	 1	 2     0.468282074    0.031963956    0.019476285    0.016583863    0.025344995    0.005118263    0.041793641    0.764804286
88	 1989	 1424	 41033	 3	 6	 1	 2     0.468319215    0.031643915    0.019479302    0.016584850    0.024937805    0.005528035    0.041375387    0.764800456
89	 2061	 1472	 43094	 3	 6	 1	 2     0.468360200    0.031277771    0.019484451    0.016586606    0.024467430    0.005429977    0.040908828    0.764572646
90	 2127	 1518	 45221	 3	 6	 1	 2     0.468404831    0.030995178    0.019498367    0.016593908    0.024093874    0.005181049    0.040394599    0.767309955
91	 2214	 1577	 47435	 3	 6	 1	 2     0.468442488    0.030702234    0.019508101    0.016601133    0.023707829    0.004996288    0.039955539    0.768409963
92	 2283	 1628	 49718	 3	 6	 1	 2     0.468479610    0.030456001    0.019527353    0.016616730    0.023372002    0.004782452    0.039517901    0.770688734
93	 2349	 1677	 52067	 3	 6	 1	 2     0.468510710    0.030189075    0.019533792    0.016621931    0.023017629    0.004849958    0.039147466    0.771162949
94	 2439	 1739	 54506	 3	 6	 1	 2     0.468542142    0.029941839    0.019541001    0.016627327    0.022686185    0.004731822    0.038769455    0.772304861
95	 2514	 1792	 57020	 3	 6	 1	 2     0.468572488    0.029677281    0.019546377    0.016631034    0.022331148    0.004688002    0.038400949    0.772826775
96	 2604	 1852	 59624	 3	 6	 1	 2     0.468600623    0.029420960    0.019555249    0.016637631    0.021981472    0.004554857    0.038056083    0.773094806
97	 2694	 1915	 62318	 3	 6	 1	 2     0.468628148    0.029181867    0.019558306    0.016639753    0.021657655    0.004619506    0.037715620    0.773734249
98	 2790	 1982	 65108	 3	 6	 1	 2     0.468657059    0.028931739    0.019563371    0.016642783    0.021314785    0.004562939    0.037354664    0.774514791
99	 2907	 2068	 68015	 3	 6	 1	 2     0.468682743    0.028702661    0.019568613    0.016646470    0.020997908    0.004474389    0.037031009    0.775098011
100	 3012	 2139	 71027	 3	 6	 1	 2     0.468710491    0.028498958    0.019582703    0.016658254    0.020705274    0.004394066    0.036678125    0.777001515
101	 3132	 2221	 74159	 3	 6	 1	 2     0.468736489    0.028326359    0.019598255    0.016670311    0.020452164    0.004339832    0.036344370    0.779387810
102	 3261	 2307	 77420	 3	 6	 1	 2     0.468760642    0.028144954    0.019609756    0.016678856    0.020189005    0.004254508    0.036031510    0.781120593
103	 3408	 2407	 80828	 3	 6	 1	 2     0.468785366    0.027934447    0.019621680    0.016687476    0.019882731    0.004095104    0.035708410    0.782293228
104	 3552	 2507	 84380	 3	 6	 1	 2     0.468809447    0.027762954    0.019639312    0.016701646    0.019623430    0.004300951    0.035390839    0.784467239
105	 4736	 2507	 89116	 4	 8	 1	 2     0.469125127    0.022657317    0.011251237    0.008463614    0.019666309    0.004225179    0.030926124    0.732627129
106	 4956	 2617	 94072	 4	 8	 1	 2     0.469151476    0.022417161    0.011264515    0.008475602    0.019381430    0.004359107    0.030523791    0.734416031
107	 5184	 2732	 99256	 4	 8	 1	 2     0.469178517    0.022166162    0.011282974    0.008490649    0.019079655    0.004311954    0.030105300    0.736287692
108	 5420	 2854	 104676	 4	 8	 1	 2     0.469206489    0.021960738    0.011299135    0.008503546    0.018830920    0.004004507    0.029666146    0.740262584
109	 5612	 2952	 110288	 4	 8	 1	 2     0.469231443    0.021733277    0.011312680    0.008514391    0.018556902    0.003982969    0.029268790    0.742541018
110	 5800	 3048	 116088	 4	 8	 1	 2     0.469255609    0.021487463    0.011325251    0.008523808    0.018260607    0.004013021    0.028878761    0.744057646
111	 5996	 3149	 122084	 4	 8	 1	 2     0.469281483    0.021234842    0.011341829    0.008536701    0.017952199    0.003782683    0.028455214    0.746254878
112	 6172	 3238	 128256	 4	 8	 1	 2     0.469301581    0.021010944    0.011349443    0.008541522    0.017681910    0.003870407    0.028121793    0.747140992
113	 6384	 3349	 134640	 4	 8	 1	 2     0.469323925    0.020793451    0.011354853    0.008544506    0.017419384    0.003770909    0.027746410    0.749410503
114	 6568	 3444	 141208	 4	 8	 1	 2     0.469344365    0.020549738    0.011360128    0.008547918    0.017124229    0.003682010    0.027398475    0.750032198
115	 6768	 3547	 147976	 4	 8	 1	 2     0.469362433    0.020339504    0.011363792    0.008550215    0.016868897    0.003610080    0.027087191    0.750890125
116	 6968	 3648	 154944	 4	 8	 1	 2     0.469379918    0.020114951    0.011365989    0.008551290    0.016595950    0.003558069    0.026782498    0.751048346
117	 7180	 3754	 162124	 4	 8	 1	 2     0.469396611    0.019888683    0.011368867    0.008553271    0.016318964    0.003634676    0.026488326    0.750847112
118	 7404	 3870	 169528	 4	 8	 1	 2     0.469413906    0.019667549    0.011370884    0.008554543    0.016047289    0.003473163    0.026180042    0.751242060
119	 7608	 3974	 177136	 4	 8	 1	 2     0.469431234    0.019429976    0.011371976    0.008554933    0.015754432    0.003352735    0.025867473    0.751135444
120	 7796	 4070	 184932	 4	 8	 1	 2     0.469447506    0.019223532    0.011373745    0.008555884    0.015497811    0.003503590    0.025570462    0.751786668
121	 8048	 4196	 192980	 4	 8	 1	 2     0.469465863    0.019001185    0.011377946    0.008559581    0.015217995    0.003273229    0.025231186    0.753083322
122	 8248	 4297	 201228	 4	 8	 1	 2     0.469481577    0.018796871    0.011382491    0.008563382    0.014958652    0.003243519    0.024937082    0.753771878
123	 8456	 4402	 209684	 4	 8	 1	 2     0.469496999    0.018583940    0.011385751    0.008566095    0.014687665    0.003149568    0.024645034    0.754064276
124	 8704	 4526	 218388	 4	 8	 1	 2     0.469511064    0.018372890    0.011387709    0.008567805    0.014418154    0.003019356    0.024375616    0.753740540
125	 8932	 4643	 227320	 4	 8	 1	 2     0.469523834    0.018185953    0.011390104    0.008569904    0.014177250    0.003034080    0.024128385    0.753716148
126	 9152	 4756	 236472	 4	 8	 1	 2     0.469536693    0.018005606    0.011392053    0.008571422    0.013943565    0.003022773    0.023876846    0.754103211
127	 9400	 4884	 245872	 4	 8	 1	 2     0.469549963    0.017826031    0.011394539    0.008573289    0.013708824    0.002872013    0.023614438    0.754878461
128	 9616	 4995	 255488	 4	 8	 1	 2     0.469561569    0.017633544    0.011395798    0.008574185    0.013456510    0.002932556    0.023382532    0.754133200
129	 9884	 5134	 265372	 4	 8	 1	 2     0.469573225    0.017480109    0.011397608    0.008575548    0.013253254    0.002848493    0.023147255    0.755169830
130	 10136	 5262	 275508	 4	 8	 1	 2     0.469584231    0.017340321    0.011400242    0.008577488    0.013066032    0.002834688    0.022922911    0.756462423
131	 10400	 5396	 285908	 4	 8	 1	 2     0.469595873    0.017181917    0.011402550    0.008579184    0.012853020    0.002719539    0.022683157    0.757474665
132	 10688	 5540	 296596	 4	 8	 1	 2     0.469606619    0.017035090    0.011404319    0.008580800    0.012654477    0.002683023    0.022459583    0.758477575
133	 10988	 5698	 307584	 4	 8	 1	 2     0.469616280    0.016889266    0.011406277    0.008582067    0.012455687    0.002639158    0.022256654    0.758841179
134	 11292	 5853	 318876	 4	 8	 1	 2     0.469625683    0.016735315    0.011407880    0.008583221    0.012244633    0.002576220    0.022057374    0.758717480
135	 11640	 6032	 330516	 4	 8	 1	 2     0.469634812    0.016601674    0.011409531    0.008584290    0.012059776    0.002560902    0.021862126    0.759380624
136	 12004	 6217	 342520	 4	 8	 1	 2     0.469643788    0.016456056    0.011411127    0.008585575    0.011856979    0.002504327    0.021668444    0.759447961
137	 12428	 6435	 354948	 4	 8	 1	 2     0.469652168    0.016329319    0.011412769    0.008586808    0.011678843    0.002458541    0.021486047    0.759996442
138	 12852	 6661	 367800	 4	 8	 1	 2     0.469660324    0.016208484    0.011414197    0.008587754    0.011507869    0.002414622    0.021307027    0.760710706
139	 13288	 6886	 381088	 4	 8	 1	 2     0.469668164    0.016084317    0.011415736    0.008589003    0.011330765    0.002371599    0.021133503    0.761081457
140	 16610	 6886	 397698	 5	 13	 1	 3     0.469746752    0.014558277    0.009112397    0.005840534    0.011353750    0.002373774    0.019307988    0.754002777
141	 17165	 7110	 414863	 5	 13	 1	 3     0.469754529    0.014428233    0.009113602    0.005841253    0.011185534    0.002403329    0.019117836    0.754700115
142	 17830	 7381	 432693	 5	 13	 1	 3     0.469762426    0.014313833    0.009114996    0.005842354    0.011036424    0.002363618    0.018922796    0.756433286
143	 18520	 7660	 451213	 5	 13	 1	 3     0.469769788    0.014181600    0.009116284    0.005843208    0.010863293    0.002284979    0.018739156    0.756789689
144	 19210	 7940	 470423	 5	 13	 1	 3     0.469776785    0.014074798    0.009117986    0.005844306    0.010722046    0.002336608    0.018562925    0.758220894
145	 19995	 8269	 490418	 5	 13	 1	 3     0.469784383    0.013956571    0.009119691    0.005845562    0.010564899    0.002228781    0.018369611    0.759764086
146	 20770	 8585	 511188	 5	 13	 1	 3     0.469791046    0.013844359    0.009121306    0.005846806    0.010414800    0.002243084    0.018198414    0.760745388
147	 21620	 8926	 532808	 5	 13	 1	 3     0.469797818    0.013733692    0.009122975    0.005847984    0.010265750    0.002183634    0.018022751    0.762019694
148	 22495	 9278	 555303	 5	 13	 1	 3     0.469804383    0.013624470    0.009124847    0.005849394    0.010117478    0.002159744    0.017850816    0.763240771
149	 23440	 9663	 578743	 5	 13	 1	 3     0.469810847    0.013516865    0.009126967    0.005850860    0.009970161    0.002114999    0.017679855    0.764534824
150	 24440	 10064	 603183	 5	 13	 1	 3     0.469817346    0.013415823    0.009130022    0.005852507    0.009829903    0.002118351    0.017506304    0.766342410
151	 25475	 10482	 628658	 5	 13	 1	 3     0.469824097    0.013308985    0.009133313    0.005853977    0.009680479    0.002058728    0.017324173    0.768232047
152	 26460	 10881	 655118	 5	 13	 1	 3     0.469830568    0.013197417    0.009136276    0.005855185    0.009523669    0.002025188    0.017147803    0.769627291
153	 27455	 11281	 682573	 5	 13	 1	 3     0.469836741    0.013093785    0.009139304    0.005856532    0.009376585    0.002051729    0.016977825    0.771228664
154	 28485	 11702	 711058	 5	 13	 1	 3     0.469842910    0.013004756    0.009141953    0.005857925    0.009249236    0.001980660    0.016806239    0.773805266
155	 29495	 12113	 740553	 5	 13	 1	 3     0.469848832    0.012905324    0.009144212    0.005859231    0.009106633    0.001935474    0.016639862    0.775566775
156	 35394	 12113	 775947	 6	 15	 1	 3     0.469887569    0.011673534    0.007290633    0.004131601    0.009116911    0.001937875    0.015507472    0.752768316
157	 36546	 12500	 812493	 6	 15	 1	 3     0.469893099    0.011561407    0.007291428    0.004131951    0.008972246    0.001920543    0.015339014    0.753725573
158	 37734	 12903	 850227	 6	 15	 1	 3     0.469898376    0.011446017    0.007292391    0.004132412    0.008822263    0.001884491    0.015176498    0.754193520
159	 39000	 13328	 889227	 6	 15	 1	 3     0.469903439    0.011347251    0.007293406    0.004132867    0.008692890    0.001871099    0.015018920    0.755530427
160	 40260	 13753	 929487	 6	 15	 1	 3     0.469908457    0.011240373    0.007294375    0.004133304    0.008552080    0.001839867    0.014861075    0.756363359
161	 41412	 14140	 970899	 6	 15	 1	 3     0.469913227    0.011129510    0.007295079    0.004133618    0.008405226    0.001791164    0.014709479    0.756621653
162	 42648	 14552	 1013547	 6	 15	 1	 3     0.469917707    0.011030987    0.007295547    0.004133746    0.008273915    0.001767003    0.014565644    0.757329132
163	 43860	 14956	 1057407	 6	 15	 1	 3     0.469922280    0.010926801    0.007296035    0.004133919    0.008134055    0.001719766    0.014417362    0.757891821
164	 45048	 15358	 1102455	 6	 15	 1	 3     0.469926518    0.010829433    0.007296559    0.004134147    0.008002303    0.001733559    0.014278569    0.758439659
165	 46314	 15780	 1148769	 6	 15	 1	 3     0.469930981    0.010722075    0.007297037    0.004134309    0.007855962    0.001703382    0.014130924    0.758766719
166	 47616	 16222	 1196385	 6	 15	 1	 3     0.469935085    0.010630098    0.007297401    0.004134429    0.007729613    0.001681613    0.013993756    0.759631503
167	 48912	 16658	 1245297	 6	 15	 1	 3     0.469939015    0.010542881    0.007297876    0.004134623    0.007608769    0.001645604    0.013861148    0.760606653
168	 50172	 17082	 1295469	 6	 15	 1	 3     0.469942843    0.010448656    0.007298213    0.004134752    0.007477333    0.001600637    0.013730763    0.760966866
169	 51480	 17520	 1346949	 6	 15	 1	 3     0.469946554    0.010361938    0.007298538    0.004134852    0.007355345    0.001605678    0.013603161    0.761730192
170	 52812	 17965	 1399761	 6	 15	 1	 3     0.469950269    0.010278985    0.007299004    0.004135044    0.007237546    0.001539754    0.013474192    0.762864707
171	 61614	 17965	 1461375	 7	 18	 1	 3     0.469969662    0.009490187    0.006137721    0.004022027    0.007238234    0.001539838    0.012779900    0.742586960
172	 63175	 18418	 1524550	 7	 18	 1	 3     0.469973037    0.009396419    0.006138009    0.004022189    0.007114601    0.001536255    0.012655208    0.742494259
173	 64869	 18905	 1589419	 7	 18	 1	 3     0.469976415    0.009302814    0.006138275    0.004022377    0.006990274    0.001479734    0.012529104    0.742496379
174	 66528	 19382	 1655947	 7	 18	 1	 3     0.469979363    0.009214979    0.006138513    0.004022488    0.006872735    0.001480570    0.012418056    0.742062929
175	 68376	 19920	 1724323	 7	 18	 1	 3     0.469982488    0.009137549    0.006138736    0.004022543    0.006768362    0.001420738    0.012299209    0.742937967
176	 70035	 20397	 1794358	 7	 18	 1	 3     0.469985402    0.009057888    0.006138925    0.004022593    0.006660250    0.001392614    0.012187355    0.743220147
177	 71841	 20920	 1866199	 7	 18	 1	 3     0.469988207    0.008985578    0.006139161    0.004022682    0.006561350    0.001383273    0.012078703    0.743919080
178	 73626	 21435	 1939825	 7	 18	 1	 3     0.469990914    0.008915880    0.006139424    0.004022782    0.006465322    0.001345525    0.011972902    0.744671553
179	 75446	 21960	 2015271	 7	 18	 1	 3     0.469993388    0.008843681    0.006139634    0.004022905    0.006365185    0.001336685    0.011875382    0.744707048
180	 77483	 22553	 2092754	 7	 18	 1	 3     0.469995786    0.008772336    0.006139833    0.004023014    0.006265486    0.001320508    0.011780114    0.744673223
181	 79709	 23200	 2172463	 7	 18	 1	 3     0.469998194    0.008700536    0.006140029    0.004023115    0.006164363    0.001301656    0.011683619    0.744678175
182	 82096	 23891	 2254559	 7	 18	 1	 3     0.470000531    0.008634344    0.006140268    0.004023234    0.006070338    0.001282435    0.011589221    0.745032314
183	 93824	 23891	 2348383	 8	 19	 1	 3     0.470019203    0.007793513    0.004887126    0.003688151    0.006070819    0.001282488    0.010805463    0.721256754
184	 96680	 24613	 2445063	 8	 19	 1	 3     0.470021466    0.007720597    0.004887330    0.003688269    0.005976758    0.001262106    0.010706595    0.721106711
185	 99848	 25421	 2544911	 8	 19	 1	 3     0.470023610    0.007648604    0.004887516    0.003688379    0.005883309    0.001234349    0.010612030    0.720748402
186	 103200	 26268	 2648111	 8	 19	 1	 3     0.470025683    0.007581138    0.004887701    0.003688489    0.005795173    0.001235227    0.010519852    0.720650701
187	 106856	 27199	 2754967	 8	 19	 1	 3     0.470027784    0.007516578    0.004887887    0.003688610    0.005710298    0.001208693    0.010425526    0.720978308
188	 110600	 28143	 2865567	 8	 19	 1	 3     0.470029766    0.007456825    0.004888071    0.003688738    0.005631252    0.001188725    0.010335774    0.721457799
189	 114624	 29162	 2980191	 8	 19	 1	 3     0.470031640    0.007394281    0.004888220    0.003688820    0.005548036    0.001180092    0.010250234    0.721376780
190	 118904	 30248	 3099095	 8	 19	 1	 3     0.470033500    0.007333399    0.004888404    0.003688936    0.005466465    0.001171518    0.010164545    0.721468463
191	 123496	 31405	 3222591	 8	 19	 1	 3     0.470035326    0.007272373    0.004888600    0.003689047    0.005384143    0.001140000    0.010079772    0.721481890
192	 128168	 32583	 3350759	 8	 19	 1	 3     0.470037083    0.007216001    0.004888800    0.003689168    0.005307571    0.001128002    0.009997484    0.721781744
193	 133208	 33856	 3483967	 8	 19	 1	 3     0.470038806    0.007161708    0.004889036    0.003689309    0.005233296    0.001114910    0.009916159    0.722226066
194	 138584	 35209	 3622551	 8	 19	 1	 3     0.470040498    0.007110512    0.004889309    0.003689465    0.005162755    0.001093744    0.009835639    0.722933430
195	 144120	 36606	 3766671	 8	 19	 1	 3     0.470042118    0.007059710    0.004889558    0.003689588    0.005092321    0.001086993    0.009757897    0.723486826
196	 149832	 38041	 3916503	 8	 19	 1	 3     0.470043749    0.007007615    0.004889821    0.003689715    0.005019594    0.001061836    0.009679012    0.724001071
197	 155824	 39542	 4072327	 8	 19	 1	 3     0.470045339    0.006956686    0.004890109    0.003689841    0.004947960    0.001046779    0.009601487    0.724542549
198	 161960	 41081	 4234287	 8	 19	 1	 3     0.470046983    0.006904856    0.004890478    0.003689987    0.004874449    0.001039181    0.009520701    0.725246617
199	 182205	 41081	 4416492	 9	 28	 1	 4     0.470061468    0.006716244    0.004618844    0.003060989    0.004875881    0.001039726    0.008776446    0.765257817
200	 189522	 42712	 4606014	 9	 28	 1	 4     0.470063121    0.006663691    0.004619266    0.003061080    0.004802828    0.001014830    0.008687458    0.767047223
201	 196551	 44287	 4802565	 9	 28	 1	 4     0.470064671    0.006612915    0.004619613    0.003061176    0.004731789    0.001006624    0.008603166    0.768660619
202	 203625	 45878	 5006190	 9	 28	 1	 4     0.470066163    0.006562431    0.004619885    0.003061269    0.004660705    0.001001733    0.008521284    0.770122375
203	 211014	 47537	 5217204	 9	 28	 1	 4     0.470067595    0.006514598    0.004620157    0.003061397    0.004592835    0.000990543    0.008441870    0.771700786
204	 234460	 47537	 5451664	 10	 38	 1	 5     0.470077565    0.006208978    0.004176661    0.002134225    0.004594226    0.000990902    0.007867155    0.789227914
205	 243040	 49258	 5694704	 10	 38	 1	 5     0.470079026    0.006155291    0.004176964    0.002134407    0.004521125    0.000966867    0.007779379    0.791231570
206	 251210	 50894	 5945914	 10	 38	 1	 5     0.470080393    0.006101307    0.004177221    0.002134561    0.004447109    0.000945505    0.007696352    0.792753115
207	 259330	 52521	 6205244	 10	 38	 1	 5     0.470081700    0.006049693    0.004177451    0.002134697    0.004375807    0.000930252    0.007616089    0.794330637
208	 267290	 54118	 6472534	 10	 38	 1	 5     0.470082965    0.005997945    0.004177669    0.002134832    0.004303769    0.000917219    0.007537620    0.795734636
209	 275350	 55732	 6747884	 10	 38	 1	 5     0.470084157    0.005948414    0.004177829    0.002134936    0.004234310    0.000899012    0.007462884    0.797066494
210	 283010	 57272	 7030894	 10	 38	 1	 5     0.470085305    0.005899686    0.004178007    0.002135043    0.004165401    0.000890772    0.007390243    0.798307523
211	 311311	 57272	 7342205	 11	 49	 1	 6     0.470090154    0.005693788    0.003880883    0.002077450    0.004166289    0.000890924    0.007075102    0.804764118
212	 320474	 58949	 7662679	 11	 49	 1	 6     0.470091292    0.005644029    0.003881023    0.002077527    0.004097893    0.000864089    0.006999063    0.806397908
213	 328977	 60506	 7991656	 11	 49	 1	 6     0.470092347    0.005596615    0.003881138    0.002077596    0.004032229    0.000866774    0.006927813    0.807847338
214	 338525	 62248	 8330181	 11	 49	 1	 6     0.470093421    0.005551281    0.003881253    0.002077663    0.003968954    0.000843490    0.006854575    0.809865143
215	 347347	 63855	 8677528	 11	 49	 1	 6     0.470094434    0.005505628    0.003881357    0.002077723    0.003904742    0.000837429    0.006784749    0.811471123
216	 356510	 65529	 9034038	 11	 49	 1	 6     0.470095430    0.005460180    0.003881448    0.002077781    0.003840304    0.000826326    0.006715383    0.813085419
217	 388920	 65529	 9422958	 12	 54	 1	 6     0.470100317    0.005099716    0.003354980    0.001559795    0.003840730    0.000826367    0.006364042    0.801332878
218	 399180	 67244	 9822138	 12	 54	 1	 6     0.470101288    0.005052017    0.003355050    0.001559816    0.003777104    0.000809094    0.006291962    0.802931881
219	 409740	 69011	 10231878	 12	 54	 1	 6     0.470102213    0.005004809    0.003355104    0.001559822    0.003713677    0.000798964    0.006222483    0.804310656
220	 420504	 70811	 10652382	 12	 54	 1	 6     0.470103126    0.004959623    0.003355158    0.001559830    0.003652503    0.000780805    0.006153076    0.806039638


==> data/lshaped/criterionA/varth1_thX0.2_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.022629709    0.145571194    0.738866350
12	 48	 126	 529	 1	 1	 1	 0     0.447659704    0.105826493    0.063645195    0.063645195    0.084549015    0.022670643    0.143650961    0.736691857
13	 50	 130	 579	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.021020133    0.141697550    0.734246494
14	 52	 134	 631	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.021764284    0.139927543    0.735001853
15	 54	 138	 685	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.017221644    0.138001112    0.735890848
16	 58	 146	 743	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.020745477    0.136682244    0.741058589
17	 62	 156	 805	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.016839670    0.134287609    0.748593808
18	 64	 160	 869	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.015073605    0.133012693    0.750730257
19	 66	 164	 935	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.014961322    0.132003616    0.751612667
20	 68	 168	 1003	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.016398560    0.131043296    0.757258510
21	 71	 174	 1074	 1	 1	 1	 0     0.451828836    0.098378675    0.066861726    0.066861726    0.072165597    0.019079552    0.129944267    0.757083618
22	 77	 186	 1151	 1	 1	 1	 0     0.452367364    0.098188479    0.068120975    0.068120975    0.070714285    0.018064997    0.128056931    0.766756459
23	 82	 196	 1233	 1	 1	 1	 0     0.452864121    0.096991998    0.068200868    0.068200868    0.068964406    0.016156828    0.126288945    0.768016532
24	 86	 204	 1319	 1	 1	 1	 0     0.453223229    0.096326160    0.068285182    0.068285182    0.067940144    0.014100180    0.124994057    0.770645920
25	 172	 204	 1491	 2	 3	 1	 1     0.458566680    0.074711471    0.022131304    0.017503911    0.071358317    0.015969314    0.103689002    0.720534191
26	 178	 210	 1669	 2	 3	 1	 1     0.458975902    0.073668386    0.022633031    0.017729257    0.070105470    0.016789297    0.101862312    0.723215334
27	 184	 216	 1853	 2	 3	 1	 1     0.459471208    0.072519586    0.023185276    0.017791088    0.068713414    0.014367138    0.099604310    0.728076783
28	 188	 220	 2041	 2	 3	 1	 1     0.459775489    0.071517540    0.023370186    0.017805366    0.067591367    0.015654051    0.098190171    0.728357426
29	 196	 228	 2237	 2	 3	 1	 1     0.460171247    0.070029315    0.023422730    0.017757188    0.065996066    0.014549966    0.096318395    0.727060648
30	 202	 235	 2439	 2	 3	 1	 1     0.460463982    0.068970935    0.023524777    0.017767996    0.064834981    0.014551665    0.094909067    0.726705440
31	 208	 242	 2647	 2	 3	 1	 1     0.460766115    0.067947134    0.023570675    0.017747497    0.063727829    0.015305358    0.093431240    0.727242124
32	 216	 250	 2863	 2	 3	 1	 1     0.461131465    0.067018958    0.023857402    0.017995416    0.062628788    0.013566530    0.091611036    0.731559872
33	 220	 255	 3083	 2	 3	 1	 1     0.461376578    0.065853131    0.023870035    0.018009159    0.061374720    0.015727215    0.090368482    0.728717908
34	 230	 266	 3313	 2	 3	 1	 1     0.461731362    0.064470956    0.024041152    0.018218297    0.059820792    0.013494216    0.088537894    0.728173585
35	 238	 274	 3551	 2	 3	 1	 1     0.461972828    0.063298744    0.024019759    0.018174402    0.058564342    0.013681463    0.087269215    0.725327293
36	 246	 282	 3797	 2	 3	 1	 1     0.462244336    0.062304660    0.024128302    0.018316083    0.057442978    0.012055637    0.085819478    0.725996718
37	 250	 287	 4047	 2	 3	 1	 1     0.462426896    0.061366701    0.024135021    0.018334253    0.056421386    0.011301801    0.084830275    0.723405661
38	 254	 292	 4301	 2	 3	 1	 1     0.462592113    0.060698228    0.024190760    0.018352490    0.055669399    0.012977356    0.083924649    0.723246732
39	 260	 299	 4561	 2	 3	 1	 1     0.462810034    0.059740765    0.024242397    0.018357190    0.054600964    0.012949946    0.082714459    0.722252993
40	 266	 306	 4827	 2	 3	 1	 1     0.463009239    0.058802566    0.024299985    0.018424661    0.053546732    0.013204041    0.081592000    0.720690338
41	 274	 317	 5101	 2	 3	 1	 1     0.463243904    0.058005819    0.024297605    0.018422775    0.052671638    0.013541761    0.080248956    0.722823343
42	 286	 330	 5387	 2	 3	 1	 1     0.463507376    0.057253944    0.024380193    0.018505397    0.051803671    0.010612361    0.078712909    0.727376798
43	 290	 334	 5677	 2	 3	 1	 1     0.463647998    0.056679102    0.024385269    0.018512840    0.051165215    0.011029803    0.077880316    0.727771847
44	 296	 340	 5973	 2	 3	 1	 1     0.463822011    0.055756567    0.024445333    0.018583504    0.050112079    0.012979712    0.076837178    0.725645698
45	 308	 352	 6281	 2	 3	 1	 1     0.464032343    0.054747762    0.024475476    0.018599050    0.048972120    0.012570023    0.075556563    0.724593077
46	 322	 366	 6603	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.010045940    0.074189837    0.724496920
47	 332	 378	 6935	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.010801219    0.073349375    0.724255014
48	 352	 399	 7287	 2	 3	 1	 1     0.464543006    0.052551965    0.024573785    0.018645741    0.046452536    0.009853428    0.072350571    0.726351772
49	 362	 411	 7649	 2	 3	 1	 1     0.464675185    0.051960845    0.024599655    0.018648507    0.045768836    0.009898528    0.071496729    0.726758350
50	 378	 429	 8027	 2	 3	 1	 1     0.464813635    0.051488039    0.024622424    0.018651313    0.045218961    0.010213520    0.070591033    0.729384973
51	 392	 445	 8419	 2	 3	 1	 1     0.464955275    0.050962381    0.024647699    0.018662699    0.044605551    0.010641081    0.069652006    0.731671402
52	 406	 460	 8825	 2	 3	 1	 1     0.465107111    0.050300798    0.024644343    0.018660458    0.043850047    0.009249225    0.068630785    0.732918874
53	 418	 472	 9243	 2	 3	 1	 1     0.465219003    0.049785579    0.024674577    0.018679692    0.043240827    0.009416045    0.067868175    0.733562955
54	 434	 488	 9677	 2	 3	 1	 1     0.465355777    0.049059904    0.024685576    0.018705585    0.042396893    0.009215705    0.066923911    0.733069883
55	 450	 506	 10127	 2	 3	 1	 1     0.465469735    0.048514734    0.024707872    0.018719436    0.041751652    0.009073533    0.066126663    0.733663726
56	 474	 530	 10601	 2	 3	 1	 1     0.465566359    0.048136366    0.024741489    0.018759959    0.041291264    0.008937288    0.065442915    0.735547398
57	 494	 552	 11095	 2	 3	 1	 1     0.465678813    0.047659834    0.024766897    0.018781688    0.040719290    0.008885116    0.064637855    0.737336255
58	 514	 575	 11609	 2	 3	 1	 1     0.465791543    0.047224973    0.024824737    0.018801470    0.040173754    0.008644096    0.063820433    0.739966348
59	 538	 600	 12147	 2	 3	 1	 1     0.465896854    0.046831590    0.024874245    0.018827217    0.039679589    0.009580504    0.063047057    0.742803749
60	 576	 640	 12723	 2	 3	 1	 1     0.466018059    0.046332919    0.024946381    0.018858485    0.039043788    0.008887260    0.062144816    0.745563692
61	 604	 669	 13327	 2	 3	 1	 1     0.466130583    0.045904213    0.025015337    0.018879261    0.038489345    0.008932248    0.061295096    0.748905142
62	 636	 703	 13963	 2	 3	 1	 1     0.466257187    0.045453558    0.025147534    0.018912752    0.037863273    0.009044603    0.060324495    0.753484264
63	 664	 732	 14627	 2	 3	 1	 1     0.466373555    0.045037612    0.025202955    0.018917306    0.037325562    0.009042560    0.059418149    0.757977372
64	 696	 768	 15323	 2	 3	 1	 1     0.466476867    0.044504341    0.025216983    0.018923884    0.036670699    0.007803076    0.058601553    0.759439614
65	 714	 789	 16037	 2	 3	 1	 1     0.466549353    0.044039624    0.025230390    0.018927359    0.036095927    0.008190737    0.058021637    0.759020714
66	 740	 817	 16777	 2	 3	 1	 1     0.466632452    0.043633828    0.025260191    0.018949476    0.035578556    0.007553469    0.057349493    0.760840688
67	 764	 842	 17541	 2	 3	 1	 1     0.466721365    0.043186302    0.025305015    0.018986447    0.034995898    0.007746519    0.056621346    0.762721230
68	 788	 866	 18329	 2	 3	 1	 1     0.466812210    0.042651718    0.025322966    0.018995106    0.034320787    0.007510953    0.055867434    0.763445086
69	 816	 894	 19145	 2	 3	 1	 1     0.466889941    0.042246805    0.025375304    0.019033119    0.033777011    0.007408274    0.055214061    0.765145768
70	 842	 920	 19987	 2	 3	 1	 1     0.466970788    0.041793648    0.025415778    0.019063184    0.033177512    0.007365873    0.054526075    0.766489222
71	 866	 944	 20853	 2	 3	 1	 1     0.467046031    0.041376092    0.025433439    0.019082397    0.032636195    0.006773788    0.053877773    0.767962185
72	 886	 964	 21739	 2	 3	 1	 1     0.467106642    0.040972797    0.025452659    0.019105247    0.032108133    0.007116307    0.053349736    0.768003740
73	 914	 992	 22653	 2	 3	 1	 1     0.467182656    0.040533691    0.025476285    0.019133982    0.031526798    0.006940523    0.052679930    0.769433278
74	 940	 1020	 23593	 2	 3	 1	 1     0.467248475    0.040086295    0.025479379    0.019132263    0.030946927    0.006587269    0.052092921    0.769515222
75	 966	 1046	 24559	 2	 3	 1	 1     0.467313027    0.039734880    0.025502545    0.019157438    0.030470984    0.006832895    0.051510624    0.771391941
76	 996	 1076	 25555	 2	 3	 1	 1     0.467381807    0.039323158    0.025520133    0.019177075    0.029917113    0.006209871    0.050882765    0.772818828
77	 1016	 1098	 26571	 2	 3	 1	 1     0.467435423    0.038955316    0.025529741    0.019188537    0.029423612    0.006921172    0.050387849    0.773109333
78	 1048	 1132	 27619	 2	 3	 1	 1     0.467496409    0.038524527    0.025538545    0.019199767    0.028843056    0.006672765    0.049818843    0.773292278
79	 1084	 1170	 28703	 2	 3	 1	 1     0.467552349    0.038142857    0.025547055    0.019206142    0.028323586    0.006075657    0.049291079    0.773828820
80	 1110	 1200	 29813	 2	 3	 1	 1     0.467600323    0.037816380    0.025549445    0.019208066    0.027880180    0.005905239    0.048833875    0.774388258
81	 1136	 1226	 30949	 2	 3	 1	 1     0.467650383    0.037580972    0.025561274    0.019212215    0.027549061    0.005954244    0.048352138    0.777234968
82	 1160	 1250	 32109	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.006604225    0.047877860    0.777376274
83	 1202	 1294	 33311	 2	 3	 1	 1     0.467765251    0.036755481    0.025578395    0.019222340    0.026395285    0.005674032    0.047227950    0.778256956
84	 1236	 1328	 34547	 2	 3	 1	 1     0.467807575    0.036502133    0.025583838    0.019224690    0.026035993    0.005494276    0.046806864    0.779845718
85	 1262	 1356	 35809	 2	 3	 1	 1     0.467847217    0.036195474    0.025587877    0.019229789    0.025600251    0.005299899    0.046408954    0.779924350
86	 1294	 1389	 37103	 2	 3	 1	 1     0.467885440    0.035954194    0.025592246    0.019236321    0.025253535    0.005102708    0.046021998    0.781239321
87	 1941	 1389	 39044	 3	 6	 1	 2     0.468282074    0.031963956    0.019476285    0.016583863    0.025344995    0.005118263    0.041793641    0.764804286
88	 1989	 1424	 41033	 3	 6	 1	 2     0.468319215    0.031643915    0.019479302    0.016584850    0.024937805    0.005528035    0.041375387    0.764800456
89	 2061	 1472	 43094	 3	 6	 1	 2     0.468360200    0.031277771    0.019484451    0.016586606    0.024467430    0.005429977    0.040908828    0.764572646
90	 2127	 1518	 45221	 3	 6	 1	 2     0.468404831    0.030995178    0.019498367    0.016593908    0.024093874    0.005181049    0.040394599    0.767309955
91	 2214	 1577	 47435	 3	 6	 1	 2     0.468442488    0.030702234    0.019508101    0.016601133    0.023707829    0.004996288    0.039955539    0.768409963
92	 2283	 1628	 49718	 3	 6	 1	 2     0.468479610    0.030456001    0.019527353    0.016616730    0.023372002    0.004782452    0.039517901    0.770688734
93	 2349	 1677	 52067	 3	 6	 1	 2     0.468510710    0.030189075    0.019533792    0.016621931    0.023017629    0.004849958    0.039147466    0.771162949
94	 2439	 1739	 54506	 3	 6	 1	 2     0.468542142    0.029941839    0.019541001    0.016627327    0.022686185    0.004731822    0.038769455    0.772304861
95	 2514	 1792	 57020	 3	 6	 1	 2     0.468572488    0.029677281    0.019546377    0.016631034    0.022331148    0.004688002    0.038400949    0.772826775
96	 2604	 1852	 59624	 3	 6	 1	 2     0.468600623    0.029420960    0.019555249    0.016637631    0.021981472    0.004554857    0.038056083    0.773094806
97	 2694	 1915	 62318	 3	 6	 1	 2     0.468628148    0.029181867    0.019558306    0.016639753    0.021657655    0.004619506    0.037715620    0.773734249
98	 2790	 1982	 65108	 3	 6	 1	 2     0.468657059    0.028931739    0.019563371    0.016642783    0.021314785    0.004562939    0.037354664    0.774514791
99	 2907	 2068	 68015	 3	 6	 1	 2     0.468682743    0.028702661    0.019568613    0.016646470    0.020997908    0.004474389    0.037031009    0.775098011
100	 3012	 2139	 71027	 3	 6	 1	 2     0.468710491    0.028498958    0.019582703    0.016658254    0.020705274    0.004394066    0.036678125    0.777001515
101	 3132	 2221	 74159	 3	 6	 1	 2     0.468736489    0.028326359    0.019598255    0.016670311    0.020452164    0.004339832    0.036344370    0.779387810
102	 3261	 2307	 77420	 3	 6	 1	 2     0.468760642    0.028144954    0.019609756    0.016678856    0.020189005    0.004254508    0.036031510    0.781120593
103	 3408	 2407	 80828	 3	 6	 1	 2     0.468785366    0.027934447    0.019621680    0.016687476    0.019882731    0.004095104    0.035708410    0.782293228
104	 3552	 2507	 84380	 3	 6	 1	 2     0.468809447    0.027762954    0.019639312    0.016701646    0.019623430    0.004300951    0.035390839    0.784467239
105	 4736	 2507	 89116	 4	 8	 1	 2     0.469125127    0.022657317    0.011251237    0.008463614    0.019666309    0.004225179    0.030926124    0.732627129
106	 4956	 2617	 94072	 4	 8	 1	 2     0.469151476    0.022417161    0.011264515    0.008475602    0.019381430    0.004359107    0.030523791    0.734416031
107	 5184	 2732	 99256	 4	 8	 1	 2     0.469178517    0.022166162    0.011282974    0.008490649    0.019079655    0.004311954    0.030105300    0.736287692
108	 5420	 2854	 104676	 4	 8	 1	 2     0.469206489    0.021960738    0.011299135    0.008503546    0.018830920    0.004004507    0.029666146    0.740262584
109	 5612	 2952	 110288	 4	 8	 1	 2     0.469231443    0.021733277    0.011312680    0.008514391    0.018556902    0.003982969    0.029268790    0.742541018
110	 5800	 3048	 116088	 4	 8	 1	 2     0.469255609    0.021487463    0.011325251    0.008523808    0.018260607    0.004013021    0.028878761    0.744057646
111	 5996	 3149	 122084	 4	 8	 1	 2     0.469281483    0.021234842    0.011341829    0.008536701    0.017952199    0.003782683    0.028455214    0.746254878
112	 6172	 3238	 128256	 4	 8	 1	 2     0.469301581    0.021010944    0.011349443    0.008541522    0.017681910    0.003870407    0.028121793    0.747140992
113	 6384	 3349	 134640	 4	 8	 1	 2     0.469323925    0.020793451    0.011354853    0.008544506    0.017419384    0.003770909    0.027746410    0.749410503
114	 6568	 3444	 141208	 4	 8	 1	 2     0.469344365    0.020549738    0.011360128    0.008547918    0.017124229    0.003682010    0.027398475    0.750032198
115	 6768	 3547	 147976	 4	 8	 1	 2     0.469362433    0.020339504    0.011363792    0.008550215    0.016868897    0.003610080    0.027087191    0.750890125
116	 6968	 3648	 154944	 4	 8	 1	 2     0.469379918    0.020114951    0.011365989    0.008551290    0.016595950    0.003558069    0.026782498    0.751048346
117	 7180	 3754	 162124	 4	 8	 1	 2     0.469396611    0.019888683    0.011368867    0.008553271    0.016318964    0.003634676    0.026488326    0.750847112
118	 7404	 3870	 169528	 4	 8	 1	 2     0.469413906    0.019667549    0.011370884    0.008554543    0.016047289    0.003473163    0.026180042    0.751242060
119	 7608	 3974	 177136	 4	 8	 1	 2     0.469431234    0.019429976    0.011371976    0.008554933    0.015754432    0.003352735    0.025867473    0.751135444
120	 7796	 4070	 184932	 4	 8	 1	 2     0.469447506    0.019223532    0.011373745    0.008555884    0.015497811    0.003503590    0.025570462    0.751786668
121	 8048	 4196	 192980	 4	 8	 1	 2     0.469465863    0.019001185    0.011377946    0.008559581    0.015217995    0.003273229    0.025231186    0.753083322
122	 8248	 4297	 201228	 4	 8	 1	 2     0.469481577    0.018796871    0.011382491    0.008563382    0.014958652    0.003243519    0.024937082    0.753771878
123	 8456	 4402	 209684	 4	 8	 1	 2     0.469496999    0.018583940    0.011385751    0.008566095    0.014687665    0.003149568    0.024645034    0.754064276
124	 8704	 4526	 218388	 4	 8	 1	 2     0.469511064    0.018372890    0.011387709    0.008567805    0.014418154    0.003019356    0.024375616    0.753740540
125	 8932	 4643	 227320	 4	 8	 1	 2     0.469523834    0.018185953    0.011390104    0.008569904    0.014177250    0.003034080    0.024128385    0.753716148
126	 9152	 4756	 236472	 4	 8	 1	 2     0.469536693    0.018005606    0.011392053    0.008571422    0.013943565    0.003022773    0.023876846    0.754103211
127	 9400	 4884	 245872	 4	 8	 1	 2     0.469549963    0.017826031    0.011394539    0.008573289    0.013708824    0.002872013    0.023614438    0.754878461
128	 9616	 4995	 255488	 4	 8	 1	 2     0.469561569    0.017633544    0.011395798    0.008574185    0.013456510    0.002932556    0.023382532    0.754133200
129	 9884	 5134	 265372	 4	 8	 1	 2     0.469573225    0.017480109    0.011397608    0.008575548    0.013253254    0.002848493    0.023147255    0.755169830
130	 10136	 5262	 275508	 4	 8	 1	 2     0.469584231    0.017340321    0.011400242    0.008577488    0.013066032    0.002834688    0.022922911    0.756462423
131	 10400	 5396	 285908	 4	 8	 1	 2     0.469595873    0.017181917    0.011402550    0.008579184    0.012853020    0.002719539    0.022683157    0.757474665
132	 10688	 5540	 296596	 4	 8	 1	 2     0.469606619    0.017035090    0.011404319    0.008580800    0.012654477    0.002683023    0.022459583    0.758477575
133	 10988	 5698	 307584	 4	 8	 1	 2     0.469616280    0.016889266    0.011406277    0.008582067    0.012455687    0.002639158    0.022256654    0.758841179
134	 11292	 5853	 318876	 4	 8	 1	 2     0.469625683    0.016735315    0.011407880    0.008583221    0.012244633    0.002576220    0.022057374    0.758717480
135	 11640	 6032	 330516	 4	 8	 1	 2     0.469634812    0.016601674    0.011409531    0.008584290    0.012059776    0.002560902    0.021862126    0.759380624
136	 12004	 6217	 342520	 4	 8	 1	 2     0.469643788    0.016456056    0.011411127    0.008585575    0.011856979    0.002504327    0.021668444    0.759447961
137	 12428	 6435	 354948	 4	 8	 1	 2     0.469652168    0.016329319    0.011412769    0.008586808    0.011678843    0.002458541    0.021486047    0.759996442
138	 12852	 6661	 367800	 4	 8	 1	 2     0.469660324    0.016208484    0.011414197    0.008587754    0.011507869    0.002414622    0.021307027    0.760710706
139	 13288	 6886	 381088	 4	 8	 1	 2     0.469668164    0.016084317    0.011415736    0.008589003    0.011330765    0.002371599    0.021133503    0.761081457
140	 16610	 6886	 397698	 5	 13	 1	 3     0.469746752    0.014558277    0.009112397    0.005840534    0.011353750    0.002373774    0.019307988    0.754002777
141	 17165	 7110	 414863	 5	 13	 1	 3     0.469754529    0.014428233    0.009113602    0.005841253    0.011185534    0.002403329    0.019117836    0.754700115
142	 17830	 7381	 432693	 5	 13	 1	 3     0.469762426    0.014313833    0.009114996    0.005842354    0.011036424    0.002363618    0.018922796    0.756433286
143	 18520	 7660	 451213	 5	 13	 1	 3     0.469769788    0.014181600    0.009116284    0.005843208    0.010863293    0.002284979    0.018739156    0.756789689
144	 19210	 7940	 470423	 5	 13	 1	 3     0.469776785    0.014074798    0.009117986    0.005844306    0.010722046    0.002336608    0.018562925    0.758220894
145	 19995	 8269	 490418	 5	 13	 1	 3     0.469784383    0.013956571    0.009119691    0.005845562    0.010564899    0.002228781    0.018369611    0.759764086
146	 20770	 8585	 511188	 5	 13	 1	 3     0.469791046    0.013844359    0.009121306    0.005846806    0.010414800    0.002243084    0.018198414    0.760745388
147	 21620	 8926	 532808	 5	 13	 1	 3     0.469797818    0.013733692    0.009122975    0.005847984    0.010265750    0.002183634    0.018022751    0.762019694
148	 22495	 9278	 555303	 5	 13	 1	 3     0.469804383    0.013624470    0.009124847    0.005849394    0.010117478    0.002159744    0.017850816    0.763240771
149	 23440	 9663	 578743	 5	 13	 1	 3     0.469810847    0.013516865    0.009126967    0.005850860    0.009970161    0.002114999    0.017679855    0.764534824
150	 24440	 10064	 603183	 5	 13	 1	 3     0.469817346    0.013415823    0.009130022    0.005852507    0.009829903    0.002118351    0.017506304    0.766342410
151	 25475	 10482	 628658	 5	 13	 1	 3     0.469824097    0.013308985    0.009133313    0.005853977    0.009680479    0.002058728    0.017324173    0.768232047
152	 26460	 10881	 655118	 5	 13	 1	 3     0.469830568    0.013197417    0.009136276    0.005855185    0.009523669    0.002025188    0.017147803    0.769627291
153	 27455	 11281	 682573	 5	 13	 1	 3     0.469836741    0.013093785    0.009139304    0.005856532    0.009376585    0.002051729    0.016977825    0.771228664
154	 28485	 11702	 711058	 5	 13	 1	 3     0.469842910    0.013004756    0.009141953    0.005857925    0.009249236    0.001980660    0.016806239    0.773805266
155	 29495	 12113	 740553	 5	 13	 1	 3     0.469848832    0.012905324    0.009144212    0.005859231    0.009106633    0.001935474    0.016639862    0.775566775
156	 35394	 12113	 775947	 6	 15	 1	 3     0.469887569    0.011673534    0.007290633    0.004131601    0.009116911    0.001937875    0.015507472    0.752768316
157	 36546	 12500	 812493	 6	 15	 1	 3     0.469893099    0.011561407    0.007291428    0.004131951    0.008972246    0.001920543    0.015339014    0.753725573
158	 37734	 12903	 850227	 6	 15	 1	 3     0.469898376    0.011446017    0.007292391    0.004132412    0.008822263    0.001884491    0.015176498    0.754193520
159	 39000	 13328	 889227	 6	 15	 1	 3     0.469903439    0.011347251    0.007293406    0.004132867    0.008692890    0.001871099    0.015018920    0.755530427
160	 40260	 13753	 929487	 6	 15	 1	 3     0.469908457    0.011240373    0.007294375    0.004133304    0.008552080    0.001839867    0.014861075    0.756363359
161	 41412	 14140	 970899	 6	 15	 1	 3     0.469913227    0.011129510    0.007295079    0.004133618    0.008405226    0.001791164    0.014709479    0.756621653
162	 42648	 14552	 1013547	 6	 15	 1	 3     0.469917707    0.011030987    0.007295547    0.004133746    0.008273915    0.001767003    0.014565644    0.757329132
163	 43860	 14956	 1057407	 6	 15	 1	 3     0.469922280    0.010926801    0.007296035    0.004133919    0.008134055    0.001719766    0.014417362    0.757891821
164	 45048	 15358	 1102455	 6	 15	 1	 3     0.469926518    0.010829433    0.007296559    0.004134147    0.008002303    0.001733559    0.014278569    0.758439659
165	 46314	 15780	 1148769	 6	 15	 1	 3     0.469930981    0.010722075    0.007297037    0.004134309    0.007855962    0.001703382    0.014130924    0.758766719
166	 47616	 16222	 1196385	 6	 15	 1	 3     0.469935085    0.010630098    0.007297401    0.004134429    0.007729613    0.001681613    0.013993756    0.759631503
167	 48912	 16658	 1245297	 6	 15	 1	 3     0.469939015    0.010542881    0.007297876    0.004134623    0.007608769    0.001645604    0.013861148    0.760606653
168	 50172	 17082	 1295469	 6	 15	 1	 3     0.469942843    0.010448656    0.007298213    0.004134752    0.007477333    0.001600637    0.013730763    0.760966866
169	 51480	 17520	 1346949	 6	 15	 1	 3     0.469946554    0.010361938    0.007298538    0.004134852    0.007355345    0.001605678    0.013603161    0.761730192
170	 52812	 17965	 1399761	 6	 15	 1	 3     0.469950269    0.010278985    0.007299004    0.004135044    0.007237546    0.001539754    0.013474192    0.762864707
171	 61614	 17965	 1461375	 7	 18	 1	 3     0.469969662    0.009490187    0.006137721    0.004022027    0.007238234    0.001539838    0.012779900    0.742586960
172	 63175	 18418	 1524550	 7	 18	 1	 3     0.469973037    0.009396419    0.006138009    0.004022189    0.007114601    0.001536255    0.012655208    0.742494259
173	 64869	 18905	 1589419	 7	 18	 1	 3     0.469976415    0.009302814    0.006138275    0.004022377    0.006990274    0.001479734    0.012529104    0.742496379
174	 66528	 19382	 1655947	 7	 18	 1	 3     0.469979363    0.009214979    0.006138513    0.004022488    0.006872735    0.001480570    0.012418056    0.742062929
175	 68376	 19920	 1724323	 7	 18	 1	 3     0.469982488    0.009137549    0.006138736    0.004022543    0.006768362    0.001420738    0.012299209    0.742937967
176	 70035	 20397	 1794358	 7	 18	 1	 3     0.469985402    0.009057888    0.006138925    0.004022593    0.006660250    0.001392614    0.012187355    0.743220147
177	 71841	 20920	 1866199	 7	 18	 1	 3     0.469988207    0.008985578    0.006139161    0.004022682    0.006561350    0.001383273    0.012078703    0.743919080
178	 73626	 21435	 1939825	 7	 18	 1	 3     0.469990914    0.008915880    0.006139424    0.004022782    0.006465322    0.001345525    0.011972902    0.744671553
179	 75446	 21960	 2015271	 7	 18	 1	 3     0.469993388    0.008843681    0.006139634    0.004022905    0.006365185    0.001336685    0.011875382    0.744707048
180	 77483	 22553	 2092754	 7	 18	 1	 3     0.469995786    0.008772336    0.006139833    0.004023014    0.006265486    0.001320508    0.011780114    0.744673223
181	 79709	 23200	 2172463	 7	 18	 1	 3     0.469998194    0.008700536    0.006140029    0.004023115    0.006164363    0.001301656    0.011683619    0.744678175
182	 82096	 23891	 2254559	 7	 18	 1	 3     0.470000531    0.008634344    0.006140268    0.004023234    0.006070338    0.001282435    0.011589221    0.745032314
183	 93824	 23891	 2348383	 8	 19	 1	 3     0.470019203    0.007793513    0.004887126    0.003688151    0.006070819    0.001282488    0.010805463    0.721256754
184	 96680	 24613	 2445063	 8	 19	 1	 3     0.470021466    0.007720597    0.004887330    0.003688269    0.005976758    0.001262106    0.010706595    0.721106711
185	 99848	 25421	 2544911	 8	 19	 1	 3     0.470023610    0.007648604    0.004887516    0.003688379    0.005883309    0.001234349    0.010612030    0.720748402
186	 103200	 26268	 2648111	 8	 19	 1	 3     0.470025683    0.007581138    0.004887701    0.003688489    0.005795173    0.001235227    0.010519852    0.720650701
187	 106856	 27199	 2754967	 8	 19	 1	 3     0.470027784    0.007516578    0.004887887    0.003688610    0.005710298    0.001208693    0.010425526    0.720978308
188	 110600	 28143	 2865567	 8	 19	 1	 3     0.470029766    0.007456825    0.004888071    0.003688738    0.005631252    0.001188725    0.010335774    0.721457799
189	 114624	 29162	 2980191	 8	 19	 1	 3     0.470031640    0.007394281    0.004888220    0.003688820    0.005548036    0.001180092    0.010250234    0.721376780
190	 118904	 30248	 3099095	 8	 19	 1	 3     0.470033500    0.007333399    0.004888404    0.003688936    0.005466465    0.001171518    0.010164545    0.721468463
191	 123496	 31405	 3222591	 8	 19	 1	 3     0.470035326    0.007272373    0.004888600    0.003689047    0.005384143    0.001140000    0.010079772    0.721481890
192	 128168	 32583	 3350759	 8	 19	 1	 3     0.470037083    0.007216001    0.004888800    0.003689168    0.005307571    0.001128002    0.009997484    0.721781744
193	 133208	 33856	 3483967	 8	 19	 1	 3     0.470038806    0.007161708    0.004889036    0.003689309    0.005233296    0.001114910    0.009916159    0.722226066
194	 138584	 35209	 3622551	 8	 19	 1	 3     0.470040498    0.007110512    0.004889309    0.003689465    0.005162755    0.001093744    0.009835639    0.722933430
195	 144120	 36606	 3766671	 8	 19	 1	 3     0.470042118    0.007059710    0.004889558    0.003689588    0.005092321    0.001086993    0.009757897    0.723486826
196	 149832	 38041	 3916503	 8	 19	 1	 3     0.470043749    0.007007615    0.004889821    0.003689715    0.005019594    0.001061836    0.009679012    0.724001071
197	 155824	 39542	 4072327	 8	 19	 1	 3     0.470045339    0.006956686    0.004890109    0.003689841    0.004947960    0.001046779    0.009601487    0.724542549
198	 161960	 41081	 4234287	 8	 19	 1	 3     0.470046983    0.006904856    0.004890478    0.003689987    0.004874449    0.001039181    0.009520701    0.725246617
199	 182205	 41081	 4416492	 9	 28	 1	 4     0.470061468    0.006716244    0.004618844    0.003060989    0.004875881    0.001039726    0.008776446    0.765257817
200	 189522	 42712	 4606014	 9	 28	 1	 4     0.470063121    0.006663691    0.004619266    0.003061080    0.004802828    0.001014830    0.008687458    0.767047223
201	 196551	 44287	 4802565	 9	 28	 1	 4     0.470064671    0.006612915    0.004619613    0.003061176    0.004731789    0.001006624    0.008603166    0.768660619
202	 203625	 45878	 5006190	 9	 28	 1	 4     0.470066163    0.006562431    0.004619885    0.003061269    0.004660705    0.001001733    0.008521284    0.770122375
203	 211014	 47537	 5217204	 9	 28	 1	 4     0.470067595    0.006514598    0.004620157    0.003061397    0.004592835    0.000990543    0.008441870    0.771700786
204	 234460	 47537	 5451664	 10	 38	 1	 5     0.470077565    0.006208978    0.004176661    0.002134225    0.004594226    0.000990902    0.007867155    0.789227914
205	 243040	 49258	 5694704	 10	 38	 1	 5     0.470079026    0.006155291    0.004176964    0.002134407    0.004521125    0.000966867    0.007779379    0.791231570
206	 251210	 50894	 5945914	 10	 38	 1	 5     0.470080393    0.006101307    0.004177221    0.002134561    0.004447109    0.000945505    0.007696352    0.792753115
207	 259330	 52521	 6205244	 10	 38	 1	 5     0.470081700    0.006049693    0.004177451    0.002134697    0.004375807    0.000930252    0.007616089    0.794330637
208	 267290	 54118	 6472534	 10	 38	 1	 5     0.470082965    0.005997945    0.004177669    0.002134832    0.004303769    0.000917219    0.007537620    0.795734636
209	 275350	 55732	 6747884	 10	 38	 1	 5     0.470084157    0.005948414    0.004177829    0.002134936    0.004234310    0.000899012    0.007462884    0.797066494
210	 283010	 57272	 7030894	 10	 38	 1	 5     0.470085305    0.005899686    0.004178007    0.002135043    0.004165401    0.000890772    0.007390243    0.798307523
211	 311311	 57272	 7342205	 11	 49	 1	 6     0.470090154    0.005693788    0.003880883    0.002077450    0.004166289    0.000890924    0.007075102    0.804764118
212	 320474	 58949	 7662679	 11	 49	 1	 6     0.470091292    0.005644029    0.003881023    0.002077527    0.004097893    0.000864089    0.006999063    0.806397908
213	 328977	 60506	 7991656	 11	 49	 1	 6     0.470092347    0.005596615    0.003881138    0.002077596    0.004032229    0.000866774    0.006927813    0.807847338
214	 338525	 62248	 8330181	 11	 49	 1	 6     0.470093421    0.005551281    0.003881253    0.002077663    0.003968954    0.000843490    0.006854575    0.809865143
215	 347347	 63855	 8677528	 11	 49	 1	 6     0.470094434    0.005505628    0.003881357    0.002077723    0.003904742    0.000837429    0.006784749    0.811471123
216	 356510	 65529	 9034038	 11	 49	 1	 6     0.470095430    0.005460180    0.003881448    0.002077781    0.003840304    0.000826326    0.006715383    0.813085419
217	 388920	 65529	 9422958	 12	 54	 2	 6     0.470100317    0.005099716    0.003354980    0.002061895    0.003840730    0.000826367    0.006364042    0.801332878
218	 399180	 67244	 9822138	 12	 54	 2	 6     0.470101288    0.005052017    0.003355050    0.002061929    0.003777104    0.000809094    0.006291962    0.802931881
219	 409740	 69011	 10231878	 12	 54	 2	 6     0.470102213    0.005004809    0.003355104    0.002061949    0.003713677    0.000798964    0.006222483    0.804310656
220	 420504	 70811	 10652382	 12	 54	 2	 6     0.470103126    0.004959623    0.003355158    0.002061972    0.003652503    0.000780805    0.006153076    0.806039638


==> data/lshaped/criterionA/varth1_thX0.2_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.022629709    0.145571194    0.738866350
12	 48	 126	 529	 1	 1	 1	 0     0.447659704    0.105826493    0.063645195    0.063645195    0.084549015    0.022670643    0.143650961    0.736691857
13	 50	 130	 579	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.021020133    0.141697550    0.734246494
14	 52	 134	 631	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.021764284    0.139927543    0.735001853
15	 54	 138	 685	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.017221644    0.138001112    0.735890848
16	 58	 146	 743	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.020745477    0.136682244    0.741058589
17	 62	 156	 805	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.016839670    0.134287609    0.748593808
18	 64	 160	 869	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.015073605    0.133012693    0.750730257
19	 66	 164	 935	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.014961322    0.132003616    0.751612667
20	 68	 168	 1003	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.016398560    0.131043296    0.757258510
21	 71	 174	 1074	 1	 1	 1	 0     0.451828836    0.098378675    0.066861726    0.066861726    0.072165597    0.019079552    0.129944267    0.757083618
22	 77	 186	 1151	 1	 1	 1	 0     0.452367364    0.098188479    0.068120975    0.068120975    0.070714285    0.018064997    0.128056931    0.766756459
23	 82	 196	 1233	 1	 1	 1	 0     0.452864121    0.096991998    0.068200868    0.068200868    0.068964406    0.016156828    0.126288945    0.768016532
24	 86	 204	 1319	 1	 1	 1	 0     0.453223229    0.096326160    0.068285182    0.068285182    0.067940144    0.014100180    0.124994057    0.770645920
25	 172	 204	 1491	 2	 3	 1	 1     0.458566680    0.074711471    0.022131304    0.017503911    0.071358317    0.015969314    0.103689002    0.720534191
26	 178	 210	 1669	 2	 3	 1	 1     0.458975902    0.073668386    0.022633031    0.017729257    0.070105470    0.016789297    0.101862312    0.723215334
27	 184	 216	 1853	 2	 3	 1	 1     0.459471208    0.072519586    0.023185276    0.017791088    0.068713414    0.014367138    0.099604310    0.728076783
28	 188	 220	 2041	 2	 3	 1	 1     0.459775489    0.071517540    0.023370186    0.017805366    0.067591367    0.015654051    0.098190171    0.728357426
29	 196	 228	 2237	 2	 3	 1	 1     0.460171247    0.070029315    0.023422730    0.017757188    0.065996066    0.014549966    0.096318395    0.727060648
30	 202	 235	 2439	 2	 3	 1	 1     0.460463982    0.068970935    0.023524777    0.017767996    0.064834981    0.014551665    0.094909067    0.726705440
31	 208	 242	 2647	 2	 3	 1	 1     0.460766115    0.067947134    0.023570675    0.017747497    0.063727829    0.015305358    0.093431240    0.727242124
32	 216	 250	 2863	 2	 3	 1	 1     0.461131465    0.067018958    0.023857402    0.017995416    0.062628788    0.013566530    0.091611036    0.731559872
33	 220	 255	 3083	 2	 3	 1	 1     0.461376578    0.065853131    0.023870035    0.018009159    0.061374720    0.015727215    0.090368482    0.728717908
34	 230	 266	 3313	 2	 3	 1	 1     0.461731362    0.064470956    0.024041152    0.018218297    0.059820792    0.013494216    0.088537894    0.728173585
35	 238	 274	 3551	 2	 3	 1	 1     0.461972828    0.063298744    0.024019759    0.018174402    0.058564342    0.013681463    0.087269215    0.725327293
36	 246	 282	 3797	 2	 3	 1	 1     0.462244336    0.062304660    0.024128302    0.018316083    0.057442978    0.012055637    0.085819478    0.725996718
37	 250	 287	 4047	 2	 3	 1	 1     0.462426896    0.061366701    0.024135021    0.018334253    0.056421386    0.011301801    0.084830275    0.723405661
38	 254	 292	 4301	 2	 3	 1	 1     0.462592113    0.060698228    0.024190760    0.018352490    0.055669399    0.012977356    0.083924649    0.723246732
39	 260	 299	 4561	 2	 3	 1	 1     0.462810034    0.059740765    0.024242397    0.018357190    0.054600964    0.012949946    0.082714459    0.722252993
40	 266	 306	 4827	 2	 3	 1	 1     0.463009239    0.058802566    0.024299985    0.018424661    0.053546732    0.013204041    0.081592000    0.720690338
41	 274	 317	 5101	 2	 3	 1	 1     0.463243904    0.058005819    0.024297605    0.018422775    0.052671638    0.013541761    0.080248956    0.722823343
42	 286	 330	 5387	 2	 3	 1	 1     0.463507376    0.057253944    0.024380193    0.018505397    0.051803671    0.010612361    0.078712909    0.727376798
43	 290	 334	 5677	 2	 3	 1	 1     0.463647998    0.056679102    0.024385269    0.018512840    0.051165215    0.011029803    0.077880316    0.727771847
44	 296	 340	 5973	 2	 3	 1	 1     0.463822011    0.055756567    0.024445333    0.018583504    0.050112079    0.012979712    0.076837178    0.725645698
45	 308	 352	 6281	 2	 3	 1	 1     0.464032343    0.054747762    0.024475476    0.018599050    0.048972120    0.012570023    0.075556563    0.724593077
46	 322	 366	 6603	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.010045940    0.074189837    0.724496920
47	 332	 378	 6935	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.010801219    0.073349375    0.724255014
48	 352	 399	 7287	 2	 3	 1	 1     0.464543006    0.052551965    0.024573785    0.018645741    0.046452536    0.009853428    0.072350571    0.726351772
49	 362	 411	 7649	 2	 3	 1	 1     0.464675185    0.051960845    0.024599655    0.018648507    0.045768836    0.009898528    0.071496729    0.726758350
50	 378	 429	 8027	 2	 3	 1	 1     0.464813635    0.051488039    0.024622424    0.018651313    0.045218961    0.010213520    0.070591033    0.729384973
51	 392	 445	 8419	 2	 3	 1	 1     0.464955275    0.050962381    0.024647699    0.018662699    0.044605551    0.010641081    0.069652006    0.731671402
52	 406	 460	 8825	 2	 3	 1	 1     0.465107111    0.050300798    0.024644343    0.018660458    0.043850047    0.009249225    0.068630785    0.732918874
53	 418	 472	 9243	 2	 3	 1	 1     0.465219003    0.049785579    0.024674577    0.018679692    0.043240827    0.009416045    0.067868175    0.733562955
54	 434	 488	 9677	 2	 3	 1	 1     0.465355777    0.049059904    0.024685576    0.018705585    0.042396893    0.009215705    0.066923911    0.733069883
55	 450	 506	 10127	 2	 3	 1	 1     0.465469735    0.048514734    0.024707872    0.018719436    0.041751652    0.009073533    0.066126663    0.733663726
56	 474	 530	 10601	 2	 3	 1	 1     0.465566359    0.048136366    0.024741489    0.018759959    0.041291264    0.008937288    0.065442915    0.735547398
57	 494	 552	 11095	 2	 3	 1	 1     0.465678813    0.047659834    0.024766897    0.018781688    0.040719290    0.008885116    0.064637855    0.737336255
58	 514	 575	 11609	 2	 3	 1	 1     0.465791543    0.047224973    0.024824737    0.018801470    0.040173754    0.008644096    0.063820433    0.739966348
59	 538	 600	 12147	 2	 3	 1	 1     0.465896854    0.046831590    0.024874245    0.018827217    0.039679589    0.009580504    0.063047057    0.742803749
60	 576	 640	 12723	 2	 3	 1	 1     0.466018059    0.046332919    0.024946381    0.018858485    0.039043788    0.008887260    0.062144816    0.745563692
61	 604	 669	 13327	 2	 3	 1	 1     0.466130583    0.045904213    0.025015337    0.018879261    0.038489345    0.008932248    0.061295096    0.748905142
62	 636	 703	 13963	 2	 3	 1	 1     0.466257187    0.045453558    0.025147534    0.018912752    0.037863273    0.009044603    0.060324495    0.753484264
63	 664	 732	 14627	 2	 3	 1	 1     0.466373555    0.045037612    0.025202955    0.018917306    0.037325562    0.009042560    0.059418149    0.757977372
64	 696	 768	 15323	 2	 3	 1	 1     0.466476867    0.044504341    0.025216983    0.018923884    0.036670699    0.007803076    0.058601553    0.759439614
65	 714	 789	 16037	 2	 3	 1	 1     0.466549353    0.044039624    0.025230390    0.018927359    0.036095927    0.008190737    0.058021637    0.759020714
66	 740	 817	 16777	 2	 3	 1	 1     0.466632452    0.043633828    0.025260191    0.018949476    0.035578556    0.007553469    0.057349493    0.760840688
67	 764	 842	 17541	 2	 3	 1	 1     0.466721365    0.043186302    0.025305015    0.018986447    0.034995898    0.007746519    0.056621346    0.762721230
68	 788	 866	 18329	 2	 3	 1	 1     0.466812210    0.042651718    0.025322966    0.018995106    0.034320787    0.007510953    0.055867434    0.763445086
69	 816	 894	 19145	 2	 3	 1	 1     0.466889941    0.042246805    0.025375304    0.019033119    0.033777011    0.007408274    0.055214061    0.765145768
70	 842	 920	 19987	 2	 3	 1	 1     0.466970788    0.041793648    0.025415778    0.019063184    0.033177512    0.007365873    0.054526075    0.766489222
71	 866	 944	 20853	 2	 3	 1	 1     0.467046031    0.041376092    0.025433439    0.019082397    0.032636195    0.006773788    0.053877773    0.767962185
72	 886	 964	 21739	 2	 3	 1	 1     0.467106642    0.040972797    0.025452659    0.019105247    0.032108133    0.007116307    0.053349736    0.768003740
73	 914	 992	 22653	 2	 3	 1	 1     0.467182656    0.040533691    0.025476285    0.019133982    0.031526798    0.006940523    0.052679930    0.769433278
74	 940	 1020	 23593	 2	 3	 1	 1     0.467248475    0.040086295    0.025479379    0.019132263    0.030946927    0.006587269    0.052092921    0.769515222
75	 966	 1046	 24559	 2	 3	 1	 1     0.467313027    0.039734880    0.025502545    0.019157438    0.030470984    0.006832895    0.051510624    0.771391941
76	 996	 1076	 25555	 2	 3	 1	 1     0.467381807    0.039323158    0.025520133    0.019177075    0.029917113    0.006209871    0.050882765    0.772818828
77	 1016	 1098	 26571	 2	 3	 1	 1     0.467435423    0.038955316    0.025529741    0.019188537    0.029423612    0.006921172    0.050387849    0.773109333
78	 1048	 1132	 27619	 2	 3	 1	 1     0.467496409    0.038524527    0.025538545    0.019199767    0.028843056    0.006672765    0.049818843    0.773292278
79	 1084	 1170	 28703	 2	 3	 1	 1     0.467552349    0.038142857    0.025547055    0.019206142    0.028323586    0.006075657    0.049291079    0.773828820
80	 1110	 1200	 29813	 2	 3	 1	 1     0.467600323    0.037816380    0.025549445    0.019208066    0.027880180    0.005905239    0.048833875    0.774388258
81	 1136	 1226	 30949	 2	 3	 1	 1     0.467650383    0.037580972    0.025561274    0.019212215    0.027549061    0.005954244    0.048352138    0.777234968
82	 1160	 1250	 32109	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.006604225    0.047877860    0.777376274
83	 1202	 1294	 33311	 2	 3	 1	 1     0.467765251    0.036755481    0.025578395    0.019222340    0.026395285    0.005674032    0.047227950    0.778256956
84	 1236	 1328	 34547	 2	 3	 1	 1     0.467807575    0.036502133    0.025583838    0.019224690    0.026035993    0.005494276    0.046806864    0.779845718
85	 1262	 1356	 35809	 2	 3	 1	 1     0.467847217    0.036195474    0.025587877    0.019229789    0.025600251    0.005299899    0.046408954    0.779924350
86	 1294	 1389	 37103	 2	 3	 1	 1     0.467885440    0.035954194    0.025592246    0.019236321    0.025253535    0.005102708    0.046021998    0.781239321
87	 1941	 1389	 39044	 3	 6	 1	 2     0.468282074    0.031963956    0.019476285    0.016583863    0.025344995    0.005118263    0.041793641    0.764804286
88	 1989	 1424	 41033	 3	 6	 1	 2     0.468319215    0.031643915    0.019479302    0.016584850    0.024937805    0.005528035    0.041375387    0.764800456
89	 2061	 1472	 43094	 3	 6	 1	 2     0.468360200    0.031277771    0.019484451    0.016586606    0.024467430    0.005429977    0.040908828    0.764572646
90	 2127	 1518	 45221	 3	 6	 1	 2     0.468404831    0.030995178    0.019498367    0.016593908    0.024093874    0.005181049    0.040394599    0.767309955
91	 2214	 1577	 47435	 3	 6	 1	 2     0.468442488    0.030702234    0.019508101    0.016601133    0.023707829    0.004996288    0.039955539    0.768409963
92	 2283	 1628	 49718	 3	 6	 1	 2     0.468479610    0.030456001    0.019527353    0.016616730    0.023372002    0.004782452    0.039517901    0.770688734
93	 2349	 1677	 52067	 3	 6	 1	 2     0.468510710    0.030189075    0.019533792    0.016621931    0.023017629    0.004849958    0.039147466    0.771162949
94	 2439	 1739	 54506	 3	 6	 1	 2     0.468542142    0.029941839    0.019541001    0.016627327    0.022686185    0.004731822    0.038769455    0.772304861
95	 2514	 1792	 57020	 3	 6	 1	 2     0.468572488    0.029677281    0.019546377    0.016631034    0.022331148    0.004688002    0.038400949    0.772826775
96	 2604	 1852	 59624	 3	 6	 1	 2     0.468600623    0.029420960    0.019555249    0.016637631    0.021981472    0.004554857    0.038056083    0.773094806
97	 2694	 1915	 62318	 3	 6	 1	 2     0.468628148    0.029181867    0.019558306    0.016639753    0.021657655    0.004619506    0.037715620    0.773734249
98	 2790	 1982	 65108	 3	 6	 1	 2     0.468657059    0.028931739    0.019563371    0.016642783    0.021314785    0.004562939    0.037354664    0.774514791
99	 2907	 2068	 68015	 3	 6	 1	 2     0.468682743    0.028702661    0.019568613    0.016646470    0.020997908    0.004474389    0.037031009    0.775098011
100	 3012	 2139	 71027	 3	 6	 1	 2     0.468710491    0.028498958    0.019582703    0.016658254    0.020705274    0.004394066    0.036678125    0.777001515
101	 3132	 2221	 74159	 3	 6	 1	 2     0.468736489    0.028326359    0.019598255    0.016670311    0.020452164    0.004339832    0.036344370    0.779387810
102	 3261	 2307	 77420	 3	 6	 1	 2     0.468760642    0.028144954    0.019609756    0.016678856    0.020189005    0.004254508    0.036031510    0.781120593
103	 3408	 2407	 80828	 3	 6	 1	 2     0.468785366    0.027934447    0.019621680    0.016687476    0.019882731    0.004095104    0.035708410    0.782293228
104	 3552	 2507	 84380	 3	 6	 1	 2     0.468809447    0.027762954    0.019639312    0.016701646    0.019623430    0.004300951    0.035390839    0.784467239
105	 4736	 2507	 89116	 4	 8	 1	 2     0.469125127    0.022657317    0.011251237    0.008463614    0.019666309    0.004225179    0.030926124    0.732627129
106	 4956	 2617	 94072	 4	 8	 1	 2     0.469151476    0.022417161    0.011264515    0.008475602    0.019381430    0.004359107    0.030523791    0.734416031
107	 5184	 2732	 99256	 4	 8	 1	 2     0.469178517    0.022166162    0.011282974    0.008490649    0.019079655    0.004311954    0.030105300    0.736287692
108	 5420	 2854	 104676	 4	 8	 1	 2     0.469206489    0.021960738    0.011299135    0.008503546    0.018830920    0.004004507    0.029666146    0.740262584
109	 5612	 2952	 110288	 4	 8	 1	 2     0.469231443    0.021733277    0.011312680    0.008514391    0.018556902    0.003982969    0.029268790    0.742541018
110	 5800	 3048	 116088	 4	 8	 1	 2     0.469255609    0.021487463    0.011325251    0.008523808    0.018260607    0.004013021    0.028878761    0.744057646
111	 5996	 3149	 122084	 4	 8	 1	 2     0.469281483    0.021234842    0.011341829    0.008536701    0.017952199    0.003782683    0.028455214    0.746254878
112	 6172	 3238	 128256	 4	 8	 1	 2     0.469301581    0.021010944    0.011349443    0.008541522    0.017681910    0.003870407    0.028121793    0.747140992
113	 6384	 3349	 134640	 4	 8	 1	 2     0.469323925    0.020793451    0.011354853    0.008544506    0.017419384    0.003770909    0.027746410    0.749410503
114	 6568	 3444	 141208	 4	 8	 1	 2     0.469344365    0.020549738    0.011360128    0.008547918    0.017124229    0.003682010    0.027398475    0.750032198
115	 6768	 3547	 147976	 4	 8	 1	 2     0.469362433    0.020339504    0.011363792    0.008550215    0.016868897    0.003610080    0.027087191    0.750890125
116	 6968	 3648	 154944	 4	 8	 1	 2     0.469379918    0.020114951    0.011365989    0.008551290    0.016595950    0.003558069    0.026782498    0.751048346
117	 7180	 3754	 162124	 4	 8	 1	 2     0.469396611    0.019888683    0.011368867    0.008553271    0.016318964    0.003634676    0.026488326    0.750847112
118	 7404	 3870	 169528	 4	 8	 1	 2     0.469413906    0.019667549    0.011370884    0.008554543    0.016047289    0.003473163    0.026180042    0.751242060
119	 7608	 3974	 177136	 4	 8	 1	 2     0.469431234    0.019429976    0.011371976    0.008554933    0.015754432    0.003352735    0.025867473    0.751135444
120	 7796	 4070	 184932	 4	 8	 1	 2     0.469447506    0.019223532    0.011373745    0.008555884    0.015497811    0.003503590    0.025570462    0.751786668
121	 8048	 4196	 192980	 4	 8	 1	 2     0.469465863    0.019001185    0.011377946    0.008559581    0.015217995    0.003273229    0.025231186    0.753083322
122	 8248	 4297	 201228	 4	 8	 1	 2     0.469481577    0.018796871    0.011382491    0.008563382    0.014958652    0.003243519    0.024937082    0.753771878
123	 8456	 4402	 209684	 4	 8	 1	 2     0.469496999    0.018583940    0.011385751    0.008566095    0.014687665    0.003149568    0.024645034    0.754064276
124	 8704	 4526	 218388	 4	 8	 1	 2     0.469511064    0.018372890    0.011387709    0.008567805    0.014418154    0.003019356    0.024375616    0.753740540
125	 8932	 4643	 227320	 4	 8	 1	 2     0.469523834    0.018185953    0.011390104    0.008569904    0.014177250    0.003034080    0.024128385    0.753716148
126	 9152	 4756	 236472	 4	 8	 1	 2     0.469536693    0.018005606    0.011392053    0.008571422    0.013943565    0.003022773    0.023876846    0.754103211
127	 9400	 4884	 245872	 4	 8	 1	 2     0.469549963    0.017826031    0.011394539    0.008573289    0.013708824    0.002872013    0.023614438    0.754878461
128	 9616	 4995	 255488	 4	 8	 1	 2     0.469561569    0.017633544    0.011395798    0.008574185    0.013456510    0.002932556    0.023382532    0.754133200
129	 9884	 5134	 265372	 4	 8	 1	 2     0.469573225    0.017480109    0.011397608    0.008575548    0.013253254    0.002848493    0.023147255    0.755169830
130	 10136	 5262	 275508	 4	 8	 1	 2     0.469584231    0.017340321    0.011400242    0.008577488    0.013066032    0.002834688    0.022922911    0.756462423
131	 10400	 5396	 285908	 4	 8	 1	 2     0.469595873    0.017181917    0.011402550    0.008579184    0.012853020    0.002719539    0.022683157    0.757474665
132	 10688	 5540	 296596	 4	 8	 1	 2     0.469606619    0.017035090    0.011404319    0.008580800    0.012654477    0.002683023    0.022459583    0.758477575
133	 10988	 5698	 307584	 4	 8	 1	 2     0.469616280    0.016889266    0.011406277    0.008582067    0.012455687    0.002639158    0.022256654    0.758841179
134	 11292	 5853	 318876	 4	 8	 1	 2     0.469625683    0.016735315    0.011407880    0.008583221    0.012244633    0.002576220    0.022057374    0.758717480
135	 11640	 6032	 330516	 4	 8	 1	 2     0.469634812    0.016601674    0.011409531    0.008584290    0.012059776    0.002560902    0.021862126    0.759380624
136	 12004	 6217	 342520	 4	 8	 1	 2     0.469643788    0.016456056    0.011411127    0.008585575    0.011856979    0.002504327    0.021668444    0.759447961
137	 12428	 6435	 354948	 4	 8	 1	 2     0.469652168    0.016329319    0.011412769    0.008586808    0.011678843    0.002458541    0.021486047    0.759996442
138	 12852	 6661	 367800	 4	 8	 1	 2     0.469660324    0.016208484    0.011414197    0.008587754    0.011507869    0.002414622    0.021307027    0.760710706
139	 13288	 6886	 381088	 4	 8	 1	 2     0.469668164    0.016084317    0.011415736    0.008589003    0.011330765    0.002371599    0.021133503    0.761081457
140	 16610	 6886	 397698	 5	 13	 1	 3     0.469746752    0.014558277    0.009112397    0.005840534    0.011353750    0.002373774    0.019307988    0.754002777
141	 17165	 7110	 414863	 5	 13	 1	 3     0.469754529    0.014428233    0.009113602    0.005841253    0.011185534    0.002403329    0.019117836    0.754700115
142	 17830	 7381	 432693	 5	 13	 1	 3     0.469762426    0.014313833    0.009114996    0.005842354    0.011036424    0.002363618    0.018922796    0.756433286
143	 18520	 7660	 451213	 5	 13	 1	 3     0.469769788    0.014181600    0.009116284    0.005843208    0.010863293    0.002284979    0.018739156    0.756789689
144	 19210	 7940	 470423	 5	 13	 1	 3     0.469776785    0.014074798    0.009117986    0.005844306    0.010722046    0.002336608    0.018562925    0.758220894
145	 19995	 8269	 490418	 5	 13	 1	 3     0.469784383    0.013956571    0.009119691    0.005845562    0.010564899    0.002228781    0.018369611    0.759764086
146	 20770	 8585	 511188	 5	 13	 1	 3     0.469791046    0.013844359    0.009121306    0.005846806    0.010414800    0.002243084    0.018198414    0.760745388
147	 21620	 8926	 532808	 5	 13	 1	 3     0.469797818    0.013733692    0.009122975    0.005847984    0.010265750    0.002183634    0.018022751    0.762019694
148	 22495	 9278	 555303	 5	 13	 1	 3     0.469804383    0.013624470    0.009124847    0.005849394    0.010117478    0.002159744    0.017850816    0.763240771
149	 23440	 9663	 578743	 5	 13	 1	 3     0.469810847    0.013516865    0.009126967    0.005850860    0.009970161    0.002114999    0.017679855    0.764534824
150	 24440	 10064	 603183	 5	 13	 1	 3     0.469817346    0.013415823    0.009130022    0.005852507    0.009829903    0.002118351    0.017506304    0.766342410
151	 25475	 10482	 628658	 5	 13	 1	 3     0.469824097    0.013308985    0.009133313    0.005853977    0.009680479    0.002058728    0.017324173    0.768232047
152	 26460	 10881	 655118	 5	 13	 1	 3     0.469830568    0.013197417    0.009136276    0.005855185    0.009523669    0.002025188    0.017147803    0.769627291
153	 27455	 11281	 682573	 5	 13	 1	 3     0.469836741    0.013093785    0.009139304    0.005856532    0.009376585    0.002051729    0.016977825    0.771228664
154	 28485	 11702	 711058	 5	 13	 1	 3     0.469842910    0.013004756    0.009141953    0.005857925    0.009249236    0.001980660    0.016806239    0.773805266
155	 29495	 12113	 740553	 5	 13	 1	 3     0.469848832    0.012905324    0.009144212    0.005859231    0.009106633    0.001935474    0.016639862    0.775566775
156	 35394	 12113	 775947	 6	 15	 2	 3     0.469887569    0.011673534    0.007290633    0.005756331    0.009116911    0.001937875    0.015507472    0.752768316
157	 36546	 12500	 812493	 6	 15	 2	 3     0.469893099    0.011561407    0.007291428    0.005756819    0.008972246    0.001920543    0.015339014    0.753725573
158	 37734	 12903	 850227	 6	 15	 2	 3     0.469898376    0.011446017    0.007292391    0.005757517    0.008822263    0.001884491    0.015176498    0.754193520
159	 39000	 13328	 889227	 6	 15	 2	 3     0.469903439    0.011347251    0.007293406    0.005758292    0.008692890    0.001871099    0.015018920    0.755530427
160	 40260	 13753	 929487	 6	 15	 2	 3     0.469908457    0.011240373    0.007294375    0.005759047    0.008552080    0.001839867    0.014861075    0.756363359
161	 41412	 14140	 970899	 6	 15	 2	 3     0.469913227    0.011129510    0.007295079    0.005759602    0.008405226    0.001791164    0.014709479    0.756621653
162	 42648	 14552	 1013547	 6	 15	 2	 3     0.469917707    0.011030987    0.007295547    0.005759859    0.008273915    0.001767003    0.014565644    0.757329132
163	 43860	 14956	 1057407	 6	 15	 2	 3     0.469922280    0.010926801    0.007296035    0.005760185    0.008134055    0.001719766    0.014417362    0.757891821
164	 45048	 15358	 1102455	 6	 15	 2	 3     0.469926518    0.010829433    0.007296559    0.005760583    0.008002303    0.001733559    0.014278569    0.758439659
165	 46314	 15780	 1148769	 6	 15	 2	 3     0.469930981    0.010722075    0.007297037    0.005760907    0.007855962    0.001703382    0.014130924    0.758766719
166	 47616	 16222	 1196385	 6	 15	 2	 3     0.469935085    0.010630098    0.007297401    0.005761113    0.007729613    0.001681613    0.013993756    0.759631503
167	 48912	 16658	 1245297	 6	 15	 2	 3     0.469939015    0.010542881    0.007297876    0.005761428    0.007608769    0.001645604    0.013861148    0.760606653
168	 50172	 17082	 1295469	 6	 15	 2	 3     0.469942843    0.010448656    0.007298213    0.005761679    0.007477333    0.001600637    0.013730763    0.760966866
169	 51480	 17520	 1346949	 6	 15	 2	 3     0.469946554    0.010361938    0.007298538    0.005761853    0.007355345    0.001605678    0.013603161    0.761730192
170	 52812	 17965	 1399761	 6	 15	 2	 3     0.469950269    0.010278985    0.007299004    0.005762175    0.007237546    0.001539754    0.013474192    0.762864707
171	 70416	 17965	 1470177	 8	 19	 1	 3     0.469988324    0.008732565    0.004884769    0.003686495    0.007238558    0.001539851    0.012074119    0.723246572
172	 72200	 18418	 1542377	 8	 19	 1	 3     0.469991700    0.008630505    0.004885014    0.003686658    0.007114932    0.001536283    0.011942001    0.722701730
173	 74136	 18905	 1616513	 8	 19	 1	 3     0.469995080    0.008528416    0.004885216    0.003686786    0.006990604    0.001479711    0.011808213    0.722244411
174	 76032	 19382	 1692545	 8	 19	 1	 3     0.469998029    0.008432476    0.004885435    0.003686943    0.006873076    0.001480450    0.011690278    0.721323766
175	 78144	 19920	 1770689	 8	 19	 1	 3     0.470001154    0.008347783    0.004885676    0.003687127    0.006768726    0.001420614    0.011563934    0.721880914
176	 80040	 20397	 1850729	 8	 19	 1	 3     0.470004064    0.008260635    0.004885881    0.003687285    0.006660801    0.001389891    0.011445042    0.721765406
177	 82096	 20918	 1932825	 8	 19	 1	 3     0.470006851    0.008181735    0.004886115    0.003687470    0.006562520    0.001382798    0.011330042    0.722127517
178	 84112	 21427	 2016937	 8	 19	 1	 3     0.470009553    0.008105212    0.004886375    0.003687655    0.006466669    0.001344881    0.011217379    0.722558460
179	 86192	 21952	 2103129	 8	 19	 1	 3     0.470012032    0.008026039    0.004886552    0.003687769    0.006367018    0.001337142    0.011113011    0.722220035
180	 88520	 22545	 2191649	 8	 19	 1	 3     0.470014436    0.007946703    0.004886726    0.003687900    0.006266577    0.001321060    0.011010861    0.721714944
181	 91072	 23194	 2282721	 8	 19	 1	 3     0.470016843    0.007867384    0.004886905    0.003688014    0.006165540    0.001300213    0.010907666    0.721271070
182	 93808	 23888	 2376529	 8	 19	 1	 3     0.470019172    0.007794358    0.004887125    0.003688150    0.006071904    0.001278396    0.010806842    0.721242825
183	 96632	 24601	 2473161	 8	 19	 1	 3     0.470021429    0.007721221    0.004887325    0.003688265    0.005977567    0.001260419    0.010708225    0.721055183
184	 99800	 25409	 2572961	 8	 19	 1	 3     0.470023558    0.007650780    0.004887513    0.003688378    0.005886142    0.001231919    0.010614335    0.720796958
185	 103120	 26246	 2676081	 8	 19	 1	 3     0.470025622    0.007583567    0.004887701    0.003688489    0.005798351    0.001229925    0.010522536    0.720697684
186	 106704	 27161	 2782785	 8	 19	 1	 3     0.470027721    0.007518187    0.004887876    0.003688602    0.005712426    0.001211991    0.010428367    0.720936180
187	 110512	 28121	 2893297	 8	 19	 1	 3     0.470029703    0.007459596    0.004888068    0.003688736    0.005634924    0.001189939    0.010338636    0.721526119
188	 114472	 29124	 3007769	 8	 19	 1	 3     0.470031586    0.007395976    0.004888213    0.003688817    0.005550300    0.001184743    0.010252699    0.721368661
189	 118872	 30239	 3126641	 8	 19	 1	 3     0.470033469    0.007335064    0.004888401    0.003688934    0.005468702    0.001165994    0.010165980    0.721530388
190	 123328	 31362	 3249969	 8	 19	 1	 3     0.470035278    0.007273921    0.004888592    0.003689043    0.005386240    0.001143526    0.010082015    0.721474886
191	 128064	 32557	 3378033	 8	 19	 1	 3     0.470037052    0.007217089    0.004888797    0.003689166    0.005309052    0.001129968    0.009998966    0.721783501
192	 133128	 33836	 3511161	 8	 19	 1	 3     0.470038784    0.007162587    0.004889035    0.003689307    0.005234499    0.001114887    0.009917207    0.722238312
193	 138528	 35195	 3649689	 8	 19	 1	 3     0.470040476    0.007111071    0.004889306    0.003689465    0.005163528    0.001095076    0.009836670    0.722914498
194	 144056	 36587	 3793745	 8	 19	 1	 3     0.470042110    0.007059562    0.004889557    0.003689587    0.005092116    0.001087368    0.009758295    0.723442135
195	 149800	 38033	 3943545	 8	 19	 1	 3     0.470043733    0.007007931    0.004889819    0.003689712    0.005020037    0.001064157    0.009679807    0.723974188
196	 155840	 39546	 4099385	 8	 19	 1	 3     0.470045339    0.006956867    0.004890111    0.003689841    0.004948214    0.001046105    0.009601498    0.724560639
197	 161960	 41081	 4261345	 8	 19	 1	 3     0.470046978    0.006905175    0.004890474    0.003689984    0.004874906    0.001034631    0.009520925    0.725263040
198	 182205	 41081	 4443550	 9	 28	 1	 4     0.470061463    0.006716572    0.004618837    0.003060983    0.004876339    0.001035875    0.008776691    0.765273859
199	 189423	 42690	 4632973	 9	 28	 1	 4     0.470063110    0.006663768    0.004619257    0.003061075    0.004802944    0.001017946    0.008688034    0.767005243
200	 196524	 44281	 4829497	 9	 28	 1	 4     0.470064662    0.006613316    0.004619602    0.003061173    0.004732360    0.001007970    0.008603661    0.768663071
201	 203625	 45878	 5033122	 9	 28	 1	 4     0.470066168    0.006562842    0.004619890    0.003061267    0.004661278    0.001002205    0.008520970    0.770198937
202	 211014	 47538	 5244136	 9	 28	 1	 4     0.470067608    0.006514194    0.004620157    0.003061397    0.004592262    0.000993354    0.008441151    0.771718714
203	 234460	 47538	 5478596	 10	 38	 2	 5     0.470077578    0.006208555    0.004176661    0.002977898    0.004593654    0.000993165    0.007866384    0.789251517
204	 243020	 49254	 5721616	 10	 38	 2	 5     0.470079035    0.006155208    0.004176964    0.002978120    0.004521012    0.000966681    0.007778819    0.791277884
205	 251160	 50884	 5972776	 10	 38	 2	 5     0.470080400    0.006101053    0.004177223    0.002978309    0.004446758    0.000948362    0.007695910    0.792765700
206	 259320	 52519	 6232096	 10	 38	 2	 5     0.470081714    0.006048784    0.004177447    0.002978477    0.004374554    0.000925922    0.007615220    0.794301925
207	 267170	 54094	 6499266	 10	 38	 2	 5     0.470082948    0.005998299    0.004177665    0.002978642    0.004304266    0.000920140    0.007538661    0.795671629
208	 275420	 55746	 6774686	 10	 38	 2	 5     0.470084167    0.005947938    0.004177822    0.002978766    0.004233647    0.000902784    0.007462273    0.797067933
209	 283160	 57303	 7057846	 10	 38	 2	 5     0.470085334    0.005899002    0.004178010    0.002978912    0.004164427    0.000887446    0.007388409    0.798413049
210	 339792	 57303	 7397638	 12	 54	 2	 6     0.470095068    0.005348491    0.003354499    0.002061671    0.004165776    0.000887739    0.006740631    0.793470353
211	 349548	 58938	 7747186	 12	 54	 2	 6     0.470096200    0.005295440    0.003354627    0.002061737    0.004097335    0.000863089    0.006661246    0.794962278
212	 358956	 60519	 8106142	 12	 54	 2	 6     0.470097252    0.005245320    0.003354721    0.002061777    0.004032274    0.000863825    0.006586561    0.796367126
213	 369120	 62218	 8475262	 12	 54	 2	 6     0.470098316    0.005196176    0.003354822    0.002061824    0.003968049    0.000851509    0.006510198    0.798159402
214	 379164	 63894	 8854426	 12	 54	 2	 6     0.470099348    0.005147427    0.003354908    0.002061862    0.003903921    0.000833801    0.006435231    0.799882148
215	 388980	 65539	 9243406	 12	 54	 2	 6     0.470100341    0.005098820    0.003354978    0.002061893    0.003839542    0.000822515    0.006362275    0.801414570
216	 399156	 67239	 9642562	 12	 54	 2	 6     0.470101300    0.005051645    0.003355047    0.002061925    0.003776610    0.000810893    0.006291008    0.802994600
217	 409692	 69003	 10052254	 12	 54	 2	 6     0.470102235    0.005003328    0.003355103    0.002061949    0.003711681    0.000795047    0.006220800    0.804290178
218	 420180	 70757	 10472434	 12	 54	 2	 6     0.470103128    0.004958899    0.003355156    0.002061971    0.003651521    0.000781535    0.006152893    0.805945962


==> data/lshaped/criterionA/varth1_thX0.2_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.022629709    0.145571194    0.738866350
12	 48	 126	 529	 1	 1	 1	 0     0.447659704    0.105826493    0.063645195    0.063645195    0.084549015    0.022670643    0.143650961    0.736691857
13	 50	 130	 579	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.021020133    0.141697550    0.734246494
14	 52	 134	 631	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.021764284    0.139927543    0.735001853
15	 54	 138	 685	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.017221644    0.138001112    0.735890848
16	 58	 146	 743	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.020745477    0.136682244    0.741058589
17	 62	 156	 805	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.016839670    0.134287609    0.748593808
18	 64	 160	 869	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.015073605    0.133012693    0.750730257
19	 66	 164	 935	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.014961322    0.132003616    0.751612667
20	 68	 168	 1003	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.016398560    0.131043296    0.757258510
21	 71	 174	 1074	 1	 1	 1	 0     0.451828836    0.098378675    0.066861726    0.066861726    0.072165597    0.019079552    0.129944267    0.757083618
22	 77	 186	 1151	 1	 1	 1	 0     0.452367364    0.098188479    0.068120975    0.068120975    0.070714285    0.018064997    0.128056931    0.766756459
23	 82	 196	 1233	 1	 1	 1	 0     0.452864121    0.096991998    0.068200868    0.068200868    0.068964406    0.016156828    0.126288945    0.768016532
24	 86	 204	 1319	 1	 1	 1	 0     0.453223229    0.096326160    0.068285182    0.068285182    0.067940144    0.014100180    0.124994057    0.770645920
25	 172	 204	 1491	 2	 3	 1	 1     0.458566680    0.074711471    0.022131304    0.017503911    0.071358317    0.015969314    0.103689002    0.720534191
26	 178	 210	 1669	 2	 3	 1	 1     0.458975902    0.073668386    0.022633031    0.017729257    0.070105470    0.016789297    0.101862312    0.723215334
27	 184	 216	 1853	 2	 3	 1	 1     0.459471208    0.072519586    0.023185276    0.017791088    0.068713414    0.014367138    0.099604310    0.728076783
28	 188	 220	 2041	 2	 3	 1	 1     0.459775489    0.071517540    0.023370186    0.017805366    0.067591367    0.015654051    0.098190171    0.728357426
29	 196	 228	 2237	 2	 3	 1	 1     0.460171247    0.070029315    0.023422730    0.017757188    0.065996066    0.014549966    0.096318395    0.727060648
30	 202	 235	 2439	 2	 3	 1	 1     0.460463982    0.068970935    0.023524777    0.017767996    0.064834981    0.014551665    0.094909067    0.726705440
31	 208	 242	 2647	 2	 3	 1	 1     0.460766115    0.067947134    0.023570675    0.017747497    0.063727829    0.015305358    0.093431240    0.727242124
32	 216	 250	 2863	 2	 3	 1	 1     0.461131465    0.067018958    0.023857402    0.017995416    0.062628788    0.013566530    0.091611036    0.731559872
33	 220	 255	 3083	 2	 3	 1	 1     0.461376578    0.065853131    0.023870035    0.018009159    0.061374720    0.015727215    0.090368482    0.728717908
34	 230	 266	 3313	 2	 3	 1	 1     0.461731362    0.064470956    0.024041152    0.018218297    0.059820792    0.013494216    0.088537894    0.728173585
35	 238	 274	 3551	 2	 3	 1	 1     0.461972828    0.063298744    0.024019759    0.018174402    0.058564342    0.013681463    0.087269215    0.725327293
36	 246	 282	 3797	 2	 3	 1	 1     0.462244336    0.062304660    0.024128302    0.018316083    0.057442978    0.012055637    0.085819478    0.725996718
37	 250	 287	 4047	 2	 3	 1	 1     0.462426896    0.061366701    0.024135021    0.018334253    0.056421386    0.011301801    0.084830275    0.723405661
38	 254	 292	 4301	 2	 3	 1	 1     0.462592113    0.060698228    0.024190760    0.018352490    0.055669399    0.012977356    0.083924649    0.723246732
39	 260	 299	 4561	 2	 3	 1	 1     0.462810034    0.059740765    0.024242397    0.018357190    0.054600964    0.012949946    0.082714459    0.722252993
40	 266	 306	 4827	 2	 3	 1	 1     0.463009239    0.058802566    0.024299985    0.018424661    0.053546732    0.013204041    0.081592000    0.720690338
41	 274	 317	 5101	 2	 3	 1	 1     0.463243904    0.058005819    0.024297605    0.018422775    0.052671638    0.013541761    0.080248956    0.722823343
42	 286	 330	 5387	 2	 3	 1	 1     0.463507376    0.057253944    0.024380193    0.018505397    0.051803671    0.010612361    0.078712909    0.727376798
43	 290	 334	 5677	 2	 3	 1	 1     0.463647998    0.056679102    0.024385269    0.018512840    0.051165215    0.011029803    0.077880316    0.727771847
44	 296	 340	 5973	 2	 3	 1	 1     0.463822011    0.055756567    0.024445333    0.018583504    0.050112079    0.012979712    0.076837178    0.725645698
45	 308	 352	 6281	 2	 3	 1	 1     0.464032343    0.054747762    0.024475476    0.018599050    0.048972120    0.012570023    0.075556563    0.724593077
46	 322	 366	 6603	 2	 3	 1	 1     0.464252816    0.053750308    0.024507162    0.018623005    0.047838213    0.010045940    0.074189837    0.724496920
47	 332	 378	 6935	 2	 3	 1	 1     0.464386346    0.053123652    0.024559178    0.018640103    0.047105936    0.010801219    0.073349375    0.724255014
48	 352	 399	 7287	 2	 3	 1	 1     0.464543006    0.052551965    0.024573785    0.018645741    0.046452536    0.009853428    0.072350571    0.726351772
49	 362	 411	 7649	 2	 3	 1	 1     0.464675185    0.051960845    0.024599655    0.018648507    0.045768836    0.009898528    0.071496729    0.726758350
50	 378	 429	 8027	 2	 3	 1	 1     0.464813635    0.051488039    0.024622424    0.018651313    0.045218961    0.010213520    0.070591033    0.729384973
51	 392	 445	 8419	 2	 3	 1	 1     0.464955275    0.050962381    0.024647699    0.018662699    0.044605551    0.010641081    0.069652006    0.731671402
52	 406	 460	 8825	 2	 3	 1	 1     0.465107111    0.050300798    0.024644343    0.018660458    0.043850047    0.009249225    0.068630785    0.732918874
53	 418	 472	 9243	 2	 3	 1	 1     0.465219003    0.049785579    0.024674577    0.018679692    0.043240827    0.009416045    0.067868175    0.733562955
54	 434	 488	 9677	 2	 3	 1	 1     0.465355777    0.049059904    0.024685576    0.018705585    0.042396893    0.009215705    0.066923911    0.733069883
55	 450	 506	 10127	 2	 3	 1	 1     0.465469735    0.048514734    0.024707872    0.018719436    0.041751652    0.009073533    0.066126663    0.733663726
56	 474	 530	 10601	 2	 3	 1	 1     0.465566359    0.048136366    0.024741489    0.018759959    0.041291264    0.008937288    0.065442915    0.735547398
57	 494	 552	 11095	 2	 3	 1	 1     0.465678813    0.047659834    0.024766897    0.018781688    0.040719290    0.008885116    0.064637855    0.737336255
58	 514	 575	 11609	 2	 3	 1	 1     0.465791543    0.047224973    0.024824737    0.018801470    0.040173754    0.008644096    0.063820433    0.739966348
59	 538	 600	 12147	 2	 3	 1	 1     0.465896854    0.046831590    0.024874245    0.018827217    0.039679589    0.009580504    0.063047057    0.742803749
60	 576	 640	 12723	 2	 3	 1	 1     0.466018059    0.046332919    0.024946381    0.018858485    0.039043788    0.008887260    0.062144816    0.745563692
61	 604	 669	 13327	 2	 3	 1	 1     0.466130583    0.045904213    0.025015337    0.018879261    0.038489345    0.008932248    0.061295096    0.748905142
62	 636	 703	 13963	 2	 3	 1	 1     0.466257187    0.045453558    0.025147534    0.018912752    0.037863273    0.009044603    0.060324495    0.753484264
63	 664	 732	 14627	 2	 3	 1	 1     0.466373555    0.045037612    0.025202955    0.018917306    0.037325562    0.009042560    0.059418149    0.757977372
64	 696	 768	 15323	 2	 3	 1	 1     0.466476867    0.044504341    0.025216983    0.018923884    0.036670699    0.007803076    0.058601553    0.759439614
65	 714	 789	 16037	 2	 3	 1	 1     0.466549353    0.044039624    0.025230390    0.018927359    0.036095927    0.008190737    0.058021637    0.759020714
66	 740	 817	 16777	 2	 3	 1	 1     0.466632452    0.043633828    0.025260191    0.018949476    0.035578556    0.007553469    0.057349493    0.760840688
67	 764	 842	 17541	 2	 3	 1	 1     0.466721365    0.043186302    0.025305015    0.018986447    0.034995898    0.007746519    0.056621346    0.762721230
68	 788	 866	 18329	 2	 3	 1	 1     0.466812210    0.042651718    0.025322966    0.018995106    0.034320787    0.007510953    0.055867434    0.763445086
69	 816	 894	 19145	 2	 3	 1	 1     0.466889941    0.042246805    0.025375304    0.019033119    0.033777011    0.007408274    0.055214061    0.765145768
70	 842	 920	 19987	 2	 3	 1	 1     0.466970788    0.041793648    0.025415778    0.019063184    0.033177512    0.007365873    0.054526075    0.766489222
71	 866	 944	 20853	 2	 3	 1	 1     0.467046031    0.041376092    0.025433439    0.019082397    0.032636195    0.006773788    0.053877773    0.767962185
72	 886	 964	 21739	 2	 3	 1	 1     0.467106642    0.040972797    0.025452659    0.019105247    0.032108133    0.007116307    0.053349736    0.768003740
73	 914	 992	 22653	 2	 3	 1	 1     0.467182656    0.040533691    0.025476285    0.019133982    0.031526798    0.006940523    0.052679930    0.769433278
74	 940	 1020	 23593	 2	 3	 1	 1     0.467248475    0.040086295    0.025479379    0.019132263    0.030946927    0.006587269    0.052092921    0.769515222
75	 966	 1046	 24559	 2	 3	 1	 1     0.467313027    0.039734880    0.025502545    0.019157438    0.030470984    0.006832895    0.051510624    0.771391941
76	 996	 1076	 25555	 2	 3	 1	 1     0.467381807    0.039323158    0.025520133    0.019177075    0.029917113    0.006209871    0.050882765    0.772818828
77	 1016	 1098	 26571	 2	 3	 1	 1     0.467435423    0.038955316    0.025529741    0.019188537    0.029423612    0.006921172    0.050387849    0.773109333
78	 1048	 1132	 27619	 2	 3	 1	 1     0.467496409    0.038524527    0.025538545    0.019199767    0.028843056    0.006672765    0.049818843    0.773292278
79	 1084	 1170	 28703	 2	 3	 1	 1     0.467552349    0.038142857    0.025547055    0.019206142    0.028323586    0.006075657    0.049291079    0.773828820
80	 1110	 1200	 29813	 2	 3	 1	 1     0.467600323    0.037816380    0.025549445    0.019208066    0.027880180    0.005905239    0.048833875    0.774388258
81	 1136	 1226	 30949	 2	 3	 1	 1     0.467650383    0.037580972    0.025561274    0.019212215    0.027549061    0.005954244    0.048352138    0.777234968
82	 1160	 1250	 32109	 2	 3	 1	 1     0.467699177    0.037219112    0.025567226    0.019214457    0.027047722    0.006604225    0.047877860    0.777376274
83	 1202	 1294	 33311	 2	 3	 1	 1     0.467765251    0.036755481    0.025578395    0.019222340    0.026395285    0.005674032    0.047227950    0.778256956
84	 1236	 1328	 34547	 2	 3	 1	 1     0.467807575    0.036502133    0.025583838    0.019224690    0.026035993    0.005494276    0.046806864    0.779845718
85	 1262	 1356	 35809	 2	 3	 1	 1     0.467847217    0.036195474    0.025587877    0.019229789    0.025600251    0.005299899    0.046408954    0.779924350
86	 1294	 1389	 37103	 2	 3	 1	 1     0.467885440    0.035954194    0.025592246    0.019236321    0.025253535    0.005102708    0.046021998    0.781239321
87	 1941	 1389	 39044	 3	 6	 1	 2     0.468282074    0.031963956    0.019476285    0.016583863    0.025344995    0.005118263    0.041793641    0.764804286
88	 1989	 1424	 41033	 3	 6	 1	 2     0.468319215    0.031643915    0.019479302    0.016584850    0.024937805    0.005528035    0.041375387    0.764800456
89	 2061	 1472	 43094	 3	 6	 1	 2     0.468360200    0.031277771    0.019484451    0.016586606    0.024467430    0.005429977    0.040908828    0.764572646
90	 2127	 1518	 45221	 3	 6	 1	 2     0.468404831    0.030995178    0.019498367    0.016593908    0.024093874    0.005181049    0.040394599    0.767309955
91	 2214	 1577	 47435	 3	 6	 1	 2     0.468442488    0.030702234    0.019508101    0.016601133    0.023707829    0.004996288    0.039955539    0.768409963
92	 2283	 1628	 49718	 3	 6	 1	 2     0.468479610    0.030456001    0.019527353    0.016616730    0.023372002    0.004782452    0.039517901    0.770688734
93	 2349	 1677	 52067	 3	 6	 1	 2     0.468510710    0.030189075    0.019533792    0.016621931    0.023017629    0.004849958    0.039147466    0.771162949
94	 2439	 1739	 54506	 3	 6	 1	 2     0.468542142    0.029941839    0.019541001    0.016627327    0.022686185    0.004731822    0.038769455    0.772304861
95	 2514	 1792	 57020	 3	 6	 1	 2     0.468572488    0.029677281    0.019546377    0.016631034    0.022331148    0.004688002    0.038400949    0.772826775
96	 2604	 1852	 59624	 3	 6	 1	 2     0.468600623    0.029420960    0.019555249    0.016637631    0.021981472    0.004554857    0.038056083    0.773094806
97	 2694	 1915	 62318	 3	 6	 1	 2     0.468628148    0.029181867    0.019558306    0.016639753    0.021657655    0.004619506    0.037715620    0.773734249
98	 2790	 1982	 65108	 3	 6	 1	 2     0.468657059    0.028931739    0.019563371    0.016642783    0.021314785    0.004562939    0.037354664    0.774514791
99	 2907	 2068	 68015	 3	 6	 1	 2     0.468682743    0.028702661    0.019568613    0.016646470    0.020997908    0.004474389    0.037031009    0.775098011
100	 3012	 2139	 71027	 3	 6	 1	 2     0.468710491    0.028498958    0.019582703    0.016658254    0.020705274    0.004394066    0.036678125    0.777001515
101	 3132	 2221	 74159	 3	 6	 1	 2     0.468736489    0.028326359    0.019598255    0.016670311    0.020452164    0.004339832    0.036344370    0.779387810
102	 3261	 2307	 77420	 3	 6	 1	 2     0.468760642    0.028144954    0.019609756    0.016678856    0.020189005    0.004254508    0.036031510    0.781120593
103	 3408	 2407	 80828	 3	 6	 1	 2     0.468785366    0.027934447    0.019621680    0.016687476    0.019882731    0.004095104    0.035708410    0.782293228
104	 3552	 2507	 84380	 3	 6	 1	 2     0.468809447    0.027762954    0.019639312    0.016701646    0.019623430    0.004300951    0.035390839    0.784467239
105	 4736	 2507	 89116	 4	 8	 1	 2     0.469125127    0.022657317    0.011251237    0.008463614    0.019666309    0.004225179    0.030926124    0.732627129
106	 4956	 2617	 94072	 4	 8	 1	 2     0.469151476    0.022417161    0.011264515    0.008475602    0.019381430    0.004359107    0.030523791    0.734416031
107	 5184	 2732	 99256	 4	 8	 1	 2     0.469178517    0.022166162    0.011282974    0.008490649    0.019079655    0.004311954    0.030105300    0.736287692
108	 5420	 2854	 104676	 4	 8	 1	 2     0.469206489    0.021960738    0.011299135    0.008503546    0.018830920    0.004004507    0.029666146    0.740262584
109	 5612	 2952	 110288	 4	 8	 1	 2     0.469231443    0.021733277    0.011312680    0.008514391    0.018556902    0.003982969    0.029268790    0.742541018
110	 5800	 3048	 116088	 4	 8	 1	 2     0.469255609    0.021487463    0.011325251    0.008523808    0.018260607    0.004013021    0.028878761    0.744057646
111	 5996	 3149	 122084	 4	 8	 1	 2     0.469281483    0.021234842    0.011341829    0.008536701    0.017952199    0.003782683    0.028455214    0.746254878
112	 6172	 3238	 128256	 4	 8	 1	 2     0.469301581    0.021010944    0.011349443    0.008541522    0.017681910    0.003870407    0.028121793    0.747140992
113	 6384	 3349	 134640	 4	 8	 1	 2     0.469323925    0.020793451    0.011354853    0.008544506    0.017419384    0.003770909    0.027746410    0.749410503
114	 6568	 3444	 141208	 4	 8	 1	 2     0.469344365    0.020549738    0.011360128    0.008547918    0.017124229    0.003682010    0.027398475    0.750032198
115	 6768	 3547	 147976	 4	 8	 1	 2     0.469362433    0.020339504    0.011363792    0.008550215    0.016868897    0.003610080    0.027087191    0.750890125
116	 6968	 3648	 154944	 4	 8	 1	 2     0.469379918    0.020114951    0.011365989    0.008551290    0.016595950    0.003558069    0.026782498    0.751048346
117	 7180	 3754	 162124	 4	 8	 1	 2     0.469396611    0.019888683    0.011368867    0.008553271    0.016318964    0.003634676    0.026488326    0.750847112
118	 7404	 3870	 169528	 4	 8	 1	 2     0.469413906    0.019667549    0.011370884    0.008554543    0.016047289    0.003473163    0.026180042    0.751242060
119	 7608	 3974	 177136	 4	 8	 1	 2     0.469431234    0.019429976    0.011371976    0.008554933    0.015754432    0.003352735    0.025867473    0.751135444
120	 7796	 4070	 184932	 4	 8	 1	 2     0.469447506    0.019223532    0.011373745    0.008555884    0.015497811    0.003503590    0.025570462    0.751786668
121	 8048	 4196	 192980	 4	 8	 1	 2     0.469465863    0.019001185    0.011377946    0.008559581    0.015217995    0.003273229    0.025231186    0.753083322
122	 8248	 4297	 201228	 4	 8	 1	 2     0.469481577    0.018796871    0.011382491    0.008563382    0.014958652    0.003243519    0.024937082    0.753771878
123	 8456	 4402	 209684	 4	 8	 1	 2     0.469496999    0.018583940    0.011385751    0.008566095    0.014687665    0.003149568    0.024645034    0.754064276
124	 8704	 4526	 218388	 4	 8	 1	 2     0.469511064    0.018372890    0.011387709    0.008567805    0.014418154    0.003019356    0.024375616    0.753740540
125	 8932	 4643	 227320	 4	 8	 1	 2     0.469523834    0.018185953    0.011390104    0.008569904    0.014177250    0.003034080    0.024128385    0.753716148
126	 9152	 4756	 236472	 4	 8	 1	 2     0.469536693    0.018005606    0.011392053    0.008571422    0.013943565    0.003022773    0.023876846    0.754103211
127	 9400	 4884	 245872	 4	 8	 1	 2     0.469549963    0.017826031    0.011394539    0.008573289    0.013708824    0.002872013    0.023614438    0.754878461
128	 9616	 4995	 255488	 4	 8	 1	 2     0.469561569    0.017633544    0.011395798    0.008574185    0.013456510    0.002932556    0.023382532    0.754133200
129	 9884	 5134	 265372	 4	 8	 1	 2     0.469573225    0.017480109    0.011397608    0.008575548    0.013253254    0.002848493    0.023147255    0.755169830
130	 10136	 5262	 275508	 4	 8	 1	 2     0.469584231    0.017340321    0.011400242    0.008577488    0.013066032    0.002834688    0.022922911    0.756462423
131	 10400	 5396	 285908	 4	 8	 1	 2     0.469595873    0.017181917    0.011402550    0.008579184    0.012853020    0.002719539    0.022683157    0.757474665
132	 10688	 5540	 296596	 4	 8	 1	 2     0.469606619    0.017035090    0.011404319    0.008580800    0.012654477    0.002683023    0.022459583    0.758477575
133	 10988	 5698	 307584	 4	 8	 1	 2     0.469616280    0.016889266    0.011406277    0.008582067    0.012455687    0.002639158    0.022256654    0.758841179
134	 11292	 5853	 318876	 4	 8	 1	 2     0.469625683    0.016735315    0.011407880    0.008583221    0.012244633    0.002576220    0.022057374    0.758717480
135	 11640	 6032	 330516	 4	 8	 1	 2     0.469634812    0.016601674    0.011409531    0.008584290    0.012059776    0.002560902    0.021862126    0.759380624
136	 12004	 6217	 342520	 4	 8	 1	 2     0.469643788    0.016456056    0.011411127    0.008585575    0.011856979    0.002504327    0.021668444    0.759447961
137	 12428	 6435	 354948	 4	 8	 1	 2     0.469652168    0.016329319    0.011412769    0.008586808    0.011678843    0.002458541    0.021486047    0.759996442
138	 12852	 6661	 367800	 4	 8	 1	 2     0.469660324    0.016208484    0.011414197    0.008587754    0.011507869    0.002414622    0.021307027    0.760710706
139	 13288	 6886	 381088	 4	 8	 1	 2     0.469668164    0.016084317    0.011415736    0.008589003    0.011330765    0.002371599    0.021133503    0.761081457
140	 16610	 6886	 397698	 5	 13	 2	 3     0.469746752    0.014558277    0.009112397    0.007136347    0.011353750    0.002373774    0.019307988    0.754002777
141	 17165	 7110	 414863	 5	 13	 2	 3     0.469754529    0.014428233    0.009113602    0.007137301    0.011185534    0.002403329    0.019117836    0.754700115
142	 17830	 7381	 432693	 5	 13	 2	 3     0.469762426    0.014313833    0.009114996    0.007138399    0.011036424    0.002363618    0.018922796    0.756433286
143	 18520	 7660	 451213	 5	 13	 2	 3     0.469769788    0.014181600    0.009116284    0.007139395    0.010863293    0.002284979    0.018739156    0.756789689
144	 19210	 7940	 470423	 5	 13	 2	 3     0.469776785    0.014074798    0.009117986    0.007140648    0.010722046    0.002336608    0.018562925    0.758220894
145	 19995	 8269	 490418	 5	 13	 2	 3     0.469784383    0.013956571    0.009119691    0.007142075    0.010564899    0.002228781    0.018369611    0.759764086
146	 20770	 8585	 511188	 5	 13	 2	 3     0.469791046    0.013844359    0.009121306    0.007143411    0.010414800    0.002243084    0.018198414    0.760745388
147	 21620	 8926	 532808	 5	 13	 2	 3     0.469797818    0.013733692    0.009122975    0.007144738    0.010265750    0.002183634    0.018022751    0.762019694
148	 22495	 9278	 555303	 5	 13	 2	 3     0.469804383    0.013624470    0.009124847    0.007146291    0.010117478    0.002159744    0.017850816    0.763240771
149	 23440	 9663	 578743	 5	 13	 2	 3     0.469810847    0.013516865    0.009126967    0.007148028    0.009970161    0.002114999    0.017679855    0.764534824
150	 24440	 10064	 603183	 5	 13	 2	 3     0.469817346    0.013415823    0.009130022    0.007150298    0.009829903    0.002118351    0.017506304    0.766342410
151	 25475	 10482	 628658	 5	 13	 2	 3     0.469824097    0.013308985    0.009133313    0.007152628    0.009680479    0.002058728    0.017324173    0.768232047
152	 26460	 10881	 655118	 5	 13	 2	 3     0.469830568    0.013197417    0.009136276    0.007154680    0.009523669    0.002025188    0.017147803    0.769627291
153	 27455	 11281	 682573	 5	 13	 2	 3     0.469836741    0.013093785    0.009139304    0.007156804    0.009376585    0.002051729    0.016977825    0.771228664
154	 28485	 11702	 711058	 5	 13	 2	 3     0.469842910    0.013004756    0.009141953    0.007158770    0.009249236    0.001980660    0.016806239    0.773805266
155	 29495	 12113	 740553	 5	 13	 2	 3     0.469848832    0.012905324    0.009144212    0.007160491    0.009106633    0.001935474    0.016639862    0.775566775
156	 41293	 12113	 781846	 7	 18	 2	 3     0.469906932    0.010986627    0.006129772    0.005449255    0.009117668    0.001937910    0.014909211    0.736902004
157	 42637	 12500	 824483	 7	 18	 2	 3     0.469912465    0.010867288    0.006130508    0.005449818    0.008973005    0.001920644    0.014733809    0.737574932
158	 44023	 12903	 868506	 7	 18	 2	 3     0.469917746    0.010744274    0.006131384    0.005450517    0.008823013    0.001884617    0.014564400    0.737707968
159	 45500	 13328	 914006	 7	 18	 2	 3     0.469922813    0.010638825    0.006132327    0.005451288    0.008693627    0.001871236    0.014399983    0.738808151
160	 46970	 13753	 960976	 7	 18	 2	 3     0.469927835    0.010524593    0.006133236    0.005452019    0.008552805    0.001839957    0.014235136    0.739339125
161	 48314	 14140	 1009290	 7	 18	 2	 3     0.469932608    0.010405987    0.006133894    0.005452548    0.008405945    0.001791223    0.014076699    0.739234897
162	 49756	 14552	 1059046	 7	 18	 2	 3     0.469937089    0.010300493    0.006134380    0.005452908    0.008274631    0.001775601    0.013926288    0.739643796
163	 51184	 14960	 1110230	 7	 18	 2	 3     0.469941720    0.010187243    0.006134873    0.005453297    0.008132850    0.001716890    0.013769137    0.739860690
164	 52570	 15362	 1162800	 7	 18	 2	 3     0.469945932    0.010083218    0.006135366    0.005453696    0.008001785    0.001733326    0.013624618    0.740073446
165	 54033	 15780	 1216833	 7	 18	 2	 3     0.469950397    0.009968825    0.006135852    0.005454099    0.007856767    0.001703730    0.013469734    0.740090712
166	 55559	 16224	 1272392	 7	 18	 2	 3     0.469954498    0.009871152    0.006136257    0.005454404    0.007732140    0.001685836    0.013325900    0.740749326
167	 57071	 16660	 1329463	 7	 18	 2	 3     0.469958457    0.009774596    0.006136636    0.005454679    0.007608182    0.001633175    0.013185525    0.741312627
168	 58534	 17082	 1387997	 7	 18	 2	 3     0.469962229    0.009674400    0.006136958    0.005454951    0.007478754    0.001598444    0.013050392    0.741311054
169	 60046	 17516	 1448043	 7	 18	 2	 3     0.469965913    0.009580590    0.006137286    0.005455209    0.007356727    0.001606823    0.012917062    0.741700430
170	 61607	 17962	 1509650	 7	 18	 2	 3     0.469969643    0.009488258    0.006137713    0.005455554    0.007235712    0.001546406    0.012780601    0.742395354
171	 63203	 18428	 1572853	 7	 18	 2	 3     0.469973068    0.009395555    0.006138019    0.005455800    0.007113451    0.001535322    0.012654054    0.742493702
172	 64890	 18911	 1637743	 7	 18	 2	 3     0.469976444    0.009302127    0.006138284    0.005456023    0.006989352    0.001486001    0.012528018    0.742505877
173	 66570	 19394	 1704313	 7	 18	 2	 3     0.469979425    0.009213988    0.006138516    0.005456206    0.006871405    0.001474059    0.012415717    0.742122897
174	 68390	 19924	 1772703	 7	 18	 2	 3     0.469982511    0.009136320    0.006138732    0.005456366    0.006766705    0.001422598    0.012298342    0.742890349
175	 70077	 20409	 1842780	 7	 18	 2	 3     0.469985451    0.009056651    0.006138939    0.005456527    0.006658556    0.001396477    0.012185447    0.743235060
176	 71890	 20934	 1914670	 7	 18	 2	 3     0.469988252    0.008983691    0.006139163    0.005456707    0.006558764    0.001380361    0.012076953    0.743870686
177	 73668	 21448	 1988338	 7	 18	 2	 3     0.469990955    0.008914607    0.006139433    0.005456913    0.006463558    0.001347873    0.011971304    0.744664650
178	 75495	 21975	 2063833	 7	 18	 2	 3     0.469993444    0.008842140    0.006139642    0.005457076    0.006363037    0.001337105    0.011873163    0.744716473
179	 77539	 22570	 2141372	 7	 18	 2	 3     0.469995839    0.008770315    0.006139846    0.005457249    0.006262645    0.001326543    0.011777990    0.744635980
180	 79807	 23229	 2221179	 7	 18	 2	 3     0.469998275    0.008697423    0.006140039    0.005457397    0.006159958    0.001301417    0.011680371    0.744618694
181	 82194	 23921	 2303373	 7	 18	 2	 3     0.470000607    0.008631714    0.006140277    0.005457578    0.006066587    0.001276687    0.011586157    0.745002280
182	 105678	 23921	 2409051	 9	 28	 2	 4     0.470033751    0.007624556    0.004615373    0.003696027    0.006068953    0.001276969    0.010152967    0.750968290
183	 108873	 24638	 2517924	 9	 28	 2	 4     0.470035995    0.007551158    0.004615600    0.003696203    0.005976305    0.001261847    0.010048537    0.751468401
184	 112419	 25441	 2630343	 9	 28	 2	 4     0.470038133    0.007477454    0.004615801    0.003696361    0.005882746    0.001231393    0.009948014    0.751652945
185	 116181	 26286	 2746524	 9	 28	 2	 4     0.470040205    0.007408194    0.004615984    0.003696490    0.005794310    0.001234945    0.009849619    0.752129990
186	 120294	 27218	 2866818	 9	 28	 2	 4     0.470042291    0.007342970    0.004616198    0.003696670    0.005710511    0.001207580    0.009749557    0.753159398
187	 124524	 28164	 2991342	 9	 28	 2	 4     0.470044276    0.007282223    0.004616377    0.003696815    0.005632037    0.001190525    0.009653416    0.754367461
188	 129042	 29183	 3120384	 9	 28	 2	 4     0.470046166    0.007217276    0.004616536    0.003696934    0.005547673    0.001180974    0.009560903    0.754873857
189	 133893	 30275	 3254277	 9	 28	 2	 4     0.470048024    0.007154397    0.004616729    0.003697085    0.005465456    0.001170390    0.009469135    0.755549146
190	 138987	 31417	 3393264	 9	 28	 2	 4     0.470049831    0.007092678    0.004616938    0.003697242    0.005384233    0.001147346    0.009379022    0.756227843
191	 144414	 32634	 3537678	 9	 28	 2	 4     0.470051624    0.007035481    0.004617165    0.003697416    0.005308463    0.001128890    0.009288721    0.757421896
192	 150129	 33916	 3687807	 9	 28	 2	 4     0.470053339    0.006978243    0.004617382    0.003697587    0.005232175    0.001116331    0.009201519    0.758379413
193	 156159	 35265	 3843966	 9	 28	 2	 4     0.470055026    0.006926189    0.004617651    0.003697781    0.005162304    0.001090624    0.009114943    0.759871865
194	 162324	 36649	 4006290	 9	 28	 2	 4     0.470056654    0.006873185    0.004617909    0.003697950    0.005090735    0.001086605    0.009030569    0.761102101
195	 168849	 38104	 4175139	 9	 28	 2	 4     0.470058300    0.006819982    0.004618201    0.003698141    0.005018404    0.001061377    0.008944510    0.762476942
196	 175572	 39602	 4350711	 9	 28	 2	 4     0.470059897    0.006767410    0.004618496    0.003698315    0.004946446    0.001046321    0.008860187    0.763799913
197	 182466	 41140	 4533177	 9	 28	 2	 4     0.470061511    0.006714250    0.004618844    0.003698506    0.004873134    0.001032195    0.008774112    0.765234146
198	 189702	 42753	 4722879	 9	 28	 2	 4     0.470063122    0.006663013    0.004619249    0.003698714    0.004801903    0.001016993    0.008687421    0.766972475
199	 196821	 44343	 4919700	 9	 28	 2	 4     0.470064693    0.006612191    0.004619610    0.003698915    0.004730779    0.001005608    0.008601989    0.768681605
200	 203859	 45928	 5123559	 9	 28	 2	 4     0.470066197    0.006561621    0.004619883    0.003699080    0.004659565    0.001008630    0.008519411    0.770196542
201	 211401	 47624	 5334960	 9	 28	 2	 4     0.470067660    0.006512710    0.004620164    0.003699273    0.004590149    0.000989349    0.008438255    0.771807608
202	 258379	 47624	 5593339	 11	 42	 2	 5     0.470082513    0.005892760    0.003692936    0.002643117    0.004592042    0.000990416    0.007565733    0.778874988
203	 267685	 49321	 5861024	 11	 42	 2	 5     0.470083965    0.005835267    0.003693212    0.002643329    0.004517801    0.000966692    0.007474976    0.780640187
204	 276661	 50955	 6137685	 11	 42	 2	 5     0.470085329    0.005778479    0.003693438    0.002643500    0.004444022    0.000946396    0.007388726    0.782067056
205	 285604	 52583	 6423289	 11	 42	 2	 5     0.470086643    0.005723497    0.003693652    0.002643661    0.004372111    0.000929701    0.007304642    0.783542466
206	 294415	 54191	 6717704	 11	 42	 2	 5     0.470087888    0.005670712    0.003693841    0.002643803    0.004302616    0.000917760    0.007224051    0.784976756
207	 303171	 55785	 7020875	 11	 42	 2	 5     0.470089081    0.005617287    0.003693987    0.002643911    0.004231830    0.000900490    0.007146020    0.786072141
208	 311850	 57372	 7332725	 11	 42	 2	 5     0.470090243    0.005566335    0.003694156    0.002644032    0.004163807    0.000888509    0.007069165    0.787410482
209	 320760	 59001	 7653485	 11	 42	 2	 5     0.470091374    0.005515282    0.003694316    0.002644155    0.004095163    0.000862558    0.006993523    0.788627080
210	 329351	 60572	 7982836	 11	 42	 2	 5     0.470092419    0.005466826    0.003694431    0.002644242    0.004029562    0.000867025    0.006922919    0.789670698
211	 338723	 62284	 8321559	 11	 42	 2	 5     0.470093490    0.005420398    0.003694552    0.002644329    0.003966232    0.000848277    0.006849841    0.791317367
212	 347831	 63942	 8669390	 11	 42	 2	 5     0.470094518    0.005372240    0.003694667    0.002644423    0.003900050    0.000840358    0.006778889    0.792495600
213	 357137	 65643	 9026527	 11	 42	 2	 5     0.470095522    0.005325935    0.003694766    0.002644500    0.003835921    0.000821437    0.006708892    0.793862137
214	 366586	 67365	 9393113	 11	 42	 2	 5     0.470096484    0.005280929    0.003694859    0.002644577    0.003773092    0.000806148    0.006641209    0.795175781
215	 376167	 69115	 9769280	 11	 42	 2	 5     0.470097402    0.005235838    0.003694928    0.002644630    0.003709650    0.000797692    0.006575877    0.796218839
216	 385814	 70876	 10155094	 11	 42	 2	 5     0.470098310    0.005192399    0.003695007    0.002644692    0.003648003    0.000781105    0.006510639    0.797525242
217	 455962	 70876	 10611056	 13	 58	 4	 6     0.470105955    0.004740500    0.003026289    0.002331900    0.003648823    0.000781247    0.005933044    0.798999589


==> data/lshaped/criterionA/varth1_thX0.2_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.022629709    0.145571194    0.738866350
12	 48	 126	 529	 1	 1	 1	 0     0.447659704    0.105826493    0.063645195    0.063645195    0.084549015    0.022670643    0.143650961    0.736691857
13	 50	 130	 579	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.021020133    0.141697550    0.734246494
14	 52	 134	 631	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.021764284    0.139927543    0.735001853
15	 54	 138	 685	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.017221644    0.138001112    0.735890848
16	 58	 146	 743	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.020745477    0.136682244    0.741058589
17	 62	 156	 805	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.016839670    0.134287609    0.748593808
18	 64	 160	 869	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.015073605    0.133012693    0.750730257
19	 66	 164	 935	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.014961322    0.132003616    0.751612667
20	 68	 168	 1003	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.016398560    0.131043296    0.757258510
21	 71	 174	 1074	 1	 1	 1	 0     0.451828836    0.098378675    0.066861726    0.066861726    0.072165597    0.019079552    0.129944267    0.757083618
22	 77	 186	 1151	 1	 1	 1	 0     0.452367364    0.098188479    0.068120975    0.068120975    0.070714285    0.018064997    0.128056931    0.766756459
23	 82	 196	 1233	 1	 1	 1	 0     0.452864121    0.096991998    0.068200868    0.068200868    0.068964406    0.016156828    0.126288945    0.768016532
24	 86	 204	 1319	 1	 1	 1	 0     0.453223229    0.096326160    0.068285182    0.068285182    0.067940144    0.014100180    0.124994057    0.770645920
25	 172	 204	 1491	 2	 3	 2	 1     0.458566680    0.074711471    0.022131304    0.021977266    0.071358317    0.015969314    0.103689002    0.720534191
26	 178	 210	 1669	 2	 3	 2	 1     0.458975902    0.073668386    0.022633031    0.022473079    0.070105470    0.016789297    0.101862312    0.723215334
27	 184	 216	 1853	 2	 3	 2	 1     0.459471208    0.072519586    0.023185276    0.023016214    0.068713414    0.014367138    0.099604310    0.728076783
28	 188	 220	 2041	 2	 3	 2	 1     0.459775489    0.071517540    0.023370186    0.023197271    0.067591367    0.015654051    0.098190171    0.728357426
29	 196	 228	 2237	 2	 3	 2	 1     0.460171247    0.070029315    0.023422730    0.023247728    0.065996066    0.014549966    0.096318395    0.727060648
30	 202	 235	 2439	 2	 3	 2	 1     0.460463982    0.068970935    0.023524777    0.023345555    0.064834981    0.014551665    0.094909067    0.726705440
31	 208	 242	 2647	 2	 3	 2	 1     0.460766115    0.067947134    0.023570675    0.023390027    0.063727829    0.015305358    0.093431240    0.727242124
32	 216	 250	 2863	 2	 3	 2	 1     0.461131465    0.067018958    0.023857402    0.023675575    0.062628788    0.013566530    0.091611036    0.731559872
33	 220	 255	 3083	 2	 3	 2	 1     0.461376578    0.065853131    0.023870035    0.023687981    0.061374720    0.015727215    0.090368482    0.728717908
34	 230	 266	 3313	 2	 3	 2	 1     0.461731362    0.064470956    0.024041152    0.023857917    0.059820792    0.013494216    0.088537894    0.728173585
35	 238	 274	 3551	 2	 3	 2	 1     0.461972828    0.063298744    0.024019759    0.023834531    0.058564342    0.013681463    0.087269215    0.725327293
36	 246	 282	 3797	 2	 3	 2	 1     0.462244336    0.062304660    0.024128302    0.023941201    0.057442978    0.012055637    0.085819478    0.725996718
37	 250	 287	 4047	 2	 3	 2	 1     0.462426896    0.061366701    0.024135021    0.023949342    0.056421386    0.011301801    0.084830275    0.723405661
38	 254	 292	 4301	 2	 3	 2	 1     0.462592113    0.060698228    0.024190760    0.024004439    0.055669399    0.012977356    0.083924649    0.723246732
39	 260	 299	 4561	 2	 3	 2	 1     0.462810034    0.059740765    0.024242397    0.024055320    0.054600964    0.012949946    0.082714459    0.722252993
40	 266	 306	 4827	 2	 3	 2	 1     0.463009239    0.058802566    0.024299985    0.024113242    0.053546732    0.013204041    0.081592000    0.720690338
41	 274	 317	 5101	 2	 3	 2	 1     0.463243904    0.058005819    0.024297605    0.024111040    0.052671638    0.013541761    0.080248956    0.722823343
42	 286	 330	 5387	 2	 3	 2	 1     0.463507376    0.057253944    0.024380193    0.024193115    0.051803671    0.010612361    0.078712909    0.727376798
43	 290	 334	 5677	 2	 3	 2	 1     0.463647998    0.056679102    0.024385269    0.024198332    0.051165215    0.011029803    0.077880316    0.727771847
44	 296	 340	 5973	 2	 3	 2	 1     0.463822011    0.055756567    0.024445333    0.024258216    0.050112079    0.012979712    0.076837178    0.725645698
45	 308	 352	 6281	 2	 3	 2	 1     0.464032343    0.054747762    0.024475476    0.024288415    0.048972120    0.012570023    0.075556563    0.724593077
46	 322	 366	 6603	 2	 3	 2	 1     0.464252816    0.053750308    0.024507162    0.024319362    0.047838213    0.010045940    0.074189837    0.724496920
47	 332	 378	 6935	 2	 3	 2	 1     0.464386346    0.053123652    0.024559178    0.024370196    0.047105936    0.010801219    0.073349375    0.724255014
48	 352	 399	 7287	 2	 3	 2	 1     0.464543006    0.052551965    0.024573785    0.024384099    0.046452536    0.009853428    0.072350571    0.726351772
49	 362	 411	 7649	 2	 3	 2	 1     0.464675185    0.051960845    0.024599655    0.024408834    0.045768836    0.009898528    0.071496729    0.726758350
50	 378	 429	 8027	 2	 3	 2	 1     0.464813635    0.051488039    0.024622424    0.024431501    0.045218961    0.010213520    0.070591033    0.729384973
51	 392	 445	 8419	 2	 3	 2	 1     0.464955275    0.050962381    0.024647699    0.024457379    0.044605551    0.010641081    0.069652006    0.731671402
52	 406	 460	 8825	 2	 3	 2	 1     0.465107111    0.050300798    0.024644343    0.024453634    0.043850047    0.009249225    0.068630785    0.732918874
53	 418	 472	 9243	 2	 3	 2	 1     0.465219003    0.049785579    0.024674577    0.024483108    0.043240827    0.009416045    0.067868175    0.733562955
54	 434	 488	 9677	 2	 3	 2	 1     0.465355777    0.049059904    0.024685576    0.024494003    0.042396893    0.009215705    0.066923911    0.733069883
55	 450	 506	 10127	 2	 3	 2	 1     0.465469735    0.048514734    0.024707872    0.024515218    0.041751652    0.009073533    0.066126663    0.733663726
56	 474	 530	 10601	 2	 3	 2	 1     0.465566359    0.048136366    0.024741489    0.024547340    0.041291264    0.008937288    0.065442915    0.735547398
57	 494	 552	 11095	 2	 3	 2	 1     0.465678813    0.047659834    0.024766897    0.024571755    0.040719290    0.008885116    0.064637855    0.737336255
58	 514	 575	 11609	 2	 3	 2	 1     0.465791543    0.047224973    0.024824737    0.024628564    0.040173754    0.008644096    0.063820433    0.739966348
59	 538	 600	 12147	 2	 3	 2	 1     0.465896854    0.046831590    0.024874245    0.024676308    0.039679589    0.009580504    0.063047057    0.742803749
60	 576	 640	 12723	 2	 3	 2	 1     0.466018059    0.046332919    0.024946381    0.024747140    0.039043788    0.008887260    0.062144816    0.745563692
61	 604	 669	 13327	 2	 3	 2	 1     0.466130583    0.045904213    0.025015337    0.024814653    0.038489345    0.008932248    0.061295096    0.748905142
62	 636	 703	 13963	 2	 3	 2	 1     0.466257187    0.045453558    0.025147534    0.024945032    0.037863273    0.009044603    0.060324495    0.753484264
63	 664	 732	 14627	 2	 3	 2	 1     0.466373555    0.045037612    0.025202955    0.024999432    0.037325562    0.009042560    0.059418149    0.757977372
64	 696	 768	 15323	 2	 3	 2	 1     0.466476867    0.044504341    0.025216983    0.025013015    0.036670699    0.007803076    0.058601553    0.759439614
65	 714	 789	 16037	 2	 3	 2	 1     0.466549353    0.044039624    0.025230390    0.025026446    0.036095927    0.008190737    0.058021637    0.759020714
66	 740	 817	 16777	 2	 3	 2	 1     0.466632452    0.043633828    0.025260191    0.025055092    0.035578556    0.007553469    0.057349493    0.760840688
67	 764	 842	 17541	 2	 3	 2	 1     0.466721365    0.043186302    0.025305015    0.025099390    0.034995898    0.007746519    0.056621346    0.762721230
68	 788	 866	 18329	 2	 3	 2	 1     0.466812210    0.042651718    0.025322966    0.025116507    0.034320787    0.007510953    0.055867434    0.763445086
69	 816	 894	 19145	 2	 3	 2	 1     0.466889941    0.042246805    0.025375304    0.025168540    0.033777011    0.007408274    0.055214061    0.765145768
70	 842	 920	 19987	 2	 3	 2	 1     0.466970788    0.041793648    0.025415778    0.025208599    0.033177512    0.007365873    0.054526075    0.766489222
71	 866	 944	 20853	 2	 3	 2	 1     0.467046031    0.041376092    0.025433439    0.025225686    0.032636195    0.006773788    0.053877773    0.767962185
72	 886	 964	 21739	 2	 3	 2	 1     0.467106642    0.040972797    0.025452659    0.025244381    0.032108133    0.007116307    0.053349736    0.768003740
73	 914	 992	 22653	 2	 3	 2	 1     0.467182656    0.040533691    0.025476285    0.025267822    0.031526798    0.006940523    0.052679930    0.769433278
74	 940	 1020	 23593	 2	 3	 2	 1     0.467248475    0.040086295    0.025479379    0.025270396    0.030946927    0.006587269    0.052092921    0.769515222
75	 966	 1046	 24559	 2	 3	 2	 1     0.467313027    0.039734880    0.025502545    0.025292876    0.030470984    0.006832895    0.051510624    0.771391941
76	 996	 1076	 25555	 2	 3	 2	 1     0.467381807    0.039323158    0.025520133    0.025310161    0.029917113    0.006209871    0.050882765    0.772818828
77	 1016	 1098	 26571	 2	 3	 2	 1     0.467435423    0.038955316    0.025529741    0.025319850    0.029423612    0.006921172    0.050387849    0.773109333
78	 1048	 1132	 27619	 2	 3	 2	 1     0.467496409    0.038524527    0.025538545    0.025328507    0.028843056    0.006672765    0.049818843    0.773292278
79	 1084	 1170	 28703	 2	 3	 2	 1     0.467552349    0.038142857    0.025547055    0.025337238    0.028323586    0.006075657    0.049291079    0.773828820
80	 1110	 1200	 29813	 2	 3	 2	 1     0.467600323    0.037816380    0.025549445    0.025339077    0.027880180    0.005905239    0.048833875    0.774388258
81	 1136	 1226	 30949	 2	 3	 2	 1     0.467650383    0.037580972    0.025561274    0.025350574    0.027549061    0.005954244    0.048352138    0.777234968
82	 1160	 1250	 32109	 2	 3	 2	 1     0.467699177    0.037219112    0.025567226    0.025356451    0.027047722    0.006604225    0.047877860    0.777376274
83	 1202	 1294	 33311	 2	 3	 2	 1     0.467765251    0.036755481    0.025578395    0.025367186    0.026395285    0.005674032    0.047227950    0.778256956
84	 1236	 1328	 34547	 2	 3	 2	 1     0.467807575    0.036502133    0.025583838    0.025371992    0.026035993    0.005494276    0.046806864    0.779845718
85	 1262	 1356	 35809	 2	 3	 2	 1     0.467847217    0.036195474    0.025587877    0.025375508    0.025600251    0.005299899    0.046408954    0.779924350
86	 1294	 1389	 37103	 2	 3	 2	 1     0.467885440    0.035954194    0.025592246    0.025379309    0.025253535    0.005102708    0.046021998    0.781239321
87	 2588	 1389	 39691	 4	 8	 2	 2     0.468593614    0.027722509    0.011124789    0.010114606    0.025392451    0.005319960    0.038142290    0.726818168
88	 2660	 1428	 42351	 4	 8	 2	 2     0.468634449    0.027317096    0.011129279    0.010119037    0.024947202    0.005376662    0.037637256    0.725799358
89	 2752	 1474	 45103	 4	 8	 2	 2     0.468671866    0.026959172    0.011139733    0.010129917    0.024550016    0.005534568    0.037168425    0.725324580
90	 2844	 1522	 47947	 4	 8	 2	 2     0.468718892    0.026574146    0.011150216    0.010141320    0.024121732    0.005302060    0.036570608    0.726653110
91	 2960	 1581	 50907	 4	 8	 2	 2     0.468760254    0.026228564    0.011158218    0.010149392    0.023736717    0.005006463    0.036036564    0.727831987
92	 3052	 1632	 53959	 4	 8	 2	 2     0.468796287    0.025915321    0.011170757    0.010160580    0.023384141    0.005101713    0.035564744    0.728680092
93	 3164	 1694	 57123	 4	 8	 2	 2     0.468831141    0.025543020    0.011173593    0.010162897    0.022969473    0.004902280    0.035102292    0.727673837
94	 3284	 1756	 60407	 4	 8	 2	 2     0.468863026    0.025257477    0.011182013    0.010171669    0.022647356    0.004622736    0.034673797    0.728431255
95	 3380	 1806	 63787	 4	 8	 2	 2     0.468892274    0.024959700    0.011185454    0.010174988    0.022313051    0.004718321    0.034276004    0.728197492
96	 3496	 1865	 67283	 4	 8	 2	 2     0.468921403    0.024647765    0.011192012    0.010180852    0.021960218    0.004646962    0.033875179    0.727605453
97	 3628	 1933	 70911	 4	 8	 2	 2     0.468949585    0.024339710    0.011193483    0.010182338    0.021613131    0.004564898    0.033482781    0.726932139
98	 3756	 2000	 74667	 4	 8	 2	 2     0.468977966    0.024050569    0.011201406    0.010189566    0.021282818    0.004514268    0.033082873    0.726979453
99	 3904	 2083	 78571	 4	 8	 2	 2     0.469002883    0.023788196    0.011205728    0.010193395    0.020983564    0.004597338    0.032727742    0.726851136
100	 4060	 2163	 82631	 4	 8	 2	 2     0.469033400    0.023543945    0.011215260    0.010202419    0.020701094    0.004309919    0.032287443    0.729198182
101	 4224	 2245	 86855	 4	 8	 2	 2     0.469057874    0.023295922    0.011223207    0.010209852    0.020414201    0.004330098    0.031929933    0.729595080
102	 4408	 2339	 91263	 4	 8	 2	 2     0.469082775    0.023066364    0.011232462    0.010218216    0.020146686    0.004223905    0.031562004    0.730826973
103	 4592	 2434	 95855	 4	 8	 2	 2     0.469107803    0.022823440    0.011244135    0.010228302    0.019861492    0.004157169    0.031187803    0.731806599
104	 4788	 2533	 100643	 4	 8	 2	 2     0.469132868    0.022598889    0.011257364    0.010239317    0.019595447    0.004255362    0.030808472    0.733528375
105	 5008	 2643	 105651	 4	 8	 2	 2     0.469159212    0.022319883    0.011269384    0.010250421    0.019265984    0.004226662    0.030404661    0.734094126
106	 5232	 2757	 110883	 4	 8	 2	 2     0.469185957    0.022096507    0.011288217    0.010266931    0.018995572    0.004423740    0.029989119    0.736817456
107	 5472	 2881	 116355	 4	 8	 2	 2     0.469215969    0.021894358    0.011312971    0.010287581    0.018745122    0.003954020    0.029515823    0.741783759
108	 5656	 2976	 122011	 4	 8	 2	 2     0.469240011    0.021659654    0.011326895    0.010299755    0.018461908    0.003972368    0.029131109    0.743523144
109	 5848	 3075	 127859	 4	 8	 2	 2     0.469263608    0.021431595    0.011337860    0.010309384    0.018186979    0.003850795    0.028748485    0.745486061
110	 6020	 3161	 133879	 4	 8	 2	 2     0.469285413    0.021200679    0.011347151    0.010317395    0.017908404    0.003832570    0.028390323    0.746757228
111	 6220	 3262	 140099	 4	 8	 2	 2     0.469306544    0.020984486    0.011353182    0.010323195    0.017648056    0.003931827    0.028038853    0.748407413
112	 6444	 3380	 146543	 4	 8	 2	 2     0.469329275    0.020754709    0.011358037    0.010328058    0.017371038    0.003834818    0.027655770    0.750465794
113	 6632	 3478	 153175	 4	 8	 2	 2     0.469350693    0.020481900    0.011361475    0.010331458    0.017041863    0.003701878    0.027289856    0.750531615
114	 6840	 3583	 160015	 4	 8	 2	 2     0.469368995    0.020257690    0.011364392    0.010334452    0.016769753    0.003577685    0.026973254    0.751028784
115	 7052	 3690	 167067	 4	 8	 2	 2     0.469386469    0.020043569    0.011367340    0.010337378    0.016508430    0.003556734    0.026667432    0.751612270
116	 7256	 3794	 174323	 4	 8	 2	 2     0.469403801    0.019800309    0.011369930    0.010340025    0.016210396    0.003599686    0.026360602    0.751132662
117	 7468	 3902	 181791	 4	 8	 2	 2     0.469421129    0.019568860    0.011372065    0.010342131    0.015925339    0.003397422    0.026050211    0.751197756
118	 7660	 4000	 189451	 4	 8	 2	 2     0.469437422    0.019343651    0.011372589    0.010342804    0.015647397    0.003389831    0.025754923    0.751066135
119	 7864	 4104	 197315	 4	 8	 2	 2     0.469453214    0.019150976    0.011374277    0.010344509    0.015407326    0.003363800    0.025465458    0.752037369
120	 8084	 4214	 205399	 4	 8	 2	 2     0.469469535    0.018943771    0.011379104    0.010349047    0.015145377    0.003254638    0.025162776    0.752849009
121	 8304	 4326	 213703	 4	 8	 2	 2     0.469485175    0.018744387    0.011383230    0.010352845    0.014892083    0.003181237    0.024869266    0.753716942
122	 8504	 4426	 222207	 4	 8	 2	 2     0.469499980    0.018532594    0.011386457    0.010356021    0.014622095    0.003136910    0.024588177    0.753719754
123	 8760	 4554	 230967	 4	 8	 2	 2     0.469514288    0.018322109    0.011388367    0.010358037    0.014352866    0.003062286    0.024313425    0.753579923
124	 9004	 4681	 239971	 4	 8	 2	 2     0.469527663    0.018138534    0.011390576    0.010360320    0.014115991    0.002982846    0.024053751    0.754083392
125	 9224	 4793	 249195	 4	 8	 2	 2     0.469540457    0.017958891    0.011392503    0.010362281    0.013882818    0.002948346    0.023802705    0.754489472
126	 9452	 4911	 258647	 4	 8	 2	 2     0.469552679    0.017773858    0.011394595    0.010364266    0.013640867    0.002860833    0.023560375    0.754396217
127	 9664	 5020	 268311	 4	 8	 2	 2     0.469564014    0.017591531    0.011396048    0.010365675    0.013401196    0.002887451    0.023333378    0.753921310
128	 9936	 5161	 278247	 4	 8	 2	 2     0.469575576    0.017451710    0.011397916    0.010367517    0.013215510    0.002832614    0.023099525    0.755500807
129	 10172	 5280	 288419	 4	 8	 2	 2     0.469586371    0.017305732    0.011400798    0.010370420    0.013019607    0.002854672    0.022879021    0.756401750
130	 10456	 5424	 298875	 4	 8	 2	 2     0.469598280    0.017157554    0.011402874    0.010372655    0.012820145    0.002692151    0.022633278    0.758067550
131	 10740	 5570	 309615	 4	 8	 2	 2     0.469608315    0.017007068    0.011404403    0.010374303    0.012616654    0.002668710    0.022424095    0.758428306
132	 11040	 5725	 320655	 4	 8	 2	 2     0.469617811    0.016865604    0.011406478    0.010376264    0.012423400    0.002680848    0.022224336    0.758880000
133	 11364	 5890	 332019	 4	 8	 2	 2     0.469627674    0.016706337    0.011408335    0.010378039    0.012204572    0.002550256    0.022014927    0.758864062
134	 11700	 6063	 343719	 4	 8	 2	 2     0.469636672    0.016570026    0.011409933    0.010379543    0.012015789    0.002568749    0.021822146    0.759321552
135	 12104	 6267	 355823	 4	 8	 2	 2     0.469645742    0.016425230    0.011411496    0.010381014    0.011813803    0.002472437    0.021626069    0.759510661
136	 12528	 6488	 368351	 4	 8	 2	 2     0.469653969    0.016303942    0.011413007    0.010382401    0.011643100    0.002439840    0.021446643    0.760209482
137	 12944	 6710	 381295	 4	 8	 2	 2     0.469661796    0.016183177    0.011414389    0.010383640    0.011472006    0.002398988    0.021274563    0.760681984
138	 13384	 6936	 394679	 4	 8	 2	 2     0.469669743    0.016063004    0.011415847    0.010384995    0.011300378    0.002401480    0.021098387    0.761338014
139	 20076	 6936	 414755	 6	 15	 3	 3     0.469786825    0.013464169    0.007263244    0.006807632    0.011337069    0.002406401    0.018307052    0.735463545
140	 20796	 7176	 435551	 6	 15	 3	 3     0.469794817    0.013324517    0.007264375    0.006808684    0.011170121    0.002377648    0.018100820    0.736127828
141	 21546	 7432	 457097	 6	 15	 3	 3     0.469802588    0.013190164    0.007265413    0.006809612    0.011008824    0.002338297    0.017897977    0.736963974
142	 22380	 7713	 479477	 6	 15	 3	 3     0.469809919    0.013056645    0.007266510    0.006810579    0.010847756    0.002295971    0.017704496    0.737476250
143	 23226	 7999	 502703	 6	 15	 3	 3     0.469816973    0.012936350    0.007267843    0.006811768    0.010701758    0.002337417    0.017516328    0.738530972
144	 24180	 8335	 526883	 6	 15	 3	 3     0.469824454    0.012803918    0.007269117    0.006812846    0.010540411    0.002236180    0.017314510    0.739490665
145	 25146	 8659	 552029	 6	 15	 3	 3     0.469831129    0.012685352    0.007270489    0.006814044    0.010395102    0.002206182    0.017132422    0.740429540
146	 26130	 8989	 578159	 6	 15	 3	 3     0.469837731    0.012560832    0.007271607    0.006815030    0.010241983    0.002192292    0.016950408    0.741034170
147	 27234	 9361	 605393	 6	 15	 3	 3     0.469844328    0.012442830    0.007273200    0.006816429    0.010095770    0.002139791    0.016766548    0.742122332
148	 28380	 9747	 633773	 6	 15	 3	 3     0.469850779    0.012332208    0.007275235    0.006818290    0.009957625    0.002118075    0.016584770    0.743586293
149	 29598	 10155	 663371	 6	 15	 3	 3     0.469857522    0.012217308    0.007278356    0.006821240    0.009812653    0.002117098    0.016392649    0.745291851
150	 30792	 10559	 694163	 6	 15	 3	 3     0.469864166    0.012096270    0.007281415    0.006824156    0.009659230    0.002032185    0.016201069    0.746634022
151	 31992	 10962	 726155	 6	 15	 3	 3     0.469870493    0.011974965    0.007284151    0.006826771    0.009504785    0.002047614    0.016016520    0.747663358
152	 33222	 11373	 759377	 6	 15	 3	 3     0.469876945    0.011862688    0.007286854    0.006829320    0.009360829    0.002017349    0.015826129    0.749563431
153	 34410	 11778	 793787	 6	 15	 3	 3     0.469883076    0.011756942    0.007288934    0.006831262    0.009224810    0.001953297    0.015643044    0.751576347
154	 35556	 12169	 829343	 6	 15	 3	 3     0.469888624    0.011649491    0.007290567    0.006832765    0.009086159    0.001950879    0.015475477    0.752771057
155	 36816	 12592	 866159	 6	 15	 3	 3     0.469894216    0.011536324    0.007291577    0.006833634    0.008939781    0.001909210    0.015304756    0.753773818
156	 37950	 12976	 904109	 6	 15	 3	 3     0.469899437    0.011427471    0.007292583    0.006834495    0.008798030    0.001914347    0.015143608    0.754606866
157	 39306	 13429	 943415	 6	 15	 3	 3     0.469904864    0.011320430    0.007293825    0.006835605    0.008657497    0.001856811    0.014974258    0.755992747
158	 40518	 13840	 983933	 6	 15	 3	 3     0.469909736    0.011208062    0.007294469    0.006836166    0.008509487    0.001839413    0.014820565    0.756250673
159	 41772	 14260	 1025705	 6	 15	 3	 3     0.469914446    0.011107999    0.007295168    0.006836714    0.008376644    0.001780439    0.014670486    0.757166433
160	 42942	 14650	 1068647	 6	 15	 3	 3     0.469918916    0.011006246    0.007295698    0.006837165    0.008240768    0.001747613    0.014526585    0.757662348
161	 44064	 15026	 1112711	 6	 15	 3	 3     0.469923406    0.010899426    0.007296185    0.006837574    0.008097108    0.001726936    0.014380621    0.757924576
162	 45360	 15463	 1158071	 6	 15	 3	 3     0.469927825    0.010795992    0.007296721    0.006838032    0.007956840    0.001732036    0.014235484    0.758386010
163	 46614	 15881	 1204685	 6	 15	 3	 3     0.469932138    0.010697681    0.007297218    0.006838451    0.007822467    0.001675219    0.014092379    0.759111076
164	 47910	 16321	 1252595	 6	 15	 3	 3     0.469936154    0.010607057    0.007297587    0.006838741    0.007697720    0.001654136    0.013957825    0.759936279
165	 49158	 16741	 1301753	 6	 15	 3	 3     0.469940055    0.010515301    0.007297949    0.006839033    0.007570436    0.001613993    0.013825848    0.760553807
166	 50406	 17160	 1352159	 6	 15	 3	 3     0.469943661    0.010425958    0.007298238    0.006839280    0.007445557    0.001595966    0.013702732    0.760867074
167	 51720	 17600	 1403879	 6	 15	 3	 3     0.469947330    0.010344772    0.007298633    0.006839603    0.007331047    0.001596371    0.013576313    0.761972121
168	 53070	 18052	 1456949	 6	 15	 3	 3     0.469951130    0.010255626    0.007299077    0.006839985    0.007204258    0.001540721    0.013444154    0.762831590
169	 79605	 18052	 1536554	 9	 28	 2	 4     0.470003645    0.008557140    0.004612885    0.003693807    0.007207354    0.001540974    0.011462243    0.746550254
170	 81693	 18525	 1618247	 9	 28	 2	 4     0.470007034    0.008450686    0.004613165    0.003694080    0.007080452    0.001517993    0.011322415    0.746367817
171	 83826	 18999	 1702073	 9	 28	 2	 4     0.470010262    0.008349769    0.004613404    0.003694295    0.006959537    0.001485285    0.011187652    0.746337935
172	 86094	 19509	 1788167	 9	 28	 2	 4     0.470013293    0.008258083    0.004613637    0.003694482    0.006849109    0.001471385    0.011059558    0.746691985
173	 88416	 20032	 1876583	 9	 28	 2	 4     0.470016414    0.008167002    0.004613872    0.003694715    0.006738850    0.001416946    0.010926136    0.747473943
174	 90612	 20526	 1967195	 9	 28	 2	 4     0.470019312    0.008078286    0.004614115    0.003694940    0.006630886    0.001384365    0.010800727    0.747939074
175	 92952	 21051	 2060147	 9	 28	 2	 4     0.470022070    0.008000833    0.004614378    0.003695183    0.006536118    0.001365476    0.010680020    0.749140260
176	 95184	 21552	 2155331	 9	 28	 2	 4     0.470024703    0.007922140    0.004614618    0.003695395    0.006439379    0.001335104    0.010563538    0.749951358
177	 97623	 22101	 2252954	 9	 28	 2	 4     0.470027154    0.007843035    0.004614822    0.003695567    0.006341657    0.001340736    0.010453909    0.750248983
178	 100269	 22699	 2353223	 9	 28	 2	 4     0.470029560    0.007761256    0.004614999    0.003695724    0.006240103    0.001319479    0.010345147    0.750231633
179	 103239	 23374	 2456462	 9	 28	 2	 4     0.470031947    0.007681388    0.004615203    0.003695894    0.006140328    0.001296662    0.010236135    0.750418846
180	 106317	 24065	 2562779	 9	 28	 2	 4     0.470034283    0.007605942    0.004615415    0.003696062    0.006045519    0.001262672    0.010128295    0.750959786
181	 109548	 24789	 2672327	 9	 28	 2	 4     0.470036446    0.007535078    0.004615630    0.003696226    0.005955952    0.001257508    0.010027419    0.751447458
182	 113157	 25605	 2785484	 9	 28	 2	 4     0.470038582    0.007460074    0.004615821    0.003696376    0.005860624    0.001233514    0.009926759    0.751511563
183	 117018	 26478	 2902502	 9	 28	 2	 4     0.470040635    0.007394048    0.004616020    0.003696524    0.005776184    0.001235748    0.009829079    0.752262536
184	 121086	 27396	 3023588	 9	 28	 2	 4     0.470042734    0.007326990    0.004616218    0.003696686    0.005689931    0.001200433    0.009728203    0.753169953
185	 125433	 28370	 3149021	 9	 28	 2	 4     0.470044691    0.007265049    0.004616384    0.003696815    0.005609807    0.001190031    0.009633176    0.754169687
186	 129969	 29392	 3278990	 9	 28	 2	 4     0.470046577    0.007201781    0.004616577    0.003696968    0.005527465    0.001174930    0.009540693    0.754848867
187	 134829	 30484	 3413819	 9	 28	 2	 4     0.470048402    0.007138966    0.004616766    0.003697113    0.005445211    0.001165930    0.009450350    0.755418234
188	 140148	 31679	 3553967	 9	 28	 2	 4     0.470050191    0.007078751    0.004616972    0.003697271    0.005365844    0.001140868    0.009360947    0.756200287
189	 145566	 32891	 3699533	 9	 28	 2	 4     0.470051955    0.007023339    0.004617200    0.003697448    0.005292329    0.001117011    0.009271929    0.757484094
190	 151173	 34150	 3850706	 9	 28	 2	 4     0.470053660    0.006967292    0.004617436    0.003697626    0.005217514    0.001126749    0.009185107    0.758542275
191	 157491	 35563	 4008197	 9	 28	 2	 4     0.470055375    0.006914645    0.004617700    0.003697814    0.005146762    0.001095390    0.009096935    0.760107064
192	 163989	 37021	 4172186	 9	 28	 2	 4     0.470056992    0.006861925    0.004617943    0.003697978    0.005075492    0.001072394    0.009012992    0.761337085
193	 170262	 38420	 4342448	 9	 28	 2	 4     0.470058599    0.006807822    0.004618219    0.003698160    0.005001849    0.001059038    0.008928770    0.762459080
194	 177048	 39931	 4519496	 9	 28	 2	 4     0.470060218    0.006755175    0.004618549    0.003698342    0.004929643    0.001038958    0.008843133    0.763889282
195	 183915	 41462	 4703411	 9	 28	 2	 4     0.470061828    0.006702632    0.004618930    0.003698540    0.004857033    0.001034170    0.008757153    0.765389420
196	 191124	 43070	 4894535	 9	 28	 2	 4     0.470063446    0.006652720    0.004619353    0.003698762    0.004787512    0.001013846    0.008669854    0.767339393
197	 198171	 44648	 5092706	 9	 28	 2	 4     0.470064963    0.006603494    0.004619693    0.003698960    0.004718535    0.001018856    0.008587203    0.768992436
198	 205416	 46282	 5298122	 9	 28	 2	 4     0.470066502    0.006553406    0.004619982    0.003699134    0.004647892    0.000994104    0.008502545    0.770758154
199	 212607	 47889	 5510729	 9	 28	 2	 4     0.470067951    0.006502423    0.004620239    0.003699315    0.004575467    0.000980447    0.008422027    0.772073458
200	 259853	 47889	 5770582	 11	 42	 3	 5     0.470082805    0.005881390    0.003693044    0.002967095    0.004577354    0.000980434    0.007547608    0.779238889
201	 269005	 49559	 6039587	 11	 42	 3	 5     0.470084213    0.005824639    0.003693293    0.002967291    0.004503999    0.000961052    0.007459384    0.780847212
202	 277959	 51191	 6317546	 11	 42	 3	 5     0.470085572    0.005769035    0.003693529    0.002967478    0.004431659    0.000941579    0.007373229    0.782429896
203	 286847	 52812	 6604393	 11	 42	 3	 5     0.470086843    0.005715067    0.003693709    0.002967616    0.004361021    0.000930945    0.007291715    0.783775434
204	 295614	 54409	 6900007	 11	 42	 3	 5     0.470088082    0.005663060    0.003693892    0.002967758    0.004292483    0.000910718    0.007211426    0.785289888
205	 304260	 55983	 7204267	 11	 42	 3	 5     0.470089260    0.005610667    0.003694051    0.002967881    0.004222982    0.000900202    0.007134219    0.786444516
206	 312983	 57581	 7517250	 11	 42	 3	 5     0.470090418    0.005557577    0.003694199    0.002967994    0.004152055    0.000883415    0.007057490    0.787472258
207	 321893	 59210	 7839143	 11	 42	 3	 5     0.470091523    0.005508523    0.003694336    0.002968103    0.004086039    0.000871248    0.006983516    0.788789432
208	 330957	 60866	 8170100	 11	 42	 3	 5     0.470092607    0.005458988    0.003694451    0.002968197    0.004018903    0.000862458    0.006910171    0.789993214
209	 340219	 62557	 8510319	 11	 42	 3	 5     0.470093663    0.005411508    0.003694561    0.002968280    0.003954066    0.000842009    0.006837979    0.791390013
210	 349173	 64188	 8859492	 11	 42	 3	 5     0.470094674    0.005363847    0.003694668    0.002968370    0.003888481    0.000837101    0.006768115    0.792517215
211	 358424	 65877	 9217916	 11	 42	 3	 5     0.470095672    0.005318440    0.003694770    0.002968456    0.003825504    0.000815975    0.006698428    0.793983397
212	 367752	 67577	 9585668	 11	 42	 3	 5     0.470096617    0.005273458    0.003694861    0.002968535    0.003762627    0.000812861    0.006631738    0.795184966
213	 377509	 69361	 9963177	 11	 42	 3	 5     0.470097551    0.005228865    0.003694937    0.002968600    0.003699794    0.000791771    0.006565236    0.796447455
214	 387079	 71108	 10350256	 11	 42	 3	 5     0.470098441    0.005185996    0.003695013    0.002968663    0.003638878    0.000778169    0.006501145    0.797705060
215	 492646	 71108	 10842902	 14	 61	 5	 6     0.470108148    0.004565612    0.002756123    0.002318383    0.003639862    0.000778113    0.005756637    0.793104042


==> data/lshaped/criterionA/varth1_thX0.2_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.027297561    0.164670862    0.712975297
2	 36	 102	 103	 1	 1	 1	 0     0.441561701    0.116003378    0.059855775    0.059855775    0.099368355    0.028966906    0.161425132    0.718620306
3	 38	 106	 141	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.022006083    0.157682191    0.730264327
4	 39	 108	 180	 1	 1	 1	 0     0.443560749    0.114446530    0.061871892    0.061871892    0.096280202    0.020832729    0.155848233    0.734346023
5	 40	 110	 220	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.019715042    0.154334959    0.733454406
6	 41	 112	 261	 1	 1	 1	 0     0.444581986    0.111999542    0.061743521    0.061743521    0.093443218    0.020698406    0.152910652    0.732450881
7	 42	 114	 303	 1	 1	 1	 0     0.445125489    0.110989720    0.062474393    0.062474393    0.091736951    0.019627987    0.151321209    0.733471012
8	 43	 116	 346	 1	 1	 1	 0     0.445611060    0.109974766    0.062549197    0.062549197    0.090454669    0.019631348    0.149885266    0.733726328
9	 44	 118	 390	 1	 1	 1	 0     0.446096268    0.109260432    0.063163435    0.063163435    0.089152804    0.019365579    0.148434934    0.736083003
10	 45	 120	 435	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.019367088    0.147010149    0.738512156
11	 46	 122	 481	 1	 1	 1	 0     0.447038966    0.107557656    0.063848240    0.063848240    0.086556638    0.022629709    0.145571194    0.738866350
12	 48	 126	 529	 1	 1	 1	 0     0.447659704    0.105826493    0.063645195    0.063645195    0.084549015    0.022670643    0.143650961    0.736691857
13	 50	 130	 579	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.021020133    0.141697550    0.734246494
14	 52	 134	 631	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.021764284    0.139927543    0.735001853
15	 54	 138	 685	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.017221644    0.138001112    0.735890848
16	 58	 146	 743	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.020745477    0.136682244    0.741058589
17	 62	 156	 805	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.016839670    0.134287609    0.748593808
18	 64	 160	 869	 1	 1	 1	 0     0.450935065    0.099856653    0.065731174    0.065731174    0.075171563    0.015073605    0.133012693    0.750730257
19	 66	 164	 935	 1	 1	 1	 0     0.451231487    0.099215590    0.066266326    0.066266326    0.073841095    0.014961322    0.132003616    0.751612667
20	 68	 168	 1003	 1	 1	 1	 0     0.451511311    0.099233651    0.066999244    0.066999244    0.073201221    0.016398560    0.131043296    0.757258510
21	 71	 174	 1074	 1	 1	 1	 0     0.451828836    0.098378675    0.066861726    0.066861726    0.072165597    0.019079552    0.129944267    0.757083618
22	 77	 186	 1151	 1	 1	 1	 0     0.452367364    0.098188479    0.068120975    0.068120975    0.070714285    0.018064997    0.128056931    0.766756459
23	 82	 196	 1233	 1	 1	 1	 0     0.452864121    0.096991998    0.068200868    0.068200868    0.068964406    0.016156828    0.126288945    0.768016532
24	 86	 204	 1319	 1	 1	 1	 0     0.453223229    0.096326160    0.068285182    0.068285182    0.067940144    0.014100180    0.124994057    0.770645920
25	 172	 204	 1491	 2	 3	 2	 1     0.458566680    0.074711471    0.022131304    0.021977266    0.071358317    0.015969314    0.103689002    0.720534191
26	 178	 210	 1669	 2	 3	 2	 1     0.458975902    0.073668386    0.022633031    0.022473079    0.070105470    0.016789297    0.101862312    0.723215334
27	 184	 216	 1853	 2	 3	 2	 1     0.459471208    0.072519586    0.023185276    0.023016214    0.068713414    0.014367138    0.099604310    0.728076783
28	 188	 220	 2041	 2	 3	 2	 1     0.459775489    0.071517540    0.023370186    0.023197271    0.067591367    0.015654051    0.098190171    0.728357426
29	 196	 228	 2237	 2	 3	 2	 1     0.460171247    0.070029315    0.023422730    0.023247728    0.065996066    0.014549966    0.096318395    0.727060648
30	 202	 235	 2439	 2	 3	 2	 1     0.460463982    0.068970935    0.023524777    0.023345555    0.064834981    0.014551665    0.094909067    0.726705440
31	 208	 242	 2647	 2	 3	 2	 1     0.460766115    0.067947134    0.023570675    0.023390027    0.063727829    0.015305358    0.093431240    0.727242124
32	 216	 250	 2863	 2	 3	 2	 1     0.461131465    0.067018958    0.023857402    0.023675575    0.062628788    0.013566530    0.091611036    0.731559872
33	 220	 255	 3083	 2	 3	 2	 1     0.461376578    0.065853131    0.023870035    0.023687981    0.061374720    0.015727215    0.090368482    0.728717908
34	 230	 266	 3313	 2	 3	 2	 1     0.461731362    0.064470956    0.024041152    0.023857917    0.059820792    0.013494216    0.088537894    0.728173585
35	 238	 274	 3551	 2	 3	 2	 1     0.461972828    0.063298744    0.024019759    0.023834531    0.058564342    0.013681463    0.087269215    0.725327293
36	 246	 282	 3797	 2	 3	 2	 1     0.462244336    0.062304660    0.024128302    0.023941201    0.057442978    0.012055637    0.085819478    0.725996718
37	 250	 287	 4047	 2	 3	 2	 1     0.462426896    0.061366701    0.024135021    0.023949342    0.056421386    0.011301801    0.084830275    0.723405661
38	 254	 292	 4301	 2	 3	 2	 1     0.462592113    0.060698228    0.024190760    0.024004439    0.055669399    0.012977356    0.083924649    0.723246732
39	 260	 299	 4561	 2	 3	 2	 1     0.462810034    0.059740765    0.024242397    0.024055320    0.054600964    0.012949946    0.082714459    0.722252993
40	 266	 306	 4827	 2	 3	 2	 1     0.463009239    0.058802566    0.024299985    0.024113242    0.053546732    0.013204041    0.081592000    0.720690338
41	 274	 317	 5101	 2	 3	 2	 1     0.463243904    0.058005819    0.024297605    0.024111040    0.052671638    0.013541761    0.080248956    0.722823343
42	 286	 330	 5387	 2	 3	 2	 1     0.463507376    0.057253944    0.024380193    0.024193115    0.051803671    0.010612361    0.078712909    0.727376798
43	 290	 334	 5677	 2	 3	 2	 1     0.463647998    0.056679102    0.024385269    0.024198332    0.051165215    0.011029803    0.077880316    0.727771847
44	 296	 340	 5973	 2	 3	 2	 1     0.463822011    0.055756567    0.024445333    0.024258216    0.050112079    0.012979712    0.076837178    0.725645698
45	 308	 352	 6281	 2	 3	 2	 1     0.464032343    0.054747762    0.024475476    0.024288415    0.048972120    0.012570023    0.075556563    0.724593077
46	 322	 366	 6603	 2	 3	 2	 1     0.464252816    0.053750308    0.024507162    0.024319362    0.047838213    0.010045940    0.074189837    0.724496920
47	 332	 378	 6935	 2	 3	 2	 1     0.464386346    0.053123652    0.024559178    0.024370196    0.047105936    0.010801219    0.073349375    0.724255014
48	 352	 399	 7287	 2	 3	 2	 1     0.464543006    0.052551965    0.024573785    0.024384099    0.046452536    0.009853428    0.072350571    0.726351772
49	 362	 411	 7649	 2	 3	 2	 1     0.464675185    0.051960845    0.024599655    0.024408834    0.045768836    0.009898528    0.071496729    0.726758350
50	 378	 429	 8027	 2	 3	 2	 1     0.464813635    0.051488039    0.024622424    0.024431501    0.045218961    0.010213520    0.070591033    0.729384973
51	 392	 445	 8419	 2	 3	 2	 1     0.464955275    0.050962381    0.024647699    0.024457379    0.044605551    0.010641081    0.069652006    0.731671402
52	 406	 460	 8825	 2	 3	 2	 1     0.465107111    0.050300798    0.024644343    0.024453634    0.043850047    0.009249225    0.068630785    0.732918874
53	 418	 472	 9243	 2	 3	 2	 1     0.465219003    0.049785579    0.024674577    0.024483108    0.043240827    0.009416045    0.067868175    0.733562955
54	 434	 488	 9677	 2	 3	 2	 1     0.465355777    0.049059904    0.024685576    0.024494003    0.042396893    0.009215705    0.066923911    0.733069883
55	 450	 506	 10127	 2	 3	 2	 1     0.465469735    0.048514734    0.024707872    0.024515218    0.041751652    0.009073533    0.066126663    0.733663726
56	 474	 530	 10601	 2	 3	 2	 1     0.465566359    0.048136366    0.024741489    0.024547340    0.041291264    0.008937288    0.065442915    0.735547398
57	 494	 552	 11095	 2	 3	 2	 1     0.465678813    0.047659834    0.024766897    0.024571755    0.040719290    0.008885116    0.064637855    0.737336255
58	 514	 575	 11609	 2	 3	 2	 1     0.465791543    0.047224973    0.024824737    0.024628564    0.040173754    0.008644096    0.063820433    0.739966348
59	 538	 600	 12147	 2	 3	 2	 1     0.465896854    0.046831590    0.024874245    0.024676308    0.039679589    0.009580504    0.063047057    0.742803749
60	 576	 640	 12723	 2	 3	 2	 1     0.466018059    0.046332919    0.024946381    0.024747140    0.039043788    0.008887260    0.062144816    0.745563692
61	 604	 669	 13327	 2	 3	 2	 1     0.466130583    0.045904213    0.025015337    0.024814653    0.038489345    0.008932248    0.061295096    0.748905142
62	 636	 703	 13963	 2	 3	 2	 1     0.466257187    0.045453558    0.025147534    0.024945032    0.037863273    0.009044603    0.060324495    0.753484264
63	 664	 732	 14627	 2	 3	 2	 1     0.466373555    0.045037612    0.025202955    0.024999432    0.037325562    0.009042560    0.059418149    0.757977372
64	 696	 768	 15323	 2	 3	 2	 1     0.466476867    0.044504341    0.025216983    0.025013015    0.036670699    0.007803076    0.058601553    0.759439614
65	 714	 789	 16037	 2	 3	 2	 1     0.466549353    0.044039624    0.025230390    0.025026446    0.036095927    0.008190737    0.058021637    0.759020714
66	 740	 817	 16777	 2	 3	 2	 1     0.466632452    0.043633828    0.025260191    0.025055092    0.035578556    0.007553469    0.057349493    0.760840688
67	 764	 842	 17541	 2	 3	 2	 1     0.466721365    0.043186302    0.025305015    0.025099390    0.034995898    0.007746519    0.056621346    0.762721230
68	 788	 866	 18329	 2	 3	 2	 1     0.466812210    0.042651718    0.025322966    0.025116507    0.034320787    0.007510953    0.055867434    0.763445086
69	 816	 894	 19145	 2	 3	 2	 1     0.466889941    0.042246805    0.025375304    0.025168540    0.033777011    0.007408274    0.055214061    0.765145768
70	 842	 920	 19987	 2	 3	 2	 1     0.466970788    0.041793648    0.025415778    0.025208599    0.033177512    0.007365873    0.054526075    0.766489222
71	 866	 944	 20853	 2	 3	 2	 1     0.467046031    0.041376092    0.025433439    0.025225686    0.032636195    0.006773788    0.053877773    0.767962185
72	 886	 964	 21739	 2	 3	 2	 1     0.467106642    0.040972797    0.025452659    0.025244381    0.032108133    0.007116307    0.053349736    0.768003740
73	 914	 992	 22653	 2	 3	 2	 1     0.467182656    0.040533691    0.025476285    0.025267822    0.031526798    0.006940523    0.052679930    0.769433278
74	 940	 1020	 23593	 2	 3	 2	 1     0.467248475    0.040086295    0.025479379    0.025270396    0.030946927    0.006587269    0.052092921    0.769515222
75	 966	 1046	 24559	 2	 3	 2	 1     0.467313027    0.039734880    0.025502545    0.025292876    0.030470984    0.006832895    0.051510624    0.771391941
76	 996	 1076	 25555	 2	 3	 2	 1     0.467381807    0.039323158    0.025520133    0.025310161    0.029917113    0.006209871    0.050882765    0.772818828
77	 1016	 1098	 26571	 2	 3	 2	 1     0.467435423    0.038955316    0.025529741    0.025319850    0.029423612    0.006921172    0.050387849    0.773109333
78	 1048	 1132	 27619	 2	 3	 2	 1     0.467496409    0.038524527    0.025538545    0.025328507    0.028843056    0.006672765    0.049818843    0.773292278
79	 1084	 1170	 28703	 2	 3	 2	 1     0.467552349    0.038142857    0.025547055    0.025337238    0.028323586    0.006075657    0.049291079    0.773828820
80	 1110	 1200	 29813	 2	 3	 2	 1     0.467600323    0.037816380    0.025549445    0.025339077    0.027880180    0.005905239    0.048833875    0.774388258
81	 1136	 1226	 30949	 2	 3	 2	 1     0.467650383    0.037580972    0.025561274    0.025350574    0.027549061    0.005954244    0.048352138    0.777234968
82	 1160	 1250	 32109	 2	 3	 2	 1     0.467699177    0.037219112    0.025567226    0.025356451    0.027047722    0.006604225    0.047877860    0.777376274
83	 1202	 1294	 33311	 2	 3	 2	 1     0.467765251    0.036755481    0.025578395    0.025367186    0.026395285    0.005674032    0.047227950    0.778256956
84	 1236	 1328	 34547	 2	 3	 2	 1     0.467807575    0.036502133    0.025583838    0.025371992    0.026035993    0.005494276    0.046806864    0.779845718
85	 1262	 1356	 35809	 2	 3	 2	 1     0.467847217    0.036195474    0.025587877    0.025375508    0.025600251    0.005299899    0.046408954    0.779924350
86	 1294	 1389	 37103	 2	 3	 2	 1     0.467885440    0.035954194    0.025592246    0.025379309    0.025253535    0.005102708    0.046021998    0.781239321
87	 2588	 1389	 39691	 4	 8	 2	 2     0.468593614    0.027722509    0.011124789    0.010114606    0.025392451    0.005319960    0.038142290    0.726818168
88	 2660	 1428	 42351	 4	 8	 2	 2     0.468634449    0.027317096    0.011129279    0.010119037    0.024947202    0.005376662    0.037637256    0.725799358
89	 2752	 1474	 45103	 4	 8	 2	 2     0.468671866    0.026959172    0.011139733    0.010129917    0.024550016    0.005534568    0.037168425    0.725324580
90	 2844	 1522	 47947	 4	 8	 2	 2     0.468718892    0.026574146    0.011150216    0.010141320    0.024121732    0.005302060    0.036570608    0.726653110
91	 2960	 1581	 50907	 4	 8	 2	 2     0.468760254    0.026228564    0.011158218    0.010149392    0.023736717    0.005006463    0.036036564    0.727831987
92	 3052	 1632	 53959	 4	 8	 2	 2     0.468796287    0.025915321    0.011170757    0.010160580    0.023384141    0.005101713    0.035564744    0.728680092
93	 3164	 1694	 57123	 4	 8	 2	 2     0.468831141    0.025543020    0.011173593    0.010162897    0.022969473    0.004902280    0.035102292    0.727673837
94	 3284	 1756	 60407	 4	 8	 2	 2     0.468863026    0.025257477    0.011182013    0.010171669    0.022647356    0.004622736    0.034673797    0.728431255
95	 3380	 1806	 63787	 4	 8	 2	 2     0.468892274    0.024959700    0.011185454    0.010174988    0.022313051    0.004718321    0.034276004    0.728197492
96	 3496	 1865	 67283	 4	 8	 2	 2     0.468921403    0.024647765    0.011192012    0.010180852    0.021960218    0.004646962    0.033875179    0.727605453
97	 3628	 1933	 70911	 4	 8	 2	 2     0.468949585    0.024339710    0.011193483    0.010182338    0.021613131    0.004564898    0.033482781    0.726932139
98	 3756	 2000	 74667	 4	 8	 2	 2     0.468977966    0.024050569    0.011201406    0.010189566    0.021282818    0.004514268    0.033082873    0.726979453
99	 3904	 2083	 78571	 4	 8	 2	 2     0.469002883    0.023788196    0.011205728    0.010193395    0.020983564    0.004597338    0.032727742    0.726851136
100	 4060	 2163	 82631	 4	 8	 2	 2     0.469033400    0.023543945    0.011215260    0.010202419    0.020701094    0.004309919    0.032287443    0.729198182
101	 4224	 2245	 86855	 4	 8	 2	 2     0.469057874    0.023295922    0.011223207    0.010209852    0.020414201    0.004330098    0.031929933    0.729595080
102	 4408	 2339	 91263	 4	 8	 2	 2     0.469082775    0.023066364    0.011232462    0.010218216    0.020146686    0.004223905    0.031562004    0.730826973
103	 4592	 2434	 95855	 4	 8	 2	 2     0.469107803    0.022823440    0.011244135    0.010228302    0.019861492    0.004157169    0.031187803    0.731806599
104	 4788	 2533	 100643	 4	 8	 2	 2     0.469132868    0.022598889    0.011257364    0.010239317    0.019595447    0.004255362    0.030808472    0.733528375
105	 5008	 2643	 105651	 4	 8	 2	 2     0.469159212    0.022319883    0.011269384    0.010250421    0.019265984    0.004226662    0.030404661    0.734094126
106	 5232	 2757	 110883	 4	 8	 2	 2     0.469185957    0.022096507    0.011288217    0.010266931    0.018995572    0.004423740    0.029989119    0.736817456
107	 5472	 2881	 116355	 4	 8	 2	 2     0.469215969    0.021894358    0.011312971    0.010287581    0.018745122    0.003954020    0.029515823    0.741783759
108	 5656	 2976	 122011	 4	 8	 2	 2     0.469240011    0.021659654    0.011326895    0.010299755    0.018461908    0.003972368    0.029131109    0.743523144
109	 5848	 3075	 127859	 4	 8	 2	 2     0.469263608    0.021431595    0.011337860    0.010309384    0.018186979    0.003850795    0.028748485    0.745486061
110	 6020	 3161	 133879	 4	 8	 2	 2     0.469285413    0.021200679    0.011347151    0.010317395    0.017908404    0.003832570    0.028390323    0.746757228
111	 6220	 3262	 140099	 4	 8	 2	 2     0.469306544    0.020984486    0.011353182    0.010323195    0.017648056    0.003931827    0.028038853    0.748407413
112	 6444	 3380	 146543	 4	 8	 2	 2     0.469329275    0.020754709    0.011358037    0.010328058    0.017371038    0.003834818    0.027655770    0.750465794
113	 6632	 3478	 153175	 4	 8	 2	 2     0.469350693    0.020481900    0.011361475    0.010331458    0.017041863    0.003701878    0.027289856    0.750531615
114	 6840	 3583	 160015	 4	 8	 2	 2     0.469368995    0.020257690    0.011364392    0.010334452    0.016769753    0.003577685    0.026973254    0.751028784
115	 7052	 3690	 167067	 4	 8	 2	 2     0.469386469    0.020043569    0.011367340    0.010337378    0.016508430    0.003556734    0.026667432    0.751612270
116	 7256	 3794	 174323	 4	 8	 2	 2     0.469403801    0.019800309    0.011369930    0.010340025    0.016210396    0.003599686    0.026360602    0.751132662
117	 7468	 3902	 181791	 4	 8	 2	 2     0.469421129    0.019568860    0.011372065    0.010342131    0.015925339    0.003397422    0.026050211    0.751197756
118	 7660	 4000	 189451	 4	 8	 2	 2     0.469437422    0.019343651    0.011372589    0.010342804    0.015647397    0.003389831    0.025754923    0.751066135
119	 7864	 4104	 197315	 4	 8	 2	 2     0.469453214    0.019150976    0.011374277    0.010344509    0.015407326    0.003363800    0.025465458    0.752037369
120	 8084	 4214	 205399	 4	 8	 2	 2     0.469469535    0.018943771    0.011379104    0.010349047    0.015145377    0.003254638    0.025162776    0.752849009
121	 8304	 4326	 213703	 4	 8	 2	 2     0.469485175    0.018744387    0.011383230    0.010352845    0.014892083    0.003181237    0.024869266    0.753716942
122	 8504	 4426	 222207	 4	 8	 2	 2     0.469499980    0.018532594    0.011386457    0.010356021    0.014622095    0.003136910    0.024588177    0.753719754
123	 8760	 4554	 230967	 4	 8	 2	 2     0.469514288    0.018322109    0.011388367    0.010358037    0.014352866    0.003062286    0.024313425    0.753579923
124	 9004	 4681	 239971	 4	 8	 2	 2     0.469527663    0.018138534    0.011390576    0.010360320    0.014115991    0.002982846    0.024053751    0.754083392
125	 9224	 4793	 249195	 4	 8	 2	 2     0.469540457    0.017958891    0.011392503    0.010362281    0.013882818    0.002948346    0.023802705    0.754489472
126	 9452	 4911	 258647	 4	 8	 2	 2     0.469552679    0.017773858    0.011394595    0.010364266    0.013640867    0.002860833    0.023560375    0.754396217
127	 9664	 5020	 268311	 4	 8	 2	 2     0.469564014    0.017591531    0.011396048    0.010365675    0.013401196    0.002887451    0.023333378    0.753921310
128	 9936	 5161	 278247	 4	 8	 2	 2     0.469575576    0.017451710    0.011397916    0.010367517    0.013215510    0.002832614    0.023099525    0.755500807
129	 10172	 5280	 288419	 4	 8	 2	 2     0.469586371    0.017305732    0.011400798    0.010370420    0.013019607    0.002854672    0.022879021    0.756401750
130	 10456	 5424	 298875	 4	 8	 2	 2     0.469598280    0.017157554    0.011402874    0.010372655    0.012820145    0.002692151    0.022633278    0.758067550
131	 10740	 5570	 309615	 4	 8	 2	 2     0.469608315    0.017007068    0.011404403    0.010374303    0.012616654    0.002668710    0.022424095    0.758428306
132	 11040	 5725	 320655	 4	 8	 2	 2     0.469617811    0.016865604    0.011406478    0.010376264    0.012423400    0.002680848    0.022224336    0.758880000
133	 11364	 5890	 332019	 4	 8	 2	 2     0.469627674    0.016706337    0.011408335    0.010378039    0.012204572    0.002550256    0.022014927    0.758864062
134	 11700	 6063	 343719	 4	 8	 2	 2     0.469636672    0.016570026    0.011409933    0.010379543    0.012015789    0.002568749    0.021822146    0.759321552
135	 12104	 6267	 355823	 4	 8	 2	 2     0.469645742    0.016425230    0.011411496    0.010381014    0.011813803    0.002472437    0.021626069    0.759510661
136	 12528	 6488	 368351	 4	 8	 2	 2     0.469653969    0.016303942    0.011413007    0.010382401    0.011643100    0.002439840    0.021446643    0.760209482
137	 12944	 6710	 381295	 4	 8	 2	 2     0.469661796    0.016183177    0.011414389    0.010383640    0.011472006    0.002398988    0.021274563    0.760681984
138	 13384	 6936	 394679	 4	 8	 2	 2     0.469669743    0.016063004    0.011415847    0.010384995    0.011300378    0.002401480    0.021098387    0.761338014
139	 20076	 6936	 414755	 6	 15	 3	 3     0.469786825    0.013464169    0.007263244    0.006807632    0.011337069    0.002406401    0.018307052    0.735463545
140	 20796	 7176	 435551	 6	 15	 3	 3     0.469794817    0.013324517    0.007264375    0.006808684    0.011170121    0.002377648    0.018100820    0.736127828
141	 21546	 7432	 457097	 6	 15	 3	 3     0.469802588    0.013190164    0.007265413    0.006809612    0.011008824    0.002338297    0.017897977    0.736963974
142	 22380	 7713	 479477	 6	 15	 3	 3     0.469809919    0.013056645    0.007266510    0.006810579    0.010847756    0.002295971    0.017704496    0.737476250
143	 23226	 7999	 502703	 6	 15	 3	 3     0.469816973    0.012936350    0.007267843    0.006811768    0.010701758    0.002337417    0.017516328    0.738530972
144	 24180	 8335	 526883	 6	 15	 3	 3     0.469824454    0.012803918    0.007269117    0.006812846    0.010540411    0.002236180    0.017314510    0.739490665
145	 25146	 8659	 552029	 6	 15	 3	 3     0.469831129    0.012685352    0.007270489    0.006814044    0.010395102    0.002206182    0.017132422    0.740429540
146	 26130	 8989	 578159	 6	 15	 3	 3     0.469837731    0.012560832    0.007271607    0.006815030    0.010241983    0.002192292    0.016950408    0.741034170
147	 27234	 9361	 605393	 6	 15	 3	 3     0.469844328    0.012442830    0.007273200    0.006816429    0.010095770    0.002139791    0.016766548    0.742122332
148	 28380	 9747	 633773	 6	 15	 3	 3     0.469850779    0.012332208    0.007275235    0.006818290    0.009957625    0.002118075    0.016584770    0.743586293
149	 29598	 10155	 663371	 6	 15	 3	 3     0.469857522    0.012217308    0.007278356    0.006821240    0.009812653    0.002117098    0.016392649    0.745291851
150	 30792	 10559	 694163	 6	 15	 3	 3     0.469864166    0.012096270    0.007281415    0.006824156    0.009659230    0.002032185    0.016201069    0.746634022
151	 31992	 10962	 726155	 6	 15	 3	 3     0.469870493    0.011974965    0.007284151    0.006826771    0.009504785    0.002047614    0.016016520    0.747663358
152	 33222	 11373	 759377	 6	 15	 3	 3     0.469876945    0.011862688    0.007286854    0.006829320    0.009360829    0.002017349    0.015826129    0.749563431
153	 34410	 11778	 793787	 6	 15	 3	 3     0.469883076    0.011756942    0.007288934    0.006831262    0.009224810    0.001953297    0.015643044    0.751576347
154	 35556	 12169	 829343	 6	 15	 3	 3     0.469888624    0.011649491    0.007290567    0.006832765    0.009086159    0.001950879    0.015475477    0.752771057
155	 36816	 12592	 866159	 6	 15	 3	 3     0.469894216    0.011536324    0.007291577    0.006833634    0.008939781    0.001909210    0.015304756    0.753773818
156	 37950	 12976	 904109	 6	 15	 3	 3     0.469899437    0.011427471    0.007292583    0.006834495    0.008798030    0.001914347    0.015143608    0.754606866
157	 39306	 13429	 943415	 6	 15	 3	 3     0.469904864    0.011320430    0.007293825    0.006835605    0.008657497    0.001856811    0.014974258    0.755992747
158	 40518	 13840	 983933	 6	 15	 3	 3     0.469909736    0.011208062    0.007294469    0.006836166    0.008509487    0.001839413    0.014820565    0.756250673
159	 41772	 14260	 1025705	 6	 15	 3	 3     0.469914446    0.011107999    0.007295168    0.006836714    0.008376644    0.001780439    0.014670486    0.757166433
160	 42942	 14650	 1068647	 6	 15	 3	 3     0.469918916    0.011006246    0.007295698    0.006837165    0.008240768    0.001747613    0.014526585    0.757662348
161	 44064	 15026	 1112711	 6	 15	 3	 3     0.469923406    0.010899426    0.007296185    0.006837574    0.008097108    0.001726936    0.014380621    0.757924576
162	 45360	 15463	 1158071	 6	 15	 3	 3     0.469927825    0.010795992    0.007296721    0.006838032    0.007956840    0.001732036    0.014235484    0.758386010
163	 46614	 15881	 1204685	 6	 15	 3	 3     0.469932138    0.010697681    0.007297218    0.006838451    0.007822467    0.001675219    0.014092379    0.759111076
164	 47910	 16321	 1252595	 6	 15	 3	 3     0.469936154    0.010607057    0.007297587    0.006838741    0.007697720    0.001654136    0.013957825    0.759936279
165	 49158	 16741	 1301753	 6	 15	 3	 3     0.469940055    0.010515301    0.007297949    0.006839033    0.007570436    0.001613993    0.013825848    0.760553807
166	 50406	 17160	 1352159	 6	 15	 3	 3     0.469943661    0.010425958    0.007298238    0.006839280    0.007445557    0.001595966    0.013702732    0.760867074
167	 51720	 17600	 1403879	 6	 15	 3	 3     0.469947330    0.010344772    0.007298633    0.006839603    0.007331047    0.001596371    0.013576313    0.761972121
168	 53070	 18052	 1456949	 6	 15	 3	 3     0.469951130    0.010255626    0.007299077    0.006839985    0.007204258    0.001540721    0.013444154    0.762831590
169	 79605	 18052	 1536554	 9	 28	 4	 4     0.470003645    0.008557140    0.004612885    0.004226412    0.007207354    0.001540974    0.011462243    0.746550254
170	 81693	 18525	 1618247	 9	 28	 4	 4     0.470007034    0.008450686    0.004613165    0.004226683    0.007080452    0.001517993    0.011322415    0.746367817
171	 83826	 18999	 1702073	 9	 28	 4	 4     0.470010262    0.008349769    0.004613404    0.004226907    0.006959537    0.001485285    0.011187652    0.746337935
172	 86094	 19509	 1788167	 9	 28	 4	 4     0.470013293    0.008258083    0.004613637    0.004227122    0.006849109    0.001471385    0.011059558    0.746691985
173	 88416	 20032	 1876583	 9	 28	 4	 4     0.470016414    0.008167002    0.004613872    0.004227346    0.006738850    0.001416946    0.010926136    0.747473943
174	 90612	 20526	 1967195	 9	 28	 4	 4     0.470019312    0.008078286    0.004614115    0.004227578    0.006630886    0.001384365    0.010800727    0.747939074
175	 92952	 21051	 2060147	 9	 28	 4	 4     0.470022070    0.008000833    0.004614378    0.004227828    0.006536118    0.001365476    0.010680020    0.749140260
176	 95184	 21552	 2155331	 9	 28	 4	 4     0.470024703    0.007922140    0.004614618    0.004228056    0.006439379    0.001335104    0.010563538    0.749951358
177	 97623	 22101	 2252954	 9	 28	 4	 4     0.470027154    0.007843035    0.004614822    0.004228247    0.006341657    0.001340736    0.010453909    0.750248983
178	 100269	 22699	 2353223	 9	 28	 4	 4     0.470029560    0.007761256    0.004614999    0.004228414    0.006240103    0.001319479    0.010345147    0.750231633
179	 103239	 23374	 2456462	 9	 28	 4	 4     0.470031947    0.007681388    0.004615203    0.004228603    0.006140328    0.001296662    0.010236135    0.750418846
180	 106317	 24065	 2562779	 9	 28	 4	 4     0.470034283    0.007605942    0.004615415    0.004228798    0.006045519    0.001262672    0.010128295    0.750959786
181	 109548	 24789	 2672327	 9	 28	 4	 4     0.470036446    0.007535078    0.004615630    0.004228994    0.005955952    0.001257508    0.010027419    0.751447458
182	 113157	 25605	 2785484	 9	 28	 4	 4     0.470038582    0.007460074    0.004615821    0.004229166    0.005860624    0.001233514    0.009926759    0.751511563
183	 117018	 26478	 2902502	 9	 28	 4	 4     0.470040635    0.007394048    0.004616020    0.004229344    0.005776184    0.001235748    0.009829079    0.752262536
184	 121086	 27396	 3023588	 9	 28	 4	 4     0.470042734    0.007326990    0.004616218    0.004229526    0.005689931    0.001200433    0.009728203    0.753169953
185	 125433	 28370	 3149021	 9	 28	 4	 4     0.470044691    0.007265049    0.004616384    0.004229676    0.005609807    0.001190031    0.009633176    0.754169687
186	 129969	 29392	 3278990	 9	 28	 4	 4     0.470046577    0.007201781    0.004616577    0.004229851    0.005527465    0.001174930    0.009540693    0.754848867
187	 134829	 30484	 3413819	 9	 28	 4	 4     0.470048402    0.007138966    0.004616766    0.004230020    0.005445211    0.001165930    0.009450350    0.755418234
188	 140148	 31679	 3553967	 9	 28	 4	 4     0.470050191    0.007078751    0.004616972    0.004230207    0.005365844    0.001140868    0.009360947    0.756200287
189	 145566	 32891	 3699533	 9	 28	 4	 4     0.470051955    0.007023339    0.004617200    0.004230414    0.005292329    0.001117011    0.009271929    0.757484094
190	 151173	 34150	 3850706	 9	 28	 4	 4     0.470053660    0.006967292    0.004617436    0.004230628    0.005217514    0.001126749    0.009185107    0.758542275
191	 157491	 35563	 4008197	 9	 28	 4	 4     0.470055375    0.006914645    0.004617700    0.004230865    0.005146762    0.001095390    0.009096935    0.760107064
192	 163989	 37021	 4172186	 9	 28	 4	 4     0.470056992    0.006861925    0.004617943    0.004231082    0.005075492    0.001072394    0.009012992    0.761337085
193	 170262	 38420	 4342448	 9	 28	 4	 4     0.470058599    0.006807822    0.004618219    0.004231327    0.005001849    0.001059038    0.008928770    0.762459080
194	 177048	 39931	 4519496	 9	 28	 4	 4     0.470060218    0.006755175    0.004618549    0.004231615    0.004929643    0.001038958    0.008843133    0.763889282
195	 183915	 41462	 4703411	 9	 28	 4	 4     0.470061828    0.006702632    0.004618930    0.004231944    0.004857033    0.001034170    0.008757153    0.765389420
196	 191124	 43070	 4894535	 9	 28	 4	 4     0.470063446    0.006652720    0.004619353    0.004232311    0.004787512    0.001013846    0.008669854    0.767339393
197	 198171	 44648	 5092706	 9	 28	 4	 4     0.470064963    0.006603494    0.004619693    0.004232609    0.004718535    0.001018856    0.008587203    0.768992436
198	 205416	 46282	 5298122	 9	 28	 4	 4     0.470066502    0.006553406    0.004619982    0.004232861    0.004647892    0.000994104    0.008502545    0.770758154
199	 212607	 47889	 5510729	 9	 28	 4	 4     0.470067951    0.006502423    0.004620239    0.004233093    0.004575467    0.000980447    0.008422027    0.772073458
200	 307099	 47889	 5817828	 13	 47	 6	 5     0.470087655    0.005561868    0.003159141    0.002915814    0.004577576    0.000981082    0.007239218    0.768296788
201	 317928	 49561	 6135756	 13	 47	 6	 5     0.470089069    0.005501705    0.003159372    0.002916020    0.004504122    0.000961022    0.007146827    0.769810833
202	 328458	 51185	 6464214	 13	 47	 6	 5     0.470090428    0.005442770    0.003159592    0.002916217    0.004431785    0.000941941    0.007056831    0.771276804
203	 339001	 52812	 6803215	 13	 47	 6	 5     0.470091705    0.005385656    0.003159765    0.002916372    0.004361327    0.000928804    0.006971288    0.772548191
204	 349310	 54401	 7152525	 13	 47	 6	 5     0.470092932    0.005330338    0.003159920    0.002916510    0.004292716    0.000912270    0.006888007    0.773857793
205	 359619	 55989	 7512144	 13	 47	 6	 5     0.470094117    0.005274238    0.003160068    0.002916642    0.004222742    0.000899723    0.006806657    0.774864605
206	 369980	 57596	 7882124	 13	 47	 6	 5     0.470095268    0.005218649    0.003160209    0.002916767    0.004152995    0.000884251    0.006726679    0.775813557
207	 380432	 59214	 8262556	 13	 47	 6	 5     0.470096374    0.005166164    0.003160344    0.002916890    0.004086744    0.000868460    0.006648939    0.776990727
208	 391092	 60860	 8653648	 13	 47	 6	 5     0.470097455    0.005113898    0.003160461    0.002916999    0.004020377    0.000863298    0.006572089    0.778123595
209	 401869	 62526	 9055517	 13	 47	 6	 5     0.470098522    0.005062478    0.003160572    0.002917104    0.003954676    0.000844818    0.006495309    0.779405158
210	 412776	 64205	 9468293	 13	 47	 6	 5     0.470099537    0.005011699    0.003160677    0.002917202    0.003889377    0.000837156    0.006421417    0.780466275
211	 423657	 65888	 9891950	 13	 47	 6	 5     0.470100533    0.004961970    0.003160772    0.002917293    0.003825005    0.000816682    0.006348094    0.781647137


==> data/lshaped/criterionA/varth1_thX0.35_thP0.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 1	 1	 0.458964938	 0.073754900	 0.022849860	 0.017774028	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 1	 1	 0.460435483	 0.068976870	 0.023447114	 0.017775493	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 1	 1	 0.461316745	 0.066115041	 0.023977562	 0.018149535	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 1	 1	 0.462027692	 0.063266115	 0.024093353	 0.018253255	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 1	 1	 0.462609168	 0.060608753	 0.024201417	 0.018338085	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 1	 1	 0.463084617	 0.058477234	 0.024303998	 0.018415547	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 1	 1	 0.463721882	 0.056109926	 0.024457391	 0.018573026	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 1	 1	 0.464239166	 0.053773775	 0.024522863	 0.018627908	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 1	 1	 0.464697062	 0.051845351	 0.024597079	 0.018647975	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 1	 1	 0.465103353	 0.050339305	 0.024651328	 0.018666750	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 1	 1	 0.465466582	 0.048636282	 0.024721767	 0.018731115	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 1	 1	 0.465794416	 0.047257083	 0.024819845	 0.018795357	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 1	 1	 0.466124921	 0.045920101	 0.024987566	 0.018885826	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 1	 1	 0.466471193	 0.044514609	 0.025180314	 0.018925234	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 1	 1	 0.466752145	 0.043013009	 0.025319111	 0.018995457	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 1	 1	 0.467008012	 0.041558225	 0.025420243	 0.019070049	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 1	 1	 0.467218166	 0.040378892	 0.025487030	 0.019143734	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 1	 1	 0.467427800	 0.039031988	 0.025522610	 0.019179126	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 1	 1	 0.467588022	 0.037995088	 0.025555953	 0.019210722	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 1	 1	 0.467752205	 0.036859948	 0.025576691	 0.019224936	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 1	 1	 0.467879075	 0.036000108	 0.025595738	 0.019237442	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 1944	 1391	 14752	 3	 6	 1	 2	 0.468275760	 0.032016172	 0.019480793	 0.016588068	 0.025407361	 0.009523307	 0.041864325	 0.764760249
33	 2142	 1528	 16894	 3	 6	 1	 2	 0.468407286	 0.030986862	 0.019497547	 0.016593975	 0.024083839	 0.008769790	 0.040366125	 0.767645210
34	 2364	 1687	 19258	 3	 6	 1	 2	 0.468514465	 0.030169161	 0.019530888	 0.016619324	 0.022993971	 0.008387498	 0.039102497	 0.771540528
35	 2637	 1877	 21895	 3	 6	 1	 2	 0.468606472	 0.029366496	 0.019554277	 0.016637151	 0.021909389	 0.008059026	 0.037983989	 0.773128273
36	 2955	 2101	 24850	 3	 6	 1	 2	 0.468692161	 0.028654050	 0.019577067	 0.016653550	 0.020923505	 0.007747035	 0.036911622	 0.776288036
37	 3387	 2394	 28237	 3	 6	 1	 2	 0.468774708	 0.028064804	 0.019618065	 0.016684853	 0.020069000	 0.007504969	 0.035848047	 0.782882364
38	 3882	 2730	 32119	 3	 6	 1	 2	 0.468855513	 0.027494378	 0.019679202	 0.016732999	 0.019200778	 0.007173783	 0.034775247	 0.790630708
39	 5176	 2730	 37295	 4	 8	 1	 2	 0.469172374	 0.022298925	 0.011279233	 0.008486312	 0.019235929	 0.007222730	 0.030200876	 0.738353569
40	 5828	 3064	 43123	 4	 8	 1	 2	 0.469252311	 0.021602670	 0.011327252	 0.008524290	 0.018394801	 0.006910114	 0.028932310	 0.746662460
41	 6456	 3388	 49579	 4	 8	 1	 2	 0.469324818	 0.020778120	 0.011352281	 0.008542131	 0.017402758	 0.006460786	 0.027731301	 0.749265953
42	 7088	 3708	 56667	 4	 8	 1	 2	 0.469381582	 0.020141298	 0.011366004	 0.008550586	 0.016627863	 0.006283466	 0.026753317	 0.752852368
43	 7744	 4044	 64411	 4	 8	 1	 2	 0.469437936	 0.019372364	 0.011373463	 0.008556110	 0.015682246	 0.005924581	 0.025745555	 0.752454716
44	 8484	 4416	 72895	 4	 8	 1	 2	 0.469491487	 0.018674218	 0.011384278	 0.008565238	 0.014802859	 0.005407761	 0.024749815	 0.754519499
45	 9180	 4770	 82075	 4	 8	 1	 2	 0.469533207	 0.018083964	 0.011392051	 0.008571720	 0.014044606	 0.005153382	 0.023945302	 0.755219727
46	 9936	 5162	 92011	 4	 8	 1	 2	 0.469571885	 0.017510857	 0.011397410	 0.008575428	 0.013293952	 0.004988027	 0.023174440	 0.755610814
47	 10868	 5635	 102879	 4	 8	 1	 2	 0.469607730	 0.017020760	 0.011404100	 0.008580314	 0.012635378	 0.004627224	 0.022436333	 0.758624853
48	 11876	 6153	 114755	 4	 8	 1	 2	 0.469637773	 0.016573966	 0.011409725	 0.008584212	 0.012021419	 0.004373615	 0.021798432	 0.760328324
49	 13120	 6800	 127875	 4	 8	 1	 2	 0.469663344	 0.016179891	 0.011415102	 0.008588381	 0.011466661	 0.004218929	 0.021240352	 0.761752491
50	 14660	 7582	 142535	 4	 8	 1	 2	 0.469687447	 0.015823407	 0.011419866	 0.008591931	 0.010952939	 0.004055107	 0.020700532	 0.764396159
51	 18325	 7582	 160860	 5	 13	 1	 3	 0.469766085	 0.014267768	 0.009115920	 0.005842958	 0.010975847	 0.004065981	 0.018831758	 0.757643963
52	 20650	 8535	 181510	 5	 13	 1	 3	 0.469788318	 0.013897442	 0.009121142	 0.005846647	 0.010485401	 0.003881095	 0.018268705	 0.760723955
53	 23465	 9670	 204975	 5	 13	 1	 3	 0.469808846	 0.013563845	 0.009126983	 0.005850647	 0.010033746	 0.003686605	 0.017732964	 0.764894398
54	 26475	 10887	 231450	 5	 13	 1	 3	 0.469828743	 0.013242109	 0.009135693	 0.005854859	 0.009586061	 0.003591405	 0.017197725	 0.769991895
55	 29665	 12176	 261115	 5	 13	 1	 3	 0.469847722	 0.012940927	 0.009143245	 0.005859102	 0.009157984	 0.003406766	 0.016671160	 0.776246357
56	 32965	 13513	 294080	 5	 13	 1	 3	 0.469864894	 0.012620577	 0.009147965	 0.005861992	 0.008694463	 0.003213433	 0.016179965	 0.780012592
57	 39558	 13513	 333638	 6	 15	 1	 3	 0.469903668	 0.011356049	 0.007293473	 0.004132909	 0.008704314	 0.003216006	 0.015011749	 0.756477397
58	 43362	 14790	 377000	 6	 15	 1	 3	 0.469918427	 0.011030249	 0.007295451	 0.004133728	 0.008273016	 0.003082885	 0.014542400	 0.758488882
59	 47370	 16141	 424370	 6	 15	 1	 3	 0.469932091	 0.010718760	 0.007297214	 0.004134441	 0.007851273	 0.002916115	 0.014093933	 0.760522969
60	 51474	 17516	 475844	 6	 15	 1	 3	 0.469944453	 0.010426122	 0.007298475	 0.004134879	 0.007445554	 0.002757488	 0.013675543	 0.762391767
61	 55740	 18951	 531584	 6	 15	 1	 3	 0.469955493	 0.010143085	 0.007299413	 0.004135185	 0.007042780	 0.002602481	 0.013290755	 0.763168505
62	 65030	 18951	 596614	 7	 18	 1	 3	 0.469974887	 0.009342750	 0.006138123	 0.004022292	 0.007043466	 0.002602594	 0.012586299	 0.742295252
63	 70679	 20586	 667293	 7	 18	 1	 3	 0.469984657	 0.009085766	 0.006138943	 0.004022634	 0.006698098	 0.002437955	 0.012216031	 0.743757563
64	 76699	 22326	 743992	 7	 18	 1	 3	 0.469993346	 0.008848250	 0.006139656	 0.004022928	 0.006371511	 0.002322099	 0.011877061	 0.744986517
65	 83699	 24356	 827691	 7	 18	 1	 3	 0.470000946	 0.008631496	 0.006140364	 0.004023275	 0.006066189	 0.002204769	 0.011572373	 0.745870861
66	 95656	 24356	 923347	 8	 19	 1	 3	 0.470019619	 0.007790347	 0.004887221	 0.003688221	 0.006066677	 0.002204226	 0.010787373	 0.722172714
67	 105232	 26781	 1028579	 8	 19	 1	 3	 0.470026300	 0.007568627	 0.004887760	 0.003688523	 0.005778748	 0.002132652	 0.010492233	 0.721355243
68	 117664	 29929	 1146243	 8	 19	 1	 3	 0.470032503	 0.007373492	 0.004888355	 0.003688914	 0.005520179	 0.002038945	 0.010210564	 0.722143524
69	 132568	 33685	 1278811	 8	 19	 1	 3	 0.470038102	 0.007190049	 0.004889013	 0.003689299	 0.005272036	 0.001951223	 0.009949474	 0.722656220
70	 150168	 38116	 1428979	 8	 19	 1	 3	 0.470043317	 0.007026320	 0.004889832	 0.003689734	 0.005045664	 0.001860854	 0.009699990	 0.724363635
71	 169928	 43076	 1598907	 8	 19	 1	 3	 0.470048517	 0.006864468	 0.004890979	 0.003690167	 0.004816560	 0.001794448	 0.009444631	 0.726811708
72	 191169	 43076	 1790076	 9	 28	 1	 4	 0.470063004	 0.006674655	 0.004619358	 0.003061109	 0.004817940	 0.001795017	 0.008693790	 0.767749740
73	 214281	 48224	 2004357	 9	 28	 1	 4	 0.470067733	 0.006515933	 0.004620305	 0.003061546	 0.004594580	 0.001707931	 0.008434184	 0.772562324
74	 238090	 48224	 2242447	 10	 38	 1	 5	 0.470077704	 0.006210270	 0.004176709	 0.002134187	 0.004595929	 0.001708095	 0.007858849	 0.790226473
75	 264140	 53489	 2506587	 10	 38	 1	 5	 0.470081993	 0.006044774	 0.004177478	 0.002134662	 0.004368977	 0.001614738	 0.007597976	 0.795576873
76	 290030	 58690	 2796617	 10	 38	 1	 5	 0.470085807	 0.005887213	 0.004178059	 0.002135061	 0.004147663	 0.001542194	 0.007358255	 0.800082842
77	 319033	 58690	 3115650	 11	 49	 1	 6	 0.470090655	 0.005680861	 0.003880939	 0.002077485	 0.004148554	 0.001542155	 0.007041677	 0.806748377
78	 348524	 64075	 3464174	 11	 49	 1	 6	 0.470094107	 0.005526869	 0.003881322	 0.002077710	 0.003934669	 0.001464364	 0.006807384	 0.811893247
79	 379005	 69635	 3843179	 11	 49	 1	 6	 0.470097210	 0.005383268	 0.003881600	 0.002077886	 0.003729980	 0.001384025	 0.006589554	 0.816939605
80	 413460	 69635	 4256639	 12	 54	 1	 6	 0.470102099	 0.005017220	 0.003355101	 0.001559818	 0.003730388	 0.001384133	 0.006231084	 0.805192196
81	 448368	 75478	 4705007	 12	 54	 1	 6	 0.470104841	 0.004873928	 0.003355267	 0.001559850	 0.003535161	 0.001306052	 0.006020600	 0.809541909


==> data/lshaped/criterionA/varth1_thX0.35_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 1	 1	 0.458964938	 0.073754900	 0.022849860	 0.017774028	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 1	 1	 0.460435483	 0.068976870	 0.023447114	 0.017775493	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 1	 1	 0.461316745	 0.066115041	 0.023977562	 0.018149535	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 1	 1	 0.462027692	 0.063266115	 0.024093353	 0.018253255	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 1	 1	 0.462609168	 0.060608753	 0.024201417	 0.018338085	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 1	 1	 0.463084617	 0.058477234	 0.024303998	 0.018415547	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 1	 1	 0.463721882	 0.056109926	 0.024457391	 0.018573026	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 1	 1	 0.464239166	 0.053773775	 0.024522863	 0.018627908	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 1	 1	 0.464697062	 0.051845351	 0.024597079	 0.018647975	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 1	 1	 0.465103353	 0.050339305	 0.024651328	 0.018666750	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 1	 1	 0.465466582	 0.048636282	 0.024721767	 0.018731115	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 1	 1	 0.465794416	 0.047257083	 0.024819845	 0.018795357	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 1	 1	 0.466124921	 0.045920101	 0.024987566	 0.018885826	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 1	 1	 0.466471193	 0.044514609	 0.025180314	 0.018925234	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 1	 1	 0.466752145	 0.043013009	 0.025319111	 0.018995457	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 1	 1	 0.467008012	 0.041558225	 0.025420243	 0.019070049	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 1	 1	 0.467218166	 0.040378892	 0.025487030	 0.019143734	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 1	 1	 0.467427800	 0.039031988	 0.025522610	 0.019179126	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 1	 1	 0.467588022	 0.037995088	 0.025555953	 0.019210722	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 1	 1	 0.467752205	 0.036859948	 0.025576691	 0.019224936	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 1	 1	 0.467879075	 0.036000108	 0.025595738	 0.019237442	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 1944	 1391	 14752	 3	 6	 1	 2	 0.468275760	 0.032016172	 0.019480793	 0.016588068	 0.025407361	 0.009523307	 0.041864325	 0.764760249
33	 2142	 1528	 16894	 3	 6	 1	 2	 0.468407286	 0.030986862	 0.019497547	 0.016593975	 0.024083839	 0.008769790	 0.040366125	 0.767645210
34	 2364	 1687	 19258	 3	 6	 1	 2	 0.468514465	 0.030169161	 0.019530888	 0.016619324	 0.022993971	 0.008387498	 0.039102497	 0.771540528
35	 2637	 1877	 21895	 3	 6	 1	 2	 0.468606472	 0.029366496	 0.019554277	 0.016637151	 0.021909389	 0.008059026	 0.037983989	 0.773128273
36	 2955	 2101	 24850	 3	 6	 1	 2	 0.468692161	 0.028654050	 0.019577067	 0.016653550	 0.020923505	 0.007747035	 0.036911622	 0.776288036
37	 3387	 2394	 28237	 3	 6	 1	 2	 0.468774708	 0.028064804	 0.019618065	 0.016684853	 0.020069000	 0.007504969	 0.035848047	 0.782882364
38	 3882	 2730	 32119	 3	 6	 1	 2	 0.468855513	 0.027494378	 0.019679202	 0.016732999	 0.019200778	 0.007173783	 0.034775247	 0.790630708
39	 5176	 2730	 37295	 4	 8	 1	 2	 0.469172374	 0.022298925	 0.011279233	 0.008486312	 0.019235929	 0.007222730	 0.030200876	 0.738353569
40	 5828	 3064	 43123	 4	 8	 1	 2	 0.469252311	 0.021602670	 0.011327252	 0.008524290	 0.018394801	 0.006910114	 0.028932310	 0.746662460
41	 6456	 3388	 49579	 4	 8	 1	 2	 0.469324818	 0.020778120	 0.011352281	 0.008542131	 0.017402758	 0.006460786	 0.027731301	 0.749265953
42	 7088	 3708	 56667	 4	 8	 1	 2	 0.469381582	 0.020141298	 0.011366004	 0.008550586	 0.016627863	 0.006283466	 0.026753317	 0.752852368
43	 7744	 4044	 64411	 4	 8	 1	 2	 0.469437936	 0.019372364	 0.011373463	 0.008556110	 0.015682246	 0.005924581	 0.025745555	 0.752454716
44	 8484	 4416	 72895	 4	 8	 1	 2	 0.469491487	 0.018674218	 0.011384278	 0.008565238	 0.014802859	 0.005407761	 0.024749815	 0.754519499
45	 9180	 4770	 82075	 4	 8	 1	 2	 0.469533207	 0.018083964	 0.011392051	 0.008571720	 0.014044606	 0.005153382	 0.023945302	 0.755219727
46	 9936	 5162	 92011	 4	 8	 1	 2	 0.469571885	 0.017510857	 0.011397410	 0.008575428	 0.013293952	 0.004988027	 0.023174440	 0.755610814
47	 10868	 5635	 102879	 4	 8	 1	 2	 0.469607730	 0.017020760	 0.011404100	 0.008580314	 0.012635378	 0.004627224	 0.022436333	 0.758624853
48	 11876	 6153	 114755	 4	 8	 1	 2	 0.469637773	 0.016573966	 0.011409725	 0.008584212	 0.012021419	 0.004373615	 0.021798432	 0.760328324
49	 13120	 6800	 127875	 4	 8	 1	 2	 0.469663344	 0.016179891	 0.011415102	 0.008588381	 0.011466661	 0.004218929	 0.021240352	 0.761752491
50	 14660	 7582	 142535	 4	 8	 1	 2	 0.469687447	 0.015823407	 0.011419866	 0.008591931	 0.010952939	 0.004055107	 0.020700532	 0.764396159
51	 18325	 7582	 160860	 5	 13	 1	 3	 0.469766085	 0.014267768	 0.009115920	 0.005842958	 0.010975847	 0.004065981	 0.018831758	 0.757643963
52	 20650	 8535	 181510	 5	 13	 1	 3	 0.469788318	 0.013897442	 0.009121142	 0.005846647	 0.010485401	 0.003881095	 0.018268705	 0.760723955
53	 23465	 9670	 204975	 5	 13	 1	 3	 0.469808846	 0.013563845	 0.009126983	 0.005850647	 0.010033746	 0.003686605	 0.017732964	 0.764894398
54	 26475	 10887	 231450	 5	 13	 1	 3	 0.469828743	 0.013242109	 0.009135693	 0.005854859	 0.009586061	 0.003591405	 0.017197725	 0.769991895
55	 29665	 12176	 261115	 5	 13	 1	 3	 0.469847722	 0.012940927	 0.009143245	 0.005859102	 0.009157984	 0.003406766	 0.016671160	 0.776246357
56	 32965	 13513	 294080	 5	 13	 1	 3	 0.469864894	 0.012620577	 0.009147965	 0.005861992	 0.008694463	 0.003213433	 0.016179965	 0.780012592
57	 39558	 13513	 333638	 6	 15	 1	 3	 0.469903668	 0.011356049	 0.007293473	 0.004132909	 0.008704314	 0.003216006	 0.015011749	 0.756477397
58	 43362	 14790	 377000	 6	 15	 1	 3	 0.469918427	 0.011030249	 0.007295451	 0.004133728	 0.008273016	 0.003082885	 0.014542400	 0.758488882
59	 47370	 16141	 424370	 6	 15	 1	 3	 0.469932091	 0.010718760	 0.007297214	 0.004134441	 0.007851273	 0.002916115	 0.014093933	 0.760522969
60	 51474	 17516	 475844	 6	 15	 1	 3	 0.469944453	 0.010426122	 0.007298475	 0.004134879	 0.007445554	 0.002757488	 0.013675543	 0.762391767
61	 55740	 18951	 531584	 6	 15	 1	 3	 0.469955493	 0.010143085	 0.007299413	 0.004135185	 0.007042780	 0.002602481	 0.013290755	 0.763168505
62	 65030	 18951	 596614	 7	 18	 1	 3	 0.469974887	 0.009342750	 0.006138123	 0.004022292	 0.007043466	 0.002602594	 0.012586299	 0.742295252
63	 70679	 20586	 667293	 7	 18	 1	 3	 0.469984657	 0.009085766	 0.006138943	 0.004022634	 0.006698098	 0.002437955	 0.012216031	 0.743757563
64	 76699	 22326	 743992	 7	 18	 1	 3	 0.469993346	 0.008848250	 0.006139656	 0.004022928	 0.006371511	 0.002322099	 0.011877061	 0.744986517
65	 83699	 24356	 827691	 7	 18	 1	 3	 0.470000946	 0.008631496	 0.006140364	 0.004023275	 0.006066189	 0.002204769	 0.011572373	 0.745870861
66	 95656	 24356	 923347	 8	 19	 1	 3	 0.470019619	 0.007790347	 0.004887221	 0.003688221	 0.006066677	 0.002204226	 0.010787373	 0.722172714
67	 105232	 26781	 1028579	 8	 19	 1	 3	 0.470026300	 0.007568627	 0.004887760	 0.003688523	 0.005778748	 0.002132652	 0.010492233	 0.721355243
68	 117664	 29929	 1146243	 8	 19	 1	 3	 0.470032503	 0.007373492	 0.004888355	 0.003688914	 0.005520179	 0.002038945	 0.010210564	 0.722143524
69	 132568	 33685	 1278811	 8	 19	 1	 3	 0.470038102	 0.007190049	 0.004889013	 0.003689299	 0.005272036	 0.001951223	 0.009949474	 0.722656220
70	 150168	 38116	 1428979	 8	 19	 1	 3	 0.470043317	 0.007026320	 0.004889832	 0.003689734	 0.005045664	 0.001860854	 0.009699990	 0.724363635
71	 169928	 43076	 1598907	 8	 19	 1	 3	 0.470048517	 0.006864468	 0.004890979	 0.003690167	 0.004816560	 0.001794448	 0.009444631	 0.726811708
72	 191169	 43076	 1790076	 9	 28	 1	 4	 0.470063004	 0.006674655	 0.004619358	 0.003061109	 0.004817940	 0.001795017	 0.008693790	 0.767749740
73	 214281	 48224	 2004357	 9	 28	 1	 4	 0.470067733	 0.006515933	 0.004620305	 0.003061546	 0.004594580	 0.001707931	 0.008434184	 0.772562324
74	 238090	 48224	 2242447	 10	 38	 1	 5	 0.470077704	 0.006210270	 0.004176709	 0.002134187	 0.004595929	 0.001708095	 0.007858849	 0.790226473
75	 264140	 53489	 2506587	 10	 38	 1	 5	 0.470081993	 0.006044774	 0.004177478	 0.002134662	 0.004368977	 0.001614738	 0.007597976	 0.795576873
76	 290030	 58690	 2796617	 10	 38	 1	 5	 0.470085807	 0.005887213	 0.004178059	 0.002135061	 0.004147663	 0.001542194	 0.007358255	 0.800082842
77	 319033	 58690	 3115650	 11	 49	 1	 6	 0.470090655	 0.005680861	 0.003880939	 0.002077485	 0.004148554	 0.001542155	 0.007041677	 0.806748377
78	 348524	 64075	 3464174	 11	 49	 1	 6	 0.470094107	 0.005526869	 0.003881322	 0.002077710	 0.003934669	 0.001464364	 0.006807384	 0.811893247
79	 379005	 69635	 3843179	 11	 49	 1	 6	 0.470097210	 0.005383268	 0.003881600	 0.002077886	 0.003729980	 0.001384025	 0.006589554	 0.816939605
80	 413460	 69635	 4256639	 12	 54	 1	 6	 0.470102099	 0.005017220	 0.003355101	 0.001559818	 0.003730388	 0.001384133	 0.006231084	 0.805192196
81	 448368	 75478	 4705007	 12	 54	 1	 6	 0.470104841	 0.004873928	 0.003355267	 0.001559850	 0.003535161	 0.001306052	 0.006020600	 0.809541909


==> data/lshaped/criterionA/varth1_thX0.35_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 1	 1	 0.458964938	 0.073754900	 0.022849860	 0.017774028	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 1	 1	 0.460435483	 0.068976870	 0.023447114	 0.017775493	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 1	 1	 0.461316745	 0.066115041	 0.023977562	 0.018149535	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 1	 1	 0.462027692	 0.063266115	 0.024093353	 0.018253255	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 1	 1	 0.462609168	 0.060608753	 0.024201417	 0.018338085	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 1	 1	 0.463084617	 0.058477234	 0.024303998	 0.018415547	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 1	 1	 0.463721882	 0.056109926	 0.024457391	 0.018573026	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 1	 1	 0.464239166	 0.053773775	 0.024522863	 0.018627908	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 1	 1	 0.464697062	 0.051845351	 0.024597079	 0.018647975	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 1	 1	 0.465103353	 0.050339305	 0.024651328	 0.018666750	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 1	 1	 0.465466582	 0.048636282	 0.024721767	 0.018731115	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 1	 1	 0.465794416	 0.047257083	 0.024819845	 0.018795357	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 1	 1	 0.466124921	 0.045920101	 0.024987566	 0.018885826	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 1	 1	 0.466471193	 0.044514609	 0.025180314	 0.018925234	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 1	 1	 0.466752145	 0.043013009	 0.025319111	 0.018995457	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 1	 1	 0.467008012	 0.041558225	 0.025420243	 0.019070049	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 1	 1	 0.467218166	 0.040378892	 0.025487030	 0.019143734	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 1	 1	 0.467427800	 0.039031988	 0.025522610	 0.019179126	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 1	 1	 0.467588022	 0.037995088	 0.025555953	 0.019210722	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 1	 1	 0.467752205	 0.036859948	 0.025576691	 0.019224936	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 1	 1	 0.467879075	 0.036000108	 0.025595738	 0.019237442	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 1944	 1391	 14752	 3	 6	 1	 2	 0.468275760	 0.032016172	 0.019480793	 0.016588068	 0.025407361	 0.009523307	 0.041864325	 0.764760249
33	 2142	 1528	 16894	 3	 6	 1	 2	 0.468407286	 0.030986862	 0.019497547	 0.016593975	 0.024083839	 0.008769790	 0.040366125	 0.767645210
34	 2364	 1687	 19258	 3	 6	 1	 2	 0.468514465	 0.030169161	 0.019530888	 0.016619324	 0.022993971	 0.008387498	 0.039102497	 0.771540528
35	 2637	 1877	 21895	 3	 6	 1	 2	 0.468606472	 0.029366496	 0.019554277	 0.016637151	 0.021909389	 0.008059026	 0.037983989	 0.773128273
36	 2955	 2101	 24850	 3	 6	 1	 2	 0.468692161	 0.028654050	 0.019577067	 0.016653550	 0.020923505	 0.007747035	 0.036911622	 0.776288036
37	 3387	 2394	 28237	 3	 6	 1	 2	 0.468774708	 0.028064804	 0.019618065	 0.016684853	 0.020069000	 0.007504969	 0.035848047	 0.782882364
38	 3882	 2730	 32119	 3	 6	 1	 2	 0.468855513	 0.027494378	 0.019679202	 0.016732999	 0.019200778	 0.007173783	 0.034775247	 0.790630708
39	 5176	 2730	 37295	 4	 8	 1	 2	 0.469172374	 0.022298925	 0.011279233	 0.008486312	 0.019235929	 0.007222730	 0.030200876	 0.738353569
40	 5828	 3064	 43123	 4	 8	 1	 2	 0.469252311	 0.021602670	 0.011327252	 0.008524290	 0.018394801	 0.006910114	 0.028932310	 0.746662460
41	 6456	 3388	 49579	 4	 8	 1	 2	 0.469324818	 0.020778120	 0.011352281	 0.008542131	 0.017402758	 0.006460786	 0.027731301	 0.749265953
42	 7088	 3708	 56667	 4	 8	 1	 2	 0.469381582	 0.020141298	 0.011366004	 0.008550586	 0.016627863	 0.006283466	 0.026753317	 0.752852368
43	 7744	 4044	 64411	 4	 8	 1	 2	 0.469437936	 0.019372364	 0.011373463	 0.008556110	 0.015682246	 0.005924581	 0.025745555	 0.752454716
44	 8484	 4416	 72895	 4	 8	 1	 2	 0.469491487	 0.018674218	 0.011384278	 0.008565238	 0.014802859	 0.005407761	 0.024749815	 0.754519499
45	 9180	 4770	 82075	 4	 8	 1	 2	 0.469533207	 0.018083964	 0.011392051	 0.008571720	 0.014044606	 0.005153382	 0.023945302	 0.755219727
46	 9936	 5162	 92011	 4	 8	 1	 2	 0.469571885	 0.017510857	 0.011397410	 0.008575428	 0.013293952	 0.004988027	 0.023174440	 0.755610814
47	 10868	 5635	 102879	 4	 8	 1	 2	 0.469607730	 0.017020760	 0.011404100	 0.008580314	 0.012635378	 0.004627224	 0.022436333	 0.758624853
48	 11876	 6153	 114755	 4	 8	 1	 2	 0.469637773	 0.016573966	 0.011409725	 0.008584212	 0.012021419	 0.004373615	 0.021798432	 0.760328324
49	 13120	 6800	 127875	 4	 8	 1	 2	 0.469663344	 0.016179891	 0.011415102	 0.008588381	 0.011466661	 0.004218929	 0.021240352	 0.761752491
50	 14660	 7582	 142535	 4	 8	 1	 2	 0.469687447	 0.015823407	 0.011419866	 0.008591931	 0.010952939	 0.004055107	 0.020700532	 0.764396159
51	 18325	 7582	 160860	 5	 13	 1	 3	 0.469766085	 0.014267768	 0.009115920	 0.005842958	 0.010975847	 0.004065981	 0.018831758	 0.757643963
52	 20650	 8535	 181510	 5	 13	 1	 3	 0.469788318	 0.013897442	 0.009121142	 0.005846647	 0.010485401	 0.003881095	 0.018268705	 0.760723955
53	 23465	 9670	 204975	 5	 13	 1	 3	 0.469808846	 0.013563845	 0.009126983	 0.005850647	 0.010033746	 0.003686605	 0.017732964	 0.764894398
54	 26475	 10887	 231450	 5	 13	 1	 3	 0.469828743	 0.013242109	 0.009135693	 0.005854859	 0.009586061	 0.003591405	 0.017197725	 0.769991895
55	 29665	 12176	 261115	 5	 13	 1	 3	 0.469847722	 0.012940927	 0.009143245	 0.005859102	 0.009157984	 0.003406766	 0.016671160	 0.776246357
56	 32965	 13513	 294080	 5	 13	 1	 3	 0.469864894	 0.012620577	 0.009147965	 0.005861992	 0.008694463	 0.003213433	 0.016179965	 0.780012592
57	 39558	 13513	 333638	 6	 15	 1	 3	 0.469903668	 0.011356049	 0.007293473	 0.004132909	 0.008704314	 0.003216006	 0.015011749	 0.756477397
58	 43362	 14790	 377000	 6	 15	 1	 3	 0.469918427	 0.011030249	 0.007295451	 0.004133728	 0.008273016	 0.003082885	 0.014542400	 0.758488882
59	 47370	 16141	 424370	 6	 15	 1	 3	 0.469932091	 0.010718760	 0.007297214	 0.004134441	 0.007851273	 0.002916115	 0.014093933	 0.760522969
60	 51474	 17516	 475844	 6	 15	 1	 3	 0.469944453	 0.010426122	 0.007298475	 0.004134879	 0.007445554	 0.002757488	 0.013675543	 0.762391767
61	 55740	 18951	 531584	 6	 15	 1	 3	 0.469955493	 0.010143085	 0.007299413	 0.004135185	 0.007042780	 0.002602481	 0.013290755	 0.763168505
62	 65030	 18951	 596614	 7	 18	 1	 3	 0.469974887	 0.009342750	 0.006138123	 0.004022292	 0.007043466	 0.002602594	 0.012586299	 0.742295252
63	 70679	 20586	 667293	 7	 18	 1	 3	 0.469984657	 0.009085766	 0.006138943	 0.004022634	 0.006698098	 0.002437955	 0.012216031	 0.743757563
64	 76699	 22326	 743992	 7	 18	 1	 3	 0.469993346	 0.008848250	 0.006139656	 0.004022928	 0.006371511	 0.002322099	 0.011877061	 0.744986517
65	 83699	 24356	 827691	 7	 18	 1	 3	 0.470000946	 0.008631496	 0.006140364	 0.004023275	 0.006066189	 0.002204769	 0.011572373	 0.745870861
66	 95656	 24356	 923347	 8	 19	 1	 3	 0.470019619	 0.007790347	 0.004887221	 0.003688221	 0.006066677	 0.002204226	 0.010787373	 0.722172714
67	 105232	 26781	 1028579	 8	 19	 1	 3	 0.470026300	 0.007568627	 0.004887760	 0.003688523	 0.005778748	 0.002132652	 0.010492233	 0.721355243
68	 117664	 29929	 1146243	 8	 19	 1	 3	 0.470032503	 0.007373492	 0.004888355	 0.003688914	 0.005520179	 0.002038945	 0.010210564	 0.722143524
69	 132568	 33685	 1278811	 8	 19	 1	 3	 0.470038102	 0.007190049	 0.004889013	 0.003689299	 0.005272036	 0.001951223	 0.009949474	 0.722656220
70	 150168	 38116	 1428979	 8	 19	 1	 3	 0.470043317	 0.007026320	 0.004889832	 0.003689734	 0.005045664	 0.001860854	 0.009699990	 0.724363635
71	 169928	 43076	 1598907	 8	 19	 1	 3	 0.470048517	 0.006864468	 0.004890979	 0.003690167	 0.004816560	 0.001794448	 0.009444631	 0.726811708
72	 191169	 43076	 1790076	 9	 28	 1	 4	 0.470063004	 0.006674655	 0.004619358	 0.003061109	 0.004817940	 0.001795017	 0.008693790	 0.767749740
73	 214281	 48224	 2004357	 9	 28	 1	 4	 0.470067733	 0.006515933	 0.004620305	 0.003061546	 0.004594580	 0.001707931	 0.008434184	 0.772562324
74	 238090	 48224	 2242447	 10	 38	 1	 5	 0.470077704	 0.006210270	 0.004176709	 0.002134187	 0.004595929	 0.001708095	 0.007858849	 0.790226473
75	 264140	 53489	 2506587	 10	 38	 1	 5	 0.470081993	 0.006044774	 0.004177478	 0.002134662	 0.004368977	 0.001614738	 0.007597976	 0.795576873
76	 290030	 58690	 2796617	 10	 38	 1	 5	 0.470085807	 0.005887213	 0.004178059	 0.002135061	 0.004147663	 0.001542194	 0.007358255	 0.800082842
77	 319033	 58690	 3115650	 11	 49	 1	 6	 0.470090655	 0.005680861	 0.003880939	 0.002077485	 0.004148554	 0.001542155	 0.007041677	 0.806748377
78	 348524	 64075	 3464174	 11	 49	 1	 6	 0.470094107	 0.005526869	 0.003881322	 0.002077710	 0.003934669	 0.001464364	 0.006807384	 0.811893247
79	 379005	 69635	 3843179	 11	 49	 1	 6	 0.470097210	 0.005383268	 0.003881600	 0.002077886	 0.003729980	 0.001384025	 0.006589554	 0.816939605
80	 413460	 69635	 4256639	 12	 54	 1	 6	 0.470102099	 0.005017220	 0.003355101	 0.001559818	 0.003730388	 0.001384133	 0.006231084	 0.805192196
81	 448368	 75478	 4705007	 12	 54	 1	 6	 0.470104841	 0.004873928	 0.003355267	 0.001559850	 0.003535161	 0.001306052	 0.006020600	 0.809541909


==> data/lshaped/criterionA/varth1_thX0.35_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 1	 1	 0.458964938	 0.073754900	 0.022849860	 0.017774028	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 1	 1	 0.460435483	 0.068976870	 0.023447114	 0.017775493	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 1	 1	 0.461316745	 0.066115041	 0.023977562	 0.018149535	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 1	 1	 0.462027692	 0.063266115	 0.024093353	 0.018253255	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 1	 1	 0.462609168	 0.060608753	 0.024201417	 0.018338085	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 1	 1	 0.463084617	 0.058477234	 0.024303998	 0.018415547	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 1	 1	 0.463721882	 0.056109926	 0.024457391	 0.018573026	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 1	 1	 0.464239166	 0.053773775	 0.024522863	 0.018627908	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 1	 1	 0.464697062	 0.051845351	 0.024597079	 0.018647975	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 1	 1	 0.465103353	 0.050339305	 0.024651328	 0.018666750	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 1	 1	 0.465466582	 0.048636282	 0.024721767	 0.018731115	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 1	 1	 0.465794416	 0.047257083	 0.024819845	 0.018795357	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 1	 1	 0.466124921	 0.045920101	 0.024987566	 0.018885826	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 1	 1	 0.466471193	 0.044514609	 0.025180314	 0.018925234	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 1	 1	 0.466752145	 0.043013009	 0.025319111	 0.018995457	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 1	 1	 0.467008012	 0.041558225	 0.025420243	 0.019070049	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 1	 1	 0.467218166	 0.040378892	 0.025487030	 0.019143734	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 1	 1	 0.467427800	 0.039031988	 0.025522610	 0.019179126	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 1	 1	 0.467588022	 0.037995088	 0.025555953	 0.019210722	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 1	 1	 0.467752205	 0.036859948	 0.025576691	 0.019224936	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 1	 1	 0.467879075	 0.036000108	 0.025595738	 0.019237442	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 1944	 1391	 14752	 3	 6	 1	 2	 0.468275760	 0.032016172	 0.019480793	 0.016588068	 0.025407361	 0.009523307	 0.041864325	 0.764760249
33	 2142	 1528	 16894	 3	 6	 1	 2	 0.468407286	 0.030986862	 0.019497547	 0.016593975	 0.024083839	 0.008769790	 0.040366125	 0.767645210
34	 2364	 1687	 19258	 3	 6	 1	 2	 0.468514465	 0.030169161	 0.019530888	 0.016619324	 0.022993971	 0.008387498	 0.039102497	 0.771540528
35	 2637	 1877	 21895	 3	 6	 1	 2	 0.468606472	 0.029366496	 0.019554277	 0.016637151	 0.021909389	 0.008059026	 0.037983989	 0.773128273
36	 2955	 2101	 24850	 3	 6	 1	 2	 0.468692161	 0.028654050	 0.019577067	 0.016653550	 0.020923505	 0.007747035	 0.036911622	 0.776288036
37	 3387	 2394	 28237	 3	 6	 1	 2	 0.468774708	 0.028064804	 0.019618065	 0.016684853	 0.020069000	 0.007504969	 0.035848047	 0.782882364
38	 3882	 2730	 32119	 3	 6	 1	 2	 0.468855513	 0.027494378	 0.019679202	 0.016732999	 0.019200778	 0.007173783	 0.034775247	 0.790630708
39	 5176	 2730	 37295	 4	 8	 1	 2	 0.469172374	 0.022298925	 0.011279233	 0.008486312	 0.019235929	 0.007222730	 0.030200876	 0.738353569
40	 5828	 3064	 43123	 4	 8	 1	 2	 0.469252311	 0.021602670	 0.011327252	 0.008524290	 0.018394801	 0.006910114	 0.028932310	 0.746662460
41	 6456	 3388	 49579	 4	 8	 1	 2	 0.469324818	 0.020778120	 0.011352281	 0.008542131	 0.017402758	 0.006460786	 0.027731301	 0.749265953
42	 7088	 3708	 56667	 4	 8	 1	 2	 0.469381582	 0.020141298	 0.011366004	 0.008550586	 0.016627863	 0.006283466	 0.026753317	 0.752852368
43	 7744	 4044	 64411	 4	 8	 1	 2	 0.469437936	 0.019372364	 0.011373463	 0.008556110	 0.015682246	 0.005924581	 0.025745555	 0.752454716
44	 8484	 4416	 72895	 4	 8	 1	 2	 0.469491487	 0.018674218	 0.011384278	 0.008565238	 0.014802859	 0.005407761	 0.024749815	 0.754519499
45	 9180	 4770	 82075	 4	 8	 1	 2	 0.469533207	 0.018083964	 0.011392051	 0.008571720	 0.014044606	 0.005153382	 0.023945302	 0.755219727
46	 9936	 5162	 92011	 4	 8	 1	 2	 0.469571885	 0.017510857	 0.011397410	 0.008575428	 0.013293952	 0.004988027	 0.023174440	 0.755610814
47	 10868	 5635	 102879	 4	 8	 1	 2	 0.469607730	 0.017020760	 0.011404100	 0.008580314	 0.012635378	 0.004627224	 0.022436333	 0.758624853
48	 11876	 6153	 114755	 4	 8	 1	 2	 0.469637773	 0.016573966	 0.011409725	 0.008584212	 0.012021419	 0.004373615	 0.021798432	 0.760328324
49	 13120	 6800	 127875	 4	 8	 1	 2	 0.469663344	 0.016179891	 0.011415102	 0.008588381	 0.011466661	 0.004218929	 0.021240352	 0.761752491
50	 14660	 7582	 142535	 4	 8	 1	 2	 0.469687447	 0.015823407	 0.011419866	 0.008591931	 0.010952939	 0.004055107	 0.020700532	 0.764396159
51	 18325	 7582	 160860	 5	 13	 1	 3	 0.469766085	 0.014267768	 0.009115920	 0.005842958	 0.010975847	 0.004065981	 0.018831758	 0.757643963
52	 20650	 8535	 181510	 5	 13	 1	 3	 0.469788318	 0.013897442	 0.009121142	 0.005846647	 0.010485401	 0.003881095	 0.018268705	 0.760723955
53	 23465	 9670	 204975	 5	 13	 1	 3	 0.469808846	 0.013563845	 0.009126983	 0.005850647	 0.010033746	 0.003686605	 0.017732964	 0.764894398
54	 26475	 10887	 231450	 5	 13	 1	 3	 0.469828743	 0.013242109	 0.009135693	 0.005854859	 0.009586061	 0.003591405	 0.017197725	 0.769991895
55	 29665	 12176	 261115	 5	 13	 1	 3	 0.469847722	 0.012940927	 0.009143245	 0.005859102	 0.009157984	 0.003406766	 0.016671160	 0.776246357
56	 32965	 13513	 294080	 5	 13	 1	 3	 0.469864894	 0.012620577	 0.009147965	 0.005861992	 0.008694463	 0.003213433	 0.016179965	 0.780012592
57	 39558	 13513	 333638	 6	 15	 1	 3	 0.469903668	 0.011356049	 0.007293473	 0.004132909	 0.008704314	 0.003216006	 0.015011749	 0.756477397
58	 43362	 14790	 377000	 6	 15	 1	 3	 0.469918427	 0.011030249	 0.007295451	 0.004133728	 0.008273016	 0.003082885	 0.014542400	 0.758488882
59	 47370	 16141	 424370	 6	 15	 1	 3	 0.469932091	 0.010718760	 0.007297214	 0.004134441	 0.007851273	 0.002916115	 0.014093933	 0.760522969
60	 51474	 17516	 475844	 6	 15	 1	 3	 0.469944453	 0.010426122	 0.007298475	 0.004134879	 0.007445554	 0.002757488	 0.013675543	 0.762391767
61	 55740	 18951	 531584	 6	 15	 1	 3	 0.469955493	 0.010143085	 0.007299413	 0.004135185	 0.007042780	 0.002602481	 0.013290755	 0.763168505
62	 65030	 18951	 596614	 7	 18	 1	 3	 0.469974887	 0.009342750	 0.006138123	 0.004022292	 0.007043466	 0.002602594	 0.012586299	 0.742295252
63	 70679	 20586	 667293	 7	 18	 1	 3	 0.469984657	 0.009085766	 0.006138943	 0.004022634	 0.006698098	 0.002437955	 0.012216031	 0.743757563
64	 76699	 22326	 743992	 7	 18	 1	 3	 0.469993346	 0.008848250	 0.006139656	 0.004022928	 0.006371511	 0.002322099	 0.011877061	 0.744986517
65	 83699	 24356	 827691	 7	 18	 1	 3	 0.470000946	 0.008631496	 0.006140364	 0.004023275	 0.006066189	 0.002204769	 0.011572373	 0.745870861
66	 95656	 24356	 923347	 8	 19	 1	 3	 0.470019619	 0.007790347	 0.004887221	 0.003688221	 0.006066677	 0.002204226	 0.010787373	 0.722172714
67	 105232	 26781	 1028579	 8	 19	 1	 3	 0.470026300	 0.007568627	 0.004887760	 0.003688523	 0.005778748	 0.002132652	 0.010492233	 0.721355243
68	 117664	 29929	 1146243	 8	 19	 1	 3	 0.470032503	 0.007373492	 0.004888355	 0.003688914	 0.005520179	 0.002038945	 0.010210564	 0.722143524
69	 132568	 33685	 1278811	 8	 19	 1	 3	 0.470038102	 0.007190049	 0.004889013	 0.003689299	 0.005272036	 0.001951223	 0.009949474	 0.722656220
70	 150168	 38116	 1428979	 8	 19	 1	 3	 0.470043317	 0.007026320	 0.004889832	 0.003689734	 0.005045664	 0.001860854	 0.009699990	 0.724363635
71	 169928	 43076	 1598907	 8	 19	 1	 3	 0.470048517	 0.006864468	 0.004890979	 0.003690167	 0.004816560	 0.001794448	 0.009444631	 0.726811708
72	 191169	 43076	 1790076	 9	 28	 1	 4	 0.470063004	 0.006674655	 0.004619358	 0.003061109	 0.004817940	 0.001795017	 0.008693790	 0.767749740
73	 214281	 48224	 2004357	 9	 28	 1	 4	 0.470067733	 0.006515933	 0.004620305	 0.003061546	 0.004594580	 0.001707931	 0.008434184	 0.772562324
74	 238090	 48224	 2242447	 10	 38	 1	 5	 0.470077704	 0.006210270	 0.004176709	 0.002134187	 0.004595929	 0.001708095	 0.007858849	 0.790226473
75	 264140	 53489	 2506587	 10	 38	 1	 5	 0.470081993	 0.006044774	 0.004177478	 0.002134662	 0.004368977	 0.001614738	 0.007597976	 0.795576873
76	 290030	 58690	 2796617	 10	 38	 1	 5	 0.470085807	 0.005887213	 0.004178059	 0.002135061	 0.004147663	 0.001542194	 0.007358255	 0.800082842
77	 319033	 58690	 3115650	 11	 49	 1	 6	 0.470090655	 0.005680861	 0.003880939	 0.002077485	 0.004148554	 0.001542155	 0.007041677	 0.806748377
78	 348524	 64075	 3464174	 11	 49	 1	 6	 0.470094107	 0.005526869	 0.003881322	 0.002077710	 0.003934669	 0.001464364	 0.006807384	 0.811893247
79	 379005	 69635	 3843179	 11	 49	 1	 6	 0.470097210	 0.005383268	 0.003881600	 0.002077886	 0.003729980	 0.001384025	 0.006589554	 0.816939605
80	 413460	 69635	 4256639	 12	 54	 1	 6	 0.470102099	 0.005017220	 0.003355101	 0.001559818	 0.003730388	 0.001384133	 0.006231084	 0.805192196
81	 448368	 75478	 4705007	 12	 54	 1	 6	 0.470104841	 0.004873928	 0.003355267	 0.001559850	 0.003535161	 0.001306052	 0.006020600	 0.809541909


==> data/lshaped/criterionA/varth1_thX0.35_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 1	 1	 0.458964938	 0.073754900	 0.022849860	 0.017774028	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 1	 1	 0.460435483	 0.068976870	 0.023447114	 0.017775493	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 1	 1	 0.461316745	 0.066115041	 0.023977562	 0.018149535	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 1	 1	 0.462027692	 0.063266115	 0.024093353	 0.018253255	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 1	 1	 0.462609168	 0.060608753	 0.024201417	 0.018338085	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 1	 1	 0.463084617	 0.058477234	 0.024303998	 0.018415547	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 1	 1	 0.463721882	 0.056109926	 0.024457391	 0.018573026	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 1	 1	 0.464239166	 0.053773775	 0.024522863	 0.018627908	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 1	 1	 0.464697062	 0.051845351	 0.024597079	 0.018647975	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 1	 1	 0.465103353	 0.050339305	 0.024651328	 0.018666750	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 1	 1	 0.465466582	 0.048636282	 0.024721767	 0.018731115	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 1	 1	 0.465794416	 0.047257083	 0.024819845	 0.018795357	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 1	 1	 0.466124921	 0.045920101	 0.024987566	 0.018885826	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 1	 1	 0.466471193	 0.044514609	 0.025180314	 0.018925234	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 1	 1	 0.466752145	 0.043013009	 0.025319111	 0.018995457	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 1	 1	 0.467008012	 0.041558225	 0.025420243	 0.019070049	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 1	 1	 0.467218166	 0.040378892	 0.025487030	 0.019143734	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 1	 1	 0.467427800	 0.039031988	 0.025522610	 0.019179126	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 1	 1	 0.467588022	 0.037995088	 0.025555953	 0.019210722	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 1	 1	 0.467752205	 0.036859948	 0.025576691	 0.019224936	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 1	 1	 0.467879075	 0.036000108	 0.025595738	 0.019237442	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 1944	 1391	 14752	 3	 6	 1	 2	 0.468275760	 0.032016172	 0.019480793	 0.016588068	 0.025407361	 0.009523307	 0.041864325	 0.764760249
33	 2142	 1528	 16894	 3	 6	 1	 2	 0.468407286	 0.030986862	 0.019497547	 0.016593975	 0.024083839	 0.008769790	 0.040366125	 0.767645210
34	 2364	 1687	 19258	 3	 6	 1	 2	 0.468514465	 0.030169161	 0.019530888	 0.016619324	 0.022993971	 0.008387498	 0.039102497	 0.771540528
35	 2637	 1877	 21895	 3	 6	 1	 2	 0.468606472	 0.029366496	 0.019554277	 0.016637151	 0.021909389	 0.008059026	 0.037983989	 0.773128273
36	 2955	 2101	 24850	 3	 6	 1	 2	 0.468692161	 0.028654050	 0.019577067	 0.016653550	 0.020923505	 0.007747035	 0.036911622	 0.776288036
37	 3387	 2394	 28237	 3	 6	 1	 2	 0.468774708	 0.028064804	 0.019618065	 0.016684853	 0.020069000	 0.007504969	 0.035848047	 0.782882364
38	 3882	 2730	 32119	 3	 6	 1	 2	 0.468855513	 0.027494378	 0.019679202	 0.016732999	 0.019200778	 0.007173783	 0.034775247	 0.790630708
39	 5176	 2730	 37295	 4	 8	 1	 2	 0.469172374	 0.022298925	 0.011279233	 0.008486312	 0.019235929	 0.007222730	 0.030200876	 0.738353569
40	 5828	 3064	 43123	 4	 8	 1	 2	 0.469252311	 0.021602670	 0.011327252	 0.008524290	 0.018394801	 0.006910114	 0.028932310	 0.746662460
41	 6456	 3388	 49579	 4	 8	 1	 2	 0.469324818	 0.020778120	 0.011352281	 0.008542131	 0.017402758	 0.006460786	 0.027731301	 0.749265953
42	 7088	 3708	 56667	 4	 8	 1	 2	 0.469381582	 0.020141298	 0.011366004	 0.008550586	 0.016627863	 0.006283466	 0.026753317	 0.752852368
43	 7744	 4044	 64411	 4	 8	 1	 2	 0.469437936	 0.019372364	 0.011373463	 0.008556110	 0.015682246	 0.005924581	 0.025745555	 0.752454716
44	 8484	 4416	 72895	 4	 8	 1	 2	 0.469491487	 0.018674218	 0.011384278	 0.008565238	 0.014802859	 0.005407761	 0.024749815	 0.754519499
45	 9180	 4770	 82075	 4	 8	 1	 2	 0.469533207	 0.018083964	 0.011392051	 0.008571720	 0.014044606	 0.005153382	 0.023945302	 0.755219727
46	 9936	 5162	 92011	 4	 8	 1	 2	 0.469571885	 0.017510857	 0.011397410	 0.008575428	 0.013293952	 0.004988027	 0.023174440	 0.755610814
47	 10868	 5635	 102879	 4	 8	 1	 2	 0.469607730	 0.017020760	 0.011404100	 0.008580314	 0.012635378	 0.004627224	 0.022436333	 0.758624853
48	 11876	 6153	 114755	 4	 8	 1	 2	 0.469637773	 0.016573966	 0.011409725	 0.008584212	 0.012021419	 0.004373615	 0.021798432	 0.760328324
49	 13120	 6800	 127875	 4	 8	 1	 2	 0.469663344	 0.016179891	 0.011415102	 0.008588381	 0.011466661	 0.004218929	 0.021240352	 0.761752491
50	 14660	 7582	 142535	 4	 8	 1	 2	 0.469687447	 0.015823407	 0.011419866	 0.008591931	 0.010952939	 0.004055107	 0.020700532	 0.764396159
51	 18325	 7582	 160860	 5	 13	 1	 3	 0.469766085	 0.014267768	 0.009115920	 0.005842958	 0.010975847	 0.004065981	 0.018831758	 0.757643963
52	 20650	 8535	 181510	 5	 13	 1	 3	 0.469788318	 0.013897442	 0.009121142	 0.005846647	 0.010485401	 0.003881095	 0.018268705	 0.760723955
53	 23465	 9670	 204975	 5	 13	 1	 3	 0.469808846	 0.013563845	 0.009126983	 0.005850647	 0.010033746	 0.003686605	 0.017732964	 0.764894398
54	 26475	 10887	 231450	 5	 13	 1	 3	 0.469828743	 0.013242109	 0.009135693	 0.005854859	 0.009586061	 0.003591405	 0.017197725	 0.769991895
55	 29665	 12176	 261115	 5	 13	 1	 3	 0.469847722	 0.012940927	 0.009143245	 0.005859102	 0.009157984	 0.003406766	 0.016671160	 0.776246357
56	 32965	 13513	 294080	 5	 13	 1	 3	 0.469864894	 0.012620577	 0.009147965	 0.005861992	 0.008694463	 0.003213433	 0.016179965	 0.780012592
57	 39558	 13513	 333638	 6	 15	 1	 3	 0.469903668	 0.011356049	 0.007293473	 0.004132909	 0.008704314	 0.003216006	 0.015011749	 0.756477397
58	 43362	 14790	 377000	 6	 15	 1	 3	 0.469918427	 0.011030249	 0.007295451	 0.004133728	 0.008273016	 0.003082885	 0.014542400	 0.758488882
59	 47370	 16141	 424370	 6	 15	 1	 3	 0.469932091	 0.010718760	 0.007297214	 0.004134441	 0.007851273	 0.002916115	 0.014093933	 0.760522969
60	 51474	 17516	 475844	 6	 15	 1	 3	 0.469944453	 0.010426122	 0.007298475	 0.004134879	 0.007445554	 0.002757488	 0.013675543	 0.762391767
61	 55740	 18951	 531584	 6	 15	 1	 3	 0.469955493	 0.010143085	 0.007299413	 0.004135185	 0.007042780	 0.002602481	 0.013290755	 0.763168505
62	 65030	 18951	 596614	 7	 18	 1	 3	 0.469974887	 0.009342750	 0.006138123	 0.004022292	 0.007043466	 0.002602594	 0.012586299	 0.742295252
63	 70679	 20586	 667293	 7	 18	 1	 3	 0.469984657	 0.009085766	 0.006138943	 0.004022634	 0.006698098	 0.002437955	 0.012216031	 0.743757563
64	 76699	 22326	 743992	 7	 18	 1	 3	 0.469993346	 0.008848250	 0.006139656	 0.004022928	 0.006371511	 0.002322099	 0.011877061	 0.744986517
65	 83699	 24356	 827691	 7	 18	 1	 3	 0.470000946	 0.008631496	 0.006140364	 0.004023275	 0.006066189	 0.002204769	 0.011572373	 0.745870861
66	 95656	 24356	 923347	 8	 19	 1	 3	 0.470019619	 0.007790347	 0.004887221	 0.003688221	 0.006066677	 0.002204226	 0.010787373	 0.722172714
67	 105232	 26781	 1028579	 8	 19	 1	 3	 0.470026300	 0.007568627	 0.004887760	 0.003688523	 0.005778748	 0.002132652	 0.010492233	 0.721355243
68	 117664	 29929	 1146243	 8	 19	 1	 3	 0.470032503	 0.007373492	 0.004888355	 0.003688914	 0.005520179	 0.002038945	 0.010210564	 0.722143524
69	 132568	 33685	 1278811	 8	 19	 1	 3	 0.470038102	 0.007190049	 0.004889013	 0.003689299	 0.005272036	 0.001951223	 0.009949474	 0.722656220
70	 150168	 38116	 1428979	 8	 19	 1	 3	 0.470043317	 0.007026320	 0.004889832	 0.003689734	 0.005045664	 0.001860854	 0.009699990	 0.724363635
71	 169928	 43076	 1598907	 8	 19	 1	 3	 0.470048517	 0.006864468	 0.004890979	 0.003690167	 0.004816560	 0.001794448	 0.009444631	 0.726811708
72	 191169	 43076	 1790076	 9	 28	 1	 4	 0.470063004	 0.006674655	 0.004619358	 0.003061109	 0.004817940	 0.001795017	 0.008693790	 0.767749740
73	 214281	 48224	 2004357	 9	 28	 1	 4	 0.470067733	 0.006515933	 0.004620305	 0.003061546	 0.004594580	 0.001707931	 0.008434184	 0.772562324
74	 238090	 48224	 2242447	 10	 38	 1	 5	 0.470077704	 0.006210270	 0.004176709	 0.002134187	 0.004595929	 0.001708095	 0.007858849	 0.790226473
75	 264140	 53489	 2506587	 10	 38	 1	 5	 0.470081993	 0.006044774	 0.004177478	 0.002134662	 0.004368977	 0.001614738	 0.007597976	 0.795576873
76	 290030	 58690	 2796617	 10	 38	 1	 5	 0.470085807	 0.005887213	 0.004178059	 0.002135061	 0.004147663	 0.001542194	 0.007358255	 0.800082842
77	 319033	 58690	 3115650	 11	 49	 1	 6	 0.470090655	 0.005680861	 0.003880939	 0.002077485	 0.004148554	 0.001542155	 0.007041677	 0.806748377
78	 348524	 64075	 3464174	 11	 49	 1	 6	 0.470094107	 0.005526869	 0.003881322	 0.002077710	 0.003934669	 0.001464364	 0.006807384	 0.811893247
79	 379005	 69635	 3843179	 11	 49	 1	 6	 0.470097210	 0.005383268	 0.003881600	 0.002077886	 0.003729980	 0.001384025	 0.006589554	 0.816939605
80	 413460	 69635	 4256639	 12	 54	 1	 6	 0.470102099	 0.005017220	 0.003355101	 0.001559818	 0.003730388	 0.001384133	 0.006231084	 0.805192196
81	 448368	 75478	 4705007	 12	 54	 1	 6	 0.470104841	 0.004873928	 0.003355267	 0.001559850	 0.003535161	 0.001306052	 0.006020600	 0.809541909


==> data/lshaped/criterionA/varth1_thX0.35_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 1	 1	 0.458964938	 0.073754900	 0.022849860	 0.017774028	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 1	 1	 0.460435483	 0.068976870	 0.023447114	 0.017775493	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 1	 1	 0.461316745	 0.066115041	 0.023977562	 0.018149535	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 1	 1	 0.462027692	 0.063266115	 0.024093353	 0.018253255	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 1	 1	 0.462609168	 0.060608753	 0.024201417	 0.018338085	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 1	 1	 0.463084617	 0.058477234	 0.024303998	 0.018415547	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 1	 1	 0.463721882	 0.056109926	 0.024457391	 0.018573026	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 1	 1	 0.464239166	 0.053773775	 0.024522863	 0.018627908	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 1	 1	 0.464697062	 0.051845351	 0.024597079	 0.018647975	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 1	 1	 0.465103353	 0.050339305	 0.024651328	 0.018666750	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 1	 1	 0.465466582	 0.048636282	 0.024721767	 0.018731115	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 1	 1	 0.465794416	 0.047257083	 0.024819845	 0.018795357	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 1	 1	 0.466124921	 0.045920101	 0.024987566	 0.018885826	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 1	 1	 0.466471193	 0.044514609	 0.025180314	 0.018925234	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 1	 1	 0.466752145	 0.043013009	 0.025319111	 0.018995457	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 1	 1	 0.467008012	 0.041558225	 0.025420243	 0.019070049	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 1	 1	 0.467218166	 0.040378892	 0.025487030	 0.019143734	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 1	 1	 0.467427800	 0.039031988	 0.025522610	 0.019179126	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 1	 1	 0.467588022	 0.037995088	 0.025555953	 0.019210722	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 1	 1	 0.467752205	 0.036859948	 0.025576691	 0.019224936	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 1	 1	 0.467879075	 0.036000108	 0.025595738	 0.019237442	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 1944	 1391	 14752	 3	 6	 1	 2	 0.468275760	 0.032016172	 0.019480793	 0.016588068	 0.025407361	 0.009523307	 0.041864325	 0.764760249
33	 2142	 1528	 16894	 3	 6	 1	 2	 0.468407286	 0.030986862	 0.019497547	 0.016593975	 0.024083839	 0.008769790	 0.040366125	 0.767645210
34	 2364	 1687	 19258	 3	 6	 1	 2	 0.468514465	 0.030169161	 0.019530888	 0.016619324	 0.022993971	 0.008387498	 0.039102497	 0.771540528
35	 2637	 1877	 21895	 3	 6	 1	 2	 0.468606472	 0.029366496	 0.019554277	 0.016637151	 0.021909389	 0.008059026	 0.037983989	 0.773128273
36	 2955	 2101	 24850	 3	 6	 1	 2	 0.468692161	 0.028654050	 0.019577067	 0.016653550	 0.020923505	 0.007747035	 0.036911622	 0.776288036
37	 3387	 2394	 28237	 3	 6	 1	 2	 0.468774708	 0.028064804	 0.019618065	 0.016684853	 0.020069000	 0.007504969	 0.035848047	 0.782882364
38	 3882	 2730	 32119	 3	 6	 1	 2	 0.468855513	 0.027494378	 0.019679202	 0.016732999	 0.019200778	 0.007173783	 0.034775247	 0.790630708
39	 5176	 2730	 37295	 4	 8	 1	 2	 0.469172374	 0.022298925	 0.011279233	 0.008486312	 0.019235929	 0.007222730	 0.030200876	 0.738353569
40	 5828	 3064	 43123	 4	 8	 1	 2	 0.469252311	 0.021602670	 0.011327252	 0.008524290	 0.018394801	 0.006910114	 0.028932310	 0.746662460
41	 6456	 3388	 49579	 4	 8	 1	 2	 0.469324818	 0.020778120	 0.011352281	 0.008542131	 0.017402758	 0.006460786	 0.027731301	 0.749265953
42	 7088	 3708	 56667	 4	 8	 1	 2	 0.469381582	 0.020141298	 0.011366004	 0.008550586	 0.016627863	 0.006283466	 0.026753317	 0.752852368
43	 7744	 4044	 64411	 4	 8	 1	 2	 0.469437936	 0.019372364	 0.011373463	 0.008556110	 0.015682246	 0.005924581	 0.025745555	 0.752454716
44	 8484	 4416	 72895	 4	 8	 1	 2	 0.469491487	 0.018674218	 0.011384278	 0.008565238	 0.014802859	 0.005407761	 0.024749815	 0.754519499
45	 9180	 4770	 82075	 4	 8	 1	 2	 0.469533207	 0.018083964	 0.011392051	 0.008571720	 0.014044606	 0.005153382	 0.023945302	 0.755219727
46	 9936	 5162	 92011	 4	 8	 1	 2	 0.469571885	 0.017510857	 0.011397410	 0.008575428	 0.013293952	 0.004988027	 0.023174440	 0.755610814
47	 10868	 5635	 102879	 4	 8	 1	 2	 0.469607730	 0.017020760	 0.011404100	 0.008580314	 0.012635378	 0.004627224	 0.022436333	 0.758624853
48	 11876	 6153	 114755	 4	 8	 1	 2	 0.469637773	 0.016573966	 0.011409725	 0.008584212	 0.012021419	 0.004373615	 0.021798432	 0.760328324
49	 13120	 6800	 127875	 4	 8	 1	 2	 0.469663344	 0.016179891	 0.011415102	 0.008588381	 0.011466661	 0.004218929	 0.021240352	 0.761752491
50	 14660	 7582	 142535	 4	 8	 1	 2	 0.469687447	 0.015823407	 0.011419866	 0.008591931	 0.010952939	 0.004055107	 0.020700532	 0.764396159
51	 18325	 7582	 160860	 5	 13	 1	 3	 0.469766085	 0.014267768	 0.009115920	 0.005842958	 0.010975847	 0.004065981	 0.018831758	 0.757643963
52	 20650	 8535	 181510	 5	 13	 1	 3	 0.469788318	 0.013897442	 0.009121142	 0.005846647	 0.010485401	 0.003881095	 0.018268705	 0.760723955
53	 23465	 9670	 204975	 5	 13	 1	 3	 0.469808846	 0.013563845	 0.009126983	 0.005850647	 0.010033746	 0.003686605	 0.017732964	 0.764894398
54	 26475	 10887	 231450	 5	 13	 1	 3	 0.469828743	 0.013242109	 0.009135693	 0.005854859	 0.009586061	 0.003591405	 0.017197725	 0.769991895
55	 29665	 12176	 261115	 5	 13	 1	 3	 0.469847722	 0.012940927	 0.009143245	 0.005859102	 0.009157984	 0.003406766	 0.016671160	 0.776246357
56	 32965	 13513	 294080	 5	 13	 1	 3	 0.469864894	 0.012620577	 0.009147965	 0.005861992	 0.008694463	 0.003213433	 0.016179965	 0.780012592
57	 39558	 13513	 333638	 6	 15	 1	 3	 0.469903668	 0.011356049	 0.007293473	 0.004132909	 0.008704314	 0.003216006	 0.015011749	 0.756477397
58	 43362	 14790	 377000	 6	 15	 1	 3	 0.469918427	 0.011030249	 0.007295451	 0.004133728	 0.008273016	 0.003082885	 0.014542400	 0.758488882
59	 47370	 16141	 424370	 6	 15	 1	 3	 0.469932091	 0.010718760	 0.007297214	 0.004134441	 0.007851273	 0.002916115	 0.014093933	 0.760522969
60	 51474	 17516	 475844	 6	 15	 1	 3	 0.469944453	 0.010426122	 0.007298475	 0.004134879	 0.007445554	 0.002757488	 0.013675543	 0.762391767
61	 55740	 18951	 531584	 6	 15	 1	 3	 0.469955493	 0.010143085	 0.007299413	 0.004135185	 0.007042780	 0.002602481	 0.013290755	 0.763168505
62	 65030	 18951	 596614	 7	 18	 1	 3	 0.469974887	 0.009342750	 0.006138123	 0.004022292	 0.007043466	 0.002602594	 0.012586299	 0.742295252
63	 70679	 20586	 667293	 7	 18	 1	 3	 0.469984657	 0.009085766	 0.006138943	 0.004022634	 0.006698098	 0.002437955	 0.012216031	 0.743757563
64	 76699	 22326	 743992	 7	 18	 1	 3	 0.469993346	 0.008848250	 0.006139656	 0.004022928	 0.006371511	 0.002322099	 0.011877061	 0.744986517
65	 83699	 24356	 827691	 7	 18	 1	 3	 0.470000946	 0.008631496	 0.006140364	 0.004023275	 0.006066189	 0.002204769	 0.011572373	 0.745870861
66	 95656	 24356	 923347	 8	 19	 1	 3	 0.470019619	 0.007790347	 0.004887221	 0.003688221	 0.006066677	 0.002204226	 0.010787373	 0.722172714
67	 105232	 26781	 1028579	 8	 19	 1	 3	 0.470026300	 0.007568627	 0.004887760	 0.003688523	 0.005778748	 0.002132652	 0.010492233	 0.721355243
68	 117664	 29929	 1146243	 8	 19	 1	 3	 0.470032503	 0.007373492	 0.004888355	 0.003688914	 0.005520179	 0.002038945	 0.010210564	 0.722143524
69	 132568	 33685	 1278811	 8	 19	 1	 3	 0.470038102	 0.007190049	 0.004889013	 0.003689299	 0.005272036	 0.001951223	 0.009949474	 0.722656220
70	 150168	 38116	 1428979	 8	 19	 1	 3	 0.470043317	 0.007026320	 0.004889832	 0.003689734	 0.005045664	 0.001860854	 0.009699990	 0.724363635
71	 169928	 43076	 1598907	 8	 19	 1	 3	 0.470048517	 0.006864468	 0.004890979	 0.003690167	 0.004816560	 0.001794448	 0.009444631	 0.726811708
72	 191169	 43076	 1790076	 9	 28	 1	 4	 0.470063004	 0.006674655	 0.004619358	 0.003061109	 0.004817940	 0.001795017	 0.008693790	 0.767749740
73	 214281	 48224	 2004357	 9	 28	 1	 4	 0.470067733	 0.006515933	 0.004620305	 0.003061546	 0.004594580	 0.001707931	 0.008434184	 0.772562324
74	 238090	 48224	 2242447	 10	 38	 1	 5	 0.470077704	 0.006210270	 0.004176709	 0.002134187	 0.004595929	 0.001708095	 0.007858849	 0.790226473
75	 264140	 53489	 2506587	 10	 38	 1	 5	 0.470081993	 0.006044774	 0.004177478	 0.002134662	 0.004368977	 0.001614738	 0.007597976	 0.795576873
76	 290030	 58690	 2796617	 10	 38	 1	 5	 0.470085807	 0.005887213	 0.004178059	 0.002135061	 0.004147663	 0.001542194	 0.007358255	 0.800082842
77	 319033	 58690	 3115650	 11	 49	 1	 6	 0.470090655	 0.005680861	 0.003880939	 0.002077485	 0.004148554	 0.001542155	 0.007041677	 0.806748377
78	 348524	 64075	 3464174	 11	 49	 1	 6	 0.470094107	 0.005526869	 0.003881322	 0.002077710	 0.003934669	 0.001464364	 0.006807384	 0.811893247
79	 379005	 69635	 3843179	 11	 49	 1	 6	 0.470097210	 0.005383268	 0.003881600	 0.002077886	 0.003729980	 0.001384025	 0.006589554	 0.816939605
80	 413460	 69635	 4256639	 12	 54	 2	 6	 0.470102099	 0.005017220	 0.003355101	 0.002061948	 0.003730388	 0.001384133	 0.006231084	 0.805192196
81	 448368	 75478	 4705007	 12	 54	 2	 6	 0.470104841	 0.004873928	 0.003355267	 0.002062019	 0.003535161	 0.001306052	 0.006020600	 0.809541909


==> data/lshaped/criterionA/varth1_thX0.35_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 1	 1	 0.458964938	 0.073754900	 0.022849860	 0.017774028	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 1	 1	 0.460435483	 0.068976870	 0.023447114	 0.017775493	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 1	 1	 0.461316745	 0.066115041	 0.023977562	 0.018149535	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 1	 1	 0.462027692	 0.063266115	 0.024093353	 0.018253255	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 1	 1	 0.462609168	 0.060608753	 0.024201417	 0.018338085	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 1	 1	 0.463084617	 0.058477234	 0.024303998	 0.018415547	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 1	 1	 0.463721882	 0.056109926	 0.024457391	 0.018573026	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 1	 1	 0.464239166	 0.053773775	 0.024522863	 0.018627908	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 1	 1	 0.464697062	 0.051845351	 0.024597079	 0.018647975	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 1	 1	 0.465103353	 0.050339305	 0.024651328	 0.018666750	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 1	 1	 0.465466582	 0.048636282	 0.024721767	 0.018731115	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 1	 1	 0.465794416	 0.047257083	 0.024819845	 0.018795357	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 1	 1	 0.466124921	 0.045920101	 0.024987566	 0.018885826	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 1	 1	 0.466471193	 0.044514609	 0.025180314	 0.018925234	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 1	 1	 0.466752145	 0.043013009	 0.025319111	 0.018995457	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 1	 1	 0.467008012	 0.041558225	 0.025420243	 0.019070049	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 1	 1	 0.467218166	 0.040378892	 0.025487030	 0.019143734	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 1	 1	 0.467427800	 0.039031988	 0.025522610	 0.019179126	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 1	 1	 0.467588022	 0.037995088	 0.025555953	 0.019210722	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 1	 1	 0.467752205	 0.036859948	 0.025576691	 0.019224936	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 1	 1	 0.467879075	 0.036000108	 0.025595738	 0.019237442	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 1944	 1391	 14752	 3	 6	 1	 2	 0.468275760	 0.032016172	 0.019480793	 0.016588068	 0.025407361	 0.009523307	 0.041864325	 0.764760249
33	 2142	 1528	 16894	 3	 6	 1	 2	 0.468407286	 0.030986862	 0.019497547	 0.016593975	 0.024083839	 0.008769790	 0.040366125	 0.767645210
34	 2364	 1687	 19258	 3	 6	 1	 2	 0.468514465	 0.030169161	 0.019530888	 0.016619324	 0.022993971	 0.008387498	 0.039102497	 0.771540528
35	 2637	 1877	 21895	 3	 6	 1	 2	 0.468606472	 0.029366496	 0.019554277	 0.016637151	 0.021909389	 0.008059026	 0.037983989	 0.773128273
36	 2955	 2101	 24850	 3	 6	 1	 2	 0.468692161	 0.028654050	 0.019577067	 0.016653550	 0.020923505	 0.007747035	 0.036911622	 0.776288036
37	 3387	 2394	 28237	 3	 6	 1	 2	 0.468774708	 0.028064804	 0.019618065	 0.016684853	 0.020069000	 0.007504969	 0.035848047	 0.782882364
38	 3882	 2730	 32119	 3	 6	 1	 2	 0.468855513	 0.027494378	 0.019679202	 0.016732999	 0.019200778	 0.007173783	 0.034775247	 0.790630708
39	 5176	 2730	 37295	 4	 8	 1	 2	 0.469172374	 0.022298925	 0.011279233	 0.008486312	 0.019235929	 0.007222730	 0.030200876	 0.738353569
40	 5828	 3064	 43123	 4	 8	 1	 2	 0.469252311	 0.021602670	 0.011327252	 0.008524290	 0.018394801	 0.006910114	 0.028932310	 0.746662460
41	 6456	 3388	 49579	 4	 8	 1	 2	 0.469324818	 0.020778120	 0.011352281	 0.008542131	 0.017402758	 0.006460786	 0.027731301	 0.749265953
42	 7088	 3708	 56667	 4	 8	 1	 2	 0.469381582	 0.020141298	 0.011366004	 0.008550586	 0.016627863	 0.006283466	 0.026753317	 0.752852368
43	 7744	 4044	 64411	 4	 8	 1	 2	 0.469437936	 0.019372364	 0.011373463	 0.008556110	 0.015682246	 0.005924581	 0.025745555	 0.752454716
44	 8484	 4416	 72895	 4	 8	 1	 2	 0.469491487	 0.018674218	 0.011384278	 0.008565238	 0.014802859	 0.005407761	 0.024749815	 0.754519499
45	 9180	 4770	 82075	 4	 8	 1	 2	 0.469533207	 0.018083964	 0.011392051	 0.008571720	 0.014044606	 0.005153382	 0.023945302	 0.755219727
46	 9936	 5162	 92011	 4	 8	 1	 2	 0.469571885	 0.017510857	 0.011397410	 0.008575428	 0.013293952	 0.004988027	 0.023174440	 0.755610814
47	 10868	 5635	 102879	 4	 8	 1	 2	 0.469607730	 0.017020760	 0.011404100	 0.008580314	 0.012635378	 0.004627224	 0.022436333	 0.758624853
48	 11876	 6153	 114755	 4	 8	 1	 2	 0.469637773	 0.016573966	 0.011409725	 0.008584212	 0.012021419	 0.004373615	 0.021798432	 0.760328324
49	 13120	 6800	 127875	 4	 8	 1	 2	 0.469663344	 0.016179891	 0.011415102	 0.008588381	 0.011466661	 0.004218929	 0.021240352	 0.761752491
50	 14660	 7582	 142535	 4	 8	 1	 2	 0.469687447	 0.015823407	 0.011419866	 0.008591931	 0.010952939	 0.004055107	 0.020700532	 0.764396159
51	 18325	 7582	 160860	 5	 13	 1	 3	 0.469766085	 0.014267768	 0.009115920	 0.005842958	 0.010975847	 0.004065981	 0.018831758	 0.757643963
52	 20650	 8535	 181510	 5	 13	 1	 3	 0.469788318	 0.013897442	 0.009121142	 0.005846647	 0.010485401	 0.003881095	 0.018268705	 0.760723955
53	 23465	 9670	 204975	 5	 13	 1	 3	 0.469808846	 0.013563845	 0.009126983	 0.005850647	 0.010033746	 0.003686605	 0.017732964	 0.764894398
54	 26475	 10887	 231450	 5	 13	 1	 3	 0.469828743	 0.013242109	 0.009135693	 0.005854859	 0.009586061	 0.003591405	 0.017197725	 0.769991895
55	 29665	 12176	 261115	 5	 13	 1	 3	 0.469847722	 0.012940927	 0.009143245	 0.005859102	 0.009157984	 0.003406766	 0.016671160	 0.776246357
56	 32965	 13513	 294080	 5	 13	 1	 3	 0.469864894	 0.012620577	 0.009147965	 0.005861992	 0.008694463	 0.003213433	 0.016179965	 0.780012592
57	 39558	 13513	 333638	 6	 15	 2	 3	 0.469903668	 0.011356049	 0.007293473	 0.005758387	 0.008704314	 0.003216006	 0.015011749	 0.756477397
58	 43362	 14790	 377000	 6	 15	 2	 3	 0.469918427	 0.011030249	 0.007295451	 0.005759809	 0.008273016	 0.003082885	 0.014542400	 0.758488882
59	 47370	 16141	 424370	 6	 15	 2	 3	 0.469932091	 0.010718760	 0.007297214	 0.005761060	 0.007851273	 0.002916115	 0.014093933	 0.760522969
60	 51474	 17516	 475844	 6	 15	 2	 3	 0.469944453	 0.010426122	 0.007298475	 0.005761853	 0.007445554	 0.002757488	 0.013675543	 0.762391767
61	 55740	 18951	 531584	 6	 15	 2	 3	 0.469955493	 0.010143085	 0.007299413	 0.005762461	 0.007042780	 0.002602481	 0.013290755	 0.763168505
62	 74320	 18951	 605904	 8	 19	 1	 3	 0.469993551	 0.008571994	 0.004885079	 0.003686687	 0.007043797	 0.002603378	 0.011868915	 0.722222155
63	 80784	 20588	 686688	 8	 19	 1	 3	 0.470003315	 0.008291534	 0.004885875	 0.003687256	 0.006699087	 0.002437065	 0.011475778	 0.722524815
64	 87640	 22322	 774328	 8	 19	 1	 3	 0.470011995	 0.008029839	 0.004886560	 0.003687767	 0.006371801	 0.002323082	 0.011114574	 0.722460340
65	 95672	 24360	 870000	 8	 19	 1	 3	 0.470019630	 0.007790485	 0.004887224	 0.003688222	 0.006066853	 0.002204024	 0.010786877	 0.722218772
66	 105256	 26787	 975256	 8	 19	 1	 3	 0.470026320	 0.007567643	 0.004887759	 0.003688523	 0.005777458	 0.002133449	 0.010491346	 0.721322375
67	 117752	 29951	 1093008	 8	 19	 1	 3	 0.470032531	 0.007372598	 0.004888359	 0.003688917	 0.005518981	 0.002038666	 0.010209266	 0.722147711
68	 132656	 33707	 1225664	 8	 19	 1	 3	 0.470038142	 0.007188448	 0.004889015	 0.003689300	 0.005269850	 0.001951123	 0.009947578	 0.722633042
69	 150328	 38156	 1375992	 8	 19	 1	 3	 0.470043343	 0.007025897	 0.004889840	 0.003689736	 0.005045066	 0.001859189	 0.009698722	 0.724414667
70	 170016	 43098	 1546008	 8	 19	 1	 3	 0.470048535	 0.006863763	 0.004890982	 0.003690168	 0.004815552	 0.001794526	 0.009443745	 0.726805147
71	 191268	 43098	 1737276	 9	 28	 1	 4	 0.470063022	 0.006673929	 0.004619361	 0.003061109	 0.004816932	 0.001795585	 0.008692828	 0.767751231
72	 214398	 48250	 1951674	 9	 28	 1	 4	 0.470067761	 0.006514933	 0.004620310	 0.003061551	 0.004593156	 0.001706701	 0.008432632	 0.772585913
73	 238220	 48250	 2189894	 10	 38	 2	 5	 0.470077732	 0.006209219	 0.004176713	 0.002977917	 0.004594504	 0.001707203	 0.007857181	 0.790260352
74	 264290	 53519	 2454184	 10	 38	 2	 5	 0.470082013	 0.006044190	 0.004177484	 0.002978493	 0.004368165	 0.001615128	 0.007596726	 0.795630973
75	 290160	 58716	 2744344	 10	 38	 2	 5	 0.470085831	 0.005886217	 0.004178066	 0.002978951	 0.004146242	 0.001540855	 0.007356675	 0.800119248
76	 348192	 58716	 3092536	 12	 54	 2	 6	 0.470095566	 0.005334363	 0.003354548	 0.002061697	 0.004147583	 0.001541836	 0.006705814	 0.795483310
77	 380472	 64119	 3473008	 12	 54	 2	 6	 0.470099017	 0.005169885	 0.003354872	 0.002061848	 0.003933515	 0.001465428	 0.006459399	 0.800366219
78	 413820	 69695	 3886828	 12	 54	 2	 6	 0.470102132	 0.005015686	 0.003355103	 0.002061949	 0.003728323	 0.001383362	 0.006228591	 0.805268155
79	 448800	 75550	 4335628	 12	 54	 2	 6	 0.470104872	 0.004872747	 0.003355269	 0.002062021	 0.003533529	 0.001305210	 0.006018245	 0.809662357


==> data/lshaped/criterionA/varth1_thX0.35_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 1	 1	 0.458964938	 0.073754900	 0.022849860	 0.017774028	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 1	 1	 0.460435483	 0.068976870	 0.023447114	 0.017775493	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 1	 1	 0.461316745	 0.066115041	 0.023977562	 0.018149535	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 1	 1	 0.462027692	 0.063266115	 0.024093353	 0.018253255	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 1	 1	 0.462609168	 0.060608753	 0.024201417	 0.018338085	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 1	 1	 0.463084617	 0.058477234	 0.024303998	 0.018415547	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 1	 1	 0.463721882	 0.056109926	 0.024457391	 0.018573026	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 1	 1	 0.464239166	 0.053773775	 0.024522863	 0.018627908	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 1	 1	 0.464697062	 0.051845351	 0.024597079	 0.018647975	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 1	 1	 0.465103353	 0.050339305	 0.024651328	 0.018666750	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 1	 1	 0.465466582	 0.048636282	 0.024721767	 0.018731115	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 1	 1	 0.465794416	 0.047257083	 0.024819845	 0.018795357	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 1	 1	 0.466124921	 0.045920101	 0.024987566	 0.018885826	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 1	 1	 0.466471193	 0.044514609	 0.025180314	 0.018925234	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 1	 1	 0.466752145	 0.043013009	 0.025319111	 0.018995457	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 1	 1	 0.467008012	 0.041558225	 0.025420243	 0.019070049	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 1	 1	 0.467218166	 0.040378892	 0.025487030	 0.019143734	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 1	 1	 0.467427800	 0.039031988	 0.025522610	 0.019179126	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 1	 1	 0.467588022	 0.037995088	 0.025555953	 0.019210722	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 1	 1	 0.467752205	 0.036859948	 0.025576691	 0.019224936	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 1	 1	 0.467879075	 0.036000108	 0.025595738	 0.019237442	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 1944	 1391	 14752	 3	 6	 1	 2	 0.468275760	 0.032016172	 0.019480793	 0.016588068	 0.025407361	 0.009523307	 0.041864325	 0.764760249
33	 2142	 1528	 16894	 3	 6	 1	 2	 0.468407286	 0.030986862	 0.019497547	 0.016593975	 0.024083839	 0.008769790	 0.040366125	 0.767645210
34	 2364	 1687	 19258	 3	 6	 1	 2	 0.468514465	 0.030169161	 0.019530888	 0.016619324	 0.022993971	 0.008387498	 0.039102497	 0.771540528
35	 2637	 1877	 21895	 3	 6	 1	 2	 0.468606472	 0.029366496	 0.019554277	 0.016637151	 0.021909389	 0.008059026	 0.037983989	 0.773128273
36	 2955	 2101	 24850	 3	 6	 1	 2	 0.468692161	 0.028654050	 0.019577067	 0.016653550	 0.020923505	 0.007747035	 0.036911622	 0.776288036
37	 3387	 2394	 28237	 3	 6	 1	 2	 0.468774708	 0.028064804	 0.019618065	 0.016684853	 0.020069000	 0.007504969	 0.035848047	 0.782882364
38	 3882	 2730	 32119	 3	 6	 1	 2	 0.468855513	 0.027494378	 0.019679202	 0.016732999	 0.019200778	 0.007173783	 0.034775247	 0.790630708
39	 5176	 2730	 37295	 4	 8	 1	 2	 0.469172374	 0.022298925	 0.011279233	 0.008486312	 0.019235929	 0.007222730	 0.030200876	 0.738353569
40	 5828	 3064	 43123	 4	 8	 1	 2	 0.469252311	 0.021602670	 0.011327252	 0.008524290	 0.018394801	 0.006910114	 0.028932310	 0.746662460
41	 6456	 3388	 49579	 4	 8	 1	 2	 0.469324818	 0.020778120	 0.011352281	 0.008542131	 0.017402758	 0.006460786	 0.027731301	 0.749265953
42	 7088	 3708	 56667	 4	 8	 1	 2	 0.469381582	 0.020141298	 0.011366004	 0.008550586	 0.016627863	 0.006283466	 0.026753317	 0.752852368
43	 7744	 4044	 64411	 4	 8	 1	 2	 0.469437936	 0.019372364	 0.011373463	 0.008556110	 0.015682246	 0.005924581	 0.025745555	 0.752454716
44	 8484	 4416	 72895	 4	 8	 1	 2	 0.469491487	 0.018674218	 0.011384278	 0.008565238	 0.014802859	 0.005407761	 0.024749815	 0.754519499
45	 9180	 4770	 82075	 4	 8	 1	 2	 0.469533207	 0.018083964	 0.011392051	 0.008571720	 0.014044606	 0.005153382	 0.023945302	 0.755219727
46	 9936	 5162	 92011	 4	 8	 1	 2	 0.469571885	 0.017510857	 0.011397410	 0.008575428	 0.013293952	 0.004988027	 0.023174440	 0.755610814
47	 10868	 5635	 102879	 4	 8	 1	 2	 0.469607730	 0.017020760	 0.011404100	 0.008580314	 0.012635378	 0.004627224	 0.022436333	 0.758624853
48	 11876	 6153	 114755	 4	 8	 1	 2	 0.469637773	 0.016573966	 0.011409725	 0.008584212	 0.012021419	 0.004373615	 0.021798432	 0.760328324
49	 13120	 6800	 127875	 4	 8	 1	 2	 0.469663344	 0.016179891	 0.011415102	 0.008588381	 0.011466661	 0.004218929	 0.021240352	 0.761752491
50	 14660	 7582	 142535	 4	 8	 1	 2	 0.469687447	 0.015823407	 0.011419866	 0.008591931	 0.010952939	 0.004055107	 0.020700532	 0.764396159
51	 18325	 7582	 160860	 5	 13	 2	 3	 0.469766085	 0.014267768	 0.009115920	 0.007139060	 0.010975847	 0.004065981	 0.018831758	 0.757643963
52	 20650	 8535	 181510	 5	 13	 2	 3	 0.469788318	 0.013897442	 0.009121142	 0.007143247	 0.010485401	 0.003881095	 0.018268705	 0.760723955
53	 23465	 9670	 204975	 5	 13	 2	 3	 0.469808846	 0.013563845	 0.009126983	 0.007147919	 0.010033746	 0.003686605	 0.017732964	 0.764894398
54	 26475	 10887	 231450	 5	 13	 2	 3	 0.469828743	 0.013242109	 0.009135693	 0.007154209	 0.009586061	 0.003591405	 0.017197725	 0.769991895
55	 29665	 12176	 261115	 5	 13	 2	 3	 0.469847722	 0.012940927	 0.009143245	 0.007159912	 0.009157984	 0.003406766	 0.016671160	 0.776246357
56	 32965	 13513	 294080	 5	 13	 2	 3	 0.469864894	 0.012620577	 0.009147965	 0.007163494	 0.008694463	 0.003213433	 0.016179965	 0.780012592
57	 46151	 13513	 340231	 7	 18	 2	 3	 0.469923042	 0.010648171	 0.006132383	 0.005451353	 0.008705024	 0.003216118	 0.014392489	 0.739842246
58	 50589	 14790	 390820	 7	 18	 2	 3	 0.469937809	 0.010299688	 0.006134262	 0.005452850	 0.008273717	 0.003082992	 0.013901984	 0.740878994
59	 55265	 16141	 446085	 7	 18	 2	 3	 0.469951480	 0.009965099	 0.006135946	 0.005454176	 0.007851966	 0.002917105	 0.013431914	 0.741897217
60	 60060	 17518	 506145	 7	 18	 2	 3	 0.469963865	 0.009648683	 0.006137181	 0.005455120	 0.007445274	 0.002755916	 0.012991347	 0.742700767
61	 65030	 18951	 571175	 7	 18	 2	 3	 0.469974883	 0.009344169	 0.006138171	 0.005455939	 0.007045307	 0.002603324	 0.012586438	 0.742399800
62	 70672	 20584	 641847	 7	 18	 2	 3	 0.469984679	 0.009085822	 0.006138943	 0.005456525	 0.006698174	 0.002434843	 0.012215212	 0.743812013
63	 76671	 22317	 718518	 7	 18	 2	 3	 0.469993303	 0.008849260	 0.006139652	 0.005457085	 0.006372917	 0.002322559	 0.011878758	 0.744965058
64	 83629	 24336	 802147	 7	 18	 2	 3	 0.470000920	 0.008631671	 0.006140361	 0.005457643	 0.006066441	 0.002203915	 0.011573440	 0.745817207
65	 107523	 24336	 909670	 9	 28	 2	 4	 0.470034065	 0.007624485	 0.004615454	 0.003696088	 0.006068802	 0.002203776	 0.010138416	 0.752039096
66	 118350	 26773	 1028020	 9	 28	 2	 4	 0.470040758	 0.007398563	 0.004616059	 0.003696550	 0.005781931	 0.002133841	 0.009823222	 0.753170736
67	 132327	 29919	 1160347	 9	 28	 2	 4	 0.470046961	 0.007198104	 0.004616652	 0.003697021	 0.005522610	 0.002040201	 0.009521749	 0.755964401
68	 149076	 33671	 1309423	 9	 28	 2	 4	 0.470052565	 0.007009925	 0.004617324	 0.003697525	 0.005274407	 0.001952496	 0.009240998	 0.758567965
69	 168876	 38102	 1478299	 9	 28	 2	 4	 0.470057774	 0.006842240	 0.004618157	 0.003698111	 0.005048651	 0.001862499	 0.008972096	 0.762613352
70	 191079	 43056	 1669378	 9	 28	 2	 4	 0.470062979	 0.006675171	 0.004619342	 0.003698767	 0.004818671	 0.001794332	 0.008695143	 0.767689689
71	 214236	 48213	 1883614	 9	 28	 2	 4	 0.470067720	 0.006516809	 0.004620309	 0.003699429	 0.004595819	 0.001708302	 0.008434932	 0.772597753
72	 261844	 48213	 2145458	 11	 42	 2	 5	 0.470082574	 0.005897148	 0.003692951	 0.002643069	 0.004597658	 0.001708756	 0.007561948	 0.779845047
73	 290444	 53469	 2435902	 11	 42	 2	 5	 0.470086862	 0.005722124	 0.003693660	 0.002643624	 0.004370307	 0.001616368	 0.007290505	 0.784873561
74	 318967	 58677	 2754869	 11	 42	 2	 5	 0.470090683	 0.005555404	 0.003694204	 0.002644067	 0.004149141	 0.001542952	 0.007039843	 0.789137501
75	 348469	 64065	 3103338	 11	 42	 2	 5	 0.470094136	 0.005397823	 0.003694614	 0.002644379	 0.003935266	 0.001464129	 0.006805378	 0.793170199
76	 378873	 69611	 3482211	 11	 42	 2	 5	 0.470097229	 0.005251128	 0.003694920	 0.002644620	 0.003731208	 0.001384253	 0.006588196	 0.797051028
77	 410883	 75456	 3893094	 11	 42	 2	 5	 0.470099974	 0.005114410	 0.003695157	 0.002644815	 0.003535959	 0.001305591	 0.006389377	 0.800455177
78	 485589	 75456	 4378683	 13	 58	 4	 6	 0.470107619	 0.004654862	 0.003026398	 0.002331972	 0.003536757	 0.001305791	 0.005799662	 0.802609161


==> data/lshaped/criterionA/varth1_thX0.35_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 2	 1	 0.458964938	 0.073754900	 0.022849860	 0.022688254	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 2	 1	 0.460435483	 0.068976870	 0.023447114	 0.023270387	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 2	 1	 0.461316745	 0.066115041	 0.023977562	 0.023796207	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 2	 1	 0.462027692	 0.063266115	 0.024093353	 0.023907960	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 2	 1	 0.462609168	 0.060608753	 0.024201417	 0.024015163	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 2	 1	 0.463084617	 0.058477234	 0.024303998	 0.024117670	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 2	 1	 0.463721882	 0.056109926	 0.024457391	 0.024270216	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 2	 1	 0.464239166	 0.053773775	 0.024522863	 0.024335308	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 2	 1	 0.465103353	 0.050339305	 0.024651328	 0.024460501	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 2	 1	 0.465466582	 0.048636282	 0.024721767	 0.024528879	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 2	 1	 0.465794416	 0.047257083	 0.024819845	 0.024623876	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 2	 1	 0.466124921	 0.045920101	 0.024987566	 0.024787686	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 2	 1	 0.466471193	 0.044514609	 0.025180314	 0.024976838	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 2	 1	 0.466752145	 0.043013009	 0.025319111	 0.025113337	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 2	 1	 0.467008012	 0.041558225	 0.025420243	 0.025212953	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 2	 1	 0.467218166	 0.040378892	 0.025487030	 0.025278114	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 2	 1	 0.467427800	 0.039031988	 0.025522610	 0.025312868	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 2	 1	 0.467588022	 0.037995088	 0.025555953	 0.025345606	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 2	 1	 0.467752205	 0.036859948	 0.025576691	 0.025365366	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 2	 1	 0.467879075	 0.036000108	 0.025595738	 0.025382905	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 2592	 1391	 15400	 4	 8	 2	 2	 0.468587470	 0.027779598	 0.011127129	 0.010116273	 0.025453743	 0.009521273	 0.038217700	 0.726877804
33	 2856	 1528	 18256	 4	 8	 2	 2	 0.468719119	 0.026584349	 0.011148210	 0.010138822	 0.024133898	 0.008782388	 0.036567704	 0.726989851
34	 3152	 1687	 21408	 4	 8	 2	 2	 0.468827185	 0.025608405	 0.011171953	 0.010161469	 0.023042957	 0.008399768	 0.035155091	 0.728440865
35	 3516	 1877	 24924	 4	 8	 2	 2	 0.468919802	 0.024643459	 0.011188344	 0.010177096	 0.021957254	 0.008110753	 0.033897321	 0.727003148
36	 3944	 2103	 28868	 4	 8	 2	 2	 0.469007073	 0.023765204	 0.011206569	 0.010194236	 0.020957045	 0.007748845	 0.032667647	 0.727484434
37	 4516	 2395	 33384	 4	 8	 2	 2	 0.469090090	 0.023026239	 0.011234615	 0.010220257	 0.020099530	 0.007571573	 0.031453098	 0.732081764
38	 5200	 2742	 38584	 4	 8	 2	 2	 0.469174373	 0.022302052	 0.011283822	 0.010263206	 0.019236862	 0.007204540	 0.030169809	 0.739217526
39	 5828	 3064	 44412	 4	 8	 2	 2	 0.469253096	 0.021591151	 0.011328644	 0.010301731	 0.018380415	 0.006933429	 0.028919569	 0.746593115
40	 6472	 3396	 50884	 4	 8	 2	 2	 0.469326023	 0.020763735	 0.011352536	 0.010323207	 0.017385414	 0.006467425	 0.027710888	 0.749298794
41	 7100	 3714	 57984	 4	 8	 2	 2	 0.469382948	 0.020129282	 0.011367358	 0.010337497	 0.016612380	 0.006254889	 0.026729332	 0.753078374
42	 7752	 4048	 65736	 4	 8	 2	 2	 0.469437533	 0.019379902	 0.011373406	 0.010343414	 0.015691598	 0.005892244	 0.025752902	 0.752532724
43	 8480	 4414	 74216	 4	 8	 2	 2	 0.469490139	 0.018693249	 0.011384493	 0.010354012	 0.014826694	 0.005456367	 0.024775361	 0.754509632
44	 9184	 4772	 83400	 4	 8	 2	 2	 0.469532025	 0.018107124	 0.011391796	 0.010361310	 0.014074620	 0.005136765	 0.023968462	 0.755456250
45	 9912	 5149	 93312	 4	 8	 2	 2	 0.469570219	 0.017534504	 0.011397121	 0.010366697	 0.013325331	 0.005025237	 0.023208155	 0.755531991
46	 10852	 5627	 104164	 4	 8	 2	 2	 0.469606415	 0.017043263	 0.011403975	 0.010373758	 0.012665787	 0.004614246	 0.022463841	 0.758697639
47	 11832	 6131	 115996	 4	 8	 2	 2	 0.469636339	 0.016598922	 0.011409795	 0.010379387	 0.012055736	 0.004392990	 0.021829298	 0.760396493
48	 13096	 6786	 129092	 4	 8	 2	 2	 0.469662346	 0.016200164	 0.011415063	 0.010384266	 0.011495288	 0.004224692	 0.021262424	 0.761915222
49	 14608	 7556	 143700	 4	 8	 2	 2	 0.469686645	 0.015842487	 0.011419907	 0.010388702	 0.010980443	 0.004072764	 0.020718719	 0.764646107
50	 21912	 7556	 165612	 6	 15	 3	 3	 0.469803808	 0.013196836	 0.007266018	 0.006810137	 0.011016418	 0.004086814	 0.017865941	 0.738658898
51	 24708	 8506	 190320	 6	 15	 3	 3	 0.469826185	 0.012788753	 0.007270027	 0.006813660	 0.010521356	 0.003890402	 0.017267471	 0.740626914
52	 28086	 9646	 218406	 6	 15	 3	 3	 0.469846937	 0.012419342	 0.007274541	 0.006817673	 0.010065838	 0.003709514	 0.016693281	 0.743972471
53	 31716	 10868	 250122	 6	 15	 3	 3	 0.469867124	 0.012056841	 0.007282532	 0.006825172	 0.009608961	 0.003607013	 0.016115056	 0.748172409
54	 35574	 12169	 285696	 6	 15	 3	 3	 0.469886188	 0.011719356	 0.007289290	 0.006831455	 0.009176576	 0.003401898	 0.015549272	 0.753691602
55	 39510	 13497	 325206	 6	 15	 3	 3	 0.469903282	 0.011369294	 0.007293250	 0.006835054	 0.008721774	 0.003233305	 0.015023805	 0.756751981
56	 43350	 14787	 368556	 6	 15	 3	 3	 0.469918385	 0.011033622	 0.007295445	 0.006836969	 0.008277517	 0.003093229	 0.014543764	 0.758649664
57	 47424	 16159	 415980	 6	 15	 3	 3	 0.469932144	 0.010722449	 0.007297278	 0.006838521	 0.007856249	 0.002921502	 0.014092180	 0.760879365
58	 51564	 17546	 467544	 6	 15	 3	 3	 0.469944369	 0.010430930	 0.007298480	 0.006839501	 0.007452280	 0.002768054	 0.013678421	 0.762582875
59	 55860	 18990	 523404	 6	 15	 3	 3	 0.469955519	 0.010146137	 0.007299470	 0.006840325	 0.007047115	 0.002598101	 0.013289842	 0.763450503
60	 83790	 18990	 607194	 9	 28	 2	 4	 0.470008039	 0.008425367	 0.004613202	 0.003694075	 0.007050190	 0.002598580	 0.011280636	 0.746887540
61	 90918	 20594	 698112	 9	 28	 2	 4	 0.470017756	 0.008137457	 0.004614062	 0.003694863	 0.006702883	 0.002439263	 0.010868242	 0.748737238
62	 98667	 22339	 796779	 9	 28	 2	 4	 0.470026387	 0.007872001	 0.004614795	 0.003695524	 0.006377466	 0.002321421	 0.010488333	 0.750548384
63	 107568	 24346	 904347	 9	 28	 2	 4	 0.470034002	 0.007627070	 0.004615449	 0.003696084	 0.006072053	 0.002208280	 0.010141329	 0.752077997
64	 118368	 26777	 1022715	 9	 28	 2	 4	 0.470040737	 0.007398999	 0.004616056	 0.003696546	 0.005782492	 0.002136892	 0.009824200	 0.753140104
65	 132363	 29927	 1155078	 9	 28	 2	 4	 0.470046971	 0.007197958	 0.004616657	 0.003697023	 0.005522417	 0.002041351	 0.009521280	 0.755986438
66	 149094	 33675	 1304172	 9	 28	 2	 4	 0.470052556	 0.007010260	 0.004617328	 0.003697525	 0.005274849	 0.001954092	 0.009241410	 0.758570422
67	 168966	 38123	 1473138	 9	 28	 2	 4	 0.470057785	 0.006841981	 0.004618166	 0.003698116	 0.005048291	 0.001860562	 0.008971548	 0.762631027
68	 191106	 43062	 1664244	 9	 28	 2	 4	 0.470062986	 0.006674533	 0.004619354	 0.003698770	 0.004817776	 0.001798683	 0.008694762	 0.767649838
69	 214389	 48248	 1878633	 9	 28	 2	 4	 0.470067744	 0.006517392	 0.004620318	 0.003699435	 0.004596636	 0.001702674	 0.008433572	 0.772791343
70	 262031	 48248	 2140664	 11	 42	 3	 5	 0.470082599	 0.005897790	 0.003692966	 0.002966978	 0.004598471	 0.001702914	 0.007560429	 0.780086768
71	 290224	 53430	 2430888	 11	 42	 3	 5	 0.470086851	 0.005722607	 0.003693647	 0.002967540	 0.004370949	 0.001618258	 0.007291201	 0.784864687
72	 319088	 58699	 2749976	 11	 42	 3	 5	 0.470090679	 0.005555490	 0.003694184	 0.002967982	 0.004149274	 0.001540165	 0.007040120	 0.789118704
73	 348425	 64057	 3098401	 11	 42	 3	 5	 0.470094124	 0.005398388	 0.003694615	 0.002968330	 0.003936041	 0.001463802	 0.006806147	 0.793163626
74	 378906	 69616	 3477307	 11	 42	 3	 5	 0.470097219	 0.005251831	 0.003694917	 0.002968581	 0.003732200	 0.001386072	 0.006588933	 0.797068530
75	 410850	 75450	 3888157	 11	 42	 3	 5	 0.470099963	 0.005115299	 0.003695157	 0.002968791	 0.003537244	 0.001306480	 0.006390150	 0.800497494
76	 522900	 75450	 4411057	 14	 61	 5	 6	 0.470109670	 0.004485040	 0.002756217	 0.002318458	 0.003538199	 0.001306820	 0.005630916	 0.796502744


==> data/lshaped/criterionA/varth1_thX0.35_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 2	 1	 0.458964938	 0.073754900	 0.022849860	 0.022688254	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 2	 1	 0.460435483	 0.068976870	 0.023447114	 0.023270387	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 2	 1	 0.461316745	 0.066115041	 0.023977562	 0.023796207	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 2	 1	 0.462027692	 0.063266115	 0.024093353	 0.023907960	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 2	 1	 0.462609168	 0.060608753	 0.024201417	 0.024015163	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 2	 1	 0.463084617	 0.058477234	 0.024303998	 0.024117670	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 2	 1	 0.463721882	 0.056109926	 0.024457391	 0.024270216	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 2	 1	 0.464239166	 0.053773775	 0.024522863	 0.024335308	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 2	 1	 0.465103353	 0.050339305	 0.024651328	 0.024460501	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 2	 1	 0.465466582	 0.048636282	 0.024721767	 0.024528879	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 2	 1	 0.465794416	 0.047257083	 0.024819845	 0.024623876	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 2	 1	 0.466124921	 0.045920101	 0.024987566	 0.024787686	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 2	 1	 0.466471193	 0.044514609	 0.025180314	 0.024976838	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 2	 1	 0.466752145	 0.043013009	 0.025319111	 0.025113337	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 2	 1	 0.467008012	 0.041558225	 0.025420243	 0.025212953	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 2	 1	 0.467218166	 0.040378892	 0.025487030	 0.025278114	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 2	 1	 0.467427800	 0.039031988	 0.025522610	 0.025312868	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 2	 1	 0.467588022	 0.037995088	 0.025555953	 0.025345606	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 2	 1	 0.467752205	 0.036859948	 0.025576691	 0.025365366	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 2	 1	 0.467879075	 0.036000108	 0.025595738	 0.025382905	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 2592	 1391	 15400	 4	 8	 2	 2	 0.468587470	 0.027779598	 0.011127129	 0.010116273	 0.025453743	 0.009521273	 0.038217700	 0.726877804
33	 2856	 1528	 18256	 4	 8	 2	 2	 0.468719119	 0.026584349	 0.011148210	 0.010138822	 0.024133898	 0.008782388	 0.036567704	 0.726989851
34	 3152	 1687	 21408	 4	 8	 2	 2	 0.468827185	 0.025608405	 0.011171953	 0.010161469	 0.023042957	 0.008399768	 0.035155091	 0.728440865
35	 3516	 1877	 24924	 4	 8	 2	 2	 0.468919802	 0.024643459	 0.011188344	 0.010177096	 0.021957254	 0.008110753	 0.033897321	 0.727003148
36	 3944	 2103	 28868	 4	 8	 2	 2	 0.469007073	 0.023765204	 0.011206569	 0.010194236	 0.020957045	 0.007748845	 0.032667647	 0.727484434
37	 4516	 2395	 33384	 4	 8	 2	 2	 0.469090090	 0.023026239	 0.011234615	 0.010220257	 0.020099530	 0.007571573	 0.031453098	 0.732081764
38	 5200	 2742	 38584	 4	 8	 2	 2	 0.469174373	 0.022302052	 0.011283822	 0.010263206	 0.019236862	 0.007204540	 0.030169809	 0.739217526
39	 5828	 3064	 44412	 4	 8	 2	 2	 0.469253096	 0.021591151	 0.011328644	 0.010301731	 0.018380415	 0.006933429	 0.028919569	 0.746593115
40	 6472	 3396	 50884	 4	 8	 2	 2	 0.469326023	 0.020763735	 0.011352536	 0.010323207	 0.017385414	 0.006467425	 0.027710888	 0.749298794
41	 7100	 3714	 57984	 4	 8	 2	 2	 0.469382948	 0.020129282	 0.011367358	 0.010337497	 0.016612380	 0.006254889	 0.026729332	 0.753078374
42	 7752	 4048	 65736	 4	 8	 2	 2	 0.469437533	 0.019379902	 0.011373406	 0.010343414	 0.015691598	 0.005892244	 0.025752902	 0.752532724
43	 8480	 4414	 74216	 4	 8	 2	 2	 0.469490139	 0.018693249	 0.011384493	 0.010354012	 0.014826694	 0.005456367	 0.024775361	 0.754509632
44	 9184	 4772	 83400	 4	 8	 2	 2	 0.469532025	 0.018107124	 0.011391796	 0.010361310	 0.014074620	 0.005136765	 0.023968462	 0.755456250
45	 9912	 5149	 93312	 4	 8	 2	 2	 0.469570219	 0.017534504	 0.011397121	 0.010366697	 0.013325331	 0.005025237	 0.023208155	 0.755531991
46	 10852	 5627	 104164	 4	 8	 2	 2	 0.469606415	 0.017043263	 0.011403975	 0.010373758	 0.012665787	 0.004614246	 0.022463841	 0.758697639
47	 11832	 6131	 115996	 4	 8	 2	 2	 0.469636339	 0.016598922	 0.011409795	 0.010379387	 0.012055736	 0.004392990	 0.021829298	 0.760396493
48	 13096	 6786	 129092	 4	 8	 2	 2	 0.469662346	 0.016200164	 0.011415063	 0.010384266	 0.011495288	 0.004224692	 0.021262424	 0.761915222
49	 14608	 7556	 143700	 4	 8	 2	 2	 0.469686645	 0.015842487	 0.011419907	 0.010388702	 0.010980443	 0.004072764	 0.020718719	 0.764646107
50	 21912	 7556	 165612	 6	 15	 3	 3	 0.469803808	 0.013196836	 0.007266018	 0.006810137	 0.011016418	 0.004086814	 0.017865941	 0.738658898
51	 24708	 8506	 190320	 6	 15	 3	 3	 0.469826185	 0.012788753	 0.007270027	 0.006813660	 0.010521356	 0.003890402	 0.017267471	 0.740626914
52	 28086	 9646	 218406	 6	 15	 3	 3	 0.469846937	 0.012419342	 0.007274541	 0.006817673	 0.010065838	 0.003709514	 0.016693281	 0.743972471
53	 31716	 10868	 250122	 6	 15	 3	 3	 0.469867124	 0.012056841	 0.007282532	 0.006825172	 0.009608961	 0.003607013	 0.016115056	 0.748172409
54	 35574	 12169	 285696	 6	 15	 3	 3	 0.469886188	 0.011719356	 0.007289290	 0.006831455	 0.009176576	 0.003401898	 0.015549272	 0.753691602
55	 39510	 13497	 325206	 6	 15	 3	 3	 0.469903282	 0.011369294	 0.007293250	 0.006835054	 0.008721774	 0.003233305	 0.015023805	 0.756751981
56	 43350	 14787	 368556	 6	 15	 3	 3	 0.469918385	 0.011033622	 0.007295445	 0.006836969	 0.008277517	 0.003093229	 0.014543764	 0.758649664
57	 47424	 16159	 415980	 6	 15	 3	 3	 0.469932144	 0.010722449	 0.007297278	 0.006838521	 0.007856249	 0.002921502	 0.014092180	 0.760879365
58	 51564	 17546	 467544	 6	 15	 3	 3	 0.469944369	 0.010430930	 0.007298480	 0.006839501	 0.007452280	 0.002768054	 0.013678421	 0.762582875
59	 55860	 18990	 523404	 6	 15	 3	 3	 0.469955519	 0.010146137	 0.007299470	 0.006840325	 0.007047115	 0.002598101	 0.013289842	 0.763450503
60	 83790	 18990	 607194	 9	 28	 4	 4	 0.470008039	 0.008425367	 0.004613202	 0.004226700	 0.007050190	 0.002598580	 0.011280636	 0.746887540
61	 90918	 20594	 698112	 9	 28	 4	 4	 0.470017756	 0.008137457	 0.004614062	 0.004227516	 0.006702883	 0.002439263	 0.010868242	 0.748737238
62	 98667	 22339	 796779	 9	 28	 4	 4	 0.470026387	 0.007872001	 0.004614795	 0.004228216	 0.006377466	 0.002321421	 0.010488333	 0.750548384
63	 107568	 24346	 904347	 9	 28	 4	 4	 0.470034002	 0.007627070	 0.004615449	 0.004228827	 0.006072053	 0.002208280	 0.010141329	 0.752077997
64	 118368	 26777	 1022715	 9	 28	 4	 4	 0.470040737	 0.007398999	 0.004616056	 0.004229374	 0.005782492	 0.002136892	 0.009824200	 0.753140104
65	 132363	 29927	 1155078	 9	 28	 4	 4	 0.470046971	 0.007197958	 0.004616657	 0.004229920	 0.005522417	 0.002041351	 0.009521280	 0.755986438
66	 149094	 33675	 1304172	 9	 28	 4	 4	 0.470052556	 0.007010260	 0.004617328	 0.004230524	 0.005274849	 0.001954092	 0.009241410	 0.758570422
67	 168966	 38123	 1473138	 9	 28	 4	 4	 0.470057785	 0.006841981	 0.004618166	 0.004231278	 0.005048291	 0.001860562	 0.008971548	 0.762631027
68	 191106	 43062	 1664244	 9	 28	 4	 4	 0.470062986	 0.006674533	 0.004619354	 0.004232312	 0.004817776	 0.001798683	 0.008694762	 0.767649838
69	 214389	 48248	 1878633	 9	 28	 4	 4	 0.470067744	 0.006517392	 0.004620318	 0.004233175	 0.004596636	 0.001702674	 0.008433572	 0.772791343
70	 309673	 48248	 2188306	 13	 47	 6	 5	 0.470087449	 0.005579221	 0.003159078	 0.002915745	 0.004598688	 0.001702834	 0.007252598	 0.769272063
71	 342966	 53426	 2531272	 13	 47	 6	 5	 0.470091704	 0.005393534	 0.003159701	 0.002916312	 0.004371098	 0.001618360	 0.006971312	 0.773675583
72	 377117	 58701	 2908389	 13	 47	 6	 5	 0.470095529	 0.005216020	 0.003160201	 0.002916765	 0.004149699	 0.001540024	 0.006708468	 0.777527821
73	 411723	 64049	 3320112	 13	 47	 6	 5	 0.470098975	 0.005048357	 0.003160616	 0.002917145	 0.003936548	 0.001464657	 0.006462447	 0.781183409
74	 447876	 69628	 3767988	 13	 47	 6	 5	 0.470102076	 0.004890983	 0.003160916	 0.002917430	 0.003732335	 0.001386034	 0.006232818	 0.784714579


==> data/lshaped/criterionA/varth1_thX0.35_thP1.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 3	 1	 0.458964938	 0.073754900	 0.022849860	 0.022849860	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 3	 1	 0.460435483	 0.068976870	 0.023447114	 0.023447114	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 3	 1	 0.461316745	 0.066115041	 0.023977562	 0.023977562	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 3	 1	 0.462027692	 0.063266115	 0.024093353	 0.024093353	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 3	 1	 0.462609168	 0.060608753	 0.024201417	 0.024201417	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 3	 1	 0.463084617	 0.058477234	 0.024303998	 0.024303998	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 3	 1	 0.463721882	 0.056109926	 0.024457391	 0.024457391	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 3	 1	 0.464239166	 0.053773775	 0.024522863	 0.024522863	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 3	 1	 0.464697062	 0.051845351	 0.024597079	 0.024597079	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 3	 1	 0.465103353	 0.050339305	 0.024651328	 0.024651328	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 3	 1	 0.465466582	 0.048636282	 0.024721767	 0.024721767	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 3	 1	 0.465794416	 0.047257083	 0.024819845	 0.024819845	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 3	 1	 0.466124921	 0.045920101	 0.024987566	 0.024987566	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 3	 1	 0.466471193	 0.044514609	 0.025180314	 0.025180314	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 3	 1	 0.466752145	 0.043013009	 0.025319111	 0.025319111	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 3	 1	 0.467008012	 0.041558225	 0.025420243	 0.025420243	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 3	 1	 0.467218166	 0.040378892	 0.025487030	 0.025487030	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 3	 1	 0.467427800	 0.039031988	 0.025522610	 0.025522610	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 3	 1	 0.467588022	 0.037995088	 0.025555953	 0.025555953	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 3	 1	 0.467752205	 0.036859948	 0.025576691	 0.025576691	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 3	 1	 0.467879075	 0.036000108	 0.025595738	 0.025595738	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 3240	 1391	 16048	 5	 9	 9	 2	 0.468623916	 0.027282600	 0.009748989	 0.009748989	 0.025481317	 0.009529085	 0.037768168	 0.722370233
33	 3570	 1528	 19618	 5	 9	 9	 2	 0.468755794	 0.026058503	 0.009764013	 0.009764013	 0.024160084	 0.008787598	 0.036094536	 0.721951476
34	 3940	 1687	 23558	 5	 9	 9	 2	 0.468864016	 0.025058077	 0.009785101	 0.009785101	 0.023068572	 0.008403219	 0.034660414	 0.722959520
35	 4395	 1877	 27953	 5	 9	 9	 2	 0.468956705	 0.024068847	 0.009801172	 0.009801172	 0.021982867	 0.008117607	 0.033382908	 0.720993133
36	 4930	 2103	 32883	 5	 9	 9	 2	 0.469044112	 0.023164294	 0.009816520	 0.009816520	 0.020981431	 0.007757644	 0.032131459	 0.720922577
37	 5645	 2395	 38528	 5	 9	 9	 2	 0.469127392	 0.022398134	 0.009838354	 0.009838354	 0.020121710	 0.007577733	 0.030891744	 0.725052441
38	 6500	 2742	 45028	 5	 9	 9	 2	 0.469211918	 0.021646841	 0.009885771	 0.009885771	 0.019257655	 0.007194140	 0.029580151	 0.731802938
39	 7285	 3064	 52313	 5	 9	 9	 2	 0.469290617	 0.020902669	 0.009928569	 0.009928569	 0.018394159	 0.006952574	 0.028304176	 0.738501252
40	 8085	 3394	 60398	 5	 9	 9	 2	 0.469363803	 0.020052015	 0.009949875	 0.009949875	 0.017409288	 0.006509080	 0.027063448	 0.740926117
41	 8895	 3722	 69293	 5	 9	 9	 2	 0.469422301	 0.019375811	 0.009960824	 0.009960824	 0.016619387	 0.006207623	 0.026029082	 0.744390875
42	 9680	 4044	 78973	 5	 9	 9	 2	 0.469475843	 0.018598607	 0.009965916	 0.009965916	 0.015703144	 0.005909082	 0.025044810	 0.742613228
43	 10610	 4418	 89583	 5	 9	 9	 2	 0.469529420	 0.017872547	 0.009976096	 0.009976096	 0.014829210	 0.005404790	 0.024019439	 0.744086794
44	 11465	 4766	 101048	 5	 9	 9	 2	 0.469571290	 0.017243619	 0.009982710	 0.009982710	 0.014060152	 0.005177740	 0.023186495	 0.743692322
45	 12430	 5166	 113478	 5	 9	 9	 2	 0.469610564	 0.016635552	 0.009986673	 0.009986673	 0.013304434	 0.004978832	 0.022376938	 0.743423947
46	 13580	 5633	 127058	 5	 9	 9	 2	 0.469646338	 0.016115665	 0.009991816	 0.009991816	 0.012644298	 0.004627760	 0.021613122	 0.745642631
47	 14845	 6153	 141903	 5	 9	 9	 2	 0.469676531	 0.015638006	 0.009996232	 0.009996232	 0.012025913	 0.004385154	 0.020946737	 0.746560503
48	 16410	 6805	 158313	 5	 9	 9	 2	 0.469702209	 0.015217322	 0.010001087	 0.010001087	 0.011469313	 0.004222680	 0.020362817	 0.747309279
49	 18355	 7594	 176668	 5	 9	 9	 2	 0.469726343	 0.014835691	 0.010005384	 0.010005384	 0.010953995	 0.004060118	 0.019798285	 0.749342223
50	 20685	 8551	 197353	 5	 9	 9	 2	 0.469748579	 0.014483389	 0.010010403	 0.010010403	 0.010467109	 0.003882618	 0.019263495	 0.751856739
51	 23520	 9692	 220873	 5	 9	 9	 2	 0.469769036	 0.014162728	 0.010016850	 0.010016850	 0.010012271	 0.003673141	 0.018757996	 0.755023489
52	 65856	 9692	 286729	 14	 28	 28	 3	 0.469895486	 0.010814077	 0.004025044	 0.004025044	 0.010037096	 0.003685792	 0.015265691	 0.708390970
53	 74256	 10905	 360985	 14	 28	 28	 3	 0.469915639	 0.010394899	 0.004027676	 0.004027676	 0.009582889	 0.003611472	 0.014632206	 0.710412310
54	 83412	 12228	 444397	 14	 28	 28	 3	 0.469934907	 0.010003811	 0.004030264	 0.004030264	 0.009156048	 0.003415105	 0.013999734	 0.714571528
55	 92610	 13560	 537007	 14	 28	 28	 3	 0.469952141	 0.009591311	 0.004032141	 0.004032141	 0.008702590	 0.003226670	 0.013408757	 0.715301977
56	 101486	 14836	 638493	 14	 28	 28	 3	 0.469967038	 0.009185777	 0.004033223	 0.004033223	 0.008252976	 0.003068770	 0.012876066	 0.713399356
57	 110908	 16195	 749401	 14	 28	 28	 3	 0.469980777	 0.008805454	 0.004034162	 0.004034162	 0.007826976	 0.002923923	 0.012364432	 0.712160004
58	 120764	 17610	 870165	 14	 28	 28	 3	 0.469993042	 0.008452423	 0.004034890	 0.004034890	 0.007427188	 0.002747522	 0.011889079	 0.710940143
59	 130690	 19043	 1000855	 14	 28	 28	 3	 0.470003828	 0.008115198	 0.004035454	 0.004035454	 0.007040707	 0.002598761	 0.011454752	 0.708456914
60	 141876	 20660	 1142731	 14	 28	 28	 3	 0.470013568	 0.007810639	 0.004036020	 0.004036020	 0.006687049	 0.002434740	 0.011047861	 0.706981988
61	 153986	 22413	 1296717	 14	 28	 28	 3	 0.470022174	 0.007536615	 0.004036588	 0.004036588	 0.006364473	 0.002321749	 0.010675443	 0.705976758
62	 167986	 24440	 1464703	 14	 28	 28	 3	 0.470029770	 0.007282215	 0.004037098	 0.004037098	 0.006060734	 0.002203668	 0.010335587	 0.704576831
63	 184954	 26895	 1649657	 14	 28	 28	 3	 0.470036438	 0.007045110	 0.004037475	 0.004037475	 0.005773420	 0.002130870	 0.010027768	 0.702560154
64	 206990	 30083	 1856647	 14	 28	 28	 3	 0.470042642	 0.006833572	 0.004037920	 0.004037920	 0.005512977	 0.002039762	 0.009732630	 0.702130108
65	 233212	 33859	 2089859	 14	 28	 28	 3	 0.470048263	 0.006635017	 0.004038395	 0.004038395	 0.005264486	 0.001945922	 0.009457249	 0.701579992
66	 264208	 38318	 2354067	 14	 28	 28	 3	 0.470053462	 0.006460006	 0.004038984	 0.004038984	 0.005041656	 0.001856576	 0.009195246	 0.702537648
67	 298732	 43271	 2652799	 14	 28	 28	 3	 0.470058650	 0.006281645	 0.004039684	 0.004039684	 0.004810407	 0.001789878	 0.008926071	 0.703741330
68	 334698	 48422	 2987497	 14	 28	 28	 3	 0.470063362	 0.006111536	 0.004040269	 0.004040269	 0.004585532	 0.001706923	 0.008674376	 0.704550510
69	 371280	 53702	 3358777	 14	 28	 28	 3	 0.470067638	 0.005944941	 0.004040698	 0.004040698	 0.004360629	 0.001615832	 0.008439489	 0.704419644
70	 407722	 58931	 3766499	 14	 28	 28	 3	 0.470071464	 0.005783928	 0.004041029	 0.004041029	 0.004138105	 0.001538722	 0.008223624	 0.703330857
71	 445606	 64366	 4212105	 14	 28	 28	 3	 0.470074892	 0.005633926	 0.004041248	 0.004041248	 0.003925486	 0.001460516	 0.008025276	 0.702022738
72	 1336818	 64366	 5548923	 42	 90	 90	 4	 0.470094557	 0.005026230	 0.003137299	 0.003137299	 0.003926874	 0.001460572	 0.006776194	 0.741748189
73	 1453536	 69942	 7002459	 42	 90	 90	 4	 0.470097625	 0.004870426	 0.003137580	 0.003137580	 0.003725136	 0.001377821	 0.006559910	 0.742453122


==> data/lshaped/criterionA/varth1_thX0.3_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.038604581    0.164670862    0.712975297
2	 38	 106	 105	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.030292629    0.157682191    0.730264327
3	 40	 110	 145	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.034086220    0.154334959    0.733454406
4	 43	 116	 188	 1	 1	 1	 0     0.445611060    0.110282881    0.063089356    0.063089356    0.090454669    0.027574111    0.149885266    0.735782002
5	 45	 120	 233	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.030328934    0.147010149    0.738512156
6	 48	 126	 281	 1	 1	 1	 0     0.447660793    0.105794827    0.063611914    0.063611914    0.084534430    0.027348873    0.143647569    0.736488811
7	 51	 132	 332	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.025981789    0.140815338    0.734143492
8	 54	 138	 386	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.027029911    0.138001112    0.735890848
9	 62	 156	 448	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.024918249    0.134287609    0.748593808
10	 67	 166	 515	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.023682161    0.131524634    0.755271480
11	 74	 180	 589	 1	 1	 1	 0     0.452020319    0.098144483    0.067091825    0.067091825    0.071631184    0.024613452    0.129276605    0.759182088
12	 84	 200	 673	 1	 1	 1	 0     0.452896816    0.097018050    0.068248654    0.068248654    0.068953776    0.023784090    0.126171645    0.768937032
13	 92	 216	 765	 1	 1	 1	 0     0.453771386    0.095736049    0.069598560    0.069598560    0.065737597    0.020904265    0.122989180    0.778410342
14	 184	 216	 949	 2	 3	 1	 1     0.459333152    0.072418566    0.022821215    0.017738900    0.068728749    0.023328989    0.100239040    0.722458701
15	 200	 232	 1149	 2	 3	 1	 1     0.460320148    0.069472850    0.023526323    0.017762579    0.065368104    0.021002471    0.095604242    0.726671208
16	 214	 248	 1363	 2	 3	 1	 1     0.460944908    0.067609623    0.023863335    0.017964273    0.063258220    0.019551183    0.092545129    0.730558419
17	 224	 260	 1587	 2	 3	 1	 1     0.461449875    0.065667922    0.023991604    0.018125724    0.061128380    0.019770824    0.089993458    0.729696615
18	 240	 276	 1827	 2	 3	 1	 1     0.461991237    0.063278247    0.024089329    0.018228887    0.058513595    0.018351582    0.087171709    0.725903489
19	 252	 290	 2079	 2	 3	 1	 1     0.462443443    0.061430796    0.024147197    0.018262938    0.056485888    0.016957582    0.084740024    0.724932479
20	 262	 300	 2341	 2	 3	 1	 1     0.462839939    0.059654673    0.024313371    0.018415573    0.054475132    0.016506654    0.082546959    0.722675603
21	 272	 314	 2613	 2	 3	 1	 1     0.463158511    0.058087002    0.024309043    0.018413618    0.052755760    0.018429354    0.080740343    0.719429710
22	 292	 336	 2905	 2	 3	 1	 1     0.463653474    0.056514703    0.024454562    0.018567385    0.050949839    0.015839208    0.077847706    0.725964908
23	 304	 348	 3209	 2	 3	 1	 1     0.463988156    0.055050706    0.024466938    0.018589654    0.049314796    0.016732715    0.075827439    0.725999804
24	 330	 376	 3539	 2	 3	 1	 1     0.464352563    0.053324586    0.024559173    0.018644047    0.047332425    0.015775799    0.073562945    0.724883782
25	 364	 413	 3903	 2	 3	 1	 1     0.464697062    0.051845351    0.024597079    0.018647975    0.045639064    0.015138898    0.071354401    0.726589398
26	 398	 452	 4301	 2	 3	 1	 1     0.465031274    0.050706598    0.024646932    0.018663040    0.044313518    0.014488820    0.069142778    0.733360736
27	 430	 484	 4731	 2	 3	 1	 1     0.465313747    0.049283640    0.024690317    0.018703587    0.042652848    0.013756084    0.067215519    0.733218180
28	 474	 530	 5205	 2	 3	 1	 1     0.465564711    0.048089914    0.024742340    0.018756393    0.041236590    0.013034086    0.065454636    0.734705995
29	 518	 579	 5723	 2	 3	 1	 1     0.465805195    0.047215838    0.024832201    0.018809596    0.040158400    0.013658758    0.063720721    0.740980913
30	 586	 651	 6309	 2	 3	 1	 1     0.466059634    0.046152110    0.024969042    0.018868377    0.038814484    0.013196071    0.061832253    0.746408352
31	 654	 721	 6963	 2	 3	 1	 1     0.466316472    0.045282723    0.025159536    0.018916584    0.037650003    0.012965558    0.059864491    0.756420415
32	 716	 791	 7679	 2	 3	 1	 1     0.466542604    0.044099197    0.025232260    0.018938539    0.036167281    0.011521993    0.058075880    0.759337558
33	 766	 844	 8445	 2	 3	 1	 1     0.466731330    0.043134171    0.025312819    0.018987697    0.034925892    0.011501837    0.056539150    0.762908020
34	 830	 908	 9275	 2	 3	 1	 1     0.466926291    0.042075351    0.025380910    0.019037374    0.033558078    0.010737561    0.054905810    0.766318742
35	 884	 962	 10159	 2	 3	 1	 1     0.467089348    0.041154228    0.025452875    0.019102835    0.032339165    0.010287939    0.053500935    0.769224452
36	 940	 1020	 11099	 2	 3	 1	 1     0.467240199    0.040261991    0.025496819    0.019154095    0.031159912    0.010054387    0.052167094    0.771789041
37	 1000	 1081	 12099	 2	 3	 1	 1     0.467386282    0.039301055    0.025522338    0.019177133    0.029886170    0.010125378    0.050841646    0.773009096
38	 1070	 1154	 13169	 2	 3	 1	 1     0.467519747    0.038330151    0.025545266    0.019203461    0.028576911    0.009262763    0.049599352    0.772795384
39	 1140	 1230	 14309	 2	 3	 1	 1     0.467639368    0.037526524    0.025556420    0.019211004    0.027479253    0.009032081    0.048458553    0.774404538
40	 1204	 1296	 15513	 2	 3	 1	 1     0.467764054    0.036753038    0.025580171    0.019225899    0.026390162    0.008402727    0.047239808    0.778009905
41	 1282	 1376	 16795	 2	 3	 1	 1     0.467856296    0.036129362    0.025594143    0.019235197    0.025500405    0.008035866    0.046317334    0.780039769
42	 1923	 1376	 18718	 3	 6	 1	 2     0.468252908    0.032161972    0.019479647    0.016589138    0.025591713    0.008052492    0.042119157    0.763594868
43	 2043	 1460	 20761	 3	 6	 1	 2     0.468345054    0.031422593    0.019498200    0.016600677    0.024641420    0.008089743    0.041081873    0.764877335
44	 2220	 1580	 22981	 3	 6	 1	 2     0.468444209    0.030732424    0.019512989    0.016605465    0.023742897    0.007466475    0.039935358    0.769554237
45	 2379	 1698	 25360	 3	 6	 1	 2     0.468520004    0.030096475    0.019533621    0.016621943    0.022896189    0.007097921    0.039036081    0.770991221
46	 2568	 1828	 27928	 3	 6	 1	 2     0.468588397    0.029537443    0.019551356    0.016635234    0.022140574    0.006949281    0.038206327    0.773103445
47	 2781	 1975	 30709	 3	 6	 1	 2     0.468652235    0.029004018    0.019568362    0.016647207    0.021408229    0.006837593    0.037415138    0.775194741
48	 3024	 2148	 33733	 3	 6	 1	 2     0.468713837    0.028494758    0.019588358    0.016662763    0.020694141    0.006515413    0.036635344    0.777794215
49	 3336	 2359	 37069	 3	 6	 1	 2     0.468770355    0.028081130    0.019614091    0.016681978    0.020095704    0.006427772    0.035904925    0.782096898
50	 3693	 2601	 40762	 3	 6	 1	 2     0.468828962    0.027642758    0.019654821    0.016713724    0.019437338    0.006333976    0.035131375    0.786839627
51	 4924	 2601	 45686	 4	 8	 1	 2     0.469145091    0.022498497    0.011261968    0.008473282    0.019476921    0.006341524    0.030621769    0.734722327
52	 5408	 2850	 51094	 4	 8	 1	 2     0.469205273    0.022006521    0.011297321    0.008501281    0.018885379    0.006108261    0.029685366    0.741325580
53	 5876	 3089	 56970	 4	 8	 1	 2     0.469263528    0.021465039    0.011335633    0.008530924    0.018227762    0.005781824    0.028749800    0.746615236
54	 6304	 3308	 63274	 4	 8	 1	 2     0.469312140    0.020936049    0.011350803    0.008541412    0.017591971    0.005748004    0.027945025    0.749186985
55	 6780	 3553	 70054	 4	 8	 1	 2     0.469359847    0.020386749    0.011360871    0.008547623    0.016927792    0.005438546    0.027131971    0.751392109
56	 7252	 3794	 77306	 4	 8	 1	 2     0.469401291    0.019849453    0.011369339    0.008553277    0.016270800    0.005261925    0.026405258    0.751723485
57	 7744	 4044	 85050	 4	 8	 1	 2     0.469440621    0.019335115    0.011372986    0.008556101    0.015636555    0.005088303    0.025696552    0.752440047
58	 8264	 4306	 93314	 4	 8	 1	 2     0.469479828    0.018844017    0.011383196    0.008564045    0.015017318    0.004823722    0.024969993    0.754666501
59	 8788	 4568	 102102	 4	 8	 1	 2     0.469513097    0.018350005    0.011388188    0.008568227    0.014388601    0.004609944    0.024336426    0.754013937
60	 9336	 4849	 111438	 4	 8	 1	 2     0.469544233    0.017898107    0.011393258    0.008572504    0.013803474    0.004315521    0.023728096    0.754300183
61	 9848	 5117	 121286	 4	 8	 1	 2     0.469569881    0.017526467    0.011396993    0.008575106    0.013314863    0.004275260    0.023215012    0.754962627
62	 10456	 5424	 131742	 4	 8	 1	 2     0.469595628    0.017190284    0.011401561    0.008578242    0.012865079    0.004048980    0.022688226    0.757674230
63	 11132	 5773	 142874	 4	 8	 1	 2     0.469619060    0.016857455    0.011406434    0.008581909    0.012412375    0.003899755    0.022197938    0.759415361
64	 11896	 6162	 154770	 4	 8	 1	 2     0.469639993    0.016532348    0.011410242    0.008584647    0.011963482    0.003766863    0.021750547    0.760088821
65	 12816	 6641	 167586	 4	 8	 1	 2     0.469658821    0.016238814    0.011414279    0.008587878    0.011550469    0.003619537    0.021340136    0.760951786
66	 13828	 7158	 181414	 4	 8	 1	 2     0.469676458    0.015961790    0.011417459    0.008590397    0.011154389    0.003555953    0.020948375    0.761958393
67	 17285	 7158	 198699	 5	 13	 1	 3     0.469755070    0.014421872    0.009113656    0.005841169    0.011177283    0.003566458    0.019104552    0.754891901
68	 18855	 7796	 217554	 5	 13	 1	 3     0.469772268    0.014148421    0.009116960    0.005843631    0.010819373    0.003444416    0.018676864    0.757537261
69	 20615	 8522	 238169	 5	 13	 1	 3     0.469788345    0.013897359    0.009120924    0.005846617    0.010485483    0.003336976    0.018268025    0.760747760
70	 22555	 9302	 260724	 5	 13	 1	 3     0.469803620    0.013646085    0.009125068    0.005849382    0.010146366    0.003205671    0.017870878    0.763593397
71	 24690	 10163	 285414	 5	 13	 1	 3     0.469818008    0.013417710    0.009130714    0.005852622    0.009831835    0.003131409    0.017488547    0.767228381
72	 26935	 11072	 312349	 5	 13	 1	 3     0.469832590    0.013167614    0.009137294    0.005855554    0.009481346    0.003062175    0.017092294    0.770383066
73	 29340	 12049	 341689	 5	 13	 1	 3     0.469846308    0.012960701    0.009142788    0.005858687    0.009186359    0.002904673    0.016710955    0.775581090
74	 31570	 12951	 373259	 5	 13	 1	 3     0.469858917    0.012721804    0.009146227    0.005860859    0.008842558    0.002860167    0.016352613    0.777967641
75	 37884	 12951	 411143	 6	 15	 1	 3     0.469897676    0.011469182    0.007292041    0.004132162    0.008852585    0.002870246    0.015198154    0.754643057
76	 40860	 13952	 452003	 6	 15	 1	 3     0.469909444    0.011227730    0.007294157    0.004133108    0.008535642    0.002704971    0.014829835    0.757104166
77	 43524	 14846	 495527	 6	 15	 1	 3     0.469919916    0.010990644    0.007295743    0.004133838    0.008219877    0.002626315    0.014494223    0.758277530
78	 46440	 15827	 541967	 6	 15	 1	 3     0.469929907    0.010761151    0.007297034    0.004134373    0.007909215    0.002534739    0.014166571    0.759615798
79	 49380	 16816	 591347	 6	 15	 1	 3     0.469939048    0.010552004    0.007297930    0.004134709    0.007621353    0.002442120    0.013860032    0.761326115
80	 52422	 17835	 643769	 6	 15	 1	 3     0.469947735    0.010340394    0.007298776    0.004134978    0.007324727    0.002338565    0.013562300    0.762436607
81	 55536	 18883	 699305	 6	 15	 1	 3     0.469955523    0.010144767    0.007299453    0.004135218    0.007045161    0.002230979    0.013289697    0.763355826
82	 64792	 18883	 764097	 7	 18	 1	 3     0.469974917    0.009344557    0.006138151    0.004022313    0.007045839    0.002231020    0.012585170    0.742505387
83	 68754	 20029	 832851	 7	 18	 1	 3     0.469982025    0.009155329    0.006138711    0.004022556    0.006792369    0.002139168    0.012316887    0.743315197
84	 72940	 21238	 905791	 7	 18	 1	 3     0.469988673    0.008974834    0.006139235    0.004022727    0.006546559    0.002046648    0.012060559    0.744147443
85	 77336	 22509	 983127	 7	 18	 1	 3     0.469994672    0.008810403    0.006139773    0.004022965    0.006318734    0.001980307    0.011824446    0.745100734
86	 82327	 23960	 1065454	 7	 18	 1	 3     0.470000065    0.008654609    0.006140282    0.004023223    0.006099114    0.001901919    0.011608107    0.745565940
87	 94088	 23960	 1159542	 8	 19	 1	 3     0.470018737    0.007815964    0.004887150    0.003688181    0.006099595    0.001903229    0.010825721    0.721980917
88	 100712	 25636	 1260254	 8	 19	 1	 3     0.470023736    0.007650562    0.004887580    0.003688424    0.005885801    0.001864091    0.010606450    0.721312183
89	 108704	 27665	 1368958	 8	 19	 1	 3     0.470028413    0.007500954    0.004887984    0.003688678    0.005689633    0.001797209    0.010397125    0.721444960
90	 117904	 29987	 1486862	 8	 19	 1	 3     0.470032745    0.007359671    0.004888366    0.003688917    0.005501693    0.001744831    0.010199429    0.721576705
91	 128528	 32672	 1615390	 8	 19	 1	 3     0.470036875    0.007227819    0.004888838    0.003689188    0.005323592    0.001688443    0.010007258    0.722257715
92	 140408	 35664	 1755798	 8	 19	 1	 3     0.470040734    0.007104292    0.004889386    0.003689506    0.005154112    0.001640517    0.009824362    0.723130092
93	 153896	 39050	 1909694	 8	 19	 1	 3     0.470044472    0.006987889    0.004890035    0.003689816    0.004991808    0.001580353    0.009643858    0.724594738
94	 168008	 42593	 2077702	 8	 19	 1	 3     0.470048246    0.006868721    0.004890867    0.003690115    0.004822733    0.001533337    0.009458106    0.726225852
95	 189009	 42593	 2266711	 9	 28	 1	 4     0.470062732    0.006679043    0.004619240    0.003061066    0.004824131    0.001534297    0.008708449    0.766961295
96	 205443	 46274	 2472154	 9	 28	 1	 4     0.470066191    0.006566788    0.004619944    0.003061315    0.004666780    0.001500178    0.008519742    0.770773176
97	 222426	 50072	 2694580	 9	 28	 1	 4     0.470069513    0.006448472    0.004620617    0.003061740    0.004498077    0.001438031    0.008334407    0.773716967
98	 247140	 50072	 2941720	 10	 38	 1	 5     0.470079485    0.006139397    0.004177051    0.002134420    0.004499382    0.001438530    0.007751594    0.792017389
99	 266400	 53939	 3208120	 10	 38	 1	 5     0.470082536    0.006019709    0.004177618    0.002134791    0.004334098    0.001382937    0.007564340    0.795800903
100	 285330	 57747	 3493450	 10	 38	 1	 5     0.470085316    0.005905368    0.004178027    0.002135047    0.004173424    0.001326365    0.007389549    0.799151372
101	 313863	 57747	 3807313	 11	 49	 1	 6     0.470090164    0.005699678    0.003880906    0.002077465    0.004174314    0.001326744    0.007074376    0.805679245
102	 334719	 61554	 4142032	 11	 49	 1	 6     0.470092698    0.005589865    0.003881189    0.002077619    0.004022805    0.001289652    0.006903972    0.809659290
103	 356290	 65491	 4498322	 11	 49	 1	 6     0.470095073    0.005481397    0.003881429    0.002077768    0.003870429    0.001234505    0.006740336    0.813223030
104	 388680	 65491	 4887002	 12	 54	 1	 6     0.470099960    0.005122434    0.003354965    0.001559796    0.003870857    0.001234626    0.006390372    0.801586210
105	 412644	 69498	 5299646	 12	 54	 1	 6     0.470102165    0.005012374    0.003355111    0.001559827    0.003723859    0.001187034    0.006226043    0.805065755
106	 437700	 73694	 5737346	 12	 54	 1	 6     0.470104182    0.004909167    0.003355224    0.001559840    0.003583629    0.001143769    0.006071836    0.808514496


==> data/lshaped/criterionA/varth1_thX0.3_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.038604581    0.164670862    0.712975297
2	 38	 106	 105	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.030292629    0.157682191    0.730264327
3	 40	 110	 145	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.034086220    0.154334959    0.733454406
4	 43	 116	 188	 1	 1	 1	 0     0.445611060    0.110282881    0.063089356    0.063089356    0.090454669    0.027574111    0.149885266    0.735782002
5	 45	 120	 233	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.030328934    0.147010149    0.738512156
6	 48	 126	 281	 1	 1	 1	 0     0.447660793    0.105794827    0.063611914    0.063611914    0.084534430    0.027348873    0.143647569    0.736488811
7	 51	 132	 332	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.025981789    0.140815338    0.734143492
8	 54	 138	 386	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.027029911    0.138001112    0.735890848
9	 62	 156	 448	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.024918249    0.134287609    0.748593808
10	 67	 166	 515	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.023682161    0.131524634    0.755271480
11	 74	 180	 589	 1	 1	 1	 0     0.452020319    0.098144483    0.067091825    0.067091825    0.071631184    0.024613452    0.129276605    0.759182088
12	 84	 200	 673	 1	 1	 1	 0     0.452896816    0.097018050    0.068248654    0.068248654    0.068953776    0.023784090    0.126171645    0.768937032
13	 92	 216	 765	 1	 1	 1	 0     0.453771386    0.095736049    0.069598560    0.069598560    0.065737597    0.020904265    0.122989180    0.778410342
14	 184	 216	 949	 2	 3	 1	 1     0.459333152    0.072418566    0.022821215    0.017738900    0.068728749    0.023328989    0.100239040    0.722458701
15	 200	 232	 1149	 2	 3	 1	 1     0.460320148    0.069472850    0.023526323    0.017762579    0.065368104    0.021002471    0.095604242    0.726671208
16	 214	 248	 1363	 2	 3	 1	 1     0.460944908    0.067609623    0.023863335    0.017964273    0.063258220    0.019551183    0.092545129    0.730558419
17	 224	 260	 1587	 2	 3	 1	 1     0.461449875    0.065667922    0.023991604    0.018125724    0.061128380    0.019770824    0.089993458    0.729696615
18	 240	 276	 1827	 2	 3	 1	 1     0.461991237    0.063278247    0.024089329    0.018228887    0.058513595    0.018351582    0.087171709    0.725903489
19	 252	 290	 2079	 2	 3	 1	 1     0.462443443    0.061430796    0.024147197    0.018262938    0.056485888    0.016957582    0.084740024    0.724932479
20	 262	 300	 2341	 2	 3	 1	 1     0.462839939    0.059654673    0.024313371    0.018415573    0.054475132    0.016506654    0.082546959    0.722675603
21	 272	 314	 2613	 2	 3	 1	 1     0.463158511    0.058087002    0.024309043    0.018413618    0.052755760    0.018429354    0.080740343    0.719429710
22	 292	 336	 2905	 2	 3	 1	 1     0.463653474    0.056514703    0.024454562    0.018567385    0.050949839    0.015839208    0.077847706    0.725964908
23	 304	 348	 3209	 2	 3	 1	 1     0.463988156    0.055050706    0.024466938    0.018589654    0.049314796    0.016732715    0.075827439    0.725999804
24	 330	 376	 3539	 2	 3	 1	 1     0.464352563    0.053324586    0.024559173    0.018644047    0.047332425    0.015775799    0.073562945    0.724883782
25	 364	 413	 3903	 2	 3	 1	 1     0.464697062    0.051845351    0.024597079    0.018647975    0.045639064    0.015138898    0.071354401    0.726589398
26	 398	 452	 4301	 2	 3	 1	 1     0.465031274    0.050706598    0.024646932    0.018663040    0.044313518    0.014488820    0.069142778    0.733360736
27	 430	 484	 4731	 2	 3	 1	 1     0.465313747    0.049283640    0.024690317    0.018703587    0.042652848    0.013756084    0.067215519    0.733218180
28	 474	 530	 5205	 2	 3	 1	 1     0.465564711    0.048089914    0.024742340    0.018756393    0.041236590    0.013034086    0.065454636    0.734705995
29	 518	 579	 5723	 2	 3	 1	 1     0.465805195    0.047215838    0.024832201    0.018809596    0.040158400    0.013658758    0.063720721    0.740980913
30	 586	 651	 6309	 2	 3	 1	 1     0.466059634    0.046152110    0.024969042    0.018868377    0.038814484    0.013196071    0.061832253    0.746408352
31	 654	 721	 6963	 2	 3	 1	 1     0.466316472    0.045282723    0.025159536    0.018916584    0.037650003    0.012965558    0.059864491    0.756420415
32	 716	 791	 7679	 2	 3	 1	 1     0.466542604    0.044099197    0.025232260    0.018938539    0.036167281    0.011521993    0.058075880    0.759337558
33	 766	 844	 8445	 2	 3	 1	 1     0.466731330    0.043134171    0.025312819    0.018987697    0.034925892    0.011501837    0.056539150    0.762908020
34	 830	 908	 9275	 2	 3	 1	 1     0.466926291    0.042075351    0.025380910    0.019037374    0.033558078    0.010737561    0.054905810    0.766318742
35	 884	 962	 10159	 2	 3	 1	 1     0.467089348    0.041154228    0.025452875    0.019102835    0.032339165    0.010287939    0.053500935    0.769224452
36	 940	 1020	 11099	 2	 3	 1	 1     0.467240199    0.040261991    0.025496819    0.019154095    0.031159912    0.010054387    0.052167094    0.771789041
37	 1000	 1081	 12099	 2	 3	 1	 1     0.467386282    0.039301055    0.025522338    0.019177133    0.029886170    0.010125378    0.050841646    0.773009096
38	 1070	 1154	 13169	 2	 3	 1	 1     0.467519747    0.038330151    0.025545266    0.019203461    0.028576911    0.009262763    0.049599352    0.772795384
39	 1140	 1230	 14309	 2	 3	 1	 1     0.467639368    0.037526524    0.025556420    0.019211004    0.027479253    0.009032081    0.048458553    0.774404538
40	 1204	 1296	 15513	 2	 3	 1	 1     0.467764054    0.036753038    0.025580171    0.019225899    0.026390162    0.008402727    0.047239808    0.778009905
41	 1282	 1376	 16795	 2	 3	 1	 1     0.467856296    0.036129362    0.025594143    0.019235197    0.025500405    0.008035866    0.046317334    0.780039769
42	 1923	 1376	 18718	 3	 6	 1	 2     0.468252908    0.032161972    0.019479647    0.016589138    0.025591713    0.008052492    0.042119157    0.763594868
43	 2043	 1460	 20761	 3	 6	 1	 2     0.468345054    0.031422593    0.019498200    0.016600677    0.024641420    0.008089743    0.041081873    0.764877335
44	 2220	 1580	 22981	 3	 6	 1	 2     0.468444209    0.030732424    0.019512989    0.016605465    0.023742897    0.007466475    0.039935358    0.769554237
45	 2379	 1698	 25360	 3	 6	 1	 2     0.468520004    0.030096475    0.019533621    0.016621943    0.022896189    0.007097921    0.039036081    0.770991221
46	 2568	 1828	 27928	 3	 6	 1	 2     0.468588397    0.029537443    0.019551356    0.016635234    0.022140574    0.006949281    0.038206327    0.773103445
47	 2781	 1975	 30709	 3	 6	 1	 2     0.468652235    0.029004018    0.019568362    0.016647207    0.021408229    0.006837593    0.037415138    0.775194741
48	 3024	 2148	 33733	 3	 6	 1	 2     0.468713837    0.028494758    0.019588358    0.016662763    0.020694141    0.006515413    0.036635344    0.777794215
49	 3336	 2359	 37069	 3	 6	 1	 2     0.468770355    0.028081130    0.019614091    0.016681978    0.020095704    0.006427772    0.035904925    0.782096898
50	 3693	 2601	 40762	 3	 6	 1	 2     0.468828962    0.027642758    0.019654821    0.016713724    0.019437338    0.006333976    0.035131375    0.786839627
51	 4924	 2601	 45686	 4	 8	 1	 2     0.469145091    0.022498497    0.011261968    0.008473282    0.019476921    0.006341524    0.030621769    0.734722327
52	 5408	 2850	 51094	 4	 8	 1	 2     0.469205273    0.022006521    0.011297321    0.008501281    0.018885379    0.006108261    0.029685366    0.741325580
53	 5876	 3089	 56970	 4	 8	 1	 2     0.469263528    0.021465039    0.011335633    0.008530924    0.018227762    0.005781824    0.028749800    0.746615236
54	 6304	 3308	 63274	 4	 8	 1	 2     0.469312140    0.020936049    0.011350803    0.008541412    0.017591971    0.005748004    0.027945025    0.749186985
55	 6780	 3553	 70054	 4	 8	 1	 2     0.469359847    0.020386749    0.011360871    0.008547623    0.016927792    0.005438546    0.027131971    0.751392109
56	 7252	 3794	 77306	 4	 8	 1	 2     0.469401291    0.019849453    0.011369339    0.008553277    0.016270800    0.005261925    0.026405258    0.751723485
57	 7744	 4044	 85050	 4	 8	 1	 2     0.469440621    0.019335115    0.011372986    0.008556101    0.015636555    0.005088303    0.025696552    0.752440047
58	 8264	 4306	 93314	 4	 8	 1	 2     0.469479828    0.018844017    0.011383196    0.008564045    0.015017318    0.004823722    0.024969993    0.754666501
59	 8788	 4568	 102102	 4	 8	 1	 2     0.469513097    0.018350005    0.011388188    0.008568227    0.014388601    0.004609944    0.024336426    0.754013937
60	 9336	 4849	 111438	 4	 8	 1	 2     0.469544233    0.017898107    0.011393258    0.008572504    0.013803474    0.004315521    0.023728096    0.754300183
61	 9848	 5117	 121286	 4	 8	 1	 2     0.469569881    0.017526467    0.011396993    0.008575106    0.013314863    0.004275260    0.023215012    0.754962627
62	 10456	 5424	 131742	 4	 8	 1	 2     0.469595628    0.017190284    0.011401561    0.008578242    0.012865079    0.004048980    0.022688226    0.757674230
63	 11132	 5773	 142874	 4	 8	 1	 2     0.469619060    0.016857455    0.011406434    0.008581909    0.012412375    0.003899755    0.022197938    0.759415361
64	 11896	 6162	 154770	 4	 8	 1	 2     0.469639993    0.016532348    0.011410242    0.008584647    0.011963482    0.003766863    0.021750547    0.760088821
65	 12816	 6641	 167586	 4	 8	 1	 2     0.469658821    0.016238814    0.011414279    0.008587878    0.011550469    0.003619537    0.021340136    0.760951786
66	 13828	 7158	 181414	 4	 8	 1	 2     0.469676458    0.015961790    0.011417459    0.008590397    0.011154389    0.003555953    0.020948375    0.761958393
67	 17285	 7158	 198699	 5	 13	 1	 3     0.469755070    0.014421872    0.009113656    0.005841169    0.011177283    0.003566458    0.019104552    0.754891901
68	 18855	 7796	 217554	 5	 13	 1	 3     0.469772268    0.014148421    0.009116960    0.005843631    0.010819373    0.003444416    0.018676864    0.757537261
69	 20615	 8522	 238169	 5	 13	 1	 3     0.469788345    0.013897359    0.009120924    0.005846617    0.010485483    0.003336976    0.018268025    0.760747760
70	 22555	 9302	 260724	 5	 13	 1	 3     0.469803620    0.013646085    0.009125068    0.005849382    0.010146366    0.003205671    0.017870878    0.763593397
71	 24690	 10163	 285414	 5	 13	 1	 3     0.469818008    0.013417710    0.009130714    0.005852622    0.009831835    0.003131409    0.017488547    0.767228381
72	 26935	 11072	 312349	 5	 13	 1	 3     0.469832590    0.013167614    0.009137294    0.005855554    0.009481346    0.003062175    0.017092294    0.770383066
73	 29340	 12049	 341689	 5	 13	 1	 3     0.469846308    0.012960701    0.009142788    0.005858687    0.009186359    0.002904673    0.016710955    0.775581090
74	 31570	 12951	 373259	 5	 13	 1	 3     0.469858917    0.012721804    0.009146227    0.005860859    0.008842558    0.002860167    0.016352613    0.777967641
75	 37884	 12951	 411143	 6	 15	 1	 3     0.469897676    0.011469182    0.007292041    0.004132162    0.008852585    0.002870246    0.015198154    0.754643057
76	 40860	 13952	 452003	 6	 15	 1	 3     0.469909444    0.011227730    0.007294157    0.004133108    0.008535642    0.002704971    0.014829835    0.757104166
77	 43524	 14846	 495527	 6	 15	 1	 3     0.469919916    0.010990644    0.007295743    0.004133838    0.008219877    0.002626315    0.014494223    0.758277530
78	 46440	 15827	 541967	 6	 15	 1	 3     0.469929907    0.010761151    0.007297034    0.004134373    0.007909215    0.002534739    0.014166571    0.759615798
79	 49380	 16816	 591347	 6	 15	 1	 3     0.469939048    0.010552004    0.007297930    0.004134709    0.007621353    0.002442120    0.013860032    0.761326115
80	 52422	 17835	 643769	 6	 15	 1	 3     0.469947735    0.010340394    0.007298776    0.004134978    0.007324727    0.002338565    0.013562300    0.762436607
81	 55536	 18883	 699305	 6	 15	 1	 3     0.469955523    0.010144767    0.007299453    0.004135218    0.007045161    0.002230979    0.013289697    0.763355826
82	 64792	 18883	 764097	 7	 18	 1	 3     0.469974917    0.009344557    0.006138151    0.004022313    0.007045839    0.002231020    0.012585170    0.742505387
83	 68754	 20029	 832851	 7	 18	 1	 3     0.469982025    0.009155329    0.006138711    0.004022556    0.006792369    0.002139168    0.012316887    0.743315197
84	 72940	 21238	 905791	 7	 18	 1	 3     0.469988673    0.008974834    0.006139235    0.004022727    0.006546559    0.002046648    0.012060559    0.744147443
85	 77336	 22509	 983127	 7	 18	 1	 3     0.469994672    0.008810403    0.006139773    0.004022965    0.006318734    0.001980307    0.011824446    0.745100734
86	 82327	 23960	 1065454	 7	 18	 1	 3     0.470000065    0.008654609    0.006140282    0.004023223    0.006099114    0.001901919    0.011608107    0.745565940
87	 94088	 23960	 1159542	 8	 19	 1	 3     0.470018737    0.007815964    0.004887150    0.003688181    0.006099595    0.001903229    0.010825721    0.721980917
88	 100712	 25636	 1260254	 8	 19	 1	 3     0.470023736    0.007650562    0.004887580    0.003688424    0.005885801    0.001864091    0.010606450    0.721312183
89	 108704	 27665	 1368958	 8	 19	 1	 3     0.470028413    0.007500954    0.004887984    0.003688678    0.005689633    0.001797209    0.010397125    0.721444960
90	 117904	 29987	 1486862	 8	 19	 1	 3     0.470032745    0.007359671    0.004888366    0.003688917    0.005501693    0.001744831    0.010199429    0.721576705
91	 128528	 32672	 1615390	 8	 19	 1	 3     0.470036875    0.007227819    0.004888838    0.003689188    0.005323592    0.001688443    0.010007258    0.722257715
92	 140408	 35664	 1755798	 8	 19	 1	 3     0.470040734    0.007104292    0.004889386    0.003689506    0.005154112    0.001640517    0.009824362    0.723130092
93	 153896	 39050	 1909694	 8	 19	 1	 3     0.470044472    0.006987889    0.004890035    0.003689816    0.004991808    0.001580353    0.009643858    0.724594738
94	 168008	 42593	 2077702	 8	 19	 1	 3     0.470048246    0.006868721    0.004890867    0.003690115    0.004822733    0.001533337    0.009458106    0.726225852
95	 189009	 42593	 2266711	 9	 28	 1	 4     0.470062732    0.006679043    0.004619240    0.003061066    0.004824131    0.001534297    0.008708449    0.766961295
96	 205443	 46274	 2472154	 9	 28	 1	 4     0.470066191    0.006566788    0.004619944    0.003061315    0.004666780    0.001500178    0.008519742    0.770773176
97	 222426	 50072	 2694580	 9	 28	 1	 4     0.470069513    0.006448472    0.004620617    0.003061740    0.004498077    0.001438031    0.008334407    0.773716967
98	 247140	 50072	 2941720	 10	 38	 1	 5     0.470079485    0.006139397    0.004177051    0.002134420    0.004499382    0.001438530    0.007751594    0.792017389
99	 266400	 53939	 3208120	 10	 38	 1	 5     0.470082536    0.006019709    0.004177618    0.002134791    0.004334098    0.001382937    0.007564340    0.795800903
100	 285330	 57747	 3493450	 10	 38	 1	 5     0.470085316    0.005905368    0.004178027    0.002135047    0.004173424    0.001326365    0.007389549    0.799151372
101	 313863	 57747	 3807313	 11	 49	 1	 6     0.470090164    0.005699678    0.003880906    0.002077465    0.004174314    0.001326744    0.007074376    0.805679245
102	 334719	 61554	 4142032	 11	 49	 1	 6     0.470092698    0.005589865    0.003881189    0.002077619    0.004022805    0.001289652    0.006903972    0.809659290
103	 356290	 65491	 4498322	 11	 49	 1	 6     0.470095073    0.005481397    0.003881429    0.002077768    0.003870429    0.001234505    0.006740336    0.813223030
104	 388680	 65491	 4887002	 12	 54	 1	 6     0.470099960    0.005122434    0.003354965    0.001559796    0.003870857    0.001234626    0.006390372    0.801586210
105	 412644	 69498	 5299646	 12	 54	 1	 6     0.470102165    0.005012374    0.003355111    0.001559827    0.003723859    0.001187034    0.006226043    0.805065755
106	 437700	 73694	 5737346	 12	 54	 1	 6     0.470104182    0.004909167    0.003355224    0.001559840    0.003583629    0.001143769    0.006071836    0.808514496


==> data/lshaped/criterionA/varth1_thX0.3_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.038604581    0.164670862    0.712975297
2	 38	 106	 105	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.030292629    0.157682191    0.730264327
3	 40	 110	 145	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.034086220    0.154334959    0.733454406
4	 43	 116	 188	 1	 1	 1	 0     0.445611060    0.110282881    0.063089356    0.063089356    0.090454669    0.027574111    0.149885266    0.735782002
5	 45	 120	 233	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.030328934    0.147010149    0.738512156
6	 48	 126	 281	 1	 1	 1	 0     0.447660793    0.105794827    0.063611914    0.063611914    0.084534430    0.027348873    0.143647569    0.736488811
7	 51	 132	 332	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.025981789    0.140815338    0.734143492
8	 54	 138	 386	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.027029911    0.138001112    0.735890848
9	 62	 156	 448	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.024918249    0.134287609    0.748593808
10	 67	 166	 515	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.023682161    0.131524634    0.755271480
11	 74	 180	 589	 1	 1	 1	 0     0.452020319    0.098144483    0.067091825    0.067091825    0.071631184    0.024613452    0.129276605    0.759182088
12	 84	 200	 673	 1	 1	 1	 0     0.452896816    0.097018050    0.068248654    0.068248654    0.068953776    0.023784090    0.126171645    0.768937032
13	 92	 216	 765	 1	 1	 1	 0     0.453771386    0.095736049    0.069598560    0.069598560    0.065737597    0.020904265    0.122989180    0.778410342
14	 184	 216	 949	 2	 3	 1	 1     0.459333152    0.072418566    0.022821215    0.017738900    0.068728749    0.023328989    0.100239040    0.722458701
15	 200	 232	 1149	 2	 3	 1	 1     0.460320148    0.069472850    0.023526323    0.017762579    0.065368104    0.021002471    0.095604242    0.726671208
16	 214	 248	 1363	 2	 3	 1	 1     0.460944908    0.067609623    0.023863335    0.017964273    0.063258220    0.019551183    0.092545129    0.730558419
17	 224	 260	 1587	 2	 3	 1	 1     0.461449875    0.065667922    0.023991604    0.018125724    0.061128380    0.019770824    0.089993458    0.729696615
18	 240	 276	 1827	 2	 3	 1	 1     0.461991237    0.063278247    0.024089329    0.018228887    0.058513595    0.018351582    0.087171709    0.725903489
19	 252	 290	 2079	 2	 3	 1	 1     0.462443443    0.061430796    0.024147197    0.018262938    0.056485888    0.016957582    0.084740024    0.724932479
20	 262	 300	 2341	 2	 3	 1	 1     0.462839939    0.059654673    0.024313371    0.018415573    0.054475132    0.016506654    0.082546959    0.722675603
21	 272	 314	 2613	 2	 3	 1	 1     0.463158511    0.058087002    0.024309043    0.018413618    0.052755760    0.018429354    0.080740343    0.719429710
22	 292	 336	 2905	 2	 3	 1	 1     0.463653474    0.056514703    0.024454562    0.018567385    0.050949839    0.015839208    0.077847706    0.725964908
23	 304	 348	 3209	 2	 3	 1	 1     0.463988156    0.055050706    0.024466938    0.018589654    0.049314796    0.016732715    0.075827439    0.725999804
24	 330	 376	 3539	 2	 3	 1	 1     0.464352563    0.053324586    0.024559173    0.018644047    0.047332425    0.015775799    0.073562945    0.724883782
25	 364	 413	 3903	 2	 3	 1	 1     0.464697062    0.051845351    0.024597079    0.018647975    0.045639064    0.015138898    0.071354401    0.726589398
26	 398	 452	 4301	 2	 3	 1	 1     0.465031274    0.050706598    0.024646932    0.018663040    0.044313518    0.014488820    0.069142778    0.733360736
27	 430	 484	 4731	 2	 3	 1	 1     0.465313747    0.049283640    0.024690317    0.018703587    0.042652848    0.013756084    0.067215519    0.733218180
28	 474	 530	 5205	 2	 3	 1	 1     0.465564711    0.048089914    0.024742340    0.018756393    0.041236590    0.013034086    0.065454636    0.734705995
29	 518	 579	 5723	 2	 3	 1	 1     0.465805195    0.047215838    0.024832201    0.018809596    0.040158400    0.013658758    0.063720721    0.740980913
30	 586	 651	 6309	 2	 3	 1	 1     0.466059634    0.046152110    0.024969042    0.018868377    0.038814484    0.013196071    0.061832253    0.746408352
31	 654	 721	 6963	 2	 3	 1	 1     0.466316472    0.045282723    0.025159536    0.018916584    0.037650003    0.012965558    0.059864491    0.756420415
32	 716	 791	 7679	 2	 3	 1	 1     0.466542604    0.044099197    0.025232260    0.018938539    0.036167281    0.011521993    0.058075880    0.759337558
33	 766	 844	 8445	 2	 3	 1	 1     0.466731330    0.043134171    0.025312819    0.018987697    0.034925892    0.011501837    0.056539150    0.762908020
34	 830	 908	 9275	 2	 3	 1	 1     0.466926291    0.042075351    0.025380910    0.019037374    0.033558078    0.010737561    0.054905810    0.766318742
35	 884	 962	 10159	 2	 3	 1	 1     0.467089348    0.041154228    0.025452875    0.019102835    0.032339165    0.010287939    0.053500935    0.769224452
36	 940	 1020	 11099	 2	 3	 1	 1     0.467240199    0.040261991    0.025496819    0.019154095    0.031159912    0.010054387    0.052167094    0.771789041
37	 1000	 1081	 12099	 2	 3	 1	 1     0.467386282    0.039301055    0.025522338    0.019177133    0.029886170    0.010125378    0.050841646    0.773009096
38	 1070	 1154	 13169	 2	 3	 1	 1     0.467519747    0.038330151    0.025545266    0.019203461    0.028576911    0.009262763    0.049599352    0.772795384
39	 1140	 1230	 14309	 2	 3	 1	 1     0.467639368    0.037526524    0.025556420    0.019211004    0.027479253    0.009032081    0.048458553    0.774404538
40	 1204	 1296	 15513	 2	 3	 1	 1     0.467764054    0.036753038    0.025580171    0.019225899    0.026390162    0.008402727    0.047239808    0.778009905
41	 1282	 1376	 16795	 2	 3	 1	 1     0.467856296    0.036129362    0.025594143    0.019235197    0.025500405    0.008035866    0.046317334    0.780039769
42	 1923	 1376	 18718	 3	 6	 1	 2     0.468252908    0.032161972    0.019479647    0.016589138    0.025591713    0.008052492    0.042119157    0.763594868
43	 2043	 1460	 20761	 3	 6	 1	 2     0.468345054    0.031422593    0.019498200    0.016600677    0.024641420    0.008089743    0.041081873    0.764877335
44	 2220	 1580	 22981	 3	 6	 1	 2     0.468444209    0.030732424    0.019512989    0.016605465    0.023742897    0.007466475    0.039935358    0.769554237
45	 2379	 1698	 25360	 3	 6	 1	 2     0.468520004    0.030096475    0.019533621    0.016621943    0.022896189    0.007097921    0.039036081    0.770991221
46	 2568	 1828	 27928	 3	 6	 1	 2     0.468588397    0.029537443    0.019551356    0.016635234    0.022140574    0.006949281    0.038206327    0.773103445
47	 2781	 1975	 30709	 3	 6	 1	 2     0.468652235    0.029004018    0.019568362    0.016647207    0.021408229    0.006837593    0.037415138    0.775194741
48	 3024	 2148	 33733	 3	 6	 1	 2     0.468713837    0.028494758    0.019588358    0.016662763    0.020694141    0.006515413    0.036635344    0.777794215
49	 3336	 2359	 37069	 3	 6	 1	 2     0.468770355    0.028081130    0.019614091    0.016681978    0.020095704    0.006427772    0.035904925    0.782096898
50	 3693	 2601	 40762	 3	 6	 1	 2     0.468828962    0.027642758    0.019654821    0.016713724    0.019437338    0.006333976    0.035131375    0.786839627
51	 4924	 2601	 45686	 4	 8	 1	 2     0.469145091    0.022498497    0.011261968    0.008473282    0.019476921    0.006341524    0.030621769    0.734722327
52	 5408	 2850	 51094	 4	 8	 1	 2     0.469205273    0.022006521    0.011297321    0.008501281    0.018885379    0.006108261    0.029685366    0.741325580
53	 5876	 3089	 56970	 4	 8	 1	 2     0.469263528    0.021465039    0.011335633    0.008530924    0.018227762    0.005781824    0.028749800    0.746615236
54	 6304	 3308	 63274	 4	 8	 1	 2     0.469312140    0.020936049    0.011350803    0.008541412    0.017591971    0.005748004    0.027945025    0.749186985
55	 6780	 3553	 70054	 4	 8	 1	 2     0.469359847    0.020386749    0.011360871    0.008547623    0.016927792    0.005438546    0.027131971    0.751392109
56	 7252	 3794	 77306	 4	 8	 1	 2     0.469401291    0.019849453    0.011369339    0.008553277    0.016270800    0.005261925    0.026405258    0.751723485
57	 7744	 4044	 85050	 4	 8	 1	 2     0.469440621    0.019335115    0.011372986    0.008556101    0.015636555    0.005088303    0.025696552    0.752440047
58	 8264	 4306	 93314	 4	 8	 1	 2     0.469479828    0.018844017    0.011383196    0.008564045    0.015017318    0.004823722    0.024969993    0.754666501
59	 8788	 4568	 102102	 4	 8	 1	 2     0.469513097    0.018350005    0.011388188    0.008568227    0.014388601    0.004609944    0.024336426    0.754013937
60	 9336	 4849	 111438	 4	 8	 1	 2     0.469544233    0.017898107    0.011393258    0.008572504    0.013803474    0.004315521    0.023728096    0.754300183
61	 9848	 5117	 121286	 4	 8	 1	 2     0.469569881    0.017526467    0.011396993    0.008575106    0.013314863    0.004275260    0.023215012    0.754962627
62	 10456	 5424	 131742	 4	 8	 1	 2     0.469595628    0.017190284    0.011401561    0.008578242    0.012865079    0.004048980    0.022688226    0.757674230
63	 11132	 5773	 142874	 4	 8	 1	 2     0.469619060    0.016857455    0.011406434    0.008581909    0.012412375    0.003899755    0.022197938    0.759415361
64	 11896	 6162	 154770	 4	 8	 1	 2     0.469639993    0.016532348    0.011410242    0.008584647    0.011963482    0.003766863    0.021750547    0.760088821
65	 12816	 6641	 167586	 4	 8	 1	 2     0.469658821    0.016238814    0.011414279    0.008587878    0.011550469    0.003619537    0.021340136    0.760951786
66	 13828	 7158	 181414	 4	 8	 1	 2     0.469676458    0.015961790    0.011417459    0.008590397    0.011154389    0.003555953    0.020948375    0.761958393
67	 17285	 7158	 198699	 5	 13	 1	 3     0.469755070    0.014421872    0.009113656    0.005841169    0.011177283    0.003566458    0.019104552    0.754891901
68	 18855	 7796	 217554	 5	 13	 1	 3     0.469772268    0.014148421    0.009116960    0.005843631    0.010819373    0.003444416    0.018676864    0.757537261
69	 20615	 8522	 238169	 5	 13	 1	 3     0.469788345    0.013897359    0.009120924    0.005846617    0.010485483    0.003336976    0.018268025    0.760747760
70	 22555	 9302	 260724	 5	 13	 1	 3     0.469803620    0.013646085    0.009125068    0.005849382    0.010146366    0.003205671    0.017870878    0.763593397
71	 24690	 10163	 285414	 5	 13	 1	 3     0.469818008    0.013417710    0.009130714    0.005852622    0.009831835    0.003131409    0.017488547    0.767228381
72	 26935	 11072	 312349	 5	 13	 1	 3     0.469832590    0.013167614    0.009137294    0.005855554    0.009481346    0.003062175    0.017092294    0.770383066
73	 29340	 12049	 341689	 5	 13	 1	 3     0.469846308    0.012960701    0.009142788    0.005858687    0.009186359    0.002904673    0.016710955    0.775581090
74	 31570	 12951	 373259	 5	 13	 1	 3     0.469858917    0.012721804    0.009146227    0.005860859    0.008842558    0.002860167    0.016352613    0.777967641
75	 37884	 12951	 411143	 6	 15	 1	 3     0.469897676    0.011469182    0.007292041    0.004132162    0.008852585    0.002870246    0.015198154    0.754643057
76	 40860	 13952	 452003	 6	 15	 1	 3     0.469909444    0.011227730    0.007294157    0.004133108    0.008535642    0.002704971    0.014829835    0.757104166
77	 43524	 14846	 495527	 6	 15	 1	 3     0.469919916    0.010990644    0.007295743    0.004133838    0.008219877    0.002626315    0.014494223    0.758277530
78	 46440	 15827	 541967	 6	 15	 1	 3     0.469929907    0.010761151    0.007297034    0.004134373    0.007909215    0.002534739    0.014166571    0.759615798
79	 49380	 16816	 591347	 6	 15	 1	 3     0.469939048    0.010552004    0.007297930    0.004134709    0.007621353    0.002442120    0.013860032    0.761326115
80	 52422	 17835	 643769	 6	 15	 1	 3     0.469947735    0.010340394    0.007298776    0.004134978    0.007324727    0.002338565    0.013562300    0.762436607
81	 55536	 18883	 699305	 6	 15	 1	 3     0.469955523    0.010144767    0.007299453    0.004135218    0.007045161    0.002230979    0.013289697    0.763355826
82	 64792	 18883	 764097	 7	 18	 1	 3     0.469974917    0.009344557    0.006138151    0.004022313    0.007045839    0.002231020    0.012585170    0.742505387
83	 68754	 20029	 832851	 7	 18	 1	 3     0.469982025    0.009155329    0.006138711    0.004022556    0.006792369    0.002139168    0.012316887    0.743315197
84	 72940	 21238	 905791	 7	 18	 1	 3     0.469988673    0.008974834    0.006139235    0.004022727    0.006546559    0.002046648    0.012060559    0.744147443
85	 77336	 22509	 983127	 7	 18	 1	 3     0.469994672    0.008810403    0.006139773    0.004022965    0.006318734    0.001980307    0.011824446    0.745100734
86	 82327	 23960	 1065454	 7	 18	 1	 3     0.470000065    0.008654609    0.006140282    0.004023223    0.006099114    0.001901919    0.011608107    0.745565940
87	 94088	 23960	 1159542	 8	 19	 1	 3     0.470018737    0.007815964    0.004887150    0.003688181    0.006099595    0.001903229    0.010825721    0.721980917
88	 100712	 25636	 1260254	 8	 19	 1	 3     0.470023736    0.007650562    0.004887580    0.003688424    0.005885801    0.001864091    0.010606450    0.721312183
89	 108704	 27665	 1368958	 8	 19	 1	 3     0.470028413    0.007500954    0.004887984    0.003688678    0.005689633    0.001797209    0.010397125    0.721444960
90	 117904	 29987	 1486862	 8	 19	 1	 3     0.470032745    0.007359671    0.004888366    0.003688917    0.005501693    0.001744831    0.010199429    0.721576705
91	 128528	 32672	 1615390	 8	 19	 1	 3     0.470036875    0.007227819    0.004888838    0.003689188    0.005323592    0.001688443    0.010007258    0.722257715
92	 140408	 35664	 1755798	 8	 19	 1	 3     0.470040734    0.007104292    0.004889386    0.003689506    0.005154112    0.001640517    0.009824362    0.723130092
93	 153896	 39050	 1909694	 8	 19	 1	 3     0.470044472    0.006987889    0.004890035    0.003689816    0.004991808    0.001580353    0.009643858    0.724594738
94	 168008	 42593	 2077702	 8	 19	 1	 3     0.470048246    0.006868721    0.004890867    0.003690115    0.004822733    0.001533337    0.009458106    0.726225852
95	 189009	 42593	 2266711	 9	 28	 1	 4     0.470062732    0.006679043    0.004619240    0.003061066    0.004824131    0.001534297    0.008708449    0.766961295
96	 205443	 46274	 2472154	 9	 28	 1	 4     0.470066191    0.006566788    0.004619944    0.003061315    0.004666780    0.001500178    0.008519742    0.770773176
97	 222426	 50072	 2694580	 9	 28	 1	 4     0.470069513    0.006448472    0.004620617    0.003061740    0.004498077    0.001438031    0.008334407    0.773716967
98	 247140	 50072	 2941720	 10	 38	 1	 5     0.470079485    0.006139397    0.004177051    0.002134420    0.004499382    0.001438530    0.007751594    0.792017389
99	 266400	 53939	 3208120	 10	 38	 1	 5     0.470082536    0.006019709    0.004177618    0.002134791    0.004334098    0.001382937    0.007564340    0.795800903
100	 285330	 57747	 3493450	 10	 38	 1	 5     0.470085316    0.005905368    0.004178027    0.002135047    0.004173424    0.001326365    0.007389549    0.799151372
101	 313863	 57747	 3807313	 11	 49	 1	 6     0.470090164    0.005699678    0.003880906    0.002077465    0.004174314    0.001326744    0.007074376    0.805679245
102	 334719	 61554	 4142032	 11	 49	 1	 6     0.470092698    0.005589865    0.003881189    0.002077619    0.004022805    0.001289652    0.006903972    0.809659290
103	 356290	 65491	 4498322	 11	 49	 1	 6     0.470095073    0.005481397    0.003881429    0.002077768    0.003870429    0.001234505    0.006740336    0.813223030
104	 388680	 65491	 4887002	 12	 54	 1	 6     0.470099960    0.005122434    0.003354965    0.001559796    0.003870857    0.001234626    0.006390372    0.801586210
105	 412644	 69498	 5299646	 12	 54	 1	 6     0.470102165    0.005012374    0.003355111    0.001559827    0.003723859    0.001187034    0.006226043    0.805065755
106	 437700	 73694	 5737346	 12	 54	 1	 6     0.470104182    0.004909167    0.003355224    0.001559840    0.003583629    0.001143769    0.006071836    0.808514496


==> data/lshaped/criterionA/varth1_thX0.3_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.038604581    0.164670862    0.712975297
2	 38	 106	 105	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.030292629    0.157682191    0.730264327
3	 40	 110	 145	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.034086220    0.154334959    0.733454406
4	 43	 116	 188	 1	 1	 1	 0     0.445611060    0.110282881    0.063089356    0.063089356    0.090454669    0.027574111    0.149885266    0.735782002
5	 45	 120	 233	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.030328934    0.147010149    0.738512156
6	 48	 126	 281	 1	 1	 1	 0     0.447660793    0.105794827    0.063611914    0.063611914    0.084534430    0.027348873    0.143647569    0.736488811
7	 51	 132	 332	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.025981789    0.140815338    0.734143492
8	 54	 138	 386	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.027029911    0.138001112    0.735890848
9	 62	 156	 448	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.024918249    0.134287609    0.748593808
10	 67	 166	 515	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.023682161    0.131524634    0.755271480
11	 74	 180	 589	 1	 1	 1	 0     0.452020319    0.098144483    0.067091825    0.067091825    0.071631184    0.024613452    0.129276605    0.759182088
12	 84	 200	 673	 1	 1	 1	 0     0.452896816    0.097018050    0.068248654    0.068248654    0.068953776    0.023784090    0.126171645    0.768937032
13	 92	 216	 765	 1	 1	 1	 0     0.453771386    0.095736049    0.069598560    0.069598560    0.065737597    0.020904265    0.122989180    0.778410342
14	 184	 216	 949	 2	 3	 1	 1     0.459333152    0.072418566    0.022821215    0.017738900    0.068728749    0.023328989    0.100239040    0.722458701
15	 200	 232	 1149	 2	 3	 1	 1     0.460320148    0.069472850    0.023526323    0.017762579    0.065368104    0.021002471    0.095604242    0.726671208
16	 214	 248	 1363	 2	 3	 1	 1     0.460944908    0.067609623    0.023863335    0.017964273    0.063258220    0.019551183    0.092545129    0.730558419
17	 224	 260	 1587	 2	 3	 1	 1     0.461449875    0.065667922    0.023991604    0.018125724    0.061128380    0.019770824    0.089993458    0.729696615
18	 240	 276	 1827	 2	 3	 1	 1     0.461991237    0.063278247    0.024089329    0.018228887    0.058513595    0.018351582    0.087171709    0.725903489
19	 252	 290	 2079	 2	 3	 1	 1     0.462443443    0.061430796    0.024147197    0.018262938    0.056485888    0.016957582    0.084740024    0.724932479
20	 262	 300	 2341	 2	 3	 1	 1     0.462839939    0.059654673    0.024313371    0.018415573    0.054475132    0.016506654    0.082546959    0.722675603
21	 272	 314	 2613	 2	 3	 1	 1     0.463158511    0.058087002    0.024309043    0.018413618    0.052755760    0.018429354    0.080740343    0.719429710
22	 292	 336	 2905	 2	 3	 1	 1     0.463653474    0.056514703    0.024454562    0.018567385    0.050949839    0.015839208    0.077847706    0.725964908
23	 304	 348	 3209	 2	 3	 1	 1     0.463988156    0.055050706    0.024466938    0.018589654    0.049314796    0.016732715    0.075827439    0.725999804
24	 330	 376	 3539	 2	 3	 1	 1     0.464352563    0.053324586    0.024559173    0.018644047    0.047332425    0.015775799    0.073562945    0.724883782
25	 364	 413	 3903	 2	 3	 1	 1     0.464697062    0.051845351    0.024597079    0.018647975    0.045639064    0.015138898    0.071354401    0.726589398
26	 398	 452	 4301	 2	 3	 1	 1     0.465031274    0.050706598    0.024646932    0.018663040    0.044313518    0.014488820    0.069142778    0.733360736
27	 430	 484	 4731	 2	 3	 1	 1     0.465313747    0.049283640    0.024690317    0.018703587    0.042652848    0.013756084    0.067215519    0.733218180
28	 474	 530	 5205	 2	 3	 1	 1     0.465564711    0.048089914    0.024742340    0.018756393    0.041236590    0.013034086    0.065454636    0.734705995
29	 518	 579	 5723	 2	 3	 1	 1     0.465805195    0.047215838    0.024832201    0.018809596    0.040158400    0.013658758    0.063720721    0.740980913
30	 586	 651	 6309	 2	 3	 1	 1     0.466059634    0.046152110    0.024969042    0.018868377    0.038814484    0.013196071    0.061832253    0.746408352
31	 654	 721	 6963	 2	 3	 1	 1     0.466316472    0.045282723    0.025159536    0.018916584    0.037650003    0.012965558    0.059864491    0.756420415
32	 716	 791	 7679	 2	 3	 1	 1     0.466542604    0.044099197    0.025232260    0.018938539    0.036167281    0.011521993    0.058075880    0.759337558
33	 766	 844	 8445	 2	 3	 1	 1     0.466731330    0.043134171    0.025312819    0.018987697    0.034925892    0.011501837    0.056539150    0.762908020
34	 830	 908	 9275	 2	 3	 1	 1     0.466926291    0.042075351    0.025380910    0.019037374    0.033558078    0.010737561    0.054905810    0.766318742
35	 884	 962	 10159	 2	 3	 1	 1     0.467089348    0.041154228    0.025452875    0.019102835    0.032339165    0.010287939    0.053500935    0.769224452
36	 940	 1020	 11099	 2	 3	 1	 1     0.467240199    0.040261991    0.025496819    0.019154095    0.031159912    0.010054387    0.052167094    0.771789041
37	 1000	 1081	 12099	 2	 3	 1	 1     0.467386282    0.039301055    0.025522338    0.019177133    0.029886170    0.010125378    0.050841646    0.773009096
38	 1070	 1154	 13169	 2	 3	 1	 1     0.467519747    0.038330151    0.025545266    0.019203461    0.028576911    0.009262763    0.049599352    0.772795384
39	 1140	 1230	 14309	 2	 3	 1	 1     0.467639368    0.037526524    0.025556420    0.019211004    0.027479253    0.009032081    0.048458553    0.774404538
40	 1204	 1296	 15513	 2	 3	 1	 1     0.467764054    0.036753038    0.025580171    0.019225899    0.026390162    0.008402727    0.047239808    0.778009905
41	 1282	 1376	 16795	 2	 3	 1	 1     0.467856296    0.036129362    0.025594143    0.019235197    0.025500405    0.008035866    0.046317334    0.780039769
42	 1923	 1376	 18718	 3	 6	 1	 2     0.468252908    0.032161972    0.019479647    0.016589138    0.025591713    0.008052492    0.042119157    0.763594868
43	 2043	 1460	 20761	 3	 6	 1	 2     0.468345054    0.031422593    0.019498200    0.016600677    0.024641420    0.008089743    0.041081873    0.764877335
44	 2220	 1580	 22981	 3	 6	 1	 2     0.468444209    0.030732424    0.019512989    0.016605465    0.023742897    0.007466475    0.039935358    0.769554237
45	 2379	 1698	 25360	 3	 6	 1	 2     0.468520004    0.030096475    0.019533621    0.016621943    0.022896189    0.007097921    0.039036081    0.770991221
46	 2568	 1828	 27928	 3	 6	 1	 2     0.468588397    0.029537443    0.019551356    0.016635234    0.022140574    0.006949281    0.038206327    0.773103445
47	 2781	 1975	 30709	 3	 6	 1	 2     0.468652235    0.029004018    0.019568362    0.016647207    0.021408229    0.006837593    0.037415138    0.775194741
48	 3024	 2148	 33733	 3	 6	 1	 2     0.468713837    0.028494758    0.019588358    0.016662763    0.020694141    0.006515413    0.036635344    0.777794215
49	 3336	 2359	 37069	 3	 6	 1	 2     0.468770355    0.028081130    0.019614091    0.016681978    0.020095704    0.006427772    0.035904925    0.782096898
50	 3693	 2601	 40762	 3	 6	 1	 2     0.468828962    0.027642758    0.019654821    0.016713724    0.019437338    0.006333976    0.035131375    0.786839627
51	 4924	 2601	 45686	 4	 8	 1	 2     0.469145091    0.022498497    0.011261968    0.008473282    0.019476921    0.006341524    0.030621769    0.734722327
52	 5408	 2850	 51094	 4	 8	 1	 2     0.469205273    0.022006521    0.011297321    0.008501281    0.018885379    0.006108261    0.029685366    0.741325580
53	 5876	 3089	 56970	 4	 8	 1	 2     0.469263528    0.021465039    0.011335633    0.008530924    0.018227762    0.005781824    0.028749800    0.746615236
54	 6304	 3308	 63274	 4	 8	 1	 2     0.469312140    0.020936049    0.011350803    0.008541412    0.017591971    0.005748004    0.027945025    0.749186985
55	 6780	 3553	 70054	 4	 8	 1	 2     0.469359847    0.020386749    0.011360871    0.008547623    0.016927792    0.005438546    0.027131971    0.751392109
56	 7252	 3794	 77306	 4	 8	 1	 2     0.469401291    0.019849453    0.011369339    0.008553277    0.016270800    0.005261925    0.026405258    0.751723485
57	 7744	 4044	 85050	 4	 8	 1	 2     0.469440621    0.019335115    0.011372986    0.008556101    0.015636555    0.005088303    0.025696552    0.752440047
58	 8264	 4306	 93314	 4	 8	 1	 2     0.469479828    0.018844017    0.011383196    0.008564045    0.015017318    0.004823722    0.024969993    0.754666501
59	 8788	 4568	 102102	 4	 8	 1	 2     0.469513097    0.018350005    0.011388188    0.008568227    0.014388601    0.004609944    0.024336426    0.754013937
60	 9336	 4849	 111438	 4	 8	 1	 2     0.469544233    0.017898107    0.011393258    0.008572504    0.013803474    0.004315521    0.023728096    0.754300183
61	 9848	 5117	 121286	 4	 8	 1	 2     0.469569881    0.017526467    0.011396993    0.008575106    0.013314863    0.004275260    0.023215012    0.754962627
62	 10456	 5424	 131742	 4	 8	 1	 2     0.469595628    0.017190284    0.011401561    0.008578242    0.012865079    0.004048980    0.022688226    0.757674230
63	 11132	 5773	 142874	 4	 8	 1	 2     0.469619060    0.016857455    0.011406434    0.008581909    0.012412375    0.003899755    0.022197938    0.759415361
64	 11896	 6162	 154770	 4	 8	 1	 2     0.469639993    0.016532348    0.011410242    0.008584647    0.011963482    0.003766863    0.021750547    0.760088821
65	 12816	 6641	 167586	 4	 8	 1	 2     0.469658821    0.016238814    0.011414279    0.008587878    0.011550469    0.003619537    0.021340136    0.760951786
66	 13828	 7158	 181414	 4	 8	 1	 2     0.469676458    0.015961790    0.011417459    0.008590397    0.011154389    0.003555953    0.020948375    0.761958393
67	 17285	 7158	 198699	 5	 13	 1	 3     0.469755070    0.014421872    0.009113656    0.005841169    0.011177283    0.003566458    0.019104552    0.754891901
68	 18855	 7796	 217554	 5	 13	 1	 3     0.469772268    0.014148421    0.009116960    0.005843631    0.010819373    0.003444416    0.018676864    0.757537261
69	 20615	 8522	 238169	 5	 13	 1	 3     0.469788345    0.013897359    0.009120924    0.005846617    0.010485483    0.003336976    0.018268025    0.760747760
70	 22555	 9302	 260724	 5	 13	 1	 3     0.469803620    0.013646085    0.009125068    0.005849382    0.010146366    0.003205671    0.017870878    0.763593397
71	 24690	 10163	 285414	 5	 13	 1	 3     0.469818008    0.013417710    0.009130714    0.005852622    0.009831835    0.003131409    0.017488547    0.767228381
72	 26935	 11072	 312349	 5	 13	 1	 3     0.469832590    0.013167614    0.009137294    0.005855554    0.009481346    0.003062175    0.017092294    0.770383066
73	 29340	 12049	 341689	 5	 13	 1	 3     0.469846308    0.012960701    0.009142788    0.005858687    0.009186359    0.002904673    0.016710955    0.775581090
74	 31570	 12951	 373259	 5	 13	 1	 3     0.469858917    0.012721804    0.009146227    0.005860859    0.008842558    0.002860167    0.016352613    0.777967641
75	 37884	 12951	 411143	 6	 15	 1	 3     0.469897676    0.011469182    0.007292041    0.004132162    0.008852585    0.002870246    0.015198154    0.754643057
76	 40860	 13952	 452003	 6	 15	 1	 3     0.469909444    0.011227730    0.007294157    0.004133108    0.008535642    0.002704971    0.014829835    0.757104166
77	 43524	 14846	 495527	 6	 15	 1	 3     0.469919916    0.010990644    0.007295743    0.004133838    0.008219877    0.002626315    0.014494223    0.758277530
78	 46440	 15827	 541967	 6	 15	 1	 3     0.469929907    0.010761151    0.007297034    0.004134373    0.007909215    0.002534739    0.014166571    0.759615798
79	 49380	 16816	 591347	 6	 15	 1	 3     0.469939048    0.010552004    0.007297930    0.004134709    0.007621353    0.002442120    0.013860032    0.761326115
80	 52422	 17835	 643769	 6	 15	 1	 3     0.469947735    0.010340394    0.007298776    0.004134978    0.007324727    0.002338565    0.013562300    0.762436607
81	 55536	 18883	 699305	 6	 15	 1	 3     0.469955523    0.010144767    0.007299453    0.004135218    0.007045161    0.002230979    0.013289697    0.763355826
82	 64792	 18883	 764097	 7	 18	 1	 3     0.469974917    0.009344557    0.006138151    0.004022313    0.007045839    0.002231020    0.012585170    0.742505387
83	 68754	 20029	 832851	 7	 18	 1	 3     0.469982025    0.009155329    0.006138711    0.004022556    0.006792369    0.002139168    0.012316887    0.743315197
84	 72940	 21238	 905791	 7	 18	 1	 3     0.469988673    0.008974834    0.006139235    0.004022727    0.006546559    0.002046648    0.012060559    0.744147443
85	 77336	 22509	 983127	 7	 18	 1	 3     0.469994672    0.008810403    0.006139773    0.004022965    0.006318734    0.001980307    0.011824446    0.745100734
86	 82327	 23960	 1065454	 7	 18	 1	 3     0.470000065    0.008654609    0.006140282    0.004023223    0.006099114    0.001901919    0.011608107    0.745565940
87	 94088	 23960	 1159542	 8	 19	 1	 3     0.470018737    0.007815964    0.004887150    0.003688181    0.006099595    0.001903229    0.010825721    0.721980917
88	 100712	 25636	 1260254	 8	 19	 1	 3     0.470023736    0.007650562    0.004887580    0.003688424    0.005885801    0.001864091    0.010606450    0.721312183
89	 108704	 27665	 1368958	 8	 19	 1	 3     0.470028413    0.007500954    0.004887984    0.003688678    0.005689633    0.001797209    0.010397125    0.721444960
90	 117904	 29987	 1486862	 8	 19	 1	 3     0.470032745    0.007359671    0.004888366    0.003688917    0.005501693    0.001744831    0.010199429    0.721576705
91	 128528	 32672	 1615390	 8	 19	 1	 3     0.470036875    0.007227819    0.004888838    0.003689188    0.005323592    0.001688443    0.010007258    0.722257715
92	 140408	 35664	 1755798	 8	 19	 1	 3     0.470040734    0.007104292    0.004889386    0.003689506    0.005154112    0.001640517    0.009824362    0.723130092
93	 153896	 39050	 1909694	 8	 19	 1	 3     0.470044472    0.006987889    0.004890035    0.003689816    0.004991808    0.001580353    0.009643858    0.724594738
94	 168008	 42593	 2077702	 8	 19	 1	 3     0.470048246    0.006868721    0.004890867    0.003690115    0.004822733    0.001533337    0.009458106    0.726225852
95	 189009	 42593	 2266711	 9	 28	 1	 4     0.470062732    0.006679043    0.004619240    0.003061066    0.004824131    0.001534297    0.008708449    0.766961295
96	 205443	 46274	 2472154	 9	 28	 1	 4     0.470066191    0.006566788    0.004619944    0.003061315    0.004666780    0.001500178    0.008519742    0.770773176
97	 222426	 50072	 2694580	 9	 28	 1	 4     0.470069513    0.006448472    0.004620617    0.003061740    0.004498077    0.001438031    0.008334407    0.773716967
98	 247140	 50072	 2941720	 10	 38	 1	 5     0.470079485    0.006139397    0.004177051    0.002134420    0.004499382    0.001438530    0.007751594    0.792017389
99	 266400	 53939	 3208120	 10	 38	 1	 5     0.470082536    0.006019709    0.004177618    0.002134791    0.004334098    0.001382937    0.007564340    0.795800903
100	 285330	 57747	 3493450	 10	 38	 1	 5     0.470085316    0.005905368    0.004178027    0.002135047    0.004173424    0.001326365    0.007389549    0.799151372
101	 313863	 57747	 3807313	 11	 49	 1	 6     0.470090164    0.005699678    0.003880906    0.002077465    0.004174314    0.001326744    0.007074376    0.805679245
102	 334719	 61554	 4142032	 11	 49	 1	 6     0.470092698    0.005589865    0.003881189    0.002077619    0.004022805    0.001289652    0.006903972    0.809659290
103	 356290	 65491	 4498322	 11	 49	 1	 6     0.470095073    0.005481397    0.003881429    0.002077768    0.003870429    0.001234505    0.006740336    0.813223030
104	 388680	 65491	 4887002	 12	 54	 1	 6     0.470099960    0.005122434    0.003354965    0.001559796    0.003870857    0.001234626    0.006390372    0.801586210
105	 412644	 69498	 5299646	 12	 54	 1	 6     0.470102165    0.005012374    0.003355111    0.001559827    0.003723859    0.001187034    0.006226043    0.805065755
106	 437700	 73694	 5737346	 12	 54	 1	 6     0.470104182    0.004909167    0.003355224    0.001559840    0.003583629    0.001143769    0.006071836    0.808514496


==> data/lshaped/criterionA/varth1_thX0.3_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.038604581    0.164670862    0.712975297
2	 38	 106	 105	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.030292629    0.157682191    0.730264327
3	 40	 110	 145	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.034086220    0.154334959    0.733454406
4	 43	 116	 188	 1	 1	 1	 0     0.445611060    0.110282881    0.063089356    0.063089356    0.090454669    0.027574111    0.149885266    0.735782002
5	 45	 120	 233	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.030328934    0.147010149    0.738512156
6	 48	 126	 281	 1	 1	 1	 0     0.447660793    0.105794827    0.063611914    0.063611914    0.084534430    0.027348873    0.143647569    0.736488811
7	 51	 132	 332	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.025981789    0.140815338    0.734143492
8	 54	 138	 386	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.027029911    0.138001112    0.735890848
9	 62	 156	 448	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.024918249    0.134287609    0.748593808
10	 67	 166	 515	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.023682161    0.131524634    0.755271480
11	 74	 180	 589	 1	 1	 1	 0     0.452020319    0.098144483    0.067091825    0.067091825    0.071631184    0.024613452    0.129276605    0.759182088
12	 84	 200	 673	 1	 1	 1	 0     0.452896816    0.097018050    0.068248654    0.068248654    0.068953776    0.023784090    0.126171645    0.768937032
13	 92	 216	 765	 1	 1	 1	 0     0.453771386    0.095736049    0.069598560    0.069598560    0.065737597    0.020904265    0.122989180    0.778410342
14	 184	 216	 949	 2	 3	 1	 1     0.459333152    0.072418566    0.022821215    0.017738900    0.068728749    0.023328989    0.100239040    0.722458701
15	 200	 232	 1149	 2	 3	 1	 1     0.460320148    0.069472850    0.023526323    0.017762579    0.065368104    0.021002471    0.095604242    0.726671208
16	 214	 248	 1363	 2	 3	 1	 1     0.460944908    0.067609623    0.023863335    0.017964273    0.063258220    0.019551183    0.092545129    0.730558419
17	 224	 260	 1587	 2	 3	 1	 1     0.461449875    0.065667922    0.023991604    0.018125724    0.061128380    0.019770824    0.089993458    0.729696615
18	 240	 276	 1827	 2	 3	 1	 1     0.461991237    0.063278247    0.024089329    0.018228887    0.058513595    0.018351582    0.087171709    0.725903489
19	 252	 290	 2079	 2	 3	 1	 1     0.462443443    0.061430796    0.024147197    0.018262938    0.056485888    0.016957582    0.084740024    0.724932479
20	 262	 300	 2341	 2	 3	 1	 1     0.462839939    0.059654673    0.024313371    0.018415573    0.054475132    0.016506654    0.082546959    0.722675603
21	 272	 314	 2613	 2	 3	 1	 1     0.463158511    0.058087002    0.024309043    0.018413618    0.052755760    0.018429354    0.080740343    0.719429710
22	 292	 336	 2905	 2	 3	 1	 1     0.463653474    0.056514703    0.024454562    0.018567385    0.050949839    0.015839208    0.077847706    0.725964908
23	 304	 348	 3209	 2	 3	 1	 1     0.463988156    0.055050706    0.024466938    0.018589654    0.049314796    0.016732715    0.075827439    0.725999804
24	 330	 376	 3539	 2	 3	 1	 1     0.464352563    0.053324586    0.024559173    0.018644047    0.047332425    0.015775799    0.073562945    0.724883782
25	 364	 413	 3903	 2	 3	 1	 1     0.464697062    0.051845351    0.024597079    0.018647975    0.045639064    0.015138898    0.071354401    0.726589398
26	 398	 452	 4301	 2	 3	 1	 1     0.465031274    0.050706598    0.024646932    0.018663040    0.044313518    0.014488820    0.069142778    0.733360736
27	 430	 484	 4731	 2	 3	 1	 1     0.465313747    0.049283640    0.024690317    0.018703587    0.042652848    0.013756084    0.067215519    0.733218180
28	 474	 530	 5205	 2	 3	 1	 1     0.465564711    0.048089914    0.024742340    0.018756393    0.041236590    0.013034086    0.065454636    0.734705995
29	 518	 579	 5723	 2	 3	 1	 1     0.465805195    0.047215838    0.024832201    0.018809596    0.040158400    0.013658758    0.063720721    0.740980913
30	 586	 651	 6309	 2	 3	 1	 1     0.466059634    0.046152110    0.024969042    0.018868377    0.038814484    0.013196071    0.061832253    0.746408352
31	 654	 721	 6963	 2	 3	 1	 1     0.466316472    0.045282723    0.025159536    0.018916584    0.037650003    0.012965558    0.059864491    0.756420415
32	 716	 791	 7679	 2	 3	 1	 1     0.466542604    0.044099197    0.025232260    0.018938539    0.036167281    0.011521993    0.058075880    0.759337558
33	 766	 844	 8445	 2	 3	 1	 1     0.466731330    0.043134171    0.025312819    0.018987697    0.034925892    0.011501837    0.056539150    0.762908020
34	 830	 908	 9275	 2	 3	 1	 1     0.466926291    0.042075351    0.025380910    0.019037374    0.033558078    0.010737561    0.054905810    0.766318742
35	 884	 962	 10159	 2	 3	 1	 1     0.467089348    0.041154228    0.025452875    0.019102835    0.032339165    0.010287939    0.053500935    0.769224452
36	 940	 1020	 11099	 2	 3	 1	 1     0.467240199    0.040261991    0.025496819    0.019154095    0.031159912    0.010054387    0.052167094    0.771789041
37	 1000	 1081	 12099	 2	 3	 1	 1     0.467386282    0.039301055    0.025522338    0.019177133    0.029886170    0.010125378    0.050841646    0.773009096
38	 1070	 1154	 13169	 2	 3	 1	 1     0.467519747    0.038330151    0.025545266    0.019203461    0.028576911    0.009262763    0.049599352    0.772795384
39	 1140	 1230	 14309	 2	 3	 1	 1     0.467639368    0.037526524    0.025556420    0.019211004    0.027479253    0.009032081    0.048458553    0.774404538
40	 1204	 1296	 15513	 2	 3	 1	 1     0.467764054    0.036753038    0.025580171    0.019225899    0.026390162    0.008402727    0.047239808    0.778009905
41	 1282	 1376	 16795	 2	 3	 1	 1     0.467856296    0.036129362    0.025594143    0.019235197    0.025500405    0.008035866    0.046317334    0.780039769
42	 1923	 1376	 18718	 3	 6	 1	 2     0.468252908    0.032161972    0.019479647    0.016589138    0.025591713    0.008052492    0.042119157    0.763594868
43	 2043	 1460	 20761	 3	 6	 1	 2     0.468345054    0.031422593    0.019498200    0.016600677    0.024641420    0.008089743    0.041081873    0.764877335
44	 2220	 1580	 22981	 3	 6	 1	 2     0.468444209    0.030732424    0.019512989    0.016605465    0.023742897    0.007466475    0.039935358    0.769554237
45	 2379	 1698	 25360	 3	 6	 1	 2     0.468520004    0.030096475    0.019533621    0.016621943    0.022896189    0.007097921    0.039036081    0.770991221
46	 2568	 1828	 27928	 3	 6	 1	 2     0.468588397    0.029537443    0.019551356    0.016635234    0.022140574    0.006949281    0.038206327    0.773103445
47	 2781	 1975	 30709	 3	 6	 1	 2     0.468652235    0.029004018    0.019568362    0.016647207    0.021408229    0.006837593    0.037415138    0.775194741
48	 3024	 2148	 33733	 3	 6	 1	 2     0.468713837    0.028494758    0.019588358    0.016662763    0.020694141    0.006515413    0.036635344    0.777794215
49	 3336	 2359	 37069	 3	 6	 1	 2     0.468770355    0.028081130    0.019614091    0.016681978    0.020095704    0.006427772    0.035904925    0.782096898
50	 3693	 2601	 40762	 3	 6	 1	 2     0.468828962    0.027642758    0.019654821    0.016713724    0.019437338    0.006333976    0.035131375    0.786839627
51	 4924	 2601	 45686	 4	 8	 1	 2     0.469145091    0.022498497    0.011261968    0.008473282    0.019476921    0.006341524    0.030621769    0.734722327
52	 5408	 2850	 51094	 4	 8	 1	 2     0.469205273    0.022006521    0.011297321    0.008501281    0.018885379    0.006108261    0.029685366    0.741325580
53	 5876	 3089	 56970	 4	 8	 1	 2     0.469263528    0.021465039    0.011335633    0.008530924    0.018227762    0.005781824    0.028749800    0.746615236
54	 6304	 3308	 63274	 4	 8	 1	 2     0.469312140    0.020936049    0.011350803    0.008541412    0.017591971    0.005748004    0.027945025    0.749186985
55	 6780	 3553	 70054	 4	 8	 1	 2     0.469359847    0.020386749    0.011360871    0.008547623    0.016927792    0.005438546    0.027131971    0.751392109
56	 7252	 3794	 77306	 4	 8	 1	 2     0.469401291    0.019849453    0.011369339    0.008553277    0.016270800    0.005261925    0.026405258    0.751723485
57	 7744	 4044	 85050	 4	 8	 1	 2     0.469440621    0.019335115    0.011372986    0.008556101    0.015636555    0.005088303    0.025696552    0.752440047
58	 8264	 4306	 93314	 4	 8	 1	 2     0.469479828    0.018844017    0.011383196    0.008564045    0.015017318    0.004823722    0.024969993    0.754666501
59	 8788	 4568	 102102	 4	 8	 1	 2     0.469513097    0.018350005    0.011388188    0.008568227    0.014388601    0.004609944    0.024336426    0.754013937
60	 9336	 4849	 111438	 4	 8	 1	 2     0.469544233    0.017898107    0.011393258    0.008572504    0.013803474    0.004315521    0.023728096    0.754300183
61	 9848	 5117	 121286	 4	 8	 1	 2     0.469569881    0.017526467    0.011396993    0.008575106    0.013314863    0.004275260    0.023215012    0.754962627
62	 10456	 5424	 131742	 4	 8	 1	 2     0.469595628    0.017190284    0.011401561    0.008578242    0.012865079    0.004048980    0.022688226    0.757674230
63	 11132	 5773	 142874	 4	 8	 1	 2     0.469619060    0.016857455    0.011406434    0.008581909    0.012412375    0.003899755    0.022197938    0.759415361
64	 11896	 6162	 154770	 4	 8	 1	 2     0.469639993    0.016532348    0.011410242    0.008584647    0.011963482    0.003766863    0.021750547    0.760088821
65	 12816	 6641	 167586	 4	 8	 1	 2     0.469658821    0.016238814    0.011414279    0.008587878    0.011550469    0.003619537    0.021340136    0.760951786
66	 13828	 7158	 181414	 4	 8	 1	 2     0.469676458    0.015961790    0.011417459    0.008590397    0.011154389    0.003555953    0.020948375    0.761958393
67	 17285	 7158	 198699	 5	 13	 1	 3     0.469755070    0.014421872    0.009113656    0.005841169    0.011177283    0.003566458    0.019104552    0.754891901
68	 18855	 7796	 217554	 5	 13	 1	 3     0.469772268    0.014148421    0.009116960    0.005843631    0.010819373    0.003444416    0.018676864    0.757537261
69	 20615	 8522	 238169	 5	 13	 1	 3     0.469788345    0.013897359    0.009120924    0.005846617    0.010485483    0.003336976    0.018268025    0.760747760
70	 22555	 9302	 260724	 5	 13	 1	 3     0.469803620    0.013646085    0.009125068    0.005849382    0.010146366    0.003205671    0.017870878    0.763593397
71	 24690	 10163	 285414	 5	 13	 1	 3     0.469818008    0.013417710    0.009130714    0.005852622    0.009831835    0.003131409    0.017488547    0.767228381
72	 26935	 11072	 312349	 5	 13	 1	 3     0.469832590    0.013167614    0.009137294    0.005855554    0.009481346    0.003062175    0.017092294    0.770383066
73	 29340	 12049	 341689	 5	 13	 1	 3     0.469846308    0.012960701    0.009142788    0.005858687    0.009186359    0.002904673    0.016710955    0.775581090
74	 31570	 12951	 373259	 5	 13	 1	 3     0.469858917    0.012721804    0.009146227    0.005860859    0.008842558    0.002860167    0.016352613    0.777967641
75	 37884	 12951	 411143	 6	 15	 1	 3     0.469897676    0.011469182    0.007292041    0.004132162    0.008852585    0.002870246    0.015198154    0.754643057
76	 40860	 13952	 452003	 6	 15	 1	 3     0.469909444    0.011227730    0.007294157    0.004133108    0.008535642    0.002704971    0.014829835    0.757104166
77	 43524	 14846	 495527	 6	 15	 1	 3     0.469919916    0.010990644    0.007295743    0.004133838    0.008219877    0.002626315    0.014494223    0.758277530
78	 46440	 15827	 541967	 6	 15	 1	 3     0.469929907    0.010761151    0.007297034    0.004134373    0.007909215    0.002534739    0.014166571    0.759615798
79	 49380	 16816	 591347	 6	 15	 1	 3     0.469939048    0.010552004    0.007297930    0.004134709    0.007621353    0.002442120    0.013860032    0.761326115
80	 52422	 17835	 643769	 6	 15	 1	 3     0.469947735    0.010340394    0.007298776    0.004134978    0.007324727    0.002338565    0.013562300    0.762436607
81	 55536	 18883	 699305	 6	 15	 1	 3     0.469955523    0.010144767    0.007299453    0.004135218    0.007045161    0.002230979    0.013289697    0.763355826
82	 64792	 18883	 764097	 7	 18	 1	 3     0.469974917    0.009344557    0.006138151    0.004022313    0.007045839    0.002231020    0.012585170    0.742505387
83	 68754	 20029	 832851	 7	 18	 1	 3     0.469982025    0.009155329    0.006138711    0.004022556    0.006792369    0.002139168    0.012316887    0.743315197
84	 72940	 21238	 905791	 7	 18	 1	 3     0.469988673    0.008974834    0.006139235    0.004022727    0.006546559    0.002046648    0.012060559    0.744147443
85	 77336	 22509	 983127	 7	 18	 1	 3     0.469994672    0.008810403    0.006139773    0.004022965    0.006318734    0.001980307    0.011824446    0.745100734
86	 82327	 23960	 1065454	 7	 18	 1	 3     0.470000065    0.008654609    0.006140282    0.004023223    0.006099114    0.001901919    0.011608107    0.745565940
87	 94088	 23960	 1159542	 8	 19	 1	 3     0.470018737    0.007815964    0.004887150    0.003688181    0.006099595    0.001903229    0.010825721    0.721980917
88	 100712	 25636	 1260254	 8	 19	 1	 3     0.470023736    0.007650562    0.004887580    0.003688424    0.005885801    0.001864091    0.010606450    0.721312183
89	 108704	 27665	 1368958	 8	 19	 1	 3     0.470028413    0.007500954    0.004887984    0.003688678    0.005689633    0.001797209    0.010397125    0.721444960
90	 117904	 29987	 1486862	 8	 19	 1	 3     0.470032745    0.007359671    0.004888366    0.003688917    0.005501693    0.001744831    0.010199429    0.721576705
91	 128528	 32672	 1615390	 8	 19	 1	 3     0.470036875    0.007227819    0.004888838    0.003689188    0.005323592    0.001688443    0.010007258    0.722257715
92	 140408	 35664	 1755798	 8	 19	 1	 3     0.470040734    0.007104292    0.004889386    0.003689506    0.005154112    0.001640517    0.009824362    0.723130092
93	 153896	 39050	 1909694	 8	 19	 1	 3     0.470044472    0.006987889    0.004890035    0.003689816    0.004991808    0.001580353    0.009643858    0.724594738
94	 168008	 42593	 2077702	 8	 19	 1	 3     0.470048246    0.006868721    0.004890867    0.003690115    0.004822733    0.001533337    0.009458106    0.726225852
95	 189009	 42593	 2266711	 9	 28	 1	 4     0.470062732    0.006679043    0.004619240    0.003061066    0.004824131    0.001534297    0.008708449    0.766961295
96	 205443	 46274	 2472154	 9	 28	 1	 4     0.470066191    0.006566788    0.004619944    0.003061315    0.004666780    0.001500178    0.008519742    0.770773176
97	 222426	 50072	 2694580	 9	 28	 1	 4     0.470069513    0.006448472    0.004620617    0.003061740    0.004498077    0.001438031    0.008334407    0.773716967
98	 247140	 50072	 2941720	 10	 38	 1	 5     0.470079485    0.006139397    0.004177051    0.002134420    0.004499382    0.001438530    0.007751594    0.792017389
99	 266400	 53939	 3208120	 10	 38	 1	 5     0.470082536    0.006019709    0.004177618    0.002134791    0.004334098    0.001382937    0.007564340    0.795800903
100	 285330	 57747	 3493450	 10	 38	 1	 5     0.470085316    0.005905368    0.004178027    0.002135047    0.004173424    0.001326365    0.007389549    0.799151372
101	 313863	 57747	 3807313	 11	 49	 1	 6     0.470090164    0.005699678    0.003880906    0.002077465    0.004174314    0.001326744    0.007074376    0.805679245
102	 334719	 61554	 4142032	 11	 49	 1	 6     0.470092698    0.005589865    0.003881189    0.002077619    0.004022805    0.001289652    0.006903972    0.809659290
103	 356290	 65491	 4498322	 11	 49	 1	 6     0.470095073    0.005481397    0.003881429    0.002077768    0.003870429    0.001234505    0.006740336    0.813223030
104	 388680	 65491	 4887002	 12	 54	 2	 6     0.470099960    0.005122434    0.003354965    0.002061892    0.003870857    0.001234626    0.006390372    0.801586210
105	 412644	 69498	 5299646	 12	 54	 2	 6     0.470102165    0.005012374    0.003355111    0.002061953    0.003723859    0.001187034    0.006226043    0.805065755
106	 437700	 73694	 5737346	 12	 54	 2	 6     0.470104182    0.004909167    0.003355224    0.002061999    0.003583629    0.001143769    0.006071836    0.808514496


==> data/lshaped/criterionA/varth1_thX0.3_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.038604581    0.164670862    0.712975297
2	 38	 106	 105	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.030292629    0.157682191    0.730264327
3	 40	 110	 145	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.034086220    0.154334959    0.733454406
4	 43	 116	 188	 1	 1	 1	 0     0.445611060    0.110282881    0.063089356    0.063089356    0.090454669    0.027574111    0.149885266    0.735782002
5	 45	 120	 233	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.030328934    0.147010149    0.738512156
6	 48	 126	 281	 1	 1	 1	 0     0.447660793    0.105794827    0.063611914    0.063611914    0.084534430    0.027348873    0.143647569    0.736488811
7	 51	 132	 332	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.025981789    0.140815338    0.734143492
8	 54	 138	 386	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.027029911    0.138001112    0.735890848
9	 62	 156	 448	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.024918249    0.134287609    0.748593808
10	 67	 166	 515	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.023682161    0.131524634    0.755271480
11	 74	 180	 589	 1	 1	 1	 0     0.452020319    0.098144483    0.067091825    0.067091825    0.071631184    0.024613452    0.129276605    0.759182088
12	 84	 200	 673	 1	 1	 1	 0     0.452896816    0.097018050    0.068248654    0.068248654    0.068953776    0.023784090    0.126171645    0.768937032
13	 92	 216	 765	 1	 1	 1	 0     0.453771386    0.095736049    0.069598560    0.069598560    0.065737597    0.020904265    0.122989180    0.778410342
14	 184	 216	 949	 2	 3	 1	 1     0.459333152    0.072418566    0.022821215    0.017738900    0.068728749    0.023328989    0.100239040    0.722458701
15	 200	 232	 1149	 2	 3	 1	 1     0.460320148    0.069472850    0.023526323    0.017762579    0.065368104    0.021002471    0.095604242    0.726671208
16	 214	 248	 1363	 2	 3	 1	 1     0.460944908    0.067609623    0.023863335    0.017964273    0.063258220    0.019551183    0.092545129    0.730558419
17	 224	 260	 1587	 2	 3	 1	 1     0.461449875    0.065667922    0.023991604    0.018125724    0.061128380    0.019770824    0.089993458    0.729696615
18	 240	 276	 1827	 2	 3	 1	 1     0.461991237    0.063278247    0.024089329    0.018228887    0.058513595    0.018351582    0.087171709    0.725903489
19	 252	 290	 2079	 2	 3	 1	 1     0.462443443    0.061430796    0.024147197    0.018262938    0.056485888    0.016957582    0.084740024    0.724932479
20	 262	 300	 2341	 2	 3	 1	 1     0.462839939    0.059654673    0.024313371    0.018415573    0.054475132    0.016506654    0.082546959    0.722675603
21	 272	 314	 2613	 2	 3	 1	 1     0.463158511    0.058087002    0.024309043    0.018413618    0.052755760    0.018429354    0.080740343    0.719429710
22	 292	 336	 2905	 2	 3	 1	 1     0.463653474    0.056514703    0.024454562    0.018567385    0.050949839    0.015839208    0.077847706    0.725964908
23	 304	 348	 3209	 2	 3	 1	 1     0.463988156    0.055050706    0.024466938    0.018589654    0.049314796    0.016732715    0.075827439    0.725999804
24	 330	 376	 3539	 2	 3	 1	 1     0.464352563    0.053324586    0.024559173    0.018644047    0.047332425    0.015775799    0.073562945    0.724883782
25	 364	 413	 3903	 2	 3	 1	 1     0.464697062    0.051845351    0.024597079    0.018647975    0.045639064    0.015138898    0.071354401    0.726589398
26	 398	 452	 4301	 2	 3	 1	 1     0.465031274    0.050706598    0.024646932    0.018663040    0.044313518    0.014488820    0.069142778    0.733360736
27	 430	 484	 4731	 2	 3	 1	 1     0.465313747    0.049283640    0.024690317    0.018703587    0.042652848    0.013756084    0.067215519    0.733218180
28	 474	 530	 5205	 2	 3	 1	 1     0.465564711    0.048089914    0.024742340    0.018756393    0.041236590    0.013034086    0.065454636    0.734705995
29	 518	 579	 5723	 2	 3	 1	 1     0.465805195    0.047215838    0.024832201    0.018809596    0.040158400    0.013658758    0.063720721    0.740980913
30	 586	 651	 6309	 2	 3	 1	 1     0.466059634    0.046152110    0.024969042    0.018868377    0.038814484    0.013196071    0.061832253    0.746408352
31	 654	 721	 6963	 2	 3	 1	 1     0.466316472    0.045282723    0.025159536    0.018916584    0.037650003    0.012965558    0.059864491    0.756420415
32	 716	 791	 7679	 2	 3	 1	 1     0.466542604    0.044099197    0.025232260    0.018938539    0.036167281    0.011521993    0.058075880    0.759337558
33	 766	 844	 8445	 2	 3	 1	 1     0.466731330    0.043134171    0.025312819    0.018987697    0.034925892    0.011501837    0.056539150    0.762908020
34	 830	 908	 9275	 2	 3	 1	 1     0.466926291    0.042075351    0.025380910    0.019037374    0.033558078    0.010737561    0.054905810    0.766318742
35	 884	 962	 10159	 2	 3	 1	 1     0.467089348    0.041154228    0.025452875    0.019102835    0.032339165    0.010287939    0.053500935    0.769224452
36	 940	 1020	 11099	 2	 3	 1	 1     0.467240199    0.040261991    0.025496819    0.019154095    0.031159912    0.010054387    0.052167094    0.771789041
37	 1000	 1081	 12099	 2	 3	 1	 1     0.467386282    0.039301055    0.025522338    0.019177133    0.029886170    0.010125378    0.050841646    0.773009096
38	 1070	 1154	 13169	 2	 3	 1	 1     0.467519747    0.038330151    0.025545266    0.019203461    0.028576911    0.009262763    0.049599352    0.772795384
39	 1140	 1230	 14309	 2	 3	 1	 1     0.467639368    0.037526524    0.025556420    0.019211004    0.027479253    0.009032081    0.048458553    0.774404538
40	 1204	 1296	 15513	 2	 3	 1	 1     0.467764054    0.036753038    0.025580171    0.019225899    0.026390162    0.008402727    0.047239808    0.778009905
41	 1282	 1376	 16795	 2	 3	 1	 1     0.467856296    0.036129362    0.025594143    0.019235197    0.025500405    0.008035866    0.046317334    0.780039769
42	 1923	 1376	 18718	 3	 6	 1	 2     0.468252908    0.032161972    0.019479647    0.016589138    0.025591713    0.008052492    0.042119157    0.763594868
43	 2043	 1460	 20761	 3	 6	 1	 2     0.468345054    0.031422593    0.019498200    0.016600677    0.024641420    0.008089743    0.041081873    0.764877335
44	 2220	 1580	 22981	 3	 6	 1	 2     0.468444209    0.030732424    0.019512989    0.016605465    0.023742897    0.007466475    0.039935358    0.769554237
45	 2379	 1698	 25360	 3	 6	 1	 2     0.468520004    0.030096475    0.019533621    0.016621943    0.022896189    0.007097921    0.039036081    0.770991221
46	 2568	 1828	 27928	 3	 6	 1	 2     0.468588397    0.029537443    0.019551356    0.016635234    0.022140574    0.006949281    0.038206327    0.773103445
47	 2781	 1975	 30709	 3	 6	 1	 2     0.468652235    0.029004018    0.019568362    0.016647207    0.021408229    0.006837593    0.037415138    0.775194741
48	 3024	 2148	 33733	 3	 6	 1	 2     0.468713837    0.028494758    0.019588358    0.016662763    0.020694141    0.006515413    0.036635344    0.777794215
49	 3336	 2359	 37069	 3	 6	 1	 2     0.468770355    0.028081130    0.019614091    0.016681978    0.020095704    0.006427772    0.035904925    0.782096898
50	 3693	 2601	 40762	 3	 6	 1	 2     0.468828962    0.027642758    0.019654821    0.016713724    0.019437338    0.006333976    0.035131375    0.786839627
51	 4924	 2601	 45686	 4	 8	 1	 2     0.469145091    0.022498497    0.011261968    0.008473282    0.019476921    0.006341524    0.030621769    0.734722327
52	 5408	 2850	 51094	 4	 8	 1	 2     0.469205273    0.022006521    0.011297321    0.008501281    0.018885379    0.006108261    0.029685366    0.741325580
53	 5876	 3089	 56970	 4	 8	 1	 2     0.469263528    0.021465039    0.011335633    0.008530924    0.018227762    0.005781824    0.028749800    0.746615236
54	 6304	 3308	 63274	 4	 8	 1	 2     0.469312140    0.020936049    0.011350803    0.008541412    0.017591971    0.005748004    0.027945025    0.749186985
55	 6780	 3553	 70054	 4	 8	 1	 2     0.469359847    0.020386749    0.011360871    0.008547623    0.016927792    0.005438546    0.027131971    0.751392109
56	 7252	 3794	 77306	 4	 8	 1	 2     0.469401291    0.019849453    0.011369339    0.008553277    0.016270800    0.005261925    0.026405258    0.751723485
57	 7744	 4044	 85050	 4	 8	 1	 2     0.469440621    0.019335115    0.011372986    0.008556101    0.015636555    0.005088303    0.025696552    0.752440047
58	 8264	 4306	 93314	 4	 8	 1	 2     0.469479828    0.018844017    0.011383196    0.008564045    0.015017318    0.004823722    0.024969993    0.754666501
59	 8788	 4568	 102102	 4	 8	 1	 2     0.469513097    0.018350005    0.011388188    0.008568227    0.014388601    0.004609944    0.024336426    0.754013937
60	 9336	 4849	 111438	 4	 8	 1	 2     0.469544233    0.017898107    0.011393258    0.008572504    0.013803474    0.004315521    0.023728096    0.754300183
61	 9848	 5117	 121286	 4	 8	 1	 2     0.469569881    0.017526467    0.011396993    0.008575106    0.013314863    0.004275260    0.023215012    0.754962627
62	 10456	 5424	 131742	 4	 8	 1	 2     0.469595628    0.017190284    0.011401561    0.008578242    0.012865079    0.004048980    0.022688226    0.757674230
63	 11132	 5773	 142874	 4	 8	 1	 2     0.469619060    0.016857455    0.011406434    0.008581909    0.012412375    0.003899755    0.022197938    0.759415361
64	 11896	 6162	 154770	 4	 8	 1	 2     0.469639993    0.016532348    0.011410242    0.008584647    0.011963482    0.003766863    0.021750547    0.760088821
65	 12816	 6641	 167586	 4	 8	 1	 2     0.469658821    0.016238814    0.011414279    0.008587878    0.011550469    0.003619537    0.021340136    0.760951786
66	 13828	 7158	 181414	 4	 8	 1	 2     0.469676458    0.015961790    0.011417459    0.008590397    0.011154389    0.003555953    0.020948375    0.761958393
67	 17285	 7158	 198699	 5	 13	 1	 3     0.469755070    0.014421872    0.009113656    0.005841169    0.011177283    0.003566458    0.019104552    0.754891901
68	 18855	 7796	 217554	 5	 13	 1	 3     0.469772268    0.014148421    0.009116960    0.005843631    0.010819373    0.003444416    0.018676864    0.757537261
69	 20615	 8522	 238169	 5	 13	 1	 3     0.469788345    0.013897359    0.009120924    0.005846617    0.010485483    0.003336976    0.018268025    0.760747760
70	 22555	 9302	 260724	 5	 13	 1	 3     0.469803620    0.013646085    0.009125068    0.005849382    0.010146366    0.003205671    0.017870878    0.763593397
71	 24690	 10163	 285414	 5	 13	 1	 3     0.469818008    0.013417710    0.009130714    0.005852622    0.009831835    0.003131409    0.017488547    0.767228381
72	 26935	 11072	 312349	 5	 13	 1	 3     0.469832590    0.013167614    0.009137294    0.005855554    0.009481346    0.003062175    0.017092294    0.770383066
73	 29340	 12049	 341689	 5	 13	 1	 3     0.469846308    0.012960701    0.009142788    0.005858687    0.009186359    0.002904673    0.016710955    0.775581090
74	 31570	 12951	 373259	 5	 13	 1	 3     0.469858917    0.012721804    0.009146227    0.005860859    0.008842558    0.002860167    0.016352613    0.777967641
75	 37884	 12951	 411143	 6	 15	 2	 3     0.469897676    0.011469182    0.007292041    0.005757231    0.008852585    0.002870246    0.015198154    0.754643057
76	 40860	 13952	 452003	 6	 15	 2	 3     0.469909444    0.011227730    0.007294157    0.005758780    0.008535642    0.002704971    0.014829835    0.757104166
77	 43524	 14846	 495527	 6	 15	 2	 3     0.469919916    0.010990644    0.007295743    0.005760039    0.008219877    0.002626315    0.014494223    0.758277530
78	 46440	 15827	 541967	 6	 15	 2	 3     0.469929907    0.010761151    0.007297034    0.005760960    0.007909215    0.002534739    0.014166571    0.759615798
79	 49380	 16816	 591347	 6	 15	 2	 3     0.469939048    0.010552004    0.007297930    0.005761531    0.007621353    0.002442120    0.013860032    0.761326115
80	 52422	 17835	 643769	 6	 15	 2	 3     0.469947735    0.010340394    0.007298776    0.005762057    0.007324727    0.002338565    0.013562300    0.762436607
81	 55536	 18883	 699305	 6	 15	 2	 3     0.469955523    0.010144767    0.007299453    0.005762498    0.007045161    0.002230979    0.013289697    0.763355826
82	 74048	 18883	 773353	 8	 19	 1	 3     0.469993582    0.008573954    0.004885100    0.003686699    0.007046168    0.002230938    0.011867711    0.722460638
83	 78576	 20029	 851929	 8	 19	 1	 3     0.470000691    0.008367234    0.004885634    0.003687083    0.006792730    0.002139173    0.011582730    0.722388748
84	 83368	 21240	 935297	 8	 19	 1	 3     0.470007340    0.008169086    0.004886177    0.003687501    0.006546697    0.002048237    0.011309733    0.722305804
85	 88408	 22515	 1023705	 8	 19	 1	 3     0.470013340    0.007988558    0.004886687    0.003687874    0.006319600    0.001978785    0.011057559    0.722452225
86	 94088	 23960	 1117793	 8	 19	 1	 3     0.470018737    0.007815964    0.004887150    0.003688181    0.006099595    0.001903229    0.010825721    0.721980917
87	 100712	 25636	 1218505	 8	 19	 1	 3     0.470023736    0.007650562    0.004887580    0.003688424    0.005885801    0.001864091    0.010606450    0.721312183
88	 108704	 27665	 1327209	 8	 19	 1	 3     0.470028413    0.007500954    0.004887984    0.003688678    0.005689633    0.001797209    0.010397125    0.721444960
89	 117904	 29987	 1445113	 8	 19	 1	 3     0.470032745    0.007359671    0.004888366    0.003688917    0.005501693    0.001744831    0.010199429    0.721576705
90	 128528	 32672	 1573641	 8	 19	 1	 3     0.470036875    0.007227819    0.004888838    0.003689188    0.005323592    0.001688443    0.010007258    0.722257715
91	 140408	 35664	 1714049	 8	 19	 1	 3     0.470040734    0.007104292    0.004889386    0.003689506    0.005154112    0.001640517    0.009824362    0.723130092
92	 153896	 39050	 1867945	 8	 19	 1	 3     0.470044472    0.006987889    0.004890035    0.003689816    0.004991808    0.001580353    0.009643858    0.724594738
93	 168008	 42593	 2035953	 8	 19	 1	 3     0.470048246    0.006868721    0.004890867    0.003690115    0.004822733    0.001533337    0.009458106    0.726225852
94	 189009	 42593	 2224962	 9	 28	 1	 4     0.470062732    0.006679043    0.004619240    0.003061066    0.004824131    0.001534297    0.008708449    0.766961295
95	 205443	 46274	 2430405	 9	 28	 1	 4     0.470066191    0.006566788    0.004619944    0.003061315    0.004666780    0.001500178    0.008519742    0.770773176
96	 222426	 50072	 2652831	 9	 28	 1	 4     0.470069513    0.006448472    0.004620617    0.003061740    0.004498077    0.001438031    0.008334407    0.773716967
97	 247140	 50072	 2899971	 10	 38	 2	 5     0.470079485    0.006139397    0.004177051    0.002978172    0.004499382    0.001438530    0.007751594    0.792017389
98	 266400	 53939	 3166371	 10	 38	 2	 5     0.470082536    0.006019709    0.004177618    0.002978605    0.004334098    0.001382937    0.007564340    0.795800903
99	 285330	 57747	 3451701	 10	 38	 2	 5     0.470085316    0.005905368    0.004178027    0.002978921    0.004173424    0.001326365    0.007389549    0.799151372
100	 342396	 57747	 3794097	 12	 54	 2	 6     0.470095051    0.005355512    0.003354515    0.002061686    0.004174773    0.001326842    0.006741877    0.794365126
101	 365148	 61554	 4159245	 12	 54	 2	 6     0.470097585    0.005238414    0.003354765    0.002061803    0.004023249    0.001289595    0.006562791    0.798199190
102	 388668	 65489	 4547913	 12	 54	 2	 6     0.470099959    0.005122400    0.003354964    0.002061891    0.003870813    0.001234400    0.006390486    0.801566497
103	 412632	 69496	 4960545	 12	 54	 2	 6     0.470102164    0.005012389    0.003355110    0.002061953    0.003723879    0.001187244    0.006226176    0.805050896
104	 437724	 73698	 5398269	 12	 54	 2	 6     0.470104183    0.004908966    0.003355224    0.002061999    0.003583353    0.001143883    0.006071760    0.808491427


==> data/lshaped/criterionA/varth1_thX0.3_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.038604581    0.164670862    0.712975297
2	 38	 106	 105	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.030292629    0.157682191    0.730264327
3	 40	 110	 145	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.034086220    0.154334959    0.733454406
4	 43	 116	 188	 1	 1	 1	 0     0.445611060    0.110282881    0.063089356    0.063089356    0.090454669    0.027574111    0.149885266    0.735782002
5	 45	 120	 233	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.030328934    0.147010149    0.738512156
6	 48	 126	 281	 1	 1	 1	 0     0.447660793    0.105794827    0.063611914    0.063611914    0.084534430    0.027348873    0.143647569    0.736488811
7	 51	 132	 332	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.025981789    0.140815338    0.734143492
8	 54	 138	 386	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.027029911    0.138001112    0.735890848
9	 62	 156	 448	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.024918249    0.134287609    0.748593808
10	 67	 166	 515	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.023682161    0.131524634    0.755271480
11	 74	 180	 589	 1	 1	 1	 0     0.452020319    0.098144483    0.067091825    0.067091825    0.071631184    0.024613452    0.129276605    0.759182088
12	 84	 200	 673	 1	 1	 1	 0     0.452896816    0.097018050    0.068248654    0.068248654    0.068953776    0.023784090    0.126171645    0.768937032
13	 92	 216	 765	 1	 1	 1	 0     0.453771386    0.095736049    0.069598560    0.069598560    0.065737597    0.020904265    0.122989180    0.778410342
14	 184	 216	 949	 2	 3	 1	 1     0.459333152    0.072418566    0.022821215    0.017738900    0.068728749    0.023328989    0.100239040    0.722458701
15	 200	 232	 1149	 2	 3	 1	 1     0.460320148    0.069472850    0.023526323    0.017762579    0.065368104    0.021002471    0.095604242    0.726671208
16	 214	 248	 1363	 2	 3	 1	 1     0.460944908    0.067609623    0.023863335    0.017964273    0.063258220    0.019551183    0.092545129    0.730558419
17	 224	 260	 1587	 2	 3	 1	 1     0.461449875    0.065667922    0.023991604    0.018125724    0.061128380    0.019770824    0.089993458    0.729696615
18	 240	 276	 1827	 2	 3	 1	 1     0.461991237    0.063278247    0.024089329    0.018228887    0.058513595    0.018351582    0.087171709    0.725903489
19	 252	 290	 2079	 2	 3	 1	 1     0.462443443    0.061430796    0.024147197    0.018262938    0.056485888    0.016957582    0.084740024    0.724932479
20	 262	 300	 2341	 2	 3	 1	 1     0.462839939    0.059654673    0.024313371    0.018415573    0.054475132    0.016506654    0.082546959    0.722675603
21	 272	 314	 2613	 2	 3	 1	 1     0.463158511    0.058087002    0.024309043    0.018413618    0.052755760    0.018429354    0.080740343    0.719429710
22	 292	 336	 2905	 2	 3	 1	 1     0.463653474    0.056514703    0.024454562    0.018567385    0.050949839    0.015839208    0.077847706    0.725964908
23	 304	 348	 3209	 2	 3	 1	 1     0.463988156    0.055050706    0.024466938    0.018589654    0.049314796    0.016732715    0.075827439    0.725999804
24	 330	 376	 3539	 2	 3	 1	 1     0.464352563    0.053324586    0.024559173    0.018644047    0.047332425    0.015775799    0.073562945    0.724883782
25	 364	 413	 3903	 2	 3	 1	 1     0.464697062    0.051845351    0.024597079    0.018647975    0.045639064    0.015138898    0.071354401    0.726589398
26	 398	 452	 4301	 2	 3	 1	 1     0.465031274    0.050706598    0.024646932    0.018663040    0.044313518    0.014488820    0.069142778    0.733360736
27	 430	 484	 4731	 2	 3	 1	 1     0.465313747    0.049283640    0.024690317    0.018703587    0.042652848    0.013756084    0.067215519    0.733218180
28	 474	 530	 5205	 2	 3	 1	 1     0.465564711    0.048089914    0.024742340    0.018756393    0.041236590    0.013034086    0.065454636    0.734705995
29	 518	 579	 5723	 2	 3	 1	 1     0.465805195    0.047215838    0.024832201    0.018809596    0.040158400    0.013658758    0.063720721    0.740980913
30	 586	 651	 6309	 2	 3	 1	 1     0.466059634    0.046152110    0.024969042    0.018868377    0.038814484    0.013196071    0.061832253    0.746408352
31	 654	 721	 6963	 2	 3	 1	 1     0.466316472    0.045282723    0.025159536    0.018916584    0.037650003    0.012965558    0.059864491    0.756420415
32	 716	 791	 7679	 2	 3	 1	 1     0.466542604    0.044099197    0.025232260    0.018938539    0.036167281    0.011521993    0.058075880    0.759337558
33	 766	 844	 8445	 2	 3	 1	 1     0.466731330    0.043134171    0.025312819    0.018987697    0.034925892    0.011501837    0.056539150    0.762908020
34	 830	 908	 9275	 2	 3	 1	 1     0.466926291    0.042075351    0.025380910    0.019037374    0.033558078    0.010737561    0.054905810    0.766318742
35	 884	 962	 10159	 2	 3	 1	 1     0.467089348    0.041154228    0.025452875    0.019102835    0.032339165    0.010287939    0.053500935    0.769224452
36	 940	 1020	 11099	 2	 3	 1	 1     0.467240199    0.040261991    0.025496819    0.019154095    0.031159912    0.010054387    0.052167094    0.771789041
37	 1000	 1081	 12099	 2	 3	 1	 1     0.467386282    0.039301055    0.025522338    0.019177133    0.029886170    0.010125378    0.050841646    0.773009096
38	 1070	 1154	 13169	 2	 3	 1	 1     0.467519747    0.038330151    0.025545266    0.019203461    0.028576911    0.009262763    0.049599352    0.772795384
39	 1140	 1230	 14309	 2	 3	 1	 1     0.467639368    0.037526524    0.025556420    0.019211004    0.027479253    0.009032081    0.048458553    0.774404538
40	 1204	 1296	 15513	 2	 3	 1	 1     0.467764054    0.036753038    0.025580171    0.019225899    0.026390162    0.008402727    0.047239808    0.778009905
41	 1282	 1376	 16795	 2	 3	 1	 1     0.467856296    0.036129362    0.025594143    0.019235197    0.025500405    0.008035866    0.046317334    0.780039769
42	 1923	 1376	 18718	 3	 6	 1	 2     0.468252908    0.032161972    0.019479647    0.016589138    0.025591713    0.008052492    0.042119157    0.763594868
43	 2043	 1460	 20761	 3	 6	 1	 2     0.468345054    0.031422593    0.019498200    0.016600677    0.024641420    0.008089743    0.041081873    0.764877335
44	 2220	 1580	 22981	 3	 6	 1	 2     0.468444209    0.030732424    0.019512989    0.016605465    0.023742897    0.007466475    0.039935358    0.769554237
45	 2379	 1698	 25360	 3	 6	 1	 2     0.468520004    0.030096475    0.019533621    0.016621943    0.022896189    0.007097921    0.039036081    0.770991221
46	 2568	 1828	 27928	 3	 6	 1	 2     0.468588397    0.029537443    0.019551356    0.016635234    0.022140574    0.006949281    0.038206327    0.773103445
47	 2781	 1975	 30709	 3	 6	 1	 2     0.468652235    0.029004018    0.019568362    0.016647207    0.021408229    0.006837593    0.037415138    0.775194741
48	 3024	 2148	 33733	 3	 6	 1	 2     0.468713837    0.028494758    0.019588358    0.016662763    0.020694141    0.006515413    0.036635344    0.777794215
49	 3336	 2359	 37069	 3	 6	 1	 2     0.468770355    0.028081130    0.019614091    0.016681978    0.020095704    0.006427772    0.035904925    0.782096898
50	 3693	 2601	 40762	 3	 6	 1	 2     0.468828962    0.027642758    0.019654821    0.016713724    0.019437338    0.006333976    0.035131375    0.786839627
51	 4924	 2601	 45686	 4	 8	 1	 2     0.469145091    0.022498497    0.011261968    0.008473282    0.019476921    0.006341524    0.030621769    0.734722327
52	 5408	 2850	 51094	 4	 8	 1	 2     0.469205273    0.022006521    0.011297321    0.008501281    0.018885379    0.006108261    0.029685366    0.741325580
53	 5876	 3089	 56970	 4	 8	 1	 2     0.469263528    0.021465039    0.011335633    0.008530924    0.018227762    0.005781824    0.028749800    0.746615236
54	 6304	 3308	 63274	 4	 8	 1	 2     0.469312140    0.020936049    0.011350803    0.008541412    0.017591971    0.005748004    0.027945025    0.749186985
55	 6780	 3553	 70054	 4	 8	 1	 2     0.469359847    0.020386749    0.011360871    0.008547623    0.016927792    0.005438546    0.027131971    0.751392109
56	 7252	 3794	 77306	 4	 8	 1	 2     0.469401291    0.019849453    0.011369339    0.008553277    0.016270800    0.005261925    0.026405258    0.751723485
57	 7744	 4044	 85050	 4	 8	 1	 2     0.469440621    0.019335115    0.011372986    0.008556101    0.015636555    0.005088303    0.025696552    0.752440047
58	 8264	 4306	 93314	 4	 8	 1	 2     0.469479828    0.018844017    0.011383196    0.008564045    0.015017318    0.004823722    0.024969993    0.754666501
59	 8788	 4568	 102102	 4	 8	 1	 2     0.469513097    0.018350005    0.011388188    0.008568227    0.014388601    0.004609944    0.024336426    0.754013937
60	 9336	 4849	 111438	 4	 8	 1	 2     0.469544233    0.017898107    0.011393258    0.008572504    0.013803474    0.004315521    0.023728096    0.754300183
61	 9848	 5117	 121286	 4	 8	 1	 2     0.469569881    0.017526467    0.011396993    0.008575106    0.013314863    0.004275260    0.023215012    0.754962627
62	 10456	 5424	 131742	 4	 8	 1	 2     0.469595628    0.017190284    0.011401561    0.008578242    0.012865079    0.004048980    0.022688226    0.757674230
63	 11132	 5773	 142874	 4	 8	 1	 2     0.469619060    0.016857455    0.011406434    0.008581909    0.012412375    0.003899755    0.022197938    0.759415361
64	 11896	 6162	 154770	 4	 8	 1	 2     0.469639993    0.016532348    0.011410242    0.008584647    0.011963482    0.003766863    0.021750547    0.760088821
65	 12816	 6641	 167586	 4	 8	 1	 2     0.469658821    0.016238814    0.011414279    0.008587878    0.011550469    0.003619537    0.021340136    0.760951786
66	 13828	 7158	 181414	 4	 8	 1	 2     0.469676458    0.015961790    0.011417459    0.008590397    0.011154389    0.003555953    0.020948375    0.761958393
67	 17285	 7158	 198699	 5	 13	 2	 3     0.469755070    0.014421872    0.009113656    0.007137264    0.011177283    0.003566458    0.019104552    0.754891901
68	 18855	 7796	 217554	 5	 13	 2	 3     0.469772268    0.014148421    0.009116960    0.007139845    0.010819373    0.003444416    0.018676864    0.757537261
69	 20615	 8522	 238169	 5	 13	 2	 3     0.469788345    0.013897359    0.009120924    0.007143135    0.010485483    0.003336976    0.018268025    0.760747760
70	 22555	 9302	 260724	 5	 13	 2	 3     0.469803620    0.013646085    0.009125068    0.007146428    0.010146366    0.003205671    0.017870878    0.763593397
71	 24690	 10163	 285414	 5	 13	 2	 3     0.469818008    0.013417710    0.009130714    0.007150710    0.009831835    0.003131409    0.017488547    0.767228381
72	 26935	 11072	 312349	 5	 13	 2	 3     0.469832590    0.013167614    0.009137294    0.007155336    0.009481346    0.003062175    0.017092294    0.770383066
73	 29340	 12049	 341689	 5	 13	 2	 3     0.469846308    0.012960701    0.009142788    0.007159490    0.009186359    0.002904673    0.016710955    0.775581090
74	 31570	 12951	 373259	 5	 13	 2	 3     0.469858917    0.012721804    0.009146227    0.007162141    0.008842558    0.002860167    0.016352613    0.777967641
75	 44198	 12951	 417457	 7	 18	 2	 3     0.469917043    0.010769024    0.006131114    0.005450326    0.008853322    0.002868801    0.014587041    0.738259660
76	 47670	 13952	 465127	 7	 18	 2	 3     0.469928806    0.010512057    0.006133094    0.005451910    0.008537476    0.002708318    0.014203041    0.740127182
77	 50778	 14846	 515905	 7	 18	 2	 3     0.469939284    0.010256970    0.006134532    0.005453069    0.008220276    0.002623600    0.013852035    0.740466612
78	 54180	 15827	 570085	 7	 18	 2	 3     0.469949284    0.010010777    0.006135775    0.005454048    0.007909989    0.002532221    0.013508503    0.741072271
79	 57596	 16812	 627681	 7	 18	 2	 3     0.469958379    0.009786862    0.006136638    0.005454707    0.007623932    0.002443530    0.013188313    0.742085964
80	 61152	 17833	 688833	 7	 18	 2	 3     0.469967056    0.009559324    0.006137497    0.005455396    0.007328834    0.002338563    0.012875392    0.742449157
81	 64771	 18877	 753604	 7	 18	 2	 3     0.469974859    0.009346591    0.006138178    0.005455944    0.007048513    0.002235969    0.012587358    0.742537964
82	 68747	 20027	 822351	 7	 18	 2	 3     0.469981989    0.009155887    0.006138708    0.005456349    0.006793124    0.002133123    0.012318252    0.743278108
83	 72870	 21218	 895221	 7	 18	 2	 3     0.469988625    0.008975791    0.006139234    0.005456755    0.006547872    0.002054499    0.012062425    0.744111615
84	 77336	 22509	 972557	 7	 18	 2	 3     0.469994643    0.008811346    0.006139770    0.005457182    0.006320050    0.001976131    0.011825598    0.745107829
85	 82264	 23942	 1054821	 7	 18	 2	 3     0.470000026    0.008655445    0.006140275    0.005457578    0.006100307    0.001905151    0.011609686    0.745536522
86	 105768	 23942	 1160589	 9	 28	 2	 4     0.470033170    0.007651404    0.004615357    0.003696013    0.006102660    0.001906680    0.010179810    0.751625387
87	 113229	 25620	 1273818	 9	 28	 2	 4     0.470038178    0.007483106    0.004615838    0.003696374    0.005889900    0.001864096    0.009945884    0.752382199
88	 122184	 27638	 1396002	 9	 28	 2	 4     0.470042853    0.007329203    0.004616260    0.003696709    0.005692747    0.001799277    0.009722457    0.753842695
89	 132516	 29959	 1528518	 9	 28	 2	 4     0.470047202    0.007184686    0.004616665    0.003697024    0.005505099    0.001749610    0.009509838    0.755500364
90	 144549	 32662	 1673067	 9	 28	 2	 4     0.470051343    0.007049157    0.004617162    0.003697399    0.005326578    0.001691438    0.009302913    0.757736554
91	 157995	 35671	 1831062	 9	 28	 2	 4     0.470055212    0.006922422    0.004617712    0.003697808    0.005157195    0.001640648    0.009105349    0.760258770
92	 173097	 39041	 2004159	 9	 28	 2	 4     0.470058938    0.006803409    0.004618375    0.003698234    0.004995696    0.001580854    0.008910884    0.763494233
93	 188865	 42561	 2193024	 9	 28	 2	 4     0.470062710    0.006679931    0.004619231    0.003698697    0.004825368    0.001533888    0.008709647    0.766957642
94	 205290	 46239	 2398314	 9	 28	 2	 4     0.470066171    0.006566928    0.004619934    0.003699130    0.004666986    0.001501690    0.008520846    0.770689636
95	 222381	 50061	 2620695	 9	 28	 2	 4     0.470069488    0.006449327    0.004620613    0.003699658    0.004499307    0.001439182    0.008335816    0.773688803
96	 271799	 50061	 2892494	 11	 42	 2	 5     0.470084344    0.005822382    0.003693267    0.002643337    0.004501101    0.001439569    0.007451113    0.781411035
97	 292974	 53929	 3185468	 11	 42	 2	 5     0.470087384    0.005696807    0.003693786    0.002643755    0.004336999    0.001383897    0.007256761    0.785034481
98	 313797	 57731	 3499265	 11	 42	 2	 5     0.470090189    0.005573879    0.003694178    0.002644055    0.004173868    0.001326986    0.007072757    0.788077250
99	 334620	 61538	 3833885	 11	 42	 2	 5     0.470092728    0.005461154    0.003694489    0.002644295    0.004021809    0.001288971    0.006901939    0.791249191
100	 356389	 65508	 4190274	 11	 42	 2	 5     0.470095120    0.005350119    0.003694736    0.002644473    0.003869457    0.001233688    0.006737025    0.794136713
101	 378301	 69507	 4568575	 11	 42	 2	 5     0.470097315    0.005245104    0.003694933    0.002644630    0.003722713    0.001186855    0.006582075    0.796876989
102	 401269	 73702	 4969844	 11	 42	 2	 5     0.470099329    0.005146799    0.003695105    0.002644775    0.003582700    0.001143217    0.006436638    0.799609787
103	 474227	 73702	 5444071	 13	 58	 4	 6     0.470106974    0.004690452    0.003026356    0.002331943    0.003583505    0.001143413    0.005851706    0.801552825


==> data/lshaped/criterionA/varth1_thX0.3_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.038604581    0.164670862    0.712975297
2	 38	 106	 105	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.030292629    0.157682191    0.730264327
3	 40	 110	 145	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.034086220    0.154334959    0.733454406
4	 43	 116	 188	 1	 1	 1	 0     0.445611060    0.110282881    0.063089356    0.063089356    0.090454669    0.027574111    0.149885266    0.735782002
5	 45	 120	 233	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.030328934    0.147010149    0.738512156
6	 48	 126	 281	 1	 1	 1	 0     0.447660793    0.105794827    0.063611914    0.063611914    0.084534430    0.027348873    0.143647569    0.736488811
7	 51	 132	 332	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.025981789    0.140815338    0.734143492
8	 54	 138	 386	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.027029911    0.138001112    0.735890848
9	 62	 156	 448	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.024918249    0.134287609    0.748593808
10	 67	 166	 515	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.023682161    0.131524634    0.755271480
11	 74	 180	 589	 1	 1	 1	 0     0.452020319    0.098144483    0.067091825    0.067091825    0.071631184    0.024613452    0.129276605    0.759182088
12	 84	 200	 673	 1	 1	 1	 0     0.452896816    0.097018050    0.068248654    0.068248654    0.068953776    0.023784090    0.126171645    0.768937032
13	 92	 216	 765	 1	 1	 1	 0     0.453771386    0.095736049    0.069598560    0.069598560    0.065737597    0.020904265    0.122989180    0.778410342
14	 184	 216	 949	 2	 3	 2	 1     0.459333152    0.072418566    0.022821215    0.022657574    0.068728749    0.023328989    0.100239040    0.722458701
15	 200	 232	 1149	 2	 3	 2	 1     0.460320148    0.069472850    0.023526323    0.023350646    0.065368104    0.021002471    0.095604242    0.726671208
16	 214	 248	 1363	 2	 3	 2	 1     0.460944908    0.067609623    0.023863335    0.023682843    0.063258220    0.019551183    0.092545129    0.730558419
17	 224	 260	 1587	 2	 3	 2	 1     0.461449875    0.065667922    0.023991604    0.023810514    0.061128380    0.019770824    0.089993458    0.729696615
18	 240	 276	 1827	 2	 3	 2	 1     0.461991237    0.063278247    0.024089329    0.023903985    0.058513595    0.018351582    0.087171709    0.725903489
19	 252	 290	 2079	 2	 3	 2	 1     0.462443443    0.061430796    0.024147197    0.023959717    0.056485888    0.016957582    0.084740024    0.724932479
20	 262	 300	 2341	 2	 3	 2	 1     0.462839939    0.059654673    0.024313371    0.024126468    0.054475132    0.016506654    0.082546959    0.722675603
21	 272	 314	 2613	 2	 3	 2	 1     0.463158511    0.058087002    0.024309043    0.024122649    0.052755760    0.018429354    0.080740343    0.719429710
22	 292	 336	 2905	 2	 3	 2	 1     0.463653474    0.056514703    0.024454562    0.024267261    0.050949839    0.015839208    0.077847706    0.725964908
23	 304	 348	 3209	 2	 3	 2	 1     0.463988156    0.055050706    0.024466938    0.024280069    0.049314796    0.016732715    0.075827439    0.725999804
24	 330	 376	 3539	 2	 3	 2	 1     0.464352563    0.053324586    0.024559173    0.024370199    0.047332425    0.015775799    0.073562945    0.724883782
25	 364	 413	 3903	 2	 3	 2	 1     0.464697062    0.051845351    0.024597079    0.024406356    0.045639064    0.015138898    0.071354401    0.726589398
26	 398	 452	 4301	 2	 3	 2	 1     0.465031274    0.050706598    0.024646932    0.024456721    0.044313518    0.014488820    0.069142778    0.733360736
27	 430	 484	 4731	 2	 3	 2	 1     0.465313747    0.049283640    0.024690317    0.024498645    0.042652848    0.013756084    0.067215519    0.733218180
28	 474	 530	 5205	 2	 3	 2	 1     0.465564711    0.048089914    0.024742340    0.024548291    0.041236590    0.013034086    0.065454636    0.734705995
29	 518	 579	 5723	 2	 3	 2	 1     0.465805195    0.047215838    0.024832201    0.024636115    0.040158400    0.013658758    0.063720721    0.740980913
30	 586	 651	 6309	 2	 3	 2	 1     0.466059634    0.046152110    0.024969042    0.024769179    0.038814484    0.013196071    0.061832253    0.746408352
31	 654	 721	 6963	 2	 3	 2	 1     0.466316472    0.045282723    0.025159536    0.024956630    0.037650003    0.012965558    0.059864491    0.756420415
32	 716	 791	 7679	 2	 3	 2	 1     0.466542604    0.044099197    0.025232260    0.025028254    0.036167281    0.011521993    0.058075880    0.759337558
33	 766	 844	 8445	 2	 3	 2	 1     0.466731330    0.043134171    0.025312819    0.025106912    0.034925892    0.011501837    0.056539150    0.762908020
34	 830	 908	 9275	 2	 3	 2	 1     0.466926291    0.042075351    0.025380910    0.025173727    0.033558078    0.010737561    0.054905810    0.766318742
35	 884	 962	 10159	 2	 3	 2	 1     0.467089348    0.041154228    0.025452875    0.025245019    0.032339165    0.010287939    0.053500935    0.769224452
36	 940	 1020	 11099	 2	 3	 2	 1     0.467240199    0.040261991    0.025496819    0.025287662    0.031159912    0.010054387    0.052167094    0.771789041
37	 1000	 1081	 12099	 2	 3	 2	 1     0.467386282    0.039301055    0.025522338    0.025312527    0.029886170    0.010125378    0.050841646    0.773009096
38	 1070	 1154	 13169	 2	 3	 2	 1     0.467519747    0.038330151    0.025545266    0.025335378    0.028576911    0.009262763    0.049599352    0.772795384
39	 1140	 1230	 14309	 2	 3	 2	 1     0.467639368    0.037526524    0.025556420    0.025345351    0.027479253    0.009032081    0.048458553    0.774404538
40	 1204	 1296	 15513	 2	 3	 2	 1     0.467764054    0.036753038    0.025580171    0.025368925    0.026390162    0.008402727    0.047239808    0.778009905
41	 1282	 1376	 16795	 2	 3	 2	 1     0.467856296    0.036129362    0.025594143    0.025381896    0.025500405    0.008035866    0.046317334    0.780039769
42	 2564	 1376	 19359	 4	 8	 2	 2     0.468564669    0.027946484    0.011123314    0.010112454    0.025637430    0.008054359    0.038496234    0.725953699
43	 2724	 1460	 22083	 4	 8	 2	 2     0.468657178    0.027084769    0.011139697    0.010129480    0.024687889    0.008077117    0.037353162    0.725099758
44	 2956	 1578	 25039	 4	 8	 2	 2     0.468755856    0.026279211    0.011160157    0.010151132    0.023791760    0.007568061    0.036093728    0.728082485
45	 3176	 1700	 28215	 4	 8	 2	 2     0.468834238    0.025536659    0.011172515    0.010162243    0.022962924    0.007146264    0.035060895    0.728351604
46	 3428	 1830	 31643	 4	 8	 2	 2     0.468903394    0.024840194    0.011186486    0.010175778    0.022178768    0.006954546    0.034123546    0.727948787
47	 3712	 1977	 35355	 4	 8	 2	 2     0.468966765    0.024198373    0.011199372    0.010187824    0.021450765    0.006846411    0.033241287    0.727961377
48	 4036	 2150	 39391	 4	 8	 2	 2     0.469029276    0.023574162    0.011213954    0.010201580    0.020736161    0.006524879    0.032347303    0.728782930
49	 4456	 2363	 43847	 4	 8	 2	 2     0.469085861    0.023061970    0.011233353    0.010218911    0.020141157    0.006447496    0.031516093    0.731752173
50	 4920	 2599	 48767	 4	 8	 2	 2     0.469145842    0.022490087    0.011263821    0.010246133    0.019466133    0.006330309    0.030610270    0.734723572
51	 5412	 2852	 54179	 4	 8	 2	 2     0.469205697    0.022001764    0.011297215    0.010274911    0.018879897    0.006103596    0.029678671    0.741332517
52	 5876	 3089	 60055	 4	 8	 2	 2     0.469264028    0.021457338    0.011335570    0.010307734    0.018218732    0.005797287    0.028741628    0.746559599
53	 6316	 3314	 66371	 4	 8	 2	 2     0.469312918    0.020929559    0.011350940    0.010321841    0.017584158    0.005710690    0.027931963    0.749304997
54	 6776	 3551	 73147	 4	 8	 2	 2     0.469360138    0.020376775    0.011360843    0.010331656    0.016915797    0.005408962    0.027126926    0.751164174
55	 7248	 3792	 80395	 4	 8	 2	 2     0.469401466    0.019846798    0.011369051    0.010339027    0.016267761    0.005257980    0.026402140    0.751711713
56	 7744	 4044	 88139	 4	 8	 2	 2     0.469440901    0.019333551    0.011372996    0.010343229    0.015634614    0.005118221    0.025691434    0.752529065
57	 8276	 4312	 96415	 4	 8	 2	 2     0.469480625    0.018833727    0.011383442    0.010352961    0.015004217    0.004780593    0.024954996    0.754707698
58	 8788	 4568	 105203	 4	 8	 2	 2     0.469513277    0.018349564    0.011388238    0.010357733    0.014388000    0.004590802    0.024332947    0.754103650
59	 9332	 4847	 114535	 4	 8	 2	 2     0.469543992    0.017898100    0.011393320    0.010362959    0.013803414    0.004312106    0.023732861    0.754148437
60	 9848	 5117	 124383	 4	 8	 2	 2     0.469569921    0.017523547    0.011396874    0.010366433    0.013311122    0.004289195    0.023214187    0.754863701
61	 10460	 5426	 134843	 4	 8	 2	 2     0.469595790    0.017189394    0.011401636    0.010371295    0.012863824    0.004045959    0.022684881    0.757746727
62	 11132	 5773	 145975	 4	 8	 2	 2     0.469619086    0.016856180    0.011406489    0.010376185    0.012410593    0.003905834    0.022197381    0.759376974
63	 11888	 6158	 157863	 4	 8	 2	 2     0.469640143    0.016528435    0.011410237    0.010379798    0.011958079    0.003766184    0.021747307    0.760022154
64	 12836	 6653	 170699	 4	 8	 2	 2     0.469658993    0.016237204    0.011414282    0.010383549    0.011548201    0.003612556    0.021336347    0.761011434
65	 13832	 7160	 184531	 4	 8	 2	 2     0.469676478    0.015961863    0.011417513    0.010386460    0.011154437    0.003565913    0.020947931    0.761978011
66	 20748	 7160	 205279	 6	 15	 3	 3     0.469793591    0.013341941    0.007264350    0.006808672    0.011190916    0.003579452    0.018132594    0.735798816
67	 22650	 7804	 227929	 6	 15	 3	 3     0.469810996    0.013042123    0.007266806    0.006810843    0.010830073    0.003456523    0.017675891    0.737848122
68	 24768	 8532	 252697	 6	 15	 3	 3     0.469827174    0.012762710    0.007269766    0.006813394    0.010489866    0.003335817    0.017240526    0.740273820
69	 27120	 9321	 279817	 6	 15	 3	 3     0.469842452    0.012489176    0.007273141    0.006816419    0.010152879    0.003205242    0.016819037    0.742561891
70	 29658	 10173	 309475	 6	 15	 3	 3     0.469856815    0.012237153    0.007278000    0.006820923    0.009837613    0.003130440    0.016412882    0.745582258
71	 32388	 11094	 341863	 6	 15	 3	 3     0.469871575    0.011964767    0.007284577    0.006827147    0.009491606    0.003068766    0.015984750    0.748511395
72	 35268	 12070	 377131	 6	 15	 3	 3     0.469885294    0.011731682    0.007289213    0.006831446    0.009192374    0.002897433    0.015576258    0.753177196
73	 37920	 12964	 415051	 6	 15	 3	 3     0.469897761    0.011468076    0.007292034    0.006834012    0.008851158    0.002875393    0.015195525    0.754700866
74	 40908	 13969	 455959	 6	 15	 3	 3     0.469909530    0.011226317    0.007294204    0.006835899    0.008533744    0.002710976    0.014827108    0.757148153
75	 43578	 14864	 499537	 6	 15	 3	 3     0.469920076    0.010986384    0.007295867    0.006837347    0.008214070    0.002621516    0.014489005    0.758256590
76	 46518	 15853	 546055	 6	 15	 3	 3     0.469930130    0.010756165    0.007297062    0.006838361    0.007902403    0.002522062    0.014159189    0.759659723
77	 49416	 16828	 595471	 6	 15	 3	 3     0.469939159    0.010548289    0.007297934    0.006839055    0.007616204    0.002441408    0.013856291    0.761263500
78	 52488	 17858	 647959	 6	 15	 3	 3     0.469947746    0.010341543    0.007298769    0.006839746    0.007326355    0.002334390    0.013561921    0.762542606
79	 55566	 18893	 703525	 6	 15	 3	 3     0.469955544    0.010144929    0.007299450    0.006840308    0.007045396    0.002234767    0.013288949    0.763410889
80	 83349	 18893	 786874	 9	 28	 2	 4     0.470008064    0.008423922    0.004613177    0.003694050    0.007048479    0.002235353    0.011279595    0.746828407
81	 88461	 20043	 875335	 9	 28	 2	 4     0.470015172    0.008211399    0.004613817    0.003694642    0.006792626    0.002133665    0.010979421    0.747890006
82	 93762	 21234	 969097	 9	 28	 2	 4     0.470021805    0.008011305    0.004614382    0.003695170    0.006548930    0.002050437    0.010691675    0.749303048
83	 99477	 22519	 1068574	 9	 28	 2	 4     0.470027826    0.007826340    0.004614885    0.003695616    0.006320953    0.001976961    0.010423619    0.750827548
84	 105777	 23944	 1174351	 9	 28	 2	 4     0.470033202    0.007650012    0.004615356    0.003696012    0.006100915    0.001905184    0.010178335    0.751597517
85	 113184	 25610	 1287535	 9	 28	 2	 4     0.470038193    0.007481705    0.004615833    0.003696371    0.005888123    0.001861192    0.009945169    0.752295464
86	 122202	 27641	 1409737	 9	 28	 2	 4     0.470042854    0.007329223    0.004616265    0.003696713    0.005692768    0.001799576    0.009722386    0.753850234
87	 132579	 29973	 1542316	 9	 28	 2	 4     0.470047207    0.007184543    0.004616664    0.003697023    0.005504914    0.001747687    0.009509606    0.755503803
88	 144531	 32658	 1686847	 9	 28	 2	 4     0.470051330    0.007048844    0.004617154    0.003697393    0.005326171    0.001691305    0.009303592    0.757647565
89	 157986	 35668	 1844833	 9	 28	 2	 4     0.470055188    0.006923138    0.004617707    0.003697803    0.005158160    0.001641007    0.009106587    0.760234025
90	 173034	 39027	 2017867	 9	 28	 2	 4     0.470058925    0.006803188    0.004618365    0.003698227    0.004995405    0.001579856    0.008911588    0.763409198
91	 188793	 42545	 2206660	 9	 28	 2	 4     0.470062685    0.006680052    0.004619217    0.003698688    0.004825550    0.001531084    0.008711021    0.766850695
92	 205101	 46198	 2411761	 9	 28	 2	 4     0.470066146    0.006567767    0.004619943    0.003699136    0.004668157    0.001500784    0.008522180    0.770667431
93	 222174	 50016	 2633935	 9	 28	 2	 4     0.470069449    0.006450138    0.004620581    0.003699645    0.004500501    0.001441427    0.008337995    0.773583851
94	 271546	 50016	 2905481	 11	 42	 3	 5     0.470084305    0.005823277    0.003693220    0.002967196    0.004502296    0.001442539    0.007453557    0.781274880
95	 292831	 53902	 3198312	 11	 42	 3	 5     0.470087353    0.005698229    0.003693725    0.002967614    0.004338919    0.001379900    0.007258815    0.785008172
96	 313555	 57686	 3511867	 11	 42	 3	 5     0.470090145    0.005575086    0.003694114    0.002967930    0.004175536    0.001328209    0.007075679    0.787922416
97	 334400	 61496	 3846267	 11	 42	 3	 5     0.470092697    0.005462459    0.003694461    0.002968210    0.004023607    0.001286882    0.006904033    0.791198173
98	 356037	 65446	 4202304	 11	 42	 3	 5     0.470095082    0.005351705    0.003694732    0.002968425    0.003871654    0.001237552    0.006739720    0.794054501
99	 378147	 69478	 4580451	 11	 42	 3	 5     0.470097293    0.005246180    0.003694927    0.002968588    0.003724234    0.001185745    0.006583686    0.796845478
100	 400862	 73628	 4981313	 11	 42	 3	 5     0.470099308    0.005148027    0.003695104    0.002968745    0.003584464    0.001144021    0.006438160    0.799611424
101	 510188	 73628	 5491501	 14	 61	 5	 6     0.470109015    0.004522369    0.002756179    0.002318425    0.003585428    0.001144701    0.005685367    0.795440076


==> data/lshaped/criterionA/varth1_thX0.3_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 34	 98	 67	 1	 1	 1	 0     0.440361575    0.117406257    0.059548030    0.059548030    0.101184294    0.038604581    0.164670862    0.712975297
2	 38	 106	 105	 1	 1	 1	 0     0.442912109    0.115149679    0.061660978    0.061660978    0.097249023    0.030292629    0.157682191    0.730264327
3	 40	 110	 145	 1	 1	 1	 0     0.444089552    0.113197656    0.061664992    0.061664992    0.094927014    0.034086220    0.154334959    0.733454406
4	 43	 116	 188	 1	 1	 1	 0     0.445611060    0.110282881    0.063089356    0.063089356    0.090454669    0.027574111    0.149885266    0.735782002
5	 45	 120	 233	 1	 1	 1	 0     0.446567829    0.108568782    0.063773069    0.063773069    0.087864532    0.030328934    0.147010149    0.738512156
6	 48	 126	 281	 1	 1	 1	 0     0.447660793    0.105794827    0.063611914    0.063611914    0.084534430    0.027348873    0.143647569    0.736488811
7	 51	 132	 332	 1	 1	 1	 0     0.448559751    0.103378664    0.063541646    0.063541646    0.081545125    0.025981789    0.140815338    0.734143492
8	 54	 138	 386	 1	 1	 1	 0     0.449433535    0.101553756    0.064322606    0.064322606    0.078586052    0.027029911    0.138001112    0.735890848
9	 62	 156	 448	 1	 1	 1	 0     0.450557041    0.100526873    0.065705013    0.065705013    0.076082215    0.024918249    0.134287609    0.748593808
10	 67	 166	 515	 1	 1	 1	 0     0.451371333    0.099336805    0.066800042    0.066800042    0.073522480    0.023682161    0.131524634    0.755271480
11	 74	 180	 589	 1	 1	 1	 0     0.452020319    0.098144483    0.067091825    0.067091825    0.071631184    0.024613452    0.129276605    0.759182088
12	 84	 200	 673	 1	 1	 1	 0     0.452896816    0.097018050    0.068248654    0.068248654    0.068953776    0.023784090    0.126171645    0.768937032
13	 92	 216	 765	 1	 1	 1	 0     0.453771386    0.095736049    0.069598560    0.069598560    0.065737597    0.020904265    0.122989180    0.778410342
14	 184	 216	 949	 2	 3	 2	 1     0.459333152    0.072418566    0.022821215    0.022657574    0.068728749    0.023328989    0.100239040    0.722458701
15	 200	 232	 1149	 2	 3	 2	 1     0.460320148    0.069472850    0.023526323    0.023350646    0.065368104    0.021002471    0.095604242    0.726671208
16	 214	 248	 1363	 2	 3	 2	 1     0.460944908    0.067609623    0.023863335    0.023682843    0.063258220    0.019551183    0.092545129    0.730558419
17	 224	 260	 1587	 2	 3	 2	 1     0.461449875    0.065667922    0.023991604    0.023810514    0.061128380    0.019770824    0.089993458    0.729696615
18	 240	 276	 1827	 2	 3	 2	 1     0.461991237    0.063278247    0.024089329    0.023903985    0.058513595    0.018351582    0.087171709    0.725903489
19	 252	 290	 2079	 2	 3	 2	 1     0.462443443    0.061430796    0.024147197    0.023959717    0.056485888    0.016957582    0.084740024    0.724932479
20	 262	 300	 2341	 2	 3	 2	 1     0.462839939    0.059654673    0.024313371    0.024126468    0.054475132    0.016506654    0.082546959    0.722675603
21	 272	 314	 2613	 2	 3	 2	 1     0.463158511    0.058087002    0.024309043    0.024122649    0.052755760    0.018429354    0.080740343    0.719429710
22	 292	 336	 2905	 2	 3	 2	 1     0.463653474    0.056514703    0.024454562    0.024267261    0.050949839    0.015839208    0.077847706    0.725964908
23	 304	 348	 3209	 2	 3	 2	 1     0.463988156    0.055050706    0.024466938    0.024280069    0.049314796    0.016732715    0.075827439    0.725999804
24	 330	 376	 3539	 2	 3	 2	 1     0.464352563    0.053324586    0.024559173    0.024370199    0.047332425    0.015775799    0.073562945    0.724883782
25	 364	 413	 3903	 2	 3	 2	 1     0.464697062    0.051845351    0.024597079    0.024406356    0.045639064    0.015138898    0.071354401    0.726589398
26	 398	 452	 4301	 2	 3	 2	 1     0.465031274    0.050706598    0.024646932    0.024456721    0.044313518    0.014488820    0.069142778    0.733360736
27	 430	 484	 4731	 2	 3	 2	 1     0.465313747    0.049283640    0.024690317    0.024498645    0.042652848    0.013756084    0.067215519    0.733218180
28	 474	 530	 5205	 2	 3	 2	 1     0.465564711    0.048089914    0.024742340    0.024548291    0.041236590    0.013034086    0.065454636    0.734705995
29	 518	 579	 5723	 2	 3	 2	 1     0.465805195    0.047215838    0.024832201    0.024636115    0.040158400    0.013658758    0.063720721    0.740980913
30	 586	 651	 6309	 2	 3	 2	 1     0.466059634    0.046152110    0.024969042    0.024769179    0.038814484    0.013196071    0.061832253    0.746408352
31	 654	 721	 6963	 2	 3	 2	 1     0.466316472    0.045282723    0.025159536    0.024956630    0.037650003    0.012965558    0.059864491    0.756420415
32	 716	 791	 7679	 2	 3	 2	 1     0.466542604    0.044099197    0.025232260    0.025028254    0.036167281    0.011521993    0.058075880    0.759337558
33	 766	 844	 8445	 2	 3	 2	 1     0.466731330    0.043134171    0.025312819    0.025106912    0.034925892    0.011501837    0.056539150    0.762908020
34	 830	 908	 9275	 2	 3	 2	 1     0.466926291    0.042075351    0.025380910    0.025173727    0.033558078    0.010737561    0.054905810    0.766318742
35	 884	 962	 10159	 2	 3	 2	 1     0.467089348    0.041154228    0.025452875    0.025245019    0.032339165    0.010287939    0.053500935    0.769224452
36	 940	 1020	 11099	 2	 3	 2	 1     0.467240199    0.040261991    0.025496819    0.025287662    0.031159912    0.010054387    0.052167094    0.771789041
37	 1000	 1081	 12099	 2	 3	 2	 1     0.467386282    0.039301055    0.025522338    0.025312527    0.029886170    0.010125378    0.050841646    0.773009096
38	 1070	 1154	 13169	 2	 3	 2	 1     0.467519747    0.038330151    0.025545266    0.025335378    0.028576911    0.009262763    0.049599352    0.772795384
39	 1140	 1230	 14309	 2	 3	 2	 1     0.467639368    0.037526524    0.025556420    0.025345351    0.027479253    0.009032081    0.048458553    0.774404538
40	 1204	 1296	 15513	 2	 3	 2	 1     0.467764054    0.036753038    0.025580171    0.025368925    0.026390162    0.008402727    0.047239808    0.778009905
41	 1282	 1376	 16795	 2	 3	 2	 1     0.467856296    0.036129362    0.025594143    0.025381896    0.025500405    0.008035866    0.046317334    0.780039769
42	 2564	 1376	 19359	 4	 8	 2	 2     0.468564669    0.027946484    0.011123314    0.010112454    0.025637430    0.008054359    0.038496234    0.725953699
43	 2724	 1460	 22083	 4	 8	 2	 2     0.468657178    0.027084769    0.011139697    0.010129480    0.024687889    0.008077117    0.037353162    0.725099758
44	 2956	 1578	 25039	 4	 8	 2	 2     0.468755856    0.026279211    0.011160157    0.010151132    0.023791760    0.007568061    0.036093728    0.728082485
45	 3176	 1700	 28215	 4	 8	 2	 2     0.468834238    0.025536659    0.011172515    0.010162243    0.022962924    0.007146264    0.035060895    0.728351604
46	 3428	 1830	 31643	 4	 8	 2	 2     0.468903394    0.024840194    0.011186486    0.010175778    0.022178768    0.006954546    0.034123546    0.727948787
47	 3712	 1977	 35355	 4	 8	 2	 2     0.468966765    0.024198373    0.011199372    0.010187824    0.021450765    0.006846411    0.033241287    0.727961377
48	 4036	 2150	 39391	 4	 8	 2	 2     0.469029276    0.023574162    0.011213954    0.010201580    0.020736161    0.006524879    0.032347303    0.728782930
49	 4456	 2363	 43847	 4	 8	 2	 2     0.469085861    0.023061970    0.011233353    0.010218911    0.020141157    0.006447496    0.031516093    0.731752173
50	 4920	 2599	 48767	 4	 8	 2	 2     0.469145842    0.022490087    0.011263821    0.010246133    0.019466133    0.006330309    0.030610270    0.734723572
51	 5412	 2852	 54179	 4	 8	 2	 2     0.469205697    0.022001764    0.011297215    0.010274911    0.018879897    0.006103596    0.029678671    0.741332517
52	 5876	 3089	 60055	 4	 8	 2	 2     0.469264028    0.021457338    0.011335570    0.010307734    0.018218732    0.005797287    0.028741628    0.746559599
53	 6316	 3314	 66371	 4	 8	 2	 2     0.469312918    0.020929559    0.011350940    0.010321841    0.017584158    0.005710690    0.027931963    0.749304997
54	 6776	 3551	 73147	 4	 8	 2	 2     0.469360138    0.020376775    0.011360843    0.010331656    0.016915797    0.005408962    0.027126926    0.751164174
55	 7248	 3792	 80395	 4	 8	 2	 2     0.469401466    0.019846798    0.011369051    0.010339027    0.016267761    0.005257980    0.026402140    0.751711713
56	 7744	 4044	 88139	 4	 8	 2	 2     0.469440901    0.019333551    0.011372996    0.010343229    0.015634614    0.005118221    0.025691434    0.752529065
57	 8276	 4312	 96415	 4	 8	 2	 2     0.469480625    0.018833727    0.011383442    0.010352961    0.015004217    0.004780593    0.024954996    0.754707698
58	 8788	 4568	 105203	 4	 8	 2	 2     0.469513277    0.018349564    0.011388238    0.010357733    0.014388000    0.004590802    0.024332947    0.754103650
59	 9332	 4847	 114535	 4	 8	 2	 2     0.469543992    0.017898100    0.011393320    0.010362959    0.013803414    0.004312106    0.023732861    0.754148437
60	 9848	 5117	 124383	 4	 8	 2	 2     0.469569921    0.017523547    0.011396874    0.010366433    0.013311122    0.004289195    0.023214187    0.754863701
61	 10460	 5426	 134843	 4	 8	 2	 2     0.469595790    0.017189394    0.011401636    0.010371295    0.012863824    0.004045959    0.022684881    0.757746727
62	 11132	 5773	 145975	 4	 8	 2	 2     0.469619086    0.016856180    0.011406489    0.010376185    0.012410593    0.003905834    0.022197381    0.759376974
63	 11888	 6158	 157863	 4	 8	 2	 2     0.469640143    0.016528435    0.011410237    0.010379798    0.011958079    0.003766184    0.021747307    0.760022154
64	 12836	 6653	 170699	 4	 8	 2	 2     0.469658993    0.016237204    0.011414282    0.010383549    0.011548201    0.003612556    0.021336347    0.761011434
65	 13832	 7160	 184531	 4	 8	 2	 2     0.469676478    0.015961863    0.011417513    0.010386460    0.011154437    0.003565913    0.020947931    0.761978011
66	 20748	 7160	 205279	 6	 15	 3	 3     0.469793591    0.013341941    0.007264350    0.006808672    0.011190916    0.003579452    0.018132594    0.735798816
67	 22650	 7804	 227929	 6	 15	 3	 3     0.469810996    0.013042123    0.007266806    0.006810843    0.010830073    0.003456523    0.017675891    0.737848122
68	 24768	 8532	 252697	 6	 15	 3	 3     0.469827174    0.012762710    0.007269766    0.006813394    0.010489866    0.003335817    0.017240526    0.740273820
69	 27120	 9321	 279817	 6	 15	 3	 3     0.469842452    0.012489176    0.007273141    0.006816419    0.010152879    0.003205242    0.016819037    0.742561891
70	 29658	 10173	 309475	 6	 15	 3	 3     0.469856815    0.012237153    0.007278000    0.006820923    0.009837613    0.003130440    0.016412882    0.745582258
71	 32388	 11094	 341863	 6	 15	 3	 3     0.469871575    0.011964767    0.007284577    0.006827147    0.009491606    0.003068766    0.015984750    0.748511395
72	 35268	 12070	 377131	 6	 15	 3	 3     0.469885294    0.011731682    0.007289213    0.006831446    0.009192374    0.002897433    0.015576258    0.753177196
73	 37920	 12964	 415051	 6	 15	 3	 3     0.469897761    0.011468076    0.007292034    0.006834012    0.008851158    0.002875393    0.015195525    0.754700866
74	 40908	 13969	 455959	 6	 15	 3	 3     0.469909530    0.011226317    0.007294204    0.006835899    0.008533744    0.002710976    0.014827108    0.757148153
75	 43578	 14864	 499537	 6	 15	 3	 3     0.469920076    0.010986384    0.007295867    0.006837347    0.008214070    0.002621516    0.014489005    0.758256590
76	 46518	 15853	 546055	 6	 15	 3	 3     0.469930130    0.010756165    0.007297062    0.006838361    0.007902403    0.002522062    0.014159189    0.759659723
77	 49416	 16828	 595471	 6	 15	 3	 3     0.469939159    0.010548289    0.007297934    0.006839055    0.007616204    0.002441408    0.013856291    0.761263500
78	 52488	 17858	 647959	 6	 15	 3	 3     0.469947746    0.010341543    0.007298769    0.006839746    0.007326355    0.002334390    0.013561921    0.762542606
79	 55566	 18893	 703525	 6	 15	 3	 3     0.469955544    0.010144929    0.007299450    0.006840308    0.007045396    0.002234767    0.013288949    0.763410889
80	 83349	 18893	 786874	 9	 28	 4	 4     0.470008064    0.008423922    0.004613177    0.004226678    0.007048479    0.002235353    0.011279595    0.746828407
81	 88461	 20043	 875335	 9	 28	 4	 4     0.470015172    0.008211399    0.004613817    0.004227288    0.006792626    0.002133665    0.010979421    0.747890006
82	 93762	 21234	 969097	 9	 28	 4	 4     0.470021805    0.008011305    0.004614382    0.004227826    0.006548930    0.002050437    0.010691675    0.749303048
83	 99477	 22519	 1068574	 9	 28	 4	 4     0.470027826    0.007826340    0.004614885    0.004228303    0.006320953    0.001976961    0.010423619    0.750827548
84	 105777	 23944	 1174351	 9	 28	 4	 4     0.470033202    0.007650012    0.004615356    0.004228742    0.006100915    0.001905184    0.010178335    0.751597517
85	 113184	 25610	 1287535	 9	 28	 4	 4     0.470038193    0.007481705    0.004615833    0.004229175    0.005888123    0.001861192    0.009945169    0.752295464
86	 122202	 27641	 1409737	 9	 28	 4	 4     0.470042854    0.007329223    0.004616265    0.004229565    0.005692768    0.001799576    0.009722386    0.753850234
87	 132579	 29973	 1542316	 9	 28	 4	 4     0.470047207    0.007184543    0.004616664    0.004229926    0.005504914    0.001747687    0.009509606    0.755503803
88	 144531	 32658	 1686847	 9	 28	 4	 4     0.470051330    0.007048844    0.004617154    0.004230366    0.005326171    0.001691305    0.009303592    0.757647565
89	 157986	 35668	 1844833	 9	 28	 4	 4     0.470055188    0.006923138    0.004617707    0.004230867    0.005158160    0.001641007    0.009106587    0.760234025
90	 173034	 39027	 2017867	 9	 28	 4	 4     0.470058925    0.006803188    0.004618365    0.004231450    0.004995405    0.001579856    0.008911588    0.763409198
91	 188793	 42545	 2206660	 9	 28	 4	 4     0.470062685    0.006680052    0.004619217    0.004232192    0.004825550    0.001531084    0.008711021    0.766850695
92	 205101	 46198	 2411761	 9	 28	 4	 4     0.470066146    0.006567767    0.004619943    0.004232831    0.004668157    0.001500784    0.008522180    0.770667431
93	 222174	 50016	 2633935	 9	 28	 4	 4     0.470069449    0.006450138    0.004620581    0.004233418    0.004500501    0.001441427    0.008337995    0.773583851
94	 320918	 50016	 2954853	 13	 47	 6	 5     0.470089156    0.005500350    0.003159308    0.002915958    0.004502513    0.001442592    0.007141082    0.770240414
95	 346073	 53902	 3300926	 13	 47	 6	 5     0.470092204    0.005367697    0.003159771    0.002916380    0.004339126    0.001379941    0.006937500    0.773722092
96	 370565	 57686	 3671491	 13	 47	 6	 5     0.470094997    0.005236722    0.003160137    0.002916709    0.004175738    0.001328764    0.006745587    0.776318112
97	 395226	 61500	 4066717	 13	 47	 6	 5     0.470097552    0.005116528    0.003160470    0.002917012    0.004023716    0.001287399    0.006565117    0.779350621
98	 420810	 65452	 4487527	 13	 47	 6	 5     0.470099937    0.004998323    0.003160731    0.002917252    0.003872082    0.001237824    0.006392070    0.781956943


==> data/lshaped/criterionA/varth1_thX0.4_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 35	 100	 68	 1	 1	 1	 0     0.440886423    0.116218613    0.059333171    0.059333171    0.099931681    0.047572013    0.163260442    0.711860215
2	 41	 112	 109	 1	 1	 1	 0     0.444407105    0.112261947    0.062148784    0.062148784    0.093489430    0.040502703    0.153418168    0.731738287
3	 45	 120	 154	 1	 1	 1	 0     0.446567829    0.108256119    0.063239317    0.063239317    0.087864532    0.037792316    0.147010149    0.736385343
4	 50	 130	 204	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.034252885    0.141697550    0.734246494
5	 58	 146	 262	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.034581343    0.136682244    0.741058589
6	 69	 170	 331	 1	 1	 1	 0     0.451548989    0.098943999    0.066862689    0.066862689    0.072933502    0.033052078    0.130913407    0.755797296
7	 84	 200	 415	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.029375957    0.125071068    0.766228735
8	 168	 200	 583	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.030943103    0.103992800    0.715940042
9	 196	 228	 779	 2	 3	 1	 1     0.460243633    0.069901880    0.023433313    0.017791082    0.065857062    0.027967343    0.095971910    0.728357702
10	 220	 253	 999	 2	 3	 1	 1     0.461345098    0.065991501    0.024012075    0.018217112    0.061467866    0.025565425    0.090529057    0.728953811
11	 246	 282	 1245	 2	 3	 1	 1     0.462230018    0.062365156    0.024119318    0.018301537    0.057512356    0.023137206    0.085896566    0.726049461
12	 264	 305	 1509	 2	 3	 1	 1     0.462902202    0.059386377    0.024275038    0.018409739    0.054198380    0.023977184    0.082197085    0.722487638
13	 294	 338	 1803	 2	 3	 1	 1     0.463733080    0.056032971    0.024434285    0.018567247    0.050424791    0.023079093    0.077372090    0.724201333
14	 336	 382	 2139	 2	 3	 1	 1     0.464428758    0.052864693    0.024560559    0.018641995    0.046812976    0.020215883    0.073080355    0.723377619
15	 398	 452	 2537	 2	 3	 1	 1     0.465008291    0.050809059    0.024639276    0.018667524    0.044434970    0.018871409    0.069297176    0.733205336
16	 464	 521	 3001	 2	 3	 1	 1     0.465492162    0.048590753    0.024734202    0.018736019    0.041824401    0.017682128    0.065968606    0.736573893
17	 552	 615	 3553	 2	 3	 1	 1     0.465922538    0.046910267    0.024894603    0.018825383    0.039759677    0.018312055    0.062856964    0.746301827
18	 678	 748	 4231	 2	 3	 1	 1     0.466373474    0.044970565    0.025119133    0.018918346    0.037301218    0.016011592    0.059418785    0.756840878
19	 774	 852	 5005	 2	 3	 1	 1     0.466739363    0.043090833    0.025299409    0.018994315    0.034882084    0.015185375    0.056472795    0.763037014
20	 888	 966	 5893	 2	 3	 1	 1     0.467082818    0.041219168    0.025446080    0.019095073    0.032427100    0.013649492    0.053557916    0.769618601
21	 990	 1072	 6883	 2	 3	 1	 1     0.467350827    0.039515776    0.025509786    0.019159225    0.030178592    0.012997979    0.051166532    0.772297330
22	 1108	 1197	 7991	 2	 3	 1	 1     0.467582062    0.037948103    0.025543643    0.019201451    0.028063870    0.011812786    0.049008418    0.774318058
23	 1232	 1324	 9223	 2	 3	 1	 1     0.467792572    0.036532644    0.025582556    0.019228363    0.026080010    0.010838629    0.046956562    0.778009337
24	 1378	 1477	 10601	 2	 3	 1	 1     0.467956374    0.035405967    0.025609542    0.019247432    0.024448597    0.010223581    0.045295049    0.781674121
25	 2067	 1477	 12668	 3	 6	 1	 2     0.468353406    0.031341877    0.019495094    0.016597497    0.024540876    0.010256218    0.040986537    0.764687135
26	 2355	 1682	 15023	 3	 6	 1	 2     0.468509674    0.030226589    0.019532922    0.016621468    0.023067545    0.009609244    0.039159865    0.771876756
27	 2724	 1937	 17747	 3	 6	 1	 2     0.468630569    0.029197919    0.019566553    0.016647007    0.021671837    0.009139784    0.037685536    0.774777875
28	 3168	 2245	 20915	 3	 6	 1	 2     0.468739543    0.028329233    0.019602836    0.016674353    0.020451755    0.008663228    0.036304960    0.780313023
29	 3807	 2677	 24722	 3	 6	 1	 2     0.468844285    0.027576267    0.019670457    0.016726336    0.019326759    0.008205307    0.034926287    0.789556205
30	 5076	 2677	 29798	 4	 8	 1	 2     0.469160899    0.022407105    0.011272897    0.008480861    0.019364920    0.008222594    0.030378610    0.737594792
31	 5920	 3110	 35718	 4	 8	 1	 2     0.469264424    0.021464517    0.011331983    0.008527103    0.018229417    0.007789391    0.028735170    0.746977207
32	 6796	 3564	 42514	 4	 8	 1	 2     0.469353390    0.020462600    0.011358440    0.008545686    0.017020689    0.007270381    0.027243443    0.751101832
33	 7660	 4002	 50174	 4	 8	 1	 2     0.469428805    0.019510953    0.011372430    0.008555349    0.015853867    0.006789050    0.025911513    0.752983920
34	 8620	 4484	 58794	 4	 8	 1	 2     0.469497225    0.018598471    0.011385592    0.008566563    0.014706170    0.006176671    0.024640732    0.754785675
35	 9536	 4957	 68330	 4	 8	 1	 2     0.469551384    0.017794286    0.011394136    0.008573082    0.013667856    0.005787919    0.023586176    0.754437088
36	 10672	 5535	 79002	 4	 8	 1	 2     0.469599538    0.017135761    0.011402477    0.008579187    0.012791318    0.005348196    0.022607145    0.757979884
37	 12008	 6221	 91010	 4	 8	 1	 2     0.469640191    0.016532686    0.011410325    0.008584796    0.011963871    0.004974423    0.021746285    0.760253362
38	 13708	 7098	 104718	 4	 8	 1	 2     0.469673434    0.016014672    0.011416912    0.008589789    0.011230486    0.004731799    0.021016054    0.762020857
39	 17135	 7098	 121853	 5	 13	 1	 3     0.469752036    0.014480885    0.009113462    0.005841203    0.011253482    0.004744939    0.019179012    0.755038135
40	 20070	 8294	 141923	 5	 13	 1	 3     0.469782346    0.014001287    0.009119454    0.005845569    0.010624105    0.004458809    0.018421655    0.760045045
41	 23595	 9722	 165518	 5	 13	 1	 3     0.469809554    0.013552275    0.009127161    0.005850659    0.010017939    0.004248174    0.017714200    0.765051504
42	 27810	 11429	 193328	 5	 13	 1	 3     0.469836463    0.013125943    0.009138778    0.005856588    0.009421948    0.003993478    0.016985522    0.772772414
43	 32050	 13132	 225378	 5	 13	 1	 3     0.469859789    0.012719175    0.009146272    0.005861216    0.008838729    0.003754395    0.016327523    0.779002150
44	 38460	 13132	 263838	 6	 15	 1	 3     0.469898553    0.011465994    0.007291852    0.004131946    0.008848611    0.003759643    0.015171004    0.755783441
45	 43686	 14899	 307524	 6	 15	 1	 3     0.469918879    0.011032091    0.007295729    0.004133834    0.008275227    0.003518377    0.014527790    0.759378500
46	 49038	 16701	 356562	 6	 15	 1	 3     0.469936857    0.010614774    0.007297779    0.004134643    0.007708168    0.003283741    0.013934138    0.761781927
47	 54822	 18644	 411384	 6	 15	 1	 3     0.469952664    0.010226826    0.007299206    0.004135108    0.007163069    0.003014600    0.013390422    0.763741829
48	 63959	 18644	 475343	 7	 18	 1	 3     0.469972057    0.009433623    0.006137923    0.004022167    0.007163738    0.003016105    0.012691526    0.743300898
49	 71386	 20789	 546729	 7	 18	 1	 3     0.469985116    0.009078848    0.006138996    0.004022653    0.006688662    0.002779794    0.012198352    0.744268393
50	 79730	 23211	 626459	 7	 18	 1	 3     0.469996329    0.008762972    0.006139891    0.004023023    0.006252312    0.002592708    0.011758427    0.745250349
51	 89999	 26178	 716458	 7	 18	 1	 3     0.470005789    0.008483817    0.006140865    0.004023635    0.005853625    0.002458068    0.011373987    0.745896450
52	 102856	 26178	 819314	 8	 19	 1	 3     0.470024465    0.007626234    0.004887607    0.003688432    0.005854122    0.002458825    0.010574119    0.721216978
53	 118616	 30167	 937930	 8	 19	 1	 3     0.470032698    0.007368013    0.004888374    0.003688923    0.005512842    0.002323398    0.010201581    0.722242306
54	 139000	 35308	 1076930	 8	 19	 1	 3     0.470039977    0.007130312    0.004889262    0.003689439    0.005190034    0.002194560    0.009860506    0.723118239
55	 164136	 41614	 1241066	 8	 19	 1	 3     0.470046832    0.006915490    0.004890584    0.003690028    0.004889396    0.002078967    0.009528128    0.725797324
56	 184653	 41614	 1425719	 9	 28	 1	 4     0.470061318    0.006727148    0.004618937    0.003060996    0.004890802    0.002080049    0.008784485    0.765798729
57	 215676	 48544	 1641395	 9	 28	 1	 4     0.470067859    0.006514031    0.004620368    0.003061595    0.004591819    0.001943255    0.008427193    0.772977559
58	 239640	 48544	 1881035	 10	 38	 1	 5     0.470077830    0.006208251    0.004176761    0.002134218    0.004593152    0.001943895    0.007851326    0.790726395
59	 274450	 55569	 2155485	 10	 38	 1	 5     0.470083422    0.005989767    0.004177744    0.002134826    0.004292291    0.001812690    0.007509036    0.797674579
60	 309620	 62623	 2465105	 10	 38	 1	 5     0.470088192    0.005786926    0.004178371    0.002135262    0.004003715    0.001699377    0.007204238    0.803266935
61	 340582	 62623	 2805687	 11	 49	 1	 6     0.470093042    0.005576776    0.003881208    0.002077646    0.004004579    0.001700162    0.006880515    0.810517242
62	 381458	 70082	 3187145	 11	 49	 1	 6     0.470097216    0.005384318    0.003881599    0.002077887    0.003731498    0.001578340    0.006589134    0.817151068
63	 416136	 70082	 3603281	 12	 54	 1	 6     0.470102104    0.005018346    0.003355099    0.001559819    0.003731904    0.001578246    0.006230640    0.805430284
64	 463560	 78025	 4066841	 12	 54	 1	 6     0.470105708    0.004832951    0.003355336    0.001559865    0.003478381    0.001457276    0.005952577    0.811908956


==> data/lshaped/criterionA/varth1_thX0.4_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 35	 100	 68	 1	 1	 1	 0     0.440886423    0.116218613    0.059333171    0.059333171    0.099931681    0.047572013    0.163260442    0.711860215
2	 41	 112	 109	 1	 1	 1	 0     0.444407105    0.112261947    0.062148784    0.062148784    0.093489430    0.040502703    0.153418168    0.731738287
3	 45	 120	 154	 1	 1	 1	 0     0.446567829    0.108256119    0.063239317    0.063239317    0.087864532    0.037792316    0.147010149    0.736385343
4	 50	 130	 204	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.034252885    0.141697550    0.734246494
5	 58	 146	 262	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.034581343    0.136682244    0.741058589
6	 69	 170	 331	 1	 1	 1	 0     0.451548989    0.098943999    0.066862689    0.066862689    0.072933502    0.033052078    0.130913407    0.755797296
7	 84	 200	 415	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.029375957    0.125071068    0.766228735
8	 168	 200	 583	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.030943103    0.103992800    0.715940042
9	 196	 228	 779	 2	 3	 1	 1     0.460243633    0.069901880    0.023433313    0.017791082    0.065857062    0.027967343    0.095971910    0.728357702
10	 220	 253	 999	 2	 3	 1	 1     0.461345098    0.065991501    0.024012075    0.018217112    0.061467866    0.025565425    0.090529057    0.728953811
11	 246	 282	 1245	 2	 3	 1	 1     0.462230018    0.062365156    0.024119318    0.018301537    0.057512356    0.023137206    0.085896566    0.726049461
12	 264	 305	 1509	 2	 3	 1	 1     0.462902202    0.059386377    0.024275038    0.018409739    0.054198380    0.023977184    0.082197085    0.722487638
13	 294	 338	 1803	 2	 3	 1	 1     0.463733080    0.056032971    0.024434285    0.018567247    0.050424791    0.023079093    0.077372090    0.724201333
14	 336	 382	 2139	 2	 3	 1	 1     0.464428758    0.052864693    0.024560559    0.018641995    0.046812976    0.020215883    0.073080355    0.723377619
15	 398	 452	 2537	 2	 3	 1	 1     0.465008291    0.050809059    0.024639276    0.018667524    0.044434970    0.018871409    0.069297176    0.733205336
16	 464	 521	 3001	 2	 3	 1	 1     0.465492162    0.048590753    0.024734202    0.018736019    0.041824401    0.017682128    0.065968606    0.736573893
17	 552	 615	 3553	 2	 3	 1	 1     0.465922538    0.046910267    0.024894603    0.018825383    0.039759677    0.018312055    0.062856964    0.746301827
18	 678	 748	 4231	 2	 3	 1	 1     0.466373474    0.044970565    0.025119133    0.018918346    0.037301218    0.016011592    0.059418785    0.756840878
19	 774	 852	 5005	 2	 3	 1	 1     0.466739363    0.043090833    0.025299409    0.018994315    0.034882084    0.015185375    0.056472795    0.763037014
20	 888	 966	 5893	 2	 3	 1	 1     0.467082818    0.041219168    0.025446080    0.019095073    0.032427100    0.013649492    0.053557916    0.769618601
21	 990	 1072	 6883	 2	 3	 1	 1     0.467350827    0.039515776    0.025509786    0.019159225    0.030178592    0.012997979    0.051166532    0.772297330
22	 1108	 1197	 7991	 2	 3	 1	 1     0.467582062    0.037948103    0.025543643    0.019201451    0.028063870    0.011812786    0.049008418    0.774318058
23	 1232	 1324	 9223	 2	 3	 1	 1     0.467792572    0.036532644    0.025582556    0.019228363    0.026080010    0.010838629    0.046956562    0.778009337
24	 1378	 1477	 10601	 2	 3	 1	 1     0.467956374    0.035405967    0.025609542    0.019247432    0.024448597    0.010223581    0.045295049    0.781674121
25	 2067	 1477	 12668	 3	 6	 1	 2     0.468353406    0.031341877    0.019495094    0.016597497    0.024540876    0.010256218    0.040986537    0.764687135
26	 2355	 1682	 15023	 3	 6	 1	 2     0.468509674    0.030226589    0.019532922    0.016621468    0.023067545    0.009609244    0.039159865    0.771876756
27	 2724	 1937	 17747	 3	 6	 1	 2     0.468630569    0.029197919    0.019566553    0.016647007    0.021671837    0.009139784    0.037685536    0.774777875
28	 3168	 2245	 20915	 3	 6	 1	 2     0.468739543    0.028329233    0.019602836    0.016674353    0.020451755    0.008663228    0.036304960    0.780313023
29	 3807	 2677	 24722	 3	 6	 1	 2     0.468844285    0.027576267    0.019670457    0.016726336    0.019326759    0.008205307    0.034926287    0.789556205
30	 5076	 2677	 29798	 4	 8	 1	 2     0.469160899    0.022407105    0.011272897    0.008480861    0.019364920    0.008222594    0.030378610    0.737594792
31	 5920	 3110	 35718	 4	 8	 1	 2     0.469264424    0.021464517    0.011331983    0.008527103    0.018229417    0.007789391    0.028735170    0.746977207
32	 6796	 3564	 42514	 4	 8	 1	 2     0.469353390    0.020462600    0.011358440    0.008545686    0.017020689    0.007270381    0.027243443    0.751101832
33	 7660	 4002	 50174	 4	 8	 1	 2     0.469428805    0.019510953    0.011372430    0.008555349    0.015853867    0.006789050    0.025911513    0.752983920
34	 8620	 4484	 58794	 4	 8	 1	 2     0.469497225    0.018598471    0.011385592    0.008566563    0.014706170    0.006176671    0.024640732    0.754785675
35	 9536	 4957	 68330	 4	 8	 1	 2     0.469551384    0.017794286    0.011394136    0.008573082    0.013667856    0.005787919    0.023586176    0.754437088
36	 10672	 5535	 79002	 4	 8	 1	 2     0.469599538    0.017135761    0.011402477    0.008579187    0.012791318    0.005348196    0.022607145    0.757979884
37	 12008	 6221	 91010	 4	 8	 1	 2     0.469640191    0.016532686    0.011410325    0.008584796    0.011963871    0.004974423    0.021746285    0.760253362
38	 13708	 7098	 104718	 4	 8	 1	 2     0.469673434    0.016014672    0.011416912    0.008589789    0.011230486    0.004731799    0.021016054    0.762020857
39	 17135	 7098	 121853	 5	 13	 1	 3     0.469752036    0.014480885    0.009113462    0.005841203    0.011253482    0.004744939    0.019179012    0.755038135
40	 20070	 8294	 141923	 5	 13	 1	 3     0.469782346    0.014001287    0.009119454    0.005845569    0.010624105    0.004458809    0.018421655    0.760045045
41	 23595	 9722	 165518	 5	 13	 1	 3     0.469809554    0.013552275    0.009127161    0.005850659    0.010017939    0.004248174    0.017714200    0.765051504
42	 27810	 11429	 193328	 5	 13	 1	 3     0.469836463    0.013125943    0.009138778    0.005856588    0.009421948    0.003993478    0.016985522    0.772772414
43	 32050	 13132	 225378	 5	 13	 1	 3     0.469859789    0.012719175    0.009146272    0.005861216    0.008838729    0.003754395    0.016327523    0.779002150
44	 38460	 13132	 263838	 6	 15	 1	 3     0.469898553    0.011465994    0.007291852    0.004131946    0.008848611    0.003759643    0.015171004    0.755783441
45	 43686	 14899	 307524	 6	 15	 1	 3     0.469918879    0.011032091    0.007295729    0.004133834    0.008275227    0.003518377    0.014527790    0.759378500
46	 49038	 16701	 356562	 6	 15	 1	 3     0.469936857    0.010614774    0.007297779    0.004134643    0.007708168    0.003283741    0.013934138    0.761781927
47	 54822	 18644	 411384	 6	 15	 1	 3     0.469952664    0.010226826    0.007299206    0.004135108    0.007163069    0.003014600    0.013390422    0.763741829
48	 63959	 18644	 475343	 7	 18	 1	 3     0.469972057    0.009433623    0.006137923    0.004022167    0.007163738    0.003016105    0.012691526    0.743300898
49	 71386	 20789	 546729	 7	 18	 1	 3     0.469985116    0.009078848    0.006138996    0.004022653    0.006688662    0.002779794    0.012198352    0.744268393
50	 79730	 23211	 626459	 7	 18	 1	 3     0.469996329    0.008762972    0.006139891    0.004023023    0.006252312    0.002592708    0.011758427    0.745250349
51	 89999	 26178	 716458	 7	 18	 1	 3     0.470005789    0.008483817    0.006140865    0.004023635    0.005853625    0.002458068    0.011373987    0.745896450
52	 102856	 26178	 819314	 8	 19	 1	 3     0.470024465    0.007626234    0.004887607    0.003688432    0.005854122    0.002458825    0.010574119    0.721216978
53	 118616	 30167	 937930	 8	 19	 1	 3     0.470032698    0.007368013    0.004888374    0.003688923    0.005512842    0.002323398    0.010201581    0.722242306
54	 139000	 35308	 1076930	 8	 19	 1	 3     0.470039977    0.007130312    0.004889262    0.003689439    0.005190034    0.002194560    0.009860506    0.723118239
55	 164136	 41614	 1241066	 8	 19	 1	 3     0.470046832    0.006915490    0.004890584    0.003690028    0.004889396    0.002078967    0.009528128    0.725797324
56	 184653	 41614	 1425719	 9	 28	 1	 4     0.470061318    0.006727148    0.004618937    0.003060996    0.004890802    0.002080049    0.008784485    0.765798729
57	 215676	 48544	 1641395	 9	 28	 1	 4     0.470067859    0.006514031    0.004620368    0.003061595    0.004591819    0.001943255    0.008427193    0.772977559
58	 239640	 48544	 1881035	 10	 38	 1	 5     0.470077830    0.006208251    0.004176761    0.002134218    0.004593152    0.001943895    0.007851326    0.790726395
59	 274450	 55569	 2155485	 10	 38	 1	 5     0.470083422    0.005989767    0.004177744    0.002134826    0.004292291    0.001812690    0.007509036    0.797674579
60	 309620	 62623	 2465105	 10	 38	 1	 5     0.470088192    0.005786926    0.004178371    0.002135262    0.004003715    0.001699377    0.007204238    0.803266935
61	 340582	 62623	 2805687	 11	 49	 1	 6     0.470093042    0.005576776    0.003881208    0.002077646    0.004004579    0.001700162    0.006880515    0.810517242
62	 381458	 70082	 3187145	 11	 49	 1	 6     0.470097216    0.005384318    0.003881599    0.002077887    0.003731498    0.001578340    0.006589134    0.817151068
63	 416136	 70082	 3603281	 12	 54	 1	 6     0.470102104    0.005018346    0.003355099    0.001559819    0.003731904    0.001578246    0.006230640    0.805430284
64	 463560	 78025	 4066841	 12	 54	 1	 6     0.470105708    0.004832951    0.003355336    0.001559865    0.003478381    0.001457276    0.005952577    0.811908956


==> data/lshaped/criterionA/varth1_thX0.4_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 35	 100	 68	 1	 1	 1	 0     0.440886423    0.116218613    0.059333171    0.059333171    0.099931681    0.047572013    0.163260442    0.711860215
2	 41	 112	 109	 1	 1	 1	 0     0.444407105    0.112261947    0.062148784    0.062148784    0.093489430    0.040502703    0.153418168    0.731738287
3	 45	 120	 154	 1	 1	 1	 0     0.446567829    0.108256119    0.063239317    0.063239317    0.087864532    0.037792316    0.147010149    0.736385343
4	 50	 130	 204	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.034252885    0.141697550    0.734246494
5	 58	 146	 262	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.034581343    0.136682244    0.741058589
6	 69	 170	 331	 1	 1	 1	 0     0.451548989    0.098943999    0.066862689    0.066862689    0.072933502    0.033052078    0.130913407    0.755797296
7	 84	 200	 415	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.029375957    0.125071068    0.766228735
8	 168	 200	 583	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.030943103    0.103992800    0.715940042
9	 196	 228	 779	 2	 3	 1	 1     0.460243633    0.069901880    0.023433313    0.017791082    0.065857062    0.027967343    0.095971910    0.728357702
10	 220	 253	 999	 2	 3	 1	 1     0.461345098    0.065991501    0.024012075    0.018217112    0.061467866    0.025565425    0.090529057    0.728953811
11	 246	 282	 1245	 2	 3	 1	 1     0.462230018    0.062365156    0.024119318    0.018301537    0.057512356    0.023137206    0.085896566    0.726049461
12	 264	 305	 1509	 2	 3	 1	 1     0.462902202    0.059386377    0.024275038    0.018409739    0.054198380    0.023977184    0.082197085    0.722487638
13	 294	 338	 1803	 2	 3	 1	 1     0.463733080    0.056032971    0.024434285    0.018567247    0.050424791    0.023079093    0.077372090    0.724201333
14	 336	 382	 2139	 2	 3	 1	 1     0.464428758    0.052864693    0.024560559    0.018641995    0.046812976    0.020215883    0.073080355    0.723377619
15	 398	 452	 2537	 2	 3	 1	 1     0.465008291    0.050809059    0.024639276    0.018667524    0.044434970    0.018871409    0.069297176    0.733205336
16	 464	 521	 3001	 2	 3	 1	 1     0.465492162    0.048590753    0.024734202    0.018736019    0.041824401    0.017682128    0.065968606    0.736573893
17	 552	 615	 3553	 2	 3	 1	 1     0.465922538    0.046910267    0.024894603    0.018825383    0.039759677    0.018312055    0.062856964    0.746301827
18	 678	 748	 4231	 2	 3	 1	 1     0.466373474    0.044970565    0.025119133    0.018918346    0.037301218    0.016011592    0.059418785    0.756840878
19	 774	 852	 5005	 2	 3	 1	 1     0.466739363    0.043090833    0.025299409    0.018994315    0.034882084    0.015185375    0.056472795    0.763037014
20	 888	 966	 5893	 2	 3	 1	 1     0.467082818    0.041219168    0.025446080    0.019095073    0.032427100    0.013649492    0.053557916    0.769618601
21	 990	 1072	 6883	 2	 3	 1	 1     0.467350827    0.039515776    0.025509786    0.019159225    0.030178592    0.012997979    0.051166532    0.772297330
22	 1108	 1197	 7991	 2	 3	 1	 1     0.467582062    0.037948103    0.025543643    0.019201451    0.028063870    0.011812786    0.049008418    0.774318058
23	 1232	 1324	 9223	 2	 3	 1	 1     0.467792572    0.036532644    0.025582556    0.019228363    0.026080010    0.010838629    0.046956562    0.778009337
24	 1378	 1477	 10601	 2	 3	 1	 1     0.467956374    0.035405967    0.025609542    0.019247432    0.024448597    0.010223581    0.045295049    0.781674121
25	 2067	 1477	 12668	 3	 6	 1	 2     0.468353406    0.031341877    0.019495094    0.016597497    0.024540876    0.010256218    0.040986537    0.764687135
26	 2355	 1682	 15023	 3	 6	 1	 2     0.468509674    0.030226589    0.019532922    0.016621468    0.023067545    0.009609244    0.039159865    0.771876756
27	 2724	 1937	 17747	 3	 6	 1	 2     0.468630569    0.029197919    0.019566553    0.016647007    0.021671837    0.009139784    0.037685536    0.774777875
28	 3168	 2245	 20915	 3	 6	 1	 2     0.468739543    0.028329233    0.019602836    0.016674353    0.020451755    0.008663228    0.036304960    0.780313023
29	 3807	 2677	 24722	 3	 6	 1	 2     0.468844285    0.027576267    0.019670457    0.016726336    0.019326759    0.008205307    0.034926287    0.789556205
30	 5076	 2677	 29798	 4	 8	 1	 2     0.469160899    0.022407105    0.011272897    0.008480861    0.019364920    0.008222594    0.030378610    0.737594792
31	 5920	 3110	 35718	 4	 8	 1	 2     0.469264424    0.021464517    0.011331983    0.008527103    0.018229417    0.007789391    0.028735170    0.746977207
32	 6796	 3564	 42514	 4	 8	 1	 2     0.469353390    0.020462600    0.011358440    0.008545686    0.017020689    0.007270381    0.027243443    0.751101832
33	 7660	 4002	 50174	 4	 8	 1	 2     0.469428805    0.019510953    0.011372430    0.008555349    0.015853867    0.006789050    0.025911513    0.752983920
34	 8620	 4484	 58794	 4	 8	 1	 2     0.469497225    0.018598471    0.011385592    0.008566563    0.014706170    0.006176671    0.024640732    0.754785675
35	 9536	 4957	 68330	 4	 8	 1	 2     0.469551384    0.017794286    0.011394136    0.008573082    0.013667856    0.005787919    0.023586176    0.754437088
36	 10672	 5535	 79002	 4	 8	 1	 2     0.469599538    0.017135761    0.011402477    0.008579187    0.012791318    0.005348196    0.022607145    0.757979884
37	 12008	 6221	 91010	 4	 8	 1	 2     0.469640191    0.016532686    0.011410325    0.008584796    0.011963871    0.004974423    0.021746285    0.760253362
38	 13708	 7098	 104718	 4	 8	 1	 2     0.469673434    0.016014672    0.011416912    0.008589789    0.011230486    0.004731799    0.021016054    0.762020857
39	 17135	 7098	 121853	 5	 13	 1	 3     0.469752036    0.014480885    0.009113462    0.005841203    0.011253482    0.004744939    0.019179012    0.755038135
40	 20070	 8294	 141923	 5	 13	 1	 3     0.469782346    0.014001287    0.009119454    0.005845569    0.010624105    0.004458809    0.018421655    0.760045045
41	 23595	 9722	 165518	 5	 13	 1	 3     0.469809554    0.013552275    0.009127161    0.005850659    0.010017939    0.004248174    0.017714200    0.765051504
42	 27810	 11429	 193328	 5	 13	 1	 3     0.469836463    0.013125943    0.009138778    0.005856588    0.009421948    0.003993478    0.016985522    0.772772414
43	 32050	 13132	 225378	 5	 13	 1	 3     0.469859789    0.012719175    0.009146272    0.005861216    0.008838729    0.003754395    0.016327523    0.779002150
44	 38460	 13132	 263838	 6	 15	 1	 3     0.469898553    0.011465994    0.007291852    0.004131946    0.008848611    0.003759643    0.015171004    0.755783441
45	 43686	 14899	 307524	 6	 15	 1	 3     0.469918879    0.011032091    0.007295729    0.004133834    0.008275227    0.003518377    0.014527790    0.759378500
46	 49038	 16701	 356562	 6	 15	 1	 3     0.469936857    0.010614774    0.007297779    0.004134643    0.007708168    0.003283741    0.013934138    0.761781927
47	 54822	 18644	 411384	 6	 15	 1	 3     0.469952664    0.010226826    0.007299206    0.004135108    0.007163069    0.003014600    0.013390422    0.763741829
48	 63959	 18644	 475343	 7	 18	 1	 3     0.469972057    0.009433623    0.006137923    0.004022167    0.007163738    0.003016105    0.012691526    0.743300898
49	 71386	 20789	 546729	 7	 18	 1	 3     0.469985116    0.009078848    0.006138996    0.004022653    0.006688662    0.002779794    0.012198352    0.744268393
50	 79730	 23211	 626459	 7	 18	 1	 3     0.469996329    0.008762972    0.006139891    0.004023023    0.006252312    0.002592708    0.011758427    0.745250349
51	 89999	 26178	 716458	 7	 18	 1	 3     0.470005789    0.008483817    0.006140865    0.004023635    0.005853625    0.002458068    0.011373987    0.745896450
52	 102856	 26178	 819314	 8	 19	 1	 3     0.470024465    0.007626234    0.004887607    0.003688432    0.005854122    0.002458825    0.010574119    0.721216978
53	 118616	 30167	 937930	 8	 19	 1	 3     0.470032698    0.007368013    0.004888374    0.003688923    0.005512842    0.002323398    0.010201581    0.722242306
54	 139000	 35308	 1076930	 8	 19	 1	 3     0.470039977    0.007130312    0.004889262    0.003689439    0.005190034    0.002194560    0.009860506    0.723118239
55	 164136	 41614	 1241066	 8	 19	 1	 3     0.470046832    0.006915490    0.004890584    0.003690028    0.004889396    0.002078967    0.009528128    0.725797324
56	 184653	 41614	 1425719	 9	 28	 1	 4     0.470061318    0.006727148    0.004618937    0.003060996    0.004890802    0.002080049    0.008784485    0.765798729
57	 215676	 48544	 1641395	 9	 28	 1	 4     0.470067859    0.006514031    0.004620368    0.003061595    0.004591819    0.001943255    0.008427193    0.772977559
58	 239640	 48544	 1881035	 10	 38	 1	 5     0.470077830    0.006208251    0.004176761    0.002134218    0.004593152    0.001943895    0.007851326    0.790726395
59	 274450	 55569	 2155485	 10	 38	 1	 5     0.470083422    0.005989767    0.004177744    0.002134826    0.004292291    0.001812690    0.007509036    0.797674579
60	 309620	 62623	 2465105	 10	 38	 1	 5     0.470088192    0.005786926    0.004178371    0.002135262    0.004003715    0.001699377    0.007204238    0.803266935
61	 340582	 62623	 2805687	 11	 49	 1	 6     0.470093042    0.005576776    0.003881208    0.002077646    0.004004579    0.001700162    0.006880515    0.810517242
62	 381458	 70082	 3187145	 11	 49	 1	 6     0.470097216    0.005384318    0.003881599    0.002077887    0.003731498    0.001578340    0.006589134    0.817151068
63	 416136	 70082	 3603281	 12	 54	 1	 6     0.470102104    0.005018346    0.003355099    0.001559819    0.003731904    0.001578246    0.006230640    0.805430284
64	 463560	 78025	 4066841	 12	 54	 1	 6     0.470105708    0.004832951    0.003355336    0.001559865    0.003478381    0.001457276    0.005952577    0.811908956


==> data/lshaped/criterionA/varth1_thX0.4_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 35	 100	 68	 1	 1	 1	 0     0.440886423    0.116218613    0.059333171    0.059333171    0.099931681    0.047572013    0.163260442    0.711860215
2	 41	 112	 109	 1	 1	 1	 0     0.444407105    0.112261947    0.062148784    0.062148784    0.093489430    0.040502703    0.153418168    0.731738287
3	 45	 120	 154	 1	 1	 1	 0     0.446567829    0.108256119    0.063239317    0.063239317    0.087864532    0.037792316    0.147010149    0.736385343
4	 50	 130	 204	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.034252885    0.141697550    0.734246494
5	 58	 146	 262	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.034581343    0.136682244    0.741058589
6	 69	 170	 331	 1	 1	 1	 0     0.451548989    0.098943999    0.066862689    0.066862689    0.072933502    0.033052078    0.130913407    0.755797296
7	 84	 200	 415	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.029375957    0.125071068    0.766228735
8	 168	 200	 583	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.030943103    0.103992800    0.715940042
9	 196	 228	 779	 2	 3	 1	 1     0.460243633    0.069901880    0.023433313    0.017791082    0.065857062    0.027967343    0.095971910    0.728357702
10	 220	 253	 999	 2	 3	 1	 1     0.461345098    0.065991501    0.024012075    0.018217112    0.061467866    0.025565425    0.090529057    0.728953811
11	 246	 282	 1245	 2	 3	 1	 1     0.462230018    0.062365156    0.024119318    0.018301537    0.057512356    0.023137206    0.085896566    0.726049461
12	 264	 305	 1509	 2	 3	 1	 1     0.462902202    0.059386377    0.024275038    0.018409739    0.054198380    0.023977184    0.082197085    0.722487638
13	 294	 338	 1803	 2	 3	 1	 1     0.463733080    0.056032971    0.024434285    0.018567247    0.050424791    0.023079093    0.077372090    0.724201333
14	 336	 382	 2139	 2	 3	 1	 1     0.464428758    0.052864693    0.024560559    0.018641995    0.046812976    0.020215883    0.073080355    0.723377619
15	 398	 452	 2537	 2	 3	 1	 1     0.465008291    0.050809059    0.024639276    0.018667524    0.044434970    0.018871409    0.069297176    0.733205336
16	 464	 521	 3001	 2	 3	 1	 1     0.465492162    0.048590753    0.024734202    0.018736019    0.041824401    0.017682128    0.065968606    0.736573893
17	 552	 615	 3553	 2	 3	 1	 1     0.465922538    0.046910267    0.024894603    0.018825383    0.039759677    0.018312055    0.062856964    0.746301827
18	 678	 748	 4231	 2	 3	 1	 1     0.466373474    0.044970565    0.025119133    0.018918346    0.037301218    0.016011592    0.059418785    0.756840878
19	 774	 852	 5005	 2	 3	 1	 1     0.466739363    0.043090833    0.025299409    0.018994315    0.034882084    0.015185375    0.056472795    0.763037014
20	 888	 966	 5893	 2	 3	 1	 1     0.467082818    0.041219168    0.025446080    0.019095073    0.032427100    0.013649492    0.053557916    0.769618601
21	 990	 1072	 6883	 2	 3	 1	 1     0.467350827    0.039515776    0.025509786    0.019159225    0.030178592    0.012997979    0.051166532    0.772297330
22	 1108	 1197	 7991	 2	 3	 1	 1     0.467582062    0.037948103    0.025543643    0.019201451    0.028063870    0.011812786    0.049008418    0.774318058
23	 1232	 1324	 9223	 2	 3	 1	 1     0.467792572    0.036532644    0.025582556    0.019228363    0.026080010    0.010838629    0.046956562    0.778009337
24	 1378	 1477	 10601	 2	 3	 1	 1     0.467956374    0.035405967    0.025609542    0.019247432    0.024448597    0.010223581    0.045295049    0.781674121
25	 2067	 1477	 12668	 3	 6	 1	 2     0.468353406    0.031341877    0.019495094    0.016597497    0.024540876    0.010256218    0.040986537    0.764687135
26	 2355	 1682	 15023	 3	 6	 1	 2     0.468509674    0.030226589    0.019532922    0.016621468    0.023067545    0.009609244    0.039159865    0.771876756
27	 2724	 1937	 17747	 3	 6	 1	 2     0.468630569    0.029197919    0.019566553    0.016647007    0.021671837    0.009139784    0.037685536    0.774777875
28	 3168	 2245	 20915	 3	 6	 1	 2     0.468739543    0.028329233    0.019602836    0.016674353    0.020451755    0.008663228    0.036304960    0.780313023
29	 3807	 2677	 24722	 3	 6	 1	 2     0.468844285    0.027576267    0.019670457    0.016726336    0.019326759    0.008205307    0.034926287    0.789556205
30	 5076	 2677	 29798	 4	 8	 1	 2     0.469160899    0.022407105    0.011272897    0.008480861    0.019364920    0.008222594    0.030378610    0.737594792
31	 5920	 3110	 35718	 4	 8	 1	 2     0.469264424    0.021464517    0.011331983    0.008527103    0.018229417    0.007789391    0.028735170    0.746977207
32	 6796	 3564	 42514	 4	 8	 1	 2     0.469353390    0.020462600    0.011358440    0.008545686    0.017020689    0.007270381    0.027243443    0.751101832
33	 7660	 4002	 50174	 4	 8	 1	 2     0.469428805    0.019510953    0.011372430    0.008555349    0.015853867    0.006789050    0.025911513    0.752983920
34	 8620	 4484	 58794	 4	 8	 1	 2     0.469497225    0.018598471    0.011385592    0.008566563    0.014706170    0.006176671    0.024640732    0.754785675
35	 9536	 4957	 68330	 4	 8	 1	 2     0.469551384    0.017794286    0.011394136    0.008573082    0.013667856    0.005787919    0.023586176    0.754437088
36	 10672	 5535	 79002	 4	 8	 1	 2     0.469599538    0.017135761    0.011402477    0.008579187    0.012791318    0.005348196    0.022607145    0.757979884
37	 12008	 6221	 91010	 4	 8	 1	 2     0.469640191    0.016532686    0.011410325    0.008584796    0.011963871    0.004974423    0.021746285    0.760253362
38	 13708	 7098	 104718	 4	 8	 1	 2     0.469673434    0.016014672    0.011416912    0.008589789    0.011230486    0.004731799    0.021016054    0.762020857
39	 17135	 7098	 121853	 5	 13	 1	 3     0.469752036    0.014480885    0.009113462    0.005841203    0.011253482    0.004744939    0.019179012    0.755038135
40	 20070	 8294	 141923	 5	 13	 1	 3     0.469782346    0.014001287    0.009119454    0.005845569    0.010624105    0.004458809    0.018421655    0.760045045
41	 23595	 9722	 165518	 5	 13	 1	 3     0.469809554    0.013552275    0.009127161    0.005850659    0.010017939    0.004248174    0.017714200    0.765051504
42	 27810	 11429	 193328	 5	 13	 1	 3     0.469836463    0.013125943    0.009138778    0.005856588    0.009421948    0.003993478    0.016985522    0.772772414
43	 32050	 13132	 225378	 5	 13	 1	 3     0.469859789    0.012719175    0.009146272    0.005861216    0.008838729    0.003754395    0.016327523    0.779002150
44	 38460	 13132	 263838	 6	 15	 1	 3     0.469898553    0.011465994    0.007291852    0.004131946    0.008848611    0.003759643    0.015171004    0.755783441
45	 43686	 14899	 307524	 6	 15	 1	 3     0.469918879    0.011032091    0.007295729    0.004133834    0.008275227    0.003518377    0.014527790    0.759378500
46	 49038	 16701	 356562	 6	 15	 1	 3     0.469936857    0.010614774    0.007297779    0.004134643    0.007708168    0.003283741    0.013934138    0.761781927
47	 54822	 18644	 411384	 6	 15	 1	 3     0.469952664    0.010226826    0.007299206    0.004135108    0.007163069    0.003014600    0.013390422    0.763741829
48	 63959	 18644	 475343	 7	 18	 1	 3     0.469972057    0.009433623    0.006137923    0.004022167    0.007163738    0.003016105    0.012691526    0.743300898
49	 71386	 20789	 546729	 7	 18	 1	 3     0.469985116    0.009078848    0.006138996    0.004022653    0.006688662    0.002779794    0.012198352    0.744268393
50	 79730	 23211	 626459	 7	 18	 1	 3     0.469996329    0.008762972    0.006139891    0.004023023    0.006252312    0.002592708    0.011758427    0.745250349
51	 89999	 26178	 716458	 7	 18	 1	 3     0.470005789    0.008483817    0.006140865    0.004023635    0.005853625    0.002458068    0.011373987    0.745896450
52	 102856	 26178	 819314	 8	 19	 1	 3     0.470024465    0.007626234    0.004887607    0.003688432    0.005854122    0.002458825    0.010574119    0.721216978
53	 118616	 30167	 937930	 8	 19	 1	 3     0.470032698    0.007368013    0.004888374    0.003688923    0.005512842    0.002323398    0.010201581    0.722242306
54	 139000	 35308	 1076930	 8	 19	 1	 3     0.470039977    0.007130312    0.004889262    0.003689439    0.005190034    0.002194560    0.009860506    0.723118239
55	 164136	 41614	 1241066	 8	 19	 1	 3     0.470046832    0.006915490    0.004890584    0.003690028    0.004889396    0.002078967    0.009528128    0.725797324
56	 184653	 41614	 1425719	 9	 28	 1	 4     0.470061318    0.006727148    0.004618937    0.003060996    0.004890802    0.002080049    0.008784485    0.765798729
57	 215676	 48544	 1641395	 9	 28	 1	 4     0.470067859    0.006514031    0.004620368    0.003061595    0.004591819    0.001943255    0.008427193    0.772977559
58	 239640	 48544	 1881035	 10	 38	 1	 5     0.470077830    0.006208251    0.004176761    0.002134218    0.004593152    0.001943895    0.007851326    0.790726395
59	 274450	 55569	 2155485	 10	 38	 1	 5     0.470083422    0.005989767    0.004177744    0.002134826    0.004292291    0.001812690    0.007509036    0.797674579
60	 309620	 62623	 2465105	 10	 38	 1	 5     0.470088192    0.005786926    0.004178371    0.002135262    0.004003715    0.001699377    0.007204238    0.803266935
61	 340582	 62623	 2805687	 11	 49	 1	 6     0.470093042    0.005576776    0.003881208    0.002077646    0.004004579    0.001700162    0.006880515    0.810517242
62	 381458	 70082	 3187145	 11	 49	 1	 6     0.470097216    0.005384318    0.003881599    0.002077887    0.003731498    0.001578340    0.006589134    0.817151068
63	 416136	 70082	 3603281	 12	 54	 1	 6     0.470102104    0.005018346    0.003355099    0.001559819    0.003731904    0.001578246    0.006230640    0.805430284
64	 463560	 78025	 4066841	 12	 54	 1	 6     0.470105708    0.004832951    0.003355336    0.001559865    0.003478381    0.001457276    0.005952577    0.811908956


==> data/lshaped/criterionA/varth1_thX0.4_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 35	 100	 68	 1	 1	 1	 0     0.440886423    0.116218613    0.059333171    0.059333171    0.099931681    0.047572013    0.163260442    0.711860215
2	 41	 112	 109	 1	 1	 1	 0     0.444407105    0.112261947    0.062148784    0.062148784    0.093489430    0.040502703    0.153418168    0.731738287
3	 45	 120	 154	 1	 1	 1	 0     0.446567829    0.108256119    0.063239317    0.063239317    0.087864532    0.037792316    0.147010149    0.736385343
4	 50	 130	 204	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.034252885    0.141697550    0.734246494
5	 58	 146	 262	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.034581343    0.136682244    0.741058589
6	 69	 170	 331	 1	 1	 1	 0     0.451548989    0.098943999    0.066862689    0.066862689    0.072933502    0.033052078    0.130913407    0.755797296
7	 84	 200	 415	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.029375957    0.125071068    0.766228735
8	 168	 200	 583	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.030943103    0.103992800    0.715940042
9	 196	 228	 779	 2	 3	 1	 1     0.460243633    0.069901880    0.023433313    0.017791082    0.065857062    0.027967343    0.095971910    0.728357702
10	 220	 253	 999	 2	 3	 1	 1     0.461345098    0.065991501    0.024012075    0.018217112    0.061467866    0.025565425    0.090529057    0.728953811
11	 246	 282	 1245	 2	 3	 1	 1     0.462230018    0.062365156    0.024119318    0.018301537    0.057512356    0.023137206    0.085896566    0.726049461
12	 264	 305	 1509	 2	 3	 1	 1     0.462902202    0.059386377    0.024275038    0.018409739    0.054198380    0.023977184    0.082197085    0.722487638
13	 294	 338	 1803	 2	 3	 1	 1     0.463733080    0.056032971    0.024434285    0.018567247    0.050424791    0.023079093    0.077372090    0.724201333
14	 336	 382	 2139	 2	 3	 1	 1     0.464428758    0.052864693    0.024560559    0.018641995    0.046812976    0.020215883    0.073080355    0.723377619
15	 398	 452	 2537	 2	 3	 1	 1     0.465008291    0.050809059    0.024639276    0.018667524    0.044434970    0.018871409    0.069297176    0.733205336
16	 464	 521	 3001	 2	 3	 1	 1     0.465492162    0.048590753    0.024734202    0.018736019    0.041824401    0.017682128    0.065968606    0.736573893
17	 552	 615	 3553	 2	 3	 1	 1     0.465922538    0.046910267    0.024894603    0.018825383    0.039759677    0.018312055    0.062856964    0.746301827
18	 678	 748	 4231	 2	 3	 1	 1     0.466373474    0.044970565    0.025119133    0.018918346    0.037301218    0.016011592    0.059418785    0.756840878
19	 774	 852	 5005	 2	 3	 1	 1     0.466739363    0.043090833    0.025299409    0.018994315    0.034882084    0.015185375    0.056472795    0.763037014
20	 888	 966	 5893	 2	 3	 1	 1     0.467082818    0.041219168    0.025446080    0.019095073    0.032427100    0.013649492    0.053557916    0.769618601
21	 990	 1072	 6883	 2	 3	 1	 1     0.467350827    0.039515776    0.025509786    0.019159225    0.030178592    0.012997979    0.051166532    0.772297330
22	 1108	 1197	 7991	 2	 3	 1	 1     0.467582062    0.037948103    0.025543643    0.019201451    0.028063870    0.011812786    0.049008418    0.774318058
23	 1232	 1324	 9223	 2	 3	 1	 1     0.467792572    0.036532644    0.025582556    0.019228363    0.026080010    0.010838629    0.046956562    0.778009337
24	 1378	 1477	 10601	 2	 3	 1	 1     0.467956374    0.035405967    0.025609542    0.019247432    0.024448597    0.010223581    0.045295049    0.781674121
25	 2067	 1477	 12668	 3	 6	 1	 2     0.468353406    0.031341877    0.019495094    0.016597497    0.024540876    0.010256218    0.040986537    0.764687135
26	 2355	 1682	 15023	 3	 6	 1	 2     0.468509674    0.030226589    0.019532922    0.016621468    0.023067545    0.009609244    0.039159865    0.771876756
27	 2724	 1937	 17747	 3	 6	 1	 2     0.468630569    0.029197919    0.019566553    0.016647007    0.021671837    0.009139784    0.037685536    0.774777875
28	 3168	 2245	 20915	 3	 6	 1	 2     0.468739543    0.028329233    0.019602836    0.016674353    0.020451755    0.008663228    0.036304960    0.780313023
29	 3807	 2677	 24722	 3	 6	 1	 2     0.468844285    0.027576267    0.019670457    0.016726336    0.019326759    0.008205307    0.034926287    0.789556205
30	 5076	 2677	 29798	 4	 8	 1	 2     0.469160899    0.022407105    0.011272897    0.008480861    0.019364920    0.008222594    0.030378610    0.737594792
31	 5920	 3110	 35718	 4	 8	 1	 2     0.469264424    0.021464517    0.011331983    0.008527103    0.018229417    0.007789391    0.028735170    0.746977207
32	 6796	 3564	 42514	 4	 8	 1	 2     0.469353390    0.020462600    0.011358440    0.008545686    0.017020689    0.007270381    0.027243443    0.751101832
33	 7660	 4002	 50174	 4	 8	 1	 2     0.469428805    0.019510953    0.011372430    0.008555349    0.015853867    0.006789050    0.025911513    0.752983920
34	 8620	 4484	 58794	 4	 8	 1	 2     0.469497225    0.018598471    0.011385592    0.008566563    0.014706170    0.006176671    0.024640732    0.754785675
35	 9536	 4957	 68330	 4	 8	 1	 2     0.469551384    0.017794286    0.011394136    0.008573082    0.013667856    0.005787919    0.023586176    0.754437088
36	 10672	 5535	 79002	 4	 8	 1	 2     0.469599538    0.017135761    0.011402477    0.008579187    0.012791318    0.005348196    0.022607145    0.757979884
37	 12008	 6221	 91010	 4	 8	 1	 2     0.469640191    0.016532686    0.011410325    0.008584796    0.011963871    0.004974423    0.021746285    0.760253362
38	 13708	 7098	 104718	 4	 8	 1	 2     0.469673434    0.016014672    0.011416912    0.008589789    0.011230486    0.004731799    0.021016054    0.762020857
39	 17135	 7098	 121853	 5	 13	 1	 3     0.469752036    0.014480885    0.009113462    0.005841203    0.011253482    0.004744939    0.019179012    0.755038135
40	 20070	 8294	 141923	 5	 13	 1	 3     0.469782346    0.014001287    0.009119454    0.005845569    0.010624105    0.004458809    0.018421655    0.760045045
41	 23595	 9722	 165518	 5	 13	 1	 3     0.469809554    0.013552275    0.009127161    0.005850659    0.010017939    0.004248174    0.017714200    0.765051504
42	 27810	 11429	 193328	 5	 13	 1	 3     0.469836463    0.013125943    0.009138778    0.005856588    0.009421948    0.003993478    0.016985522    0.772772414
43	 32050	 13132	 225378	 5	 13	 1	 3     0.469859789    0.012719175    0.009146272    0.005861216    0.008838729    0.003754395    0.016327523    0.779002150
44	 38460	 13132	 263838	 6	 15	 1	 3     0.469898553    0.011465994    0.007291852    0.004131946    0.008848611    0.003759643    0.015171004    0.755783441
45	 43686	 14899	 307524	 6	 15	 1	 3     0.469918879    0.011032091    0.007295729    0.004133834    0.008275227    0.003518377    0.014527790    0.759378500
46	 49038	 16701	 356562	 6	 15	 1	 3     0.469936857    0.010614774    0.007297779    0.004134643    0.007708168    0.003283741    0.013934138    0.761781927
47	 54822	 18644	 411384	 6	 15	 1	 3     0.469952664    0.010226826    0.007299206    0.004135108    0.007163069    0.003014600    0.013390422    0.763741829
48	 63959	 18644	 475343	 7	 18	 1	 3     0.469972057    0.009433623    0.006137923    0.004022167    0.007163738    0.003016105    0.012691526    0.743300898
49	 71386	 20789	 546729	 7	 18	 1	 3     0.469985116    0.009078848    0.006138996    0.004022653    0.006688662    0.002779794    0.012198352    0.744268393
50	 79730	 23211	 626459	 7	 18	 1	 3     0.469996329    0.008762972    0.006139891    0.004023023    0.006252312    0.002592708    0.011758427    0.745250349
51	 89999	 26178	 716458	 7	 18	 1	 3     0.470005789    0.008483817    0.006140865    0.004023635    0.005853625    0.002458068    0.011373987    0.745896450
52	 102856	 26178	 819314	 8	 19	 1	 3     0.470024465    0.007626234    0.004887607    0.003688432    0.005854122    0.002458825    0.010574119    0.721216978
53	 118616	 30167	 937930	 8	 19	 1	 3     0.470032698    0.007368013    0.004888374    0.003688923    0.005512842    0.002323398    0.010201581    0.722242306
54	 139000	 35308	 1076930	 8	 19	 1	 3     0.470039977    0.007130312    0.004889262    0.003689439    0.005190034    0.002194560    0.009860506    0.723118239
55	 164136	 41614	 1241066	 8	 19	 1	 3     0.470046832    0.006915490    0.004890584    0.003690028    0.004889396    0.002078967    0.009528128    0.725797324
56	 184653	 41614	 1425719	 9	 28	 1	 4     0.470061318    0.006727148    0.004618937    0.003060996    0.004890802    0.002080049    0.008784485    0.765798729
57	 215676	 48544	 1641395	 9	 28	 1	 4     0.470067859    0.006514031    0.004620368    0.003061595    0.004591819    0.001943255    0.008427193    0.772977559
58	 239640	 48544	 1881035	 10	 38	 1	 5     0.470077830    0.006208251    0.004176761    0.002134218    0.004593152    0.001943895    0.007851326    0.790726395
59	 274450	 55569	 2155485	 10	 38	 1	 5     0.470083422    0.005989767    0.004177744    0.002134826    0.004292291    0.001812690    0.007509036    0.797674579
60	 309620	 62623	 2465105	 10	 38	 1	 5     0.470088192    0.005786926    0.004178371    0.002135262    0.004003715    0.001699377    0.007204238    0.803266935
61	 340582	 62623	 2805687	 11	 49	 1	 6     0.470093042    0.005576776    0.003881208    0.002077646    0.004004579    0.001700162    0.006880515    0.810517242
62	 381458	 70082	 3187145	 11	 49	 1	 6     0.470097216    0.005384318    0.003881599    0.002077887    0.003731498    0.001578340    0.006589134    0.817151068
63	 416136	 70082	 3603281	 12	 54	 2	 6     0.470102104    0.005018346    0.003355099    0.002061947    0.003731904    0.001578246    0.006230640    0.805430284
64	 463560	 78025	 4066841	 12	 54	 2	 6     0.470105708    0.004832951    0.003355336    0.002062050    0.003478381    0.001457276    0.005952577    0.811908956


==> data/lshaped/criterionA/varth1_thX0.4_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 35	 100	 68	 1	 1	 1	 0     0.440886423    0.116218613    0.059333171    0.059333171    0.099931681    0.047572013    0.163260442    0.711860215
2	 41	 112	 109	 1	 1	 1	 0     0.444407105    0.112261947    0.062148784    0.062148784    0.093489430    0.040502703    0.153418168    0.731738287
3	 45	 120	 154	 1	 1	 1	 0     0.446567829    0.108256119    0.063239317    0.063239317    0.087864532    0.037792316    0.147010149    0.736385343
4	 50	 130	 204	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.034252885    0.141697550    0.734246494
5	 58	 146	 262	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.034581343    0.136682244    0.741058589
6	 69	 170	 331	 1	 1	 1	 0     0.451548989    0.098943999    0.066862689    0.066862689    0.072933502    0.033052078    0.130913407    0.755797296
7	 84	 200	 415	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.029375957    0.125071068    0.766228735
8	 168	 200	 583	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.030943103    0.103992800    0.715940042
9	 196	 228	 779	 2	 3	 1	 1     0.460243633    0.069901880    0.023433313    0.017791082    0.065857062    0.027967343    0.095971910    0.728357702
10	 220	 253	 999	 2	 3	 1	 1     0.461345098    0.065991501    0.024012075    0.018217112    0.061467866    0.025565425    0.090529057    0.728953811
11	 246	 282	 1245	 2	 3	 1	 1     0.462230018    0.062365156    0.024119318    0.018301537    0.057512356    0.023137206    0.085896566    0.726049461
12	 264	 305	 1509	 2	 3	 1	 1     0.462902202    0.059386377    0.024275038    0.018409739    0.054198380    0.023977184    0.082197085    0.722487638
13	 294	 338	 1803	 2	 3	 1	 1     0.463733080    0.056032971    0.024434285    0.018567247    0.050424791    0.023079093    0.077372090    0.724201333
14	 336	 382	 2139	 2	 3	 1	 1     0.464428758    0.052864693    0.024560559    0.018641995    0.046812976    0.020215883    0.073080355    0.723377619
15	 398	 452	 2537	 2	 3	 1	 1     0.465008291    0.050809059    0.024639276    0.018667524    0.044434970    0.018871409    0.069297176    0.733205336
16	 464	 521	 3001	 2	 3	 1	 1     0.465492162    0.048590753    0.024734202    0.018736019    0.041824401    0.017682128    0.065968606    0.736573893
17	 552	 615	 3553	 2	 3	 1	 1     0.465922538    0.046910267    0.024894603    0.018825383    0.039759677    0.018312055    0.062856964    0.746301827
18	 678	 748	 4231	 2	 3	 1	 1     0.466373474    0.044970565    0.025119133    0.018918346    0.037301218    0.016011592    0.059418785    0.756840878
19	 774	 852	 5005	 2	 3	 1	 1     0.466739363    0.043090833    0.025299409    0.018994315    0.034882084    0.015185375    0.056472795    0.763037014
20	 888	 966	 5893	 2	 3	 1	 1     0.467082818    0.041219168    0.025446080    0.019095073    0.032427100    0.013649492    0.053557916    0.769618601
21	 990	 1072	 6883	 2	 3	 1	 1     0.467350827    0.039515776    0.025509786    0.019159225    0.030178592    0.012997979    0.051166532    0.772297330
22	 1108	 1197	 7991	 2	 3	 1	 1     0.467582062    0.037948103    0.025543643    0.019201451    0.028063870    0.011812786    0.049008418    0.774318058
23	 1232	 1324	 9223	 2	 3	 1	 1     0.467792572    0.036532644    0.025582556    0.019228363    0.026080010    0.010838629    0.046956562    0.778009337
24	 1378	 1477	 10601	 2	 3	 1	 1     0.467956374    0.035405967    0.025609542    0.019247432    0.024448597    0.010223581    0.045295049    0.781674121
25	 2067	 1477	 12668	 3	 6	 1	 2     0.468353406    0.031341877    0.019495094    0.016597497    0.024540876    0.010256218    0.040986537    0.764687135
26	 2355	 1682	 15023	 3	 6	 1	 2     0.468509674    0.030226589    0.019532922    0.016621468    0.023067545    0.009609244    0.039159865    0.771876756
27	 2724	 1937	 17747	 3	 6	 1	 2     0.468630569    0.029197919    0.019566553    0.016647007    0.021671837    0.009139784    0.037685536    0.774777875
28	 3168	 2245	 20915	 3	 6	 1	 2     0.468739543    0.028329233    0.019602836    0.016674353    0.020451755    0.008663228    0.036304960    0.780313023
29	 3807	 2677	 24722	 3	 6	 1	 2     0.468844285    0.027576267    0.019670457    0.016726336    0.019326759    0.008205307    0.034926287    0.789556205
30	 5076	 2677	 29798	 4	 8	 1	 2     0.469160899    0.022407105    0.011272897    0.008480861    0.019364920    0.008222594    0.030378610    0.737594792
31	 5920	 3110	 35718	 4	 8	 1	 2     0.469264424    0.021464517    0.011331983    0.008527103    0.018229417    0.007789391    0.028735170    0.746977207
32	 6796	 3564	 42514	 4	 8	 1	 2     0.469353390    0.020462600    0.011358440    0.008545686    0.017020689    0.007270381    0.027243443    0.751101832
33	 7660	 4002	 50174	 4	 8	 1	 2     0.469428805    0.019510953    0.011372430    0.008555349    0.015853867    0.006789050    0.025911513    0.752983920
34	 8620	 4484	 58794	 4	 8	 1	 2     0.469497225    0.018598471    0.011385592    0.008566563    0.014706170    0.006176671    0.024640732    0.754785675
35	 9536	 4957	 68330	 4	 8	 1	 2     0.469551384    0.017794286    0.011394136    0.008573082    0.013667856    0.005787919    0.023586176    0.754437088
36	 10672	 5535	 79002	 4	 8	 1	 2     0.469599538    0.017135761    0.011402477    0.008579187    0.012791318    0.005348196    0.022607145    0.757979884
37	 12008	 6221	 91010	 4	 8	 1	 2     0.469640191    0.016532686    0.011410325    0.008584796    0.011963871    0.004974423    0.021746285    0.760253362
38	 13708	 7098	 104718	 4	 8	 1	 2     0.469673434    0.016014672    0.011416912    0.008589789    0.011230486    0.004731799    0.021016054    0.762020857
39	 17135	 7098	 121853	 5	 13	 1	 3     0.469752036    0.014480885    0.009113462    0.005841203    0.011253482    0.004744939    0.019179012    0.755038135
40	 20070	 8294	 141923	 5	 13	 1	 3     0.469782346    0.014001287    0.009119454    0.005845569    0.010624105    0.004458809    0.018421655    0.760045045
41	 23595	 9722	 165518	 5	 13	 1	 3     0.469809554    0.013552275    0.009127161    0.005850659    0.010017939    0.004248174    0.017714200    0.765051504
42	 27810	 11429	 193328	 5	 13	 1	 3     0.469836463    0.013125943    0.009138778    0.005856588    0.009421948    0.003993478    0.016985522    0.772772414
43	 32050	 13132	 225378	 5	 13	 1	 3     0.469859789    0.012719175    0.009146272    0.005861216    0.008838729    0.003754395    0.016327523    0.779002150
44	 38460	 13132	 263838	 6	 15	 2	 3     0.469898553    0.011465994    0.007291852    0.005756830    0.008848611    0.003759643    0.015171004    0.755783441
45	 43686	 14899	 307524	 6	 15	 2	 3     0.469918879    0.011032091    0.007295729    0.005759978    0.008275227    0.003518377    0.014527790    0.759378500
46	 49038	 16701	 356562	 6	 15	 2	 3     0.469936857    0.010614774    0.007297779    0.005761393    0.007708168    0.003283741    0.013934138    0.761781927
47	 54822	 18644	 411384	 6	 15	 2	 3     0.469952664    0.010226826    0.007299206    0.005762318    0.007163069    0.003014600    0.013390422    0.763741829
48	 73096	 18644	 484480	 8	 19	 1	 3     0.469990720    0.008670993    0.004884921    0.003686596    0.007164053    0.003016381    0.011980490    0.723759406
49	 81584	 20789	 566064	 8	 19	 1	 3     0.470003790    0.008283449    0.004885929    0.003687307    0.006689037    0.002778560    0.011456308    0.723046935
50	 91112	 23209	 657176	 8	 19	 1	 3     0.470014987    0.007936317    0.004886799    0.003687929    0.006253345    0.002592760    0.010987319    0.722316078
51	 102832	 26172	 760008	 8	 19	 1	 3     0.470024449    0.007626946    0.004887608    0.003688432    0.005855049    0.002458486    0.010574804    0.721237538
52	 118568	 30155	 878576	 8	 19	 1	 3     0.470032683    0.007368518    0.004888371    0.003688921    0.005513518    0.002324144    0.010202271    0.722242854
53	 138968	 35300	 1017544	 8	 19	 1	 3     0.470039969    0.007130493    0.004889260    0.003689438    0.005190286    0.002195260    0.009860879    0.723109334
54	 164128	 41612	 1181672	 8	 19	 1	 3     0.470046832    0.006915633    0.004890581    0.003690026    0.004889601    0.002078688    0.009528151    0.725810640
55	 184644	 41612	 1366316	 9	 28	 1	 4     0.470061317    0.006727297    0.004618935    0.003060996    0.004891009    0.002080025    0.008784511    0.765813504
56	 215658	 48540	 1581974	 9	 28	 1	 4     0.470067856    0.006514135    0.004620366    0.003061592    0.004591969    0.001943180    0.008427362    0.772974392
57	 239620	 48540	 1821594	 10	 38	 2	 5     0.470077827    0.006208362    0.004176760    0.002977951    0.004593303    0.001943817    0.007851509    0.790722142
58	 274410	 55561	 2096004	 10	 38	 2	 5     0.470083420    0.005989729    0.004177742    0.002978687    0.004292240    0.001813040    0.007509151    0.797657229
59	 309660	 62631	 2405664	 10	 38	 2	 5     0.470088197    0.005786729    0.004178370    0.002979201    0.004003430    0.001699853    0.007203950    0.803271705
60	 371592	 62631	 2777256	 12	 54	 2	 6     0.470097933    0.005224209    0.003354772    0.002061803    0.004004730    0.001700701    0.006537783    0.799079521
61	 416244	 70100	 3193500	 12	 54	 2	 6     0.470102111    0.005018087    0.003355098    0.002061947    0.003731557    0.001578326    0.006230149    0.805452227
62	 463656	 78041	 3657156	 12	 54	 2	 6     0.470105710    0.004832734    0.003355336    0.002062050    0.003478081    0.001457236    0.005952404    0.811896209


==> data/lshaped/criterionA/varth1_thX0.4_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 35	 100	 68	 1	 1	 1	 0     0.440886423    0.116218613    0.059333171    0.059333171    0.099931681    0.047572013    0.163260442    0.711860215
2	 41	 112	 109	 1	 1	 1	 0     0.444407105    0.112261947    0.062148784    0.062148784    0.093489430    0.040502703    0.153418168    0.731738287
3	 45	 120	 154	 1	 1	 1	 0     0.446567829    0.108256119    0.063239317    0.063239317    0.087864532    0.037792316    0.147010149    0.736385343
4	 50	 130	 204	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.034252885    0.141697550    0.734246494
5	 58	 146	 262	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.034581343    0.136682244    0.741058589
6	 69	 170	 331	 1	 1	 1	 0     0.451548989    0.098943999    0.066862689    0.066862689    0.072933502    0.033052078    0.130913407    0.755797296
7	 84	 200	 415	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.029375957    0.125071068    0.766228735
8	 168	 200	 583	 2	 3	 1	 1     0.458497881    0.074452610    0.021997183    0.017370865    0.071128862    0.030943103    0.103992800    0.715940042
9	 196	 228	 779	 2	 3	 1	 1     0.460243633    0.069901880    0.023433313    0.017791082    0.065857062    0.027967343    0.095971910    0.728357702
10	 220	 253	 999	 2	 3	 1	 1     0.461345098    0.065991501    0.024012075    0.018217112    0.061467866    0.025565425    0.090529057    0.728953811
11	 246	 282	 1245	 2	 3	 1	 1     0.462230018    0.062365156    0.024119318    0.018301537    0.057512356    0.023137206    0.085896566    0.726049461
12	 264	 305	 1509	 2	 3	 1	 1     0.462902202    0.059386377    0.024275038    0.018409739    0.054198380    0.023977184    0.082197085    0.722487638
13	 294	 338	 1803	 2	 3	 1	 1     0.463733080    0.056032971    0.024434285    0.018567247    0.050424791    0.023079093    0.077372090    0.724201333
14	 336	 382	 2139	 2	 3	 1	 1     0.464428758    0.052864693    0.024560559    0.018641995    0.046812976    0.020215883    0.073080355    0.723377619
15	 398	 452	 2537	 2	 3	 1	 1     0.465008291    0.050809059    0.024639276    0.018667524    0.044434970    0.018871409    0.069297176    0.733205336
16	 464	 521	 3001	 2	 3	 1	 1     0.465492162    0.048590753    0.024734202    0.018736019    0.041824401    0.017682128    0.065968606    0.736573893
17	 552	 615	 3553	 2	 3	 1	 1     0.465922538    0.046910267    0.024894603    0.018825383    0.039759677    0.018312055    0.062856964    0.746301827
18	 678	 748	 4231	 2	 3	 1	 1     0.466373474    0.044970565    0.025119133    0.018918346    0.037301218    0.016011592    0.059418785    0.756840878
19	 774	 852	 5005	 2	 3	 1	 1     0.466739363    0.043090833    0.025299409    0.018994315    0.034882084    0.015185375    0.056472795    0.763037014
20	 888	 966	 5893	 2	 3	 1	 1     0.467082818    0.041219168    0.025446080    0.019095073    0.032427100    0.013649492    0.053557916    0.769618601
21	 990	 1072	 6883	 2	 3	 1	 1     0.467350827    0.039515776    0.025509786    0.019159225    0.030178592    0.012997979    0.051166532    0.772297330
22	 1108	 1197	 7991	 2	 3	 1	 1     0.467582062    0.037948103    0.025543643    0.019201451    0.028063870    0.011812786    0.049008418    0.774318058
23	 1232	 1324	 9223	 2	 3	 1	 1     0.467792572    0.036532644    0.025582556    0.019228363    0.026080010    0.010838629    0.046956562    0.778009337
24	 1378	 1477	 10601	 2	 3	 1	 1     0.467956374    0.035405967    0.025609542    0.019247432    0.024448597    0.010223581    0.045295049    0.781674121
25	 2067	 1477	 12668	 3	 6	 1	 2     0.468353406    0.031341877    0.019495094    0.016597497    0.024540876    0.010256218    0.040986537    0.764687135
26	 2355	 1682	 15023	 3	 6	 1	 2     0.468509674    0.030226589    0.019532922    0.016621468    0.023067545    0.009609244    0.039159865    0.771876756
27	 2724	 1937	 17747	 3	 6	 1	 2     0.468630569    0.029197919    0.019566553    0.016647007    0.021671837    0.009139784    0.037685536    0.774777875
28	 3168	 2245	 20915	 3	 6	 1	 2     0.468739543    0.028329233    0.019602836    0.016674353    0.020451755    0.008663228    0.036304960    0.780313023
29	 3807	 2677	 24722	 3	 6	 1	 2     0.468844285    0.027576267    0.019670457    0.016726336    0.019326759    0.008205307    0.034926287    0.789556205
30	 5076	 2677	 29798	 4	 8	 1	 2     0.469160899    0.022407105    0.011272897    0.008480861    0.019364920    0.008222594    0.030378610    0.737594792
31	 5920	 3110	 35718	 4	 8	 1	 2     0.469264424    0.021464517    0.011331983    0.008527103    0.018229417    0.007789391    0.028735170    0.746977207
32	 6796	 3564	 42514	 4	 8	 1	 2     0.469353390    0.020462600    0.011358440    0.008545686    0.017020689    0.007270381    0.027243443    0.751101832
33	 7660	 4002	 50174	 4	 8	 1	 2     0.469428805    0.019510953    0.011372430    0.008555349    0.015853867    0.006789050    0.025911513    0.752983920
34	 8620	 4484	 58794	 4	 8	 1	 2     0.469497225    0.018598471    0.011385592    0.008566563    0.014706170    0.006176671    0.024640732    0.754785675
35	 9536	 4957	 68330	 4	 8	 1	 2     0.469551384    0.017794286    0.011394136    0.008573082    0.013667856    0.005787919    0.023586176    0.754437088
36	 10672	 5535	 79002	 4	 8	 1	 2     0.469599538    0.017135761    0.011402477    0.008579187    0.012791318    0.005348196    0.022607145    0.757979884
37	 12008	 6221	 91010	 4	 8	 1	 2     0.469640191    0.016532686    0.011410325    0.008584796    0.011963871    0.004974423    0.021746285    0.760253362
38	 13708	 7098	 104718	 4	 8	 1	 2     0.469673434    0.016014672    0.011416912    0.008589789    0.011230486    0.004731799    0.021016054    0.762020857
39	 17135	 7098	 121853	 5	 13	 2	 3     0.469752036    0.014480885    0.009113462    0.007137160    0.011253482    0.004744939    0.019179012    0.755038135
40	 20070	 8294	 141923	 5	 13	 2	 3     0.469782346    0.014001287    0.009119454    0.007141885    0.010624105    0.004458809    0.018421655    0.760045045
41	 23595	 9722	 165518	 5	 13	 2	 3     0.469809554    0.013552275    0.009127161    0.007148008    0.010017939    0.004248174    0.017714200    0.765051504
42	 27810	 11429	 193328	 5	 13	 2	 3     0.469836463    0.013125943    0.009138778    0.007156546    0.009421948    0.003993478    0.016985522    0.772772414
43	 32050	 13132	 225378	 5	 13	 2	 3     0.469859789    0.012719175    0.009146272    0.007162308    0.008838729    0.003754395    0.016327523    0.779002150
44	 44870	 13132	 270248	 7	 18	 2	 3     0.469917919    0.010765706    0.006131028    0.005450157    0.008849346    0.003759861    0.014558817    0.739462975
45	 50967	 14899	 321215	 7	 18	 2	 3     0.469938262    0.010301609    0.006134532    0.005453046    0.008275909    0.003518494    0.013886666    0.741834605
46	 57211	 16701	 378426	 7	 18	 2	 3     0.469956247    0.009853064    0.006136499    0.005454597    0.007708842    0.003285592    0.013264078    0.742838188
47	 63966	 18646	 442392	 7	 18	 2	 3     0.469972068    0.009433328    0.006137926    0.005455737    0.007163347    0.003013842    0.012691129    0.743300891
48	 71379	 20787	 513771	 7	 18	 2	 3     0.469985112    0.009079030    0.006138997    0.005456570    0.006688909    0.002779477    0.012198541    0.744271743
49	 79723	 23209	 593494	 7	 18	 2	 3     0.469996309    0.008763630    0.006139896    0.005457271    0.006253230    0.002592414    0.011759192    0.745257781
50	 89964	 26167	 683458	 7	 18	 2	 3     0.470005761    0.008484810    0.006140857    0.005458050    0.005855073    0.002458061    0.011375142    0.745908088
51	 115668	 26167	 799126	 9	 28	 2	 4     0.470038911    0.007457600    0.004615895    0.003696432    0.005857414    0.002459374    0.009911210    0.752440908
52	 133335	 30143	 932461	 9	 28	 2	 4     0.470047143    0.007192685    0.004616679    0.003697046    0.005515523    0.002324017    0.009512770    0.756108370
53	 156267	 35285	 1088728	 9	 28	 2	 4     0.470054428    0.006949052    0.004617589    0.003697728    0.005192995    0.002197214    0.009145745    0.759812594
54	 184581	 41599	 1273309	 9	 28	 2	 4     0.470061307    0.006727609    0.004618933    0.003698537    0.004891439    0.002079753    0.008785031    0.765803682
55	 215550	 48516	 1488859	 9	 28	 2	 4     0.470067846    0.006514545    0.004620366    0.003699472    0.004592550    0.001943943    0.008427897    0.772973952
56	 263450	 48516	 1752309	 11	 42	 2	 5     0.470082701    0.005894623    0.003693005    0.002643112    0.004594377    0.001944724    0.007554080    0.780323171
57	 301807	 55553	 2054116	 11	 42	 2	 5     0.470088302    0.005663636    0.003693912    0.002643820    0.004293226    0.001813038    0.007197041    0.786939484
58	 340516	 62611	 2394632	 11	 42	 2	 5     0.470093075    0.005448299    0.003694482    0.002644274    0.004004343    0.001699852    0.006878255    0.792104871
59	 381381	 70068	 2776013	 11	 42	 2	 5     0.470097247    0.005251303    0.003694901    0.002644595    0.003731473    0.001578330    0.006586953    0.797228029
60	 424886	 78017	 3200899	 11	 42	 2	 5     0.470100852    0.005074168    0.003695240    0.002644872    0.003477412    0.001456257    0.006324409    0.802315093
61	 502138	 78017	 3703037	 13	 58	 4	 6     0.470108498    0.004610576    0.003026469    0.002332017    0.003478203    0.001456497    0.005727982    0.804921531


==> data/lshaped/criterionA/varth1_thX0.4_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 35	 100	 68	 1	 1	 1	 0     0.440886423    0.116218613    0.059333171    0.059333171    0.099931681    0.047572013    0.163260442    0.711860215
2	 41	 112	 109	 1	 1	 1	 0     0.444407105    0.112261947    0.062148784    0.062148784    0.093489430    0.040502703    0.153418168    0.731738287
3	 45	 120	 154	 1	 1	 1	 0     0.446567829    0.108256119    0.063239317    0.063239317    0.087864532    0.037792316    0.147010149    0.736385343
4	 50	 130	 204	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.034252885    0.141697550    0.734246494
5	 58	 146	 262	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.034581343    0.136682244    0.741058589
6	 69	 170	 331	 1	 1	 1	 0     0.451548989    0.098943999    0.066862689    0.066862689    0.072933502    0.033052078    0.130913407    0.755797296
7	 84	 200	 415	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.029375957    0.125071068    0.766228735
8	 168	 200	 583	 2	 3	 2	 1     0.458497881    0.074452610    0.021997183    0.021841845    0.071128862    0.030943103    0.103992800    0.715940042
9	 196	 228	 779	 2	 3	 2	 1     0.460243633    0.069901880    0.023433313    0.023257255    0.065857062    0.027967343    0.095971910    0.728357702
10	 220	 253	 999	 2	 3	 2	 1     0.461345098    0.065991501    0.024012075    0.023830314    0.061467866    0.025565425    0.090529057    0.728953811
11	 246	 282	 1245	 2	 3	 2	 1     0.462230018    0.062365156    0.024119318    0.023932342    0.057512356    0.023137206    0.085896566    0.726049461
12	 264	 305	 1509	 2	 3	 2	 1     0.462902202    0.059386377    0.024275038    0.024088671    0.054198380    0.023977184    0.082197085    0.722487638
13	 294	 338	 1803	 2	 3	 2	 1     0.463733080    0.056032971    0.024434285    0.024247283    0.050424791    0.023079093    0.077372090    0.724201333
14	 336	 382	 2139	 2	 3	 2	 1     0.464428758    0.052864693    0.024560559    0.024371684    0.046812976    0.020215883    0.073080355    0.723377619
15	 398	 452	 2537	 2	 3	 2	 1     0.465008291    0.050809059    0.024639276    0.024448474    0.044434970    0.018871409    0.069297176    0.733205336
16	 464	 521	 3001	 2	 3	 2	 1     0.465492162    0.048590753    0.024734202    0.024539121    0.041824401    0.017682128    0.065968606    0.736573893
17	 552	 615	 3553	 2	 3	 2	 1     0.465922538    0.046910267    0.024894603    0.024697182    0.039759677    0.018312055    0.062856964    0.746301827
18	 678	 748	 4231	 2	 3	 2	 1     0.466373474    0.044970565    0.025119133    0.024916973    0.037301218    0.016011592    0.059418785    0.756840878
19	 774	 852	 5005	 2	 3	 2	 1     0.466739363    0.043090833    0.025299409    0.025093661    0.034882084    0.015185375    0.056472795    0.763037014
20	 888	 966	 5893	 2	 3	 2	 1     0.467082818    0.041219168    0.025446080    0.025238408    0.032427100    0.013649492    0.053557916    0.769618601
21	 990	 1072	 6883	 2	 3	 2	 1     0.467350827    0.039515776    0.025509786    0.025299890    0.030178592    0.012997979    0.051166532    0.772297330
22	 1108	 1197	 7991	 2	 3	 2	 1     0.467582062    0.037948103    0.025543643    0.025332945    0.028063870    0.011812786    0.049008418    0.774318058
23	 1232	 1324	 9223	 2	 3	 2	 1     0.467792572    0.036532644    0.025582556    0.025371030    0.026080010    0.010838629    0.046956562    0.778009337
24	 1378	 1477	 10601	 2	 3	 2	 1     0.467956374    0.035405967    0.025609542    0.025396569    0.024448597    0.010223581    0.045295049    0.781674121
25	 2756	 1477	 13357	 4	 8	 2	 2     0.468665410    0.026993888    0.011138976    0.010128521    0.024588477    0.010314771    0.037249738    0.724673214
26	 3144	 1685	 16501	 4	 8	 2	 2     0.468824183    0.025662945    0.011172887    0.010162216    0.023103102    0.009614637    0.035195093    0.729162585
27	 3640	 1941	 20141	 4	 8	 2	 2     0.468945660    0.024425630    0.011196748    0.010184975    0.021708160    0.009148262    0.033537701    0.728303652
28	 4228	 2248	 24369	 4	 8	 2	 2     0.469055550    0.023364607    0.011223415    0.010209950    0.020492433    0.008651420    0.031964049    0.730965185
29	 5080	 2679	 29449	 4	 8	 2	 2     0.469163236    0.022371421    0.011279367    0.010259156    0.019319843    0.008253082    0.030342498    0.737296604
30	 5944	 3122	 35393	 4	 8	 2	 2     0.469266697    0.021448208    0.011333430    0.010306188    0.018209311    0.007772152    0.028698021    0.747375852
31	 6796	 3564	 42189	 4	 8	 2	 2     0.469354481    0.020451820    0.011359188    0.010329631    0.017007227    0.007301791    0.027224630    0.751224894
32	 7692	 4018	 49881	 4	 8	 2	 2     0.469432218    0.019467296    0.011373251    0.010343343    0.015799518    0.006770888    0.025849611    0.753098209
33	 8672	 4510	 58553	 4	 8	 2	 2     0.469500021    0.018555433    0.011386499    0.010356040    0.014650998    0.006108777    0.024587382    0.754672983
34	 9560	 4970	 68113	 4	 8	 2	 2     0.469552980    0.017770843    0.011394614    0.010364169    0.013636921    0.005774969    0.023554376    0.754460349
35	 10700	 5550	 78813	 4	 8	 2	 2     0.469600776    0.017117000    0.011402808    0.010372624    0.012765879    0.005339838    0.022581432    0.758012181
36	 12052	 6243	 90865	 4	 8	 2	 2     0.469641001    0.016521699    0.011410556    0.010380104    0.011948462    0.004954561    0.021728785    0.760359996
37	 13744	 7116	 104609	 4	 8	 2	 2     0.469674108    0.016006524    0.011417098    0.010386066    0.011218676    0.004729229    0.021001000    0.762179125
38	 20616	 7116	 125225	 6	 15	 3	 3     0.469791213    0.013395862    0.007264217    0.006808543    0.011255233    0.004748207    0.018194103    0.736274937
39	 24162	 8320	 149387	 6	 15	 3	 3     0.469821500    0.012873988    0.007268752    0.006812519    0.010625668    0.004456429    0.017394464    0.740119874
40	 28410	 9754	 177797	 6	 15	 3	 3     0.469848552    0.012384702    0.007274913    0.006818034    0.010022799    0.004244690    0.016647750    0.743926484
41	 33450	 11455	 211247	 6	 15	 3	 3     0.469875431    0.011913554    0.007285621    0.006828054    0.009426160    0.003992609    0.015870998    0.750649338
42	 38526	 13156	 249773	 6	 15	 3	 3     0.469898870    0.011459756    0.007291974    0.006833876    0.008840425    0.003763728    0.015161178    0.755861845
43	 43782	 14931	 293555	 6	 15	 3	 3     0.469919334    0.011022705    0.007295795    0.006837245    0.008262652    0.003509940    0.014513069    0.759502036
44	 49110	 16727	 342665	 6	 15	 3	 3     0.469937145    0.010612068    0.007297852    0.006838997    0.007704373    0.003284127    0.013924398    0.762120466
45	 54918	 18676	 397583	 6	 15	 3	 3     0.469952876    0.010221323    0.007299248    0.006840148    0.007155168    0.003009337    0.013382964    0.763756317
46	 82377	 18676	 479960	 9	 28	 2	 4     0.470005394    0.008515833    0.004612987    0.003693878    0.007158196    0.003011049    0.011390307    0.747638599
47	 91881	 20812	 571841	 9	 28	 2	 4     0.470018437    0.008120528    0.004614143    0.003694940    0.006682265    0.002776792    0.010838762    0.749211799
48	 102681	 23249	 674522	 9	 28	 2	 4     0.470029643    0.007767813    0.004615037    0.003695735    0.006248228    0.002588613    0.010341380    0.751138869
49	 115893	 26219	 790415	 9	 28	 2	 4     0.470039045    0.007452599    0.004615899    0.003696427    0.005851044    0.002454836    0.009904845    0.752419559
50	 133686	 30221	 924101	 9	 28	 2	 4     0.470047267    0.007188721    0.004616687    0.003697046    0.005510346    0.002322515    0.009506636    0.756179288
51	 156699	 35381	 1080800	 9	 28	 2	 4     0.470054559    0.006944259    0.004617610    0.003697740    0.005186560    0.002193102    0.009138986    0.759850013
52	 185004	 41694	 1265804	 9	 28	 2	 4     0.470061419    0.006723597    0.004618955    0.003698547    0.004885899    0.002077846    0.008779038    0.765869470
53	 216000	 48615	 1481804	 9	 28	 2	 4     0.470067949    0.006509926    0.004620379    0.003699479    0.004585982    0.001942402    0.008422172    0.772950906
54	 264000	 48615	 1745804	 11	 42	 3	 5     0.470082803    0.005889516    0.003693024    0.002967028    0.004587807    0.001943599    0.007547688    0.780307310
55	 302478	 55675	 2048282	 11	 42	 3	 5     0.470088379    0.005661286    0.003693923    0.002967762    0.004290116    0.001811685    0.007192062    0.787157609
56	 341000	 62699	 2389282	 11	 42	 3	 5     0.470093157    0.005444305    0.003694499    0.002968231    0.003998891    0.001694590    0.006872650    0.792169717
57	 381810	 70146	 2771092	 11	 42	 3	 5     0.470097313    0.005247006    0.003694909    0.002968568    0.003725416    0.001576962    0.006582222    0.797148179
58	 425689	 78163	 3196781	 11	 42	 3	 5     0.470100909    0.005071404    0.003695243    0.002968857    0.003473374    0.001454717    0.006320209    0.802410833
59	 541786	 78163	 3738567	 14	 61	 5	 6     0.470110616    0.004434862    0.002756286    0.002318510    0.003474318    0.001455138    0.005551382    0.798875262


==> data/lshaped/criterionA/varth1_thX0.4_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 35	 100	 68	 1	 1	 1	 0     0.440886423    0.116218613    0.059333171    0.059333171    0.099931681    0.047572013    0.163260442    0.711860215
2	 41	 112	 109	 1	 1	 1	 0     0.444407105    0.112261947    0.062148784    0.062148784    0.093489430    0.040502703    0.153418168    0.731738287
3	 45	 120	 154	 1	 1	 1	 0     0.446567829    0.108256119    0.063239317    0.063239317    0.087864532    0.037792316    0.147010149    0.736385343
4	 50	 130	 204	 1	 1	 1	 0     0.448281846    0.104040930    0.063439361    0.063439361    0.082461885    0.034252885    0.141697550    0.734246494
5	 58	 146	 262	 1	 1	 1	 0     0.449836386    0.101289551    0.065440628    0.065440628    0.077311689    0.034581343    0.136682244    0.741058589
6	 69	 170	 331	 1	 1	 1	 0     0.451548989    0.098943999    0.066862689    0.066862689    0.072933502    0.033052078    0.130913407    0.755797296
7	 84	 200	 415	 1	 1	 1	 0     0.453201983    0.095833046    0.067975058    0.067975058    0.067552678    0.029375957    0.125071068    0.766228735
8	 168	 200	 583	 2	 3	 2	 1     0.458497881    0.074452610    0.021997183    0.021841845    0.071128862    0.030943103    0.103992800    0.715940042
9	 196	 228	 779	 2	 3	 2	 1     0.460243633    0.069901880    0.023433313    0.023257255    0.065857062    0.027967343    0.095971910    0.728357702
10	 220	 253	 999	 2	 3	 2	 1     0.461345098    0.065991501    0.024012075    0.023830314    0.061467866    0.025565425    0.090529057    0.728953811
11	 246	 282	 1245	 2	 3	 2	 1     0.462230018    0.062365156    0.024119318    0.023932342    0.057512356    0.023137206    0.085896566    0.726049461
12	 264	 305	 1509	 2	 3	 2	 1     0.462902202    0.059386377    0.024275038    0.024088671    0.054198380    0.023977184    0.082197085    0.722487638
13	 294	 338	 1803	 2	 3	 2	 1     0.463733080    0.056032971    0.024434285    0.024247283    0.050424791    0.023079093    0.077372090    0.724201333
14	 336	 382	 2139	 2	 3	 2	 1     0.464428758    0.052864693    0.024560559    0.024371684    0.046812976    0.020215883    0.073080355    0.723377619
15	 398	 452	 2537	 2	 3	 2	 1     0.465008291    0.050809059    0.024639276    0.024448474    0.044434970    0.018871409    0.069297176    0.733205336
16	 464	 521	 3001	 2	 3	 2	 1     0.465492162    0.048590753    0.024734202    0.024539121    0.041824401    0.017682128    0.065968606    0.736573893
17	 552	 615	 3553	 2	 3	 2	 1     0.465922538    0.046910267    0.024894603    0.024697182    0.039759677    0.018312055    0.062856964    0.746301827
18	 678	 748	 4231	 2	 3	 2	 1     0.466373474    0.044970565    0.025119133    0.024916973    0.037301218    0.016011592    0.059418785    0.756840878
19	 774	 852	 5005	 2	 3	 2	 1     0.466739363    0.043090833    0.025299409    0.025093661    0.034882084    0.015185375    0.056472795    0.763037014
20	 888	 966	 5893	 2	 3	 2	 1     0.467082818    0.041219168    0.025446080    0.025238408    0.032427100    0.013649492    0.053557916    0.769618601
21	 990	 1072	 6883	 2	 3	 2	 1     0.467350827    0.039515776    0.025509786    0.025299890    0.030178592    0.012997979    0.051166532    0.772297330
22	 1108	 1197	 7991	 2	 3	 2	 1     0.467582062    0.037948103    0.025543643    0.025332945    0.028063870    0.011812786    0.049008418    0.774318058
23	 1232	 1324	 9223	 2	 3	 2	 1     0.467792572    0.036532644    0.025582556    0.025371030    0.026080010    0.010838629    0.046956562    0.778009337
24	 1378	 1477	 10601	 2	 3	 2	 1     0.467956374    0.035405967    0.025609542    0.025396569    0.024448597    0.010223581    0.045295049    0.781674121
25	 2756	 1477	 13357	 4	 8	 2	 2     0.468665410    0.026993888    0.011138976    0.010128521    0.024588477    0.010314771    0.037249738    0.724673214
26	 3144	 1685	 16501	 4	 8	 2	 2     0.468824183    0.025662945    0.011172887    0.010162216    0.023103102    0.009614637    0.035195093    0.729162585
27	 3640	 1941	 20141	 4	 8	 2	 2     0.468945660    0.024425630    0.011196748    0.010184975    0.021708160    0.009148262    0.033537701    0.728303652
28	 4228	 2248	 24369	 4	 8	 2	 2     0.469055550    0.023364607    0.011223415    0.010209950    0.020492433    0.008651420    0.031964049    0.730965185
29	 5080	 2679	 29449	 4	 8	 2	 2     0.469163236    0.022371421    0.011279367    0.010259156    0.019319843    0.008253082    0.030342498    0.737296604
30	 5944	 3122	 35393	 4	 8	 2	 2     0.469266697    0.021448208    0.011333430    0.010306188    0.018209311    0.007772152    0.028698021    0.747375852
31	 6796	 3564	 42189	 4	 8	 2	 2     0.469354481    0.020451820    0.011359188    0.010329631    0.017007227    0.007301791    0.027224630    0.751224894
32	 7692	 4018	 49881	 4	 8	 2	 2     0.469432218    0.019467296    0.011373251    0.010343343    0.015799518    0.006770888    0.025849611    0.753098209
33	 8672	 4510	 58553	 4	 8	 2	 2     0.469500021    0.018555433    0.011386499    0.010356040    0.014650998    0.006108777    0.024587382    0.754672983
34	 9560	 4970	 68113	 4	 8	 2	 2     0.469552980    0.017770843    0.011394614    0.010364169    0.013636921    0.005774969    0.023554376    0.754460349
35	 10700	 5550	 78813	 4	 8	 2	 2     0.469600776    0.017117000    0.011402808    0.010372624    0.012765879    0.005339838    0.022581432    0.758012181
36	 12052	 6243	 90865	 4	 8	 2	 2     0.469641001    0.016521699    0.011410556    0.010380104    0.011948462    0.004954561    0.021728785    0.760359996
37	 13744	 7116	 104609	 4	 8	 2	 2     0.469674108    0.016006524    0.011417098    0.010386066    0.011218676    0.004729229    0.021001000    0.762179125
38	 20616	 7116	 125225	 6	 15	 3	 3     0.469791213    0.013395862    0.007264217    0.006808543    0.011255233    0.004748207    0.018194103    0.736274937
39	 24162	 8320	 149387	 6	 15	 3	 3     0.469821500    0.012873988    0.007268752    0.006812519    0.010625668    0.004456429    0.017394464    0.740119874
40	 28410	 9754	 177797	 6	 15	 3	 3     0.469848552    0.012384702    0.007274913    0.006818034    0.010022799    0.004244690    0.016647750    0.743926484
41	 33450	 11455	 211247	 6	 15	 3	 3     0.469875431    0.011913554    0.007285621    0.006828054    0.009426160    0.003992609    0.015870998    0.750649338
42	 38526	 13156	 249773	 6	 15	 3	 3     0.469898870    0.011459756    0.007291974    0.006833876    0.008840425    0.003763728    0.015161178    0.755861845
43	 43782	 14931	 293555	 6	 15	 3	 3     0.469919334    0.011022705    0.007295795    0.006837245    0.008262652    0.003509940    0.014513069    0.759502036
44	 49110	 16727	 342665	 6	 15	 3	 3     0.469937145    0.010612068    0.007297852    0.006838997    0.007704373    0.003284127    0.013924398    0.762120466
45	 54918	 18676	 397583	 6	 15	 3	 3     0.469952876    0.010221323    0.007299248    0.006840148    0.007155168    0.003009337    0.013382964    0.763756317
46	 82377	 18676	 479960	 9	 28	 4	 4     0.470005394    0.008515833    0.004612987    0.004226496    0.007158196    0.003011049    0.011390307    0.747638599
47	 91881	 20812	 571841	 9	 28	 4	 4     0.470018437    0.008120528    0.004614143    0.004227596    0.006682265    0.002776792    0.010838762    0.749211799
48	 102681	 23249	 674522	 9	 28	 4	 4     0.470029643    0.007767813    0.004615037    0.004228443    0.006248228    0.002588613    0.010341380    0.751138869
49	 115893	 26219	 790415	 9	 28	 4	 4     0.470039045    0.007452599    0.004615899    0.004229233    0.005851044    0.002454836    0.009904845    0.752419559
50	 133686	 30221	 924101	 9	 28	 4	 4     0.470047267    0.007188721    0.004616687    0.004229947    0.005510346    0.002322515    0.009506636    0.756179288
51	 156699	 35381	 1080800	 9	 28	 4	 4     0.470054559    0.006944259    0.004617610    0.004230781    0.005186560    0.002193102    0.009138986    0.759850013
52	 185004	 41694	 1265804	 9	 28	 4	 4     0.470061419    0.006723597    0.004618955    0.004231964    0.004885899    0.002077846    0.008779038    0.765869470
53	 216000	 48615	 1481804	 9	 28	 4	 4     0.470067949    0.006509926    0.004620379    0.004233231    0.004585982    0.001942402    0.008422172    0.772950906
54	 312000	 48615	 1793804	 13	 47	 6	 5     0.470087653    0.005570461    0.003159126    0.002915790    0.004588023    0.001943976    0.007239305    0.769474522
55	 357487	 55677	 2151291	 13	 47	 6	 5     0.470093233    0.005328464    0.003159945    0.002916527    0.004290370    0.001811979    0.006867444    0.775902124
56	 403026	 62703	 2554317	 13	 47	 6	 5     0.470098012    0.005097214    0.003160503    0.002917038    0.003999101    0.001694435    0.006532128    0.780329737
57	 451230	 70146	 3005547	 13	 47	 6	 5     0.470102166    0.004885879    0.003160906    0.002917418    0.003725653    0.001577123    0.006226029    0.784750519


==> data/lshaped/criterionA/varth1_thX0.5_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 37	 104	 70	 1	 1	 1	 0     0.441914579    0.114122440    0.060152526    0.060152526    0.096982499    0.054846576    0.160456581    0.711235648
2	 45	 120	 115	 1	 1	 1	 0     0.446384354    0.108348721    0.063638207    0.063638207    0.087690501    0.044545644    0.147566318    0.734237478
3	 52	 134	 167	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.044936014    0.139927543    0.735001853
4	 70	 172	 237	 1	 1	 1	 0     0.451534756    0.098683381    0.066395571    0.066395571    0.073007107    0.040166676    0.130962490    0.753524008
5	 94	 220	 331	 1	 1	 1	 0     0.454022708    0.094908854    0.069446651    0.069446651    0.064690442    0.035134619    0.122058141    0.777570867
6	 188	 220	 519	 2	 3	 1	 1     0.459557460    0.071587418    0.022823389    0.017760040    0.067851686    0.036023682    0.099205596    0.721606648
7	 232	 266	 751	 2	 3	 1	 1     0.461668105    0.064637549    0.024037469    0.018218224    0.060001774    0.030864161    0.088867149    0.727350319
8	 270	 310	 1021	 2	 3	 1	 1     0.462923617    0.059443837    0.024302727    0.018393923    0.054248938    0.027817719    0.082076394    0.724250108
9	 312	 356	 1333	 2	 3	 1	 1     0.464032376    0.054866350    0.024458229    0.018590845    0.049113251    0.025944350    0.075556360    0.726164552
10	 394	 446	 1727	 2	 3	 1	 1     0.464918935    0.051024867    0.024635697    0.018664308    0.044683548    0.023466607    0.069894156    0.730030512
11	 506	 566	 2233	 2	 3	 1	 1     0.465653514    0.047903997    0.024772395    0.018768325    0.041001480    0.022351030    0.064819861    0.739032707
12	 684	 754	 2917	 2	 3	 1	 1     0.466322049    0.044990247    0.025070201    0.018916389    0.037357828    0.020101678    0.059821033    0.752080744
13	 848	 926	 3765	 2	 3	 1	 1     0.466919089    0.042060590    0.025386083    0.019047728    0.033535653    0.017661829    0.054967021    0.765196831
14	 1018	 1101	 4783	 2	 3	 1	 1     0.467363411    0.039529864    0.025517668    0.019164928    0.030190376    0.015821219    0.051051464    0.774314019
15	 1210	 1302	 5993	 2	 3	 1	 1     0.467743583    0.036966592    0.025578893    0.019223837    0.026687997    0.013745869    0.047442067    0.779194390
16	 1462	 1565	 7455	 2	 3	 1	 1     0.468011464    0.035109463    0.025622396    0.019258033    0.024003484    0.012379742    0.044722248    0.785055876
17	 2193	 1565	 9648	 3	 6	 1	 2     0.468408887    0.031000375    0.019506969    0.016604368    0.024093598    0.012441945    0.040347542    0.768333668
18	 2721	 1935	 12369	 3	 6	 1	 2     0.468615322    0.029351057    0.019551899    0.016635817    0.021890815    0.011402366    0.037874655    0.774952455
19	 3501	 2470	 15870	 3	 6	 1	 2     0.468791263    0.027974678    0.019634961    0.016698837    0.019926137    0.010641457    0.035630898    0.785124134
20	 4581	 3204	 20451	 3	 6	 1	 2     0.468958125    0.026739436    0.019755275    0.016793412    0.018020171    0.009528415    0.033362951    0.801470934
21	 6108	 3204	 26559	 4	 8	 1	 2     0.469277278    0.021310277    0.011332434    0.008527215    0.018047267    0.009530496    0.028524474    0.747087458
22	 7504	 3922	 34063	 4	 8	 1	 2     0.469407247    0.019872763    0.011368426    0.008552253    0.016299865    0.008608948    0.026299155    0.755642653
23	 9008	 4684	 43071	 4	 8	 1	 2     0.469514294    0.018366771    0.011388954    0.008569102    0.014409372    0.007504613    0.024313306    0.755420571
24	 10736	 5569	 53807	 4	 8	 1	 2     0.469595586    0.017217546    0.011401566    0.008578336    0.012901480    0.006679565    0.022689101    0.758846563
25	 13044	 6759	 66851	 4	 8	 1	 2     0.469657915    0.016268752    0.011412783    0.008586352    0.011593993    0.006071456    0.021360074    0.761643052
26	 16620	 8577	 83471	 4	 8	 1	 2     0.469707544    0.015544846    0.011425789    0.008595954    0.010540095    0.005525755    0.020239388    0.768049243
27	 20775	 8577	 104246	 5	 13	 1	 3     0.469786252    0.013955572    0.009121122    0.005846577    0.010562345    0.005543375    0.018321754    0.761694106
28	 27010	 11093	 131256	 5	 13	 1	 3     0.469829849    0.013245574    0.009136617    0.005855562    0.009589966    0.005069847    0.017167481    0.771550193
29	 34120	 13972	 165376	 5	 13	 1	 3     0.469867944    0.012585485    0.009148602    0.005862761    0.008642772    0.004556611    0.016091138    0.782137615
30	 40944	 13972	 206320	 6	 15	 1	 3     0.469906728    0.011316407    0.007293757    0.004132899    0.008652293    0.004561577    0.014915636    0.758694212
31	 49788	 16954	 256108	 6	 15	 1	 3     0.469937275    0.010614670    0.007297911    0.004134705    0.007707899    0.004048261    0.013920024    0.762546782
32	 59394	 20183	 315502	 6	 15	 1	 3     0.469961039    0.010013696    0.007300012    0.004135428    0.006854483    0.003557751    0.013093172    0.764802938
33	 69293	 20183	 384795	 7	 18	 1	 3     0.469980436    0.009201983    0.006138694    0.004022641    0.006855139    0.003558635    0.012377388    0.743451099
34	 83454	 24285	 468249	 7	 18	 1	 3     0.469998780    0.008700035    0.006140286    0.004023267    0.006163399    0.003194822    0.011660027    0.746141911
35	 102739	 29863	 570988	 7	 18	 1	 3     0.470012938    0.008288802    0.006141768    0.004024277    0.005566231    0.002914408    0.011074625    0.748449935
36	 117416	 29863	 688404	 8	 19	 1	 3     0.470031620    0.007408378    0.004888299    0.003688868    0.005566741    0.002914886    0.010251151    0.722687449
37	 151328	 38404	 839732	 8	 19	 1	 3     0.470043131    0.007036866    0.004889822    0.003689734    0.005060348    0.002666462    0.009708968    0.724780031
38	 195776	 49568	 1035508	 8	 19	 1	 3     0.470053773    0.006696030    0.004891889    0.003690660    0.004572334    0.002408737    0.009179321    0.729469076
39	 220248	 49568	 1255756	 9	 28	 1	 4     0.470068263    0.006501200    0.004620400    0.003061680    0.004573565    0.002409528    0.008404595    0.773529197
40	 244720	 49568	 1500476	 10	 38	 1	 5     0.470078235    0.006194707    0.004176708    0.002134161    0.004574878    0.002410819    0.007827033    0.791450301
41	 303120	 61320	 1803596	 10	 38	 1	 5     0.470086961    0.005845917    0.004178211    0.002135145    0.004088680    0.002154183    0.007284138    0.802554396
42	 333432	 61320	 2137028	 11	 49	 1	 6     0.470091810    0.005638025    0.003881079    0.002077576    0.004089566    0.002154558    0.006964166    0.809576478
43	 400719	 73599	 2537747	 11	 49	 1	 6     0.470098614    0.005320025    0.003881713    0.002077957    0.003637989    0.001903049    0.006488678    0.819893517
44	 437148	 73599	 2974895	 12	 54	 1	 6     0.470103502    0.004949258    0.003355195    0.001559840    0.003638382    0.001903362    0.006124280    0.808137185


==> data/lshaped/criterionA/varth1_thX0.5_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 37	 104	 70	 1	 1	 1	 0     0.441914579    0.114122440    0.060152526    0.060152526    0.096982499    0.054846576    0.160456581    0.711235648
2	 45	 120	 115	 1	 1	 1	 0     0.446384354    0.108348721    0.063638207    0.063638207    0.087690501    0.044545644    0.147566318    0.734237478
3	 52	 134	 167	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.044936014    0.139927543    0.735001853
4	 70	 172	 237	 1	 1	 1	 0     0.451534756    0.098683381    0.066395571    0.066395571    0.073007107    0.040166676    0.130962490    0.753524008
5	 94	 220	 331	 1	 1	 1	 0     0.454022708    0.094908854    0.069446651    0.069446651    0.064690442    0.035134619    0.122058141    0.777570867
6	 188	 220	 519	 2	 3	 1	 1     0.459557460    0.071587418    0.022823389    0.017760040    0.067851686    0.036023682    0.099205596    0.721606648
7	 232	 266	 751	 2	 3	 1	 1     0.461668105    0.064637549    0.024037469    0.018218224    0.060001774    0.030864161    0.088867149    0.727350319
8	 270	 310	 1021	 2	 3	 1	 1     0.462923617    0.059443837    0.024302727    0.018393923    0.054248938    0.027817719    0.082076394    0.724250108
9	 312	 356	 1333	 2	 3	 1	 1     0.464032376    0.054866350    0.024458229    0.018590845    0.049113251    0.025944350    0.075556360    0.726164552
10	 394	 446	 1727	 2	 3	 1	 1     0.464918935    0.051024867    0.024635697    0.018664308    0.044683548    0.023466607    0.069894156    0.730030512
11	 506	 566	 2233	 2	 3	 1	 1     0.465653514    0.047903997    0.024772395    0.018768325    0.041001480    0.022351030    0.064819861    0.739032707
12	 684	 754	 2917	 2	 3	 1	 1     0.466322049    0.044990247    0.025070201    0.018916389    0.037357828    0.020101678    0.059821033    0.752080744
13	 848	 926	 3765	 2	 3	 1	 1     0.466919089    0.042060590    0.025386083    0.019047728    0.033535653    0.017661829    0.054967021    0.765196831
14	 1018	 1101	 4783	 2	 3	 1	 1     0.467363411    0.039529864    0.025517668    0.019164928    0.030190376    0.015821219    0.051051464    0.774314019
15	 1210	 1302	 5993	 2	 3	 1	 1     0.467743583    0.036966592    0.025578893    0.019223837    0.026687997    0.013745869    0.047442067    0.779194390
16	 1462	 1565	 7455	 2	 3	 1	 1     0.468011464    0.035109463    0.025622396    0.019258033    0.024003484    0.012379742    0.044722248    0.785055876
17	 2193	 1565	 9648	 3	 6	 1	 2     0.468408887    0.031000375    0.019506969    0.016604368    0.024093598    0.012441945    0.040347542    0.768333668
18	 2721	 1935	 12369	 3	 6	 1	 2     0.468615322    0.029351057    0.019551899    0.016635817    0.021890815    0.011402366    0.037874655    0.774952455
19	 3501	 2470	 15870	 3	 6	 1	 2     0.468791263    0.027974678    0.019634961    0.016698837    0.019926137    0.010641457    0.035630898    0.785124134
20	 4581	 3204	 20451	 3	 6	 1	 2     0.468958125    0.026739436    0.019755275    0.016793412    0.018020171    0.009528415    0.033362951    0.801470934
21	 6108	 3204	 26559	 4	 8	 1	 2     0.469277278    0.021310277    0.011332434    0.008527215    0.018047267    0.009530496    0.028524474    0.747087458
22	 7504	 3922	 34063	 4	 8	 1	 2     0.469407247    0.019872763    0.011368426    0.008552253    0.016299865    0.008608948    0.026299155    0.755642653
23	 9008	 4684	 43071	 4	 8	 1	 2     0.469514294    0.018366771    0.011388954    0.008569102    0.014409372    0.007504613    0.024313306    0.755420571
24	 10736	 5569	 53807	 4	 8	 1	 2     0.469595586    0.017217546    0.011401566    0.008578336    0.012901480    0.006679565    0.022689101    0.758846563
25	 13044	 6759	 66851	 4	 8	 1	 2     0.469657915    0.016268752    0.011412783    0.008586352    0.011593993    0.006071456    0.021360074    0.761643052
26	 16620	 8577	 83471	 4	 8	 1	 2     0.469707544    0.015544846    0.011425789    0.008595954    0.010540095    0.005525755    0.020239388    0.768049243
27	 20775	 8577	 104246	 5	 13	 1	 3     0.469786252    0.013955572    0.009121122    0.005846577    0.010562345    0.005543375    0.018321754    0.761694106
28	 27010	 11093	 131256	 5	 13	 1	 3     0.469829849    0.013245574    0.009136617    0.005855562    0.009589966    0.005069847    0.017167481    0.771550193
29	 34120	 13972	 165376	 5	 13	 1	 3     0.469867944    0.012585485    0.009148602    0.005862761    0.008642772    0.004556611    0.016091138    0.782137615
30	 40944	 13972	 206320	 6	 15	 1	 3     0.469906728    0.011316407    0.007293757    0.004132899    0.008652293    0.004561577    0.014915636    0.758694212
31	 49788	 16954	 256108	 6	 15	 1	 3     0.469937275    0.010614670    0.007297911    0.004134705    0.007707899    0.004048261    0.013920024    0.762546782
32	 59394	 20183	 315502	 6	 15	 1	 3     0.469961039    0.010013696    0.007300012    0.004135428    0.006854483    0.003557751    0.013093172    0.764802938
33	 69293	 20183	 384795	 7	 18	 1	 3     0.469980436    0.009201983    0.006138694    0.004022641    0.006855139    0.003558635    0.012377388    0.743451099
34	 83454	 24285	 468249	 7	 18	 1	 3     0.469998780    0.008700035    0.006140286    0.004023267    0.006163399    0.003194822    0.011660027    0.746141911
35	 102739	 29863	 570988	 7	 18	 1	 3     0.470012938    0.008288802    0.006141768    0.004024277    0.005566231    0.002914408    0.011074625    0.748449935
36	 117416	 29863	 688404	 8	 19	 1	 3     0.470031620    0.007408378    0.004888299    0.003688868    0.005566741    0.002914886    0.010251151    0.722687449
37	 151328	 38404	 839732	 8	 19	 1	 3     0.470043131    0.007036866    0.004889822    0.003689734    0.005060348    0.002666462    0.009708968    0.724780031
38	 195776	 49568	 1035508	 8	 19	 1	 3     0.470053773    0.006696030    0.004891889    0.003690660    0.004572334    0.002408737    0.009179321    0.729469076
39	 220248	 49568	 1255756	 9	 28	 1	 4     0.470068263    0.006501200    0.004620400    0.003061680    0.004573565    0.002409528    0.008404595    0.773529197
40	 244720	 49568	 1500476	 10	 38	 1	 5     0.470078235    0.006194707    0.004176708    0.002134161    0.004574878    0.002410819    0.007827033    0.791450301
41	 303120	 61320	 1803596	 10	 38	 1	 5     0.470086961    0.005845917    0.004178211    0.002135145    0.004088680    0.002154183    0.007284138    0.802554396
42	 333432	 61320	 2137028	 11	 49	 1	 6     0.470091810    0.005638025    0.003881079    0.002077576    0.004089566    0.002154558    0.006964166    0.809576478
43	 400719	 73599	 2537747	 11	 49	 1	 6     0.470098614    0.005320025    0.003881713    0.002077957    0.003637989    0.001903049    0.006488678    0.819893517
44	 437148	 73599	 2974895	 12	 54	 1	 6     0.470103502    0.004949258    0.003355195    0.001559840    0.003638382    0.001903362    0.006124280    0.808137185


==> data/lshaped/criterionA/varth1_thX0.5_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 37	 104	 70	 1	 1	 1	 0     0.441914579    0.114122440    0.060152526    0.060152526    0.096982499    0.054846576    0.160456581    0.711235648
2	 45	 120	 115	 1	 1	 1	 0     0.446384354    0.108348721    0.063638207    0.063638207    0.087690501    0.044545644    0.147566318    0.734237478
3	 52	 134	 167	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.044936014    0.139927543    0.735001853
4	 70	 172	 237	 1	 1	 1	 0     0.451534756    0.098683381    0.066395571    0.066395571    0.073007107    0.040166676    0.130962490    0.753524008
5	 94	 220	 331	 1	 1	 1	 0     0.454022708    0.094908854    0.069446651    0.069446651    0.064690442    0.035134619    0.122058141    0.777570867
6	 188	 220	 519	 2	 3	 1	 1     0.459557460    0.071587418    0.022823389    0.017760040    0.067851686    0.036023682    0.099205596    0.721606648
7	 232	 266	 751	 2	 3	 1	 1     0.461668105    0.064637549    0.024037469    0.018218224    0.060001774    0.030864161    0.088867149    0.727350319
8	 270	 310	 1021	 2	 3	 1	 1     0.462923617    0.059443837    0.024302727    0.018393923    0.054248938    0.027817719    0.082076394    0.724250108
9	 312	 356	 1333	 2	 3	 1	 1     0.464032376    0.054866350    0.024458229    0.018590845    0.049113251    0.025944350    0.075556360    0.726164552
10	 394	 446	 1727	 2	 3	 1	 1     0.464918935    0.051024867    0.024635697    0.018664308    0.044683548    0.023466607    0.069894156    0.730030512
11	 506	 566	 2233	 2	 3	 1	 1     0.465653514    0.047903997    0.024772395    0.018768325    0.041001480    0.022351030    0.064819861    0.739032707
12	 684	 754	 2917	 2	 3	 1	 1     0.466322049    0.044990247    0.025070201    0.018916389    0.037357828    0.020101678    0.059821033    0.752080744
13	 848	 926	 3765	 2	 3	 1	 1     0.466919089    0.042060590    0.025386083    0.019047728    0.033535653    0.017661829    0.054967021    0.765196831
14	 1018	 1101	 4783	 2	 3	 1	 1     0.467363411    0.039529864    0.025517668    0.019164928    0.030190376    0.015821219    0.051051464    0.774314019
15	 1210	 1302	 5993	 2	 3	 1	 1     0.467743583    0.036966592    0.025578893    0.019223837    0.026687997    0.013745869    0.047442067    0.779194390
16	 1462	 1565	 7455	 2	 3	 1	 1     0.468011464    0.035109463    0.025622396    0.019258033    0.024003484    0.012379742    0.044722248    0.785055876
17	 2193	 1565	 9648	 3	 6	 1	 2     0.468408887    0.031000375    0.019506969    0.016604368    0.024093598    0.012441945    0.040347542    0.768333668
18	 2721	 1935	 12369	 3	 6	 1	 2     0.468615322    0.029351057    0.019551899    0.016635817    0.021890815    0.011402366    0.037874655    0.774952455
19	 3501	 2470	 15870	 3	 6	 1	 2     0.468791263    0.027974678    0.019634961    0.016698837    0.019926137    0.010641457    0.035630898    0.785124134
20	 4581	 3204	 20451	 3	 6	 1	 2     0.468958125    0.026739436    0.019755275    0.016793412    0.018020171    0.009528415    0.033362951    0.801470934
21	 6108	 3204	 26559	 4	 8	 1	 2     0.469277278    0.021310277    0.011332434    0.008527215    0.018047267    0.009530496    0.028524474    0.747087458
22	 7504	 3922	 34063	 4	 8	 1	 2     0.469407247    0.019872763    0.011368426    0.008552253    0.016299865    0.008608948    0.026299155    0.755642653
23	 9008	 4684	 43071	 4	 8	 1	 2     0.469514294    0.018366771    0.011388954    0.008569102    0.014409372    0.007504613    0.024313306    0.755420571
24	 10736	 5569	 53807	 4	 8	 1	 2     0.469595586    0.017217546    0.011401566    0.008578336    0.012901480    0.006679565    0.022689101    0.758846563
25	 13044	 6759	 66851	 4	 8	 1	 2     0.469657915    0.016268752    0.011412783    0.008586352    0.011593993    0.006071456    0.021360074    0.761643052
26	 16620	 8577	 83471	 4	 8	 1	 2     0.469707544    0.015544846    0.011425789    0.008595954    0.010540095    0.005525755    0.020239388    0.768049243
27	 20775	 8577	 104246	 5	 13	 1	 3     0.469786252    0.013955572    0.009121122    0.005846577    0.010562345    0.005543375    0.018321754    0.761694106
28	 27010	 11093	 131256	 5	 13	 1	 3     0.469829849    0.013245574    0.009136617    0.005855562    0.009589966    0.005069847    0.017167481    0.771550193
29	 34120	 13972	 165376	 5	 13	 1	 3     0.469867944    0.012585485    0.009148602    0.005862761    0.008642772    0.004556611    0.016091138    0.782137615
30	 40944	 13972	 206320	 6	 15	 1	 3     0.469906728    0.011316407    0.007293757    0.004132899    0.008652293    0.004561577    0.014915636    0.758694212
31	 49788	 16954	 256108	 6	 15	 1	 3     0.469937275    0.010614670    0.007297911    0.004134705    0.007707899    0.004048261    0.013920024    0.762546782
32	 59394	 20183	 315502	 6	 15	 1	 3     0.469961039    0.010013696    0.007300012    0.004135428    0.006854483    0.003557751    0.013093172    0.764802938
33	 69293	 20183	 384795	 7	 18	 1	 3     0.469980436    0.009201983    0.006138694    0.004022641    0.006855139    0.003558635    0.012377388    0.743451099
34	 83454	 24285	 468249	 7	 18	 1	 3     0.469998780    0.008700035    0.006140286    0.004023267    0.006163399    0.003194822    0.011660027    0.746141911
35	 102739	 29863	 570988	 7	 18	 1	 3     0.470012938    0.008288802    0.006141768    0.004024277    0.005566231    0.002914408    0.011074625    0.748449935
36	 117416	 29863	 688404	 8	 19	 1	 3     0.470031620    0.007408378    0.004888299    0.003688868    0.005566741    0.002914886    0.010251151    0.722687449
37	 151328	 38404	 839732	 8	 19	 1	 3     0.470043131    0.007036866    0.004889822    0.003689734    0.005060348    0.002666462    0.009708968    0.724780031
38	 195776	 49568	 1035508	 8	 19	 1	 3     0.470053773    0.006696030    0.004891889    0.003690660    0.004572334    0.002408737    0.009179321    0.729469076
39	 220248	 49568	 1255756	 9	 28	 1	 4     0.470068263    0.006501200    0.004620400    0.003061680    0.004573565    0.002409528    0.008404595    0.773529197
40	 244720	 49568	 1500476	 10	 38	 1	 5     0.470078235    0.006194707    0.004176708    0.002134161    0.004574878    0.002410819    0.007827033    0.791450301
41	 303120	 61320	 1803596	 10	 38	 1	 5     0.470086961    0.005845917    0.004178211    0.002135145    0.004088680    0.002154183    0.007284138    0.802554396
42	 333432	 61320	 2137028	 11	 49	 1	 6     0.470091810    0.005638025    0.003881079    0.002077576    0.004089566    0.002154558    0.006964166    0.809576478
43	 400719	 73599	 2537747	 11	 49	 1	 6     0.470098614    0.005320025    0.003881713    0.002077957    0.003637989    0.001903049    0.006488678    0.819893517
44	 437148	 73599	 2974895	 12	 54	 1	 6     0.470103502    0.004949258    0.003355195    0.001559840    0.003638382    0.001903362    0.006124280    0.808137185


==> data/lshaped/criterionA/varth1_thX0.5_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 37	 104	 70	 1	 1	 1	 0     0.441914579    0.114122440    0.060152526    0.060152526    0.096982499    0.054846576    0.160456581    0.711235648
2	 45	 120	 115	 1	 1	 1	 0     0.446384354    0.108348721    0.063638207    0.063638207    0.087690501    0.044545644    0.147566318    0.734237478
3	 52	 134	 167	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.044936014    0.139927543    0.735001853
4	 70	 172	 237	 1	 1	 1	 0     0.451534756    0.098683381    0.066395571    0.066395571    0.073007107    0.040166676    0.130962490    0.753524008
5	 94	 220	 331	 1	 1	 1	 0     0.454022708    0.094908854    0.069446651    0.069446651    0.064690442    0.035134619    0.122058141    0.777570867
6	 188	 220	 519	 2	 3	 1	 1     0.459557460    0.071587418    0.022823389    0.017760040    0.067851686    0.036023682    0.099205596    0.721606648
7	 232	 266	 751	 2	 3	 1	 1     0.461668105    0.064637549    0.024037469    0.018218224    0.060001774    0.030864161    0.088867149    0.727350319
8	 270	 310	 1021	 2	 3	 1	 1     0.462923617    0.059443837    0.024302727    0.018393923    0.054248938    0.027817719    0.082076394    0.724250108
9	 312	 356	 1333	 2	 3	 1	 1     0.464032376    0.054866350    0.024458229    0.018590845    0.049113251    0.025944350    0.075556360    0.726164552
10	 394	 446	 1727	 2	 3	 1	 1     0.464918935    0.051024867    0.024635697    0.018664308    0.044683548    0.023466607    0.069894156    0.730030512
11	 506	 566	 2233	 2	 3	 1	 1     0.465653514    0.047903997    0.024772395    0.018768325    0.041001480    0.022351030    0.064819861    0.739032707
12	 684	 754	 2917	 2	 3	 1	 1     0.466322049    0.044990247    0.025070201    0.018916389    0.037357828    0.020101678    0.059821033    0.752080744
13	 848	 926	 3765	 2	 3	 1	 1     0.466919089    0.042060590    0.025386083    0.019047728    0.033535653    0.017661829    0.054967021    0.765196831
14	 1018	 1101	 4783	 2	 3	 1	 1     0.467363411    0.039529864    0.025517668    0.019164928    0.030190376    0.015821219    0.051051464    0.774314019
15	 1210	 1302	 5993	 2	 3	 1	 1     0.467743583    0.036966592    0.025578893    0.019223837    0.026687997    0.013745869    0.047442067    0.779194390
16	 1462	 1565	 7455	 2	 3	 1	 1     0.468011464    0.035109463    0.025622396    0.019258033    0.024003484    0.012379742    0.044722248    0.785055876
17	 2193	 1565	 9648	 3	 6	 1	 2     0.468408887    0.031000375    0.019506969    0.016604368    0.024093598    0.012441945    0.040347542    0.768333668
18	 2721	 1935	 12369	 3	 6	 1	 2     0.468615322    0.029351057    0.019551899    0.016635817    0.021890815    0.011402366    0.037874655    0.774952455
19	 3501	 2470	 15870	 3	 6	 1	 2     0.468791263    0.027974678    0.019634961    0.016698837    0.019926137    0.010641457    0.035630898    0.785124134
20	 4581	 3204	 20451	 3	 6	 1	 2     0.468958125    0.026739436    0.019755275    0.016793412    0.018020171    0.009528415    0.033362951    0.801470934
21	 6108	 3204	 26559	 4	 8	 1	 2     0.469277278    0.021310277    0.011332434    0.008527215    0.018047267    0.009530496    0.028524474    0.747087458
22	 7504	 3922	 34063	 4	 8	 1	 2     0.469407247    0.019872763    0.011368426    0.008552253    0.016299865    0.008608948    0.026299155    0.755642653
23	 9008	 4684	 43071	 4	 8	 1	 2     0.469514294    0.018366771    0.011388954    0.008569102    0.014409372    0.007504613    0.024313306    0.755420571
24	 10736	 5569	 53807	 4	 8	 1	 2     0.469595586    0.017217546    0.011401566    0.008578336    0.012901480    0.006679565    0.022689101    0.758846563
25	 13044	 6759	 66851	 4	 8	 1	 2     0.469657915    0.016268752    0.011412783    0.008586352    0.011593993    0.006071456    0.021360074    0.761643052
26	 16620	 8577	 83471	 4	 8	 1	 2     0.469707544    0.015544846    0.011425789    0.008595954    0.010540095    0.005525755    0.020239388    0.768049243
27	 20775	 8577	 104246	 5	 13	 1	 3     0.469786252    0.013955572    0.009121122    0.005846577    0.010562345    0.005543375    0.018321754    0.761694106
28	 27010	 11093	 131256	 5	 13	 1	 3     0.469829849    0.013245574    0.009136617    0.005855562    0.009589966    0.005069847    0.017167481    0.771550193
29	 34120	 13972	 165376	 5	 13	 1	 3     0.469867944    0.012585485    0.009148602    0.005862761    0.008642772    0.004556611    0.016091138    0.782137615
30	 40944	 13972	 206320	 6	 15	 1	 3     0.469906728    0.011316407    0.007293757    0.004132899    0.008652293    0.004561577    0.014915636    0.758694212
31	 49788	 16954	 256108	 6	 15	 1	 3     0.469937275    0.010614670    0.007297911    0.004134705    0.007707899    0.004048261    0.013920024    0.762546782
32	 59394	 20183	 315502	 6	 15	 1	 3     0.469961039    0.010013696    0.007300012    0.004135428    0.006854483    0.003557751    0.013093172    0.764802938
33	 69293	 20183	 384795	 7	 18	 1	 3     0.469980436    0.009201983    0.006138694    0.004022641    0.006855139    0.003558635    0.012377388    0.743451099
34	 83454	 24285	 468249	 7	 18	 1	 3     0.469998780    0.008700035    0.006140286    0.004023267    0.006163399    0.003194822    0.011660027    0.746141911
35	 102739	 29863	 570988	 7	 18	 1	 3     0.470012938    0.008288802    0.006141768    0.004024277    0.005566231    0.002914408    0.011074625    0.748449935
36	 117416	 29863	 688404	 8	 19	 1	 3     0.470031620    0.007408378    0.004888299    0.003688868    0.005566741    0.002914886    0.010251151    0.722687449
37	 151328	 38404	 839732	 8	 19	 1	 3     0.470043131    0.007036866    0.004889822    0.003689734    0.005060348    0.002666462    0.009708968    0.724780031
38	 195776	 49568	 1035508	 8	 19	 1	 3     0.470053773    0.006696030    0.004891889    0.003690660    0.004572334    0.002408737    0.009179321    0.729469076
39	 220248	 49568	 1255756	 9	 28	 1	 4     0.470068263    0.006501200    0.004620400    0.003061680    0.004573565    0.002409528    0.008404595    0.773529197
40	 244720	 49568	 1500476	 10	 38	 1	 5     0.470078235    0.006194707    0.004176708    0.002134161    0.004574878    0.002410819    0.007827033    0.791450301
41	 303120	 61320	 1803596	 10	 38	 1	 5     0.470086961    0.005845917    0.004178211    0.002135145    0.004088680    0.002154183    0.007284138    0.802554396
42	 333432	 61320	 2137028	 11	 49	 1	 6     0.470091810    0.005638025    0.003881079    0.002077576    0.004089566    0.002154558    0.006964166    0.809576478
43	 400719	 73599	 2537747	 11	 49	 1	 6     0.470098614    0.005320025    0.003881713    0.002077957    0.003637989    0.001903049    0.006488678    0.819893517
44	 437148	 73599	 2974895	 12	 54	 1	 6     0.470103502    0.004949258    0.003355195    0.001559840    0.003638382    0.001903362    0.006124280    0.808137185


==> data/lshaped/criterionA/varth1_thX0.5_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 37	 104	 70	 1	 1	 1	 0     0.441914579    0.114122440    0.060152526    0.060152526    0.096982499    0.054846576    0.160456581    0.711235648
2	 45	 120	 115	 1	 1	 1	 0     0.446384354    0.108348721    0.063638207    0.063638207    0.087690501    0.044545644    0.147566318    0.734237478
3	 52	 134	 167	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.044936014    0.139927543    0.735001853
4	 70	 172	 237	 1	 1	 1	 0     0.451534756    0.098683381    0.066395571    0.066395571    0.073007107    0.040166676    0.130962490    0.753524008
5	 94	 220	 331	 1	 1	 1	 0     0.454022708    0.094908854    0.069446651    0.069446651    0.064690442    0.035134619    0.122058141    0.777570867
6	 188	 220	 519	 2	 3	 1	 1     0.459557460    0.071587418    0.022823389    0.017760040    0.067851686    0.036023682    0.099205596    0.721606648
7	 232	 266	 751	 2	 3	 1	 1     0.461668105    0.064637549    0.024037469    0.018218224    0.060001774    0.030864161    0.088867149    0.727350319
8	 270	 310	 1021	 2	 3	 1	 1     0.462923617    0.059443837    0.024302727    0.018393923    0.054248938    0.027817719    0.082076394    0.724250108
9	 312	 356	 1333	 2	 3	 1	 1     0.464032376    0.054866350    0.024458229    0.018590845    0.049113251    0.025944350    0.075556360    0.726164552
10	 394	 446	 1727	 2	 3	 1	 1     0.464918935    0.051024867    0.024635697    0.018664308    0.044683548    0.023466607    0.069894156    0.730030512
11	 506	 566	 2233	 2	 3	 1	 1     0.465653514    0.047903997    0.024772395    0.018768325    0.041001480    0.022351030    0.064819861    0.739032707
12	 684	 754	 2917	 2	 3	 1	 1     0.466322049    0.044990247    0.025070201    0.018916389    0.037357828    0.020101678    0.059821033    0.752080744
13	 848	 926	 3765	 2	 3	 1	 1     0.466919089    0.042060590    0.025386083    0.019047728    0.033535653    0.017661829    0.054967021    0.765196831
14	 1018	 1101	 4783	 2	 3	 1	 1     0.467363411    0.039529864    0.025517668    0.019164928    0.030190376    0.015821219    0.051051464    0.774314019
15	 1210	 1302	 5993	 2	 3	 1	 1     0.467743583    0.036966592    0.025578893    0.019223837    0.026687997    0.013745869    0.047442067    0.779194390
16	 1462	 1565	 7455	 2	 3	 1	 1     0.468011464    0.035109463    0.025622396    0.019258033    0.024003484    0.012379742    0.044722248    0.785055876
17	 2193	 1565	 9648	 3	 6	 1	 2     0.468408887    0.031000375    0.019506969    0.016604368    0.024093598    0.012441945    0.040347542    0.768333668
18	 2721	 1935	 12369	 3	 6	 1	 2     0.468615322    0.029351057    0.019551899    0.016635817    0.021890815    0.011402366    0.037874655    0.774952455
19	 3501	 2470	 15870	 3	 6	 1	 2     0.468791263    0.027974678    0.019634961    0.016698837    0.019926137    0.010641457    0.035630898    0.785124134
20	 4581	 3204	 20451	 3	 6	 1	 2     0.468958125    0.026739436    0.019755275    0.016793412    0.018020171    0.009528415    0.033362951    0.801470934
21	 6108	 3204	 26559	 4	 8	 1	 2     0.469277278    0.021310277    0.011332434    0.008527215    0.018047267    0.009530496    0.028524474    0.747087458
22	 7504	 3922	 34063	 4	 8	 1	 2     0.469407247    0.019872763    0.011368426    0.008552253    0.016299865    0.008608948    0.026299155    0.755642653
23	 9008	 4684	 43071	 4	 8	 1	 2     0.469514294    0.018366771    0.011388954    0.008569102    0.014409372    0.007504613    0.024313306    0.755420571
24	 10736	 5569	 53807	 4	 8	 1	 2     0.469595586    0.017217546    0.011401566    0.008578336    0.012901480    0.006679565    0.022689101    0.758846563
25	 13044	 6759	 66851	 4	 8	 1	 2     0.469657915    0.016268752    0.011412783    0.008586352    0.011593993    0.006071456    0.021360074    0.761643052
26	 16620	 8577	 83471	 4	 8	 1	 2     0.469707544    0.015544846    0.011425789    0.008595954    0.010540095    0.005525755    0.020239388    0.768049243
27	 20775	 8577	 104246	 5	 13	 1	 3     0.469786252    0.013955572    0.009121122    0.005846577    0.010562345    0.005543375    0.018321754    0.761694106
28	 27010	 11093	 131256	 5	 13	 1	 3     0.469829849    0.013245574    0.009136617    0.005855562    0.009589966    0.005069847    0.017167481    0.771550193
29	 34120	 13972	 165376	 5	 13	 1	 3     0.469867944    0.012585485    0.009148602    0.005862761    0.008642772    0.004556611    0.016091138    0.782137615
30	 40944	 13972	 206320	 6	 15	 1	 3     0.469906728    0.011316407    0.007293757    0.004132899    0.008652293    0.004561577    0.014915636    0.758694212
31	 49788	 16954	 256108	 6	 15	 1	 3     0.469937275    0.010614670    0.007297911    0.004134705    0.007707899    0.004048261    0.013920024    0.762546782
32	 59394	 20183	 315502	 6	 15	 1	 3     0.469961039    0.010013696    0.007300012    0.004135428    0.006854483    0.003557751    0.013093172    0.764802938
33	 69293	 20183	 384795	 7	 18	 1	 3     0.469980436    0.009201983    0.006138694    0.004022641    0.006855139    0.003558635    0.012377388    0.743451099
34	 83454	 24285	 468249	 7	 18	 1	 3     0.469998780    0.008700035    0.006140286    0.004023267    0.006163399    0.003194822    0.011660027    0.746141911
35	 102739	 29863	 570988	 7	 18	 1	 3     0.470012938    0.008288802    0.006141768    0.004024277    0.005566231    0.002914408    0.011074625    0.748449935
36	 117416	 29863	 688404	 8	 19	 1	 3     0.470031620    0.007408378    0.004888299    0.003688868    0.005566741    0.002914886    0.010251151    0.722687449
37	 151328	 38404	 839732	 8	 19	 1	 3     0.470043131    0.007036866    0.004889822    0.003689734    0.005060348    0.002666462    0.009708968    0.724780031
38	 195776	 49568	 1035508	 8	 19	 1	 3     0.470053773    0.006696030    0.004891889    0.003690660    0.004572334    0.002408737    0.009179321    0.729469076
39	 220248	 49568	 1255756	 9	 28	 1	 4     0.470068263    0.006501200    0.004620400    0.003061680    0.004573565    0.002409528    0.008404595    0.773529197
40	 244720	 49568	 1500476	 10	 38	 1	 5     0.470078235    0.006194707    0.004176708    0.002134161    0.004574878    0.002410819    0.007827033    0.791450301
41	 303120	 61320	 1803596	 10	 38	 1	 5     0.470086961    0.005845917    0.004178211    0.002135145    0.004088680    0.002154183    0.007284138    0.802554396
42	 333432	 61320	 2137028	 11	 49	 1	 6     0.470091810    0.005638025    0.003881079    0.002077576    0.004089566    0.002154558    0.006964166    0.809576478
43	 400719	 73599	 2537747	 11	 49	 1	 6     0.470098614    0.005320025    0.003881713    0.002077957    0.003637989    0.001903049    0.006488678    0.819893517
44	 437148	 73599	 2974895	 12	 54	 2	 6     0.470103502    0.004949258    0.003355195    0.002061987    0.003638382    0.001903362    0.006124280    0.808137185


==> data/lshaped/criterionA/varth1_thX0.5_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 37	 104	 70	 1	 1	 1	 0     0.441914579    0.114122440    0.060152526    0.060152526    0.096982499    0.054846576    0.160456581    0.711235648
2	 45	 120	 115	 1	 1	 1	 0     0.446384354    0.108348721    0.063638207    0.063638207    0.087690501    0.044545644    0.147566318    0.734237478
3	 52	 134	 167	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.044936014    0.139927543    0.735001853
4	 70	 172	 237	 1	 1	 1	 0     0.451534756    0.098683381    0.066395571    0.066395571    0.073007107    0.040166676    0.130962490    0.753524008
5	 94	 220	 331	 1	 1	 1	 0     0.454022708    0.094908854    0.069446651    0.069446651    0.064690442    0.035134619    0.122058141    0.777570867
6	 188	 220	 519	 2	 3	 1	 1     0.459557460    0.071587418    0.022823389    0.017760040    0.067851686    0.036023682    0.099205596    0.721606648
7	 232	 266	 751	 2	 3	 1	 1     0.461668105    0.064637549    0.024037469    0.018218224    0.060001774    0.030864161    0.088867149    0.727350319
8	 270	 310	 1021	 2	 3	 1	 1     0.462923617    0.059443837    0.024302727    0.018393923    0.054248938    0.027817719    0.082076394    0.724250108
9	 312	 356	 1333	 2	 3	 1	 1     0.464032376    0.054866350    0.024458229    0.018590845    0.049113251    0.025944350    0.075556360    0.726164552
10	 394	 446	 1727	 2	 3	 1	 1     0.464918935    0.051024867    0.024635697    0.018664308    0.044683548    0.023466607    0.069894156    0.730030512
11	 506	 566	 2233	 2	 3	 1	 1     0.465653514    0.047903997    0.024772395    0.018768325    0.041001480    0.022351030    0.064819861    0.739032707
12	 684	 754	 2917	 2	 3	 1	 1     0.466322049    0.044990247    0.025070201    0.018916389    0.037357828    0.020101678    0.059821033    0.752080744
13	 848	 926	 3765	 2	 3	 1	 1     0.466919089    0.042060590    0.025386083    0.019047728    0.033535653    0.017661829    0.054967021    0.765196831
14	 1018	 1101	 4783	 2	 3	 1	 1     0.467363411    0.039529864    0.025517668    0.019164928    0.030190376    0.015821219    0.051051464    0.774314019
15	 1210	 1302	 5993	 2	 3	 1	 1     0.467743583    0.036966592    0.025578893    0.019223837    0.026687997    0.013745869    0.047442067    0.779194390
16	 1462	 1565	 7455	 2	 3	 1	 1     0.468011464    0.035109463    0.025622396    0.019258033    0.024003484    0.012379742    0.044722248    0.785055876
17	 2193	 1565	 9648	 3	 6	 1	 2     0.468408887    0.031000375    0.019506969    0.016604368    0.024093598    0.012441945    0.040347542    0.768333668
18	 2721	 1935	 12369	 3	 6	 1	 2     0.468615322    0.029351057    0.019551899    0.016635817    0.021890815    0.011402366    0.037874655    0.774952455
19	 3501	 2470	 15870	 3	 6	 1	 2     0.468791263    0.027974678    0.019634961    0.016698837    0.019926137    0.010641457    0.035630898    0.785124134
20	 4581	 3204	 20451	 3	 6	 1	 2     0.468958125    0.026739436    0.019755275    0.016793412    0.018020171    0.009528415    0.033362951    0.801470934
21	 6108	 3204	 26559	 4	 8	 1	 2     0.469277278    0.021310277    0.011332434    0.008527215    0.018047267    0.009530496    0.028524474    0.747087458
22	 7504	 3922	 34063	 4	 8	 1	 2     0.469407247    0.019872763    0.011368426    0.008552253    0.016299865    0.008608948    0.026299155    0.755642653
23	 9008	 4684	 43071	 4	 8	 1	 2     0.469514294    0.018366771    0.011388954    0.008569102    0.014409372    0.007504613    0.024313306    0.755420571
24	 10736	 5569	 53807	 4	 8	 1	 2     0.469595586    0.017217546    0.011401566    0.008578336    0.012901480    0.006679565    0.022689101    0.758846563
25	 13044	 6759	 66851	 4	 8	 1	 2     0.469657915    0.016268752    0.011412783    0.008586352    0.011593993    0.006071456    0.021360074    0.761643052
26	 16620	 8577	 83471	 4	 8	 1	 2     0.469707544    0.015544846    0.011425789    0.008595954    0.010540095    0.005525755    0.020239388    0.768049243
27	 20775	 8577	 104246	 5	 13	 1	 3     0.469786252    0.013955572    0.009121122    0.005846577    0.010562345    0.005543375    0.018321754    0.761694106
28	 27010	 11093	 131256	 5	 13	 1	 3     0.469829849    0.013245574    0.009136617    0.005855562    0.009589966    0.005069847    0.017167481    0.771550193
29	 34120	 13972	 165376	 5	 13	 1	 3     0.469867944    0.012585485    0.009148602    0.005862761    0.008642772    0.004556611    0.016091138    0.782137615
30	 40944	 13972	 206320	 6	 15	 2	 3     0.469906728    0.011316407    0.007293757    0.005758324    0.008652293    0.004561577    0.014915636    0.758694212
31	 49788	 16954	 256108	 6	 15	 2	 3     0.469937275    0.010614670    0.007297911    0.005761509    0.007707899    0.004048261    0.013920024    0.762546782
32	 59394	 20183	 315502	 6	 15	 2	 3     0.469961039    0.010013696    0.007300012    0.005762877    0.006854483    0.003557751    0.013093172    0.764802938
33	 79192	 20183	 394694	 8	 19	 1	 3     0.469999103    0.008418204    0.004885557    0.003686990    0.006855472    0.003558515    0.011647013    0.722777940
34	 95376	 24285	 490070	 8	 19	 1	 3     0.470017452    0.007866205    0.004887130    0.003688139    0.006163858    0.003195390    0.010881355    0.722906728
35	 117424	 29865	 607494	 8	 19	 1	 3     0.470031620    0.007408417    0.004888300    0.003688868    0.005566791    0.002915370    0.010251122    0.722693272
36	 151352	 38410	 758846	 8	 19	 1	 3     0.470043137    0.007036849    0.004889827    0.003689736    0.005060320    0.002666312    0.009708714    0.724797214
37	 195768	 49566	 954614	 8	 19	 1	 3     0.470053770    0.006696154    0.004891887    0.003690659    0.004572518    0.002408590    0.009179481    0.729469768
38	 220239	 49566	 1174853	 9	 28	 1	 4     0.470068260    0.006501327    0.004620398    0.003061680    0.004573749    0.002409582    0.008404771    0.773528180
39	 244710	 49566	 1419563	 10	 38	 2	 5     0.470078232    0.006194840    0.004176704    0.002977905    0.004575062    0.002410849    0.007827222    0.791448151
40	 303090	 61314	 1722653	 10	 38	 2	 5     0.470086958    0.005846082    0.004178210    0.002979069    0.004088915    0.002154151    0.007284323    0.802556626
41	 363708	 61314	 2086361	 12	 54	 2	 6     0.470096694    0.005289970    0.003354659    0.002061744    0.004090238    0.002155046    0.006626303    0.798328986
42	 437136	 73597	 2523497	 12	 54	 2	 6     0.470103500    0.004949428    0.003355195    0.002061987    0.003638612    0.001903439    0.006124405    0.808148356


==> data/lshaped/criterionA/varth1_thX0.5_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 37	 104	 70	 1	 1	 1	 0     0.441914579    0.114122440    0.060152526    0.060152526    0.096982499    0.054846576    0.160456581    0.711235648
2	 45	 120	 115	 1	 1	 1	 0     0.446384354    0.108348721    0.063638207    0.063638207    0.087690501    0.044545644    0.147566318    0.734237478
3	 52	 134	 167	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.044936014    0.139927543    0.735001853
4	 70	 172	 237	 1	 1	 1	 0     0.451534756    0.098683381    0.066395571    0.066395571    0.073007107    0.040166676    0.130962490    0.753524008
5	 94	 220	 331	 1	 1	 1	 0     0.454022708    0.094908854    0.069446651    0.069446651    0.064690442    0.035134619    0.122058141    0.777570867
6	 188	 220	 519	 2	 3	 1	 1     0.459557460    0.071587418    0.022823389    0.017760040    0.067851686    0.036023682    0.099205596    0.721606648
7	 232	 266	 751	 2	 3	 1	 1     0.461668105    0.064637549    0.024037469    0.018218224    0.060001774    0.030864161    0.088867149    0.727350319
8	 270	 310	 1021	 2	 3	 1	 1     0.462923617    0.059443837    0.024302727    0.018393923    0.054248938    0.027817719    0.082076394    0.724250108
9	 312	 356	 1333	 2	 3	 1	 1     0.464032376    0.054866350    0.024458229    0.018590845    0.049113251    0.025944350    0.075556360    0.726164552
10	 394	 446	 1727	 2	 3	 1	 1     0.464918935    0.051024867    0.024635697    0.018664308    0.044683548    0.023466607    0.069894156    0.730030512
11	 506	 566	 2233	 2	 3	 1	 1     0.465653514    0.047903997    0.024772395    0.018768325    0.041001480    0.022351030    0.064819861    0.739032707
12	 684	 754	 2917	 2	 3	 1	 1     0.466322049    0.044990247    0.025070201    0.018916389    0.037357828    0.020101678    0.059821033    0.752080744
13	 848	 926	 3765	 2	 3	 1	 1     0.466919089    0.042060590    0.025386083    0.019047728    0.033535653    0.017661829    0.054967021    0.765196831
14	 1018	 1101	 4783	 2	 3	 1	 1     0.467363411    0.039529864    0.025517668    0.019164928    0.030190376    0.015821219    0.051051464    0.774314019
15	 1210	 1302	 5993	 2	 3	 1	 1     0.467743583    0.036966592    0.025578893    0.019223837    0.026687997    0.013745869    0.047442067    0.779194390
16	 1462	 1565	 7455	 2	 3	 1	 1     0.468011464    0.035109463    0.025622396    0.019258033    0.024003484    0.012379742    0.044722248    0.785055876
17	 2193	 1565	 9648	 3	 6	 1	 2     0.468408887    0.031000375    0.019506969    0.016604368    0.024093598    0.012441945    0.040347542    0.768333668
18	 2721	 1935	 12369	 3	 6	 1	 2     0.468615322    0.029351057    0.019551899    0.016635817    0.021890815    0.011402366    0.037874655    0.774952455
19	 3501	 2470	 15870	 3	 6	 1	 2     0.468791263    0.027974678    0.019634961    0.016698837    0.019926137    0.010641457    0.035630898    0.785124134
20	 4581	 3204	 20451	 3	 6	 1	 2     0.468958125    0.026739436    0.019755275    0.016793412    0.018020171    0.009528415    0.033362951    0.801470934
21	 6108	 3204	 26559	 4	 8	 1	 2     0.469277278    0.021310277    0.011332434    0.008527215    0.018047267    0.009530496    0.028524474    0.747087458
22	 7504	 3922	 34063	 4	 8	 1	 2     0.469407247    0.019872763    0.011368426    0.008552253    0.016299865    0.008608948    0.026299155    0.755642653
23	 9008	 4684	 43071	 4	 8	 1	 2     0.469514294    0.018366771    0.011388954    0.008569102    0.014409372    0.007504613    0.024313306    0.755420571
24	 10736	 5569	 53807	 4	 8	 1	 2     0.469595586    0.017217546    0.011401566    0.008578336    0.012901480    0.006679565    0.022689101    0.758846563
25	 13044	 6759	 66851	 4	 8	 1	 2     0.469657915    0.016268752    0.011412783    0.008586352    0.011593993    0.006071456    0.021360074    0.761643052
26	 16620	 8577	 83471	 4	 8	 1	 2     0.469707544    0.015544846    0.011425789    0.008595954    0.010540095    0.005525755    0.020239388    0.768049243
27	 20775	 8577	 104246	 5	 13	 2	 3     0.469786252    0.013955572    0.009121122    0.007143182    0.010562345    0.005543375    0.018321754    0.761694106
28	 27010	 11093	 131256	 5	 13	 2	 3     0.469829849    0.013245574    0.009136617    0.007154997    0.009589966    0.005069847    0.017167481    0.771550193
29	 34120	 13972	 165376	 5	 13	 2	 3     0.469867944    0.012585485    0.009148602    0.007164114    0.008642772    0.004556611    0.016091138    0.782137615
30	 47768	 13972	 213144	 7	 18	 2	 3     0.469926103    0.010605868    0.006132738    0.005451529    0.008652974    0.004561741    0.014292214    0.742073087
31	 58086	 16954	 271230	 7	 18	 2	 3     0.469956665    0.009852915    0.006136619    0.005454726    0.007708556    0.004048412    0.013249230    0.743659471
32	 69293	 20183	 340523	 7	 18	 2	 3     0.469980436    0.009201983    0.006138694    0.005456349    0.006855139    0.003558635    0.012377388    0.743451099
33	 83454	 24285	 423977	 7	 18	 2	 3     0.469998780    0.008700035    0.006140286    0.005457587    0.006163399    0.003194822    0.011660027    0.746141911
34	 102739	 29863	 526716	 7	 18	 2	 3     0.470012938    0.008288802    0.006141768    0.005458824    0.005566231    0.002914408    0.011074625    0.748449935
35	 132093	 29863	 658809	 9	 28	 2	 4     0.470046097    0.007233327    0.004616604    0.003696973    0.005568481    0.002916467    0.009564341    0.756280733
36	 170271	 38411	 829080	 9	 28	 2	 4     0.470057621    0.006852123    0.004618143    0.003698096    0.005062050    0.002667029    0.008980120    0.763032400
37	 220284	 49576	 1049364	 9	 28	 2	 4     0.470068273    0.006501062    0.004620408    0.003699550    0.004573362    0.002409189    0.008404049    0.773563124
38	 269236	 49576	 1318600	 11	 42	 2	 5     0.470083128    0.005879624    0.003692951    0.002643032    0.004575160    0.002410147    0.007527425    0.781093676
39	 333421	 61318	 1652021	 11	 42	 2	 5     0.470091843    0.005511077    0.003694334    0.002644147    0.004089483    0.002155227    0.006961955    0.791599065
40	 400763	 73607	 2052784	 11	 42	 2	 5     0.470098660    0.005184650    0.003695047    0.002644717    0.003636925    0.001902456    0.006485307    0.799445490
41	 473629	 73607	 2526413	 13	 58	 4	 6     0.470106305    0.004732000    0.003026327    0.002331925    0.003637742    0.001902908    0.005905224    0.801324369


==> data/lshaped/criterionA/varth1_thX0.5_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 37	 104	 70	 1	 1	 1	 0     0.441914579    0.114122440    0.060152526    0.060152526    0.096982499    0.054846576    0.160456581    0.711235648
2	 45	 120	 115	 1	 1	 1	 0     0.446384354    0.108348721    0.063638207    0.063638207    0.087690501    0.044545644    0.147566318    0.734237478
3	 52	 134	 167	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.044936014    0.139927543    0.735001853
4	 70	 172	 237	 1	 1	 1	 0     0.451534756    0.098683381    0.066395571    0.066395571    0.073007107    0.040166676    0.130962490    0.753524008
5	 94	 220	 331	 1	 1	 1	 0     0.454022708    0.094908854    0.069446651    0.069446651    0.064690442    0.035134619    0.122058141    0.777570867
6	 188	 220	 519	 2	 3	 2	 1     0.459557460    0.071587418    0.022823389    0.022657907    0.067851686    0.036023682    0.099205596    0.721606648
7	 232	 266	 751	 2	 3	 2	 1     0.461668105    0.064637549    0.024037469    0.023854487    0.060001774    0.030864161    0.088867149    0.727350319
8	 270	 310	 1021	 2	 3	 2	 1     0.462923617    0.059443837    0.024302727    0.024115423    0.054248938    0.027817719    0.082076394    0.724250108
9	 312	 356	 1333	 2	 3	 2	 1     0.464032376    0.054866350    0.024458229    0.024271668    0.049113251    0.025944350    0.075556360    0.726164552
10	 394	 446	 1727	 2	 3	 2	 1     0.464918935    0.051024867    0.024635697    0.024444823    0.044683548    0.023466607    0.069894156    0.730030512
11	 506	 566	 2233	 2	 3	 2	 1     0.465653514    0.047903997    0.024772395    0.024575954    0.041001480    0.022351030    0.064819861    0.739032707
12	 684	 754	 2917	 2	 3	 2	 1     0.466322049    0.044990247    0.025070201    0.024868415    0.037357828    0.020101678    0.059821033    0.752080744
13	 848	 926	 3765	 2	 3	 2	 1     0.466919089    0.042060590    0.025386083    0.025178946    0.033535653    0.017661829    0.054967021    0.765196831
14	 1018	 1101	 4783	 2	 3	 2	 1     0.467363411    0.039529864    0.025517668    0.025307641    0.030190376    0.015821219    0.051051464    0.774314019
15	 1210	 1302	 5993	 2	 3	 2	 1     0.467743583    0.036966592    0.025578893    0.025367314    0.026687997    0.013745869    0.047442067    0.779194390
16	 1462	 1565	 7455	 2	 3	 2	 1     0.468011464    0.035109463    0.025622396    0.025409038    0.024003484    0.012379742    0.044722248    0.785055876
17	 2924	 1565	 10379	 4	 8	 2	 2     0.468721113    0.026591876    0.011150458    0.010139797    0.024141151    0.012482842    0.036542136    0.727704485
18	 3632	 1937	 14011	 4	 8	 2	 2     0.468930441    0.024606471    0.011187894    0.010176145    0.021915963    0.011428004    0.033749833    0.729084234
19	 4680	 2476	 18691	 4	 8	 2	 2     0.469108331    0.022903831    0.011248644    0.010231917    0.019951278    0.010622339    0.031179855    0.734571455
20	 6100	 3200	 24791	 4	 8	 2	 2     0.469276552    0.021312129    0.011332419    0.010305525    0.018049463    0.009534426    0.028536428    0.746839422
21	 7500	 3920	 32291	 4	 8	 2	 2     0.469407319    0.019868423    0.011368408    0.010338783    0.016294587    0.008608832    0.026297873    0.755514462
22	 9004	 4682	 41295	 4	 8	 2	 2     0.469514718    0.018358364    0.011388789    0.010358360    0.014398785    0.007502869    0.024305120    0.755329069
23	 10744	 5573	 52039	 4	 8	 2	 2     0.469596080    0.017207684    0.011401537    0.010371161    0.012888341    0.006671995    0.022678876    0.758753834
24	 13056	 6766	 65095	 4	 8	 2	 2     0.469658085    0.016266026    0.011412853    0.010382073    0.011590098    0.006064743    0.021356328    0.761648990
25	 16620	 8577	 81715	 4	 8	 2	 2     0.469707508    0.015542405    0.011425655    0.010393937    0.010536639    0.005522640    0.020240224    0.767896898
26	 24930	 8577	 106645	 6	 15	 3	 3     0.469824786    0.012829898    0.007269982    0.006813610    0.010571360    0.005551254    0.017305502    0.741376838
27	 32424	 11097	 139069	 6	 15	 3	 3     0.469868652    0.012045191    0.007283420    0.006825942    0.009593666    0.005072038    0.016070450    0.749524160
28	 40962	 13979	 180031	 6	 15	 3	 3     0.469906689    0.011319043    0.007293783    0.006835442    0.008655718    0.004564165    0.014916865    0.758808392
29	 49782	 16952	 229813	 6	 15	 3	 3     0.469937199    0.010618102    0.007297930    0.006839066    0.007712607    0.004051712    0.013922578    0.762653451
30	 59388	 20181	 289201	 6	 15	 3	 3     0.469960992    0.010017078    0.007300014    0.006840786    0.006859420    0.003560195    0.013094870    0.764962018
31	 89082	 20181	 378283	 9	 28	 2	 4     0.470013519    0.008269185    0.004613721    0.003694510    0.006862434    0.003562177    0.011049965    0.748344918
32	 107280	 24281	 485563	 9	 28	 2	 4     0.470031906    0.007703769    0.004615330    0.003695951    0.006168208    0.003197440    0.010238008    0.752467589
33	 132030	 29848	 617593	 9	 28	 2	 4     0.470046059    0.007234599    0.004616604    0.003696970    0.005570134    0.002915240    0.009566206    0.756266264
34	 170073	 38367	 787666	 9	 28	 2	 4     0.470057583    0.006853121    0.004618136    0.003698090    0.005063406    0.002669730    0.008982124    0.762973266
35	 220257	 49570	 1007923	 9	 28	 2	 4     0.470068259    0.006502486    0.004620415    0.003699555    0.004575379    0.002409184    0.008404835    0.773660199
36	 269203	 49570	 1277126	 11	 42	 3	 5     0.470083114    0.005881196    0.003692957    0.002966944    0.004577176    0.002410340    0.007528300    0.781211779
37	 333476	 61328	 1610602	 11	 42	 3	 5     0.470091847    0.005511419    0.003694343    0.002968104    0.004089934    0.002154493    0.006961703    0.791676725
38	 400708	 73597	 2011310	 11	 42	 3	 5     0.470098641    0.005185599    0.003695045    0.002968685    0.003638280    0.001904203    0.006486720    0.799417694
39	 509992	 73597	 2521302	 14	 61	 5	 6     0.470108347    0.004565147    0.002756154    0.002318408    0.003639256    0.001904564    0.005740330    0.795276051


==> data/lshaped/criterionA/varth1_thX0.5_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 37	 104	 70	 1	 1	 1	 0     0.441914579    0.114122440    0.060152526    0.060152526    0.096982499    0.054846576    0.160456581    0.711235648
2	 45	 120	 115	 1	 1	 1	 0     0.446384354    0.108348721    0.063638207    0.063638207    0.087690501    0.044545644    0.147566318    0.734237478
3	 52	 134	 167	 1	 1	 1	 0     0.448837490    0.102847003    0.063861282    0.063861282    0.080617881    0.044936014    0.139927543    0.735001853
4	 70	 172	 237	 1	 1	 1	 0     0.451534756    0.098683381    0.066395571    0.066395571    0.073007107    0.040166676    0.130962490    0.753524008
5	 94	 220	 331	 1	 1	 1	 0     0.454022708    0.094908854    0.069446651    0.069446651    0.064690442    0.035134619    0.122058141    0.777570867
6	 188	 220	 519	 2	 3	 2	 1     0.459557460    0.071587418    0.022823389    0.022657907    0.067851686    0.036023682    0.099205596    0.721606648
7	 232	 266	 751	 2	 3	 2	 1     0.461668105    0.064637549    0.024037469    0.023854487    0.060001774    0.030864161    0.088867149    0.727350319
8	 270	 310	 1021	 2	 3	 2	 1     0.462923617    0.059443837    0.024302727    0.024115423    0.054248938    0.027817719    0.082076394    0.724250108
9	 312	 356	 1333	 2	 3	 2	 1     0.464032376    0.054866350    0.024458229    0.024271668    0.049113251    0.025944350    0.075556360    0.726164552
10	 394	 446	 1727	 2	 3	 2	 1     0.464918935    0.051024867    0.024635697    0.024444823    0.044683548    0.023466607    0.069894156    0.730030512
11	 506	 566	 2233	 2	 3	 2	 1     0.465653514    0.047903997    0.024772395    0.024575954    0.041001480    0.022351030    0.064819861    0.739032707
12	 684	 754	 2917	 2	 3	 2	 1     0.466322049    0.044990247    0.025070201    0.024868415    0.037357828    0.020101678    0.059821033    0.752080744
13	 848	 926	 3765	 2	 3	 2	 1     0.466919089    0.042060590    0.025386083    0.025178946    0.033535653    0.017661829    0.054967021    0.765196831
14	 1018	 1101	 4783	 2	 3	 2	 1     0.467363411    0.039529864    0.025517668    0.025307641    0.030190376    0.015821219    0.051051464    0.774314019
15	 1210	 1302	 5993	 2	 3	 2	 1     0.467743583    0.036966592    0.025578893    0.025367314    0.026687997    0.013745869    0.047442067    0.779194390
16	 1462	 1565	 7455	 2	 3	 2	 1     0.468011464    0.035109463    0.025622396    0.025409038    0.024003484    0.012379742    0.044722248    0.785055876
17	 2924	 1565	 10379	 4	 8	 2	 2     0.468721113    0.026591876    0.011150458    0.010139797    0.024141151    0.012482842    0.036542136    0.727704485
18	 3632	 1937	 14011	 4	 8	 2	 2     0.468930441    0.024606471    0.011187894    0.010176145    0.021915963    0.011428004    0.033749833    0.729084234
19	 4680	 2476	 18691	 4	 8	 2	 2     0.469108331    0.022903831    0.011248644    0.010231917    0.019951278    0.010622339    0.031179855    0.734571455
20	 6100	 3200	 24791	 4	 8	 2	 2     0.469276552    0.021312129    0.011332419    0.010305525    0.018049463    0.009534426    0.028536428    0.746839422
21	 7500	 3920	 32291	 4	 8	 2	 2     0.469407319    0.019868423    0.011368408    0.010338783    0.016294587    0.008608832    0.026297873    0.755514462
22	 9004	 4682	 41295	 4	 8	 2	 2     0.469514718    0.018358364    0.011388789    0.010358360    0.014398785    0.007502869    0.024305120    0.755329069
23	 10744	 5573	 52039	 4	 8	 2	 2     0.469596080    0.017207684    0.011401537    0.010371161    0.012888341    0.006671995    0.022678876    0.758753834
24	 13056	 6766	 65095	 4	 8	 2	 2     0.469658085    0.016266026    0.011412853    0.010382073    0.011590098    0.006064743    0.021356328    0.761648990
25	 16620	 8577	 81715	 4	 8	 2	 2     0.469707508    0.015542405    0.011425655    0.010393937    0.010536639    0.005522640    0.020240224    0.767896898
26	 24930	 8577	 106645	 6	 15	 3	 3     0.469824786    0.012829898    0.007269982    0.006813610    0.010571360    0.005551254    0.017305502    0.741376838
27	 32424	 11097	 139069	 6	 15	 3	 3     0.469868652    0.012045191    0.007283420    0.006825942    0.009593666    0.005072038    0.016070450    0.749524160
28	 40962	 13979	 180031	 6	 15	 3	 3     0.469906689    0.011319043    0.007293783    0.006835442    0.008655718    0.004564165    0.014916865    0.758808392
29	 49782	 16952	 229813	 6	 15	 3	 3     0.469937199    0.010618102    0.007297930    0.006839066    0.007712607    0.004051712    0.013922578    0.762653451
30	 59388	 20181	 289201	 6	 15	 3	 3     0.469960992    0.010017078    0.007300014    0.006840786    0.006859420    0.003560195    0.013094870    0.764962018
31	 89082	 20181	 378283	 9	 28	 4	 4     0.470013519    0.008269185    0.004613721    0.004227182    0.006862434    0.003562177    0.011049965    0.748344918
32	 107280	 24281	 485563	 9	 28	 4	 4     0.470031906    0.007703769    0.004615330    0.004228707    0.006168208    0.003197440    0.010238008    0.752467589
33	 132030	 29848	 617593	 9	 28	 4	 4     0.470046059    0.007234599    0.004616604    0.004229869    0.005570134    0.002915240    0.009566206    0.756266264
34	 170073	 38367	 787666	 9	 28	 4	 4     0.470057583    0.006853121    0.004618136    0.004231245    0.005063406    0.002669730    0.008982124    0.762973266
35	 220257	 49570	 1007923	 9	 28	 4	 4     0.470068259    0.006502486    0.004620415    0.004233272    0.004575379    0.002409184    0.008404835    0.773660199
36	 318149	 49570	 1326072	 13	 47	 6	 5     0.470087964    0.005561679    0.003159076    0.002915743    0.004577391    0.002410428    0.007219104    0.770411173
37	 394108	 61328	 1720180	 13	 47	 6	 5     0.470096700    0.005168843    0.003160350    0.002916897    0.004090125    0.002154726    0.006625900    0.780096748
38	 473577	 73599	 2193757	 13	 47	 6	 5     0.470103495    0.004819918    0.003161048    0.002917554    0.003638597    0.001904371    0.006124801    0.786950948


==> data/lshaped/criterionA/varth1_thX0.6_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 51	 132	 124	 1	 1	 1	 0     0.447819153    0.104445997    0.063268706    0.063268706    0.083102569    0.051410641    0.143153119    0.729610346
3	 73	 176	 197	 1	 1	 1	 0     0.451303697    0.099486532    0.067415011    0.067415011    0.073162738    0.045421008    0.131756527    0.755078588
4	 106	 244	 303	 1	 1	 1	 0     0.454204847    0.095367805    0.070423194    0.070423194    0.064308568    0.040797074    0.121378609    0.785705206
5	 212	 244	 515	 2	 3	 1	 1     0.459901410    0.071115477    0.023311196    0.018030238    0.067186302    0.043253046    0.097598680    0.728652040
6	 274	 309	 789	 2	 3	 1	 1     0.462572842    0.061157015    0.024392317    0.018598091    0.056082041    0.034496704    0.084030798    0.727792863
7	 328	 372	 1117	 2	 3	 1	 1     0.464173779    0.054120224    0.024473690    0.018606538    0.048270458    0.030048903    0.074682743    0.724668400
8	 478	 538	 1595	 2	 3	 1	 1     0.465433262    0.049058036    0.024732583    0.018746572    0.042367325    0.026882288    0.066382889    0.739016275
9	 706	 780	 2301	 2	 3	 1	 1     0.466409750    0.044642411    0.025116197    0.018933811    0.036906930    0.023253672    0.059133361    0.754944580
10	 982	 1062	 3283	 2	 3	 1	 1     0.467222012    0.040377245    0.025475296    0.019148705    0.031326206    0.019396422    0.052329737    0.771592732
11	 1256	 1348	 4539	 2	 3	 1	 1     0.467757389    0.036808903    0.025587945    0.019232192    0.026460393    0.016284896    0.047305757    0.778106199
12	 1686	 1800	 6225	 2	 3	 1	 1     0.468139683    0.034237086    0.025652288    0.019277183    0.022674615    0.014122550    0.043359500    0.789609797
13	 2529	 1800	 8754	 3	 6	 1	 2     0.468537789    0.029998706    0.019538670    0.016626498    0.022763188    0.014196054    0.038822026    0.772723878
14	 3672	 2586	 12426	 3	 6	 1	 2     0.468803953    0.027907569    0.019649780    0.016709814    0.019817129    0.012457433    0.035463548    0.786936762
15	 5241	 3657	 17667	 3	 6	 1	 2     0.469032371    0.026142268    0.019785893    0.016815569    0.017086153    0.010747482    0.032302385    0.809298379
16	 6988	 3657	 24655	 4	 8	 1	 2     0.469352336    0.020535178    0.011356566    0.008543494    0.017109119    0.010768233    0.027261587    0.753264234
17	 9292	 4830	 33947	 4	 8	 1	 2     0.469520898    0.018278537    0.011391123    0.008570311    0.014295008    0.008868319    0.024185453    0.755765756
18	 12236	 6333	 46183	 4	 8	 1	 2     0.469633432    0.016655333    0.011410700    0.008584954    0.012132438    0.007528094    0.021891765    0.760803546
19	 17184	 8868	 63367	 4	 8	 1	 2     0.469710460    0.015523186    0.011427086    0.008596756    0.010506713    0.006571554    0.020171598    0.769556601
20	 21480	 8868	 84847	 5	 13	 1	 3     0.469789183    0.013931086    0.009122347    0.005847301    0.010528909    0.006591059    0.018246463    0.763495132
21	 31445	 12895	 116292	 5	 13	 1	 3     0.469852201    0.012884002    0.009143722    0.005860181    0.009076886    0.005709388    0.016544454    0.778750505
22	 37734	 12895	 154026	 6	 15	 1	 3     0.469890951    0.011649185    0.007289365    0.004130410    0.009086731    0.005717475    0.015404650    0.756212263
23	 51324	 17466	 205350	 6	 15	 1	 3     0.469939114    0.010593208    0.007298337    0.004134944    0.007677911    0.004770883    0.013857799    0.764422100
24	 66744	 22655	 272094	 6	 15	 1	 3     0.469971518    0.009756674    0.007301044    0.004135779    0.006472052    0.003999936    0.012711474    0.767548639
25	 77868	 22655	 349962	 7	 18	 1	 3     0.469990917    0.008921430    0.006139716    0.004023079    0.006472695    0.004000116    0.011972762    0.745143829
26	 105917	 30771	 455879	 7	 18	 1	 3     0.470013632    0.008281773    0.006141939    0.004024335    0.005555569    0.003477121    0.011045142    0.749811330
27	 121048	 30771	 576927	 8	 19	 1	 3     0.470032314    0.007400486    0.004888476    0.003688989    0.005556077    0.003477912    0.010219267    0.724169897
28	 177944	 45087	 754871	 8	 19	 1	 3     0.470049194    0.006857444    0.004891100    0.003690294    0.004806420    0.003025738    0.009410888    0.728671223
29	 200187	 45087	 955058	 9	 28	 1	 4     0.470063682    0.006667392    0.004619494    0.003061241    0.004807743    0.003026733    0.008657067    0.770167523
30	 281826	 63328	 1236884	 9	 28	 1	 4     0.470077609    0.006155085    0.004621991    0.003062766    0.004064760    0.002545467    0.007864540    0.782637657
31	 313140	 63328	 1550024	 10	 38	 1	 5     0.470087588    0.005830009    0.004178328    0.002135219    0.004065781    0.002546168    0.007243588    0.804850929
32	 344454	 63328	 1894478	 11	 49	 1	 6     0.470092437    0.005621501    0.003881183    0.002077628    0.004066656    0.002546727    0.006921719    0.812153915
33	 451627	 82894	 2346105	 11	 49	 1	 6     0.470101857    0.005171154    0.003882017    0.002078157    0.003416252    0.002106725    0.006249319    0.827474784
34	 492684	 82894	 2838789	 12	 54	 1	 6     0.470106746    0.004788759    0.003355440    0.001559899    0.003416612    0.002106876    0.005870004    0.815801692


==> data/lshaped/criterionA/varth1_thX0.6_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 51	 132	 124	 1	 1	 1	 0     0.447819153    0.104445997    0.063268706    0.063268706    0.083102569    0.051410641    0.143153119    0.729610346
3	 73	 176	 197	 1	 1	 1	 0     0.451303697    0.099486532    0.067415011    0.067415011    0.073162738    0.045421008    0.131756527    0.755078588
4	 106	 244	 303	 1	 1	 1	 0     0.454204847    0.095367805    0.070423194    0.070423194    0.064308568    0.040797074    0.121378609    0.785705206
5	 212	 244	 515	 2	 3	 1	 1     0.459901410    0.071115477    0.023311196    0.018030238    0.067186302    0.043253046    0.097598680    0.728652040
6	 274	 309	 789	 2	 3	 1	 1     0.462572842    0.061157015    0.024392317    0.018598091    0.056082041    0.034496704    0.084030798    0.727792863
7	 328	 372	 1117	 2	 3	 1	 1     0.464173779    0.054120224    0.024473690    0.018606538    0.048270458    0.030048903    0.074682743    0.724668400
8	 478	 538	 1595	 2	 3	 1	 1     0.465433262    0.049058036    0.024732583    0.018746572    0.042367325    0.026882288    0.066382889    0.739016275
9	 706	 780	 2301	 2	 3	 1	 1     0.466409750    0.044642411    0.025116197    0.018933811    0.036906930    0.023253672    0.059133361    0.754944580
10	 982	 1062	 3283	 2	 3	 1	 1     0.467222012    0.040377245    0.025475296    0.019148705    0.031326206    0.019396422    0.052329737    0.771592732
11	 1256	 1348	 4539	 2	 3	 1	 1     0.467757389    0.036808903    0.025587945    0.019232192    0.026460393    0.016284896    0.047305757    0.778106199
12	 1686	 1800	 6225	 2	 3	 1	 1     0.468139683    0.034237086    0.025652288    0.019277183    0.022674615    0.014122550    0.043359500    0.789609797
13	 2529	 1800	 8754	 3	 6	 1	 2     0.468537789    0.029998706    0.019538670    0.016626498    0.022763188    0.014196054    0.038822026    0.772723878
14	 3672	 2586	 12426	 3	 6	 1	 2     0.468803953    0.027907569    0.019649780    0.016709814    0.019817129    0.012457433    0.035463548    0.786936762
15	 5241	 3657	 17667	 3	 6	 1	 2     0.469032371    0.026142268    0.019785893    0.016815569    0.017086153    0.010747482    0.032302385    0.809298379
16	 6988	 3657	 24655	 4	 8	 1	 2     0.469352336    0.020535178    0.011356566    0.008543494    0.017109119    0.010768233    0.027261587    0.753264234
17	 9292	 4830	 33947	 4	 8	 1	 2     0.469520898    0.018278537    0.011391123    0.008570311    0.014295008    0.008868319    0.024185453    0.755765756
18	 12236	 6333	 46183	 4	 8	 1	 2     0.469633432    0.016655333    0.011410700    0.008584954    0.012132438    0.007528094    0.021891765    0.760803546
19	 17184	 8868	 63367	 4	 8	 1	 2     0.469710460    0.015523186    0.011427086    0.008596756    0.010506713    0.006571554    0.020171598    0.769556601
20	 21480	 8868	 84847	 5	 13	 1	 3     0.469789183    0.013931086    0.009122347    0.005847301    0.010528909    0.006591059    0.018246463    0.763495132
21	 31445	 12895	 116292	 5	 13	 1	 3     0.469852201    0.012884002    0.009143722    0.005860181    0.009076886    0.005709388    0.016544454    0.778750505
22	 37734	 12895	 154026	 6	 15	 1	 3     0.469890951    0.011649185    0.007289365    0.004130410    0.009086731    0.005717475    0.015404650    0.756212263
23	 51324	 17466	 205350	 6	 15	 1	 3     0.469939114    0.010593208    0.007298337    0.004134944    0.007677911    0.004770883    0.013857799    0.764422100
24	 66744	 22655	 272094	 6	 15	 1	 3     0.469971518    0.009756674    0.007301044    0.004135779    0.006472052    0.003999936    0.012711474    0.767548639
25	 77868	 22655	 349962	 7	 18	 1	 3     0.469990917    0.008921430    0.006139716    0.004023079    0.006472695    0.004000116    0.011972762    0.745143829
26	 105917	 30771	 455879	 7	 18	 1	 3     0.470013632    0.008281773    0.006141939    0.004024335    0.005555569    0.003477121    0.011045142    0.749811330
27	 121048	 30771	 576927	 8	 19	 1	 3     0.470032314    0.007400486    0.004888476    0.003688989    0.005556077    0.003477912    0.010219267    0.724169897
28	 177944	 45087	 754871	 8	 19	 1	 3     0.470049194    0.006857444    0.004891100    0.003690294    0.004806420    0.003025738    0.009410888    0.728671223
29	 200187	 45087	 955058	 9	 28	 1	 4     0.470063682    0.006667392    0.004619494    0.003061241    0.004807743    0.003026733    0.008657067    0.770167523
30	 281826	 63328	 1236884	 9	 28	 1	 4     0.470077609    0.006155085    0.004621991    0.003062766    0.004064760    0.002545467    0.007864540    0.782637657
31	 313140	 63328	 1550024	 10	 38	 1	 5     0.470087588    0.005830009    0.004178328    0.002135219    0.004065781    0.002546168    0.007243588    0.804850929
32	 344454	 63328	 1894478	 11	 49	 1	 6     0.470092437    0.005621501    0.003881183    0.002077628    0.004066656    0.002546727    0.006921719    0.812153915
33	 451627	 82894	 2346105	 11	 49	 1	 6     0.470101857    0.005171154    0.003882017    0.002078157    0.003416252    0.002106725    0.006249319    0.827474784
34	 492684	 82894	 2838789	 12	 54	 1	 6     0.470106746    0.004788759    0.003355440    0.001559899    0.003416612    0.002106876    0.005870004    0.815801692


==> data/lshaped/criterionA/varth1_thX0.6_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 51	 132	 124	 1	 1	 1	 0     0.447819153    0.104445997    0.063268706    0.063268706    0.083102569    0.051410641    0.143153119    0.729610346
3	 73	 176	 197	 1	 1	 1	 0     0.451303697    0.099486532    0.067415011    0.067415011    0.073162738    0.045421008    0.131756527    0.755078588
4	 106	 244	 303	 1	 1	 1	 0     0.454204847    0.095367805    0.070423194    0.070423194    0.064308568    0.040797074    0.121378609    0.785705206
5	 212	 244	 515	 2	 3	 1	 1     0.459901410    0.071115477    0.023311196    0.018030238    0.067186302    0.043253046    0.097598680    0.728652040
6	 274	 309	 789	 2	 3	 1	 1     0.462572842    0.061157015    0.024392317    0.018598091    0.056082041    0.034496704    0.084030798    0.727792863
7	 328	 372	 1117	 2	 3	 1	 1     0.464173779    0.054120224    0.024473690    0.018606538    0.048270458    0.030048903    0.074682743    0.724668400
8	 478	 538	 1595	 2	 3	 1	 1     0.465433262    0.049058036    0.024732583    0.018746572    0.042367325    0.026882288    0.066382889    0.739016275
9	 706	 780	 2301	 2	 3	 1	 1     0.466409750    0.044642411    0.025116197    0.018933811    0.036906930    0.023253672    0.059133361    0.754944580
10	 982	 1062	 3283	 2	 3	 1	 1     0.467222012    0.040377245    0.025475296    0.019148705    0.031326206    0.019396422    0.052329737    0.771592732
11	 1256	 1348	 4539	 2	 3	 1	 1     0.467757389    0.036808903    0.025587945    0.019232192    0.026460393    0.016284896    0.047305757    0.778106199
12	 1686	 1800	 6225	 2	 3	 1	 1     0.468139683    0.034237086    0.025652288    0.019277183    0.022674615    0.014122550    0.043359500    0.789609797
13	 2529	 1800	 8754	 3	 6	 1	 2     0.468537789    0.029998706    0.019538670    0.016626498    0.022763188    0.014196054    0.038822026    0.772723878
14	 3672	 2586	 12426	 3	 6	 1	 2     0.468803953    0.027907569    0.019649780    0.016709814    0.019817129    0.012457433    0.035463548    0.786936762
15	 5241	 3657	 17667	 3	 6	 1	 2     0.469032371    0.026142268    0.019785893    0.016815569    0.017086153    0.010747482    0.032302385    0.809298379
16	 6988	 3657	 24655	 4	 8	 1	 2     0.469352336    0.020535178    0.011356566    0.008543494    0.017109119    0.010768233    0.027261587    0.753264234
17	 9292	 4830	 33947	 4	 8	 1	 2     0.469520898    0.018278537    0.011391123    0.008570311    0.014295008    0.008868319    0.024185453    0.755765756
18	 12236	 6333	 46183	 4	 8	 1	 2     0.469633432    0.016655333    0.011410700    0.008584954    0.012132438    0.007528094    0.021891765    0.760803546
19	 17184	 8868	 63367	 4	 8	 1	 2     0.469710460    0.015523186    0.011427086    0.008596756    0.010506713    0.006571554    0.020171598    0.769556601
20	 21480	 8868	 84847	 5	 13	 1	 3     0.469789183    0.013931086    0.009122347    0.005847301    0.010528909    0.006591059    0.018246463    0.763495132
21	 31445	 12895	 116292	 5	 13	 1	 3     0.469852201    0.012884002    0.009143722    0.005860181    0.009076886    0.005709388    0.016544454    0.778750505
22	 37734	 12895	 154026	 6	 15	 1	 3     0.469890951    0.011649185    0.007289365    0.004130410    0.009086731    0.005717475    0.015404650    0.756212263
23	 51324	 17466	 205350	 6	 15	 1	 3     0.469939114    0.010593208    0.007298337    0.004134944    0.007677911    0.004770883    0.013857799    0.764422100
24	 66744	 22655	 272094	 6	 15	 1	 3     0.469971518    0.009756674    0.007301044    0.004135779    0.006472052    0.003999936    0.012711474    0.767548639
25	 77868	 22655	 349962	 7	 18	 1	 3     0.469990917    0.008921430    0.006139716    0.004023079    0.006472695    0.004000116    0.011972762    0.745143829
26	 105917	 30771	 455879	 7	 18	 1	 3     0.470013632    0.008281773    0.006141939    0.004024335    0.005555569    0.003477121    0.011045142    0.749811330
27	 121048	 30771	 576927	 8	 19	 1	 3     0.470032314    0.007400486    0.004888476    0.003688989    0.005556077    0.003477912    0.010219267    0.724169897
28	 177944	 45087	 754871	 8	 19	 1	 3     0.470049194    0.006857444    0.004891100    0.003690294    0.004806420    0.003025738    0.009410888    0.728671223
29	 200187	 45087	 955058	 9	 28	 1	 4     0.470063682    0.006667392    0.004619494    0.003061241    0.004807743    0.003026733    0.008657067    0.770167523
30	 281826	 63328	 1236884	 9	 28	 1	 4     0.470077609    0.006155085    0.004621991    0.003062766    0.004064760    0.002545467    0.007864540    0.782637657
31	 313140	 63328	 1550024	 10	 38	 1	 5     0.470087588    0.005830009    0.004178328    0.002135219    0.004065781    0.002546168    0.007243588    0.804850929
32	 344454	 63328	 1894478	 11	 49	 1	 6     0.470092437    0.005621501    0.003881183    0.002077628    0.004066656    0.002546727    0.006921719    0.812153915
33	 451627	 82894	 2346105	 11	 49	 1	 6     0.470101857    0.005171154    0.003882017    0.002078157    0.003416252    0.002106725    0.006249319    0.827474784
34	 492684	 82894	 2838789	 12	 54	 1	 6     0.470106746    0.004788759    0.003355440    0.001559899    0.003416612    0.002106876    0.005870004    0.815801692


==> data/lshaped/criterionA/varth1_thX0.6_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 51	 132	 124	 1	 1	 1	 0     0.447819153    0.104445997    0.063268706    0.063268706    0.083102569    0.051410641    0.143153119    0.729610346
3	 73	 176	 197	 1	 1	 1	 0     0.451303697    0.099486532    0.067415011    0.067415011    0.073162738    0.045421008    0.131756527    0.755078588
4	 106	 244	 303	 1	 1	 1	 0     0.454204847    0.095367805    0.070423194    0.070423194    0.064308568    0.040797074    0.121378609    0.785705206
5	 212	 244	 515	 2	 3	 1	 1     0.459901410    0.071115477    0.023311196    0.018030238    0.067186302    0.043253046    0.097598680    0.728652040
6	 274	 309	 789	 2	 3	 1	 1     0.462572842    0.061157015    0.024392317    0.018598091    0.056082041    0.034496704    0.084030798    0.727792863
7	 328	 372	 1117	 2	 3	 1	 1     0.464173779    0.054120224    0.024473690    0.018606538    0.048270458    0.030048903    0.074682743    0.724668400
8	 478	 538	 1595	 2	 3	 1	 1     0.465433262    0.049058036    0.024732583    0.018746572    0.042367325    0.026882288    0.066382889    0.739016275
9	 706	 780	 2301	 2	 3	 1	 1     0.466409750    0.044642411    0.025116197    0.018933811    0.036906930    0.023253672    0.059133361    0.754944580
10	 982	 1062	 3283	 2	 3	 1	 1     0.467222012    0.040377245    0.025475296    0.019148705    0.031326206    0.019396422    0.052329737    0.771592732
11	 1256	 1348	 4539	 2	 3	 1	 1     0.467757389    0.036808903    0.025587945    0.019232192    0.026460393    0.016284896    0.047305757    0.778106199
12	 1686	 1800	 6225	 2	 3	 1	 1     0.468139683    0.034237086    0.025652288    0.019277183    0.022674615    0.014122550    0.043359500    0.789609797
13	 2529	 1800	 8754	 3	 6	 1	 2     0.468537789    0.029998706    0.019538670    0.016626498    0.022763188    0.014196054    0.038822026    0.772723878
14	 3672	 2586	 12426	 3	 6	 1	 2     0.468803953    0.027907569    0.019649780    0.016709814    0.019817129    0.012457433    0.035463548    0.786936762
15	 5241	 3657	 17667	 3	 6	 1	 2     0.469032371    0.026142268    0.019785893    0.016815569    0.017086153    0.010747482    0.032302385    0.809298379
16	 6988	 3657	 24655	 4	 8	 1	 2     0.469352336    0.020535178    0.011356566    0.008543494    0.017109119    0.010768233    0.027261587    0.753264234
17	 9292	 4830	 33947	 4	 8	 1	 2     0.469520898    0.018278537    0.011391123    0.008570311    0.014295008    0.008868319    0.024185453    0.755765756
18	 12236	 6333	 46183	 4	 8	 1	 2     0.469633432    0.016655333    0.011410700    0.008584954    0.012132438    0.007528094    0.021891765    0.760803546
19	 17184	 8868	 63367	 4	 8	 1	 2     0.469710460    0.015523186    0.011427086    0.008596756    0.010506713    0.006571554    0.020171598    0.769556601
20	 21480	 8868	 84847	 5	 13	 1	 3     0.469789183    0.013931086    0.009122347    0.005847301    0.010528909    0.006591059    0.018246463    0.763495132
21	 31445	 12895	 116292	 5	 13	 1	 3     0.469852201    0.012884002    0.009143722    0.005860181    0.009076886    0.005709388    0.016544454    0.778750505
22	 37734	 12895	 154026	 6	 15	 1	 3     0.469890951    0.011649185    0.007289365    0.004130410    0.009086731    0.005717475    0.015404650    0.756212263
23	 51324	 17466	 205350	 6	 15	 1	 3     0.469939114    0.010593208    0.007298337    0.004134944    0.007677911    0.004770883    0.013857799    0.764422100
24	 66744	 22655	 272094	 6	 15	 1	 3     0.469971518    0.009756674    0.007301044    0.004135779    0.006472052    0.003999936    0.012711474    0.767548639
25	 77868	 22655	 349962	 7	 18	 1	 3     0.469990917    0.008921430    0.006139716    0.004023079    0.006472695    0.004000116    0.011972762    0.745143829
26	 105917	 30771	 455879	 7	 18	 1	 3     0.470013632    0.008281773    0.006141939    0.004024335    0.005555569    0.003477121    0.011045142    0.749811330
27	 121048	 30771	 576927	 8	 19	 1	 3     0.470032314    0.007400486    0.004888476    0.003688989    0.005556077    0.003477912    0.010219267    0.724169897
28	 177944	 45087	 754871	 8	 19	 1	 3     0.470049194    0.006857444    0.004891100    0.003690294    0.004806420    0.003025738    0.009410888    0.728671223
29	 200187	 45087	 955058	 9	 28	 1	 4     0.470063682    0.006667392    0.004619494    0.003061241    0.004807743    0.003026733    0.008657067    0.770167523
30	 281826	 63328	 1236884	 9	 28	 1	 4     0.470077609    0.006155085    0.004621991    0.003062766    0.004064760    0.002545467    0.007864540    0.782637657
31	 313140	 63328	 1550024	 10	 38	 1	 5     0.470087588    0.005830009    0.004178328    0.002135219    0.004065781    0.002546168    0.007243588    0.804850929
32	 344454	 63328	 1894478	 11	 49	 1	 6     0.470092437    0.005621501    0.003881183    0.002077628    0.004066656    0.002546727    0.006921719    0.812153915
33	 451627	 82894	 2346105	 11	 49	 1	 6     0.470101857    0.005171154    0.003882017    0.002078157    0.003416252    0.002106725    0.006249319    0.827474784
34	 492684	 82894	 2838789	 12	 54	 1	 6     0.470106746    0.004788759    0.003355440    0.001559899    0.003416612    0.002106876    0.005870004    0.815801692


==> data/lshaped/criterionA/varth1_thX0.6_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 51	 132	 124	 1	 1	 1	 0     0.447819153    0.104445997    0.063268706    0.063268706    0.083102569    0.051410641    0.143153119    0.729610346
3	 73	 176	 197	 1	 1	 1	 0     0.451303697    0.099486532    0.067415011    0.067415011    0.073162738    0.045421008    0.131756527    0.755078588
4	 106	 244	 303	 1	 1	 1	 0     0.454204847    0.095367805    0.070423194    0.070423194    0.064308568    0.040797074    0.121378609    0.785705206
5	 212	 244	 515	 2	 3	 1	 1     0.459901410    0.071115477    0.023311196    0.018030238    0.067186302    0.043253046    0.097598680    0.728652040
6	 274	 309	 789	 2	 3	 1	 1     0.462572842    0.061157015    0.024392317    0.018598091    0.056082041    0.034496704    0.084030798    0.727792863
7	 328	 372	 1117	 2	 3	 1	 1     0.464173779    0.054120224    0.024473690    0.018606538    0.048270458    0.030048903    0.074682743    0.724668400
8	 478	 538	 1595	 2	 3	 1	 1     0.465433262    0.049058036    0.024732583    0.018746572    0.042367325    0.026882288    0.066382889    0.739016275
9	 706	 780	 2301	 2	 3	 1	 1     0.466409750    0.044642411    0.025116197    0.018933811    0.036906930    0.023253672    0.059133361    0.754944580
10	 982	 1062	 3283	 2	 3	 1	 1     0.467222012    0.040377245    0.025475296    0.019148705    0.031326206    0.019396422    0.052329737    0.771592732
11	 1256	 1348	 4539	 2	 3	 1	 1     0.467757389    0.036808903    0.025587945    0.019232192    0.026460393    0.016284896    0.047305757    0.778106199
12	 1686	 1800	 6225	 2	 3	 1	 1     0.468139683    0.034237086    0.025652288    0.019277183    0.022674615    0.014122550    0.043359500    0.789609797
13	 2529	 1800	 8754	 3	 6	 1	 2     0.468537789    0.029998706    0.019538670    0.016626498    0.022763188    0.014196054    0.038822026    0.772723878
14	 3672	 2586	 12426	 3	 6	 1	 2     0.468803953    0.027907569    0.019649780    0.016709814    0.019817129    0.012457433    0.035463548    0.786936762
15	 5241	 3657	 17667	 3	 6	 1	 2     0.469032371    0.026142268    0.019785893    0.016815569    0.017086153    0.010747482    0.032302385    0.809298379
16	 6988	 3657	 24655	 4	 8	 1	 2     0.469352336    0.020535178    0.011356566    0.008543494    0.017109119    0.010768233    0.027261587    0.753264234
17	 9292	 4830	 33947	 4	 8	 1	 2     0.469520898    0.018278537    0.011391123    0.008570311    0.014295008    0.008868319    0.024185453    0.755765756
18	 12236	 6333	 46183	 4	 8	 1	 2     0.469633432    0.016655333    0.011410700    0.008584954    0.012132438    0.007528094    0.021891765    0.760803546
19	 17184	 8868	 63367	 4	 8	 1	 2     0.469710460    0.015523186    0.011427086    0.008596756    0.010506713    0.006571554    0.020171598    0.769556601
20	 21480	 8868	 84847	 5	 13	 1	 3     0.469789183    0.013931086    0.009122347    0.005847301    0.010528909    0.006591059    0.018246463    0.763495132
21	 31445	 12895	 116292	 5	 13	 1	 3     0.469852201    0.012884002    0.009143722    0.005860181    0.009076886    0.005709388    0.016544454    0.778750505
22	 37734	 12895	 154026	 6	 15	 1	 3     0.469890951    0.011649185    0.007289365    0.004130410    0.009086731    0.005717475    0.015404650    0.756212263
23	 51324	 17466	 205350	 6	 15	 1	 3     0.469939114    0.010593208    0.007298337    0.004134944    0.007677911    0.004770883    0.013857799    0.764422100
24	 66744	 22655	 272094	 6	 15	 1	 3     0.469971518    0.009756674    0.007301044    0.004135779    0.006472052    0.003999936    0.012711474    0.767548639
25	 77868	 22655	 349962	 7	 18	 1	 3     0.469990917    0.008921430    0.006139716    0.004023079    0.006472695    0.004000116    0.011972762    0.745143829
26	 105917	 30771	 455879	 7	 18	 1	 3     0.470013632    0.008281773    0.006141939    0.004024335    0.005555569    0.003477121    0.011045142    0.749811330
27	 121048	 30771	 576927	 8	 19	 1	 3     0.470032314    0.007400486    0.004888476    0.003688989    0.005556077    0.003477912    0.010219267    0.724169897
28	 177944	 45087	 754871	 8	 19	 1	 3     0.470049194    0.006857444    0.004891100    0.003690294    0.004806420    0.003025738    0.009410888    0.728671223
29	 200187	 45087	 955058	 9	 28	 1	 4     0.470063682    0.006667392    0.004619494    0.003061241    0.004807743    0.003026733    0.008657067    0.770167523
30	 281826	 63328	 1236884	 9	 28	 1	 4     0.470077609    0.006155085    0.004621991    0.003062766    0.004064760    0.002545467    0.007864540    0.782637657
31	 313140	 63328	 1550024	 10	 38	 1	 5     0.470087588    0.005830009    0.004178328    0.002135219    0.004065781    0.002546168    0.007243588    0.804850929
32	 344454	 63328	 1894478	 11	 49	 1	 6     0.470092437    0.005621501    0.003881183    0.002077628    0.004066656    0.002546727    0.006921719    0.812153915
33	 451627	 82894	 2346105	 11	 49	 1	 6     0.470101857    0.005171154    0.003882017    0.002078157    0.003416252    0.002106725    0.006249319    0.827474784
34	 492684	 82894	 2838789	 12	 54	 2	 6     0.470106746    0.004788759    0.003355440    0.002062102    0.003416612    0.002106876    0.005870004    0.815801692


==> data/lshaped/criterionA/varth1_thX0.6_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 51	 132	 124	 1	 1	 1	 0     0.447819153    0.104445997    0.063268706    0.063268706    0.083102569    0.051410641    0.143153119    0.729610346
3	 73	 176	 197	 1	 1	 1	 0     0.451303697    0.099486532    0.067415011    0.067415011    0.073162738    0.045421008    0.131756527    0.755078588
4	 106	 244	 303	 1	 1	 1	 0     0.454204847    0.095367805    0.070423194    0.070423194    0.064308568    0.040797074    0.121378609    0.785705206
5	 212	 244	 515	 2	 3	 1	 1     0.459901410    0.071115477    0.023311196    0.018030238    0.067186302    0.043253046    0.097598680    0.728652040
6	 274	 309	 789	 2	 3	 1	 1     0.462572842    0.061157015    0.024392317    0.018598091    0.056082041    0.034496704    0.084030798    0.727792863
7	 328	 372	 1117	 2	 3	 1	 1     0.464173779    0.054120224    0.024473690    0.018606538    0.048270458    0.030048903    0.074682743    0.724668400
8	 478	 538	 1595	 2	 3	 1	 1     0.465433262    0.049058036    0.024732583    0.018746572    0.042367325    0.026882288    0.066382889    0.739016275
9	 706	 780	 2301	 2	 3	 1	 1     0.466409750    0.044642411    0.025116197    0.018933811    0.036906930    0.023253672    0.059133361    0.754944580
10	 982	 1062	 3283	 2	 3	 1	 1     0.467222012    0.040377245    0.025475296    0.019148705    0.031326206    0.019396422    0.052329737    0.771592732
11	 1256	 1348	 4539	 2	 3	 1	 1     0.467757389    0.036808903    0.025587945    0.019232192    0.026460393    0.016284896    0.047305757    0.778106199
12	 1686	 1800	 6225	 2	 3	 1	 1     0.468139683    0.034237086    0.025652288    0.019277183    0.022674615    0.014122550    0.043359500    0.789609797
13	 2529	 1800	 8754	 3	 6	 1	 2     0.468537789    0.029998706    0.019538670    0.016626498    0.022763188    0.014196054    0.038822026    0.772723878
14	 3672	 2586	 12426	 3	 6	 1	 2     0.468803953    0.027907569    0.019649780    0.016709814    0.019817129    0.012457433    0.035463548    0.786936762
15	 5241	 3657	 17667	 3	 6	 1	 2     0.469032371    0.026142268    0.019785893    0.016815569    0.017086153    0.010747482    0.032302385    0.809298379
16	 6988	 3657	 24655	 4	 8	 1	 2     0.469352336    0.020535178    0.011356566    0.008543494    0.017109119    0.010768233    0.027261587    0.753264234
17	 9292	 4830	 33947	 4	 8	 1	 2     0.469520898    0.018278537    0.011391123    0.008570311    0.014295008    0.008868319    0.024185453    0.755765756
18	 12236	 6333	 46183	 4	 8	 1	 2     0.469633432    0.016655333    0.011410700    0.008584954    0.012132438    0.007528094    0.021891765    0.760803546
19	 17184	 8868	 63367	 4	 8	 1	 2     0.469710460    0.015523186    0.011427086    0.008596756    0.010506713    0.006571554    0.020171598    0.769556601
20	 21480	 8868	 84847	 5	 13	 1	 3     0.469789183    0.013931086    0.009122347    0.005847301    0.010528909    0.006591059    0.018246463    0.763495132
21	 31445	 12895	 116292	 5	 13	 1	 3     0.469852201    0.012884002    0.009143722    0.005860181    0.009076886    0.005709388    0.016544454    0.778750505
22	 37734	 12895	 154026	 6	 15	 2	 3     0.469890951    0.011649185    0.007289365    0.005754190    0.009086731    0.005717475    0.015404650    0.756212263
23	 51324	 17466	 205350	 6	 15	 2	 3     0.469939114    0.010593208    0.007298337    0.005761855    0.007677911    0.004770883    0.013857799    0.764422100
24	 66744	 22655	 272094	 6	 15	 2	 3     0.469971518    0.009756674    0.007301044    0.005763433    0.006472052    0.003999936    0.012711474    0.767548639
25	 88992	 22655	 361086	 8	 19	 1	 3     0.470009588    0.008110431    0.004886537    0.003687676    0.006473086    0.004000493    0.011215899    0.723119104
26	 121056	 30773	 482142	 8	 19	 1	 3     0.470032321    0.007400320    0.004888477    0.003688988    0.005555855    0.003477842    0.010218951    0.724176110
27	 177976	 45095	 660118	 8	 19	 1	 3     0.470049200    0.006857312    0.004891102    0.003690295    0.004806230    0.003025484    0.009410580    0.728681110
28	 200223	 45095	 860341	 9	 28	 1	 4     0.470063688    0.006667256    0.004619496    0.003061242    0.004807552    0.003026477    0.008656731    0.770181659
29	 281844	 63332	 1142185	 9	 28	 1	 4     0.470077611    0.006155013    0.004621991    0.003062766    0.004064650    0.002545477    0.007864427    0.782639669
30	 313160	 63332	 1455345	 10	 38	 2	 5     0.470087589    0.005829932    0.004178328    0.002979158    0.004065671    0.002546178    0.007243465    0.804853983
31	 375792	 63332	 1831137	 12	 54	 2	 6     0.470097326    0.005272060    0.003354753    0.002061785    0.004066971    0.002547061    0.006581320    0.801064233
32	 492720	 82900	 2323857	 12	 54	 2	 6     0.470106747    0.004788717    0.003355440    0.002062102    0.003416553    0.002106874    0.005869906    0.815808139


==> data/lshaped/criterionA/varth1_thX0.6_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 51	 132	 124	 1	 1	 1	 0     0.447819153    0.104445997    0.063268706    0.063268706    0.083102569    0.051410641    0.143153119    0.729610346
3	 73	 176	 197	 1	 1	 1	 0     0.451303697    0.099486532    0.067415011    0.067415011    0.073162738    0.045421008    0.131756527    0.755078588
4	 106	 244	 303	 1	 1	 1	 0     0.454204847    0.095367805    0.070423194    0.070423194    0.064308568    0.040797074    0.121378609    0.785705206
5	 212	 244	 515	 2	 3	 1	 1     0.459901410    0.071115477    0.023311196    0.018030238    0.067186302    0.043253046    0.097598680    0.728652040
6	 274	 309	 789	 2	 3	 1	 1     0.462572842    0.061157015    0.024392317    0.018598091    0.056082041    0.034496704    0.084030798    0.727792863
7	 328	 372	 1117	 2	 3	 1	 1     0.464173779    0.054120224    0.024473690    0.018606538    0.048270458    0.030048903    0.074682743    0.724668400
8	 478	 538	 1595	 2	 3	 1	 1     0.465433262    0.049058036    0.024732583    0.018746572    0.042367325    0.026882288    0.066382889    0.739016275
9	 706	 780	 2301	 2	 3	 1	 1     0.466409750    0.044642411    0.025116197    0.018933811    0.036906930    0.023253672    0.059133361    0.754944580
10	 982	 1062	 3283	 2	 3	 1	 1     0.467222012    0.040377245    0.025475296    0.019148705    0.031326206    0.019396422    0.052329737    0.771592732
11	 1256	 1348	 4539	 2	 3	 1	 1     0.467757389    0.036808903    0.025587945    0.019232192    0.026460393    0.016284896    0.047305757    0.778106199
12	 1686	 1800	 6225	 2	 3	 1	 1     0.468139683    0.034237086    0.025652288    0.019277183    0.022674615    0.014122550    0.043359500    0.789609797
13	 2529	 1800	 8754	 3	 6	 1	 2     0.468537789    0.029998706    0.019538670    0.016626498    0.022763188    0.014196054    0.038822026    0.772723878
14	 3672	 2586	 12426	 3	 6	 1	 2     0.468803953    0.027907569    0.019649780    0.016709814    0.019817129    0.012457433    0.035463548    0.786936762
15	 5241	 3657	 17667	 3	 6	 1	 2     0.469032371    0.026142268    0.019785893    0.016815569    0.017086153    0.010747482    0.032302385    0.809298379
16	 6988	 3657	 24655	 4	 8	 1	 2     0.469352336    0.020535178    0.011356566    0.008543494    0.017109119    0.010768233    0.027261587    0.753264234
17	 9292	 4830	 33947	 4	 8	 1	 2     0.469520898    0.018278537    0.011391123    0.008570311    0.014295008    0.008868319    0.024185453    0.755765756
18	 12236	 6333	 46183	 4	 8	 1	 2     0.469633432    0.016655333    0.011410700    0.008584954    0.012132438    0.007528094    0.021891765    0.760803546
19	 17184	 8868	 63367	 4	 8	 1	 2     0.469710460    0.015523186    0.011427086    0.008596756    0.010506713    0.006571554    0.020171598    0.769556601
20	 21480	 8868	 84847	 5	 13	 2	 3     0.469789183    0.013931086    0.009122347    0.007144089    0.010528909    0.006591059    0.018246463    0.763495132
21	 31445	 12895	 116292	 5	 13	 2	 3     0.469852201    0.012884002    0.009143722    0.007160582    0.009076886    0.005709388    0.016544454    0.778750505
22	 44023	 12895	 160315	 7	 18	 2	 3     0.469910303    0.010961135    0.006128981    0.005448253    0.009087467    0.005717849    0.014802595    0.740487354
23	 59878	 17466	 220193	 7	 18	 2	 3     0.469958491    0.009830043    0.006136981    0.005455010    0.007679011    0.004772484    0.013184306    0.745586670
24	 77868	 22655	 298061	 7	 18	 2	 3     0.469990922    0.008921386    0.006139713    0.005457133    0.006472639    0.003999825    0.011972566    0.745152398
25	 105910	 30769	 403971	 7	 18	 2	 3     0.470013627    0.008282022    0.006141937    0.005458947    0.005555942    0.003477394    0.011045376    0.749818024
26	 136170	 30769	 540141	 9	 28	 2	 4     0.470046786    0.007225465    0.004616764    0.003697099    0.005558133    0.003479154    0.009530385    0.758150404
27	 200169	 45082	 740310	 9	 28	 2	 4     0.470063677    0.006667730    0.004619494    0.003698944    0.004808211    0.003026829    0.008657317    0.770184341
28	 281781	 63318	 1022091	 9	 28	 2	 4     0.470077604    0.006155315    0.004621990    0.003700838    0.004065109    0.002545595    0.007864842    0.782636744
29	 344399	 63318	 1366490	 11	 42	 2	 5     0.470092469    0.005494158    0.003694443    0.002644226    0.004066554    0.002546588    0.006919540    0.794006258
30	 451605	 82890	 1818095	 11	 42	 2	 5     0.470101892    0.005032233    0.003695363    0.002644961    0.003415796    0.002106551    0.006246685    0.805584582
31	 533715	 82890	 2351810	 13	 58	 4	 6     0.470109538    0.004564331    0.003026568    0.002332077    0.003416578    0.002107029    0.005642005    0.808990971


==> data/lshaped/criterionA/varth1_thX0.6_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 51	 132	 124	 1	 1	 1	 0     0.447819153    0.104445997    0.063268706    0.063268706    0.083102569    0.051410641    0.143153119    0.729610346
3	 73	 176	 197	 1	 1	 1	 0     0.451303697    0.099486532    0.067415011    0.067415011    0.073162738    0.045421008    0.131756527    0.755078588
4	 106	 244	 303	 1	 1	 1	 0     0.454204847    0.095367805    0.070423194    0.070423194    0.064308568    0.040797074    0.121378609    0.785705206
5	 212	 244	 515	 2	 3	 2	 1     0.459901410    0.071115477    0.023311196    0.023136997    0.067186302    0.043253046    0.097598680    0.728652040
6	 274	 309	 789	 2	 3	 2	 1     0.462572842    0.061157015    0.024392317    0.024205262    0.056082041    0.034496704    0.084030798    0.727792863
7	 328	 372	 1117	 2	 3	 2	 1     0.464173779    0.054120224    0.024473690    0.024285347    0.048270458    0.030048903    0.074682743    0.724668400
8	 478	 538	 1595	 2	 3	 2	 1     0.465433262    0.049058036    0.024732583    0.024536570    0.042367325    0.026882288    0.066382889    0.739016275
9	 706	 780	 2301	 2	 3	 2	 1     0.466409750    0.044642411    0.025116197    0.024913474    0.036906930    0.023253672    0.059133361    0.754944580
10	 982	 1062	 3283	 2	 3	 2	 1     0.467222012    0.040377245    0.025475296    0.025266399    0.031326206    0.019396422    0.052329737    0.771592732
11	 1256	 1348	 4539	 2	 3	 2	 1     0.467757389    0.036808903    0.025587945    0.025375966    0.026460393    0.016284896    0.047305757    0.778106199
12	 1686	 1800	 6225	 2	 3	 2	 1     0.468139683    0.034237086    0.025652288    0.025437929    0.022674615    0.014122550    0.043359500    0.789609797
13	 3372	 1800	 9597	 4	 8	 2	 2     0.468850769    0.025401649    0.011175966    0.010164401    0.022810996    0.014235953    0.034839145    0.729112287
14	 4900	 2588	 14497	 4	 8	 2	 2     0.469120673    0.022819238    0.011260027    0.010241170    0.019847655    0.012498239    0.030993600    0.736256436
15	 7000	 3663	 21497	 4	 8	 2	 2     0.469353165    0.020532097    0.011357875    0.010328706    0.017104551    0.010754613    0.027247320    0.753545556
16	 9292	 4831	 30789	 4	 8	 2	 2     0.469520683    0.018284503    0.011390930    0.010360185    0.014302789    0.008873454    0.024189621    0.755882166
17	 12232	 6331	 43021	 4	 8	 2	 2     0.469633432    0.016654221    0.011410616    0.010379934    0.012130990    0.007524795    0.021891750    0.760753297
18	 17176	 8864	 60197	 4	 8	 2	 2     0.469710394    0.015523915    0.011427036    0.010395066    0.010507844    0.006569644    0.020173137    0.769534023
19	 25764	 8864	 85961	 6	 15	 3	 3     0.469827697    0.012806524    0.007271125    0.006814635    0.010542192    0.006597027    0.017226282    0.743429366
20	 37722	 12891	 123683	 6	 15	 3	 3     0.469890926    0.011650700    0.007289416    0.006831376    0.009088631    0.005719706    0.015405419    0.756272840
21	 51336	 17470	 175019	 6	 15	 3	 3     0.469939131    0.010593361    0.007298347    0.006839433    0.007678114    0.004772025    0.013857228    0.764464677
22	 66732	 22651	 241751	 6	 15	 3	 3     0.469971505    0.009757186    0.007301032    0.006841613    0.006472837    0.003999949    0.012711981    0.767558283
23	 100098	 22651	 341849	 9	 28	 2	 4     0.470024043    0.007951808    0.004614713    0.003695386    0.006475776    0.004002246    0.010592862    0.750676049
24	 136170	 30769	 478019	 9	 28	 2	 4     0.470046788    0.007225592    0.004616764    0.003697098    0.005558297    0.003479478    0.009530286    0.758171540
25	 200196	 45088	 678215	 9	 28	 2	 4     0.470063678    0.006668083    0.004619497    0.003698946    0.004808697    0.003026722    0.008657259    0.770230208
26	 281835	 63330	 960050	 9	 28	 2	 4     0.470077612    0.006154985    0.004621990    0.003700838    0.004064609    0.002545400    0.007864369    0.782641947
27	 344465	 63330	 1304515	 11	 42	 3	 5     0.470092477    0.005493789    0.003694444    0.002968178    0.004066055    0.002546283    0.006919001    0.794014755
28	 451682	 82904	 1756197	 11	 42	 3	 5     0.470101894    0.005032054    0.003695363    0.002968952    0.003415532    0.002106386    0.006246511    0.805578426
29	 574868	 82904	 2331065	 14	 61	 5	 6     0.470111602    0.004389739    0.002756378    0.002318582    0.003416459    0.002106948    0.005467277    0.802911499


==> data/lshaped/criterionA/varth1_thX0.6_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 51	 132	 124	 1	 1	 1	 0     0.447819153    0.104445997    0.063268706    0.063268706    0.083102569    0.051410641    0.143153119    0.729610346
3	 73	 176	 197	 1	 1	 1	 0     0.451303697    0.099486532    0.067415011    0.067415011    0.073162738    0.045421008    0.131756527    0.755078588
4	 106	 244	 303	 1	 1	 1	 0     0.454204847    0.095367805    0.070423194    0.070423194    0.064308568    0.040797074    0.121378609    0.785705206
5	 212	 244	 515	 2	 3	 2	 1     0.459901410    0.071115477    0.023311196    0.023136997    0.067186302    0.043253046    0.097598680    0.728652040
6	 274	 309	 789	 2	 3	 2	 1     0.462572842    0.061157015    0.024392317    0.024205262    0.056082041    0.034496704    0.084030798    0.727792863
7	 328	 372	 1117	 2	 3	 2	 1     0.464173779    0.054120224    0.024473690    0.024285347    0.048270458    0.030048903    0.074682743    0.724668400
8	 478	 538	 1595	 2	 3	 2	 1     0.465433262    0.049058036    0.024732583    0.024536570    0.042367325    0.026882288    0.066382889    0.739016275
9	 706	 780	 2301	 2	 3	 2	 1     0.466409750    0.044642411    0.025116197    0.024913474    0.036906930    0.023253672    0.059133361    0.754944580
10	 982	 1062	 3283	 2	 3	 2	 1     0.467222012    0.040377245    0.025475296    0.025266399    0.031326206    0.019396422    0.052329737    0.771592732
11	 1256	 1348	 4539	 2	 3	 2	 1     0.467757389    0.036808903    0.025587945    0.025375966    0.026460393    0.016284896    0.047305757    0.778106199
12	 1686	 1800	 6225	 2	 3	 2	 1     0.468139683    0.034237086    0.025652288    0.025437929    0.022674615    0.014122550    0.043359500    0.789609797
13	 3372	 1800	 9597	 4	 8	 2	 2     0.468850769    0.025401649    0.011175966    0.010164401    0.022810996    0.014235953    0.034839145    0.729112287
14	 4900	 2588	 14497	 4	 8	 2	 2     0.469120673    0.022819238    0.011260027    0.010241170    0.019847655    0.012498239    0.030993600    0.736256436
15	 7000	 3663	 21497	 4	 8	 2	 2     0.469353165    0.020532097    0.011357875    0.010328706    0.017104551    0.010754613    0.027247320    0.753545556
16	 9292	 4831	 30789	 4	 8	 2	 2     0.469520683    0.018284503    0.011390930    0.010360185    0.014302789    0.008873454    0.024189621    0.755882166
17	 12232	 6331	 43021	 4	 8	 2	 2     0.469633432    0.016654221    0.011410616    0.010379934    0.012130990    0.007524795    0.021891750    0.760753297
18	 17176	 8864	 60197	 4	 8	 2	 2     0.469710394    0.015523915    0.011427036    0.010395066    0.010507844    0.006569644    0.020173137    0.769534023
19	 25764	 8864	 85961	 6	 15	 3	 3     0.469827697    0.012806524    0.007271125    0.006814635    0.010542192    0.006597027    0.017226282    0.743429366
20	 37722	 12891	 123683	 6	 15	 3	 3     0.469890926    0.011650700    0.007289416    0.006831376    0.009088631    0.005719706    0.015405419    0.756272840
21	 51336	 17470	 175019	 6	 15	 3	 3     0.469939131    0.010593361    0.007298347    0.006839433    0.007678114    0.004772025    0.013857228    0.764464677
22	 66732	 22651	 241751	 6	 15	 3	 3     0.469971505    0.009757186    0.007301032    0.006841613    0.006472837    0.003999949    0.012711981    0.767558283
23	 100098	 22651	 341849	 9	 28	 4	 4     0.470024043    0.007951808    0.004614713    0.004228115    0.006475776    0.004002246    0.010592862    0.750676049
24	 136170	 30769	 478019	 9	 28	 4	 4     0.470046788    0.007225592    0.004616764    0.004230014    0.005558297    0.003479478    0.009530286    0.758171540
25	 200196	 45088	 678215	 9	 28	 4	 4     0.470063678    0.006668083    0.004619497    0.004232448    0.004808697    0.003026722    0.008657259    0.770230208
26	 281835	 63330	 960050	 9	 28	 4	 4     0.470077612    0.006154985    0.004621990    0.004234725    0.004064609    0.002545400    0.007864369    0.782641947
27	 407095	 63330	 1367145	 13	 47	 6	 5     0.470097330    0.005150024    0.003160449    0.002916986    0.004066240    0.002546358    0.006581007    0.782558665
28	 533806	 82904	 1900951	 13	 47	 6	 5     0.470106748    0.004654159    0.003161357    0.002917843    0.003415701    0.002106531    0.005869800    0.792899071


==> data/lshaped/criterionA/varth1_thX0.7_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 1	 1     0.460780765    0.067860150    0.023620528    0.018206312    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 1	 1     0.463862832    0.055061821    0.024476741    0.018618297    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 1	 1     0.465662690    0.047853789    0.024842173    0.018817291    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 1	 1     0.466947355    0.041975600    0.025394876    0.019077518    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 1	 1     0.467793162    0.036620827    0.025603779    0.019236431    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 1	 1     0.468283807    0.033291764    0.025699426    0.019303351    0.021163199    0.015348802    0.041774220    0.796945186
10	 3129	 2216	 8821	 3	 6	 1	 2     0.468682872    0.028900713    0.019592588    0.016667347    0.021245745    0.015420193    0.037029380    0.780480589
11	 5310	 3707	 14131	 3	 6	 1	 2     0.469018733    0.026315864    0.019782518    0.016813169    0.017354443    0.012605352    0.032499812    0.809723571
12	 7080	 3707	 21211	 4	 8	 1	 2     0.469338610    0.020758562    0.011353662    0.008541715    0.017378500    0.012614990    0.027496881    0.754942444
13	 10500	 5442	 31711	 4	 8	 1	 2     0.469565520    0.017696588    0.011399025    0.008575837    0.013536301    0.009706039    0.023303047    0.759410902
14	 16324	 8424	 48035	 4	 8	 1	 2     0.469696139    0.015787905    0.011423760    0.008593956    0.010897508    0.007870415    0.020502344    0.770053660
15	 20405	 8424	 68440	 5	 13	 1	 3     0.469774813    0.014227650    0.009120039    0.005845921    0.010920207    0.007892060    0.018612747    0.764403567
16	 34805	 14252	 103245	 5	 13	 1	 3     0.469864380    0.012701102    0.009148526    0.005862653    0.008810362    0.006379773    0.016194878    0.784266598
17	 41766	 14252	 145011	 6	 15	 1	 3     0.469903163    0.011444807    0.007293744    0.004132937    0.008819575    0.006384148    0.015027541    0.761588791
18	 62664	 21275	 207675	 6	 15	 1	 3     0.469962226    0.010019919    0.007300487    0.004135657    0.006863065    0.004914932    0.013050507    0.767780042
19	 73108	 21275	 280783	 7	 18	 1	 3     0.469981624    0.009208625    0.006139125    0.004022832    0.006863666    0.004915426    0.012332164    0.746716058
20	 112952	 32798	 393735	 7	 18	 1	 3     0.470015701    0.008250484    0.006142443    0.004024682    0.005508256    0.003988941    0.010956756    0.753004284
21	 129088	 32798	 522823	 8	 19	 1	 3     0.470034386    0.007365294    0.004888876    0.003689201    0.005508761    0.003989554    0.010123522    0.727542640
22	 222248	 56218	 745071	 8	 19	 1	 3     0.470057408    0.006595792    0.004892524    0.003691014    0.004423538    0.003208009    0.008991275    0.733576981
23	 250029	 56218	 995100	 9	 28	 1	 4     0.470071901    0.006397828    0.004621122    0.003062082    0.004424640    0.003208420    0.008198640    0.780352375
24	 277810	 56218	 1272910	 10	 38	 1	 5     0.470081875    0.006086016    0.004177511    0.002134645    0.004425833    0.003209320    0.007605292    0.800234373
25	 419840	 84747	 1692750	 10	 38	 1	 5     0.470097030    0.005405111    0.004179420    0.002136013    0.003427487    0.002454559    0.006602436    0.818654110
26	 461824	 84747	 2154574	 11	 49	 1	 6     0.470101883    0.005179122    0.003882070    0.002078190    0.003428240    0.002455188    0.006247350    0.829010892
27	 503808	 84747	 2658382	 12	 54	 1	 6     0.470106772    0.004797342    0.003355485    0.001559915    0.003428588    0.002455454    0.005867896    0.817557501


==> data/lshaped/criterionA/varth1_thX0.7_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 1	 1     0.460780765    0.067860150    0.023620528    0.018206312    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 1	 1     0.463862832    0.055061821    0.024476741    0.018618297    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 1	 1     0.465662690    0.047853789    0.024842173    0.018817291    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 1	 1     0.466947355    0.041975600    0.025394876    0.019077518    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 1	 1     0.467793162    0.036620827    0.025603779    0.019236431    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 1	 1     0.468283807    0.033291764    0.025699426    0.019303351    0.021163199    0.015348802    0.041774220    0.796945186
10	 3129	 2216	 8821	 3	 6	 1	 2     0.468682872    0.028900713    0.019592588    0.016667347    0.021245745    0.015420193    0.037029380    0.780480589
11	 5310	 3707	 14131	 3	 6	 1	 2     0.469018733    0.026315864    0.019782518    0.016813169    0.017354443    0.012605352    0.032499812    0.809723571
12	 7080	 3707	 21211	 4	 8	 1	 2     0.469338610    0.020758562    0.011353662    0.008541715    0.017378500    0.012614990    0.027496881    0.754942444
13	 10500	 5442	 31711	 4	 8	 1	 2     0.469565520    0.017696588    0.011399025    0.008575837    0.013536301    0.009706039    0.023303047    0.759410902
14	 16324	 8424	 48035	 4	 8	 1	 2     0.469696139    0.015787905    0.011423760    0.008593956    0.010897508    0.007870415    0.020502344    0.770053660
15	 20405	 8424	 68440	 5	 13	 1	 3     0.469774813    0.014227650    0.009120039    0.005845921    0.010920207    0.007892060    0.018612747    0.764403567
16	 34805	 14252	 103245	 5	 13	 1	 3     0.469864380    0.012701102    0.009148526    0.005862653    0.008810362    0.006379773    0.016194878    0.784266598
17	 41766	 14252	 145011	 6	 15	 1	 3     0.469903163    0.011444807    0.007293744    0.004132937    0.008819575    0.006384148    0.015027541    0.761588791
18	 62664	 21275	 207675	 6	 15	 1	 3     0.469962226    0.010019919    0.007300487    0.004135657    0.006863065    0.004914932    0.013050507    0.767780042
19	 73108	 21275	 280783	 7	 18	 1	 3     0.469981624    0.009208625    0.006139125    0.004022832    0.006863666    0.004915426    0.012332164    0.746716058
20	 112952	 32798	 393735	 7	 18	 1	 3     0.470015701    0.008250484    0.006142443    0.004024682    0.005508256    0.003988941    0.010956756    0.753004284
21	 129088	 32798	 522823	 8	 19	 1	 3     0.470034386    0.007365294    0.004888876    0.003689201    0.005508761    0.003989554    0.010123522    0.727542640
22	 222248	 56218	 745071	 8	 19	 1	 3     0.470057408    0.006595792    0.004892524    0.003691014    0.004423538    0.003208009    0.008991275    0.733576981
23	 250029	 56218	 995100	 9	 28	 1	 4     0.470071901    0.006397828    0.004621122    0.003062082    0.004424640    0.003208420    0.008198640    0.780352375
24	 277810	 56218	 1272910	 10	 38	 1	 5     0.470081875    0.006086016    0.004177511    0.002134645    0.004425833    0.003209320    0.007605292    0.800234373
25	 419840	 84747	 1692750	 10	 38	 1	 5     0.470097030    0.005405111    0.004179420    0.002136013    0.003427487    0.002454559    0.006602436    0.818654110
26	 461824	 84747	 2154574	 11	 49	 1	 6     0.470101883    0.005179122    0.003882070    0.002078190    0.003428240    0.002455188    0.006247350    0.829010892
27	 503808	 84747	 2658382	 12	 54	 1	 6     0.470106772    0.004797342    0.003355485    0.001559915    0.003428588    0.002455454    0.005867896    0.817557501


==> data/lshaped/criterionA/varth1_thX0.7_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 1	 1     0.460780765    0.067860150    0.023620528    0.018206312    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 1	 1     0.463862832    0.055061821    0.024476741    0.018618297    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 1	 1     0.465662690    0.047853789    0.024842173    0.018817291    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 1	 1     0.466947355    0.041975600    0.025394876    0.019077518    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 1	 1     0.467793162    0.036620827    0.025603779    0.019236431    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 1	 1     0.468283807    0.033291764    0.025699426    0.019303351    0.021163199    0.015348802    0.041774220    0.796945186
10	 3129	 2216	 8821	 3	 6	 1	 2     0.468682872    0.028900713    0.019592588    0.016667347    0.021245745    0.015420193    0.037029380    0.780480589
11	 5310	 3707	 14131	 3	 6	 1	 2     0.469018733    0.026315864    0.019782518    0.016813169    0.017354443    0.012605352    0.032499812    0.809723571
12	 7080	 3707	 21211	 4	 8	 1	 2     0.469338610    0.020758562    0.011353662    0.008541715    0.017378500    0.012614990    0.027496881    0.754942444
13	 10500	 5442	 31711	 4	 8	 1	 2     0.469565520    0.017696588    0.011399025    0.008575837    0.013536301    0.009706039    0.023303047    0.759410902
14	 16324	 8424	 48035	 4	 8	 1	 2     0.469696139    0.015787905    0.011423760    0.008593956    0.010897508    0.007870415    0.020502344    0.770053660
15	 20405	 8424	 68440	 5	 13	 1	 3     0.469774813    0.014227650    0.009120039    0.005845921    0.010920207    0.007892060    0.018612747    0.764403567
16	 34805	 14252	 103245	 5	 13	 1	 3     0.469864380    0.012701102    0.009148526    0.005862653    0.008810362    0.006379773    0.016194878    0.784266598
17	 41766	 14252	 145011	 6	 15	 1	 3     0.469903163    0.011444807    0.007293744    0.004132937    0.008819575    0.006384148    0.015027541    0.761588791
18	 62664	 21275	 207675	 6	 15	 1	 3     0.469962226    0.010019919    0.007300487    0.004135657    0.006863065    0.004914932    0.013050507    0.767780042
19	 73108	 21275	 280783	 7	 18	 1	 3     0.469981624    0.009208625    0.006139125    0.004022832    0.006863666    0.004915426    0.012332164    0.746716058
20	 112952	 32798	 393735	 7	 18	 1	 3     0.470015701    0.008250484    0.006142443    0.004024682    0.005508256    0.003988941    0.010956756    0.753004284
21	 129088	 32798	 522823	 8	 19	 1	 3     0.470034386    0.007365294    0.004888876    0.003689201    0.005508761    0.003989554    0.010123522    0.727542640
22	 222248	 56218	 745071	 8	 19	 1	 3     0.470057408    0.006595792    0.004892524    0.003691014    0.004423538    0.003208009    0.008991275    0.733576981
23	 250029	 56218	 995100	 9	 28	 1	 4     0.470071901    0.006397828    0.004621122    0.003062082    0.004424640    0.003208420    0.008198640    0.780352375
24	 277810	 56218	 1272910	 10	 38	 1	 5     0.470081875    0.006086016    0.004177511    0.002134645    0.004425833    0.003209320    0.007605292    0.800234373
25	 419840	 84747	 1692750	 10	 38	 1	 5     0.470097030    0.005405111    0.004179420    0.002136013    0.003427487    0.002454559    0.006602436    0.818654110
26	 461824	 84747	 2154574	 11	 49	 1	 6     0.470101883    0.005179122    0.003882070    0.002078190    0.003428240    0.002455188    0.006247350    0.829010892
27	 503808	 84747	 2658382	 12	 54	 1	 6     0.470106772    0.004797342    0.003355485    0.001559915    0.003428588    0.002455454    0.005867896    0.817557501


==> data/lshaped/criterionA/varth1_thX0.7_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 1	 1     0.460780765    0.067860150    0.023620528    0.018206312    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 1	 1     0.463862832    0.055061821    0.024476741    0.018618297    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 1	 1     0.465662690    0.047853789    0.024842173    0.018817291    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 1	 1     0.466947355    0.041975600    0.025394876    0.019077518    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 1	 1     0.467793162    0.036620827    0.025603779    0.019236431    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 1	 1     0.468283807    0.033291764    0.025699426    0.019303351    0.021163199    0.015348802    0.041774220    0.796945186
10	 3129	 2216	 8821	 3	 6	 1	 2     0.468682872    0.028900713    0.019592588    0.016667347    0.021245745    0.015420193    0.037029380    0.780480589
11	 5310	 3707	 14131	 3	 6	 1	 2     0.469018733    0.026315864    0.019782518    0.016813169    0.017354443    0.012605352    0.032499812    0.809723571
12	 7080	 3707	 21211	 4	 8	 1	 2     0.469338610    0.020758562    0.011353662    0.008541715    0.017378500    0.012614990    0.027496881    0.754942444
13	 10500	 5442	 31711	 4	 8	 1	 2     0.469565520    0.017696588    0.011399025    0.008575837    0.013536301    0.009706039    0.023303047    0.759410902
14	 16324	 8424	 48035	 4	 8	 1	 2     0.469696139    0.015787905    0.011423760    0.008593956    0.010897508    0.007870415    0.020502344    0.770053660
15	 20405	 8424	 68440	 5	 13	 1	 3     0.469774813    0.014227650    0.009120039    0.005845921    0.010920207    0.007892060    0.018612747    0.764403567
16	 34805	 14252	 103245	 5	 13	 1	 3     0.469864380    0.012701102    0.009148526    0.005862653    0.008810362    0.006379773    0.016194878    0.784266598
17	 41766	 14252	 145011	 6	 15	 1	 3     0.469903163    0.011444807    0.007293744    0.004132937    0.008819575    0.006384148    0.015027541    0.761588791
18	 62664	 21275	 207675	 6	 15	 1	 3     0.469962226    0.010019919    0.007300487    0.004135657    0.006863065    0.004914932    0.013050507    0.767780042
19	 73108	 21275	 280783	 7	 18	 1	 3     0.469981624    0.009208625    0.006139125    0.004022832    0.006863666    0.004915426    0.012332164    0.746716058
20	 112952	 32798	 393735	 7	 18	 1	 3     0.470015701    0.008250484    0.006142443    0.004024682    0.005508256    0.003988941    0.010956756    0.753004284
21	 129088	 32798	 522823	 8	 19	 1	 3     0.470034386    0.007365294    0.004888876    0.003689201    0.005508761    0.003989554    0.010123522    0.727542640
22	 222248	 56218	 745071	 8	 19	 1	 3     0.470057408    0.006595792    0.004892524    0.003691014    0.004423538    0.003208009    0.008991275    0.733576981
23	 250029	 56218	 995100	 9	 28	 1	 4     0.470071901    0.006397828    0.004621122    0.003062082    0.004424640    0.003208420    0.008198640    0.780352375
24	 277810	 56218	 1272910	 10	 38	 1	 5     0.470081875    0.006086016    0.004177511    0.002134645    0.004425833    0.003209320    0.007605292    0.800234373
25	 419840	 84747	 1692750	 10	 38	 1	 5     0.470097030    0.005405111    0.004179420    0.002136013    0.003427487    0.002454559    0.006602436    0.818654110
26	 461824	 84747	 2154574	 11	 49	 1	 6     0.470101883    0.005179122    0.003882070    0.002078190    0.003428240    0.002455188    0.006247350    0.829010892
27	 503808	 84747	 2658382	 12	 54	 1	 6     0.470106772    0.004797342    0.003355485    0.001559915    0.003428588    0.002455454    0.005867896    0.817557501


==> data/lshaped/criterionA/varth1_thX0.7_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 1	 1     0.460780765    0.067860150    0.023620528    0.018206312    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 1	 1     0.463862832    0.055061821    0.024476741    0.018618297    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 1	 1     0.465662690    0.047853789    0.024842173    0.018817291    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 1	 1     0.466947355    0.041975600    0.025394876    0.019077518    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 1	 1     0.467793162    0.036620827    0.025603779    0.019236431    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 1	 1     0.468283807    0.033291764    0.025699426    0.019303351    0.021163199    0.015348802    0.041774220    0.796945186
10	 3129	 2216	 8821	 3	 6	 1	 2     0.468682872    0.028900713    0.019592588    0.016667347    0.021245745    0.015420193    0.037029380    0.780480589
11	 5310	 3707	 14131	 3	 6	 1	 2     0.469018733    0.026315864    0.019782518    0.016813169    0.017354443    0.012605352    0.032499812    0.809723571
12	 7080	 3707	 21211	 4	 8	 1	 2     0.469338610    0.020758562    0.011353662    0.008541715    0.017378500    0.012614990    0.027496881    0.754942444
13	 10500	 5442	 31711	 4	 8	 1	 2     0.469565520    0.017696588    0.011399025    0.008575837    0.013536301    0.009706039    0.023303047    0.759410902
14	 16324	 8424	 48035	 4	 8	 1	 2     0.469696139    0.015787905    0.011423760    0.008593956    0.010897508    0.007870415    0.020502344    0.770053660
15	 20405	 8424	 68440	 5	 13	 1	 3     0.469774813    0.014227650    0.009120039    0.005845921    0.010920207    0.007892060    0.018612747    0.764403567
16	 34805	 14252	 103245	 5	 13	 1	 3     0.469864380    0.012701102    0.009148526    0.005862653    0.008810362    0.006379773    0.016194878    0.784266598
17	 41766	 14252	 145011	 6	 15	 1	 3     0.469903163    0.011444807    0.007293744    0.004132937    0.008819575    0.006384148    0.015027541    0.761588791
18	 62664	 21275	 207675	 6	 15	 1	 3     0.469962226    0.010019919    0.007300487    0.004135657    0.006863065    0.004914932    0.013050507    0.767780042
19	 73108	 21275	 280783	 7	 18	 1	 3     0.469981624    0.009208625    0.006139125    0.004022832    0.006863666    0.004915426    0.012332164    0.746716058
20	 112952	 32798	 393735	 7	 18	 1	 3     0.470015701    0.008250484    0.006142443    0.004024682    0.005508256    0.003988941    0.010956756    0.753004284
21	 129088	 32798	 522823	 8	 19	 1	 3     0.470034386    0.007365294    0.004888876    0.003689201    0.005508761    0.003989554    0.010123522    0.727542640
22	 222248	 56218	 745071	 8	 19	 1	 3     0.470057408    0.006595792    0.004892524    0.003691014    0.004423538    0.003208009    0.008991275    0.733576981
23	 250029	 56218	 995100	 9	 28	 1	 4     0.470071901    0.006397828    0.004621122    0.003062082    0.004424640    0.003208420    0.008198640    0.780352375
24	 277810	 56218	 1272910	 10	 38	 1	 5     0.470081875    0.006086016    0.004177511    0.002134645    0.004425833    0.003209320    0.007605292    0.800234373
25	 419840	 84747	 1692750	 10	 38	 1	 5     0.470097030    0.005405111    0.004179420    0.002136013    0.003427487    0.002454559    0.006602436    0.818654110
26	 461824	 84747	 2154574	 11	 49	 1	 6     0.470101883    0.005179122    0.003882070    0.002078190    0.003428240    0.002455188    0.006247350    0.829010892
27	 503808	 84747	 2658382	 12	 54	 2	 6     0.470106772    0.004797342    0.003355485    0.002062125    0.003428588    0.002455454    0.005867896    0.817557501


==> data/lshaped/criterionA/varth1_thX0.7_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 1	 1     0.460780765    0.067860150    0.023620528    0.018206312    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 1	 1     0.463862832    0.055061821    0.024476741    0.018618297    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 1	 1     0.465662690    0.047853789    0.024842173    0.018817291    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 1	 1     0.466947355    0.041975600    0.025394876    0.019077518    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 1	 1     0.467793162    0.036620827    0.025603779    0.019236431    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 1	 1     0.468283807    0.033291764    0.025699426    0.019303351    0.021163199    0.015348802    0.041774220    0.796945186
10	 3129	 2216	 8821	 3	 6	 1	 2     0.468682872    0.028900713    0.019592588    0.016667347    0.021245745    0.015420193    0.037029380    0.780480589
11	 5310	 3707	 14131	 3	 6	 1	 2     0.469018733    0.026315864    0.019782518    0.016813169    0.017354443    0.012605352    0.032499812    0.809723571
12	 7080	 3707	 21211	 4	 8	 1	 2     0.469338610    0.020758562    0.011353662    0.008541715    0.017378500    0.012614990    0.027496881    0.754942444
13	 10500	 5442	 31711	 4	 8	 1	 2     0.469565520    0.017696588    0.011399025    0.008575837    0.013536301    0.009706039    0.023303047    0.759410902
14	 16324	 8424	 48035	 4	 8	 1	 2     0.469696139    0.015787905    0.011423760    0.008593956    0.010897508    0.007870415    0.020502344    0.770053660
15	 20405	 8424	 68440	 5	 13	 1	 3     0.469774813    0.014227650    0.009120039    0.005845921    0.010920207    0.007892060    0.018612747    0.764403567
16	 34805	 14252	 103245	 5	 13	 1	 3     0.469864380    0.012701102    0.009148526    0.005862653    0.008810362    0.006379773    0.016194878    0.784266598
17	 41766	 14252	 145011	 6	 15	 2	 3     0.469903163    0.011444807    0.007293744    0.005758308    0.008819575    0.006384148    0.015027541    0.761588791
18	 62664	 21275	 207675	 6	 15	 2	 3     0.469962226    0.010019919    0.007300487    0.005763173    0.006863065    0.004914932    0.013050507    0.767780042
19	 83552	 21275	 291227	 8	 19	 1	 3     0.470000293    0.008425385    0.004885976    0.003687270    0.006863989    0.004915927    0.011598868    0.726397144
20	 129104	 32802	 420331	 8	 19	 1	 3     0.470034391    0.007364996    0.004888877    0.003689202    0.005508361    0.003989325    0.010123284    0.727530290
21	 222296	 56230	 642627	 8	 19	 1	 3     0.470057413    0.006595599    0.004892524    0.003691014    0.004423249    0.003207481    0.008991016    0.733576633
22	 250083	 56230	 892710	 9	 28	 1	 4     0.470071906    0.006397629    0.004621123    0.003062082    0.004424351    0.003208194    0.008198356    0.780355122
23	 277870	 56230	 1170580	 10	 38	 2	 5     0.470081880    0.006085807    0.004177512    0.002978511    0.004425544    0.003209012    0.007604985    0.800239110
24	 419910	 84761	 1590490	 10	 38	 2	 5     0.470097032    0.005405142    0.004179421    0.002980120    0.003427536    0.002454502    0.006602256    0.818681096
25	 503892	 84761	 2094382	 12	 54	 2	 6     0.470106775    0.004797377    0.003355485    0.002062125    0.003428637    0.002455363    0.005867694    0.817591623


==> data/lshaped/criterionA/varth1_thX0.7_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 1	 1     0.460780765    0.067860150    0.023620528    0.018206312    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 1	 1     0.463862832    0.055061821    0.024476741    0.018618297    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 1	 1     0.465662690    0.047853789    0.024842173    0.018817291    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 1	 1     0.466947355    0.041975600    0.025394876    0.019077518    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 1	 1     0.467793162    0.036620827    0.025603779    0.019236431    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 1	 1     0.468283807    0.033291764    0.025699426    0.019303351    0.021163199    0.015348802    0.041774220    0.796945186
10	 3129	 2216	 8821	 3	 6	 1	 2     0.468682872    0.028900713    0.019592588    0.016667347    0.021245745    0.015420193    0.037029380    0.780480589
11	 5310	 3707	 14131	 3	 6	 1	 2     0.469018733    0.026315864    0.019782518    0.016813169    0.017354443    0.012605352    0.032499812    0.809723571
12	 7080	 3707	 21211	 4	 8	 1	 2     0.469338610    0.020758562    0.011353662    0.008541715    0.017378500    0.012614990    0.027496881    0.754942444
13	 10500	 5442	 31711	 4	 8	 1	 2     0.469565520    0.017696588    0.011399025    0.008575837    0.013536301    0.009706039    0.023303047    0.759410902
14	 16324	 8424	 48035	 4	 8	 1	 2     0.469696139    0.015787905    0.011423760    0.008593956    0.010897508    0.007870415    0.020502344    0.770053660
15	 20405	 8424	 68440	 5	 13	 2	 3     0.469774813    0.014227650    0.009120039    0.007142357    0.010920207    0.007892060    0.018612747    0.764403567
16	 34805	 14252	 103245	 5	 13	 2	 3     0.469864380    0.012701102    0.009148526    0.007164047    0.008810362    0.006379773    0.016194878    0.784266598
17	 48727	 14252	 151972	 7	 18	 2	 3     0.469922538    0.010742694    0.006132683    0.005451489    0.008820186    0.006385060    0.014408956    0.745556748
18	 73115	 21277	 225087	 7	 18	 2	 3     0.469981626    0.009208662    0.006139126    0.005456679    0.006863715    0.004915425    0.012332114    0.746722048
19	 112959	 32800	 338046	 7	 18	 2	 3     0.470015702    0.008250527    0.006142443    0.005459348    0.005508321    0.003988660    0.010956701    0.753011987
20	 145233	 32800	 483279	 9	 28	 2	 4     0.470048867    0.007189101    0.004617189    0.003697404    0.005510422    0.003991201    0.009427225    0.762589389
21	 250092	 56232	 733371	 9	 28	 2	 4     0.470071912    0.006397545    0.004621124    0.003700086    0.004424227    0.003207934    0.008198019    0.780376861
22	 305668	 56232	 1039039	 11	 42	 2	 5     0.470086771    0.005764678    0.003693677    0.002643596    0.004425863    0.003209105    0.007296404    0.790071013
23	 461923	 84765	 1500962	 11	 42	 2	 5     0.470101923    0.005040280    0.003695412    0.002644989    0.003427586    0.002454781    0.006244345    0.807175136
24	 545909	 84765	 2046871	 13	 58	 4	 6     0.470109569    0.004573189    0.003026614    0.002332104    0.003428362    0.002455378    0.005639400    0.810935380


==> data/lshaped/criterionA/varth1_thX0.7_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 2	 1     0.460780765    0.067860150    0.023620528    0.023441070    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 2	 1     0.463862832    0.055061821    0.024476741    0.024288000    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 2	 1     0.465662690    0.047853789    0.024842173    0.024644373    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 2	 1     0.466947355    0.041975600    0.025394876    0.025187148    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 2	 1     0.467793162    0.036620827    0.025603779    0.025391300    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 2	 1     0.468283807    0.033291764    0.025699426    0.025484312    0.021163199    0.015348802    0.041774220    0.796945186
10	 4172	 2216	 9864	 4	 8	 2	 2     0.468997298    0.024061718    0.011214228    0.010200738    0.021288668    0.015426307    0.032807678    0.733417287
11	 7064	 3699	 16928	 4	 8	 2	 2     0.469337901    0.020770015    0.011355402    0.010327035    0.017391043    0.012619795    0.027508987    0.755026549
12	 10484	 5433	 27412	 4	 8	 2	 2     0.469565102    0.017706721    0.011398941    0.010368178    0.013549617    0.009712277    0.023311463    0.759571427
13	 16272	 8398	 43684	 4	 8	 2	 2     0.469695618    0.015796594    0.011423815    0.010392101    0.010910034    0.007883939    0.020514278    0.770029242
14	 24408	 8398	 68092	 6	 15	 3	 3     0.469812858    0.013138661    0.007269070    0.006812740    0.010944635    0.007909959    0.017626343    0.745399128
15	 41694	 14228	 109786	 6	 15	 3	 3     0.469902789    0.011453092    0.007293648    0.006835322    0.008830404    0.006391336    0.015039237    0.761547456
16	 62550	 21235	 172336	 6	 15	 3	 3     0.469961962    0.010023761    0.007300428    0.006841135    0.006868735    0.004920150    0.013060001    0.767516045
17	 93825	 21235	 266161	 9	 28	 2	 4     0.470014494    0.008276965    0.004614089    0.003694800    0.006871560    0.004921919    0.011008390    0.751877871
18	 144954	 32738	 411115	 9	 28	 2	 4     0.470048745    0.007193374    0.004617176    0.003697397    0.005516005    0.003995143    0.009433262    0.762554223
19	 249588	 56120	 660703	 9	 28	 2	 4     0.470071838    0.006400120    0.004621114    0.003700077    0.004427961    0.003210941    0.008202224    0.780290760
20	 305052	 56120	 965755	 11	 42	 3	 5     0.470086697    0.005767541    0.003693665    0.002967530    0.004429601    0.003211933    0.007301133    0.789951425
21	 461417	 84673	 1427172	 11	 42	 3	 5     0.470101881    0.005042967    0.003695410    0.002968983    0.003431540    0.002457259    0.006247488    0.807199193
22	 587258	 84673	 2014430	 14	 61	 5	 6     0.470111589    0.004402226    0.002756420    0.002318613    0.003432454    0.002457941    0.005468376    0.805033488


==> data/lshaped/criterionA/varth1_thX0.7_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 2	 1     0.460780765    0.067860150    0.023620528    0.023441070    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 2	 1     0.463862832    0.055061821    0.024476741    0.024288000    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 2	 1     0.465662690    0.047853789    0.024842173    0.024644373    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 2	 1     0.466947355    0.041975600    0.025394876    0.025187148    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 2	 1     0.467793162    0.036620827    0.025603779    0.025391300    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 2	 1     0.468283807    0.033291764    0.025699426    0.025484312    0.021163199    0.015348802    0.041774220    0.796945186
10	 4172	 2216	 9864	 4	 8	 2	 2     0.468997298    0.024061718    0.011214228    0.010200738    0.021288668    0.015426307    0.032807678    0.733417287
11	 7064	 3699	 16928	 4	 8	 2	 2     0.469337901    0.020770015    0.011355402    0.010327035    0.017391043    0.012619795    0.027508987    0.755026549
12	 10484	 5433	 27412	 4	 8	 2	 2     0.469565102    0.017706721    0.011398941    0.010368178    0.013549617    0.009712277    0.023311463    0.759571427
13	 16272	 8398	 43684	 4	 8	 2	 2     0.469695618    0.015796594    0.011423815    0.010392101    0.010910034    0.007883939    0.020514278    0.770029242
14	 24408	 8398	 68092	 6	 15	 3	 3     0.469812858    0.013138661    0.007269070    0.006812740    0.010944635    0.007909959    0.017626343    0.745399128
15	 41694	 14228	 109786	 6	 15	 3	 3     0.469902789    0.011453092    0.007293648    0.006835322    0.008830404    0.006391336    0.015039237    0.761547456
16	 62550	 21235	 172336	 6	 15	 3	 3     0.469961962    0.010023761    0.007300428    0.006841135    0.006868735    0.004920150    0.013060001    0.767516045
17	 93825	 21235	 266161	 9	 28	 4	 4     0.470014494    0.008276965    0.004614089    0.004227509    0.006871560    0.004921919    0.011008390    0.751877871
18	 144954	 32738	 411115	 9	 28	 4	 4     0.470048745    0.007193374    0.004617176    0.004230376    0.005516005    0.003995143    0.009433262    0.762554223
19	 249588	 56120	 660703	 9	 28	 4	 4     0.470071838    0.006400120    0.004621114    0.004233901    0.004427961    0.003210941    0.008202224    0.780290760
20	 360516	 56120	 1021219	 13	 47	 6	 5     0.470091549    0.005441214    0.003159708    0.002916316    0.004429792    0.003212038    0.006981771    0.779345905
21	 545311	 84673	 1566530	 13	 47	 6	 5     0.470106736    0.004665942    0.003161398    0.002917878    0.003431701    0.002457369    0.005870830    0.794766949


==> data/lshaped/criterionA/varth1_thX0.7_thP1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 3	 1     0.460780765    0.067860150    0.023620528    0.023620528    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 3	 1     0.463862832    0.055061821    0.024476741    0.024476741    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 3	 1     0.465662690    0.047853789    0.024842173    0.024842173    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 3	 1     0.466947355    0.041975600    0.025394876    0.025394876    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 3	 1     0.467793162    0.036620827    0.025603779    0.025603779    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 3	 1     0.468283807    0.033291764    0.025699426    0.025699426    0.021163199    0.015348802    0.041774220    0.796945186
10	 5215	 2216	 10907	 5	 9	 9	 2     0.469034426    0.023466232    0.009822219    0.009822219    0.021311688    0.015455521    0.032272535    0.727127011
11	 8840	 3703	 19747	 5	 9	 9	 2     0.469376251    0.020049103    0.009950881    0.009950881    0.017405358    0.012630972    0.026846688    0.746799855
12	 13120	 5440	 32867	 5	 9	 9	 2     0.469604178    0.016832705    0.009987894    0.009987894    0.013549241    0.009714382    0.022510560    0.747769283
13	 20390	 8418	 53257	 5	 9	 9	 2     0.469734800    0.014803777    0.010008668    0.010008668    0.010907721    0.007884730    0.019596620    0.755424986
14	 34860	 14274	 88117	 5	 9	 9	 2     0.469824104    0.013352429    0.010041918    0.010041918    0.008800410    0.006368786    0.017323988    0.770747963
15	 97608	 14274	 185725	 14	 28	 28	 3     0.469951218    0.009695449    0.004032366    0.004032366    0.008817129    0.006381027    0.013441072    0.721330028
16	 146314	 21289	 332039	 14	 28	 28	 3     0.470010363    0.007957731    0.004036068    0.004036068    0.006858253    0.004912483    0.011183377    0.711567752
17	 226198	 32839	 558237	 14	 28	 28	 3     0.470044391    0.006827580    0.004038276    0.004038276    0.005505286    0.003988464    0.009647780    0.707684053
18	 389494	 56298	 947731	 14	 28	 28	 3     0.470067448    0.005990471    0.004040763    0.004040763    0.004422440    0.003206906    0.008450084    0.708924393
19	 588462	 84845	 1536193	 14	 28	 28	 3     0.470082566    0.005296243    0.004041749    0.004041749    0.003422639    0.002451092    0.007562432    0.700336044
20	 1765386	 84845	 3301579	 42	 90	 90	 4     0.470102236    0.004644258    0.003137899    0.003137899    0.003423847    0.002451975    0.006220704    0.746580797


==> data/lshaped/criterionA/varth1_thX0.8_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 21450	 8844	 64442	 5	 13	 1	 3     0.469774180    0.014291861    0.009122218    0.005848030    0.011001929    0.009024338    0.018628718    0.767195093
13	 43230	 17631	 107672	 5	 13	 1	 3     0.469891158    0.012161689    0.009153918    0.005866939    0.008007027    0.006506212    0.015398348    0.789804789
14	 51876	 17631	 159548	 6	 15	 1	 3     0.469929997    0.010839694    0.007297597    0.004134437    0.008015238    0.006513202    0.014163582    0.765321494
15	 90126	 30533	 249674	 6	 15	 1	 3     0.469989514    0.009342650    0.007303466    0.004136820    0.005826190    0.004776241    0.012027715    0.776760153
16	 105147	 30533	 354821	 7	 18	 1	 3     0.470008923    0.008466120    0.006141989    0.004024363    0.005826763    0.004776701    0.011243755    0.752961955
17	 120168	 30533	 474989	 8	 19	 1	 3     0.470027605    0.007606199    0.004888526    0.003688968    0.005827227    0.004777117    0.010433602    0.729009887
18	 249840	 63117	 724829	 8	 19	 1	 3     0.470060280    0.006502477    0.004892991    0.003691274    0.004282621    0.003497991    0.008839818    0.735589450
19	 281070	 63117	 1005899	 9	 28	 1	 4     0.470074775    0.006301494    0.004621635    0.003062346    0.004283611    0.003498920    0.008032132    0.784535664
20	 312300	 63117	 1318199	 10	 38	 1	 5     0.470084751    0.005984617    0.004178095    0.002134981    0.004284759    0.003499872    0.007425381    0.805967614
21	 541300	 109166	 1859499	 10	 38	 1	 5     0.470102060    0.005181498    0.004179997    0.002136363    0.003061950    0.002508249    0.006234015    0.831165357
22	 595430	 109166	 2454929	 11	 49	 1	 6     0.470106914    0.004945141    0.003882580    0.002078535    0.003062678    0.002508907    0.005856508    0.844383932


==> data/lshaped/criterionA/varth1_thX0.8_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 21450	 8844	 64442	 5	 13	 1	 3     0.469774180    0.014291861    0.009122218    0.005848030    0.011001929    0.009024338    0.018628718    0.767195093
13	 43230	 17631	 107672	 5	 13	 1	 3     0.469891158    0.012161689    0.009153918    0.005866939    0.008007027    0.006506212    0.015398348    0.789804789
14	 51876	 17631	 159548	 6	 15	 1	 3     0.469929997    0.010839694    0.007297597    0.004134437    0.008015238    0.006513202    0.014163582    0.765321494
15	 90126	 30533	 249674	 6	 15	 1	 3     0.469989514    0.009342650    0.007303466    0.004136820    0.005826190    0.004776241    0.012027715    0.776760153
16	 105147	 30533	 354821	 7	 18	 1	 3     0.470008923    0.008466120    0.006141989    0.004024363    0.005826763    0.004776701    0.011243755    0.752961955
17	 120168	 30533	 474989	 8	 19	 1	 3     0.470027605    0.007606199    0.004888526    0.003688968    0.005827227    0.004777117    0.010433602    0.729009887
18	 249840	 63117	 724829	 8	 19	 1	 3     0.470060280    0.006502477    0.004892991    0.003691274    0.004282621    0.003497991    0.008839818    0.735589450
19	 281070	 63117	 1005899	 9	 28	 1	 4     0.470074775    0.006301494    0.004621635    0.003062346    0.004283611    0.003498920    0.008032132    0.784535664
20	 312300	 63117	 1318199	 10	 38	 1	 5     0.470084751    0.005984617    0.004178095    0.002134981    0.004284759    0.003499872    0.007425381    0.805967614
21	 541300	 109166	 1859499	 10	 38	 1	 5     0.470102060    0.005181498    0.004179997    0.002136363    0.003061950    0.002508249    0.006234015    0.831165357
22	 595430	 109166	 2454929	 11	 49	 1	 6     0.470106914    0.004945141    0.003882580    0.002078535    0.003062678    0.002508907    0.005856508    0.844383932


==> data/lshaped/criterionA/varth1_thX0.8_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 21450	 8844	 64442	 5	 13	 1	 3     0.469774180    0.014291861    0.009122218    0.005848030    0.011001929    0.009024338    0.018628718    0.767195093
13	 43230	 17631	 107672	 5	 13	 1	 3     0.469891158    0.012161689    0.009153918    0.005866939    0.008007027    0.006506212    0.015398348    0.789804789
14	 51876	 17631	 159548	 6	 15	 1	 3     0.469929997    0.010839694    0.007297597    0.004134437    0.008015238    0.006513202    0.014163582    0.765321494
15	 90126	 30533	 249674	 6	 15	 1	 3     0.469989514    0.009342650    0.007303466    0.004136820    0.005826190    0.004776241    0.012027715    0.776760153
16	 105147	 30533	 354821	 7	 18	 1	 3     0.470008923    0.008466120    0.006141989    0.004024363    0.005826763    0.004776701    0.011243755    0.752961955
17	 120168	 30533	 474989	 8	 19	 1	 3     0.470027605    0.007606199    0.004888526    0.003688968    0.005827227    0.004777117    0.010433602    0.729009887
18	 249840	 63117	 724829	 8	 19	 1	 3     0.470060280    0.006502477    0.004892991    0.003691274    0.004282621    0.003497991    0.008839818    0.735589450
19	 281070	 63117	 1005899	 9	 28	 1	 4     0.470074775    0.006301494    0.004621635    0.003062346    0.004283611    0.003498920    0.008032132    0.784535664
20	 312300	 63117	 1318199	 10	 38	 1	 5     0.470084751    0.005984617    0.004178095    0.002134981    0.004284759    0.003499872    0.007425381    0.805967614
21	 541300	 109166	 1859499	 10	 38	 1	 5     0.470102060    0.005181498    0.004179997    0.002136363    0.003061950    0.002508249    0.006234015    0.831165357
22	 595430	 109166	 2454929	 11	 49	 1	 6     0.470106914    0.004945141    0.003882580    0.002078535    0.003062678    0.002508907    0.005856508    0.844383932


==> data/lshaped/criterionA/varth1_thX0.8_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 21450	 8844	 64442	 5	 13	 1	 3     0.469774180    0.014291861    0.009122218    0.005848030    0.011001929    0.009024338    0.018628718    0.767195093
13	 43230	 17631	 107672	 5	 13	 1	 3     0.469891158    0.012161689    0.009153918    0.005866939    0.008007027    0.006506212    0.015398348    0.789804789
14	 51876	 17631	 159548	 6	 15	 1	 3     0.469929997    0.010839694    0.007297597    0.004134437    0.008015238    0.006513202    0.014163582    0.765321494
15	 90126	 30533	 249674	 6	 15	 1	 3     0.469989514    0.009342650    0.007303466    0.004136820    0.005826190    0.004776241    0.012027715    0.776760153
16	 105147	 30533	 354821	 7	 18	 1	 3     0.470008923    0.008466120    0.006141989    0.004024363    0.005826763    0.004776701    0.011243755    0.752961955
17	 120168	 30533	 474989	 8	 19	 1	 3     0.470027605    0.007606199    0.004888526    0.003688968    0.005827227    0.004777117    0.010433602    0.729009887
18	 249840	 63117	 724829	 8	 19	 1	 3     0.470060280    0.006502477    0.004892991    0.003691274    0.004282621    0.003497991    0.008839818    0.735589450
19	 281070	 63117	 1005899	 9	 28	 1	 4     0.470074775    0.006301494    0.004621635    0.003062346    0.004283611    0.003498920    0.008032132    0.784535664
20	 312300	 63117	 1318199	 10	 38	 1	 5     0.470084751    0.005984617    0.004178095    0.002134981    0.004284759    0.003499872    0.007425381    0.805967614
21	 541300	 109166	 1859499	 10	 38	 1	 5     0.470102060    0.005181498    0.004179997    0.002136363    0.003061950    0.002508249    0.006234015    0.831165357
22	 595430	 109166	 2454929	 11	 49	 1	 6     0.470106914    0.004945141    0.003882580    0.002078535    0.003062678    0.002508907    0.005856508    0.844383932


==> data/lshaped/criterionA/varth1_thX0.8_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 21450	 8844	 64442	 5	 13	 1	 3     0.469774180    0.014291861    0.009122218    0.005848030    0.011001929    0.009024338    0.018628718    0.767195093
13	 43230	 17631	 107672	 5	 13	 1	 3     0.469891158    0.012161689    0.009153918    0.005866939    0.008007027    0.006506212    0.015398348    0.789804789
14	 51876	 17631	 159548	 6	 15	 1	 3     0.469929997    0.010839694    0.007297597    0.004134437    0.008015238    0.006513202    0.014163582    0.765321494
15	 90126	 30533	 249674	 6	 15	 1	 3     0.469989514    0.009342650    0.007303466    0.004136820    0.005826190    0.004776241    0.012027715    0.776760153
16	 105147	 30533	 354821	 7	 18	 1	 3     0.470008923    0.008466120    0.006141989    0.004024363    0.005826763    0.004776701    0.011243755    0.752961955
17	 120168	 30533	 474989	 8	 19	 1	 3     0.470027605    0.007606199    0.004888526    0.003688968    0.005827227    0.004777117    0.010433602    0.729009887
18	 249840	 63117	 724829	 8	 19	 1	 3     0.470060280    0.006502477    0.004892991    0.003691274    0.004282621    0.003497991    0.008839818    0.735589450
19	 281070	 63117	 1005899	 9	 28	 1	 4     0.470074775    0.006301494    0.004621635    0.003062346    0.004283611    0.003498920    0.008032132    0.784535664
20	 312300	 63117	 1318199	 10	 38	 1	 5     0.470084751    0.005984617    0.004178095    0.002134981    0.004284759    0.003499872    0.007425381    0.805967614
21	 541300	 109166	 1859499	 10	 38	 1	 5     0.470102060    0.005181498    0.004179997    0.002136363    0.003061950    0.002508249    0.006234015    0.831165357
22	 595430	 109166	 2454929	 11	 49	 1	 6     0.470106914    0.004945141    0.003882580    0.002078535    0.003062678    0.002508907    0.005856508    0.844383932


==> data/lshaped/criterionA/varth1_thX0.8_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 21450	 8844	 64442	 5	 13	 1	 3     0.469774180    0.014291861    0.009122218    0.005848030    0.011001929    0.009024338    0.018628718    0.767195093
13	 43230	 17631	 107672	 5	 13	 1	 3     0.469891158    0.012161689    0.009153918    0.005866939    0.008007027    0.006506212    0.015398348    0.789804789
14	 51876	 17631	 159548	 6	 15	 2	 3     0.469929997    0.010839694    0.007297597    0.005760905    0.008015238    0.006513202    0.014163582    0.765321494
15	 90126	 30533	 249674	 6	 15	 2	 3     0.469989514    0.009342650    0.007303466    0.005765070    0.005826190    0.004776241    0.012027715    0.776760153
16	 120168	 30533	 369842	 8	 19	 1	 3     0.470027605    0.007606199    0.004888526    0.003688968    0.005827227    0.004777117    0.010433602    0.729009887
17	 249840	 63117	 619682	 8	 19	 1	 3     0.470060280    0.006502477    0.004892991    0.003691274    0.004282621    0.003497991    0.008839818    0.735589450
18	 281070	 63117	 900752	 9	 28	 1	 4     0.470074775    0.006301494    0.004621635    0.003062346    0.004283611    0.003498920    0.008032132    0.784535664
19	 312300	 63117	 1213052	 10	 38	 2	 5     0.470084751    0.005984617    0.004178095    0.002978964    0.004284759    0.003499872    0.007425381    0.805967614
20	 541300	 109166	 1754352	 10	 38	 2	 5     0.470102060    0.005181498    0.004179997    0.002980610    0.003061950    0.002508249    0.006234015    0.831165357
21	 649560	 109166	 2403912	 12	 54	 2	 6     0.470111805    0.004543545    0.003355889    0.002062330    0.003062974    0.002509163    0.005449766    0.833713799


==> data/lshaped/criterionA/varth1_thX0.8_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 21450	 8844	 64442	 5	 13	 2	 3     0.469774180    0.014291861    0.009122218    0.007144550    0.011001929    0.009024338    0.018628718    0.767195093
13	 43230	 17631	 107672	 5	 13	 2	 3     0.469891158    0.012161689    0.009153918    0.007168404    0.008007027    0.006506212    0.015398348    0.789804789
14	 60522	 17631	 168194	 7	 18	 2	 3     0.469949386    0.010094970    0.006136406    0.005454477    0.008015794    0.006513938    0.013504980    0.747499826
15	 105161	 30537	 273355	 7	 18	 2	 3     0.470008927    0.008465974    0.006141990    0.005458956    0.005826549    0.004776531    0.011243594    0.752959733
16	 135207	 30537	 408562	 9	 28	 2	 4     0.470042087    0.007435597    0.004616841    0.003697134    0.005828626    0.004777986    0.009759416    0.761889565
17	 281052	 63113	 689614	 9	 28	 2	 4     0.470074774    0.006301571    0.004621635    0.003700474    0.004283724    0.003499104    0.008032223    0.784536397
18	 343508	 63113	 1033122	 11	 42	 2	 5     0.470089636    0.005657798    0.003694196    0.002643982    0.004285277    0.003500366    0.007109403    0.795819049
19	 595441	 109168	 1628563	 11	 42	 2	 5     0.470106951    0.004799695    0.003695896    0.002645339    0.003062257    0.002508502    0.005853572    0.819959955


==> data/lshaped/criterionA/varth1_thX0.8_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 2	 1     0.468357153    0.032899987    0.025747620    0.025531240    0.020480948    0.016798208    0.040943700    0.803542112
8	 5000	 2635	 10338	 4	 8	 2	 2     0.469073220    0.023458144    0.011251147    0.010233950    0.020583882    0.016905313    0.031703694    0.739918336
9	 9576	 4962	 19914	 4	 8	 2	 2     0.469490045    0.018783723    0.011386579    0.010356396    0.014939011    0.012145393    0.024777153    0.758106587
10	 17156	 8842	 37070	 4	 8	 2	 2     0.469695468    0.015845054    0.011426440    0.010394565    0.010977349    0.009003714    0.020517728    0.772261608
11	 25734	 8842	 62804	 6	 15	 3	 3     0.469812764    0.013194159    0.007270482    0.006813857    0.011010265    0.009031949    0.017628842    0.748441633
12	 51894	 17637	 114698	 6	 15	 3	 3     0.469930071    0.010837658    0.007297612    0.006838709    0.008012471    0.006511198    0.014161149    0.765309195
13	 90168	 30547	 204866	 6	 15	 3	 3     0.469989529    0.009342324    0.007303482    0.006843715    0.005825648    0.004775894    0.012027159    0.776768972
14	 135252	 30547	 340118	 9	 28	 2	 4     0.470042097    0.007435340    0.004616846    0.003697134    0.005828294    0.004777684    0.009758903    0.761903239
15	 281142	 63133	 621260	 9	 28	 2	 4     0.470074781    0.006301537    0.004621636    0.003700475    0.004283673    0.003498532    0.008031824    0.784571113
16	 343618	 63133	 964878	 11	 42	 3	 5     0.470089643    0.005657760    0.003694197    0.002967959    0.004285225    0.003499888    0.007108951    0.795864171
17	 595408	 109162	 1560286 11	 42	 3	 5     0.470106949    0.004799760    0.003695896    0.002969379    0.003062360    0.002508553    0.005853692    0.819954422


==> data/lshaped/criterionA/varth1_thX0.8_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 2	 1     0.468357153    0.032899987    0.025747620    0.025531240    0.020480948    0.016798208    0.040943700    0.803542112
8	 5000	 2635	 10338	 4	 8	 2	 2     0.469073220    0.023458144    0.011251147    0.010233950    0.020583882    0.016905313    0.031703694    0.739918336
9	 9576	 4962	 19914	 4	 8	 2	 2     0.469490045    0.018783723    0.011386579    0.010356396    0.014939011    0.012145393    0.024777153    0.758106587
10	 17156	 8842	 37070	 4	 8	 2	 2     0.469695468    0.015845054    0.011426440    0.010394565    0.010977349    0.009003714    0.020517728    0.772261608
11	 25734	 8842	 62804	 6	 15	 3	 3     0.469812764    0.013194159    0.007270482    0.006813857    0.011010265    0.009031949    0.017628842    0.748441633
12	 51894	 17637	 114698	 6	 15	 3	 3     0.469930071    0.010837658    0.007297612    0.006838709    0.008012471    0.006511198    0.014161149    0.765309195
13	 90168	 30547	 204866	 6	 15	 3	 3     0.469989529    0.009342324    0.007303482    0.006843715    0.005825648    0.004775894    0.012027159    0.776768972
14	 135252	 30547	 340118	 9	 28	 4	 4     0.470042097    0.007435340    0.004616846    0.004230074    0.005828294    0.004777684    0.009758903    0.761903239
15	 281142	 63133	 621260	 9	 28	 4	 4     0.470074781    0.006301537    0.004621636    0.004234374    0.004283673    0.003498532    0.008031824    0.784571113
16	 406094	 63133	 1027354	 13	 47	 6	 5     0.470094496    0.005324608    0.003160197    0.002916744    0.004285394    0.003500071    0.006780455    0.785287633
17	 703690	 109167	 1731044	 13	 47	 6	 5     0.470111806    0.004401824    0.003161857    0.002918298    0.003062468    0.002508664    0.005449702    0.807718313


==> data/lshaped/criterionA/varth1_thX0.8_thP1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 3	 1     0.459902055    0.070873158    0.023238508    0.023238508    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 3	 1     0.464138628    0.054160360    0.024530156    0.024530156    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 3	 1     0.466326691    0.045147165    0.025134115    0.025134115    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 3	 1     0.467692394    0.037326506    0.025597609    0.025597609    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 3	 1     0.468357153    0.032899987    0.025747620    0.025747620    0.020480948    0.016798208    0.040943700    0.803542112
8	 6250	 2635	 11588	 5	 9	 9	 2     0.469110676    0.022837493    0.009851720    0.009851720    0.020603269    0.016917652    0.031144553    0.733274086
9	 11970	 4962	 23558	 5	 9	 9	 2     0.469528610    0.017971076    0.009976531    0.009976531    0.014947522    0.012152643    0.024035258    0.747696417
10	 21450	 8844	 45008	 5	 9	 9	 2     0.469734034    0.014866642    0.010010400    0.010010400    0.010991311    0.009013173    0.019614967    0.757923373
11	 43245	 17637	 88253	 5	 9	 9	 2     0.469850800    0.012842291    0.010046627    0.010046627    0.007999357    0.006499998    0.016584181    0.774369895
12	 121086	 17637	 209339	 14	 28	 28	 3     0.469978033    0.008972603    0.004034731    0.004034731    0.008014271    0.006512766    0.012468293    0.719633606
13	 210532	 30567	 419871	 14	 28	 28	 3     0.470037599    0.007088823    0.004038008    0.004038008    0.005826311    0.004776027    0.009973234    0.710784765
14	 437542	 63163	 857413	 14	 28	 28	 3     0.470070288    0.005887329    0.004041087    0.004041087    0.004281385    0.003496663    0.008290563    0.710124178
15	 758240	 109228	 1615653	 14	 28	 28	 3     0.470087561    0.005069529    0.004042128    0.004042128    0.003059627    0.002506234    0.007245331    0.699695901
16	 2274720	 109228	 3890373	 42	 90	 90	 4     0.470107234    0.004383655    0.003138256    0.003138256    0.003060682    0.002507269    0.005830772    0.751813722


==> data/lshaped/criterionA/varth1_thX0.9_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 2931	 2065	 6401	 3	 6	 1	 2     0.468440632    0.030961087    0.019570415    0.016650562    0.023991410    0.021925111    0.039977296    0.774466754
7	 7407	 5106	 13808	 3	 6	 1	 2     0.469114015    0.025386415    0.019807605    0.016827414    0.015878565    0.014422382    0.031094217    0.816435237
8	 9876	 5106	 23684	 4	 8	 1	 2     0.469434367    0.019552472    0.011378039    0.008558185    0.015900924    0.014443068    0.025810548    0.757538021
9	 23412	 11994	 47096	 4	 8	 1	 2     0.469721393    0.015493548    0.011445093    0.008609576    0.010443174    0.009502636    0.019915377    0.777969089
10	 29265	 11994	 76361	 5	 13	 1	 3     0.469800349    0.013889631    0.009137372    0.005856736    0.010460893    0.009517439    0.017956654    0.773508845
11	 65110	 26437	 141471	 5	 13	 1	 3     0.469927599    0.011372550    0.009160509    0.005872481    0.006739434    0.006145650    0.014242939    0.798469332
12	 78132	 26437	 219603	 6	 15	 1	 3     0.469966511    0.009940739    0.007302091    0.004136221    0.006745204    0.006151123    0.012895288    0.770881541
13	 91154	 26437	 310757	 7	 18	 1	 3     0.469985914    0.009122113    0.006140700    0.004023523    0.006745721    0.006151496    0.012167577    0.749706623
14	 239575	 69103	 550332	 7	 18	 1	 3     0.470039288    0.007556963    0.006148327    0.004029398    0.004393832    0.003981007    0.009893281    0.763848015
15	 273800	 69103	 824132	 8	 19	 1	 3     0.470058017    0.006576448    0.004893112    0.003691392    0.004393987    0.003981165    0.008959370    0.734030262
16	 308025	 69103	 1132157	 9	 28	 1	 4     0.470072513    0.006377843    0.004621887    0.003062653    0.004394888    0.003981990    0.008163467    0.781266444
17	 342250	 69103	 1474407	 10	 38	 1	 5     0.470082491    0.006064760    0.004178207    0.002135043    0.004395895    0.003982880    0.007567130    0.801461056
18	 746800	 150401	 2221207	 10	 38	 1	 5     0.470104593    0.005072247    0.004180501    0.002136691    0.002872473    0.002619065    0.006039963    0.839781163
19	 821480	 150401	 3042687	 11	 49	 1	 6     0.470109449    0.004830397    0.003883018    0.002078796    0.002873135    0.002619698    0.005649379    0.855031406


==> data/lshaped/criterionA/varth1_thX0.9_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 2931	 2065	 6401	 3	 6	 1	 2     0.468440632    0.030961087    0.019570415    0.016650562    0.023991410    0.021925111    0.039977296    0.774466754
7	 7407	 5106	 13808	 3	 6	 1	 2     0.469114015    0.025386415    0.019807605    0.016827414    0.015878565    0.014422382    0.031094217    0.816435237
8	 9876	 5106	 23684	 4	 8	 1	 2     0.469434367    0.019552472    0.011378039    0.008558185    0.015900924    0.014443068    0.025810548    0.757538021
9	 23412	 11994	 47096	 4	 8	 1	 2     0.469721393    0.015493548    0.011445093    0.008609576    0.010443174    0.009502636    0.019915377    0.777969089
10	 29265	 11994	 76361	 5	 13	 1	 3     0.469800349    0.013889631    0.009137372    0.005856736    0.010460893    0.009517439    0.017956654    0.773508845
11	 65110	 26437	 141471	 5	 13	 1	 3     0.469927599    0.011372550    0.009160509    0.005872481    0.006739434    0.006145650    0.014242939    0.798469332
12	 78132	 26437	 219603	 6	 15	 1	 3     0.469966511    0.009940739    0.007302091    0.004136221    0.006745204    0.006151123    0.012895288    0.770881541
13	 91154	 26437	 310757	 7	 18	 1	 3     0.469985914    0.009122113    0.006140700    0.004023523    0.006745721    0.006151496    0.012167577    0.749706623
14	 239575	 69103	 550332	 7	 18	 1	 3     0.470039288    0.007556963    0.006148327    0.004029398    0.004393832    0.003981007    0.009893281    0.763848015
15	 273800	 69103	 824132	 8	 19	 1	 3     0.470058017    0.006576448    0.004893112    0.003691392    0.004393987    0.003981165    0.008959370    0.734030262
16	 308025	 69103	 1132157	 9	 28	 1	 4     0.470072513    0.006377843    0.004621887    0.003062653    0.004394888    0.003981990    0.008163467    0.781266444
17	 342250	 69103	 1474407	 10	 38	 1	 5     0.470082491    0.006064760    0.004178207    0.002135043    0.004395895    0.003982880    0.007567130    0.801461056
18	 746800	 150401	 2221207	 10	 38	 1	 5     0.470104593    0.005072247    0.004180501    0.002136691    0.002872473    0.002619065    0.006039963    0.839781163
19	 821480	 150401	 3042687	 11	 49	 1	 6     0.470109449    0.004830397    0.003883018    0.002078796    0.002873135    0.002619698    0.005649379    0.855031406


==> data/lshaped/criterionA/varth1_thX0.9_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 2931	 2065	 6401	 3	 6	 1	 2     0.468440632    0.030961087    0.019570415    0.016650562    0.023991410    0.021925111    0.039977296    0.774466754
7	 7407	 5106	 13808	 3	 6	 1	 2     0.469114015    0.025386415    0.019807605    0.016827414    0.015878565    0.014422382    0.031094217    0.816435237
8	 9876	 5106	 23684	 4	 8	 1	 2     0.469434367    0.019552472    0.011378039    0.008558185    0.015900924    0.014443068    0.025810548    0.757538021
9	 23412	 11994	 47096	 4	 8	 1	 2     0.469721393    0.015493548    0.011445093    0.008609576    0.010443174    0.009502636    0.019915377    0.777969089
10	 29265	 11994	 76361	 5	 13	 1	 3     0.469800349    0.013889631    0.009137372    0.005856736    0.010460893    0.009517439    0.017956654    0.773508845
11	 65110	 26437	 141471	 5	 13	 1	 3     0.469927599    0.011372550    0.009160509    0.005872481    0.006739434    0.006145650    0.014242939    0.798469332
12	 78132	 26437	 219603	 6	 15	 1	 3     0.469966511    0.009940739    0.007302091    0.004136221    0.006745204    0.006151123    0.012895288    0.770881541
13	 91154	 26437	 310757	 7	 18	 1	 3     0.469985914    0.009122113    0.006140700    0.004023523    0.006745721    0.006151496    0.012167577    0.749706623
14	 239575	 69103	 550332	 7	 18	 1	 3     0.470039288    0.007556963    0.006148327    0.004029398    0.004393832    0.003981007    0.009893281    0.763848015
15	 273800	 69103	 824132	 8	 19	 1	 3     0.470058017    0.006576448    0.004893112    0.003691392    0.004393987    0.003981165    0.008959370    0.734030262
16	 308025	 69103	 1132157	 9	 28	 1	 4     0.470072513    0.006377843    0.004621887    0.003062653    0.004394888    0.003981990    0.008163467    0.781266444
17	 342250	 69103	 1474407	 10	 38	 1	 5     0.470082491    0.006064760    0.004178207    0.002135043    0.004395895    0.003982880    0.007567130    0.801461056
18	 746800	 150401	 2221207	 10	 38	 1	 5     0.470104593    0.005072247    0.004180501    0.002136691    0.002872473    0.002619065    0.006039963    0.839781163
19	 821480	 150401	 3042687	 11	 49	 1	 6     0.470109449    0.004830397    0.003883018    0.002078796    0.002873135    0.002619698    0.005649379    0.855031406


==> data/lshaped/criterionA/varth1_thX0.9_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 2931	 2065	 6401	 3	 6	 1	 2     0.468440632    0.030961087    0.019570415    0.016650562    0.023991410    0.021925111    0.039977296    0.774466754
7	 7407	 5106	 13808	 3	 6	 1	 2     0.469114015    0.025386415    0.019807605    0.016827414    0.015878565    0.014422382    0.031094217    0.816435237
8	 9876	 5106	 23684	 4	 8	 1	 2     0.469434367    0.019552472    0.011378039    0.008558185    0.015900924    0.014443068    0.025810548    0.757538021
9	 23412	 11994	 47096	 4	 8	 1	 2     0.469721393    0.015493548    0.011445093    0.008609576    0.010443174    0.009502636    0.019915377    0.777969089
10	 29265	 11994	 76361	 5	 13	 1	 3     0.469800349    0.013889631    0.009137372    0.005856736    0.010460893    0.009517439    0.017956654    0.773508845
11	 65110	 26437	 141471	 5	 13	 1	 3     0.469927599    0.011372550    0.009160509    0.005872481    0.006739434    0.006145650    0.014242939    0.798469332
12	 78132	 26437	 219603	 6	 15	 1	 3     0.469966511    0.009940739    0.007302091    0.004136221    0.006745204    0.006151123    0.012895288    0.770881541
13	 91154	 26437	 310757	 7	 18	 1	 3     0.469985914    0.009122113    0.006140700    0.004023523    0.006745721    0.006151496    0.012167577    0.749706623
14	 239575	 69103	 550332	 7	 18	 1	 3     0.470039288    0.007556963    0.006148327    0.004029398    0.004393832    0.003981007    0.009893281    0.763848015
15	 273800	 69103	 824132	 8	 19	 1	 3     0.470058017    0.006576448    0.004893112    0.003691392    0.004393987    0.003981165    0.008959370    0.734030262
16	 308025	 69103	 1132157	 9	 28	 1	 4     0.470072513    0.006377843    0.004621887    0.003062653    0.004394888    0.003981990    0.008163467    0.781266444
17	 342250	 69103	 1474407	 10	 38	 1	 5     0.470082491    0.006064760    0.004178207    0.002135043    0.004395895    0.003982880    0.007567130    0.801461056
18	 746800	 150401	 2221207	 10	 38	 1	 5     0.470104593    0.005072247    0.004180501    0.002136691    0.002872473    0.002619065    0.006039963    0.839781163
19	 821480	 150401	 3042687	 11	 49	 1	 6     0.470109449    0.004830397    0.003883018    0.002078796    0.002873135    0.002619698    0.005649379    0.855031406


==> data/lshaped/criterionA/varth1_thX0.9_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 2931	 2065	 6401	 3	 6	 1	 2     0.468440632    0.030961087    0.019570415    0.016650562    0.023991410    0.021925111    0.039977296    0.774466754
7	 7407	 5106	 13808	 3	 6	 1	 2     0.469114015    0.025386415    0.019807605    0.016827414    0.015878565    0.014422382    0.031094217    0.816435237
8	 9876	 5106	 23684	 4	 8	 1	 2     0.469434367    0.019552472    0.011378039    0.008558185    0.015900924    0.014443068    0.025810548    0.757538021
9	 23412	 11994	 47096	 4	 8	 1	 2     0.469721393    0.015493548    0.011445093    0.008609576    0.010443174    0.009502636    0.019915377    0.777969089
10	 29265	 11994	 76361	 5	 13	 1	 3     0.469800349    0.013889631    0.009137372    0.005856736    0.010460893    0.009517439    0.017956654    0.773508845
11	 65110	 26437	 141471	 5	 13	 1	 3     0.469927599    0.011372550    0.009160509    0.005872481    0.006739434    0.006145650    0.014242939    0.798469332
12	 78132	 26437	 219603	 6	 15	 1	 3     0.469966511    0.009940739    0.007302091    0.004136221    0.006745204    0.006151123    0.012895288    0.770881541
13	 91154	 26437	 310757	 7	 18	 1	 3     0.469985914    0.009122113    0.006140700    0.004023523    0.006745721    0.006151496    0.012167577    0.749706623
14	 239575	 69103	 550332	 7	 18	 1	 3     0.470039288    0.007556963    0.006148327    0.004029398    0.004393832    0.003981007    0.009893281    0.763848015
15	 273800	 69103	 824132	 8	 19	 1	 3     0.470058017    0.006576448    0.004893112    0.003691392    0.004393987    0.003981165    0.008959370    0.734030262
16	 308025	 69103	 1132157	 9	 28	 1	 4     0.470072513    0.006377843    0.004621887    0.003062653    0.004394888    0.003981990    0.008163467    0.781266444
17	 342250	 69103	 1474407	 10	 38	 1	 5     0.470082491    0.006064760    0.004178207    0.002135043    0.004395895    0.003982880    0.007567130    0.801461056
18	 746800	 150401	 2221207	 10	 38	 1	 5     0.470104593    0.005072247    0.004180501    0.002136691    0.002872473    0.002619065    0.006039963    0.839781163
19	 821480	 150401	 3042687	 11	 49	 1	 6     0.470109449    0.004830397    0.003883018    0.002078796    0.002873135    0.002619698    0.005649379    0.855031406


==> data/lshaped/criterionA/varth1_thX0.9_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 2931	 2065	 6401	 3	 6	 1	 2     0.468440632    0.030961087    0.019570415    0.016650562    0.023991410    0.021925111    0.039977296    0.774466754
7	 7407	 5106	 13808	 3	 6	 1	 2     0.469114015    0.025386415    0.019807605    0.016827414    0.015878565    0.014422382    0.031094217    0.816435237
8	 9876	 5106	 23684	 4	 8	 1	 2     0.469434367    0.019552472    0.011378039    0.008558185    0.015900924    0.014443068    0.025810548    0.757538021
9	 23412	 11994	 47096	 4	 8	 1	 2     0.469721393    0.015493548    0.011445093    0.008609576    0.010443174    0.009502636    0.019915377    0.777969089
10	 29265	 11994	 76361	 5	 13	 1	 3     0.469800349    0.013889631    0.009137372    0.005856736    0.010460893    0.009517439    0.017956654    0.773508845
11	 65110	 26437	 141471	 5	 13	 1	 3     0.469927599    0.011372550    0.009160509    0.005872481    0.006739434    0.006145650    0.014242939    0.798469332
12	 78132	 26437	 219603	 6	 15	 2	 3     0.469966511    0.009940739    0.007302091    0.005764059    0.006745204    0.006151123    0.012895288    0.770881541
13	 104176	 26437	 323779	 8	 19	 1	 3     0.470004589    0.008330498    0.004887470    0.003688313    0.006746098    0.006152046    0.011423458    0.729244899
14	 273824	 69109	 597603	 8	 19	 1	 3     0.470058020    0.006576437    0.004893117    0.003691392    0.004393965    0.003981145    0.008959227    0.734040688
15	 308052	 69109	 905655	 9	 28	 1	 4     0.470072516    0.006377831    0.004621892    0.003062654    0.004394865    0.003981983    0.008163310    0.781280075
16	 342280	 69109	 1247935	 10	 38	 2	 5     0.470082493    0.006064750    0.004178216    0.002979061    0.004395873    0.003982860    0.007566960    0.801477686
17	 746900	 150421	 1994835	 10	 38	 2	 5     0.470104594    0.005072171    0.004180500    0.002981027    0.002872340    0.002618937    0.006039899    0.839777488
18	 896280	 150421	 2891115	 12	 54	 2	 6     0.470114342    0.004418140    0.003356259    0.002062520    0.002873236    0.002619796    0.005226356    0.845357623


==> data/lshaped/criterionA/varth1_thX0.9_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 2931	 2065	 6401	 3	 6	 1	 2     0.468440632    0.030961087    0.019570415    0.016650562    0.023991410    0.021925111    0.039977296    0.774466754
7	 7407	 5106	 13808	 3	 6	 1	 2     0.469114015    0.025386415    0.019807605    0.016827414    0.015878565    0.014422382    0.031094217    0.816435237
8	 9876	 5106	 23684	 4	 8	 1	 2     0.469434367    0.019552472    0.011378039    0.008558185    0.015900924    0.014443068    0.025810548    0.757538021
9	 23412	 11994	 47096	 4	 8	 1	 2     0.469721393    0.015493548    0.011445093    0.008609576    0.010443174    0.009502636    0.019915377    0.777969089
10	 29265	 11994	 76361	 5	 13	 2	 3     0.469800349    0.013889631    0.009137372    0.007155853    0.010460893    0.009517439    0.017956654    0.773508845
11	 65110	 26437	 141471	 5	 13	 2	 3     0.469927599    0.011372550    0.009160509    0.007173950    0.006739434    0.006145650    0.014242939    0.798469332
12	 91154	 26437	 232625	 7	 18	 2	 3     0.469985914    0.009122113    0.006140700    0.005457894    0.006745721    0.006151496    0.012167577    0.749706623
13	 239575	 69103	 472200	 7	 18	 2	 3     0.470039288    0.007556963    0.006148327    0.005464304    0.004393832    0.003981007    0.009893281    0.763848015
14	 308025	 69103	 780225	 9	 28	 2	 4     0.470072513    0.006377843    0.004621887    0.003700765    0.004394888    0.003981990    0.008163467    0.781266444
15	 376475	 69103	 1156700	 11	 42	 2	 5     0.470087378    0.005742377    0.003694290    0.002644012    0.004396262    0.003983202    0.007257203    0.791265857
16	 821491	 150403	 1978191	 11	 42	 2	 5     0.470109486    0.004681348    0.003696342    0.002645680    0.002872642    0.002619230    0.005646317    0.829097665


==> data/lshaped/criterionA/varth1_thX0.9_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 2	 2     0.468754602    0.026511438    0.011199314    0.010185401    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 2	 2     0.469434248    0.019562373    0.011379964    0.010351637    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 2	 2     0.469721167    0.015496492    0.011445060    0.010410963    0.010447577    0.009505652    0.019920711    0.777908571
9	 35076	 11980	 75710	 6	 15	 3	 3     0.469838830    0.012758000    0.007283685    0.006826080    0.010474469    0.009529039    0.016919904    0.754023202
10	 78096	 26424	 153806	 6	 15	 3	 3     0.469966435    0.009943069    0.007302102    0.006842506    0.006748624    0.006153828    0.012898030    0.770898240
11	 117144	 26424	 270950	 9	 28	 2	 4     0.470018988    0.008178095    0.004615651    0.003696145    0.006751074    0.006156255    0.010814830    0.756192603
12	 307881	 69071	 578831	 9	 28	 2	 4     0.470072506    0.006378751    0.004621894    0.003700767    0.004396198    0.003983097    0.008163853    0.781340725
13	 376299	 69071	 955130	 11	 42	 3	 5     0.470087371    0.005743389    0.003694303    0.002968011    0.004397572    0.003984334    0.007257636    0.791358066
14	 821062	 150325	 1776192	 11	 42	 3	 5     0.470109484    0.004681441    0.003696341    0.002969746    0.002872796    0.002619393    0.005646469    0.829091796


==> data/lshaped/criterionA/varth1_thX0.9_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 2	 2     0.468754602    0.026511438    0.011199314    0.010185401    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 2	 2     0.469434248    0.019562373    0.011379964    0.010351637    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 2	 2     0.469721167    0.015496492    0.011445060    0.010410963    0.010447577    0.009505652    0.019920711    0.777908571
9	 35076	 11980	 75710	 6	 15	 3	 3     0.469838830    0.012758000    0.007283685    0.006826080    0.010474469    0.009529039    0.016919904    0.754023202
10	 78096	 26424	 153806	 6	 15	 3	 3     0.469966435    0.009943069    0.007302102    0.006842506    0.006748624    0.006153828    0.012898030    0.770898240
11	 117144	 26424	 270950	 9	 28	 4	 4     0.470018988    0.008178095    0.004615651    0.004228959    0.006751074    0.006156255    0.010814830    0.756192603
12	 307881	 69071	 578831	 9	 28	 4	 4     0.470072506    0.006378751    0.004621894    0.004234631    0.004396198    0.003983097    0.008163853    0.781340725
13	 444717	 69071	 1023548	 13	 47	 6	 5     0.470092224    0.005415500    0.003160322    0.002916862    0.004397727    0.003984495    0.006936185    0.780760581
14	 970424	 150337	 1993972	 13	 47	 6	 5     0.470114341    0.004272394    0.003162276    0.002918682    0.002872866    0.002619470    0.005226460    0.817454610


==> data/lshaped/criterionB/dataforthetaP_varth1_thX0.1.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	2362	55591871	555750	43350	26	679	-0.35433
0.20	2353	55591871	555750	43350	26	679	-0.35433
0.30	2331	55591871	555750	43350	26	679	-0.35433
0.40	2548	61960516	672705	41358	33	675	-0.34783
0.50	2951	71558237	779259	40548	39	669	-0.33716
0.60	3347	82193108	955157	39572	49	662	-0.33258
0.70	3706	90977432	1088360	39455	56	660	-0.32880
0.80	3777	99219735	1077944	39082	56	655	-0.32807
0.90	4502	121420056	1329216	39113	69	653	-0.32165


==> data/lshaped/criterionB/dataforthetaP_varth1_thX0.2.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	524	11801518	446832	50302	18	211	-0.35432
0.20	528	11801518	446832	50302	18	211	-0.35432
0.30	526	11801518	446832	50302	18	211	-0.35432
0.40	514	11606375	446832	50302	18	210	-0.35417
0.50	555	12864430	537384	45402	24	208	-0.34797
0.60	600	13991407	578422	45113	26	205	-0.34243
0.70	607	14616770	611175	42748	29	202	-0.33772
0.80	638	15930094	660579	43218	31	198	-0.33761
0.90	696	18204663	861420	41613	42	197	-0.33624


==> data/lshaped/criterionB/dataforthetaP_varth1_thX0.3.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	260	5385296	402836	58229	14	103	-0.34998
0.20	259	5385296	402836	58229	14	103	-0.34998
0.30	259	5385296	402836	58229	14	103	-0.34998
0.40	260	5385296	402836	58229	14	103	-0.34998
0.50	244	5340256	448758	50506	18	102	-0.34919
0.60	256	5757081	500900	50736	20	100	-0.34536
0.70	268	6042307	527877	50921	21	98	-0.34158
0.80	244	5796230	562650	45624	25	95	-0.34525
0.90	256	6330829	563150	45665	25	94	-0.33910


==> data/lshaped/criterionB/dataforthetaP_varth1_thX0.35.dat <==
theta	time	cost	dofs	nels	cardP	iters
0.10	227	4390247	419640	65272	13	80
0.20	228	4390247	419640	65272	13	80
0.30	228	4390247	419640	65272	13	80
0.40	228	4390247	419640	65272	13	80
0.50	201	4074426	413924	59823	14	79
0.60	198	4117707	457997	54548	17	77
0.70	198	4204250	511581	49343	21	75
0.80	183	4037467	463828	49448	19	72
0.90	187	4242029	544725	44178	25	71
1.00	1867	53842266	9446580	44639	429	70


==> data/lshaped/criterionB/dataforthetaP_varth1_thX0.4.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	182	3587223	424776	71529	12	63	-0.34573
0.20	181	3587223	424776	71529	12	63	-0.34573
0.30	182	3587223	424776	71529	12	63	-0.34573
0.40	181	3587223	424776	71529	12	63	-0.34573
0.50	178	3626569	443100	64006	14	63	-0.34611
0.60	165	3432938	476765	56763	17	61	-0.34670
0.70	153	3338087	477802	56889	17	59	-0.34425
0.80	136	3086323	469148	50004	19	56	-0.34734
0.90	135	3165582	469186	50008	19	55	-0.34252


==> data/lshaped/criterionB/dataforthetaP_varth1_thX0.5.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	150	2874852	437184	73605	12	44	-0.34292
0.20	150	2874852	437184	73605	12	44	-0.34292
0.30	151	2874852	437184	73605	12	44	-0.34292
0.40	152	2874852	437184	73605	12	44	-0.34292
0.50	151	2874852	437184	73605	12	44	-0.34292
0.60	121	2380185	437268	73619	12	42	-0.34641
0.70	127	2560036	515933	61394	17	41	-0.34506
0.80	99	2081426	424130	61286	14	38	-0.34649
0.90	118	2582765	575757	61302	19	38	-0.34304


==> data/lshaped/criterionB/dataforthetaP_varth1_thX0.6.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	157	2883427	507816	85439	12	34	-0.33831
0.20	157	2883427	507816	85439	12	34	-0.33831
0.30	157	2883427	507816	85439	12	34	-0.33831
0.40	157	2883427	507816	85439	12	34	-0.33831
0.50	156	2883427	507816	85439	12	34	-0.33831
0.60	119	2259538	507876	85449	12	32	-0.34114
0.70	121	2307901	550082	85431	13	31	-0.34215
0.80	89	1764686	455112	65726	14	28	-0.34219
0.90	101	2078219	617823	65744	19	28	-0.34149


==> data/lshaped/criterionB/dataforthetaP_varth1_thX0.7.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	184	3157697	690756	126635	11	27	-0.32916
0.20	185	3157697	690756	126635	11	27	-0.32916
0.30	185	3157697	690756	126635	11	27	-0.32916
0.40	185	3157697	690756	126635	11	27	-0.32916
0.50	185	3157697	690756	126635	11	27	-0.32916
0.60	118	2146095	491868	82747	12	25	-0.33503
0.70	108	1973460	533130	82789	13	24	-0.33831
0.80	105	1966801	574644	82861	14	22	-0.33892
0.90	75	1488993	533689	82875	13	21	-0.33976
1.0	171	4112008	1729896	83147	42	20	-0.306426

==> data/lshaped/criterionB/dataforthetaP_varth1_thX0.8.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	222	3381315	1131330	227563	10	22	-0.32366
0.20	222	3381315	1131330	227563	10	22	-0.32366
0.30	223	3381315	1131330	227563	10	22	-0.32366
0.40	223	3381315	1131330	227563	10	22	-0.32366
0.50	222	3381315	1131330	227563	10	22	-0.32366
0.60	155	2613691	649200	109106	12	21	-0.33205
0.70	92	1641372	595276	109138	11	19	-0.33546
0.80	87	1549138	595936	109260	11	17	-0.33684
0.90	96	1720006	704288	109260	13	17	-0.33780


==> data/lshaped/criterionB/dataforthetaP_varth1_thX0.9.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	430	4886790	1830660	367603	10	19	-0.31528
0.20	376	4886790	1830660	367603	10	19	-0.31528
0.30	378	4886790	1830660	367603	10	19	-0.31528
0.40	378	4886790	1830660	367603	10	19	-0.31528
0.50	379	4886790	1830660	367603	10	19	-0.31528
0.60	265	3708374	890832	149511	12	18	-0.32050
0.70	156	2288775	817740	149719	11	16	-0.32465
0.80	144	2071551	820996	150313	11	14	-0.32817
0.90	124	1993972	970424	150337	13	14	-0.33337


==> data/lshaped/criterionB/varth1_thX0.1_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.018203771    0.131606152    0.711722556
12	 92	 122	 995	 2	 3	 1	 1     0.451735890    0.092198652    0.019744338    0.016257061    0.090059716    0.016026042    0.130267015    0.707766674
13	 138	 122	 1133	 3	 6	 1	 2     0.452028960    0.091086883    0.012120894    0.011015520    0.090276820    0.016025256    0.129246389    0.704753793
14	 141	 124	 1274	 3	 6	 1	 2     0.452319088    0.090169639    0.012154951    0.011036882    0.089346633    0.016218356    0.128227346    0.703201319
15	 144	 126	 1418	 3	 6	 1	 2     0.452674699    0.089353991    0.012263168    0.011122468    0.088508476    0.015980045    0.126966242    0.703761797
16	 147	 128	 1565	 3	 6	 1	 2     0.452968408    0.088432350    0.012277786    0.011119684    0.087575890    0.015994619    0.125914378    0.702321305
17	 150	 130	 1715	 3	 6	 1	 2     0.453262469    0.087491155    0.012293816    0.011117446    0.086623116    0.015699989    0.124851685    0.700760704
18	 153	 132	 1868	 3	 6	 1	 2     0.453602242    0.086642089    0.012420135    0.011212460    0.085747256    0.015368407    0.123611552    0.700922267
19	 156	 134	 2024	 3	 6	 1	 2     0.453869668    0.085558221    0.012453317    0.011230038    0.084647055    0.014784707    0.122625992    0.697716847
20	 159	 136	 2183	 3	 6	 1	 2     0.454161811    0.084685700    0.012468091    0.011243507    0.083762846    0.015306362    0.121539538    0.696774903
21	 162	 138	 2345	 3	 6	 1	 2     0.454475916    0.083729017    0.012481035    0.011255684    0.082793551    0.014342633    0.120359675    0.695656718
22	 168	 142	 2513	 3	 6	 1	 2     0.454823910    0.083018690    0.013244165    0.011862439    0.081955446    0.013158482    0.119037893    0.697413977
23	 174	 146	 2687	 3	 6	 1	 2     0.455063791    0.082309660    0.013314987    0.011905704    0.081225557    0.012412067    0.118117551    0.696845295
24	 177	 148	 2864	 3	 6	 1	 2     0.455288705    0.081960075    0.013672404    0.012210394    0.080811629    0.012272093    0.117247622    0.699034009
25	 180	 150	 3044	 3	 6	 1	 2     0.455520411    0.081227231    0.014014062    0.012493366    0.080009182    0.014928945    0.116344164    0.698163354
26	 186	 155	 3230	 3	 6	 1	 2     0.455882215    0.080691805    0.014146642    0.012588547    0.079442054    0.015611971    0.114918300    0.702166714
27	 192	 160	 3422	 3	 6	 1	 2     0.456277881    0.080066070    0.014170643    0.012605713    0.078802084    0.012721094    0.113337129    0.706441665
28	 195	 162	 3617	 3	 6	 1	 2     0.456493335    0.079660844    0.014183582    0.012615425    0.078387984    0.010986136    0.112466192    0.708309244
29	 260	 162	 3877	 4	 8	 1	 2     0.456675237    0.078859292    0.007057858    0.005003548    0.078542820    0.010988125    0.111725276    0.705832150
30	 264	 164	 4141	 4	 8	 1	 2     0.456828491    0.078196863    0.007083303    0.005007564    0.077875389    0.010986976    0.111096982    0.703861271
31	 268	 166	 4409	 4	 8	 1	 2     0.457001130    0.077885915    0.007115173    0.005007260    0.077560235    0.010831556    0.110384675    0.705586303
32	 272	 168	 4681	 4	 8	 1	 2     0.457165237    0.077439824    0.007109182    0.005006826    0.077112812    0.014592675    0.109703035    0.705904114
33	 280	 172	 4961	 4	 8	 1	 2     0.457577908    0.076611047    0.007616155    0.005473578    0.076231533    0.011971313    0.107968829    0.709566339
34	 288	 176	 5249	 4	 8	 1	 2     0.457856353    0.076173080    0.008020243    0.005854545    0.075749679    0.011875699    0.106781879    0.713352124
35	 292	 178	 5541	 4	 8	 1	 2     0.458078434    0.075412438    0.008201057    0.006020598    0.074965182    0.011890943    0.105825127    0.712613725
36	 300	 182	 5841	 4	 8	 1	 2     0.458366904    0.074978069    0.008640925    0.006446827    0.074478488    0.011512682    0.104568594    0.717022826
37	 304	 184	 6145	 4	 8	 1	 2     0.458580420    0.074274898    0.008839241    0.006633072    0.073747056    0.013515464    0.103628221    0.716743927
38	 312	 188	 6457	 4	 8	 1	 2     0.458771873    0.073597367    0.008884167    0.006661452    0.073059181    0.012321417    0.102777322    0.716085662
39	 320	 192	 6777	 4	 8	 1	 2     0.459006583    0.072971139    0.008939797    0.006663624    0.072421455    0.009830350    0.101723972    0.717344568
40	 328	 196	 7105	 4	 8	 1	 2     0.459115447    0.072721692    0.008951395    0.006675006    0.072168670    0.010539146    0.101231498    0.718370206
41	 336	 200	 7441	 4	 8	 1	 2     0.459268474    0.072426009    0.008998032    0.006682479    0.071864889    0.010541969    0.100534961    0.720406202
42	 340	 202	 7781	 4	 8	 1	 2     0.459413859    0.071737458    0.009017141    0.006686752    0.071168491    0.012054437    0.099868491    0.718319236
43	 348	 206	 8129	 4	 8	 1	 2     0.459670658    0.070683747    0.009021740    0.006692763    0.070105637    0.009334819    0.098679763    0.716294255
44	 352	 208	 8481	 4	 8	 1	 2     0.459787599    0.070310198    0.009032771    0.006696539    0.069727563    0.009338039    0.098133445    0.716475385
45	 356	 210	 8837	 4	 8	 1	 2     0.459912563    0.069963123    0.009033543    0.006698320    0.069377473    0.009387761    0.097546113    0.717231275
46	 364	 214	 9201	 4	 8	 1	 2     0.460023323    0.069734882    0.009044955    0.006710457    0.069145807    0.009406929    0.097022429    0.718750121
47	 368	 216	 9569	 4	 8	 1	 2     0.460142849    0.069306054    0.009057071    0.006718269    0.068711707    0.009059981    0.096453971    0.718540189
48	 372	 218	 9941	 4	 8	 1	 2     0.460262387    0.068896649    0.009062927    0.006718730    0.068297962    0.011753165    0.095881931    0.718557169
49	 380	 222	 10321	 4	 8	 1	 2     0.460500766    0.067871043    0.009088953    0.006750478    0.067259716    0.009050884    0.094730428    0.716465072
50	 384	 224	 10705	 4	 8	 1	 2     0.460610462    0.067535431    0.009096743    0.006758287    0.066919980    0.010088932    0.094195604    0.716970097
51	 392	 228	 11097	 4	 8	 1	 2     0.460761575    0.067017379    0.009110621    0.006762266    0.066395223    0.009994572    0.093453629    0.717119063
52	 396	 230	 11493	 4	 8	 1	 2     0.460894780    0.066355135    0.009118055    0.006768841    0.065725680    0.008564558    0.092794458    0.715076492
53	 400	 232	 11893	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.008492402    0.092216318    0.714719727
54	 404	 234	 12297	 4	 8	 1	 2     0.461125016    0.065471164    0.009273681    0.006914523    0.064811050    0.008440214    0.091643487    0.714411533
55	 408	 237	 12705	 4	 8	 1	 2     0.461218206    0.065067294    0.009286382    0.006927538    0.064401210    0.008396720    0.091173329    0.713665876
56	 412	 239	 13117	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.008389262    0.090606618    0.714835378
57	 416	 242	 13533	 4	 8	 1	 2     0.461421993    0.064365381    0.009373503    0.007017262    0.063679194    0.008389493    0.090136305    0.714089410
58	 420	 244	 13953	 4	 8	 1	 2     0.461513214    0.064038228    0.009398912    0.007043194    0.063344732    0.008402217    0.089668068    0.714169813
59	 424	 246	 14377	 4	 8	 1	 2     0.461613414    0.063651014    0.009399067    0.007043417    0.062953230    0.010162236    0.089150803    0.713970177
60	 432	 250	 14809	 4	 8	 1	 2     0.461792372    0.063215094    0.009438566    0.007048313    0.062506493    0.009203471    0.088219130    0.716569008
61	 436	 252	 15245	 4	 8	 1	 2     0.461900194    0.062711418    0.009456572    0.007051195    0.061994316    0.008277343    0.087652842    0.715452200
62	 440	 254	 15685	 4	 8	 1	 2     0.462010418    0.062296169    0.009548121    0.007139792    0.061560101    0.009170256    0.087069989    0.715472342
63	 444	 257	 16129	 4	 8	 1	 2     0.462120182    0.061784637    0.009561499    0.007153750    0.061040307    0.010285555    0.086485532    0.714392746
64	 452	 262	 16581	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.008300895    0.085623419    0.713597507
65	 460	 266	 17041	 4	 8	 1	 2     0.462376448    0.060740311    0.009591180    0.007169201    0.059978285    0.007570397    0.085104819    0.713711765
66	 464	 268	 17505	 4	 8	 1	 2     0.462444604    0.060308321    0.009585523    0.007166234    0.059541678    0.008372658    0.084733689    0.711739595
67	 472	 272	 17977	 4	 8	 1	 2     0.462544511    0.059908201    0.009607408    0.007181692    0.059132819    0.007410654    0.084186608    0.711612008
68	 476	 274	 18453	 4	 8	 1	 2     0.462615678    0.059558894    0.009616065    0.007183583    0.058777489    0.008342152    0.083794653    0.710772017
69	 480	 277	 18933	 4	 8	 1	 2     0.462699062    0.059118051    0.009614706    0.007182494    0.058330964    0.009039652    0.083332993    0.709419510
70	 488	 281	 19421	 4	 8	 1	 2     0.462834914    0.058705468    0.009654136    0.007219348    0.057906214    0.008746946    0.082575130    0.710934004
71	 492	 283	 19913	 4	 8	 1	 2     0.462934003    0.058161774    0.009679810    0.007252501    0.057350617    0.007336987    0.082017794    0.709136049
72	 496	 285	 20409	 4	 8	 1	 2     0.463005243    0.057761730    0.009683695    0.007255436    0.056944214    0.007313750    0.081614671    0.707737092
73	 500	 287	 20909	 4	 8	 1	 2     0.463074505    0.057412465    0.009692243    0.007257309    0.056588440    0.008299260    0.081220761    0.706869330
74	 504	 290	 21413	 4	 8	 1	 2     0.463156947    0.056959588    0.009690930    0.007256274    0.056129142    0.007280579    0.080749316    0.705387869
75	 508	 292	 21921	 4	 8	 1	 2     0.463242470    0.056679372    0.009746272    0.007313134    0.055835127    0.007940741    0.080257232    0.706221361
76	 512	 295	 22433	 4	 8	 1	 2     0.463323283    0.056309290    0.009753543    0.007321530    0.055458133    0.007312108    0.079789379    0.705724130
77	 640	 295	 23073	 5	 13	 1	 3     0.463381150    0.056086723    0.007781080    0.005050233    0.055544354    0.007362018    0.079452622    0.705914056
78	 645	 297	 23718	 5	 13	 1	 3     0.463468375    0.055776470    0.007803855    0.005063735    0.055227841    0.007975966    0.078942224    0.706547990
79	 650	 300	 24368	 5	 13	 1	 3     0.463550013    0.055392783    0.007807431    0.005062710    0.054839807    0.007245338    0.078461422    0.705987491
80	 655	 302	 25023	 5	 13	 1	 3     0.463616778    0.055125453    0.007826695    0.005079232    0.054567009    0.006850521    0.078065950    0.706139531
81	 660	 305	 25683	 5	 13	 1	 3     0.463671749    0.054854631    0.007824172    0.005076478    0.054293765    0.006822691    0.077738782    0.705627615
82	 665	 308	 26348	 5	 13	 1	 3     0.463726285    0.054585356    0.007821661    0.005073732    0.054022058    0.008971258    0.077412804    0.705120513
83	 675	 313	 27023	 5	 13	 1	 3     0.463850451    0.054282973    0.007827165    0.005075693    0.053715703    0.009413076    0.076665301    0.708051393
84	 685	 318	 27708	 5	 13	 1	 3     0.463991859    0.053943246    0.007829912    0.005077159    0.053371961    0.007490559    0.075804775    0.711607493
85	 690	 320	 28398	 5	 13	 1	 3     0.464064620    0.053753071    0.007830149    0.005076876    0.053179708    0.006819261    0.075358064    0.713302173
86	 695	 322	 29093	 5	 13	 1	 3     0.464118254    0.053358194    0.007827209    0.005073436    0.052780978    0.006797826    0.075027036    0.711186213
87	 700	 324	 29793	 5	 13	 1	 3     0.464171537    0.052962720    0.007824285    0.005070000    0.052381583    0.006511359    0.074696681    0.709037125
88	 705	 326	 30498	 5	 13	 1	 3     0.464227141    0.052699304    0.007833405    0.005081597    0.052113860    0.007517172    0.074350327    0.708797199
89	 710	 328	 31208	 5	 13	 1	 3     0.464295153    0.052269832    0.007833253    0.005080496    0.051679547    0.006509674    0.073924421    0.707071243
90	 715	 330	 31923	 5	 13	 1	 3     0.464350723    0.051993791    0.007842477    0.005092233    0.051398928    0.007549585    0.073574556    0.706681679
91	 720	 332	 32643	 5	 13	 1	 3     0.464419304    0.051551000    0.007842327    0.005091126    0.050950991    0.007347801    0.073140410    0.704822412
92	 735	 338	 33378	 5	 13	 1	 3     0.464490368    0.051274920    0.007848208    0.005098304    0.050670731    0.006497019    0.072687738    0.705413609
93	 740	 340	 34118	 5	 13	 1	 3     0.464544088    0.050942517    0.007859497    0.005099832    0.050332578    0.007074047    0.072343620    0.704174291
94	 750	 344	 34868	 5	 13	 1	 3     0.464626300    0.050709344    0.007874823    0.005111212    0.050094159    0.007233573    0.071813720    0.706123345
95	 760	 348	 35628	 5	 13	 1	 3     0.464714563    0.050424361    0.007890408    0.005122449    0.049803189    0.008742711    0.071240329    0.707806407
96	 775	 354	 36403	 5	 13	 1	 3     0.464793576    0.049915481    0.007897518    0.005131685    0.049286757    0.005657766    0.070722991    0.705788603
97	 780	 356	 37183	 5	 13	 1	 3     0.464836713    0.049628356    0.007902217    0.005137293    0.048995190    0.006583621    0.070438911    0.704558818
98	 790	 360	 37973	 5	 13	 1	 3     0.464881849    0.049278635    0.007910516    0.005144560    0.048639569    0.005527401    0.070140403    0.702571321
99	 795	 362	 38768	 5	 13	 1	 3     0.464928608    0.049022700    0.007912788    0.005149896    0.048379881    0.005465721    0.069829789    0.702031332
100	 805	 366	 39573	 5	 13	 1	 3     0.464966749    0.048796005    0.007948287    0.005156211    0.048144312    0.004958595    0.069575370    0.701340218
101	 966	 366	 40539	 6	 15	 1	 3     0.464996822    0.048591982    0.006256581    0.003597980    0.048187508    0.004958683    0.069374096    0.700434088
102	 972	 369	 41511	 6	 15	 1	 3     0.465032086    0.048459944    0.006275676    0.003609153    0.048051868    0.004873213    0.069137313    0.700923157
103	 978	 372	 42489	 6	 15	 1	 3     0.465066082    0.048338058    0.006293627    0.003619742    0.047926591    0.005460138    0.068908261    0.701484224
104	 990	 376	 43479	 6	 15	 1	 3     0.465100111    0.048096000    0.006297693    0.003620624    0.047681907    0.004843551    0.068678208    0.700309485
105	 996	 378	 44475	 6	 15	 1	 3     0.465133870    0.047874056    0.006299071    0.003621988    0.047457843    0.005470975    0.068449198    0.699410024
106	 1014	 384	 45489	 6	 15	 1	 3     0.465181497    0.047931483    0.006323374    0.003626173    0.047512546    0.005198201    0.068124772    0.703583759
107	 1020	 386	 46509	 6	 15	 1	 3     0.465211431    0.047714524    0.006322927    0.003627030    0.047293724    0.004763888    0.067920058    0.702510051
108	 1026	 388	 47535	 6	 15	 1	 3     0.465240865    0.047489994    0.006322466    0.003627076    0.047067249    0.004748563    0.067718143    0.701289080
109	 1032	 391	 48567	 6	 15	 1	 3     0.465271787    0.047355070    0.006325887    0.003628159    0.046930649    0.005307734    0.067505357    0.701500911
110	 1044	 395	 49611	 6	 15	 1	 3     0.465315511    0.047126054    0.006333829    0.003632862    0.046698475    0.005506010    0.067203307    0.701246065
111	 1056	 399	 50667	 6	 15	 1	 3     0.465346141    0.046922965    0.006333790    0.003632986    0.046493524    0.005711935    0.066990886    0.700438037
112	 1068	 403	 51735	 6	 15	 1	 3     0.465382490    0.046694161    0.006330834    0.003631124    0.046263001    0.004673968    0.066737902    0.699664804
113	 1074	 406	 52809	 6	 15	 1	 3     0.465414008    0.046581310    0.006348182    0.003641445    0.046146712    0.006410386    0.066517750    0.700283911
114	 1086	 411	 53895	 6	 15	 1	 3     0.465468602    0.046320688    0.006366801    0.003651896    0.045881041    0.006349306    0.066134635    0.700399836
115	 1110	 419	 55005	 6	 15	 1	 3     0.465524791    0.046076245    0.006375160    0.003656593    0.045633076    0.006213211    0.065737955    0.700907788
116	 1122	 425	 56127	 6	 15	 1	 3     0.465579136    0.045899498    0.006397392    0.003670591    0.045451482    0.006261726    0.065351952    0.702343175
117	 1146	 433	 57273	 6	 15	 1	 3     0.465635080    0.045659161    0.006405355    0.003674976    0.045207637    0.006313191    0.064952153    0.702966088
118	 1170	 442	 58443	 6	 15	 1	 3     0.465679224    0.045410169    0.006411075    0.003678108    0.044955329    0.005906925    0.064634893    0.702564307
119	 1182	 446	 59625	 6	 15	 1	 3     0.465728562    0.045152843    0.006414731    0.003680465    0.044694860    0.006928219    0.064278427    0.702457186
120	 1200	 453	 60825	 6	 15	 1	 3     0.465798605    0.044840354    0.006414698    0.003680202    0.044379150    0.007160540    0.063768873    0.703169929
121	 1218	 460	 62043	 6	 15	 1	 3     0.465875433    0.044508639    0.006414848    0.003680136    0.044043940    0.004589454    0.063205144    0.704193294
122	 1224	 462	 63267	 6	 15	 1	 3     0.465902523    0.044422617    0.006414900    0.003680192    0.043957002    0.006517247    0.063005149    0.705063286
123	 1242	 468	 64509	 6	 15	 1	 3     0.465954665    0.044116719    0.006438344    0.003693913    0.043644388    0.006120469    0.062618366    0.704533213
124	 1266	 476	 65775	 6	 15	 1	 3     0.466007765    0.043819140    0.006439998    0.003692814    0.043343321    0.005766229    0.062221963    0.704239118
125	 1284	 482	 67059	 6	 15	 1	 3     0.466061849    0.043463516    0.006436810    0.003689676    0.042984238    0.004931645    0.061815553    0.703116190
126	 1296	 486	 68355	 6	 15	 1	 3     0.466098551    0.043328815    0.006441866    0.003690597    0.042847270    0.005752577    0.061538205    0.704096177
127	 1308	 490	 69663	 6	 15	 1	 3     0.466142825    0.042967869    0.006441376    0.003690585    0.042482308    0.004819452    0.061201931    0.702067215
128	 1320	 496	 70983	 6	 15	 1	 3     0.466173263    0.042891479    0.006459811    0.003702418    0.042402239    0.005586248    0.060969649    0.703489033
129	 1344	 504	 72327	 6	 15	 1	 3     0.466210187    0.042799297    0.006462021    0.003698863    0.042308653    0.004826267    0.060686664    0.705250457
130	 1362	 510	 73689	 6	 15	 1	 3     0.466243976    0.042583630    0.006460072    0.003696517    0.042090771    0.005240345    0.060426523    0.704717525
131	 1380	 516	 75069	 6	 15	 1	 3     0.466272892    0.042479069    0.006475958    0.003706690    0.041982535    0.004644830    0.060202989    0.705597344
132	 1398	 522	 76467	 6	 15	 1	 3     0.466302053    0.042327297    0.006474903    0.003703847    0.041829125    0.004821290    0.059976705    0.705728947
133	 1422	 530	 77889	 6	 15	 1	 3     0.466328626    0.042072443    0.006476671    0.003704782    0.041570942    0.004416623    0.059769740    0.703908751
134	 1434	 534	 79323	 6	 15	 1	 3     0.466359075    0.041930789    0.006472631    0.003699535    0.041428204    0.005251660    0.059531696    0.704343934
135	 1458	 542	 80781	 6	 15	 1	 3     0.466397555    0.041813681    0.006473772    0.003699164    0.041309493    0.004355461    0.059229469    0.705960767
136	 1470	 547	 82251	 6	 15	 1	 3     0.466424012    0.041692519    0.006481998    0.003702825    0.041185554    0.004474865    0.059020761    0.706404292
137	 1482	 552	 83733	 6	 15	 1	 3     0.466451296    0.041561966    0.006491415    0.003707296    0.041051901    0.004449510    0.058804742    0.706779158
138	 1500	 559	 85233	 6	 15	 1	 3     0.466485129    0.041469145    0.006541036    0.003738395    0.040950029    0.004416270    0.058535748    0.708441370
139	 1518	 565	 86751	 6	 15	 1	 3     0.466512855    0.041368806    0.006542737    0.003737298    0.040848142    0.004238233    0.058314372    0.709410122
140	 1530	 570	 88281	 6	 15	 1	 3     0.466536914    0.041225198    0.006546122    0.003738826    0.040702153    0.004284939    0.058121577    0.709292491
141	 1542	 575	 89823	 6	 15	 1	 3     0.466563002    0.041098081    0.006549202    0.003739850    0.040572900    0.004465139    0.057911787    0.709666945
142	 1566	 583	 91389	 6	 15	 1	 3     0.466587879    0.041010513    0.006549920    0.003740214    0.040484080    0.004136084    0.057711011    0.710618522
143	 1578	 588	 92967	 6	 15	 1	 3     0.466611880    0.040910559    0.006570359    0.003752382    0.040379502    0.004940917    0.057516632    0.711282237
144	 1602	 596	 94569	 6	 15	 1	 3     0.466645486    0.040780279    0.006587246    0.003760204    0.040244743    0.004336111    0.057243341    0.712402133
145	 1620	 602	 96189	 6	 15	 1	 3     0.466669324    0.040645596    0.006602889    0.003770255    0.040105690    0.004270527    0.057048681    0.712472148
146	 1638	 609	 97827	 6	 15	 1	 3     0.466700261    0.040524340    0.006633034    0.003790984    0.039977806    0.004504940    0.056795036    0.713519043
147	 1662	 617	 99489	 6	 15	 1	 3     0.466730706    0.040332839    0.006640234    0.003793416    0.039782473    0.006101422    0.056544295    0.713296340
148	 1710	 633	 101199	 6	 15	 1	 3     0.466781314    0.040042238    0.006672984    0.003812922    0.039482301    0.004260151    0.056124992    0.713447545
149	 1728	 639	 102927	 6	 15	 1	 3     0.466808471    0.040003293    0.006694573    0.003826727    0.039439145    0.004624770    0.055898665    0.715639501
150	 1752	 648	 104679	 6	 15	 1	 3     0.466851095    0.039863704    0.006769153    0.003870557    0.039284774    0.004858127    0.055541556    0.717727535
151	 1776	 656	 106455	 6	 15	 1	 3     0.466882048    0.039668666    0.006795045    0.003887636    0.039082355    0.004102367    0.055280760    0.717585410
152	 1788	 662	 108243	 6	 15	 1	 3     0.466901980    0.039530036    0.006795243    0.003887861    0.038941603    0.005350584    0.055112164    0.717265177
153	 1818	 672	 110061	 6	 15	 1	 3     0.466941072    0.039257706    0.006798054    0.003888462    0.038664634    0.005295828    0.054779970    0.716643435
154	 1848	 683	 111909	 6	 15	 1	 3     0.466975609    0.039064595    0.006803683    0.003889994    0.038467551    0.005422037    0.054484767    0.716981967
155	 1884	 695	 113793	 6	 15	 1	 3     0.467026156    0.038895449    0.006868767    0.003930337    0.038284148    0.004373142    0.054049787    0.719622614
156	 1896	 699	 115689	 6	 15	 1	 3     0.467058822    0.038678086    0.006918478    0.003963177    0.038054291    0.004617805    0.053766780    0.719367726
157	 1926	 709	 117615	 6	 15	 1	 3     0.467090136    0.038525720    0.006923418    0.003965310    0.037898515    0.005265695    0.053494058    0.720186902
158	 1956	 719	 119571	 6	 15	 1	 3     0.467127199    0.038377300    0.006927697    0.003966364    0.037746843    0.004876645    0.053169439    0.721792444
159	 1980	 727	 121551	 6	 15	 1	 3     0.467162251    0.038128046    0.006930571    0.003967303    0.037492867    0.005359629    0.052860579    0.721294526
160	 2022	 742	 123573	 6	 15	 1	 3     0.467199347    0.037918523    0.006940868    0.003971466    0.037277858    0.003818189    0.052531699    0.721821745
161	 2359	 742	 125932	 7	 18	 1	 3     0.467217317    0.037729650    0.005807946    0.003805214    0.037279944    0.003818161    0.052371633    0.720421487
162	 2373	 748	 128305	 7	 18	 1	 3     0.467234562    0.037604266    0.005808099    0.003805546    0.037153019    0.004408892    0.052217562    0.720145957
163	 2394	 754	 130699	 7	 18	 1	 3     0.467260693    0.037481139    0.005814759    0.003813982    0.037027346    0.006045049    0.051983207    0.721023973
164	 2450	 771	 133149	 7	 18	 1	 3     0.467304841    0.037261383    0.005820770    0.003819170    0.036803930    0.003968765    0.051584830    0.722332182
165	 2464	 779	 135613	 7	 18	 1	 3     0.467323712    0.037126224    0.005820348    0.003818892    0.036667153    0.004481073    0.051413597    0.722109064
166	 2485	 786	 138098	 7	 18	 1	 3     0.467355737    0.036978614    0.005826887    0.003827294    0.036516644    0.004365754    0.051121661    0.723345304
167	 2506	 792	 140604	 7	 18	 1	 3     0.467376314    0.036822338    0.005828369    0.003828797    0.036358145    0.005052561    0.050933196    0.722953623
168	 2548	 804	 143152	 7	 18	 1	 3     0.467410420    0.036621672    0.005843280    0.003841403    0.036152495    0.003926692    0.050619252    0.723473188
169	 2562	 810	 145714	 7	 18	 1	 3     0.467429668    0.036458060    0.005844474    0.003841280    0.035986556    0.004918062    0.050441201    0.722783334
170	 2597	 820	 148311	 7	 18	 1	 3     0.467458553    0.036352669    0.005848028    0.003840544    0.035879202    0.003808728    0.050172812    0.724549165
171	 2968	 820	 151279	 8	 19	 1	 3     0.467475625    0.036178267    0.004641855    0.003531317    0.035879245    0.003806200    0.050013489    0.723370191
172	 2992	 826	 154271	 8	 19	 1	 3     0.467497566    0.036036584    0.004641344    0.003532980    0.035736442    0.004934065    0.049807988    0.723510128
173	 3032	 836	 157303	 8	 19	 1	 3     0.467541794    0.035782498    0.004644070    0.003533867    0.035479851    0.003839201    0.049391097    0.724472633
174	 3048	 840	 160351	 8	 19	 1	 3     0.467561202    0.035628295    0.004645094    0.003535261    0.035324191    0.004402889    0.049207031    0.724048855
175	 3088	 850	 163439	 8	 19	 1	 3     0.467590628    0.035482724    0.004654177    0.003538548    0.035176161    0.004361473    0.048926618    0.725223302
176	 3120	 858	 166559	 8	 19	 1	 3     0.467615251    0.035288695    0.004654190    0.003538629    0.034980430    0.003519060    0.048690721    0.724751949
177	 3510	 858	 170069	 9	 28	 1	 4     0.467628642    0.035257068    0.004336817    0.002866698    0.034989325    0.003519366    0.048561950    0.726022498
178	 3528	 862	 173597	 9	 28	 1	 4     0.467644770    0.035114700    0.004337318    0.002866898    0.034845801    0.004624431    0.048406385    0.725414621
179	 3564	 870	 177161	 9	 28	 1	 4     0.467676346    0.034838507    0.004337867    0.002867000    0.034567390    0.004618005    0.048100364    0.724287806
180	 3600	 878	 180761	 9	 28	 1	 4     0.467709538    0.034624619    0.004349359    0.002876216    0.034350362    0.003555109    0.047776543    0.724720069
181	 3618	 882	 184379	 9	 28	 1	 4     0.467725934    0.034465665    0.004357204    0.002885898    0.034189134    0.004233445    0.047615758    0.723828972
182	 3663	 892	 188042	 9	 28	 1	 4     0.467749548    0.034281401    0.004361627    0.002891057    0.034002804    0.003570010    0.047383223    0.723492385
183	 3690	 898	 191732	 9	 28	 1	 4     0.467766581    0.034150540    0.004371537    0.002900000    0.033869588    0.003803692    0.047214780    0.723301893
184	 3717	 904	 195449	 9	 28	 1	 4     0.467787334    0.033966314    0.004378408    0.002907012    0.033682934    0.004090539    0.047008718    0.722553501
185	 3753	 912	 199202	 9	 28	 1	 4     0.467809050    0.033910686    0.004379947    0.002907097    0.033626637    0.003425766    0.046792114    0.724709428
186	 3771	 916	 202973	 9	 28	 1	 4     0.467823548    0.033773547    0.004380489    0.002908241    0.033488263    0.004449952    0.046646946    0.724024820
187	 3816	 926	 206789	 9	 28	 1	 4     0.467851864    0.033528445    0.004383312    0.002911717    0.033240685    0.004130778    0.046362085    0.723186730
188	 3852	 934	 210641	 9	 28	 1	 4     0.467877199    0.033362998    0.004385417    0.002913059    0.033073521    0.004285841    0.046105711    0.723619652
189	 3897	 944	 214538	 9	 28	 1	 4     0.467903886    0.033151930    0.004388934    0.002918194    0.032860124    0.003365904    0.045834078    0.723303101
190	 3915	 948	 218453	 9	 28	 1	 4     0.467918665    0.032980546    0.004390240    0.002919928    0.032687034    0.004208241    0.045682955    0.721944227
191	 3951	 956	 222404	 9	 28	 1	 4     0.467946391    0.032814625    0.004393176    0.002923082    0.032519219    0.003811996    0.045398072    0.722819793
192	 3969	 960	 226373	 9	 28	 1	 4     0.467966168    0.032615589    0.004392813    0.002922947    0.032318414    0.003608048    0.045193750    0.721683631
193	 4005	 968	 230378	 9	 28	 1	 4     0.467982351    0.032527156    0.004399744    0.002929998    0.032228219    0.003932696    0.045025866    0.722410439
194	 4041	 976	 234419	 9	 28	 1	 4     0.468004529    0.032337522    0.004401477    0.002932436    0.032036578    0.004305226    0.044794758    0.721904146
195	 4086	 986	 238505	 9	 28	 1	 4     0.468031811    0.032116337    0.004404357    0.002935342    0.031812903    0.003913029    0.044508799    0.721572765
196	 4131	 996	 242636	 9	 28	 1	 4     0.468056063    0.031978860    0.004404744    0.002935989    0.031674055    0.004152937    0.044253038    0.722636503
197	 4176	 1006	 246812	 9	 28	 1	 4     0.468080639    0.031761068    0.004405807    0.002936560    0.031454003    0.003665181    0.043992323    0.721968423
198	 4203	 1012	 251015	 9	 28	 1	 4     0.468098901    0.031609061    0.004407126    0.002937261    0.031300319    0.003204653    0.043797589    0.721707769
199	 4221	 1016	 255236	 9	 28	 1	 4     0.468112130    0.031482890    0.004408147    0.002937933    0.031172754    0.003783622    0.043655965    0.721158956
200	 4257	 1025	 259493	 9	 28	 1	 4     0.468132017    0.031318133    0.004409774    0.002939751    0.031006118    0.003642575    0.043442191    0.720915147
201	 4293	 1034	 263786	 9	 28	 1	 4     0.468148622    0.031147202    0.004411023    0.002940991    0.030833278    0.004241479    0.043262890    0.719951940
202	 4347	 1046	 268133	 9	 28	 1	 4     0.468176965    0.031007737    0.004413644    0.002943578    0.030692010    0.003839895    0.042955084    0.721864187
203	 4392	 1056	 272525	 9	 28	 1	 4     0.468199331    0.030840774    0.004415041    0.002944644    0.030523118    0.003092657    0.042710610    0.722086939
204	 4410	 1060	 276935	 9	 28	 1	 4     0.468211611    0.030686792    0.004416316    0.002945328    0.030367341    0.003643270    0.042575778    0.720757049
205	 4446	 1068	 281381	 9	 28	 1	 4     0.468231367    0.030516285    0.004417119    0.002945510    0.030194912    0.003769916    0.042357957    0.720438076
206	 4482	 1076	 285863	 9	 28	 1	 4     0.468252298    0.030344837    0.004418300    0.002946145    0.030021455    0.003939484    0.042125940    0.720336134
207	 4527	 1086	 290390	 9	 28	 1	 4     0.468276773    0.030166390    0.004418975    0.002946626    0.029840974    0.003021456    0.041852994    0.720770183
208	 4545	 1090	 294935	 9	 28	 1	 4     0.468290092    0.030031151    0.004418894    0.002946965    0.029704266    0.003426110    0.041703713    0.720107383
209	 4590	 1100	 299525	 9	 28	 1	 4     0.468305312    0.029944914    0.004420995    0.002947745    0.029616764    0.003477694    0.041532449    0.721000433
210	 4617	 1106	 304142	 9	 28	 1	 4     0.468320669    0.029836624    0.004423013    0.002948771    0.029506966    0.003110668    0.041358919    0.721407234
211	 4635	 1110	 308777	 9	 28	 1	 4     0.468332378    0.029691963    0.004424569    0.002950898    0.029360447    0.003307273    0.041226125    0.720222029
212	 4662	 1119	 313439	 9	 28	 1	 4     0.468346226    0.029561805    0.004425206    0.002951208    0.029228716    0.004713541    0.041068501    0.719816990
213	 4743	 1137	 318182	 9	 28	 1	 4     0.468373314    0.029320641    0.004426273    0.002952506    0.028984618    0.003824508    0.040758410    0.719376456
214	 4797	 1150	 322979	 9	 28	 1	 4     0.468390953    0.029127780    0.004426913    0.002953315    0.028789408    0.003303129    0.040555211    0.718225349
215	 4842	 1160	 327821	 9	 28	 1	 4     0.468404542    0.029011751    0.004427775    0.002954063    0.028671876    0.003342591    0.040397958    0.718148945
216	 4869	 1166	 332690	 9	 28	 1	 4     0.468417936    0.028864640    0.004427802    0.002954061    0.028523008    0.003767215    0.040242346    0.717270306
217	 4914	 1177	 337604	 9	 28	 1	 4     0.468436023    0.028700138    0.004428423    0.002954588    0.028356427    0.003261059    0.040031262    0.716943109
218	 4950	 1185	 342554	 9	 28	 1	 4     0.468450628    0.028543325    0.004428666    0.002954637    0.028197666    0.003102677    0.039859987    0.716089686
219	 4977	 1193	 347531	 9	 28	 1	 4     0.468463037    0.028447768    0.004430861    0.002956344    0.028100587    0.002828065    0.039713882    0.716317989
220	 5530	 1193	 353061	 10	 38	 1	 5     0.468472366    0.028383557    0.003957386    0.001991342    0.028106323    0.002829160    0.039603683    0.716689830
221	 5550	 1197	 358611	 10	 38	 1	 5     0.468482456    0.028291978    0.003957759    0.001991518    0.028013785    0.003247588    0.039484143    0.716540243
222	 5590	 1205	 364201	 10	 38	 1	 5     0.468499004    0.028172171    0.003958026    0.001992384    0.027892745    0.003267476    0.039287305    0.717080766
223	 5630	 1213	 369831	 10	 38	 1	 5     0.468514022    0.028048626    0.003960044    0.001993907    0.027767670    0.003083019    0.039107811    0.717212882
224	 5660	 1222	 375491	 10	 38	 1	 5     0.468526173    0.027941741    0.003961898    0.001995038    0.027659433    0.003237961    0.038961970    0.717154214
225	 5710	 1232	 381201	 10	 38	 1	 5     0.468541993    0.027895386    0.003969680    0.002001274    0.027611487    0.003469216    0.038771250    0.719486365
226	 5750	 1240	 386951	 10	 38	 1	 5     0.468559919    0.027736527    0.003969931    0.002001129    0.027450949    0.003451929    0.038554011    0.719420027
227	 5800	 1250	 392751	 10	 38	 1	 5     0.468576204    0.027562136    0.003970312    0.002001552    0.027274676    0.003705353    0.038355584    0.718595114
228	 5870	 1264	 398621	 10	 38	 1	 5     0.468594451    0.027337538    0.003970978    0.002001680    0.027047594    0.003319144    0.038132008    0.716918411
229	 5920	 1274	 404541	 10	 38	 1	 5     0.468612919    0.027148776    0.003972703    0.002003220    0.026856539    0.003066743    0.037904375    0.716243879
230	 5970	 1284	 410511	 10	 38	 1	 5     0.468627011    0.026997023    0.003973227    0.002003456    0.026703047    0.003502660    0.037729749    0.715536783
231	 6020	 1296	 416531	 10	 38	 1	 5     0.468646624    0.026875819    0.003973713    0.002004296    0.026580430    0.002811788    0.037485344    0.716968727
232	 6050	 1302	 422581	 10	 38	 1	 5     0.468657386    0.026774323    0.003974310    0.002005099    0.026477712    0.003106569    0.037350551    0.716838764
233	 6100	 1312	 428681	 10	 38	 1	 5     0.468670325    0.026650103    0.003975479    0.002005386    0.026351918    0.003005182    0.037187847    0.716634751
234	 6150	 1322	 434831	 10	 38	 1	 5     0.468680779    0.026525960    0.003976793    0.002006150    0.026226164    0.002899958    0.037055864    0.715837047
235	 6190	 1331	 441021	 10	 38	 1	 5     0.468693697    0.026429091    0.003978505    0.002007655    0.026127923    0.002843283    0.036892117    0.716388588
236	 6220	 1337	 447241	 10	 38	 1	 5     0.468703445    0.026293840    0.003979043    0.002007744    0.025991023    0.002965807    0.036768064    0.715127133
237	 6270	 1348	 453511	 10	 38	 1	 5     0.468715663    0.026191322    0.003979447    0.002007767    0.025887243    0.002712501    0.036611980    0.715375732
238	 6300	 1354	 459811	 10	 38	 1	 5     0.468726217    0.026073430    0.003979745    0.002008255    0.025767914    0.002883106    0.036476610    0.714798613
239	 6350	 1364	 466161	 10	 38	 1	 5     0.468736072    0.025990102    0.003979396    0.002008426    0.025683649    0.003042456    0.036349756    0.715000726
240	 6390	 1372	 472551	 10	 38	 1	 5     0.468750815    0.025857442    0.003979883    0.002008976    0.025549321    0.002591200    0.036159131    0.715101310
241	 6440	 1382	 478991	 10	 38	 1	 5     0.468760612    0.025793951    0.003980732    0.002009478    0.025484930    0.002553685    0.036031898    0.715864336
242	 6470	 1390	 485461	 10	 38	 1	 5     0.468769760    0.025719576    0.003981705    0.002010748    0.025409499    0.002883125    0.035912695    0.716169480
243	 6520	 1400	 491981	 10	 38	 1	 5     0.468781804    0.025603369    0.003982631    0.002012676    0.025291721    0.002913746    0.035755134    0.716075325
244	 6580	 1413	 498561	 10	 38	 1	 5     0.468793516    0.025472292    0.003984771    0.002014067    0.025158681    0.002864766    0.035601245    0.715488787
245	 6650	 1428	 505211	 10	 38	 1	 5     0.468804015    0.025352010    0.003985293    0.002014207    0.025036810    0.003300908    0.035462722    0.714891834
246	 6730	 1444	 511941	 10	 38	 1	 5     0.468818512    0.025192224    0.003985918    0.002014178    0.024874899    0.002639462    0.035270559    0.714256442
247	 6770	 1452	 518711	 10	 38	 1	 5     0.468827732    0.025068434    0.003986404    0.002014111    0.024749444    0.002755593    0.035147788    0.713229335
248	 6830	 1464	 525541	 10	 38	 1	 5     0.468839363    0.025026573    0.003987971    0.002014123    0.024706789    0.002921260    0.034992303    0.715202214
249	 6890	 1476	 532431	 10	 38	 1	 5     0.468851886    0.024912519    0.003989383    0.002014965    0.024591024    0.002878903    0.034824111    0.715381343
250	 6950	 1488	 539381	 10	 38	 1	 5     0.468863006    0.024779507    0.003989943    0.002015747    0.024456172    0.002582277    0.034674076    0.714640733
251	 7000	 1498	 546381	 10	 38	 1	 5     0.468872517    0.024675905    0.003990693    0.002016701    0.024351071    0.002700507    0.034545227    0.714307217
252	 7060	 1511	 553441	 10	 38	 1	 5     0.468883595    0.024591528    0.003991522    0.002016651    0.024265428    0.003184226    0.034394526    0.714983763
253	 7170	 1533	 560611	 10	 38	 1	 5     0.468897906    0.024480640    0.003992514    0.002017031    0.024152879    0.002857969    0.034198880    0.715831612
254	 7260	 1552	 567871	 10	 38	 1	 5     0.468910447    0.024364819    0.003993236    0.002017273    0.024035359    0.002694257    0.034026492    0.716054391
255	 7320	 1566	 575191	 10	 38	 1	 5     0.468921420    0.024243921    0.003994352    0.002017694    0.023912609    0.002856217    0.033874932    0.715689147
256	 7390	 1581	 582581	 10	 38	 1	 5     0.468934915    0.024155814    0.003996748    0.002019136    0.023822875    0.002698055    0.033687614    0.717053281
257	 7460	 1598	 590041	 10	 38	 1	 5     0.468945551    0.024044140    0.003998460    0.002020038    0.023709344    0.002866999    0.033539232    0.716895977
258	 7540	 1614	 597581	 10	 38	 1	 5     0.468956230    0.023922117    0.003999911    0.002020906    0.023585342    0.002575813    0.033389584    0.716454473
259	 7610	 1628	 605191	 10	 38	 1	 5     0.468965835    0.023830759    0.004000535    0.002021263    0.023492569    0.002523072    0.033254403    0.716619678
260	 7660	 1641	 612851	 10	 38	 1	 5     0.468974419    0.023739752    0.004002082    0.002021552    0.023399982    0.002616116    0.033133124    0.716496040
261	 7730	 1655	 620581	 10	 38	 1	 5     0.468984335    0.023620620    0.004002861    0.002022331    0.023278978    0.002513739    0.032992462    0.715939903
262	 7800	 1669	 628381	 10	 38	 1	 5     0.468992232    0.023523373    0.004003133    0.002022443    0.023180250    0.002460776    0.032880027    0.715430467
263	 7870	 1685	 636251	 10	 38	 1	 5     0.469000422    0.023479245    0.004003674    0.002022934    0.023135375    0.002525138    0.032762989    0.716639290
264	 7930	 1698	 644181	 10	 38	 1	 5     0.469008420    0.023398471    0.004004626    0.002023178    0.023053230    0.002927446    0.032648300    0.716682673
265	 8050	 1722	 652231	 10	 38	 1	 5     0.469019093    0.023257985    0.004005139    0.002023686    0.022910538    0.002373837    0.032494617    0.715748857
266	 8120	 1738	 660351	 10	 38	 1	 5     0.469026951    0.023176247    0.004005660    0.002023875    0.022827464    0.002664495    0.032380998    0.715736011
267	 8210	 1756	 668561	 10	 38	 1	 5     0.469036389    0.023058933    0.004006606    0.002024749    0.022708182    0.002695722    0.032243998    0.715138787
268	 8300	 1775	 676861	 10	 38	 1	 5     0.469046505    0.022942829    0.004006980    0.002024846    0.022590208    0.002277421    0.032096509    0.714807602
269	 8350	 1786	 685211	 10	 38	 1	 5     0.469053657    0.022869017    0.004007284    0.002024886    0.022515186    0.002275828    0.031991821    0.714839483
270	 8400	 1796	 693611	 10	 38	 1	 5     0.469060629    0.022792188    0.004007052    0.002024832    0.022437187    0.002428443    0.031889430    0.714725463
271	 8470	 1810	 702081	 10	 38	 1	 5     0.469069037    0.022711886    0.004007856    0.002025239    0.022355466    0.002520397    0.031765520    0.714985479
272	 8550	 1827	 710631	 10	 38	 1	 5     0.469076882    0.022613382    0.004008277    0.002025566    0.022255308    0.002404732    0.031649461    0.714495016
273	 8630	 1843	 719261	 10	 38	 1	 5     0.469084870    0.022523817    0.004010380    0.002027048    0.022163916    0.002433390    0.031530846    0.714342304
274	 8710	 1859	 727971	 10	 38	 1	 5     0.469092517    0.022432021    0.004010916    0.002027286    0.022070526    0.002454083    0.031416878    0.714011777
275	 8790	 1875	 736761	 10	 38	 1	 5     0.469099952    0.022323744    0.004011107    0.002027358    0.021960431    0.002440983    0.031305668    0.713089506
276	 8880	 1893	 745641	 10	 38	 1	 5     0.469108045    0.022229987    0.004011677    0.002027855    0.021865012    0.002302107    0.031184153    0.712861650
277	 8950	 1907	 754591	 10	 38	 1	 5     0.469114816    0.022128722    0.004012090    0.002027928    0.021761973    0.002356915    0.031082137    0.711943392
278	 9050	 1928	 763641	 10	 38	 1	 5     0.469121580    0.022065460    0.004012859    0.002028438    0.021697500    0.002264481    0.030979883    0.712251242
279	 9110	 1943	 772751	 10	 38	 1	 5     0.469128139    0.021986258    0.004013262    0.002028726    0.021616874    0.002310022    0.030880397    0.711981049
280	 9200	 1962	 781951	 10	 38	 1	 5     0.469135453    0.021920750    0.004014031    0.002029252    0.021550101    0.002315030    0.030769077    0.712427947
281	 9280	 1978	 791231	 10	 38	 1	 5     0.469142492    0.021834835    0.004014957    0.002029932    0.021462528    0.002535284    0.030661565    0.712123957
282	 9390	 2000	 800621	 10	 38	 1	 5     0.469150978    0.021746445    0.004016688    0.002031269    0.021372273    0.002304839    0.030531443    0.712263891
283	 9480	 2019	 810101	 10	 38	 1	 5     0.469158014    0.021656117    0.004017701    0.002031952    0.021280166    0.002417071    0.030423133    0.711830605
284	 9600	 2045	 819701	 10	 38	 1	 5     0.469165168    0.021583361    0.004018550    0.002032253    0.021205960    0.002398172    0.030312619    0.712025618
285	 9710	 2072	 829411	 10	 38	 1	 5     0.469172032    0.021503190    0.004019439    0.002032628    0.021124187    0.002365906    0.030206196    0.711880091
286	 9810	 2094	 839221	 10	 38	 1	 5     0.469179139    0.021427660    0.004020004    0.002032919    0.021047190    0.002430357    0.030095602    0.711986424
287	 9920	 2116	 849141	 10	 38	 1	 5     0.469187479    0.021322997    0.004021102    0.002033563    0.020940414    0.002185471    0.029965294    0.711589768
288	 9990	 2130	 859131	 10	 38	 1	 5     0.469195177    0.021253187    0.004022388    0.002034414    0.020869076    0.002184733    0.029844522    0.712130245
289	 10080	 2149	 869211	 10	 38	 1	 5     0.469202200    0.021216401    0.004024001    0.002035593    0.020831301    0.002333334    0.029733899    0.713542535
290	 10180	 2169	 879391	 10	 38	 1	 5     0.469209332    0.021156309    0.004025556    0.002036419    0.020769793    0.002119426    0.029621152    0.714229778
291	 10260	 2185	 889651	 10	 38	 1	 5     0.469215901    0.021077458    0.004027137    0.002037690    0.020689162    0.002210131    0.029516905    0.714080913
292	 10350	 2203	 900001	 10	 38	 1	 5     0.469222260    0.021002394    0.004027809    0.002038182    0.020612553    0.002313729    0.029415639    0.713987351
293	 10470	 2227	 910471	 10	 38	 1	 5     0.469228880    0.020939185    0.004028688    0.002038572    0.020547972    0.002236582    0.029309858    0.714407579
294	 10600	 2253	 921071	 10	 38	 1	 5     0.469235078    0.020854350    0.004029250    0.002038917    0.020461404    0.002221136    0.029210462    0.713934266
295	 10720	 2278	 931791	 10	 38	 1	 5     0.469241807    0.020777280    0.004032443    0.002040141    0.020382217    0.002287922    0.029102162    0.713942843
296	 10850	 2304	 942641	 10	 38	 1	 5     0.469248893    0.020719529    0.004034858    0.002041705    0.020322864    0.002227161    0.028987683    0.714770107
297	 10960	 2327	 953601	 10	 38	 1	 5     0.469255232    0.020642566    0.004035856    0.002041981    0.020244194    0.002121351    0.028884880    0.714649541
298	 11080	 2351	 964681	 10	 38	 1	 5     0.469261066    0.020556937    0.004036500    0.002042266    0.020156744    0.002137156    0.028789952    0.714031669
299	 11230	 2381	 975911	 10	 38	 1	 5     0.469267631    0.020489785    0.004038836    0.002043661    0.020087785    0.002129102    0.028682740    0.714359406
300	 11350	 2406	 987261	 10	 38	 1	 5     0.469274819    0.020409989    0.004041374    0.002045463    0.020005873    0.002193718    0.028564899    0.714512914
301	 11460	 2428	 998721	 10	 38	 1	 5     0.469281899    0.020332882    0.004043426    0.002046825    0.019926785    0.002108980    0.028448347    0.714729819
302	 11570	 2450	 1010291	 10	 38	 1	 5     0.469289082    0.020252052    0.004046054    0.002048597    0.019843766    0.002087187    0.028329608    0.714872291
303	 11690	 2476	 1021981	 10	 38	 1	 5     0.469295368    0.020194181    0.004047336    0.002049649    0.019784439    0.002019874    0.028225284    0.715464234
304	 12859	 2476	 1034840	 11	 49	 1	 6     0.469299845    0.020144618    0.003767753    0.002016657    0.019789130    0.002021716    0.028150762    0.715597605
305	 12980	 2498	 1047820	 11	 49	 1	 6     0.469306230    0.020087325    0.003770636    0.002017870    0.019730254    0.002105266    0.028044105    0.716276200
306	 13112	 2522	 1060932	 11	 49	 1	 6     0.469313216    0.020005923    0.003772095    0.002018502    0.019647092    0.002211437    0.027926952    0.716366121
307	 13255	 2549	 1074187	 11	 49	 1	 6     0.469320951    0.019943500    0.003774446    0.002019876    0.019583074    0.002195521    0.027796663    0.717478234
308	 13420	 2579	 1087607	 11	 49	 1	 6     0.469328152    0.019879538    0.003776524    0.002020902    0.019517528    0.002089188    0.027674814    0.718325971
309	 13574	 2607	 1101181	 11	 49	 1	 6     0.469335033    0.019806610    0.003779534    0.002022433    0.019442657    0.002133256    0.027557878    0.718727677
310	 13739	 2637	 1114920	 11	 49	 1	 6     0.469342141    0.019735529    0.003781253    0.002023127    0.019369905    0.002117680    0.027436543    0.719315440
311	 13882	 2663	 1128802	 11	 49	 1	 6     0.469348180    0.019657122    0.003783658    0.002024360    0.019289540    0.002358587    0.027333039    0.719170735
312	 14080	 2699	 1142882	 11	 49	 1	 6     0.469356192    0.019568740    0.003785765    0.002025342    0.019199052    0.002319121    0.027195120    0.719568084
313	 14245	 2729	 1157127	 11	 49	 1	 6     0.469364124    0.019487043    0.003787967    0.002026413    0.019115338    0.002116373    0.027057871    0.720198688
314	 14399	 2757	 1171526	 11	 49	 1	 6     0.469370111    0.019424956    0.003789502    0.002027120    0.019051734    0.002212358    0.026953816    0.720675543
315	 14553	 2786	 1186079	 11	 49	 1	 6     0.469378350    0.019337330    0.003791558    0.002027694    0.018961973    0.002182619    0.026809969    0.721273857
316	 14685	 2810	 1200764	 11	 49	 1	 6     0.469385349    0.019258282    0.003793722    0.002028580    0.018880919    0.002183061    0.026687150    0.721631276
317	 14861	 2842	 1215625	 11	 49	 1	 6     0.469392375    0.019201432    0.003796318    0.002030196    0.018822405    0.002234182    0.026563271    0.722856443
318	 15004	 2870	 1230629	 11	 49	 1	 6     0.469399863    0.019104880    0.003797750    0.002030791    0.018723609    0.002128260    0.026430620    0.722831331
319	 15169	 2901	 1245798	 11	 49	 1	 6     0.469406923    0.019015943    0.003800777    0.002032188    0.018632235    0.002233848    0.026304943    0.722903811
320	 15323	 2930	 1261121	 11	 49	 1	 6     0.469414000    0.018951427    0.003803040    0.002032948    0.018565922    0.002087942    0.026178343    0.723935288
321	 15477	 2959	 1276598	 11	 49	 1	 6     0.469420537    0.018875351    0.003804225    0.002033727    0.018488017    0.001922359    0.026060873    0.724279321
322	 16884	 2959	 1293482	 12	 54	 1	 6     0.469425222    0.018780146    0.003288719    0.001534268    0.018489949    0.001922397    0.025976353    0.722970860
323	 17004	 2979	 1310486	 12	 54	 1	 6     0.469430312    0.018698378    0.003288802    0.001534232    0.018406877    0.002017290    0.025884190    0.722386073
324	 17148	 3005	 1327634	 12	 54	 1	 6     0.469436471    0.018633327    0.003289226    0.001534189    0.018340716    0.002123941    0.025772255    0.722999485
325	 17304	 3032	 1344938	 12	 54	 1	 6     0.469442456    0.018577532    0.003289937    0.001534311    0.018283900    0.001945030    0.025663017    0.723902887
326	 17436	 3055	 1362374	 12	 54	 1	 6     0.469447924    0.018514175    0.003290616    0.001534446    0.018219400    0.002020602    0.025562784    0.724262858
327	 17604	 3084	 1379978	 12	 54	 1	 6     0.469454330    0.018436112    0.003291854    0.001534746    0.018139843    0.002054979    0.025444866    0.724551344
328	 17760	 3111	 1397738	 12	 54	 1	 6     0.469460553    0.018384771    0.003293241    0.001535143    0.018087409    0.001961875    0.025329797    0.725815965
329	 17868	 3130	 1415606	 12	 54	 1	 6     0.469466647    0.018310530    0.003294239    0.001536081    0.018011760    0.001928236    0.025216608    0.726129773
330	 18012	 3154	 1433618	 12	 54	 1	 6     0.469472687    0.018239277    0.003296744    0.001538115    0.017938861    0.001954797    0.025103901    0.726551515
331	 18168	 3180	 1451786	 12	 54	 1	 6     0.469478374    0.018162086    0.003298243    0.001539163    0.017860095    0.001891611    0.024997319    0.726561382
332	 18300	 3202	 1470086	 12	 54	 1	 6     0.469483045    0.018106717    0.003299098    0.001539622    0.017803627    0.001982073    0.024909439    0.726901835
333	 18480	 3233	 1488566	 12	 54	 1	 6     0.469488973    0.018048569    0.003299490    0.001539467    0.017744413    0.002069569    0.024797460    0.727839428
334	 18660	 3263	 1507226	 12	 54	 1	 6     0.469495161    0.017985924    0.003300097    0.001539368    0.017680578    0.001905041    0.024680022    0.728764520
335	 18780	 3283	 1526006	 12	 54	 1	 6     0.469500269    0.017914011    0.003300368    0.001539313    0.017607367    0.001980595    0.024582659    0.728725519
336	 18960	 3313	 1544966	 12	 54	 1	 6     0.469506105    0.017858974    0.003300877    0.001539264    0.017551272    0.001982024    0.024470947    0.729803143
337	 19116	 3340	 1564082	 12	 54	 1	 6     0.469511617    0.017783760    0.003301484    0.001539403    0.017474619    0.001934412    0.024364951    0.729891057
338	 19260	 3364	 1583342	 12	 54	 1	 6     0.469516377    0.017727421    0.003302194    0.001539471    0.017417146    0.002018983    0.024273049    0.730333495
339	 19428	 3394	 1602770	 12	 54	 1	 6     0.469522359    0.017637095    0.003302780    0.001539641    0.017325091    0.001894744    0.024157066    0.730100876
340	 19572	 3419	 1622342	 12	 54	 1	 6     0.469527215    0.017563597    0.003303088    0.001539687    0.017250205    0.001967381    0.024062495    0.729915900
341	 19716	 3446	 1642058	 12	 54	 1	 6     0.469532704    0.017483911    0.003303377    0.001539785    0.017169008    0.002049693    0.023955151    0.729860176
342	 19908	 3480	 1661966	 12	 54	 1	 6     0.469538781    0.017398105    0.003303852    0.001539920    0.017081529    0.001838400    0.023835735    0.729916885
343	 20052	 3504	 1682018	 12	 54	 1	 6     0.469543371    0.017320519    0.003304119    0.001539931    0.017002446    0.001830518    0.023745147    0.729434076
344	 20196	 3529	 1702214	 12	 54	 1	 6     0.469547825    0.017245805    0.003304312    0.001539955    0.016926290    0.001944617    0.023656917    0.728996299
345	 20364	 3558	 1722578	 12	 54	 1	 6     0.469552942    0.017154284    0.003304612    0.001539990    0.016832973    0.001855171    0.023555136    0.728260846
346	 20496	 3580	 1743074	 12	 54	 1	 6     0.469557238    0.017072679    0.003304899    0.001540019    0.016749747    0.001797700    0.023469337    0.727446176
347	 20664	 3608	 1763738	 12	 54	 1	 6     0.469561600    0.017030835    0.003305279    0.001540076    0.016707019    0.001809407    0.023381894    0.728377083
348	 20820	 3634	 1784558	 12	 54	 1	 6     0.469566236    0.016962684    0.003305343    0.001540075    0.016637528    0.001738742    0.023288617    0.728368020
349	 20940	 3654	 1805498	 12	 54	 1	 6     0.469570064    0.016890432    0.003305418    0.001540061    0.016563843    0.001855914    0.023211306    0.727681220
350	 21120	 3684	 1826618	 12	 54	 1	 6     0.469574572    0.016823413    0.003305873    0.001540116    0.016495406    0.001703286    0.023119927    0.727658562
351	 21240	 3704	 1847858	 12	 54	 1	 6     0.469578826    0.016751327    0.003305991    0.001540125    0.016421857    0.001793573    0.023033350    0.727264040
352	 21384	 3729	 1869242	 12	 54	 1	 6     0.469583235    0.016678632    0.003306182    0.001540205    0.016347658    0.001869675    0.022943297    0.726950116
353	 21588	 3763	 1890830	 12	 54	 1	 6     0.469587807    0.016609573    0.003306345    0.001540258    0.016277161    0.001824116    0.022849529    0.726910941
354	 21756	 3793	 1912586	 12	 54	 1	 6     0.469591878    0.016556010    0.003306523    0.001540220    0.016222465    0.001964737    0.022765715    0.727234321
355	 21948	 3826	 1934534	 12	 54	 1	 6     0.469596685    0.016474849    0.003306610    0.001540233    0.016139610    0.001802833    0.022666331    0.726842344
356	 22116	 3854	 1956650	 12	 54	 1	 6     0.469601121    0.016413138    0.003306932    0.001540232    0.016076545    0.001790560    0.022574248    0.727073530
357	 22248	 3876	 1978898	 12	 54	 1	 6     0.469605818    0.016336069    0.003307135    0.001540256    0.015997813    0.001783736    0.022476331    0.726812094
358	 22392	 3900	 2001290	 12	 54	 1	 6     0.469610595    0.016257592    0.003307213    0.001540268    0.015917652    0.001890735    0.022376298    0.726554141
359	 22584	 3932	 2023874	 12	 54	 1	 6     0.469615788    0.016173079    0.003307520    0.001540303    0.015831260    0.001793310    0.022267033    0.726323916
360	 22788	 3966	 2046662	 12	 54	 1	 6     0.469620118    0.016115876    0.003307902    0.001540350    0.015772737    0.001815210    0.022175532    0.726741343
361	 22956	 3996	 2069618	 12	 54	 1	 6     0.469624729    0.016031633    0.003308108    0.001540355    0.015686608    0.001676555    0.022077667    0.726147063
362	 23100	 4021	 2092718	 12	 54	 1	 6     0.469628396    0.015963070    0.003308216    0.001540369    0.015616507    0.001645932    0.021999525    0.725609743
363	 23232	 4044	 2115950	 12	 54	 1	 6     0.469632092    0.015915835    0.003308401    0.001540511    0.015568182    0.001665481    0.021920478    0.726071523
364	 23376	 4068	 2139326	 12	 54	 1	 6     0.469636184    0.015858392    0.003308637    0.001540562    0.015509401    0.001774683    0.021832644    0.726361491
365	 23544	 4096	 2162870	 12	 54	 1	 6     0.469640453    0.015813140    0.003309039    0.001540634    0.015463042    0.001643218    0.021740608    0.727355017
366	 23676	 4118	 2186546	 12	 54	 1	 6     0.469644098    0.015756974    0.003309326    0.001540637    0.015405537    0.001818839    0.021661731    0.727410627
367	 23856	 4148	 2210402	 12	 54	 1	 6     0.469648850    0.015675745    0.003309719    0.001540736    0.015322361    0.001819679    0.021558457    0.727127404
368	 24036	 4178	 2234438	 12	 54	 1	 6     0.469653144    0.015600957    0.003309944    0.001540741    0.015245791    0.001682900    0.021464720    0.726818584
369	 24228	 4210	 2258666	 12	 54	 1	 6     0.469657201    0.015526734    0.003310166    0.001540853    0.015169781    0.001662215    0.021375767    0.726370838
370	 24396	 4239	 2283062	 12	 54	 1	 6     0.469661406    0.015461421    0.003310410    0.001540910    0.015102872    0.001659766    0.021283160    0.726462687
371	 24564	 4267	 2307626	 12	 54	 1	 6     0.469666152    0.015397448    0.003310992    0.001541052    0.015037245    0.001629306    0.021178185    0.727042850
372	 24708	 4291	 2332334	 12	 54	 1	 6     0.469670137    0.015344265    0.003311438    0.001541158    0.014982685    0.001587487    0.021089611    0.727574607
373	 24828	 4312	 2357162	 12	 54	 1	 6     0.469673647    0.015280963    0.003311588    0.001541233    0.014917815    0.001605324    0.021011310    0.727273190
374	 24996	 4340	 2382158	 12	 54	 1	 6     0.469677311    0.015224019    0.003311747    0.001541319    0.014859445    0.001561931    0.020929250    0.727403957
375	 25140	 4364	 2407298	 12	 54	 1	 6     0.469680768    0.015157166    0.003311917    0.001541378    0.014790906    0.001639154    0.020851526    0.726909226
376	 25320	 4394	 2432618	 12	 54	 1	 6     0.469684676    0.015090881    0.003312170    0.001541436    0.014722915    0.001588050    0.020763290    0.726805848
377	 25488	 4422	 2458106	 12	 54	 1	 6     0.469688123    0.015028937    0.003312462    0.001541505    0.014659350    0.001683801    0.020685172    0.726556078
378	 25680	 4455	 2483786	 12	 54	 1	 6     0.469692332    0.014955635    0.003312747    0.001541602    0.014584126    0.001545789    0.020589378    0.726376251
379	 25824	 4479	 2509610	 12	 54	 1	 6     0.469695763    0.014903235    0.003312970    0.001541665    0.014530335    0.001655268    0.020510975    0.726598066
380	 26028	 4514	 2535638	 12	 54	 1	 6     0.469699844    0.014842422    0.003313067    0.001541674    0.014467932    0.001500749    0.020417295    0.726953384
381	 28197	 4514	 2563835	 13	 58	 1	 6     0.469702574    0.014773225    0.002987371    0.001334029    0.014468027    0.001500742    0.020354409    0.725799778
382	 28366	 4540	 2592201	 13	 58	 1	 6     0.469705589    0.014708106    0.002987354    0.001333952    0.014401531    0.001523269    0.020284697    0.725083860
383	 28600	 4576	 2620801	 13	 58	 1	 6     0.469708717    0.014639761    0.002987423    0.001333980    0.014331709    0.001555134    0.020212139    0.724305349
384	 28821	 4610	 2649622	 13	 58	 1	 6     0.469712144    0.014574022    0.002987617    0.001334075    0.014264510    0.001498579    0.020132354    0.723910465
385	 29016	 4641	 2678638	 13	 58	 1	 6     0.469715040    0.014515558    0.002987736    0.001334122    0.014204748    0.001563829    0.020064651    0.723439356
386	 29224	 4675	 2707862	 13	 58	 1	 6     0.469718448    0.014454291    0.002987902    0.001334188    0.014142100    0.001558356    0.019984710    0.723267493
387	 29406	 4705	 2737268	 13	 58	 1	 6     0.469721853    0.014410374    0.002988085    0.001334291    0.014097171    0.001534922    0.019904522    0.723974862
388	 29601	 4735	 2766869	 13	 58	 1	 6     0.469725316    0.014366750    0.002988392    0.001334413    0.014052509    0.001468234    0.019822633    0.724764969
389	 29744	 4758	 2796613	 13	 58	 1	 6     0.469728445    0.014308486    0.002988581    0.001334545    0.013992897    0.001496999    0.019748361    0.724540449
390	 29913	 4784	 2826526	 13	 58	 1	 6     0.469731622    0.014245555    0.002988768    0.001334632    0.013928499    0.001473437    0.019672630    0.724130679
391	 30095	 4812	 2856621	 13	 58	 1	 6     0.469734552    0.014186128    0.002988907    0.001334702    0.013867684    0.001512373    0.019602544    0.723688138
392	 30316	 4848	 2886937	 13	 58	 1	 6     0.469737880    0.014130108    0.002989153    0.001334790    0.013810319    0.001544894    0.019522634    0.723780812
393	 30511	 4880	 2917448	 13	 58	 1	 6     0.469741286    0.014057962    0.002989303    0.001334845    0.013736461    0.001447012    0.019440526    0.723126611
394	 30693	 4908	 2948141	 13	 58	 1	 6     0.469744087    0.014001448    0.002989464    0.001334916    0.013678583    0.001417283    0.019372729    0.722740061
395	 30849	 4932	 2978990	 13	 58	 1	 6     0.469746655    0.013934024    0.002989543    0.001334934    0.013609543    0.001428747    0.019310347    0.721583317
396	 31057	 4966	 3010047	 13	 58	 1	 6     0.469749323    0.013882101    0.002989676    0.001334986    0.013556348    0.001540479    0.019245336    0.721322901
397	 31304	 5004	 3041351	 13	 58	 1	 6     0.469752874    0.013818455    0.002989967    0.001335103    0.013491100    0.001374574    0.019158456    0.721271846
398	 31486	 5033	 3072837	 13	 58	 1	 6     0.469755426    0.013773317    0.002990128    0.001335174    0.013444828    0.001507293    0.019095797    0.721274811
399	 31668	 5062	 3104505	 13	 58	 1	 6     0.469758696    0.013712427    0.002990225    0.001335207    0.013382421    0.001426808    0.019015171    0.721130879
400	 31850	 5090	 3136355	 13	 58	 1	 6     0.469761522    0.013671132    0.002990509    0.001335353    0.013340042    0.001358060    0.018945234    0.721613250
401	 32006	 5116	 3168361	 13	 58	 1	 6     0.469764090    0.013632329    0.002990698    0.001335473    0.013300230    0.001371546    0.018881453    0.721995719
402	 32162	 5141	 3200523	 13	 58	 1	 6     0.469766552    0.013591167    0.002990811    0.001335528    0.013258012    0.001548058    0.018820106    0.722162109
403	 32409	 5180	 3232932	 13	 58	 1	 6     0.469769580    0.013551210    0.002991127    0.001335649    0.013216976    0.001414542    0.018744357    0.722948759
404	 32617	 5212	 3265549	 13	 58	 1	 6     0.469772362    0.013510495    0.002991367    0.001335740    0.013175174    0.001422674    0.018674508    0.723472620
405	 32799	 5240	 3298348	 13	 58	 1	 6     0.469775066    0.013451256    0.002991442    0.001335778    0.013114403    0.001522549    0.018606355    0.722938829
406	 33072	 5282	 3331420	 13	 58	 1	 6     0.469778331    0.013393431    0.002991668    0.001335912    0.013055035    0.001479172    0.018523759    0.723040671
407	 33306	 5319	 3364726	 13	 58	 1	 6     0.469781326    0.013336293    0.002991838    0.001336014    0.012996369    0.001478310    0.018447632    0.722927083
408	 33553	 5357	 3398279	 13	 58	 1	 6     0.469784577    0.013274664    0.002991980    0.001336082    0.012933088    0.001437350    0.018364657    0.722837598
409	 33774	 5392	 3432053	 13	 58	 1	 6     0.469787653    0.013224785    0.002992177    0.001336213    0.012881841    0.001419877    0.018285800    0.723227045
410	 33982	 5424	 3466035	 13	 58	 1	 6     0.469790406    0.013175003    0.002992336    0.001336285    0.012830691    0.001315860    0.018214942    0.723307427
411	 36596	 5424	 3502631	 14	 61	 1	 6     0.469792430    0.013117168    0.002723794    0.001134657    0.012831253    0.001315901    0.018162665    0.722205030
412	 36820	 5456	 3539451	 14	 61	 1	 6     0.469794754    0.013066737    0.002723967    0.001134710    0.012779657    0.001313257    0.018102447    0.721821582
413	 37044	 5490	 3576495	 14	 61	 1	 6     0.469797111    0.013017930    0.002724088    0.001134767    0.012729723    0.001401910    0.018041184    0.721567382
414	 37352	 5534	 3613847	 14	 61	 1	 6     0.469799786    0.012972740    0.002724265    0.001134886    0.012683468    0.001334501    0.017971390    0.721855142
415	 37604	 5571	 3651451	 14	 61	 1	 6     0.469802157    0.012930746    0.002724484    0.001135077    0.012640466    0.001332551    0.017909304    0.722012764
416	 37870	 5612	 3689321	 14	 61	 1	 6     0.469804551    0.012881927    0.002724668    0.001135175    0.012590481    0.001382422    0.017846384    0.721822802
417	 38150	 5655	 3727471	 14	 61	 1	 6     0.469807156    0.012836921    0.002724848    0.001135272    0.012544391    0.001336117    0.017777662    0.722081543
418	 38458	 5699	 3765929	 14	 61	 1	 6     0.469809690    0.012792562    0.002724960    0.001135343    0.012498970    0.001346117    0.017710591    0.722311422
419	 38738	 5739	 3804667	 14	 61	 1	 6     0.469812065    0.012737945    0.002725098    0.001135417    0.012443034    0.001384884    0.017647470    0.721800097
420	 39046	 5784	 3843713	 14	 61	 1	 6     0.469814671    0.012679807    0.002725223    0.001135458    0.012383484    0.001381274    0.017577940    0.721347748
421	 39340	 5826	 3883053	 14	 61	 1	 6     0.469817212    0.012621267    0.002725321    0.001135493    0.012323514    0.001340449    0.017509896    0.720807623
422	 39606	 5867	 3922659	 14	 61	 1	 6     0.469819745    0.012572206    0.002725533    0.001135575    0.012273216    0.001348605    0.017441814    0.720808416
423	 39900	 5909	 3962559	 14	 61	 1	 6     0.469822475    0.012510457    0.002725632    0.001135603    0.012209933    0.001292993    0.017368120    0.720311480
424	 40222	 5956	 4002781	 14	 61	 1	 6     0.469824751    0.012464676    0.002725803    0.001135682    0.012162983    0.001271139    0.017306433    0.720233696
425	 40516	 6000	 4043297	 14	 61	 1	 6     0.469827032    0.012419188    0.002726046    0.001135764    0.012116308    0.001282267    0.017244406    0.720186487
426	 40852	 6049	 4084149	 14	 61	 1	 6     0.469829285    0.012383923    0.002726242    0.001135868    0.012080114    0.001281792    0.017182923    0.720711037
427	 41132	 6090	 4125281	 14	 61	 1	 6     0.469831532    0.012334950    0.002726418    0.001135954    0.012029864    0.001307990    0.017121367    0.720441896
428	 41440	 6135	 4166721	 14	 61	 1	 6     0.469834103    0.012276387    0.002726510    0.001136008    0.011969788    0.001374187    0.017050663    0.719994718
429	 41874	 6197	 4208595	 14	 61	 1	 6     0.469836561    0.012229972    0.002726729    0.001136081    0.011922129    0.001287576    0.016982787    0.720139245
430	 42252	 6252	 4250847	 14	 61	 1	 6     0.469838651    0.012183194    0.002726851    0.001136124    0.011874111    0.001246534    0.016924883    0.719839207
431	 42644	 6309	 4293491	 14	 61	 1	 6     0.469840696    0.012132702    0.002726948    0.001136157    0.011822276    0.001236301    0.016868001    0.719273251
432	 42980	 6361	 4336471	 14	 61	 1	 6     0.469842638    0.012093944    0.002727087    0.001136201    0.011782464    0.001255918    0.016813828    0.719285534
433	 43344	 6417	 4379815	 14	 61	 1	 6     0.469844732    0.012059642    0.002727289    0.001136302    0.011747206    0.001238181    0.016755226    0.719754053
434	 43708	 6470	 4423523	 14	 61	 1	 6     0.469846874    0.012020190    0.002727492    0.001136404    0.011706654    0.001231831    0.016695037    0.719985779
435	 44058	 6525	 4467581	 14	 61	 1	 6     0.469849000    0.011977333    0.002727651    0.001136454    0.011662608    0.001222326    0.016635103    0.720003498
436	 44450	 6582	 4512031	 14	 61	 1	 6     0.469851087    0.011932297    0.002727783    0.001136513    0.011616321    0.001223151    0.016576066    0.719850940
437	 44828	 6636	 4556859	 14	 61	 1	 6     0.469853057    0.011885757    0.002727855    0.001136529    0.011568493    0.001226953    0.016520119    0.719471638
438	 45220	 6694	 4602079	 14	 61	 1	 6     0.469855011    0.011837884    0.002727954    0.001136569    0.011519278    0.001240020    0.016464452    0.718996527
439	 45612	 6755	 4647691	 14	 61	 1	 6     0.469857080    0.011793894    0.002728120    0.001136653    0.011474027    0.001234403    0.016405289    0.718907980
440	 46004	 6814	 4693695	 14	 61	 1	 6     0.469859065    0.011747510    0.002728288    0.001136700    0.011426304    0.001216866    0.016348349    0.718574660
441	 46396	 6870	 4740091	 14	 61	 1	 6     0.469861111    0.011704445    0.002728430    0.001136741    0.011381991    0.001177176    0.016289442    0.718529526
442	 46732	 6918	 4786823	 14	 61	 1	 6     0.469863043    0.011661060    0.002728485    0.001136765    0.011337358    0.001207108    0.016233603    0.718328484
443	 47138	 6976	 4833961	 14	 61	 1	 6     0.469865070    0.011622665    0.002728635    0.001136815    0.011297827    0.001195693    0.016174836    0.718564642
444	 47502	 7031	 4881463	 14	 61	 1	 6     0.469867016    0.011581963    0.002728759    0.001136865    0.011255921    0.001269867    0.016118206    0.718564020
445	 47950	 7096	 4929413	 14	 61	 1	 6     0.469869239    0.011538590    0.002729019    0.001136928    0.011211223    0.001184029    0.016053285    0.718768196
446	 48384	 7158	 4977797	 14	 61	 1	 6     0.469871140    0.011499299    0.002729151    0.001136979    0.011170748    0.001205688    0.015997549    0.718816338
447	 48874	 7228	 5026671	 14	 61	 1	 6     0.469873196    0.011464003    0.002729272    0.001137062    0.011134381    0.001176115    0.015937043    0.719330644
448	 49322	 7294	 5075993	 14	 61	 1	 6     0.469875135    0.011423222    0.002729350    0.001137092    0.011092369    0.001221670    0.015879779    0.719356469
449	 49784	 7362	 5125777	 14	 61	 1	 6     0.469877179    0.011389993    0.002729565    0.001137186    0.011058093    0.001188689    0.015819180    0.720011593
450	 50260	 7431	 5176037	 14	 61	 1	 6     0.469879055    0.011348907    0.002729723    0.001137244    0.011015730    0.001256143    0.015763360    0.719954831
451	 50764	 7504	 5226801	 14	 61	 1	 6     0.469881160    0.011306199    0.002729906    0.001137337    0.010971680    0.001150257    0.015700464    0.720118814
452	 51198	 7566	 5277999	 14	 61	 1	 6     0.469883009    0.011271153    0.002730052    0.001137465    0.010935525    0.001216959    0.015645034    0.720430058
453	 51744	 7644	 5329743	 14	 61	 1	 6     0.469884987    0.011231255    0.002730255    0.001137607    0.010894347    0.001147634    0.015585533    0.720620524
454	 52248	 7717	 5381991	 14	 61	 1	 6     0.469886809    0.011183962    0.002730310    0.001137615    0.010845571    0.001162344    0.015530480    0.720129797
455	 52766	 7793	 5434757	 14	 61	 1	 6     0.469888608    0.011146806    0.002730592    0.001137671    0.010807181    0.001174194    0.015475972    0.720265314
456	 53284	 7868	 5488041	 14	 61	 1	 6     0.469890336    0.011106603    0.002730715    0.001137721    0.010765678    0.001137103    0.015423402    0.720113687
457	 57090	 7868	 5545131	 15	 76	 1	 7     0.469891714    0.011092050    0.002668296    0.001071426    0.010766326    0.001137169    0.015381382    0.721134835
458	 57600	 7938	 5602731	 15	 76	 1	 7     0.469893509    0.011055927    0.002668476    0.001071460    0.010729061    0.001156846    0.015326440    0.721363033
459	 58170	 8016	 5660901	 15	 76	 1	 7     0.469895420    0.011023770    0.002668797    0.001071508    0.010695842    0.001148160    0.015267732    0.722030654
460	 58740	 8095	 5719641	 15	 76	 1	 7     0.469897236    0.010994522    0.002669035    0.001071550    0.010665635    0.001146171    0.015211754    0.722764945
461	 59250	 8165	 5778891	 15	 76	 1	 7     0.469898992    0.010958523    0.002669183    0.001071571    0.010628485    0.001196626    0.015157399    0.722981797
462	 59880	 8250	 5838771	 15	 76	 1	 7     0.469900913    0.010916375    0.002669389    0.001071597    0.010584970    0.001152373    0.015097721    0.723047844
463	 60450	 8333	 5899221	 15	 76	 1	 7     0.469902766    0.010872558    0.002669592    0.001071637    0.010539725    0.001148798    0.015039943    0.722912202
464	 61140	 8428	 5960361	 15	 76	 1	 7     0.469904571    0.010830120    0.002669727    0.001071664    0.010495907    0.001096477    0.014983445    0.722805755
465	 61710	 8505	 6022071	 15	 76	 1	 7     0.469906215    0.010790068    0.002669824    0.001071702    0.010454549    0.001133456    0.014931786    0.722624033
466	 62325	 8587	 6084396	 15	 76	 1	 7     0.469907821    0.010755988    0.002670007    0.001071735    0.010419326    0.001127030    0.014881173    0.722791688
467	 62925	 8667	 6147321	 15	 76	 1	 7     0.469909535    0.010721800    0.002670315    0.001071770    0.010383950    0.001126600    0.014826954    0.723128978
468	 63495	 8743	 6210816	 15	 76	 1	 7     0.469911302    0.010687117    0.002670658    0.001071794    0.010348046    0.001087661    0.014770855    0.723527324
469	 64140	 8830	 6274956	 15	 76	 1	 7     0.469912933    0.010650032    0.002670827    0.001071818    0.010309698    0.001128439    0.014718853    0.723563998
470	 64770	 8916	 6339726	 15	 76	 1	 7     0.469914664    0.010613661    0.002671028    0.001071854    0.010272070    0.001111479    0.014663499    0.723815042
471	 65460	 9008	 6405186	 15	 76	 1	 7     0.469916387    0.010581123    0.002671296    0.001071882    0.010238376    0.001065494    0.014608159    0.724329679
472	 69824	 9008	 6475010	 16	 82	 1	 7     0.469917614    0.010534741    0.002480687    0.001063076    0.010238503    0.001065508    0.014568643    0.723110643
473	 70432	 9084	 6545442	 16	 82	 1	 7     0.469919170    0.010499585    0.002480864    0.001063120    0.010202284    0.001115660    0.014518371    0.723193039
474	 71168	 9176	 6616610	 16	 82	 1	 7     0.469920825    0.010461207    0.002481092    0.001063190    0.010162727    0.001098849    0.014464718    0.723222275
475	 71872	 9265	 6688482	 16	 82	 1	 7     0.469922422    0.010429696    0.002481311    0.001063243    0.010130234    0.001089911    0.014412738    0.723644281
476	 72672	 9365	 6761154	 16	 82	 1	 7     0.469924083    0.010394344    0.002481555    0.001063318    0.010093774    0.001094918    0.014358473    0.723917099
477	 73504	 9471	 6834658	 16	 82	 1	 7     0.469925745    0.010356867    0.002481783    0.001063405    0.010055121    0.001066395    0.014303962    0.724055871
478	 74224	 9563	 6908882	 16	 82	 1	 7     0.469927273    0.010317085    0.002481913    0.001063464    0.010014107    0.001063427    0.014253684    0.723818831
479	 78863	 9563	 6987745	 17	 89	 1	 7     0.469928560    0.010267754    0.002267820    0.000992588    0.010014178    0.001063440    0.014211199    0.722511420
480	 79696	 9662	 7067441	 17	 89	 1	 7     0.469930224    0.010230136    0.002268156    0.000992810    0.009975528    0.001121193    0.014156064    0.722668100
481	 80597	 9769	 7148038	 17	 89	 1	 7     0.469932096    0.010190651    0.002268455    0.000992955    0.009934962    0.001052256    0.014093789    0.723059664
482	 81413	 9865	 7229451	 17	 89	 1	 7     0.469933680    0.010154634    0.002268789    0.000993171    0.009897939    0.001012328    0.014040873    0.723219556
483	 82127	 9949	 7311578	 17	 89	 1	 7     0.469935166    0.010121261    0.002269016    0.000993322    0.009863644    0.001077704    0.013991049    0.723409689
484	 83045	 10057	 7394623	 17	 89	 1	 7     0.469936986    0.010091088    0.002269540    0.000993804    0.009832561    0.001037440    0.013929765    0.724426315
485	 83759	 10142	 7478382	 17	 89	 1	 7     0.469938641    0.010052646    0.002269880    0.000994077    0.009793025    0.001045052    0.013873833    0.724575969
486	 84660	 10248	 7563042	 17	 89	 1	 7     0.469940292    0.010020329    0.002270188    0.000994261    0.009759777    0.001044813    0.013817782    0.725176348
487	 85493	 10346	 7648535	 17	 89	 1	 7     0.469941990    0.009988573    0.002270596    0.000994481    0.009727074    0.001048799    0.013759937    0.725917042
488	 86343	 10446	 7734878	 17	 89	 1	 7     0.469943742    0.009953740    0.002271088    0.000994838    0.009691187    0.001054087    0.013699958    0.726552597
489	 87193	 10546	 7822071	 17	 89	 1	 7     0.469945486    0.009919078    0.002271566    0.000995167    0.009655470    0.001061084    0.013639995    0.727205377
490	 88145	 10659	 7910216	 17	 89	 1	 7     0.469947305    0.009885716    0.002271974    0.000995443    0.009621098    0.001048098    0.013577196    0.728111795
491	 88910	 10750	 7999126	 17	 89	 1	 7     0.469948992    0.009850061    0.002272396    0.000995756    0.009584358    0.001095844    0.013518660    0.728626995
492	 89913	 10872	 8089039	 17	 89	 1	 7     0.469950917    0.009809110    0.002272859    0.000996152    0.009542157    0.001032028    0.013451597    0.729215306
493	 90746	 10973	 8179785	 17	 89	 1	 7     0.469952594    0.009766180    0.002273191    0.000996437    0.009497941    0.001020398    0.013392874    0.729207223
494	 91630	 11079	 8271415	 17	 89	 1	 7     0.469954123    0.009727848    0.002273395    0.000996594    0.009458472    0.001016917    0.013339113    0.729272488
495	 92497	 11181	 8363912	 17	 89	 1	 7     0.469955593    0.009689240    0.002273468    0.000996640    0.009418743    0.001015435    0.013287209    0.729215640
496	 93313	 11277	 8457225	 17	 89	 1	 7     0.469957084    0.009656255    0.002273607    0.000996714    0.009384773    0.001014490    0.013234370    0.729634604
497	 94129	 11375	 8551354	 17	 89	 1	 7     0.469958704    0.009614792    0.002273869    0.000996909    0.009342042    0.001050147    0.013176716    0.729680453
498	 94996	 11477	 8646350	 17	 89	 1	 7     0.469960332    0.009579231    0.002274143    0.000997102    0.009305372    0.001008948    0.013118514    0.730207064
499	 95863	 11579	 8742213	 17	 89	 1	 7     0.469961789    0.009547057    0.002274329    0.000997217    0.009272202    0.001002795    0.013066234    0.730666327
500	 96713	 11683	 8838926	 17	 89	 1	 7     0.469963218    0.009513782    0.002274553    0.000997330    0.009237882    0.001027325    0.013014747    0.731000163
501	 97597	 11792	 8936523	 17	 89	 1	 7     0.469964704    0.009481999    0.002274783    0.000997480    0.009205089    0.000983570    0.012960972    0.731580840
502	 103338	 11792	 9039861	 18	 92	 1	 7     0.469965854    0.009437404    0.002080661    0.000871158    0.009205185    0.000983587    0.012919205    0.730494132
503	 104166	 11885	 9144027	 18	 92	 1	 7     0.469967244    0.009407752    0.002080842    0.000871217    0.009174742    0.001021188    0.012868532    0.731066436
504	 105102	 11989	 9249129	 18	 92	 1	 7     0.469968796    0.009373565    0.002081038    0.000871272    0.009139639    0.001000801    0.012811725    0.731639529
505	 105984	 12090	 9355113	 18	 92	 1	 7     0.469970194    0.009339647    0.002081166    0.000871308    0.009104821    0.000962342    0.012760353    0.731927051
506	 106848	 12186	 9461961	 18	 92	 1	 7     0.469971596    0.009304273    0.002081374    0.000871374    0.009068483    0.000992934    0.012708592    0.732124607
507	 107712	 12282	 9569673	 18	 92	 1	 7     0.469973072    0.009271492    0.002081618    0.000871444    0.009034790    0.000972616    0.012653914    0.732697563
508	 108612	 12385	 9678285	 18	 92	 1	 7     0.469974442    0.009239041    0.002081806    0.000871527    0.009001442    0.000970415    0.012602902    0.733088349
509	 109494	 12487	 9787779	 18	 92	 1	 7     0.469975909    0.009199846    0.002082062    0.000871585    0.008961148    0.000973742    0.012548070    0.733168175
510	 110430	 12593	 9898209	 18	 92	 1	 7     0.469977378    0.009160449    0.002082279    0.000871666    0.008920647    0.000956701    0.012492961    0.733248854
511	 111330	 12693	 10009539	 18	 92	 1	 7     0.469978694    0.009124194    0.002082430    0.000871739    0.008883378    0.000940228    0.012443332    0.733259726
512	 112194	 12789	 10121733	 18	 92	 1	 7     0.469979967    0.009087550    0.002082560    0.000871803    0.008845705    0.000967457    0.012395154    0.733153441
513	 113112	 12891	 10234845	 18	 92	 1	 7     0.469981334    0.009051760    0.002082685    0.000871869    0.008808904    0.000947727    0.012343226    0.733338246
514	 113976	 12990	 10348821	 18	 92	 1	 7     0.469982610    0.009016445    0.002082824    0.000871933    0.008772578    0.000911975    0.012294559    0.733368715
515	 114786	 13080	 10463607	 18	 92	 1	 7     0.469983786    0.008979661    0.002082904    0.000871972    0.008734748    0.000940768    0.012249497    0.733063662
516	 115740	 13187	 10579347	 18	 92	 1	 7     0.469985011    0.008946884    0.002082974    0.000872012    0.008701032    0.000937844    0.012202413    0.733206119
517	 116640	 13288	 10695987	 18	 92	 1	 7     0.469986219    0.008913686    0.002083084    0.000872074    0.008666866    0.000925760    0.012155794    0.733287047
518	 117720	 13410	 10813707	 18	 92	 1	 7     0.469987370    0.008888164    0.002083206    0.000872154    0.008640585    0.000903733    0.012111228    0.733877977
519	 118512	 13498	 10932219	 18	 92	 1	 7     0.469988471    0.008853089    0.002083315    0.000872212    0.008604475    0.000920983    0.012068414    0.733575223
520	 119430	 13600	 11051649	 18	 92	 1	 7     0.469989646    0.008818549    0.002083378    0.000872243    0.008568918    0.000906399    0.012022555    0.733500462
521	 120312	 13701	 11171961	 18	 92	 1	 7     0.469990721    0.008786235    0.002083444    0.000872281    0.008535642    0.000900731    0.011980454    0.733380809
522	 121122	 13793	 11293083	 18	 92	 1	 7     0.469991791    0.008751255    0.002083543    0.000872322    0.008499607    0.000905208    0.011938413    0.733033364
523	 122004	 13892	 11415087	 18	 92	 1	 7     0.469993013    0.008718642    0.002083741    0.000872388    0.008465975    0.000883617    0.011890212    0.733262106
524	 122760	 13976	 11537847	 18	 92	 1	 7     0.469994093    0.008683640    0.002083882    0.000872420    0.008429890    0.000911901    0.011847462    0.732953605
525	 123750	 14086	 11661597	 18	 92	 1	 7     0.469995250    0.008651939    0.002083959    0.000872450    0.008397212    0.000925548    0.011801467    0.733124013
526	 124632	 14184	 11786229	 18	 92	 1	 7     0.469996401    0.008620655    0.002084034    0.000872479    0.008364957    0.000888840    0.011755529    0.733327720
527	 125532	 14284	 11911761	 18	 92	 1	 7     0.469997555    0.008587039    0.002084115    0.000872510    0.008330289    0.000909527    0.011709316    0.733351051
528	 126432	 14384	 12038193	 18	 92	 1	 7     0.469998690    0.008560295    0.002084210    0.000872539    0.008302694    0.000883386    0.011663670    0.733928126
529	 127278	 14478	 12165471	 18	 92	 1	 7     0.469999817    0.008528668    0.002084314    0.000872568    0.008270055    0.000869512    0.011618154    0.734081165
530	 134349	 14478	 12299820	 19	 111	 1	 8     0.470000627    0.008540760    0.002132208    0.000930581    0.008270325    0.000869528    0.011585341    0.737204027
531	 141420	 14478	 12441240	 20	 131	 1	 9     0.470001548    0.008529843    0.002086476    0.000860949    0.008270722    0.000869553    0.011547906    0.738648455
532	 142400	 14576	 12583640	 20	 131	 1	 9     0.470002595    0.008498164    0.002086551    0.000860978    0.008238027    0.000895578    0.011505244    0.738633923
533	 143460	 14682	 12727100	 20	 131	 1	 9     0.470003674    0.008461028    0.002086597    0.000861007    0.008199702    0.000858876    0.011461048    0.738242081
534	 150633	 14682	 12877733	 21	 135	 1	 9     0.470004513    0.008422964    0.001924952    0.000758870    0.008200054    0.000858897    0.011426593    0.737136935
535	 151578	 14772	 13029311	 21	 135	 1	 9     0.470005580    0.008392906    0.001925007    0.000758914    0.008169163    0.000917569    0.011382622    0.737343841
536	 152712	 14881	 13182023	 21	 135	 1	 9     0.470006791    0.008359720    0.001925106    0.000758964    0.008135040    0.000905913    0.011332503    0.737676354
537	 153867	 14991	 13335890	 21	 135	 1	 9     0.470007977    0.008326226    0.001925171    0.000758983    0.008100602    0.000893796    0.011283209    0.737930631
538	 154917	 15092	 13490807	 21	 135	 1	 9     0.470009124    0.008291473    0.001925247    0.000759003    0.008064859    0.000861950    0.011235321    0.737982727
539	 155967	 15193	 13646774	 21	 135	 1	 9     0.470010183    0.008258052    0.001925315    0.000759035    0.008030478    0.000887762    0.011190944    0.737922738
540	 157080	 15300	 13803854	 21	 135	 1	 9     0.470011348    0.008222006    0.001925378    0.000759091    0.007993391    0.000853577    0.011141927    0.737933894
541	 158109	 15398	 13961963	 21	 135	 1	 9     0.470012423    0.008188972    0.001925490    0.000759171    0.007959381    0.000883882    0.011096476    0.737979501
542	 159306	 15512	 14121269	 21	 135	 1	 9     0.470013635    0.008155362    0.001925605    0.000759243    0.007924770    0.000842432    0.011045007    0.738375500
543	 160230	 15601	 14281499	 21	 135	 1	 9     0.470014678    0.008117876    0.001925697    0.000759297    0.007886165    0.000875306    0.011000542    0.737952359
544	 161448	 15717	 14442947	 21	 135	 1	 9     0.470015834    0.008082763    0.001925770    0.000759325    0.007849998    0.000854348    0.010951033    0.738082226
545	 162456	 15813	 14605403	 21	 135	 1	 9     0.470016877    0.008051474    0.001925852    0.000759366    0.007817757    0.000856071    0.010906197    0.738247603
546	 163548	 15920	 14768951	 21	 135	 1	 9     0.470017899    0.008022132    0.001925920    0.000759389    0.007787517    0.000843867    0.010862050    0.738546701
547	 164682	 16030	 14933633	 21	 135	 1	 9     0.470018898    0.007991845    0.001925994    0.000759440    0.007756296    0.000837022    0.010818755    0.738702829
548	 165690	 16127	 15099323	 21	 135	 1	 9     0.470019888    0.007959635    0.001926064    0.000759496    0.007723087    0.000854138    0.010775624    0.738670431
549	 166887	 16242	 15266210	 21	 135	 1	 9     0.470020934    0.007926066    0.001926112    0.000759516    0.007688473    0.000820880    0.010729924    0.738687934
550	 168042	 16352	 15434252	 21	 135	 1	 9     0.470021862    0.007898825    0.001926161    0.000759537    0.007660375    0.000805097    0.010689207    0.738953307
551	 169071	 16455	 15603323	 21	 135	 1	 9     0.470022760    0.007870445    0.001926217    0.000759576    0.007631094    0.000832178    0.010649640    0.739033890
552	 170163	 16560	 15773486	 21	 135	 1	 9     0.470023743    0.007836557    0.001926273    0.000759628    0.007596124    0.000824311    0.010606156    0.738868746
553	 171318	 16671	 15944804	 21	 135	 1	 9     0.470024723    0.007804332    0.001926334    0.000759696    0.007562859    0.000837417    0.010562642    0.738861797
554	 172473	 16783	 16117277	 21	 135	 1	 9     0.470025701    0.007775371    0.001926405    0.000759768    0.007532952    0.000810066    0.010519014    0.739173000
555	 173565	 16888	 16290842	 21	 135	 1	 9     0.470026663    0.007742519    0.001926472    0.000759819    0.007499020    0.000811176    0.010475968    0.739074287
556	 174615	 16988	 16465457	 21	 135	 1	 9     0.470027592    0.007712401    0.001926513    0.000759838    0.007467910    0.000801298    0.010434200    0.739146310
557	 175812	 17102	 16641269	 21	 135	 1	 9     0.470028488    0.007685790    0.001926571    0.000759862    0.007440409    0.000829155    0.010393749    0.739462745
558	 177030	 17218	 16818299	 21	 135	 1	 9     0.470029468    0.007661868    0.001926639    0.000759914    0.007415678    0.000790710    0.010349319    0.740325834
559	 178143	 17325	 16996442	 21	 135	 1	 9     0.470030379    0.007631641    0.001926694    0.000759962    0.007384429    0.000787069    0.010307885    0.740369292
560	 179193	 17426	 17175635	 21	 135	 1	 9     0.470031257    0.007600599    0.001926739    0.000760002    0.007352332    0.000812188    0.010267783    0.740237620
561	 180453	 17546	 17356088	 21	 135	 1	 9     0.470032247    0.007569857    0.001926796    0.000760032    0.007320532    0.000786455    0.010222355    0.740519888
562	 181461	 17644	 17537549	 21	 135	 1	 9     0.470033184    0.007539151    0.001926832    0.000760048    0.007288766    0.000806879    0.010179146    0.740646669
563	 182679	 17760	 17720228	 21	 135	 1	 9     0.470034146    0.007509948    0.001926893    0.000760076    0.007258540    0.000771421    0.010134641    0.741017668
564	 183750	 17862	 17903978	 21	 135	 1	 9     0.470034974    0.007482464    0.001926937    0.000760111    0.007230088    0.000780817    0.010096158    0.741119889
565	 185010	 17984	 18088988	 21	 135	 1	 9     0.470035858    0.007458837    0.001927004    0.000760158    0.007205616    0.000773365    0.010054914    0.741810106
566	 186018	 18083	 18275006	 21	 135	 1	 9     0.470036722    0.007428638    0.001927075    0.000760211    0.007174332    0.000791851    0.010014480    0.741789725
567	 187299	 18205	 18462305	 21	 135	 1	 9     0.470037632    0.007396232    0.001927121    0.000760244    0.007140760    0.000763320    0.009971664    0.741724980
568	 188517	 18324	 18650822	 21	 135	 1	 9     0.470038414    0.007365805    0.001927155    0.000760279    0.007109231    0.000801106    0.009934714    0.741420974
569	 189966	 18462	 18840788	 21	 135	 1	 9     0.470039385    0.007335463    0.001927210    0.000760313    0.007077774    0.000744207    0.009888695    0.741802931
570	 199012	 18462	 19039800	 22	 157	 1	 10     0.470040000    0.007317983    0.001858286    0.000692601    0.007078111    0.000744224    0.009859423    0.742232398
571	 200244	 18574	 19240044	 22	 157	 1	 10     0.470040771    0.007290172    0.001858318    0.000692612    0.007049344    0.000766889    0.009822561    0.742186477
572	 201674	 18705	 19441718	 22	 157	 1	 10     0.470041617    0.007259784    0.001858351    0.000692624    0.007017905    0.000736110    0.009782018    0.742156046
573	 202862	 18813	 19644580	 22	 157	 1	 10     0.470042371    0.007229594    0.001858383    0.000692634    0.006986662    0.000753773    0.009745737    0.741821191
574	 204116	 18927	 19848696	 22	 157	 1	 10     0.470043141    0.007199884    0.001858409    0.000692641    0.006955907    0.000745305    0.009708528    0.741604046
575	 205370	 19043	 20054066	 22	 157	 1	 10     0.470043888    0.007170080    0.001858439    0.000692654    0.006925046    0.000766084    0.009672294    0.741300926
576	 206800	 19178	 20260866	 22	 157	 1	 10     0.470044707    0.007143232    0.001858534    0.000692682    0.006897218    0.000740233    0.009632379    0.741585514
577	 208120	 19301	 20468986	 22	 157	 1	 10     0.470045473    0.007115651    0.001858566    0.000692693    0.006868641    0.000782853    0.009594957    0.741603232
578	 209704	 19446	 20678690	 22	 157	 1	 10     0.470046285    0.007088761    0.001858613    0.000692712    0.006840766    0.000717713    0.009555099    0.741882510
579	 210936	 19558	 20889626	 22	 157	 1	 10     0.470046988    0.007062271    0.001858642    0.000692721    0.006813304    0.000732244    0.009520445    0.741800463
580	 212300	 19682	 21101926	 22	 157	 1	 10     0.470047777    0.007036483    0.001858673    0.000692731    0.006786562    0.000725544    0.009481393    0.742135989
581	 213752	 19814	 21315678	 22	 157	 1	 10     0.470048517    0.007014078    0.001858704    0.000692740    0.006763321    0.000716992    0.009444661    0.742650095
582	 214962	 19924	 21530640	 22	 157	 1	 10     0.470049240    0.006990264    0.001858739    0.000692753    0.006738611    0.000704210    0.009408588    0.742966389
583	 216216	 20039	 21746856	 22	 157	 1	 10     0.470049955    0.006967068    0.001858773    0.000692763    0.006714536    0.000695147    0.009372783    0.743329634
584	 217470	 20156	 21964326	 22	 157	 1	 10     0.470050626    0.006943503    0.001858799    0.000692772    0.006690075    0.000701959    0.009339108    0.743486754
585	 218834	 20284	 22183160	 22	 157	 1	 10     0.470051275    0.006919236    0.001858831    0.000692784    0.006664876    0.000714287    0.009306354    0.743495846
586	 220286	 20417	 22403446	 22	 157	 1	 10     0.470052008    0.006893757    0.001858864    0.000692797    0.006638411    0.000702828    0.009269275    0.743721278
587	 221540	 20534	 22624986	 22	 157	 1	 10     0.470052747    0.006869903    0.001858899    0.000692811    0.006613627    0.000700604    0.009231700    0.744164467
588	 223014	 20668	 22848000	 22	 157	 1	 10     0.470053434    0.006847368    0.001858942    0.000692829    0.006590204    0.000679739    0.009196651    0.744550216
589	 233151	 20668	 23081151	 23	 166	 1	 10     0.470053980    0.006816818    0.001742769    0.000660278    0.006590278    0.000679744    0.009168704    0.743487691
590	 234439	 20781	 23315590	 23	 166	 1	 10     0.470054650    0.006794699    0.001742803    0.000660291    0.006567387    0.000683137    0.009134305    0.743865999
591	 235842	 20903	 23551432	 23	 166	 1	 10     0.470055305    0.006772204    0.001742827    0.000660301    0.006544104    0.000681048    0.009100537    0.744154311
592	 237199	 21023	 23788631	 23	 166	 1	 10     0.470055981    0.006751080    0.001742858    0.000660313    0.006522233    0.000676850    0.009065551    0.744696016
593	 238487	 21136	 24027118	 23	 166	 1	 10     0.470056651    0.006728282    0.001742886    0.000660324    0.006498625    0.000679960    0.009030756    0.745040847
594	 239959	 21264	 24267077	 23	 166	 1	 10     0.470057283    0.006705529    0.001742920    0.000660337    0.006475056    0.000686155    0.008997782    0.745242434
595	 241454	 21397	 24508531	 23	 166	 1	 10     0.470057929    0.006680641    0.001742959    0.000660355    0.006449268    0.000686532    0.008963979    0.745276296
596	 243087	 21541	 24751618	 23	 166	 1	 10     0.470058545    0.006656052    0.001742994    0.000660373    0.006423784    0.000684093    0.008931636    0.745222050
597	 244743	 21687	 24996361	 23	 166	 1	 10     0.470059161    0.006630529    0.001743015    0.000660382    0.006397329    0.000674863    0.008899138    0.745075398
598	 246376	 21829	 25242737	 23	 166	 1	 10     0.470059804    0.006602836    0.001743030    0.000660388    0.006368617    0.000693352    0.008865126    0.744810172
599	 248354	 22001	 25491091	 23	 166	 1	 10     0.470060456    0.006578699    0.001743062    0.000660403    0.006343580    0.000678558    0.008830460    0.745000656
600	 249918	 22141	 25741009	 23	 166	 1	 10     0.470061097    0.006552071    0.001743087    0.000660412    0.006315955    0.000663364    0.008796264    0.744869795
601	 251620	 22291	 25992629	 23	 166	 1	 10     0.470061687    0.006527069    0.001743111    0.000660421    0.006290008    0.000663935    0.008764720    0.744697973
602	 253460	 22455	 26246089	 23	 166	 1	 10     0.470062296    0.006502859    0.001743147    0.000660434    0.006264872    0.000652705    0.008731999    0.744716020
603	 264480	 22455	 26510569	 24	 174	 1	 10     0.470062762    0.006479611    0.001653755    0.000552876    0.006265018    0.000652711    0.008706873    0.744194945
604	 266232	 22607	 26776801	 24	 174	 1	 10     0.470063344    0.006456044    0.001653786    0.000552885    0.006240633    0.000667808    0.008675374    0.744180496
605	 268104	 22764	 27044905	 24	 174	 1	 10     0.470063953    0.006431662    0.001653811    0.000552889    0.006215399    0.000669368    0.008642292    0.744207890
606	 270024	 22924	 27314929	 24	 174	 1	 10     0.470064561    0.006407014    0.001653834    0.000552894    0.006189884    0.000683047    0.008609177    0.744207488
607	 272112	 23099	 27587041	 24	 174	 1	 10     0.470065221    0.006382246    0.001653870    0.000552899    0.006164234    0.000645578    0.008573082    0.744451785
608	 274056	 23267	 27861097	 24	 174	 1	 10     0.470065786    0.006360435    0.001653905    0.000552905    0.006141640    0.000659176    0.008542043    0.744603501
609	 276096	 23442	 28137193	 24	 174	 1	 10     0.470066363    0.006336109    0.001653929    0.000552910    0.006116437    0.000648565    0.008510225    0.744529031
610	 278160	 23615	 28415353	 24	 174	 1	 10     0.470066945    0.006312378    0.001653959    0.000552915    0.006091842    0.000645014    0.008477998    0.744560045
611	 280224	 23789	 28695577	 24	 174	 1	 10     0.470067506    0.006291066    0.001653991    0.000552921    0.006069746    0.000643348    0.008446861    0.744781504
612	 282384	 23973	 28977961	 24	 174	 1	 10     0.470068067    0.006271062    0.001654027    0.000552927    0.006049001    0.000637954    0.008415593    0.745171758
613	 284400	 24143	 29262361	 24	 174	 1	 10     0.470068608    0.006248473    0.001654053    0.000552933    0.006025572    0.000653974    0.008385300    0.745169874
614	 286872	 24350	 29549233	 24	 174	 1	 10     0.470069188    0.006226029    0.001654095    0.000552944    0.006002283    0.000638483    0.008352717    0.745389689
615	 289056	 24538	 29838289	 24	 174	 1	 10     0.470069746    0.006203285    0.001654131    0.000552953    0.005978678    0.000622124    0.008321272    0.745473173
616	 291168	 24715	 30129457	 24	 174	 1	 10     0.470070293    0.006180668    0.001654159    0.000552964    0.005955200    0.000625764    0.008290328    0.745527541
617	 293424	 24906	 30422881	 24	 174	 1	 10     0.470070847    0.006156909    0.001654186    0.000552969    0.005930531    0.000627447    0.008258813    0.745495710
618	 295728	 25100	 30718609	 24	 174	 1	 10     0.470071380    0.006133636    0.001654211    0.000552976    0.005906359    0.000630972    0.008228421    0.745420851
619	 298368	 25322	 31016977	 24	 174	 1	 10     0.470071910    0.006112760    0.001654234    0.000552980    0.005884670    0.000628372    0.008198078    0.745633210
620	 300768	 25525	 31317745	 24	 174	 1	 10     0.470072454    0.006090378    0.001654269    0.000552991    0.005861407    0.000622118    0.008166861    0.745742853
621	 303432	 25753	 31621177	 24	 174	 1	 10     0.470072987    0.006069867    0.001654301    0.000552998    0.005840083    0.000626648    0.008136106    0.746040805
622	 306288	 25995	 31927465	 24	 174	 1	 10     0.470073510    0.006050795    0.001654341    0.000553008    0.005820247    0.000613418    0.008105855    0.746472116
623	 308784	 26206	 32236249	 24	 174	 1	 10     0.470074016    0.006029106    0.001654361    0.000553014    0.005797690    0.000621253    0.008076463    0.746503257
624	 311520	 26435	 32547769	 24	 174	 1	 10     0.470074548    0.006008656    0.001654382    0.000553018    0.005776415    0.000612518    0.008045429    0.746840980
625	 313992	 26642	 32861761	 24	 174	 1	 10     0.470075058    0.005986658    0.001654414    0.000553023    0.005753520    0.000619030    0.008015550    0.746880606
626	 316800	 26884	 33178561	 24	 174	 1	 10     0.470075586    0.005966674    0.001654443    0.000553028    0.005732715    0.000606386    0.007984565    0.747275982
627	 319392	 27104	 33497953	 24	 174	 1	 10     0.470076088    0.005946410    0.001654473    0.000553038    0.005711612    0.000597816    0.007954912    0.747514272
628	 322152	 27334	 33820105	 24	 174	 1	 10     0.470076578    0.005925779    0.001654498    0.000553043    0.005690122    0.000605630    0.007925899    0.747647548
629	 325032	 27577	 34145137	 24	 174	 1	 10     0.470077088    0.005906387    0.001654533    0.000553054    0.005669915    0.000606438    0.007895608    0.748059847
630	 327768	 27806	 34472905	 24	 174	 1	 10     0.470077594    0.005886586    0.001654564    0.000553062    0.005649275    0.000602237    0.007865438    0.748411740
631	 330576	 28040	 34803481	 24	 174	 1	 10     0.470078097    0.005866862    0.001654593    0.000553068    0.005628711    0.000600123    0.007835334    0.748769865
632	 333408	 28277	 35136889	 24	 174	 1	 10     0.470078594    0.005845955    0.001654615    0.000553072    0.005606910    0.000603057    0.007805428    0.748960227
633	 336552	 28544	 35473441	 24	 174	 1	 10     0.470079080    0.005827065    0.001654644    0.000553078    0.005587204    0.000597677    0.007776143    0.749351624
634	 339456	 28791	 35812897	 24	 174	 1	 10     0.470079547    0.005806193    0.001654671    0.000553085    0.005565424    0.000591060    0.007747834    0.749395562
635	 342672	 29065	 36155569	 24	 174	 1	 10     0.470080023    0.005787310    0.001654701    0.000553093    0.005545712    0.000584328    0.007718929    0.749755535
636	 345552	 29305	 36501121	 24	 174	 1	 10     0.470080474    0.005767675    0.001654734    0.000553101    0.005525208    0.000592124    0.007691359    0.749890183
637	 348888	 29586	 36850009	 24	 174	 1	 10     0.470080932    0.005749786    0.001654773    0.000553111    0.005506521    0.000584002    0.007663316    0.750299993
638	 351864	 29838	 37201873	 24	 174	 1	 10     0.470081384    0.005728813    0.001654799    0.000553115    0.005484609    0.000599899    0.007635545    0.750282076
639	 355392	 30134	 37557265	 24	 174	 1	 10     0.470081864    0.005708253    0.001654827    0.000553119    0.005463122    0.000581955    0.007605966    0.750496772
640	 358608	 30410	 37915873	 24	 174	 1	 10     0.470082332    0.005688254    0.001654863    0.000553131    0.005442211    0.000590578    0.007577001    0.750726311
641	 362184	 30710	 38278057	 24	 174	 1	 10     0.470082804    0.005668097    0.001654893    0.000553139    0.005421130    0.000580381    0.007547621    0.750977881
642	 365496	 30988	 38643553	 24	 174	 1	 10     0.470083264    0.005650750    0.001654923    0.000553143    0.005402982    0.000578214    0.007518962    0.751533303
643	 369096	 31289	 39012649	 24	 174	 1	 10     0.470083713    0.005631750    0.001654956    0.000553152    0.005383097    0.000573498    0.007490836    0.751818633
644	 372528	 31575	 39385177	 24	 174	 1	 10     0.470084164    0.005612296    0.001654993    0.000553165    0.005362729    0.000583070    0.007462457    0.752070792
645	 376200	 31885	 39761377	 24	 174	 1	 10     0.470084628    0.005591847    0.001655029    0.000553176    0.005341314    0.000566220    0.007433193    0.752280699
646	 379704	 32180	 40141081	 24	 174	 1	 10     0.470085055    0.005573694    0.001655054    0.000553182    0.005322299    0.000575490    0.007406122    0.752579310
647	 383520	 32501	 40524601	 24	 174	 1	 10     0.470085505    0.005555323    0.001655093    0.000553190    0.005303044    0.000573478    0.007377501    0.753008765
648	 387384	 32825	 40911985	 24	 174	 1	 10     0.470085948    0.005537279    0.001655134    0.000553203    0.005284126    0.000569889    0.007349221    0.753451151
649	 391200	 33144	 41303185	 24	 174	 1	 10     0.470086391    0.005520147    0.001655177    0.000553215    0.005266157    0.000568021    0.007320803    0.754035615
650	 395136	 33476	 41698321	 24	 174	 1	 10     0.470086832    0.005502299    0.001655215    0.000553225    0.005247434    0.000567868    0.007292471    0.754517851
651	 399096	 33811	 42097417	 24	 174	 1	 10     0.470087265    0.005485206    0.001655253    0.000553233    0.005229496    0.000557930    0.007264465    0.755073680
652	 402864	 34130	 42500281	 24	 174	 1	 10     0.470087684    0.005466455    0.001655287    0.000553245    0.005209814    0.000552797    0.007237352    0.755311502
653	 419650	 34130	 42919931	 25	 182	 1	 10     0.470088034    0.005442222    0.001573385    0.000532575    0.005209821    0.000552797    0.007214531    0.754341799
654	 423525	 34441	 43343456	 25	 182	 1	 10     0.470088453    0.005424391    0.001573419    0.000532586    0.005191182    0.000552249    0.007187227    0.754726517
655	 427675	 34775	 43771131	 25	 182	 1	 10     0.470088878    0.005408574    0.001573458    0.000532599    0.005174640    0.000543587    0.007159372    0.755453671
656	 431550	 35089	 44202681	 25	 182	 1	 10     0.470089286    0.005392510    0.001573500    0.000532610    0.005157835    0.000552361    0.007132517    0.756045888
657	 435775	 35427	 44638456	 25	 182	 1	 10     0.470089709    0.005375759    0.001573542    0.000532621    0.005140306    0.000548655    0.007104560    0.756663117
658	 440050	 35771	 45078506	 25	 182	 1	 10     0.470090118    0.005359268    0.001573586    0.000532632    0.005123044    0.000550274    0.007077436    0.757232959
659	 444550	 36131	 45523056	 25	 182	 1	 10     0.470090537    0.005342636    0.001573627    0.000532641    0.005105630    0.000542920    0.007049577    0.757866178
660	 448875	 36477	 45971931	 25	 182	 1	 10     0.470090952    0.005324854    0.001573665    0.000532650    0.005087007    0.000547168    0.007021872    0.758323901
661	 453675	 36862	 46425606	 25	 182	 1	 10     0.470091367    0.005309305    0.001573714    0.000532660    0.005070714    0.000544414    0.006993986    0.759124320
662	 458200	 37228	 46883806	 25	 182	 1	 10     0.470091780    0.005291888    0.001573760    0.000532673    0.005052461    0.000538679    0.006966169    0.759655425
663	 462725	 37590	 47346531	 25	 182	 1	 10     0.470092204    0.005273805    0.001573807    0.000532682    0.005033502    0.000534426    0.006937519    0.760186034
664	 467150	 37944	 47813681	 25	 182	 1	 10     0.470092609    0.005255232    0.001573852    0.000532693    0.005014026    0.000535359    0.006910020    0.760523419
665	 471875	 38326	 48285556	 25	 182	 1	 10     0.470093010    0.005237192    0.001573896    0.000532702    0.004995101    0.000533004    0.006882725    0.760918370
666	 476375	 38690	 48761931	 25	 182	 1	 10     0.470093409    0.005218967    0.001573938    0.000532710    0.004975976    0.000524290    0.006855399    0.761293036
667	 495430	 38690	 49257361	 26	 191	 1	 10     0.470093732    0.005196846    0.001498823    0.000506506    0.004976016    0.000524293    0.006833172    0.760532025
668	 500136	 39056	 49757497	 26	 191	 1	 10     0.470094142    0.005178484    0.001498883    0.000506522    0.004956818    0.000528120    0.006804969    0.760985617
669	 505154	 39443	 50262651	 26	 191	 1	 10     0.470094540    0.005162251    0.001498949    0.000506539    0.004939836    0.000528237    0.006777393    0.761686819
670	 510250	 39835	 50772901	 26	 191	 1	 10     0.470094956    0.005145161    0.001499018    0.000506557    0.004921954    0.000524896    0.006748483    0.762417451
671	 515138	 40211	 51288039	 26	 191	 1	 10     0.470095350    0.005128157    0.001499077    0.000506570    0.004904158    0.000522392    0.006720935    0.763012517
672	 520208	 40601	 51808247	 26	 191	 1	 10     0.470095751    0.005110890    0.001499142    0.000506586    0.004886079    0.000520342    0.006692878    0.763631155
673	 525122	 40982	 52333369	 26	 191	 1	 10     0.470096154    0.005094979    0.001499213    0.000506605    0.004869412    0.000523748    0.006664471    0.764498642
674	 530244	 41376	 52863613	 26	 191	 1	 10     0.470096560    0.005077204    0.001499281    0.000506622    0.004850789    0.000519317    0.006635802    0.765122838
675	 535418	 41775	 53399031	 26	 191	 1	 10     0.470096969    0.005059540    0.001499345    0.000506640    0.004832278    0.000514813    0.006606758    0.765812816
676	 540566	 42171	 53939597	 26	 191	 1	 10     0.470097372    0.005042940    0.001499414    0.000506658    0.004814873    0.000514209    0.006578004    0.766636706
677	 545818	 42577	 54485415	 26	 191	 1	 10     0.470097788    0.005024901    0.001499503    0.000506683    0.004795949    0.000513276    0.006548196    0.767371797
678	 550706	 42956	 55036121	 26	 191	 1	 10     0.470098199    0.005006956    0.001499576    0.000506702    0.004777121    0.000510636    0.006518633    0.768099134
679	 555750	 43350	 55591871	 26	 191	 1	 10     0.470098603    0.004990301    0.001499654    0.000506725    0.004759637    0.000506246    0.006489473    0.768983988


==> data/lshaped/criterionB/varth1_thX0.1_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.018203771    0.131606152    0.711722556
12	 92	 122	 995	 2	 3	 1	 1     0.451735890    0.092198652    0.019744338    0.016257061    0.090059716    0.016026042    0.130267015    0.707766674
13	 138	 122	 1133	 3	 6	 1	 2     0.452028960    0.091086883    0.012120894    0.011015520    0.090276820    0.016025256    0.129246389    0.704753793
14	 141	 124	 1274	 3	 6	 1	 2     0.452319088    0.090169639    0.012154951    0.011036882    0.089346633    0.016218356    0.128227346    0.703201319
15	 144	 126	 1418	 3	 6	 1	 2     0.452674699    0.089353991    0.012263168    0.011122468    0.088508476    0.015980045    0.126966242    0.703761797
16	 147	 128	 1565	 3	 6	 1	 2     0.452968408    0.088432350    0.012277786    0.011119684    0.087575890    0.015994619    0.125914378    0.702321305
17	 150	 130	 1715	 3	 6	 1	 2     0.453262469    0.087491155    0.012293816    0.011117446    0.086623116    0.015699989    0.124851685    0.700760704
18	 153	 132	 1868	 3	 6	 1	 2     0.453602242    0.086642089    0.012420135    0.011212460    0.085747256    0.015368407    0.123611552    0.700922267
19	 156	 134	 2024	 3	 6	 1	 2     0.453869668    0.085558221    0.012453317    0.011230038    0.084647055    0.014784707    0.122625992    0.697716847
20	 159	 136	 2183	 3	 6	 1	 2     0.454161811    0.084685700    0.012468091    0.011243507    0.083762846    0.015306362    0.121539538    0.696774903
21	 162	 138	 2345	 3	 6	 1	 2     0.454475916    0.083729017    0.012481035    0.011255684    0.082793551    0.014342633    0.120359675    0.695656718
22	 168	 142	 2513	 3	 6	 1	 2     0.454823910    0.083018690    0.013244165    0.011862439    0.081955446    0.013158482    0.119037893    0.697413977
23	 174	 146	 2687	 3	 6	 1	 2     0.455063791    0.082309660    0.013314987    0.011905704    0.081225557    0.012412067    0.118117551    0.696845295
24	 177	 148	 2864	 3	 6	 1	 2     0.455288705    0.081960075    0.013672404    0.012210394    0.080811629    0.012272093    0.117247622    0.699034009
25	 180	 150	 3044	 3	 6	 1	 2     0.455520411    0.081227231    0.014014062    0.012493366    0.080009182    0.014928945    0.116344164    0.698163354
26	 186	 155	 3230	 3	 6	 1	 2     0.455882215    0.080691805    0.014146642    0.012588547    0.079442054    0.015611971    0.114918300    0.702166714
27	 192	 160	 3422	 3	 6	 1	 2     0.456277881    0.080066070    0.014170643    0.012605713    0.078802084    0.012721094    0.113337129    0.706441665
28	 195	 162	 3617	 3	 6	 1	 2     0.456493335    0.079660844    0.014183582    0.012615425    0.078387984    0.010986136    0.112466192    0.708309244
29	 260	 162	 3877	 4	 8	 1	 2     0.456675237    0.078859292    0.007057858    0.005003548    0.078542820    0.010988125    0.111725276    0.705832150
30	 264	 164	 4141	 4	 8	 1	 2     0.456828491    0.078196863    0.007083303    0.005007564    0.077875389    0.010986976    0.111096982    0.703861271
31	 268	 166	 4409	 4	 8	 1	 2     0.457001130    0.077885915    0.007115173    0.005007260    0.077560235    0.010831556    0.110384675    0.705586303
32	 272	 168	 4681	 4	 8	 1	 2     0.457165237    0.077439824    0.007109182    0.005006826    0.077112812    0.014592675    0.109703035    0.705904114
33	 280	 172	 4961	 4	 8	 1	 2     0.457577908    0.076611047    0.007616155    0.005473578    0.076231533    0.011971313    0.107968829    0.709566339
34	 288	 176	 5249	 4	 8	 1	 2     0.457856353    0.076173080    0.008020243    0.005854545    0.075749679    0.011875699    0.106781879    0.713352124
35	 292	 178	 5541	 4	 8	 1	 2     0.458078434    0.075412438    0.008201057    0.006020598    0.074965182    0.011890943    0.105825127    0.712613725
36	 300	 182	 5841	 4	 8	 1	 2     0.458366904    0.074978069    0.008640925    0.006446827    0.074478488    0.011512682    0.104568594    0.717022826
37	 304	 184	 6145	 4	 8	 1	 2     0.458580420    0.074274898    0.008839241    0.006633072    0.073747056    0.013515464    0.103628221    0.716743927
38	 312	 188	 6457	 4	 8	 1	 2     0.458771873    0.073597367    0.008884167    0.006661452    0.073059181    0.012321417    0.102777322    0.716085662
39	 320	 192	 6777	 4	 8	 1	 2     0.459006583    0.072971139    0.008939797    0.006663624    0.072421455    0.009830350    0.101723972    0.717344568
40	 328	 196	 7105	 4	 8	 1	 2     0.459115447    0.072721692    0.008951395    0.006675006    0.072168670    0.010539146    0.101231498    0.718370206
41	 336	 200	 7441	 4	 8	 1	 2     0.459268474    0.072426009    0.008998032    0.006682479    0.071864889    0.010541969    0.100534961    0.720406202
42	 340	 202	 7781	 4	 8	 1	 2     0.459413859    0.071737458    0.009017141    0.006686752    0.071168491    0.012054437    0.099868491    0.718319236
43	 348	 206	 8129	 4	 8	 1	 2     0.459670658    0.070683747    0.009021740    0.006692763    0.070105637    0.009334819    0.098679763    0.716294255
44	 352	 208	 8481	 4	 8	 1	 2     0.459787599    0.070310198    0.009032771    0.006696539    0.069727563    0.009338039    0.098133445    0.716475385
45	 356	 210	 8837	 4	 8	 1	 2     0.459912563    0.069963123    0.009033543    0.006698320    0.069377473    0.009387761    0.097546113    0.717231275
46	 364	 214	 9201	 4	 8	 1	 2     0.460023323    0.069734882    0.009044955    0.006710457    0.069145807    0.009406929    0.097022429    0.718750121
47	 368	 216	 9569	 4	 8	 1	 2     0.460142849    0.069306054    0.009057071    0.006718269    0.068711707    0.009059981    0.096453971    0.718540189
48	 372	 218	 9941	 4	 8	 1	 2     0.460262387    0.068896649    0.009062927    0.006718730    0.068297962    0.011753165    0.095881931    0.718557169
49	 380	 222	 10321	 4	 8	 1	 2     0.460500766    0.067871043    0.009088953    0.006750478    0.067259716    0.009050884    0.094730428    0.716465072
50	 384	 224	 10705	 4	 8	 1	 2     0.460610462    0.067535431    0.009096743    0.006758287    0.066919980    0.010088932    0.094195604    0.716970097
51	 392	 228	 11097	 4	 8	 1	 2     0.460761575    0.067017379    0.009110621    0.006762266    0.066395223    0.009994572    0.093453629    0.717119063
52	 396	 230	 11493	 4	 8	 1	 2     0.460894780    0.066355135    0.009118055    0.006768841    0.065725680    0.008564558    0.092794458    0.715076492
53	 400	 232	 11893	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.008492402    0.092216318    0.714719727
54	 404	 234	 12297	 4	 8	 1	 2     0.461125016    0.065471164    0.009273681    0.006914523    0.064811050    0.008440214    0.091643487    0.714411533
55	 408	 237	 12705	 4	 8	 1	 2     0.461218206    0.065067294    0.009286382    0.006927538    0.064401210    0.008396720    0.091173329    0.713665876
56	 412	 239	 13117	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.008389262    0.090606618    0.714835378
57	 416	 242	 13533	 4	 8	 1	 2     0.461421993    0.064365381    0.009373503    0.007017262    0.063679194    0.008389493    0.090136305    0.714089410
58	 420	 244	 13953	 4	 8	 1	 2     0.461513214    0.064038228    0.009398912    0.007043194    0.063344732    0.008402217    0.089668068    0.714169813
59	 424	 246	 14377	 4	 8	 1	 2     0.461613414    0.063651014    0.009399067    0.007043417    0.062953230    0.010162236    0.089150803    0.713970177
60	 432	 250	 14809	 4	 8	 1	 2     0.461792372    0.063215094    0.009438566    0.007048313    0.062506493    0.009203471    0.088219130    0.716569008
61	 436	 252	 15245	 4	 8	 1	 2     0.461900194    0.062711418    0.009456572    0.007051195    0.061994316    0.008277343    0.087652842    0.715452200
62	 440	 254	 15685	 4	 8	 1	 2     0.462010418    0.062296169    0.009548121    0.007139792    0.061560101    0.009170256    0.087069989    0.715472342
63	 444	 257	 16129	 4	 8	 1	 2     0.462120182    0.061784637    0.009561499    0.007153750    0.061040307    0.010285555    0.086485532    0.714392746
64	 452	 262	 16581	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.008300895    0.085623419    0.713597507
65	 460	 266	 17041	 4	 8	 1	 2     0.462376448    0.060740311    0.009591180    0.007169201    0.059978285    0.007570397    0.085104819    0.713711765
66	 464	 268	 17505	 4	 8	 1	 2     0.462444604    0.060308321    0.009585523    0.007166234    0.059541678    0.008372658    0.084733689    0.711739595
67	 472	 272	 17977	 4	 8	 1	 2     0.462544511    0.059908201    0.009607408    0.007181692    0.059132819    0.007410654    0.084186608    0.711612008
68	 476	 274	 18453	 4	 8	 1	 2     0.462615678    0.059558894    0.009616065    0.007183583    0.058777489    0.008342152    0.083794653    0.710772017
69	 480	 277	 18933	 4	 8	 1	 2     0.462699062    0.059118051    0.009614706    0.007182494    0.058330964    0.009039652    0.083332993    0.709419510
70	 488	 281	 19421	 4	 8	 1	 2     0.462834914    0.058705468    0.009654136    0.007219348    0.057906214    0.008746946    0.082575130    0.710934004
71	 492	 283	 19913	 4	 8	 1	 2     0.462934003    0.058161774    0.009679810    0.007252501    0.057350617    0.007336987    0.082017794    0.709136049
72	 496	 285	 20409	 4	 8	 1	 2     0.463005243    0.057761730    0.009683695    0.007255436    0.056944214    0.007313750    0.081614671    0.707737092
73	 500	 287	 20909	 4	 8	 1	 2     0.463074505    0.057412465    0.009692243    0.007257309    0.056588440    0.008299260    0.081220761    0.706869330
74	 504	 290	 21413	 4	 8	 1	 2     0.463156947    0.056959588    0.009690930    0.007256274    0.056129142    0.007280579    0.080749316    0.705387869
75	 508	 292	 21921	 4	 8	 1	 2     0.463242470    0.056679372    0.009746272    0.007313134    0.055835127    0.007940741    0.080257232    0.706221361
76	 512	 295	 22433	 4	 8	 1	 2     0.463323283    0.056309290    0.009753543    0.007321530    0.055458133    0.007312108    0.079789379    0.705724130
77	 640	 295	 23073	 5	 13	 1	 3     0.463381150    0.056086723    0.007781080    0.005050233    0.055544354    0.007362018    0.079452622    0.705914056
78	 645	 297	 23718	 5	 13	 1	 3     0.463468375    0.055776470    0.007803855    0.005063735    0.055227841    0.007975966    0.078942224    0.706547990
79	 650	 300	 24368	 5	 13	 1	 3     0.463550013    0.055392783    0.007807431    0.005062710    0.054839807    0.007245338    0.078461422    0.705987491
80	 655	 302	 25023	 5	 13	 1	 3     0.463616778    0.055125453    0.007826695    0.005079232    0.054567009    0.006850521    0.078065950    0.706139531
81	 660	 305	 25683	 5	 13	 1	 3     0.463671749    0.054854631    0.007824172    0.005076478    0.054293765    0.006822691    0.077738782    0.705627615
82	 665	 308	 26348	 5	 13	 1	 3     0.463726285    0.054585356    0.007821661    0.005073732    0.054022058    0.008971258    0.077412804    0.705120513
83	 675	 313	 27023	 5	 13	 1	 3     0.463850451    0.054282973    0.007827165    0.005075693    0.053715703    0.009413076    0.076665301    0.708051393
84	 685	 318	 27708	 5	 13	 1	 3     0.463991859    0.053943246    0.007829912    0.005077159    0.053371961    0.007490559    0.075804775    0.711607493
85	 690	 320	 28398	 5	 13	 1	 3     0.464064620    0.053753071    0.007830149    0.005076876    0.053179708    0.006819261    0.075358064    0.713302173
86	 695	 322	 29093	 5	 13	 1	 3     0.464118254    0.053358194    0.007827209    0.005073436    0.052780978    0.006797826    0.075027036    0.711186213
87	 700	 324	 29793	 5	 13	 1	 3     0.464171537    0.052962720    0.007824285    0.005070000    0.052381583    0.006511359    0.074696681    0.709037125
88	 705	 326	 30498	 5	 13	 1	 3     0.464227141    0.052699304    0.007833405    0.005081597    0.052113860    0.007517172    0.074350327    0.708797199
89	 710	 328	 31208	 5	 13	 1	 3     0.464295153    0.052269832    0.007833253    0.005080496    0.051679547    0.006509674    0.073924421    0.707071243
90	 715	 330	 31923	 5	 13	 1	 3     0.464350723    0.051993791    0.007842477    0.005092233    0.051398928    0.007549585    0.073574556    0.706681679
91	 720	 332	 32643	 5	 13	 1	 3     0.464419304    0.051551000    0.007842327    0.005091126    0.050950991    0.007347801    0.073140410    0.704822412
92	 735	 338	 33378	 5	 13	 1	 3     0.464490368    0.051274920    0.007848208    0.005098304    0.050670731    0.006497019    0.072687738    0.705413609
93	 740	 340	 34118	 5	 13	 1	 3     0.464544088    0.050942517    0.007859497    0.005099832    0.050332578    0.007074047    0.072343620    0.704174291
94	 750	 344	 34868	 5	 13	 1	 3     0.464626300    0.050709344    0.007874823    0.005111212    0.050094159    0.007233573    0.071813720    0.706123345
95	 760	 348	 35628	 5	 13	 1	 3     0.464714563    0.050424361    0.007890408    0.005122449    0.049803189    0.008742711    0.071240329    0.707806407
96	 775	 354	 36403	 5	 13	 1	 3     0.464793576    0.049915481    0.007897518    0.005131685    0.049286757    0.005657766    0.070722991    0.705788603
97	 780	 356	 37183	 5	 13	 1	 3     0.464836713    0.049628356    0.007902217    0.005137293    0.048995190    0.006583621    0.070438911    0.704558818
98	 790	 360	 37973	 5	 13	 1	 3     0.464881849    0.049278635    0.007910516    0.005144560    0.048639569    0.005527401    0.070140403    0.702571321
99	 795	 362	 38768	 5	 13	 1	 3     0.464928608    0.049022700    0.007912788    0.005149896    0.048379881    0.005465721    0.069829789    0.702031332
100	 805	 366	 39573	 5	 13	 1	 3     0.464966749    0.048796005    0.007948287    0.005156211    0.048144312    0.004958595    0.069575370    0.701340218
101	 966	 366	 40539	 6	 15	 1	 3     0.464996822    0.048591982    0.006256581    0.003597980    0.048187508    0.004958683    0.069374096    0.700434088
102	 972	 369	 41511	 6	 15	 1	 3     0.465032086    0.048459944    0.006275676    0.003609153    0.048051868    0.004873213    0.069137313    0.700923157
103	 978	 372	 42489	 6	 15	 1	 3     0.465066082    0.048338058    0.006293627    0.003619742    0.047926591    0.005460138    0.068908261    0.701484224
104	 990	 376	 43479	 6	 15	 1	 3     0.465100111    0.048096000    0.006297693    0.003620624    0.047681907    0.004843551    0.068678208    0.700309485
105	 996	 378	 44475	 6	 15	 1	 3     0.465133870    0.047874056    0.006299071    0.003621988    0.047457843    0.005470975    0.068449198    0.699410024
106	 1014	 384	 45489	 6	 15	 1	 3     0.465181497    0.047931483    0.006323374    0.003626173    0.047512546    0.005198201    0.068124772    0.703583759
107	 1020	 386	 46509	 6	 15	 1	 3     0.465211431    0.047714524    0.006322927    0.003627030    0.047293724    0.004763888    0.067920058    0.702510051
108	 1026	 388	 47535	 6	 15	 1	 3     0.465240865    0.047489994    0.006322466    0.003627076    0.047067249    0.004748563    0.067718143    0.701289080
109	 1032	 391	 48567	 6	 15	 1	 3     0.465271787    0.047355070    0.006325887    0.003628159    0.046930649    0.005307734    0.067505357    0.701500911
110	 1044	 395	 49611	 6	 15	 1	 3     0.465315511    0.047126054    0.006333829    0.003632862    0.046698475    0.005506010    0.067203307    0.701246065
111	 1056	 399	 50667	 6	 15	 1	 3     0.465346141    0.046922965    0.006333790    0.003632986    0.046493524    0.005711935    0.066990886    0.700438037
112	 1068	 403	 51735	 6	 15	 1	 3     0.465382490    0.046694161    0.006330834    0.003631124    0.046263001    0.004673968    0.066737902    0.699664804
113	 1074	 406	 52809	 6	 15	 1	 3     0.465414008    0.046581310    0.006348182    0.003641445    0.046146712    0.006410386    0.066517750    0.700283911
114	 1086	 411	 53895	 6	 15	 1	 3     0.465468602    0.046320688    0.006366801    0.003651896    0.045881041    0.006349306    0.066134635    0.700399836
115	 1110	 419	 55005	 6	 15	 1	 3     0.465524791    0.046076245    0.006375160    0.003656593    0.045633076    0.006213211    0.065737955    0.700907788
116	 1122	 425	 56127	 6	 15	 1	 3     0.465579136    0.045899498    0.006397392    0.003670591    0.045451482    0.006261726    0.065351952    0.702343175
117	 1146	 433	 57273	 6	 15	 1	 3     0.465635080    0.045659161    0.006405355    0.003674976    0.045207637    0.006313191    0.064952153    0.702966088
118	 1170	 442	 58443	 6	 15	 1	 3     0.465679224    0.045410169    0.006411075    0.003678108    0.044955329    0.005906925    0.064634893    0.702564307
119	 1182	 446	 59625	 6	 15	 1	 3     0.465728562    0.045152843    0.006414731    0.003680465    0.044694860    0.006928219    0.064278427    0.702457186
120	 1200	 453	 60825	 6	 15	 1	 3     0.465798605    0.044840354    0.006414698    0.003680202    0.044379150    0.007160540    0.063768873    0.703169929
121	 1218	 460	 62043	 6	 15	 1	 3     0.465875433    0.044508639    0.006414848    0.003680136    0.044043940    0.004589454    0.063205144    0.704193294
122	 1224	 462	 63267	 6	 15	 1	 3     0.465902523    0.044422617    0.006414900    0.003680192    0.043957002    0.006517247    0.063005149    0.705063286
123	 1242	 468	 64509	 6	 15	 1	 3     0.465954665    0.044116719    0.006438344    0.003693913    0.043644388    0.006120469    0.062618366    0.704533213
124	 1266	 476	 65775	 6	 15	 1	 3     0.466007765    0.043819140    0.006439998    0.003692814    0.043343321    0.005766229    0.062221963    0.704239118
125	 1284	 482	 67059	 6	 15	 1	 3     0.466061849    0.043463516    0.006436810    0.003689676    0.042984238    0.004931645    0.061815553    0.703116190
126	 1296	 486	 68355	 6	 15	 1	 3     0.466098551    0.043328815    0.006441866    0.003690597    0.042847270    0.005752577    0.061538205    0.704096177
127	 1308	 490	 69663	 6	 15	 1	 3     0.466142825    0.042967869    0.006441376    0.003690585    0.042482308    0.004819452    0.061201931    0.702067215
128	 1320	 496	 70983	 6	 15	 1	 3     0.466173263    0.042891479    0.006459811    0.003702418    0.042402239    0.005586248    0.060969649    0.703489033
129	 1344	 504	 72327	 6	 15	 1	 3     0.466210187    0.042799297    0.006462021    0.003698863    0.042308653    0.004826267    0.060686664    0.705250457
130	 1362	 510	 73689	 6	 15	 1	 3     0.466243976    0.042583630    0.006460072    0.003696517    0.042090771    0.005240345    0.060426523    0.704717525
131	 1380	 516	 75069	 6	 15	 1	 3     0.466272892    0.042479069    0.006475958    0.003706690    0.041982535    0.004644830    0.060202989    0.705597344
132	 1398	 522	 76467	 6	 15	 1	 3     0.466302053    0.042327297    0.006474903    0.003703847    0.041829125    0.004821290    0.059976705    0.705728947
133	 1422	 530	 77889	 6	 15	 1	 3     0.466328626    0.042072443    0.006476671    0.003704782    0.041570942    0.004416623    0.059769740    0.703908751
134	 1434	 534	 79323	 6	 15	 1	 3     0.466359075    0.041930789    0.006472631    0.003699535    0.041428204    0.005251660    0.059531696    0.704343934
135	 1458	 542	 80781	 6	 15	 1	 3     0.466397555    0.041813681    0.006473772    0.003699164    0.041309493    0.004355461    0.059229469    0.705960767
136	 1470	 547	 82251	 6	 15	 1	 3     0.466424012    0.041692519    0.006481998    0.003702825    0.041185554    0.004474865    0.059020761    0.706404292
137	 1482	 552	 83733	 6	 15	 1	 3     0.466451296    0.041561966    0.006491415    0.003707296    0.041051901    0.004449510    0.058804742    0.706779158
138	 1500	 559	 85233	 6	 15	 1	 3     0.466485129    0.041469145    0.006541036    0.003738395    0.040950029    0.004416270    0.058535748    0.708441370
139	 1518	 565	 86751	 6	 15	 1	 3     0.466512855    0.041368806    0.006542737    0.003737298    0.040848142    0.004238233    0.058314372    0.709410122
140	 1530	 570	 88281	 6	 15	 1	 3     0.466536914    0.041225198    0.006546122    0.003738826    0.040702153    0.004284939    0.058121577    0.709292491
141	 1542	 575	 89823	 6	 15	 1	 3     0.466563002    0.041098081    0.006549202    0.003739850    0.040572900    0.004465139    0.057911787    0.709666945
142	 1566	 583	 91389	 6	 15	 1	 3     0.466587879    0.041010513    0.006549920    0.003740214    0.040484080    0.004136084    0.057711011    0.710618522
143	 1578	 588	 92967	 6	 15	 1	 3     0.466611880    0.040910559    0.006570359    0.003752382    0.040379502    0.004940917    0.057516632    0.711282237
144	 1602	 596	 94569	 6	 15	 1	 3     0.466645486    0.040780279    0.006587246    0.003760204    0.040244743    0.004336111    0.057243341    0.712402133
145	 1620	 602	 96189	 6	 15	 1	 3     0.466669324    0.040645596    0.006602889    0.003770255    0.040105690    0.004270527    0.057048681    0.712472148
146	 1638	 609	 97827	 6	 15	 1	 3     0.466700261    0.040524340    0.006633034    0.003790984    0.039977806    0.004504940    0.056795036    0.713519043
147	 1662	 617	 99489	 6	 15	 1	 3     0.466730706    0.040332839    0.006640234    0.003793416    0.039782473    0.006101422    0.056544295    0.713296340
148	 1710	 633	 101199	 6	 15	 1	 3     0.466781314    0.040042238    0.006672984    0.003812922    0.039482301    0.004260151    0.056124992    0.713447545
149	 1728	 639	 102927	 6	 15	 1	 3     0.466808471    0.040003293    0.006694573    0.003826727    0.039439145    0.004624770    0.055898665    0.715639501
150	 1752	 648	 104679	 6	 15	 1	 3     0.466851095    0.039863704    0.006769153    0.003870557    0.039284774    0.004858127    0.055541556    0.717727535
151	 1776	 656	 106455	 6	 15	 1	 3     0.466882048    0.039668666    0.006795045    0.003887636    0.039082355    0.004102367    0.055280760    0.717585410
152	 1788	 662	 108243	 6	 15	 1	 3     0.466901980    0.039530036    0.006795243    0.003887861    0.038941603    0.005350584    0.055112164    0.717265177
153	 1818	 672	 110061	 6	 15	 1	 3     0.466941072    0.039257706    0.006798054    0.003888462    0.038664634    0.005295828    0.054779970    0.716643435
154	 1848	 683	 111909	 6	 15	 1	 3     0.466975609    0.039064595    0.006803683    0.003889994    0.038467551    0.005422037    0.054484767    0.716981967
155	 1884	 695	 113793	 6	 15	 1	 3     0.467026156    0.038895449    0.006868767    0.003930337    0.038284148    0.004373142    0.054049787    0.719622614
156	 1896	 699	 115689	 6	 15	 1	 3     0.467058822    0.038678086    0.006918478    0.003963177    0.038054291    0.004617805    0.053766780    0.719367726
157	 1926	 709	 117615	 6	 15	 1	 3     0.467090136    0.038525720    0.006923418    0.003965310    0.037898515    0.005265695    0.053494058    0.720186902
158	 1956	 719	 119571	 6	 15	 1	 3     0.467127199    0.038377300    0.006927697    0.003966364    0.037746843    0.004876645    0.053169439    0.721792444
159	 1980	 727	 121551	 6	 15	 1	 3     0.467162251    0.038128046    0.006930571    0.003967303    0.037492867    0.005359629    0.052860579    0.721294526
160	 2022	 742	 123573	 6	 15	 1	 3     0.467199347    0.037918523    0.006940868    0.003971466    0.037277858    0.003818189    0.052531699    0.721821745
161	 2359	 742	 125932	 7	 18	 1	 3     0.467217317    0.037729650    0.005807946    0.003805214    0.037279944    0.003818161    0.052371633    0.720421487
162	 2373	 748	 128305	 7	 18	 1	 3     0.467234562    0.037604266    0.005808099    0.003805546    0.037153019    0.004408892    0.052217562    0.720145957
163	 2394	 754	 130699	 7	 18	 1	 3     0.467260693    0.037481139    0.005814759    0.003813982    0.037027346    0.006045049    0.051983207    0.721023973
164	 2450	 771	 133149	 7	 18	 1	 3     0.467304841    0.037261383    0.005820770    0.003819170    0.036803930    0.003968765    0.051584830    0.722332182
165	 2464	 779	 135613	 7	 18	 1	 3     0.467323712    0.037126224    0.005820348    0.003818892    0.036667153    0.004481073    0.051413597    0.722109064
166	 2485	 786	 138098	 7	 18	 1	 3     0.467355737    0.036978614    0.005826887    0.003827294    0.036516644    0.004365754    0.051121661    0.723345304
167	 2506	 792	 140604	 7	 18	 1	 3     0.467376314    0.036822338    0.005828369    0.003828797    0.036358145    0.005052561    0.050933196    0.722953623
168	 2548	 804	 143152	 7	 18	 1	 3     0.467410420    0.036621672    0.005843280    0.003841403    0.036152495    0.003926692    0.050619252    0.723473188
169	 2562	 810	 145714	 7	 18	 1	 3     0.467429668    0.036458060    0.005844474    0.003841280    0.035986556    0.004918062    0.050441201    0.722783334
170	 2597	 820	 148311	 7	 18	 1	 3     0.467458553    0.036352669    0.005848028    0.003840544    0.035879202    0.003808728    0.050172812    0.724549165
171	 2968	 820	 151279	 8	 19	 1	 3     0.467475625    0.036178267    0.004641855    0.003531317    0.035879245    0.003806200    0.050013489    0.723370191
172	 2992	 826	 154271	 8	 19	 1	 3     0.467497566    0.036036584    0.004641344    0.003532980    0.035736442    0.004934065    0.049807988    0.723510128
173	 3032	 836	 157303	 8	 19	 1	 3     0.467541794    0.035782498    0.004644070    0.003533867    0.035479851    0.003839201    0.049391097    0.724472633
174	 3048	 840	 160351	 8	 19	 1	 3     0.467561202    0.035628295    0.004645094    0.003535261    0.035324191    0.004402889    0.049207031    0.724048855
175	 3088	 850	 163439	 8	 19	 1	 3     0.467590628    0.035482724    0.004654177    0.003538548    0.035176161    0.004361473    0.048926618    0.725223302
176	 3120	 858	 166559	 8	 19	 1	 3     0.467615251    0.035288695    0.004654190    0.003538629    0.034980430    0.003519060    0.048690721    0.724751949
177	 3510	 858	 170069	 9	 28	 1	 4     0.467628642    0.035257068    0.004336817    0.002866698    0.034989325    0.003519366    0.048561950    0.726022498
178	 3528	 862	 173597	 9	 28	 1	 4     0.467644770    0.035114700    0.004337318    0.002866898    0.034845801    0.004624431    0.048406385    0.725414621
179	 3564	 870	 177161	 9	 28	 1	 4     0.467676346    0.034838507    0.004337867    0.002867000    0.034567390    0.004618005    0.048100364    0.724287806
180	 3600	 878	 180761	 9	 28	 1	 4     0.467709538    0.034624619    0.004349359    0.002876216    0.034350362    0.003555109    0.047776543    0.724720069
181	 3618	 882	 184379	 9	 28	 1	 4     0.467725934    0.034465665    0.004357204    0.002885898    0.034189134    0.004233445    0.047615758    0.723828972
182	 3663	 892	 188042	 9	 28	 1	 4     0.467749548    0.034281401    0.004361627    0.002891057    0.034002804    0.003570010    0.047383223    0.723492385
183	 3690	 898	 191732	 9	 28	 1	 4     0.467766581    0.034150540    0.004371537    0.002900000    0.033869588    0.003803692    0.047214780    0.723301893
184	 3717	 904	 195449	 9	 28	 1	 4     0.467787334    0.033966314    0.004378408    0.002907012    0.033682934    0.004090539    0.047008718    0.722553501
185	 3753	 912	 199202	 9	 28	 1	 4     0.467809050    0.033910686    0.004379947    0.002907097    0.033626637    0.003425766    0.046792114    0.724709428
186	 3771	 916	 202973	 9	 28	 1	 4     0.467823548    0.033773547    0.004380489    0.002908241    0.033488263    0.004449952    0.046646946    0.724024820
187	 3816	 926	 206789	 9	 28	 1	 4     0.467851864    0.033528445    0.004383312    0.002911717    0.033240685    0.004130778    0.046362085    0.723186730
188	 3852	 934	 210641	 9	 28	 1	 4     0.467877199    0.033362998    0.004385417    0.002913059    0.033073521    0.004285841    0.046105711    0.723619652
189	 3897	 944	 214538	 9	 28	 1	 4     0.467903886    0.033151930    0.004388934    0.002918194    0.032860124    0.003365904    0.045834078    0.723303101
190	 3915	 948	 218453	 9	 28	 1	 4     0.467918665    0.032980546    0.004390240    0.002919928    0.032687034    0.004208241    0.045682955    0.721944227
191	 3951	 956	 222404	 9	 28	 1	 4     0.467946391    0.032814625    0.004393176    0.002923082    0.032519219    0.003811996    0.045398072    0.722819793
192	 3969	 960	 226373	 9	 28	 1	 4     0.467966168    0.032615589    0.004392813    0.002922947    0.032318414    0.003608048    0.045193750    0.721683631
193	 4005	 968	 230378	 9	 28	 1	 4     0.467982351    0.032527156    0.004399744    0.002929998    0.032228219    0.003932696    0.045025866    0.722410439
194	 4041	 976	 234419	 9	 28	 1	 4     0.468004529    0.032337522    0.004401477    0.002932436    0.032036578    0.004305226    0.044794758    0.721904146
195	 4086	 986	 238505	 9	 28	 1	 4     0.468031811    0.032116337    0.004404357    0.002935342    0.031812903    0.003913029    0.044508799    0.721572765
196	 4131	 996	 242636	 9	 28	 1	 4     0.468056063    0.031978860    0.004404744    0.002935989    0.031674055    0.004152937    0.044253038    0.722636503
197	 4176	 1006	 246812	 9	 28	 1	 4     0.468080639    0.031761068    0.004405807    0.002936560    0.031454003    0.003665181    0.043992323    0.721968423
198	 4203	 1012	 251015	 9	 28	 1	 4     0.468098901    0.031609061    0.004407126    0.002937261    0.031300319    0.003204653    0.043797589    0.721707769
199	 4221	 1016	 255236	 9	 28	 1	 4     0.468112130    0.031482890    0.004408147    0.002937933    0.031172754    0.003783622    0.043655965    0.721158956
200	 4257	 1025	 259493	 9	 28	 1	 4     0.468132017    0.031318133    0.004409774    0.002939751    0.031006118    0.003642575    0.043442191    0.720915147
201	 4293	 1034	 263786	 9	 28	 1	 4     0.468148622    0.031147202    0.004411023    0.002940991    0.030833278    0.004241479    0.043262890    0.719951940
202	 4347	 1046	 268133	 9	 28	 1	 4     0.468176965    0.031007737    0.004413644    0.002943578    0.030692010    0.003839895    0.042955084    0.721864187
203	 4392	 1056	 272525	 9	 28	 1	 4     0.468199331    0.030840774    0.004415041    0.002944644    0.030523118    0.003092657    0.042710610    0.722086939
204	 4410	 1060	 276935	 9	 28	 1	 4     0.468211611    0.030686792    0.004416316    0.002945328    0.030367341    0.003643270    0.042575778    0.720757049
205	 4446	 1068	 281381	 9	 28	 1	 4     0.468231367    0.030516285    0.004417119    0.002945510    0.030194912    0.003769916    0.042357957    0.720438076
206	 4482	 1076	 285863	 9	 28	 1	 4     0.468252298    0.030344837    0.004418300    0.002946145    0.030021455    0.003939484    0.042125940    0.720336134
207	 4527	 1086	 290390	 9	 28	 1	 4     0.468276773    0.030166390    0.004418975    0.002946626    0.029840974    0.003021456    0.041852994    0.720770183
208	 4545	 1090	 294935	 9	 28	 1	 4     0.468290092    0.030031151    0.004418894    0.002946965    0.029704266    0.003426110    0.041703713    0.720107383
209	 4590	 1100	 299525	 9	 28	 1	 4     0.468305312    0.029944914    0.004420995    0.002947745    0.029616764    0.003477694    0.041532449    0.721000433
210	 4617	 1106	 304142	 9	 28	 1	 4     0.468320669    0.029836624    0.004423013    0.002948771    0.029506966    0.003110668    0.041358919    0.721407234
211	 4635	 1110	 308777	 9	 28	 1	 4     0.468332378    0.029691963    0.004424569    0.002950898    0.029360447    0.003307273    0.041226125    0.720222029
212	 4662	 1119	 313439	 9	 28	 1	 4     0.468346226    0.029561805    0.004425206    0.002951208    0.029228716    0.004713541    0.041068501    0.719816990
213	 4743	 1137	 318182	 9	 28	 1	 4     0.468373314    0.029320641    0.004426273    0.002952506    0.028984618    0.003824508    0.040758410    0.719376456
214	 4797	 1150	 322979	 9	 28	 1	 4     0.468390953    0.029127780    0.004426913    0.002953315    0.028789408    0.003303129    0.040555211    0.718225349
215	 4842	 1160	 327821	 9	 28	 1	 4     0.468404542    0.029011751    0.004427775    0.002954063    0.028671876    0.003342591    0.040397958    0.718148945
216	 4869	 1166	 332690	 9	 28	 1	 4     0.468417936    0.028864640    0.004427802    0.002954061    0.028523008    0.003767215    0.040242346    0.717270306
217	 4914	 1177	 337604	 9	 28	 1	 4     0.468436023    0.028700138    0.004428423    0.002954588    0.028356427    0.003261059    0.040031262    0.716943109
218	 4950	 1185	 342554	 9	 28	 1	 4     0.468450628    0.028543325    0.004428666    0.002954637    0.028197666    0.003102677    0.039859987    0.716089686
219	 4977	 1193	 347531	 9	 28	 1	 4     0.468463037    0.028447768    0.004430861    0.002956344    0.028100587    0.002828065    0.039713882    0.716317989
220	 5530	 1193	 353061	 10	 38	 1	 5     0.468472366    0.028383557    0.003957386    0.001991342    0.028106323    0.002829160    0.039603683    0.716689830
221	 5550	 1197	 358611	 10	 38	 1	 5     0.468482456    0.028291978    0.003957759    0.001991518    0.028013785    0.003247588    0.039484143    0.716540243
222	 5590	 1205	 364201	 10	 38	 1	 5     0.468499004    0.028172171    0.003958026    0.001992384    0.027892745    0.003267476    0.039287305    0.717080766
223	 5630	 1213	 369831	 10	 38	 1	 5     0.468514022    0.028048626    0.003960044    0.001993907    0.027767670    0.003083019    0.039107811    0.717212882
224	 5660	 1222	 375491	 10	 38	 1	 5     0.468526173    0.027941741    0.003961898    0.001995038    0.027659433    0.003237961    0.038961970    0.717154214
225	 5710	 1232	 381201	 10	 38	 1	 5     0.468541993    0.027895386    0.003969680    0.002001274    0.027611487    0.003469216    0.038771250    0.719486365
226	 5750	 1240	 386951	 10	 38	 1	 5     0.468559919    0.027736527    0.003969931    0.002001129    0.027450949    0.003451929    0.038554011    0.719420027
227	 5800	 1250	 392751	 10	 38	 1	 5     0.468576204    0.027562136    0.003970312    0.002001552    0.027274676    0.003705353    0.038355584    0.718595114
228	 5870	 1264	 398621	 10	 38	 1	 5     0.468594451    0.027337538    0.003970978    0.002001680    0.027047594    0.003319144    0.038132008    0.716918411
229	 5920	 1274	 404541	 10	 38	 1	 5     0.468612919    0.027148776    0.003972703    0.002003220    0.026856539    0.003066743    0.037904375    0.716243879
230	 5970	 1284	 410511	 10	 38	 1	 5     0.468627011    0.026997023    0.003973227    0.002003456    0.026703047    0.003502660    0.037729749    0.715536783
231	 6020	 1296	 416531	 10	 38	 1	 5     0.468646624    0.026875819    0.003973713    0.002004296    0.026580430    0.002811788    0.037485344    0.716968727
232	 6050	 1302	 422581	 10	 38	 1	 5     0.468657386    0.026774323    0.003974310    0.002005099    0.026477712    0.003106569    0.037350551    0.716838764
233	 6100	 1312	 428681	 10	 38	 1	 5     0.468670325    0.026650103    0.003975479    0.002005386    0.026351918    0.003005182    0.037187847    0.716634751
234	 6150	 1322	 434831	 10	 38	 1	 5     0.468680779    0.026525960    0.003976793    0.002006150    0.026226164    0.002899958    0.037055864    0.715837047
235	 6190	 1331	 441021	 10	 38	 1	 5     0.468693697    0.026429091    0.003978505    0.002007655    0.026127923    0.002843283    0.036892117    0.716388588
236	 6220	 1337	 447241	 10	 38	 1	 5     0.468703445    0.026293840    0.003979043    0.002007744    0.025991023    0.002965807    0.036768064    0.715127133
237	 6270	 1348	 453511	 10	 38	 1	 5     0.468715663    0.026191322    0.003979447    0.002007767    0.025887243    0.002712501    0.036611980    0.715375732
238	 6300	 1354	 459811	 10	 38	 1	 5     0.468726217    0.026073430    0.003979745    0.002008255    0.025767914    0.002883106    0.036476610    0.714798613
239	 6350	 1364	 466161	 10	 38	 1	 5     0.468736072    0.025990102    0.003979396    0.002008426    0.025683649    0.003042456    0.036349756    0.715000726
240	 6390	 1372	 472551	 10	 38	 1	 5     0.468750815    0.025857442    0.003979883    0.002008976    0.025549321    0.002591200    0.036159131    0.715101310
241	 6440	 1382	 478991	 10	 38	 1	 5     0.468760612    0.025793951    0.003980732    0.002009478    0.025484930    0.002553685    0.036031898    0.715864336
242	 6470	 1390	 485461	 10	 38	 1	 5     0.468769760    0.025719576    0.003981705    0.002010748    0.025409499    0.002883125    0.035912695    0.716169480
243	 6520	 1400	 491981	 10	 38	 1	 5     0.468781804    0.025603369    0.003982631    0.002012676    0.025291721    0.002913746    0.035755134    0.716075325
244	 6580	 1413	 498561	 10	 38	 1	 5     0.468793516    0.025472292    0.003984771    0.002014067    0.025158681    0.002864766    0.035601245    0.715488787
245	 6650	 1428	 505211	 10	 38	 1	 5     0.468804015    0.025352010    0.003985293    0.002014207    0.025036810    0.003300908    0.035462722    0.714891834
246	 6730	 1444	 511941	 10	 38	 1	 5     0.468818512    0.025192224    0.003985918    0.002014178    0.024874899    0.002639462    0.035270559    0.714256442
247	 6770	 1452	 518711	 10	 38	 1	 5     0.468827732    0.025068434    0.003986404    0.002014111    0.024749444    0.002755593    0.035147788    0.713229335
248	 6830	 1464	 525541	 10	 38	 1	 5     0.468839363    0.025026573    0.003987971    0.002014123    0.024706789    0.002921260    0.034992303    0.715202214
249	 6890	 1476	 532431	 10	 38	 1	 5     0.468851886    0.024912519    0.003989383    0.002014965    0.024591024    0.002878903    0.034824111    0.715381343
250	 6950	 1488	 539381	 10	 38	 1	 5     0.468863006    0.024779507    0.003989943    0.002015747    0.024456172    0.002582277    0.034674076    0.714640733
251	 7000	 1498	 546381	 10	 38	 1	 5     0.468872517    0.024675905    0.003990693    0.002016701    0.024351071    0.002700507    0.034545227    0.714307217
252	 7060	 1511	 553441	 10	 38	 1	 5     0.468883595    0.024591528    0.003991522    0.002016651    0.024265428    0.003184226    0.034394526    0.714983763
253	 7170	 1533	 560611	 10	 38	 1	 5     0.468897906    0.024480640    0.003992514    0.002017031    0.024152879    0.002857969    0.034198880    0.715831612
254	 7260	 1552	 567871	 10	 38	 1	 5     0.468910447    0.024364819    0.003993236    0.002017273    0.024035359    0.002694257    0.034026492    0.716054391
255	 7320	 1566	 575191	 10	 38	 1	 5     0.468921420    0.024243921    0.003994352    0.002017694    0.023912609    0.002856217    0.033874932    0.715689147
256	 7390	 1581	 582581	 10	 38	 1	 5     0.468934915    0.024155814    0.003996748    0.002019136    0.023822875    0.002698055    0.033687614    0.717053281
257	 7460	 1598	 590041	 10	 38	 1	 5     0.468945551    0.024044140    0.003998460    0.002020038    0.023709344    0.002866999    0.033539232    0.716895977
258	 7540	 1614	 597581	 10	 38	 1	 5     0.468956230    0.023922117    0.003999911    0.002020906    0.023585342    0.002575813    0.033389584    0.716454473
259	 7610	 1628	 605191	 10	 38	 1	 5     0.468965835    0.023830759    0.004000535    0.002021263    0.023492569    0.002523072    0.033254403    0.716619678
260	 7660	 1641	 612851	 10	 38	 1	 5     0.468974419    0.023739752    0.004002082    0.002021552    0.023399982    0.002616116    0.033133124    0.716496040
261	 7730	 1655	 620581	 10	 38	 1	 5     0.468984335    0.023620620    0.004002861    0.002022331    0.023278978    0.002513739    0.032992462    0.715939903
262	 7800	 1669	 628381	 10	 38	 1	 5     0.468992232    0.023523373    0.004003133    0.002022443    0.023180250    0.002460776    0.032880027    0.715430467
263	 7870	 1685	 636251	 10	 38	 1	 5     0.469000422    0.023479245    0.004003674    0.002022934    0.023135375    0.002525138    0.032762989    0.716639290
264	 7930	 1698	 644181	 10	 38	 1	 5     0.469008420    0.023398471    0.004004626    0.002023178    0.023053230    0.002927446    0.032648300    0.716682673
265	 8050	 1722	 652231	 10	 38	 1	 5     0.469019093    0.023257985    0.004005139    0.002023686    0.022910538    0.002373837    0.032494617    0.715748857
266	 8120	 1738	 660351	 10	 38	 1	 5     0.469026951    0.023176247    0.004005660    0.002023875    0.022827464    0.002664495    0.032380998    0.715736011
267	 8210	 1756	 668561	 10	 38	 1	 5     0.469036389    0.023058933    0.004006606    0.002024749    0.022708182    0.002695722    0.032243998    0.715138787
268	 8300	 1775	 676861	 10	 38	 1	 5     0.469046505    0.022942829    0.004006980    0.002024846    0.022590208    0.002277421    0.032096509    0.714807602
269	 8350	 1786	 685211	 10	 38	 1	 5     0.469053657    0.022869017    0.004007284    0.002024886    0.022515186    0.002275828    0.031991821    0.714839483
270	 8400	 1796	 693611	 10	 38	 1	 5     0.469060629    0.022792188    0.004007052    0.002024832    0.022437187    0.002428443    0.031889430    0.714725463
271	 8470	 1810	 702081	 10	 38	 1	 5     0.469069037    0.022711886    0.004007856    0.002025239    0.022355466    0.002520397    0.031765520    0.714985479
272	 8550	 1827	 710631	 10	 38	 1	 5     0.469076882    0.022613382    0.004008277    0.002025566    0.022255308    0.002404732    0.031649461    0.714495016
273	 8630	 1843	 719261	 10	 38	 1	 5     0.469084870    0.022523817    0.004010380    0.002027048    0.022163916    0.002433390    0.031530846    0.714342304
274	 8710	 1859	 727971	 10	 38	 1	 5     0.469092517    0.022432021    0.004010916    0.002027286    0.022070526    0.002454083    0.031416878    0.714011777
275	 8790	 1875	 736761	 10	 38	 1	 5     0.469099952    0.022323744    0.004011107    0.002027358    0.021960431    0.002440983    0.031305668    0.713089506
276	 8880	 1893	 745641	 10	 38	 1	 5     0.469108045    0.022229987    0.004011677    0.002027855    0.021865012    0.002302107    0.031184153    0.712861650
277	 8950	 1907	 754591	 10	 38	 1	 5     0.469114816    0.022128722    0.004012090    0.002027928    0.021761973    0.002356915    0.031082137    0.711943392
278	 9050	 1928	 763641	 10	 38	 1	 5     0.469121580    0.022065460    0.004012859    0.002028438    0.021697500    0.002264481    0.030979883    0.712251242
279	 9110	 1943	 772751	 10	 38	 1	 5     0.469128139    0.021986258    0.004013262    0.002028726    0.021616874    0.002310022    0.030880397    0.711981049
280	 9200	 1962	 781951	 10	 38	 1	 5     0.469135453    0.021920750    0.004014031    0.002029252    0.021550101    0.002315030    0.030769077    0.712427947
281	 9280	 1978	 791231	 10	 38	 1	 5     0.469142492    0.021834835    0.004014957    0.002029932    0.021462528    0.002535284    0.030661565    0.712123957
282	 9390	 2000	 800621	 10	 38	 1	 5     0.469150978    0.021746445    0.004016688    0.002031269    0.021372273    0.002304839    0.030531443    0.712263891
283	 9480	 2019	 810101	 10	 38	 1	 5     0.469158014    0.021656117    0.004017701    0.002031952    0.021280166    0.002417071    0.030423133    0.711830605
284	 9600	 2045	 819701	 10	 38	 1	 5     0.469165168    0.021583361    0.004018550    0.002032253    0.021205960    0.002398172    0.030312619    0.712025618
285	 9710	 2072	 829411	 10	 38	 1	 5     0.469172032    0.021503190    0.004019439    0.002032628    0.021124187    0.002365906    0.030206196    0.711880091
286	 9810	 2094	 839221	 10	 38	 1	 5     0.469179139    0.021427660    0.004020004    0.002032919    0.021047190    0.002430357    0.030095602    0.711986424
287	 9920	 2116	 849141	 10	 38	 1	 5     0.469187479    0.021322997    0.004021102    0.002033563    0.020940414    0.002185471    0.029965294    0.711589768
288	 9990	 2130	 859131	 10	 38	 1	 5     0.469195177    0.021253187    0.004022388    0.002034414    0.020869076    0.002184733    0.029844522    0.712130245
289	 10080	 2149	 869211	 10	 38	 1	 5     0.469202200    0.021216401    0.004024001    0.002035593    0.020831301    0.002333334    0.029733899    0.713542535
290	 10180	 2169	 879391	 10	 38	 1	 5     0.469209332    0.021156309    0.004025556    0.002036419    0.020769793    0.002119426    0.029621152    0.714229778
291	 10260	 2185	 889651	 10	 38	 1	 5     0.469215901    0.021077458    0.004027137    0.002037690    0.020689162    0.002210131    0.029516905    0.714080913
292	 10350	 2203	 900001	 10	 38	 1	 5     0.469222260    0.021002394    0.004027809    0.002038182    0.020612553    0.002313729    0.029415639    0.713987351
293	 10470	 2227	 910471	 10	 38	 1	 5     0.469228880    0.020939185    0.004028688    0.002038572    0.020547972    0.002236582    0.029309858    0.714407579
294	 10600	 2253	 921071	 10	 38	 1	 5     0.469235078    0.020854350    0.004029250    0.002038917    0.020461404    0.002221136    0.029210462    0.713934266
295	 10720	 2278	 931791	 10	 38	 1	 5     0.469241807    0.020777280    0.004032443    0.002040141    0.020382217    0.002287922    0.029102162    0.713942843
296	 10850	 2304	 942641	 10	 38	 1	 5     0.469248893    0.020719529    0.004034858    0.002041705    0.020322864    0.002227161    0.028987683    0.714770107
297	 10960	 2327	 953601	 10	 38	 1	 5     0.469255232    0.020642566    0.004035856    0.002041981    0.020244194    0.002121351    0.028884880    0.714649541
298	 11080	 2351	 964681	 10	 38	 1	 5     0.469261066    0.020556937    0.004036500    0.002042266    0.020156744    0.002137156    0.028789952    0.714031669
299	 11230	 2381	 975911	 10	 38	 1	 5     0.469267631    0.020489785    0.004038836    0.002043661    0.020087785    0.002129102    0.028682740    0.714359406
300	 11350	 2406	 987261	 10	 38	 1	 5     0.469274819    0.020409989    0.004041374    0.002045463    0.020005873    0.002193718    0.028564899    0.714512914
301	 11460	 2428	 998721	 10	 38	 1	 5     0.469281899    0.020332882    0.004043426    0.002046825    0.019926785    0.002108980    0.028448347    0.714729819
302	 11570	 2450	 1010291	 10	 38	 1	 5     0.469289082    0.020252052    0.004046054    0.002048597    0.019843766    0.002087187    0.028329608    0.714872291
303	 11690	 2476	 1021981	 10	 38	 1	 5     0.469295368    0.020194181    0.004047336    0.002049649    0.019784439    0.002019874    0.028225284    0.715464234
304	 12859	 2476	 1034840	 11	 49	 1	 6     0.469299845    0.020144618    0.003767753    0.002016657    0.019789130    0.002021716    0.028150762    0.715597605
305	 12980	 2498	 1047820	 11	 49	 1	 6     0.469306230    0.020087325    0.003770636    0.002017870    0.019730254    0.002105266    0.028044105    0.716276200
306	 13112	 2522	 1060932	 11	 49	 1	 6     0.469313216    0.020005923    0.003772095    0.002018502    0.019647092    0.002211437    0.027926952    0.716366121
307	 13255	 2549	 1074187	 11	 49	 1	 6     0.469320951    0.019943500    0.003774446    0.002019876    0.019583074    0.002195521    0.027796663    0.717478234
308	 13420	 2579	 1087607	 11	 49	 1	 6     0.469328152    0.019879538    0.003776524    0.002020902    0.019517528    0.002089188    0.027674814    0.718325971
309	 13574	 2607	 1101181	 11	 49	 1	 6     0.469335033    0.019806610    0.003779534    0.002022433    0.019442657    0.002133256    0.027557878    0.718727677
310	 13739	 2637	 1114920	 11	 49	 1	 6     0.469342141    0.019735529    0.003781253    0.002023127    0.019369905    0.002117680    0.027436543    0.719315440
311	 13882	 2663	 1128802	 11	 49	 1	 6     0.469348180    0.019657122    0.003783658    0.002024360    0.019289540    0.002358587    0.027333039    0.719170735
312	 14080	 2699	 1142882	 11	 49	 1	 6     0.469356192    0.019568740    0.003785765    0.002025342    0.019199052    0.002319121    0.027195120    0.719568084
313	 14245	 2729	 1157127	 11	 49	 1	 6     0.469364124    0.019487043    0.003787967    0.002026413    0.019115338    0.002116373    0.027057871    0.720198688
314	 14399	 2757	 1171526	 11	 49	 1	 6     0.469370111    0.019424956    0.003789502    0.002027120    0.019051734    0.002212358    0.026953816    0.720675543
315	 14553	 2786	 1186079	 11	 49	 1	 6     0.469378350    0.019337330    0.003791558    0.002027694    0.018961973    0.002182619    0.026809969    0.721273857
316	 14685	 2810	 1200764	 11	 49	 1	 6     0.469385349    0.019258282    0.003793722    0.002028580    0.018880919    0.002183061    0.026687150    0.721631276
317	 14861	 2842	 1215625	 11	 49	 1	 6     0.469392375    0.019201432    0.003796318    0.002030196    0.018822405    0.002234182    0.026563271    0.722856443
318	 15004	 2870	 1230629	 11	 49	 1	 6     0.469399863    0.019104880    0.003797750    0.002030791    0.018723609    0.002128260    0.026430620    0.722831331
319	 15169	 2901	 1245798	 11	 49	 1	 6     0.469406923    0.019015943    0.003800777    0.002032188    0.018632235    0.002233848    0.026304943    0.722903811
320	 15323	 2930	 1261121	 11	 49	 1	 6     0.469414000    0.018951427    0.003803040    0.002032948    0.018565922    0.002087942    0.026178343    0.723935288
321	 15477	 2959	 1276598	 11	 49	 1	 6     0.469420537    0.018875351    0.003804225    0.002033727    0.018488017    0.001922359    0.026060873    0.724279321
322	 16884	 2959	 1293482	 12	 54	 1	 6     0.469425222    0.018780146    0.003288719    0.001534268    0.018489949    0.001922397    0.025976353    0.722970860
323	 17004	 2979	 1310486	 12	 54	 1	 6     0.469430312    0.018698378    0.003288802    0.001534232    0.018406877    0.002017290    0.025884190    0.722386073
324	 17148	 3005	 1327634	 12	 54	 1	 6     0.469436471    0.018633327    0.003289226    0.001534189    0.018340716    0.002123941    0.025772255    0.722999485
325	 17304	 3032	 1344938	 12	 54	 1	 6     0.469442456    0.018577532    0.003289937    0.001534311    0.018283900    0.001945030    0.025663017    0.723902887
326	 17436	 3055	 1362374	 12	 54	 1	 6     0.469447924    0.018514175    0.003290616    0.001534446    0.018219400    0.002020602    0.025562784    0.724262858
327	 17604	 3084	 1379978	 12	 54	 1	 6     0.469454330    0.018436112    0.003291854    0.001534746    0.018139843    0.002054979    0.025444866    0.724551344
328	 17760	 3111	 1397738	 12	 54	 1	 6     0.469460553    0.018384771    0.003293241    0.001535143    0.018087409    0.001961875    0.025329797    0.725815965
329	 17868	 3130	 1415606	 12	 54	 1	 6     0.469466647    0.018310530    0.003294239    0.001536081    0.018011760    0.001928236    0.025216608    0.726129773
330	 18012	 3154	 1433618	 12	 54	 1	 6     0.469472687    0.018239277    0.003296744    0.001538115    0.017938861    0.001954797    0.025103901    0.726551515
331	 18168	 3180	 1451786	 12	 54	 1	 6     0.469478374    0.018162086    0.003298243    0.001539163    0.017860095    0.001891611    0.024997319    0.726561382
332	 18300	 3202	 1470086	 12	 54	 1	 6     0.469483045    0.018106717    0.003299098    0.001539622    0.017803627    0.001982073    0.024909439    0.726901835
333	 18480	 3233	 1488566	 12	 54	 1	 6     0.469488973    0.018048569    0.003299490    0.001539467    0.017744413    0.002069569    0.024797460    0.727839428
334	 18660	 3263	 1507226	 12	 54	 1	 6     0.469495161    0.017985924    0.003300097    0.001539368    0.017680578    0.001905041    0.024680022    0.728764520
335	 18780	 3283	 1526006	 12	 54	 1	 6     0.469500269    0.017914011    0.003300368    0.001539313    0.017607367    0.001980595    0.024582659    0.728725519
336	 18960	 3313	 1544966	 12	 54	 1	 6     0.469506105    0.017858974    0.003300877    0.001539264    0.017551272    0.001982024    0.024470947    0.729803143
337	 19116	 3340	 1564082	 12	 54	 1	 6     0.469511617    0.017783760    0.003301484    0.001539403    0.017474619    0.001934412    0.024364951    0.729891057
338	 19260	 3364	 1583342	 12	 54	 1	 6     0.469516377    0.017727421    0.003302194    0.001539471    0.017417146    0.002018983    0.024273049    0.730333495
339	 19428	 3394	 1602770	 12	 54	 1	 6     0.469522359    0.017637095    0.003302780    0.001539641    0.017325091    0.001894744    0.024157066    0.730100876
340	 19572	 3419	 1622342	 12	 54	 1	 6     0.469527215    0.017563597    0.003303088    0.001539687    0.017250205    0.001967381    0.024062495    0.729915900
341	 19716	 3446	 1642058	 12	 54	 1	 6     0.469532704    0.017483911    0.003303377    0.001539785    0.017169008    0.002049693    0.023955151    0.729860176
342	 19908	 3480	 1661966	 12	 54	 1	 6     0.469538781    0.017398105    0.003303852    0.001539920    0.017081529    0.001838400    0.023835735    0.729916885
343	 20052	 3504	 1682018	 12	 54	 1	 6     0.469543371    0.017320519    0.003304119    0.001539931    0.017002446    0.001830518    0.023745147    0.729434076
344	 20196	 3529	 1702214	 12	 54	 1	 6     0.469547825    0.017245805    0.003304312    0.001539955    0.016926290    0.001944617    0.023656917    0.728996299
345	 20364	 3558	 1722578	 12	 54	 1	 6     0.469552942    0.017154284    0.003304612    0.001539990    0.016832973    0.001855171    0.023555136    0.728260846
346	 20496	 3580	 1743074	 12	 54	 1	 6     0.469557238    0.017072679    0.003304899    0.001540019    0.016749747    0.001797700    0.023469337    0.727446176
347	 20664	 3608	 1763738	 12	 54	 1	 6     0.469561600    0.017030835    0.003305279    0.001540076    0.016707019    0.001809407    0.023381894    0.728377083
348	 20820	 3634	 1784558	 12	 54	 1	 6     0.469566236    0.016962684    0.003305343    0.001540075    0.016637528    0.001738742    0.023288617    0.728368020
349	 20940	 3654	 1805498	 12	 54	 1	 6     0.469570064    0.016890432    0.003305418    0.001540061    0.016563843    0.001855914    0.023211306    0.727681220
350	 21120	 3684	 1826618	 12	 54	 1	 6     0.469574572    0.016823413    0.003305873    0.001540116    0.016495406    0.001703286    0.023119927    0.727658562
351	 21240	 3704	 1847858	 12	 54	 1	 6     0.469578826    0.016751327    0.003305991    0.001540125    0.016421857    0.001793573    0.023033350    0.727264040
352	 21384	 3729	 1869242	 12	 54	 1	 6     0.469583235    0.016678632    0.003306182    0.001540205    0.016347658    0.001869675    0.022943297    0.726950116
353	 21588	 3763	 1890830	 12	 54	 1	 6     0.469587807    0.016609573    0.003306345    0.001540258    0.016277161    0.001824116    0.022849529    0.726910941
354	 21756	 3793	 1912586	 12	 54	 1	 6     0.469591878    0.016556010    0.003306523    0.001540220    0.016222465    0.001964737    0.022765715    0.727234321
355	 21948	 3826	 1934534	 12	 54	 1	 6     0.469596685    0.016474849    0.003306610    0.001540233    0.016139610    0.001802833    0.022666331    0.726842344
356	 22116	 3854	 1956650	 12	 54	 1	 6     0.469601121    0.016413138    0.003306932    0.001540232    0.016076545    0.001790560    0.022574248    0.727073530
357	 22248	 3876	 1978898	 12	 54	 1	 6     0.469605818    0.016336069    0.003307135    0.001540256    0.015997813    0.001783736    0.022476331    0.726812094
358	 22392	 3900	 2001290	 12	 54	 1	 6     0.469610595    0.016257592    0.003307213    0.001540268    0.015917652    0.001890735    0.022376298    0.726554141
359	 22584	 3932	 2023874	 12	 54	 1	 6     0.469615788    0.016173079    0.003307520    0.001540303    0.015831260    0.001793310    0.022267033    0.726323916
360	 22788	 3966	 2046662	 12	 54	 1	 6     0.469620118    0.016115876    0.003307902    0.001540350    0.015772737    0.001815210    0.022175532    0.726741343
361	 22956	 3996	 2069618	 12	 54	 1	 6     0.469624729    0.016031633    0.003308108    0.001540355    0.015686608    0.001676555    0.022077667    0.726147063
362	 23100	 4021	 2092718	 12	 54	 1	 6     0.469628396    0.015963070    0.003308216    0.001540369    0.015616507    0.001645932    0.021999525    0.725609743
363	 23232	 4044	 2115950	 12	 54	 1	 6     0.469632092    0.015915835    0.003308401    0.001540511    0.015568182    0.001665481    0.021920478    0.726071523
364	 23376	 4068	 2139326	 12	 54	 1	 6     0.469636184    0.015858392    0.003308637    0.001540562    0.015509401    0.001774683    0.021832644    0.726361491
365	 23544	 4096	 2162870	 12	 54	 1	 6     0.469640453    0.015813140    0.003309039    0.001540634    0.015463042    0.001643218    0.021740608    0.727355017
366	 23676	 4118	 2186546	 12	 54	 1	 6     0.469644098    0.015756974    0.003309326    0.001540637    0.015405537    0.001818839    0.021661731    0.727410627
367	 23856	 4148	 2210402	 12	 54	 1	 6     0.469648850    0.015675745    0.003309719    0.001540736    0.015322361    0.001819679    0.021558457    0.727127404
368	 24036	 4178	 2234438	 12	 54	 1	 6     0.469653144    0.015600957    0.003309944    0.001540741    0.015245791    0.001682900    0.021464720    0.726818584
369	 24228	 4210	 2258666	 12	 54	 1	 6     0.469657201    0.015526734    0.003310166    0.001540853    0.015169781    0.001662215    0.021375767    0.726370838
370	 24396	 4239	 2283062	 12	 54	 1	 6     0.469661406    0.015461421    0.003310410    0.001540910    0.015102872    0.001659766    0.021283160    0.726462687
371	 24564	 4267	 2307626	 12	 54	 1	 6     0.469666152    0.015397448    0.003310992    0.001541052    0.015037245    0.001629306    0.021178185    0.727042850
372	 24708	 4291	 2332334	 12	 54	 1	 6     0.469670137    0.015344265    0.003311438    0.001541158    0.014982685    0.001587487    0.021089611    0.727574607
373	 24828	 4312	 2357162	 12	 54	 1	 6     0.469673647    0.015280963    0.003311588    0.001541233    0.014917815    0.001605324    0.021011310    0.727273190
374	 24996	 4340	 2382158	 12	 54	 1	 6     0.469677311    0.015224019    0.003311747    0.001541319    0.014859445    0.001561931    0.020929250    0.727403957
375	 25140	 4364	 2407298	 12	 54	 1	 6     0.469680768    0.015157166    0.003311917    0.001541378    0.014790906    0.001639154    0.020851526    0.726909226
376	 25320	 4394	 2432618	 12	 54	 1	 6     0.469684676    0.015090881    0.003312170    0.001541436    0.014722915    0.001588050    0.020763290    0.726805848
377	 25488	 4422	 2458106	 12	 54	 1	 6     0.469688123    0.015028937    0.003312462    0.001541505    0.014659350    0.001683801    0.020685172    0.726556078
378	 25680	 4455	 2483786	 12	 54	 1	 6     0.469692332    0.014955635    0.003312747    0.001541602    0.014584126    0.001545789    0.020589378    0.726376251
379	 25824	 4479	 2509610	 12	 54	 1	 6     0.469695763    0.014903235    0.003312970    0.001541665    0.014530335    0.001655268    0.020510975    0.726598066
380	 26028	 4514	 2535638	 12	 54	 1	 6     0.469699844    0.014842422    0.003313067    0.001541674    0.014467932    0.001500749    0.020417295    0.726953384
381	 28197	 4514	 2563835	 13	 58	 1	 6     0.469702574    0.014773225    0.002987371    0.001334029    0.014468027    0.001500742    0.020354409    0.725799778
382	 28366	 4540	 2592201	 13	 58	 1	 6     0.469705589    0.014708106    0.002987354    0.001333952    0.014401531    0.001523269    0.020284697    0.725083860
383	 28600	 4576	 2620801	 13	 58	 1	 6     0.469708717    0.014639761    0.002987423    0.001333980    0.014331709    0.001555134    0.020212139    0.724305349
384	 28821	 4610	 2649622	 13	 58	 1	 6     0.469712144    0.014574022    0.002987617    0.001334075    0.014264510    0.001498579    0.020132354    0.723910465
385	 29016	 4641	 2678638	 13	 58	 1	 6     0.469715040    0.014515558    0.002987736    0.001334122    0.014204748    0.001563829    0.020064651    0.723439356
386	 29224	 4675	 2707862	 13	 58	 1	 6     0.469718448    0.014454291    0.002987902    0.001334188    0.014142100    0.001558356    0.019984710    0.723267493
387	 29406	 4705	 2737268	 13	 58	 1	 6     0.469721853    0.014410374    0.002988085    0.001334291    0.014097171    0.001534922    0.019904522    0.723974862
388	 29601	 4735	 2766869	 13	 58	 1	 6     0.469725316    0.014366750    0.002988392    0.001334413    0.014052509    0.001468234    0.019822633    0.724764969
389	 29744	 4758	 2796613	 13	 58	 1	 6     0.469728445    0.014308486    0.002988581    0.001334545    0.013992897    0.001496999    0.019748361    0.724540449
390	 29913	 4784	 2826526	 13	 58	 1	 6     0.469731622    0.014245555    0.002988768    0.001334632    0.013928499    0.001473437    0.019672630    0.724130679
391	 30095	 4812	 2856621	 13	 58	 1	 6     0.469734552    0.014186128    0.002988907    0.001334702    0.013867684    0.001512373    0.019602544    0.723688138
392	 30316	 4848	 2886937	 13	 58	 1	 6     0.469737880    0.014130108    0.002989153    0.001334790    0.013810319    0.001544894    0.019522634    0.723780812
393	 30511	 4880	 2917448	 13	 58	 1	 6     0.469741286    0.014057962    0.002989303    0.001334845    0.013736461    0.001447012    0.019440526    0.723126611
394	 30693	 4908	 2948141	 13	 58	 1	 6     0.469744087    0.014001448    0.002989464    0.001334916    0.013678583    0.001417283    0.019372729    0.722740061
395	 30849	 4932	 2978990	 13	 58	 1	 6     0.469746655    0.013934024    0.002989543    0.001334934    0.013609543    0.001428747    0.019310347    0.721583317
396	 31057	 4966	 3010047	 13	 58	 1	 6     0.469749323    0.013882101    0.002989676    0.001334986    0.013556348    0.001540479    0.019245336    0.721322901
397	 31304	 5004	 3041351	 13	 58	 1	 6     0.469752874    0.013818455    0.002989967    0.001335103    0.013491100    0.001374574    0.019158456    0.721271846
398	 31486	 5033	 3072837	 13	 58	 1	 6     0.469755426    0.013773317    0.002990128    0.001335174    0.013444828    0.001507293    0.019095797    0.721274811
399	 31668	 5062	 3104505	 13	 58	 1	 6     0.469758696    0.013712427    0.002990225    0.001335207    0.013382421    0.001426808    0.019015171    0.721130879
400	 31850	 5090	 3136355	 13	 58	 1	 6     0.469761522    0.013671132    0.002990509    0.001335353    0.013340042    0.001358060    0.018945234    0.721613250
401	 32006	 5116	 3168361	 13	 58	 1	 6     0.469764090    0.013632329    0.002990698    0.001335473    0.013300230    0.001371546    0.018881453    0.721995719
402	 32162	 5141	 3200523	 13	 58	 1	 6     0.469766552    0.013591167    0.002990811    0.001335528    0.013258012    0.001548058    0.018820106    0.722162109
403	 32409	 5180	 3232932	 13	 58	 1	 6     0.469769580    0.013551210    0.002991127    0.001335649    0.013216976    0.001414542    0.018744357    0.722948759
404	 32617	 5212	 3265549	 13	 58	 1	 6     0.469772362    0.013510495    0.002991367    0.001335740    0.013175174    0.001422674    0.018674508    0.723472620
405	 32799	 5240	 3298348	 13	 58	 1	 6     0.469775066    0.013451256    0.002991442    0.001335778    0.013114403    0.001522549    0.018606355    0.722938829
406	 33072	 5282	 3331420	 13	 58	 1	 6     0.469778331    0.013393431    0.002991668    0.001335912    0.013055035    0.001479172    0.018523759    0.723040671
407	 33306	 5319	 3364726	 13	 58	 1	 6     0.469781326    0.013336293    0.002991838    0.001336014    0.012996369    0.001478310    0.018447632    0.722927083
408	 33553	 5357	 3398279	 13	 58	 1	 6     0.469784577    0.013274664    0.002991980    0.001336082    0.012933088    0.001437350    0.018364657    0.722837598
409	 33774	 5392	 3432053	 13	 58	 1	 6     0.469787653    0.013224785    0.002992177    0.001336213    0.012881841    0.001419877    0.018285800    0.723227045
410	 33982	 5424	 3466035	 13	 58	 1	 6     0.469790406    0.013175003    0.002992336    0.001336285    0.012830691    0.001315860    0.018214942    0.723307427
411	 36596	 5424	 3502631	 14	 61	 1	 6     0.469792430    0.013117168    0.002723794    0.001134657    0.012831253    0.001315901    0.018162665    0.722205030
412	 36820	 5456	 3539451	 14	 61	 1	 6     0.469794754    0.013066737    0.002723967    0.001134710    0.012779657    0.001313257    0.018102447    0.721821582
413	 37044	 5490	 3576495	 14	 61	 1	 6     0.469797111    0.013017930    0.002724088    0.001134767    0.012729723    0.001401910    0.018041184    0.721567382
414	 37352	 5534	 3613847	 14	 61	 1	 6     0.469799786    0.012972740    0.002724265    0.001134886    0.012683468    0.001334501    0.017971390    0.721855142
415	 37604	 5571	 3651451	 14	 61	 1	 6     0.469802157    0.012930746    0.002724484    0.001135077    0.012640466    0.001332551    0.017909304    0.722012764
416	 37870	 5612	 3689321	 14	 61	 1	 6     0.469804551    0.012881927    0.002724668    0.001135175    0.012590481    0.001382422    0.017846384    0.721822802
417	 38150	 5655	 3727471	 14	 61	 1	 6     0.469807156    0.012836921    0.002724848    0.001135272    0.012544391    0.001336117    0.017777662    0.722081543
418	 38458	 5699	 3765929	 14	 61	 1	 6     0.469809690    0.012792562    0.002724960    0.001135343    0.012498970    0.001346117    0.017710591    0.722311422
419	 38738	 5739	 3804667	 14	 61	 1	 6     0.469812065    0.012737945    0.002725098    0.001135417    0.012443034    0.001384884    0.017647470    0.721800097
420	 39046	 5784	 3843713	 14	 61	 1	 6     0.469814671    0.012679807    0.002725223    0.001135458    0.012383484    0.001381274    0.017577940    0.721347748
421	 39340	 5826	 3883053	 14	 61	 1	 6     0.469817212    0.012621267    0.002725321    0.001135493    0.012323514    0.001340449    0.017509896    0.720807623
422	 39606	 5867	 3922659	 14	 61	 1	 6     0.469819745    0.012572206    0.002725533    0.001135575    0.012273216    0.001348605    0.017441814    0.720808416
423	 39900	 5909	 3962559	 14	 61	 1	 6     0.469822475    0.012510457    0.002725632    0.001135603    0.012209933    0.001292993    0.017368120    0.720311480
424	 40222	 5956	 4002781	 14	 61	 1	 6     0.469824751    0.012464676    0.002725803    0.001135682    0.012162983    0.001271139    0.017306433    0.720233696
425	 40516	 6000	 4043297	 14	 61	 1	 6     0.469827032    0.012419188    0.002726046    0.001135764    0.012116308    0.001282267    0.017244406    0.720186487
426	 40852	 6049	 4084149	 14	 61	 1	 6     0.469829285    0.012383923    0.002726242    0.001135868    0.012080114    0.001281792    0.017182923    0.720711037
427	 41132	 6090	 4125281	 14	 61	 1	 6     0.469831532    0.012334950    0.002726418    0.001135954    0.012029864    0.001307990    0.017121367    0.720441896
428	 41440	 6135	 4166721	 14	 61	 1	 6     0.469834103    0.012276387    0.002726510    0.001136008    0.011969788    0.001374187    0.017050663    0.719994718
429	 41874	 6197	 4208595	 14	 61	 1	 6     0.469836561    0.012229972    0.002726729    0.001136081    0.011922129    0.001287576    0.016982787    0.720139245
430	 42252	 6252	 4250847	 14	 61	 1	 6     0.469838651    0.012183194    0.002726851    0.001136124    0.011874111    0.001246534    0.016924883    0.719839207
431	 42644	 6309	 4293491	 14	 61	 1	 6     0.469840696    0.012132702    0.002726948    0.001136157    0.011822276    0.001236301    0.016868001    0.719273251
432	 42980	 6361	 4336471	 14	 61	 1	 6     0.469842638    0.012093944    0.002727087    0.001136201    0.011782464    0.001255918    0.016813828    0.719285534
433	 43344	 6417	 4379815	 14	 61	 1	 6     0.469844732    0.012059642    0.002727289    0.001136302    0.011747206    0.001238181    0.016755226    0.719754053
434	 43708	 6470	 4423523	 14	 61	 1	 6     0.469846874    0.012020190    0.002727492    0.001136404    0.011706654    0.001231831    0.016695037    0.719985779
435	 44058	 6525	 4467581	 14	 61	 1	 6     0.469849000    0.011977333    0.002727651    0.001136454    0.011662608    0.001222326    0.016635103    0.720003498
436	 44450	 6582	 4512031	 14	 61	 1	 6     0.469851087    0.011932297    0.002727783    0.001136513    0.011616321    0.001223151    0.016576066    0.719850940
437	 44828	 6636	 4556859	 14	 61	 1	 6     0.469853057    0.011885757    0.002727855    0.001136529    0.011568493    0.001226953    0.016520119    0.719471638
438	 45220	 6694	 4602079	 14	 61	 1	 6     0.469855011    0.011837884    0.002727954    0.001136569    0.011519278    0.001240020    0.016464452    0.718996527
439	 45612	 6755	 4647691	 14	 61	 1	 6     0.469857080    0.011793894    0.002728120    0.001136653    0.011474027    0.001234403    0.016405289    0.718907980
440	 46004	 6814	 4693695	 14	 61	 1	 6     0.469859065    0.011747510    0.002728288    0.001136700    0.011426304    0.001216866    0.016348349    0.718574660
441	 46396	 6870	 4740091	 14	 61	 1	 6     0.469861111    0.011704445    0.002728430    0.001136741    0.011381991    0.001177176    0.016289442    0.718529526
442	 46732	 6918	 4786823	 14	 61	 1	 6     0.469863043    0.011661060    0.002728485    0.001136765    0.011337358    0.001207108    0.016233603    0.718328484
443	 47138	 6976	 4833961	 14	 61	 1	 6     0.469865070    0.011622665    0.002728635    0.001136815    0.011297827    0.001195693    0.016174836    0.718564642
444	 47502	 7031	 4881463	 14	 61	 1	 6     0.469867016    0.011581963    0.002728759    0.001136865    0.011255921    0.001269867    0.016118206    0.718564020
445	 47950	 7096	 4929413	 14	 61	 1	 6     0.469869239    0.011538590    0.002729019    0.001136928    0.011211223    0.001184029    0.016053285    0.718768196
446	 48384	 7158	 4977797	 14	 61	 1	 6     0.469871140    0.011499299    0.002729151    0.001136979    0.011170748    0.001205688    0.015997549    0.718816338
447	 48874	 7228	 5026671	 14	 61	 1	 6     0.469873196    0.011464003    0.002729272    0.001137062    0.011134381    0.001176115    0.015937043    0.719330644
448	 49322	 7294	 5075993	 14	 61	 1	 6     0.469875135    0.011423222    0.002729350    0.001137092    0.011092369    0.001221670    0.015879779    0.719356469
449	 49784	 7362	 5125777	 14	 61	 1	 6     0.469877179    0.011389993    0.002729565    0.001137186    0.011058093    0.001188689    0.015819180    0.720011593
450	 50260	 7431	 5176037	 14	 61	 1	 6     0.469879055    0.011348907    0.002729723    0.001137244    0.011015730    0.001256143    0.015763360    0.719954831
451	 50764	 7504	 5226801	 14	 61	 1	 6     0.469881160    0.011306199    0.002729906    0.001137337    0.010971680    0.001150257    0.015700464    0.720118814
452	 51198	 7566	 5277999	 14	 61	 1	 6     0.469883009    0.011271153    0.002730052    0.001137465    0.010935525    0.001216959    0.015645034    0.720430058
453	 51744	 7644	 5329743	 14	 61	 1	 6     0.469884987    0.011231255    0.002730255    0.001137607    0.010894347    0.001147634    0.015585533    0.720620524
454	 52248	 7717	 5381991	 14	 61	 1	 6     0.469886809    0.011183962    0.002730310    0.001137615    0.010845571    0.001162344    0.015530480    0.720129797
455	 52766	 7793	 5434757	 14	 61	 1	 6     0.469888608    0.011146806    0.002730592    0.001137671    0.010807181    0.001174194    0.015475972    0.720265314
456	 53284	 7868	 5488041	 14	 61	 1	 6     0.469890336    0.011106603    0.002730715    0.001137721    0.010765678    0.001137103    0.015423402    0.720113687
457	 57090	 7868	 5545131	 15	 76	 1	 7     0.469891714    0.011092050    0.002668296    0.001071426    0.010766326    0.001137169    0.015381382    0.721134835
458	 57600	 7938	 5602731	 15	 76	 1	 7     0.469893509    0.011055927    0.002668476    0.001071460    0.010729061    0.001156846    0.015326440    0.721363033
459	 58170	 8016	 5660901	 15	 76	 1	 7     0.469895420    0.011023770    0.002668797    0.001071508    0.010695842    0.001148160    0.015267732    0.722030654
460	 58740	 8095	 5719641	 15	 76	 1	 7     0.469897236    0.010994522    0.002669035    0.001071550    0.010665635    0.001146171    0.015211754    0.722764945
461	 59250	 8165	 5778891	 15	 76	 1	 7     0.469898992    0.010958523    0.002669183    0.001071571    0.010628485    0.001196626    0.015157399    0.722981797
462	 59880	 8250	 5838771	 15	 76	 1	 7     0.469900913    0.010916375    0.002669389    0.001071597    0.010584970    0.001152373    0.015097721    0.723047844
463	 60450	 8333	 5899221	 15	 76	 1	 7     0.469902766    0.010872558    0.002669592    0.001071637    0.010539725    0.001148798    0.015039943    0.722912202
464	 61140	 8428	 5960361	 15	 76	 1	 7     0.469904571    0.010830120    0.002669727    0.001071664    0.010495907    0.001096477    0.014983445    0.722805755
465	 61710	 8505	 6022071	 15	 76	 1	 7     0.469906215    0.010790068    0.002669824    0.001071702    0.010454549    0.001133456    0.014931786    0.722624033
466	 62325	 8587	 6084396	 15	 76	 1	 7     0.469907821    0.010755988    0.002670007    0.001071735    0.010419326    0.001127030    0.014881173    0.722791688
467	 62925	 8667	 6147321	 15	 76	 1	 7     0.469909535    0.010721800    0.002670315    0.001071770    0.010383950    0.001126600    0.014826954    0.723128978
468	 63495	 8743	 6210816	 15	 76	 1	 7     0.469911302    0.010687117    0.002670658    0.001071794    0.010348046    0.001087661    0.014770855    0.723527324
469	 64140	 8830	 6274956	 15	 76	 1	 7     0.469912933    0.010650032    0.002670827    0.001071818    0.010309698    0.001128439    0.014718853    0.723563998
470	 64770	 8916	 6339726	 15	 76	 1	 7     0.469914664    0.010613661    0.002671028    0.001071854    0.010272070    0.001111479    0.014663499    0.723815042
471	 65460	 9008	 6405186	 15	 76	 1	 7     0.469916387    0.010581123    0.002671296    0.001071882    0.010238376    0.001065494    0.014608159    0.724329679
472	 69824	 9008	 6475010	 16	 82	 1	 7     0.469917614    0.010534741    0.002480687    0.001063076    0.010238503    0.001065508    0.014568643    0.723110643
473	 70432	 9084	 6545442	 16	 82	 1	 7     0.469919170    0.010499585    0.002480864    0.001063120    0.010202284    0.001115660    0.014518371    0.723193039
474	 71168	 9176	 6616610	 16	 82	 1	 7     0.469920825    0.010461207    0.002481092    0.001063190    0.010162727    0.001098849    0.014464718    0.723222275
475	 71872	 9265	 6688482	 16	 82	 1	 7     0.469922422    0.010429696    0.002481311    0.001063243    0.010130234    0.001089911    0.014412738    0.723644281
476	 72672	 9365	 6761154	 16	 82	 1	 7     0.469924083    0.010394344    0.002481555    0.001063318    0.010093774    0.001094918    0.014358473    0.723917099
477	 73504	 9471	 6834658	 16	 82	 1	 7     0.469925745    0.010356867    0.002481783    0.001063405    0.010055121    0.001066395    0.014303962    0.724055871
478	 74224	 9563	 6908882	 16	 82	 1	 7     0.469927273    0.010317085    0.002481913    0.001063464    0.010014107    0.001063427    0.014253684    0.723818831
479	 78863	 9563	 6987745	 17	 89	 1	 7     0.469928560    0.010267754    0.002267820    0.000992588    0.010014178    0.001063440    0.014211199    0.722511420
480	 79696	 9662	 7067441	 17	 89	 1	 7     0.469930224    0.010230136    0.002268156    0.000992810    0.009975528    0.001121193    0.014156064    0.722668100
481	 80597	 9769	 7148038	 17	 89	 1	 7     0.469932096    0.010190651    0.002268455    0.000992955    0.009934962    0.001052256    0.014093789    0.723059664
482	 81413	 9865	 7229451	 17	 89	 1	 7     0.469933680    0.010154634    0.002268789    0.000993171    0.009897939    0.001012328    0.014040873    0.723219556
483	 82127	 9949	 7311578	 17	 89	 1	 7     0.469935166    0.010121261    0.002269016    0.000993322    0.009863644    0.001077704    0.013991049    0.723409689
484	 83045	 10057	 7394623	 17	 89	 1	 7     0.469936986    0.010091088    0.002269540    0.000993804    0.009832561    0.001037440    0.013929765    0.724426315
485	 83759	 10142	 7478382	 17	 89	 1	 7     0.469938641    0.010052646    0.002269880    0.000994077    0.009793025    0.001045052    0.013873833    0.724575969
486	 84660	 10248	 7563042	 17	 89	 1	 7     0.469940292    0.010020329    0.002270188    0.000994261    0.009759777    0.001044813    0.013817782    0.725176348
487	 85493	 10346	 7648535	 17	 89	 1	 7     0.469941990    0.009988573    0.002270596    0.000994481    0.009727074    0.001048799    0.013759937    0.725917042
488	 86343	 10446	 7734878	 17	 89	 1	 7     0.469943742    0.009953740    0.002271088    0.000994838    0.009691187    0.001054087    0.013699958    0.726552597
489	 87193	 10546	 7822071	 17	 89	 1	 7     0.469945486    0.009919078    0.002271566    0.000995167    0.009655470    0.001061084    0.013639995    0.727205377
490	 88145	 10659	 7910216	 17	 89	 1	 7     0.469947305    0.009885716    0.002271974    0.000995443    0.009621098    0.001048098    0.013577196    0.728111795
491	 88910	 10750	 7999126	 17	 89	 1	 7     0.469948992    0.009850061    0.002272396    0.000995756    0.009584358    0.001095844    0.013518660    0.728626995
492	 89913	 10872	 8089039	 17	 89	 1	 7     0.469950917    0.009809110    0.002272859    0.000996152    0.009542157    0.001032028    0.013451597    0.729215306
493	 90746	 10973	 8179785	 17	 89	 1	 7     0.469952594    0.009766180    0.002273191    0.000996437    0.009497941    0.001020398    0.013392874    0.729207223
494	 91630	 11079	 8271415	 17	 89	 1	 7     0.469954123    0.009727848    0.002273395    0.000996594    0.009458472    0.001016917    0.013339113    0.729272488
495	 92497	 11181	 8363912	 17	 89	 1	 7     0.469955593    0.009689240    0.002273468    0.000996640    0.009418743    0.001015435    0.013287209    0.729215640
496	 93313	 11277	 8457225	 17	 89	 1	 7     0.469957084    0.009656255    0.002273607    0.000996714    0.009384773    0.001014490    0.013234370    0.729634604
497	 94129	 11375	 8551354	 17	 89	 1	 7     0.469958704    0.009614792    0.002273869    0.000996909    0.009342042    0.001050147    0.013176716    0.729680453
498	 94996	 11477	 8646350	 17	 89	 1	 7     0.469960332    0.009579231    0.002274143    0.000997102    0.009305372    0.001008948    0.013118514    0.730207064
499	 95863	 11579	 8742213	 17	 89	 1	 7     0.469961789    0.009547057    0.002274329    0.000997217    0.009272202    0.001002795    0.013066234    0.730666327
500	 96713	 11683	 8838926	 17	 89	 1	 7     0.469963218    0.009513782    0.002274553    0.000997330    0.009237882    0.001027325    0.013014747    0.731000163
501	 97597	 11792	 8936523	 17	 89	 1	 7     0.469964704    0.009481999    0.002274783    0.000997480    0.009205089    0.000983570    0.012960972    0.731580840
502	 103338	 11792	 9039861	 18	 92	 1	 7     0.469965854    0.009437404    0.002080661    0.000871158    0.009205185    0.000983587    0.012919205    0.730494132
503	 104166	 11885	 9144027	 18	 92	 1	 7     0.469967244    0.009407752    0.002080842    0.000871217    0.009174742    0.001021188    0.012868532    0.731066436
504	 105102	 11989	 9249129	 18	 92	 1	 7     0.469968796    0.009373565    0.002081038    0.000871272    0.009139639    0.001000801    0.012811725    0.731639529
505	 105984	 12090	 9355113	 18	 92	 1	 7     0.469970194    0.009339647    0.002081166    0.000871308    0.009104821    0.000962342    0.012760353    0.731927051
506	 106848	 12186	 9461961	 18	 92	 1	 7     0.469971596    0.009304273    0.002081374    0.000871374    0.009068483    0.000992934    0.012708592    0.732124607
507	 107712	 12282	 9569673	 18	 92	 1	 7     0.469973072    0.009271492    0.002081618    0.000871444    0.009034790    0.000972616    0.012653914    0.732697563
508	 108612	 12385	 9678285	 18	 92	 1	 7     0.469974442    0.009239041    0.002081806    0.000871527    0.009001442    0.000970415    0.012602902    0.733088349
509	 109494	 12487	 9787779	 18	 92	 1	 7     0.469975909    0.009199846    0.002082062    0.000871585    0.008961148    0.000973742    0.012548070    0.733168175
510	 110430	 12593	 9898209	 18	 92	 1	 7     0.469977378    0.009160449    0.002082279    0.000871666    0.008920647    0.000956701    0.012492961    0.733248854
511	 111330	 12693	 10009539	 18	 92	 1	 7     0.469978694    0.009124194    0.002082430    0.000871739    0.008883378    0.000940228    0.012443332    0.733259726
512	 112194	 12789	 10121733	 18	 92	 1	 7     0.469979967    0.009087550    0.002082560    0.000871803    0.008845705    0.000967457    0.012395154    0.733153441
513	 113112	 12891	 10234845	 18	 92	 1	 7     0.469981334    0.009051760    0.002082685    0.000871869    0.008808904    0.000947727    0.012343226    0.733338246
514	 113976	 12990	 10348821	 18	 92	 1	 7     0.469982610    0.009016445    0.002082824    0.000871933    0.008772578    0.000911975    0.012294559    0.733368715
515	 114786	 13080	 10463607	 18	 92	 1	 7     0.469983786    0.008979661    0.002082904    0.000871972    0.008734748    0.000940768    0.012249497    0.733063662
516	 115740	 13187	 10579347	 18	 92	 1	 7     0.469985011    0.008946884    0.002082974    0.000872012    0.008701032    0.000937844    0.012202413    0.733206119
517	 116640	 13288	 10695987	 18	 92	 1	 7     0.469986219    0.008913686    0.002083084    0.000872074    0.008666866    0.000925760    0.012155794    0.733287047
518	 117720	 13410	 10813707	 18	 92	 1	 7     0.469987370    0.008888164    0.002083206    0.000872154    0.008640585    0.000903733    0.012111228    0.733877977
519	 118512	 13498	 10932219	 18	 92	 1	 7     0.469988471    0.008853089    0.002083315    0.000872212    0.008604475    0.000920983    0.012068414    0.733575223
520	 119430	 13600	 11051649	 18	 92	 1	 7     0.469989646    0.008818549    0.002083378    0.000872243    0.008568918    0.000906399    0.012022555    0.733500462
521	 120312	 13701	 11171961	 18	 92	 1	 7     0.469990721    0.008786235    0.002083444    0.000872281    0.008535642    0.000900731    0.011980454    0.733380809
522	 121122	 13793	 11293083	 18	 92	 1	 7     0.469991791    0.008751255    0.002083543    0.000872322    0.008499607    0.000905208    0.011938413    0.733033364
523	 122004	 13892	 11415087	 18	 92	 1	 7     0.469993013    0.008718642    0.002083741    0.000872388    0.008465975    0.000883617    0.011890212    0.733262106
524	 122760	 13976	 11537847	 18	 92	 1	 7     0.469994093    0.008683640    0.002083882    0.000872420    0.008429890    0.000911901    0.011847462    0.732953605
525	 123750	 14086	 11661597	 18	 92	 1	 7     0.469995250    0.008651939    0.002083959    0.000872450    0.008397212    0.000925548    0.011801467    0.733124013
526	 124632	 14184	 11786229	 18	 92	 1	 7     0.469996401    0.008620655    0.002084034    0.000872479    0.008364957    0.000888840    0.011755529    0.733327720
527	 125532	 14284	 11911761	 18	 92	 1	 7     0.469997555    0.008587039    0.002084115    0.000872510    0.008330289    0.000909527    0.011709316    0.733351051
528	 126432	 14384	 12038193	 18	 92	 1	 7     0.469998690    0.008560295    0.002084210    0.000872539    0.008302694    0.000883386    0.011663670    0.733928126
529	 127278	 14478	 12165471	 18	 92	 1	 7     0.469999817    0.008528668    0.002084314    0.000872568    0.008270055    0.000869512    0.011618154    0.734081165
530	 134349	 14478	 12299820	 19	 111	 1	 8     0.470000627    0.008540760    0.002132208    0.000930581    0.008270325    0.000869528    0.011585341    0.737204027
531	 141420	 14478	 12441240	 20	 131	 1	 9     0.470001548    0.008529843    0.002086476    0.000860949    0.008270722    0.000869553    0.011547906    0.738648455
532	 142400	 14576	 12583640	 20	 131	 1	 9     0.470002595    0.008498164    0.002086551    0.000860978    0.008238027    0.000895578    0.011505244    0.738633923
533	 143460	 14682	 12727100	 20	 131	 1	 9     0.470003674    0.008461028    0.002086597    0.000861007    0.008199702    0.000858876    0.011461048    0.738242081
534	 150633	 14682	 12877733	 21	 135	 1	 9     0.470004513    0.008422964    0.001924952    0.000758870    0.008200054    0.000858897    0.011426593    0.737136935
535	 151578	 14772	 13029311	 21	 135	 1	 9     0.470005580    0.008392906    0.001925007    0.000758914    0.008169163    0.000917569    0.011382622    0.737343841
536	 152712	 14881	 13182023	 21	 135	 1	 9     0.470006791    0.008359720    0.001925106    0.000758964    0.008135040    0.000905913    0.011332503    0.737676354
537	 153867	 14991	 13335890	 21	 135	 1	 9     0.470007977    0.008326226    0.001925171    0.000758983    0.008100602    0.000893796    0.011283209    0.737930631
538	 154917	 15092	 13490807	 21	 135	 1	 9     0.470009124    0.008291473    0.001925247    0.000759003    0.008064859    0.000861950    0.011235321    0.737982727
539	 155967	 15193	 13646774	 21	 135	 1	 9     0.470010183    0.008258052    0.001925315    0.000759035    0.008030478    0.000887762    0.011190944    0.737922738
540	 157080	 15300	 13803854	 21	 135	 1	 9     0.470011348    0.008222006    0.001925378    0.000759091    0.007993391    0.000853577    0.011141927    0.737933894
541	 158109	 15398	 13961963	 21	 135	 1	 9     0.470012423    0.008188972    0.001925490    0.000759171    0.007959381    0.000883882    0.011096476    0.737979501
542	 159306	 15512	 14121269	 21	 135	 1	 9     0.470013635    0.008155362    0.001925605    0.000759243    0.007924770    0.000842432    0.011045007    0.738375500
543	 160230	 15601	 14281499	 21	 135	 1	 9     0.470014678    0.008117876    0.001925697    0.000759297    0.007886165    0.000875306    0.011000542    0.737952359
544	 161448	 15717	 14442947	 21	 135	 1	 9     0.470015834    0.008082763    0.001925770    0.000759325    0.007849998    0.000854348    0.010951033    0.738082226
545	 162456	 15813	 14605403	 21	 135	 1	 9     0.470016877    0.008051474    0.001925852    0.000759366    0.007817757    0.000856071    0.010906197    0.738247603
546	 163548	 15920	 14768951	 21	 135	 1	 9     0.470017899    0.008022132    0.001925920    0.000759389    0.007787517    0.000843867    0.010862050    0.738546701
547	 164682	 16030	 14933633	 21	 135	 1	 9     0.470018898    0.007991845    0.001925994    0.000759440    0.007756296    0.000837022    0.010818755    0.738702829
548	 165690	 16127	 15099323	 21	 135	 1	 9     0.470019888    0.007959635    0.001926064    0.000759496    0.007723087    0.000854138    0.010775624    0.738670431
549	 166887	 16242	 15266210	 21	 135	 1	 9     0.470020934    0.007926066    0.001926112    0.000759516    0.007688473    0.000820880    0.010729924    0.738687934
550	 168042	 16352	 15434252	 21	 135	 1	 9     0.470021862    0.007898825    0.001926161    0.000759537    0.007660375    0.000805097    0.010689207    0.738953307
551	 169071	 16455	 15603323	 21	 135	 1	 9     0.470022760    0.007870445    0.001926217    0.000759576    0.007631094    0.000832178    0.010649640    0.739033890
552	 170163	 16560	 15773486	 21	 135	 1	 9     0.470023743    0.007836557    0.001926273    0.000759628    0.007596124    0.000824311    0.010606156    0.738868746
553	 171318	 16671	 15944804	 21	 135	 1	 9     0.470024723    0.007804332    0.001926334    0.000759696    0.007562859    0.000837417    0.010562642    0.738861797
554	 172473	 16783	 16117277	 21	 135	 1	 9     0.470025701    0.007775371    0.001926405    0.000759768    0.007532952    0.000810066    0.010519014    0.739173000
555	 173565	 16888	 16290842	 21	 135	 1	 9     0.470026663    0.007742519    0.001926472    0.000759819    0.007499020    0.000811176    0.010475968    0.739074287
556	 174615	 16988	 16465457	 21	 135	 1	 9     0.470027592    0.007712401    0.001926513    0.000759838    0.007467910    0.000801298    0.010434200    0.739146310
557	 175812	 17102	 16641269	 21	 135	 1	 9     0.470028488    0.007685790    0.001926571    0.000759862    0.007440409    0.000829155    0.010393749    0.739462745
558	 177030	 17218	 16818299	 21	 135	 1	 9     0.470029468    0.007661868    0.001926639    0.000759914    0.007415678    0.000790710    0.010349319    0.740325834
559	 178143	 17325	 16996442	 21	 135	 1	 9     0.470030379    0.007631641    0.001926694    0.000759962    0.007384429    0.000787069    0.010307885    0.740369292
560	 179193	 17426	 17175635	 21	 135	 1	 9     0.470031257    0.007600599    0.001926739    0.000760002    0.007352332    0.000812188    0.010267783    0.740237620
561	 180453	 17546	 17356088	 21	 135	 1	 9     0.470032247    0.007569857    0.001926796    0.000760032    0.007320532    0.000786455    0.010222355    0.740519888
562	 181461	 17644	 17537549	 21	 135	 1	 9     0.470033184    0.007539151    0.001926832    0.000760048    0.007288766    0.000806879    0.010179146    0.740646669
563	 182679	 17760	 17720228	 21	 135	 1	 9     0.470034146    0.007509948    0.001926893    0.000760076    0.007258540    0.000771421    0.010134641    0.741017668
564	 183750	 17862	 17903978	 21	 135	 1	 9     0.470034974    0.007482464    0.001926937    0.000760111    0.007230088    0.000780817    0.010096158    0.741119889
565	 185010	 17984	 18088988	 21	 135	 1	 9     0.470035858    0.007458837    0.001927004    0.000760158    0.007205616    0.000773365    0.010054914    0.741810106
566	 186018	 18083	 18275006	 21	 135	 1	 9     0.470036722    0.007428638    0.001927075    0.000760211    0.007174332    0.000791851    0.010014480    0.741789725
567	 187299	 18205	 18462305	 21	 135	 1	 9     0.470037632    0.007396232    0.001927121    0.000760244    0.007140760    0.000763320    0.009971664    0.741724980
568	 188517	 18324	 18650822	 21	 135	 1	 9     0.470038414    0.007365805    0.001927155    0.000760279    0.007109231    0.000801106    0.009934714    0.741420974
569	 189966	 18462	 18840788	 21	 135	 1	 9     0.470039385    0.007335463    0.001927210    0.000760313    0.007077774    0.000744207    0.009888695    0.741802931
570	 199012	 18462	 19039800	 22	 157	 1	 10     0.470040000    0.007317983    0.001858286    0.000692601    0.007078111    0.000744224    0.009859423    0.742232398
571	 200244	 18574	 19240044	 22	 157	 1	 10     0.470040771    0.007290172    0.001858318    0.000692612    0.007049344    0.000766889    0.009822561    0.742186477
572	 201674	 18705	 19441718	 22	 157	 1	 10     0.470041617    0.007259784    0.001858351    0.000692624    0.007017905    0.000736110    0.009782018    0.742156046
573	 202862	 18813	 19644580	 22	 157	 1	 10     0.470042371    0.007229594    0.001858383    0.000692634    0.006986662    0.000753773    0.009745737    0.741821191
574	 204116	 18927	 19848696	 22	 157	 1	 10     0.470043141    0.007199884    0.001858409    0.000692641    0.006955907    0.000745305    0.009708528    0.741604046
575	 205370	 19043	 20054066	 22	 157	 1	 10     0.470043888    0.007170080    0.001858439    0.000692654    0.006925046    0.000766084    0.009672294    0.741300926
576	 206800	 19178	 20260866	 22	 157	 1	 10     0.470044707    0.007143232    0.001858534    0.000692682    0.006897218    0.000740233    0.009632379    0.741585514
577	 208120	 19301	 20468986	 22	 157	 1	 10     0.470045473    0.007115651    0.001858566    0.000692693    0.006868641    0.000782853    0.009594957    0.741603232
578	 209704	 19446	 20678690	 22	 157	 1	 10     0.470046285    0.007088761    0.001858613    0.000692712    0.006840766    0.000717713    0.009555099    0.741882510
579	 210936	 19558	 20889626	 22	 157	 1	 10     0.470046988    0.007062271    0.001858642    0.000692721    0.006813304    0.000732244    0.009520445    0.741800463
580	 212300	 19682	 21101926	 22	 157	 1	 10     0.470047777    0.007036483    0.001858673    0.000692731    0.006786562    0.000725544    0.009481393    0.742135989
581	 213752	 19814	 21315678	 22	 157	 1	 10     0.470048517    0.007014078    0.001858704    0.000692740    0.006763321    0.000716992    0.009444661    0.742650095
582	 214962	 19924	 21530640	 22	 157	 1	 10     0.470049240    0.006990264    0.001858739    0.000692753    0.006738611    0.000704210    0.009408588    0.742966389
583	 216216	 20039	 21746856	 22	 157	 1	 10     0.470049955    0.006967068    0.001858773    0.000692763    0.006714536    0.000695147    0.009372783    0.743329634
584	 217470	 20156	 21964326	 22	 157	 1	 10     0.470050626    0.006943503    0.001858799    0.000692772    0.006690075    0.000701959    0.009339108    0.743486754
585	 218834	 20284	 22183160	 22	 157	 1	 10     0.470051275    0.006919236    0.001858831    0.000692784    0.006664876    0.000714287    0.009306354    0.743495846
586	 220286	 20417	 22403446	 22	 157	 1	 10     0.470052008    0.006893757    0.001858864    0.000692797    0.006638411    0.000702828    0.009269275    0.743721278
587	 221540	 20534	 22624986	 22	 157	 1	 10     0.470052747    0.006869903    0.001858899    0.000692811    0.006613627    0.000700604    0.009231700    0.744164467
588	 223014	 20668	 22848000	 22	 157	 1	 10     0.470053434    0.006847368    0.001858942    0.000692829    0.006590204    0.000679739    0.009196651    0.744550216
589	 233151	 20668	 23081151	 23	 166	 1	 10     0.470053980    0.006816818    0.001742769    0.000660278    0.006590278    0.000679744    0.009168704    0.743487691
590	 234439	 20781	 23315590	 23	 166	 1	 10     0.470054650    0.006794699    0.001742803    0.000660291    0.006567387    0.000683137    0.009134305    0.743865999
591	 235842	 20903	 23551432	 23	 166	 1	 10     0.470055305    0.006772204    0.001742827    0.000660301    0.006544104    0.000681048    0.009100537    0.744154311
592	 237199	 21023	 23788631	 23	 166	 1	 10     0.470055981    0.006751080    0.001742858    0.000660313    0.006522233    0.000676850    0.009065551    0.744696016
593	 238487	 21136	 24027118	 23	 166	 1	 10     0.470056651    0.006728282    0.001742886    0.000660324    0.006498625    0.000679960    0.009030756    0.745040847
594	 239959	 21264	 24267077	 23	 166	 1	 10     0.470057283    0.006705529    0.001742920    0.000660337    0.006475056    0.000686155    0.008997782    0.745242434
595	 241454	 21397	 24508531	 23	 166	 1	 10     0.470057929    0.006680641    0.001742959    0.000660355    0.006449268    0.000686532    0.008963979    0.745276296
596	 243087	 21541	 24751618	 23	 166	 1	 10     0.470058545    0.006656052    0.001742994    0.000660373    0.006423784    0.000684093    0.008931636    0.745222050
597	 244743	 21687	 24996361	 23	 166	 1	 10     0.470059161    0.006630529    0.001743015    0.000660382    0.006397329    0.000674863    0.008899138    0.745075398
598	 246376	 21829	 25242737	 23	 166	 1	 10     0.470059804    0.006602836    0.001743030    0.000660388    0.006368617    0.000693352    0.008865126    0.744810172
599	 248354	 22001	 25491091	 23	 166	 1	 10     0.470060456    0.006578699    0.001743062    0.000660403    0.006343580    0.000678558    0.008830460    0.745000656
600	 249918	 22141	 25741009	 23	 166	 1	 10     0.470061097    0.006552071    0.001743087    0.000660412    0.006315955    0.000663364    0.008796264    0.744869795
601	 251620	 22291	 25992629	 23	 166	 1	 10     0.470061687    0.006527069    0.001743111    0.000660421    0.006290008    0.000663935    0.008764720    0.744697973
602	 253460	 22455	 26246089	 23	 166	 1	 10     0.470062296    0.006502859    0.001743147    0.000660434    0.006264872    0.000652705    0.008731999    0.744716020
603	 264480	 22455	 26510569	 24	 174	 1	 10     0.470062762    0.006479611    0.001653755    0.000552876    0.006265018    0.000652711    0.008706873    0.744194945
604	 266232	 22607	 26776801	 24	 174	 1	 10     0.470063344    0.006456044    0.001653786    0.000552885    0.006240633    0.000667808    0.008675374    0.744180496
605	 268104	 22764	 27044905	 24	 174	 1	 10     0.470063953    0.006431662    0.001653811    0.000552889    0.006215399    0.000669368    0.008642292    0.744207890
606	 270024	 22924	 27314929	 24	 174	 1	 10     0.470064561    0.006407014    0.001653834    0.000552894    0.006189884    0.000683047    0.008609177    0.744207488
607	 272112	 23099	 27587041	 24	 174	 1	 10     0.470065221    0.006382246    0.001653870    0.000552899    0.006164234    0.000645578    0.008573082    0.744451785
608	 274056	 23267	 27861097	 24	 174	 1	 10     0.470065786    0.006360435    0.001653905    0.000552905    0.006141640    0.000659176    0.008542043    0.744603501
609	 276096	 23442	 28137193	 24	 174	 1	 10     0.470066363    0.006336109    0.001653929    0.000552910    0.006116437    0.000648565    0.008510225    0.744529031
610	 278160	 23615	 28415353	 24	 174	 1	 10     0.470066945    0.006312378    0.001653959    0.000552915    0.006091842    0.000645014    0.008477998    0.744560045
611	 280224	 23789	 28695577	 24	 174	 1	 10     0.470067506    0.006291066    0.001653991    0.000552921    0.006069746    0.000643348    0.008446861    0.744781504
612	 282384	 23973	 28977961	 24	 174	 1	 10     0.470068067    0.006271062    0.001654027    0.000552927    0.006049001    0.000637954    0.008415593    0.745171758
613	 284400	 24143	 29262361	 24	 174	 1	 10     0.470068608    0.006248473    0.001654053    0.000552933    0.006025572    0.000653974    0.008385300    0.745169874
614	 286872	 24350	 29549233	 24	 174	 1	 10     0.470069188    0.006226029    0.001654095    0.000552944    0.006002283    0.000638483    0.008352717    0.745389689
615	 289056	 24538	 29838289	 24	 174	 1	 10     0.470069746    0.006203285    0.001654131    0.000552953    0.005978678    0.000622124    0.008321272    0.745473173
616	 291168	 24715	 30129457	 24	 174	 1	 10     0.470070293    0.006180668    0.001654159    0.000552964    0.005955200    0.000625764    0.008290328    0.745527541
617	 293424	 24906	 30422881	 24	 174	 1	 10     0.470070847    0.006156909    0.001654186    0.000552969    0.005930531    0.000627447    0.008258813    0.745495710
618	 295728	 25100	 30718609	 24	 174	 1	 10     0.470071380    0.006133636    0.001654211    0.000552976    0.005906359    0.000630972    0.008228421    0.745420851
619	 298368	 25322	 31016977	 24	 174	 1	 10     0.470071910    0.006112760    0.001654234    0.000552980    0.005884670    0.000628372    0.008198078    0.745633210
620	 300768	 25525	 31317745	 24	 174	 1	 10     0.470072454    0.006090378    0.001654269    0.000552991    0.005861407    0.000622118    0.008166861    0.745742853
621	 303432	 25753	 31621177	 24	 174	 1	 10     0.470072987    0.006069867    0.001654301    0.000552998    0.005840083    0.000626648    0.008136106    0.746040805
622	 306288	 25995	 31927465	 24	 174	 1	 10     0.470073510    0.006050795    0.001654341    0.000553008    0.005820247    0.000613418    0.008105855    0.746472116
623	 308784	 26206	 32236249	 24	 174	 1	 10     0.470074016    0.006029106    0.001654361    0.000553014    0.005797690    0.000621253    0.008076463    0.746503257
624	 311520	 26435	 32547769	 24	 174	 1	 10     0.470074548    0.006008656    0.001654382    0.000553018    0.005776415    0.000612518    0.008045429    0.746840980
625	 313992	 26642	 32861761	 24	 174	 1	 10     0.470075058    0.005986658    0.001654414    0.000553023    0.005753520    0.000619030    0.008015550    0.746880606
626	 316800	 26884	 33178561	 24	 174	 1	 10     0.470075586    0.005966674    0.001654443    0.000553028    0.005732715    0.000606386    0.007984565    0.747275982
627	 319392	 27104	 33497953	 24	 174	 1	 10     0.470076088    0.005946410    0.001654473    0.000553038    0.005711612    0.000597816    0.007954912    0.747514272
628	 322152	 27334	 33820105	 24	 174	 1	 10     0.470076578    0.005925779    0.001654498    0.000553043    0.005690122    0.000605630    0.007925899    0.747647548
629	 325032	 27577	 34145137	 24	 174	 1	 10     0.470077088    0.005906387    0.001654533    0.000553054    0.005669915    0.000606438    0.007895608    0.748059847
630	 327768	 27806	 34472905	 24	 174	 1	 10     0.470077594    0.005886586    0.001654564    0.000553062    0.005649275    0.000602237    0.007865438    0.748411740
631	 330576	 28040	 34803481	 24	 174	 1	 10     0.470078097    0.005866862    0.001654593    0.000553068    0.005628711    0.000600123    0.007835334    0.748769865
632	 333408	 28277	 35136889	 24	 174	 1	 10     0.470078594    0.005845955    0.001654615    0.000553072    0.005606910    0.000603057    0.007805428    0.748960227
633	 336552	 28544	 35473441	 24	 174	 1	 10     0.470079080    0.005827065    0.001654644    0.000553078    0.005587204    0.000597677    0.007776143    0.749351624
634	 339456	 28791	 35812897	 24	 174	 1	 10     0.470079547    0.005806193    0.001654671    0.000553085    0.005565424    0.000591060    0.007747834    0.749395562
635	 342672	 29065	 36155569	 24	 174	 1	 10     0.470080023    0.005787310    0.001654701    0.000553093    0.005545712    0.000584328    0.007718929    0.749755535
636	 345552	 29305	 36501121	 24	 174	 1	 10     0.470080474    0.005767675    0.001654734    0.000553101    0.005525208    0.000592124    0.007691359    0.749890183
637	 348888	 29586	 36850009	 24	 174	 1	 10     0.470080932    0.005749786    0.001654773    0.000553111    0.005506521    0.000584002    0.007663316    0.750299993
638	 351864	 29838	 37201873	 24	 174	 1	 10     0.470081384    0.005728813    0.001654799    0.000553115    0.005484609    0.000599899    0.007635545    0.750282076
639	 355392	 30134	 37557265	 24	 174	 1	 10     0.470081864    0.005708253    0.001654827    0.000553119    0.005463122    0.000581955    0.007605966    0.750496772
640	 358608	 30410	 37915873	 24	 174	 1	 10     0.470082332    0.005688254    0.001654863    0.000553131    0.005442211    0.000590578    0.007577001    0.750726311
641	 362184	 30710	 38278057	 24	 174	 1	 10     0.470082804    0.005668097    0.001654893    0.000553139    0.005421130    0.000580381    0.007547621    0.750977881
642	 365496	 30988	 38643553	 24	 174	 1	 10     0.470083264    0.005650750    0.001654923    0.000553143    0.005402982    0.000578214    0.007518962    0.751533303
643	 369096	 31289	 39012649	 24	 174	 1	 10     0.470083713    0.005631750    0.001654956    0.000553152    0.005383097    0.000573498    0.007490836    0.751818633
644	 372528	 31575	 39385177	 24	 174	 1	 10     0.470084164    0.005612296    0.001654993    0.000553165    0.005362729    0.000583070    0.007462457    0.752070792
645	 376200	 31885	 39761377	 24	 174	 1	 10     0.470084628    0.005591847    0.001655029    0.000553176    0.005341314    0.000566220    0.007433193    0.752280699
646	 379704	 32180	 40141081	 24	 174	 1	 10     0.470085055    0.005573694    0.001655054    0.000553182    0.005322299    0.000575490    0.007406122    0.752579310
647	 383520	 32501	 40524601	 24	 174	 1	 10     0.470085505    0.005555323    0.001655093    0.000553190    0.005303044    0.000573478    0.007377501    0.753008765
648	 387384	 32825	 40911985	 24	 174	 1	 10     0.470085948    0.005537279    0.001655134    0.000553203    0.005284126    0.000569889    0.007349221    0.753451151
649	 391200	 33144	 41303185	 24	 174	 1	 10     0.470086391    0.005520147    0.001655177    0.000553215    0.005266157    0.000568021    0.007320803    0.754035615
650	 395136	 33476	 41698321	 24	 174	 1	 10     0.470086832    0.005502299    0.001655215    0.000553225    0.005247434    0.000567868    0.007292471    0.754517851
651	 399096	 33811	 42097417	 24	 174	 1	 10     0.470087265    0.005485206    0.001655253    0.000553233    0.005229496    0.000557930    0.007264465    0.755073680
652	 402864	 34130	 42500281	 24	 174	 1	 10     0.470087684    0.005466455    0.001655287    0.000553245    0.005209814    0.000552797    0.007237352    0.755311502
653	 419650	 34130	 42919931	 25	 182	 1	 10     0.470088034    0.005442222    0.001573385    0.000532575    0.005209821    0.000552797    0.007214531    0.754341799
654	 423525	 34441	 43343456	 25	 182	 1	 10     0.470088453    0.005424391    0.001573419    0.000532586    0.005191182    0.000552249    0.007187227    0.754726517
655	 427675	 34775	 43771131	 25	 182	 1	 10     0.470088878    0.005408574    0.001573458    0.000532599    0.005174640    0.000543587    0.007159372    0.755453671
656	 431550	 35089	 44202681	 25	 182	 1	 10     0.470089286    0.005392510    0.001573500    0.000532610    0.005157835    0.000552361    0.007132517    0.756045888
657	 435775	 35427	 44638456	 25	 182	 1	 10     0.470089709    0.005375759    0.001573542    0.000532621    0.005140306    0.000548655    0.007104560    0.756663117
658	 440050	 35771	 45078506	 25	 182	 1	 10     0.470090118    0.005359268    0.001573586    0.000532632    0.005123044    0.000550274    0.007077436    0.757232959
659	 444550	 36131	 45523056	 25	 182	 1	 10     0.470090537    0.005342636    0.001573627    0.000532641    0.005105630    0.000542920    0.007049577    0.757866178
660	 448875	 36477	 45971931	 25	 182	 1	 10     0.470090952    0.005324854    0.001573665    0.000532650    0.005087007    0.000547168    0.007021872    0.758323901
661	 453675	 36862	 46425606	 25	 182	 1	 10     0.470091367    0.005309305    0.001573714    0.000532660    0.005070714    0.000544414    0.006993986    0.759124320
662	 458200	 37228	 46883806	 25	 182	 1	 10     0.470091780    0.005291888    0.001573760    0.000532673    0.005052461    0.000538679    0.006966169    0.759655425
663	 462725	 37590	 47346531	 25	 182	 1	 10     0.470092204    0.005273805    0.001573807    0.000532682    0.005033502    0.000534426    0.006937519    0.760186034
664	 467150	 37944	 47813681	 25	 182	 1	 10     0.470092609    0.005255232    0.001573852    0.000532693    0.005014026    0.000535359    0.006910020    0.760523419
665	 471875	 38326	 48285556	 25	 182	 1	 10     0.470093010    0.005237192    0.001573896    0.000532702    0.004995101    0.000533004    0.006882725    0.760918370
666	 476375	 38690	 48761931	 25	 182	 1	 10     0.470093409    0.005218967    0.001573938    0.000532710    0.004975976    0.000524290    0.006855399    0.761293036
667	 495430	 38690	 49257361	 26	 191	 1	 10     0.470093732    0.005196846    0.001498823    0.000506506    0.004976016    0.000524293    0.006833172    0.760532025
668	 500136	 39056	 49757497	 26	 191	 1	 10     0.470094142    0.005178484    0.001498883    0.000506522    0.004956818    0.000528120    0.006804969    0.760985617
669	 505154	 39443	 50262651	 26	 191	 1	 10     0.470094540    0.005162251    0.001498949    0.000506539    0.004939836    0.000528237    0.006777393    0.761686819
670	 510250	 39835	 50772901	 26	 191	 1	 10     0.470094956    0.005145161    0.001499018    0.000506557    0.004921954    0.000524896    0.006748483    0.762417451
671	 515138	 40211	 51288039	 26	 191	 1	 10     0.470095350    0.005128157    0.001499077    0.000506570    0.004904158    0.000522392    0.006720935    0.763012517
672	 520208	 40601	 51808247	 26	 191	 1	 10     0.470095751    0.005110890    0.001499142    0.000506586    0.004886079    0.000520342    0.006692878    0.763631155
673	 525122	 40982	 52333369	 26	 191	 1	 10     0.470096154    0.005094979    0.001499213    0.000506605    0.004869412    0.000523748    0.006664471    0.764498642
674	 530244	 41376	 52863613	 26	 191	 1	 10     0.470096560    0.005077204    0.001499281    0.000506622    0.004850789    0.000519317    0.006635802    0.765122838
675	 535418	 41775	 53399031	 26	 191	 1	 10     0.470096969    0.005059540    0.001499345    0.000506640    0.004832278    0.000514813    0.006606758    0.765812816
676	 540566	 42171	 53939597	 26	 191	 1	 10     0.470097372    0.005042940    0.001499414    0.000506658    0.004814873    0.000514209    0.006578004    0.766636706
677	 545818	 42577	 54485415	 26	 191	 1	 10     0.470097788    0.005024901    0.001499503    0.000506683    0.004795949    0.000513276    0.006548196    0.767371797
678	 550706	 42956	 55036121	 26	 191	 1	 10     0.470098199    0.005006956    0.001499576    0.000506702    0.004777121    0.000510636    0.006518633    0.768099134
679	 555750	 43350	 55591871	 26	 191	 1	 10     0.470098603    0.004990301    0.001499654    0.000506725    0.004759637    0.000506246    0.006489473    0.768983988


==> data/lshaped/criterionB/varth1_thX0.1_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.018203771    0.131606152    0.711722556
12	 92	 122	 995	 2	 3	 1	 1     0.451735890    0.092198652    0.019744338    0.016257061    0.090059716    0.016026042    0.130267015    0.707766674
13	 138	 122	 1133	 3	 6	 1	 2     0.452028960    0.091086883    0.012120894    0.011015520    0.090276820    0.016025256    0.129246389    0.704753793
14	 141	 124	 1274	 3	 6	 1	 2     0.452319088    0.090169639    0.012154951    0.011036882    0.089346633    0.016218356    0.128227346    0.703201319
15	 144	 126	 1418	 3	 6	 1	 2     0.452674699    0.089353991    0.012263168    0.011122468    0.088508476    0.015980045    0.126966242    0.703761797
16	 147	 128	 1565	 3	 6	 1	 2     0.452968408    0.088432350    0.012277786    0.011119684    0.087575890    0.015994619    0.125914378    0.702321305
17	 150	 130	 1715	 3	 6	 1	 2     0.453262469    0.087491155    0.012293816    0.011117446    0.086623116    0.015699989    0.124851685    0.700760704
18	 153	 132	 1868	 3	 6	 1	 2     0.453602242    0.086642089    0.012420135    0.011212460    0.085747256    0.015368407    0.123611552    0.700922267
19	 156	 134	 2024	 3	 6	 1	 2     0.453869668    0.085558221    0.012453317    0.011230038    0.084647055    0.014784707    0.122625992    0.697716847
20	 159	 136	 2183	 3	 6	 1	 2     0.454161811    0.084685700    0.012468091    0.011243507    0.083762846    0.015306362    0.121539538    0.696774903
21	 162	 138	 2345	 3	 6	 1	 2     0.454475916    0.083729017    0.012481035    0.011255684    0.082793551    0.014342633    0.120359675    0.695656718
22	 168	 142	 2513	 3	 6	 1	 2     0.454823910    0.083018690    0.013244165    0.011862439    0.081955446    0.013158482    0.119037893    0.697413977
23	 174	 146	 2687	 3	 6	 1	 2     0.455063791    0.082309660    0.013314987    0.011905704    0.081225557    0.012412067    0.118117551    0.696845295
24	 177	 148	 2864	 3	 6	 1	 2     0.455288705    0.081960075    0.013672404    0.012210394    0.080811629    0.012272093    0.117247622    0.699034009
25	 180	 150	 3044	 3	 6	 1	 2     0.455520411    0.081227231    0.014014062    0.012493366    0.080009182    0.014928945    0.116344164    0.698163354
26	 186	 155	 3230	 3	 6	 1	 2     0.455882215    0.080691805    0.014146642    0.012588547    0.079442054    0.015611971    0.114918300    0.702166714
27	 192	 160	 3422	 3	 6	 1	 2     0.456277881    0.080066070    0.014170643    0.012605713    0.078802084    0.012721094    0.113337129    0.706441665
28	 195	 162	 3617	 3	 6	 1	 2     0.456493335    0.079660844    0.014183582    0.012615425    0.078387984    0.010986136    0.112466192    0.708309244
29	 260	 162	 3877	 4	 8	 1	 2     0.456675237    0.078859292    0.007057858    0.005003548    0.078542820    0.010988125    0.111725276    0.705832150
30	 264	 164	 4141	 4	 8	 1	 2     0.456828491    0.078196863    0.007083303    0.005007564    0.077875389    0.010986976    0.111096982    0.703861271
31	 268	 166	 4409	 4	 8	 1	 2     0.457001130    0.077885915    0.007115173    0.005007260    0.077560235    0.010831556    0.110384675    0.705586303
32	 272	 168	 4681	 4	 8	 1	 2     0.457165237    0.077439824    0.007109182    0.005006826    0.077112812    0.014592675    0.109703035    0.705904114
33	 280	 172	 4961	 4	 8	 1	 2     0.457577908    0.076611047    0.007616155    0.005473578    0.076231533    0.011971313    0.107968829    0.709566339
34	 288	 176	 5249	 4	 8	 1	 2     0.457856353    0.076173080    0.008020243    0.005854545    0.075749679    0.011875699    0.106781879    0.713352124
35	 292	 178	 5541	 4	 8	 1	 2     0.458078434    0.075412438    0.008201057    0.006020598    0.074965182    0.011890943    0.105825127    0.712613725
36	 300	 182	 5841	 4	 8	 1	 2     0.458366904    0.074978069    0.008640925    0.006446827    0.074478488    0.011512682    0.104568594    0.717022826
37	 304	 184	 6145	 4	 8	 1	 2     0.458580420    0.074274898    0.008839241    0.006633072    0.073747056    0.013515464    0.103628221    0.716743927
38	 312	 188	 6457	 4	 8	 1	 2     0.458771873    0.073597367    0.008884167    0.006661452    0.073059181    0.012321417    0.102777322    0.716085662
39	 320	 192	 6777	 4	 8	 1	 2     0.459006583    0.072971139    0.008939797    0.006663624    0.072421455    0.009830350    0.101723972    0.717344568
40	 328	 196	 7105	 4	 8	 1	 2     0.459115447    0.072721692    0.008951395    0.006675006    0.072168670    0.010539146    0.101231498    0.718370206
41	 336	 200	 7441	 4	 8	 1	 2     0.459268474    0.072426009    0.008998032    0.006682479    0.071864889    0.010541969    0.100534961    0.720406202
42	 340	 202	 7781	 4	 8	 1	 2     0.459413859    0.071737458    0.009017141    0.006686752    0.071168491    0.012054437    0.099868491    0.718319236
43	 348	 206	 8129	 4	 8	 1	 2     0.459670658    0.070683747    0.009021740    0.006692763    0.070105637    0.009334819    0.098679763    0.716294255
44	 352	 208	 8481	 4	 8	 1	 2     0.459787599    0.070310198    0.009032771    0.006696539    0.069727563    0.009338039    0.098133445    0.716475385
45	 356	 210	 8837	 4	 8	 1	 2     0.459912563    0.069963123    0.009033543    0.006698320    0.069377473    0.009387761    0.097546113    0.717231275
46	 364	 214	 9201	 4	 8	 1	 2     0.460023323    0.069734882    0.009044955    0.006710457    0.069145807    0.009406929    0.097022429    0.718750121
47	 368	 216	 9569	 4	 8	 1	 2     0.460142849    0.069306054    0.009057071    0.006718269    0.068711707    0.009059981    0.096453971    0.718540189
48	 372	 218	 9941	 4	 8	 1	 2     0.460262387    0.068896649    0.009062927    0.006718730    0.068297962    0.011753165    0.095881931    0.718557169
49	 380	 222	 10321	 4	 8	 1	 2     0.460500766    0.067871043    0.009088953    0.006750478    0.067259716    0.009050884    0.094730428    0.716465072
50	 384	 224	 10705	 4	 8	 1	 2     0.460610462    0.067535431    0.009096743    0.006758287    0.066919980    0.010088932    0.094195604    0.716970097
51	 392	 228	 11097	 4	 8	 1	 2     0.460761575    0.067017379    0.009110621    0.006762266    0.066395223    0.009994572    0.093453629    0.717119063
52	 396	 230	 11493	 4	 8	 1	 2     0.460894780    0.066355135    0.009118055    0.006768841    0.065725680    0.008564558    0.092794458    0.715076492
53	 400	 232	 11893	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.008492402    0.092216318    0.714719727
54	 404	 234	 12297	 4	 8	 1	 2     0.461125016    0.065471164    0.009273681    0.006914523    0.064811050    0.008440214    0.091643487    0.714411533
55	 408	 237	 12705	 4	 8	 1	 2     0.461218206    0.065067294    0.009286382    0.006927538    0.064401210    0.008396720    0.091173329    0.713665876
56	 412	 239	 13117	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.008389262    0.090606618    0.714835378
57	 416	 242	 13533	 4	 8	 1	 2     0.461421993    0.064365381    0.009373503    0.007017262    0.063679194    0.008389493    0.090136305    0.714089410
58	 420	 244	 13953	 4	 8	 1	 2     0.461513214    0.064038228    0.009398912    0.007043194    0.063344732    0.008402217    0.089668068    0.714169813
59	 424	 246	 14377	 4	 8	 1	 2     0.461613414    0.063651014    0.009399067    0.007043417    0.062953230    0.010162236    0.089150803    0.713970177
60	 432	 250	 14809	 4	 8	 1	 2     0.461792372    0.063215094    0.009438566    0.007048313    0.062506493    0.009203471    0.088219130    0.716569008
61	 436	 252	 15245	 4	 8	 1	 2     0.461900194    0.062711418    0.009456572    0.007051195    0.061994316    0.008277343    0.087652842    0.715452200
62	 440	 254	 15685	 4	 8	 1	 2     0.462010418    0.062296169    0.009548121    0.007139792    0.061560101    0.009170256    0.087069989    0.715472342
63	 444	 257	 16129	 4	 8	 1	 2     0.462120182    0.061784637    0.009561499    0.007153750    0.061040307    0.010285555    0.086485532    0.714392746
64	 452	 262	 16581	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.008300895    0.085623419    0.713597507
65	 460	 266	 17041	 4	 8	 1	 2     0.462376448    0.060740311    0.009591180    0.007169201    0.059978285    0.007570397    0.085104819    0.713711765
66	 464	 268	 17505	 4	 8	 1	 2     0.462444604    0.060308321    0.009585523    0.007166234    0.059541678    0.008372658    0.084733689    0.711739595
67	 472	 272	 17977	 4	 8	 1	 2     0.462544511    0.059908201    0.009607408    0.007181692    0.059132819    0.007410654    0.084186608    0.711612008
68	 476	 274	 18453	 4	 8	 1	 2     0.462615678    0.059558894    0.009616065    0.007183583    0.058777489    0.008342152    0.083794653    0.710772017
69	 480	 277	 18933	 4	 8	 1	 2     0.462699062    0.059118051    0.009614706    0.007182494    0.058330964    0.009039652    0.083332993    0.709419510
70	 488	 281	 19421	 4	 8	 1	 2     0.462834914    0.058705468    0.009654136    0.007219348    0.057906214    0.008746946    0.082575130    0.710934004
71	 492	 283	 19913	 4	 8	 1	 2     0.462934003    0.058161774    0.009679810    0.007252501    0.057350617    0.007336987    0.082017794    0.709136049
72	 496	 285	 20409	 4	 8	 1	 2     0.463005243    0.057761730    0.009683695    0.007255436    0.056944214    0.007313750    0.081614671    0.707737092
73	 500	 287	 20909	 4	 8	 1	 2     0.463074505    0.057412465    0.009692243    0.007257309    0.056588440    0.008299260    0.081220761    0.706869330
74	 504	 290	 21413	 4	 8	 1	 2     0.463156947    0.056959588    0.009690930    0.007256274    0.056129142    0.007280579    0.080749316    0.705387869
75	 508	 292	 21921	 4	 8	 1	 2     0.463242470    0.056679372    0.009746272    0.007313134    0.055835127    0.007940741    0.080257232    0.706221361
76	 512	 295	 22433	 4	 8	 1	 2     0.463323283    0.056309290    0.009753543    0.007321530    0.055458133    0.007312108    0.079789379    0.705724130
77	 640	 295	 23073	 5	 13	 1	 3     0.463381150    0.056086723    0.007781080    0.005050233    0.055544354    0.007362018    0.079452622    0.705914056
78	 645	 297	 23718	 5	 13	 1	 3     0.463468375    0.055776470    0.007803855    0.005063735    0.055227841    0.007975966    0.078942224    0.706547990
79	 650	 300	 24368	 5	 13	 1	 3     0.463550013    0.055392783    0.007807431    0.005062710    0.054839807    0.007245338    0.078461422    0.705987491
80	 655	 302	 25023	 5	 13	 1	 3     0.463616778    0.055125453    0.007826695    0.005079232    0.054567009    0.006850521    0.078065950    0.706139531
81	 660	 305	 25683	 5	 13	 1	 3     0.463671749    0.054854631    0.007824172    0.005076478    0.054293765    0.006822691    0.077738782    0.705627615
82	 665	 308	 26348	 5	 13	 1	 3     0.463726285    0.054585356    0.007821661    0.005073732    0.054022058    0.008971258    0.077412804    0.705120513
83	 675	 313	 27023	 5	 13	 1	 3     0.463850451    0.054282973    0.007827165    0.005075693    0.053715703    0.009413076    0.076665301    0.708051393
84	 685	 318	 27708	 5	 13	 1	 3     0.463991859    0.053943246    0.007829912    0.005077159    0.053371961    0.007490559    0.075804775    0.711607493
85	 690	 320	 28398	 5	 13	 1	 3     0.464064620    0.053753071    0.007830149    0.005076876    0.053179708    0.006819261    0.075358064    0.713302173
86	 695	 322	 29093	 5	 13	 1	 3     0.464118254    0.053358194    0.007827209    0.005073436    0.052780978    0.006797826    0.075027036    0.711186213
87	 700	 324	 29793	 5	 13	 1	 3     0.464171537    0.052962720    0.007824285    0.005070000    0.052381583    0.006511359    0.074696681    0.709037125
88	 705	 326	 30498	 5	 13	 1	 3     0.464227141    0.052699304    0.007833405    0.005081597    0.052113860    0.007517172    0.074350327    0.708797199
89	 710	 328	 31208	 5	 13	 1	 3     0.464295153    0.052269832    0.007833253    0.005080496    0.051679547    0.006509674    0.073924421    0.707071243
90	 715	 330	 31923	 5	 13	 1	 3     0.464350723    0.051993791    0.007842477    0.005092233    0.051398928    0.007549585    0.073574556    0.706681679
91	 720	 332	 32643	 5	 13	 1	 3     0.464419304    0.051551000    0.007842327    0.005091126    0.050950991    0.007347801    0.073140410    0.704822412
92	 735	 338	 33378	 5	 13	 1	 3     0.464490368    0.051274920    0.007848208    0.005098304    0.050670731    0.006497019    0.072687738    0.705413609
93	 740	 340	 34118	 5	 13	 1	 3     0.464544088    0.050942517    0.007859497    0.005099832    0.050332578    0.007074047    0.072343620    0.704174291
94	 750	 344	 34868	 5	 13	 1	 3     0.464626300    0.050709344    0.007874823    0.005111212    0.050094159    0.007233573    0.071813720    0.706123345
95	 760	 348	 35628	 5	 13	 1	 3     0.464714563    0.050424361    0.007890408    0.005122449    0.049803189    0.008742711    0.071240329    0.707806407
96	 775	 354	 36403	 5	 13	 1	 3     0.464793576    0.049915481    0.007897518    0.005131685    0.049286757    0.005657766    0.070722991    0.705788603
97	 780	 356	 37183	 5	 13	 1	 3     0.464836713    0.049628356    0.007902217    0.005137293    0.048995190    0.006583621    0.070438911    0.704558818
98	 790	 360	 37973	 5	 13	 1	 3     0.464881849    0.049278635    0.007910516    0.005144560    0.048639569    0.005527401    0.070140403    0.702571321
99	 795	 362	 38768	 5	 13	 1	 3     0.464928608    0.049022700    0.007912788    0.005149896    0.048379881    0.005465721    0.069829789    0.702031332
100	 805	 366	 39573	 5	 13	 1	 3     0.464966749    0.048796005    0.007948287    0.005156211    0.048144312    0.004958595    0.069575370    0.701340218
101	 966	 366	 40539	 6	 15	 1	 3     0.464996822    0.048591982    0.006256581    0.003597980    0.048187508    0.004958683    0.069374096    0.700434088
102	 972	 369	 41511	 6	 15	 1	 3     0.465032086    0.048459944    0.006275676    0.003609153    0.048051868    0.004873213    0.069137313    0.700923157
103	 978	 372	 42489	 6	 15	 1	 3     0.465066082    0.048338058    0.006293627    0.003619742    0.047926591    0.005460138    0.068908261    0.701484224
104	 990	 376	 43479	 6	 15	 1	 3     0.465100111    0.048096000    0.006297693    0.003620624    0.047681907    0.004843551    0.068678208    0.700309485
105	 996	 378	 44475	 6	 15	 1	 3     0.465133870    0.047874056    0.006299071    0.003621988    0.047457843    0.005470975    0.068449198    0.699410024
106	 1014	 384	 45489	 6	 15	 1	 3     0.465181497    0.047931483    0.006323374    0.003626173    0.047512546    0.005198201    0.068124772    0.703583759
107	 1020	 386	 46509	 6	 15	 1	 3     0.465211431    0.047714524    0.006322927    0.003627030    0.047293724    0.004763888    0.067920058    0.702510051
108	 1026	 388	 47535	 6	 15	 1	 3     0.465240865    0.047489994    0.006322466    0.003627076    0.047067249    0.004748563    0.067718143    0.701289080
109	 1032	 391	 48567	 6	 15	 1	 3     0.465271787    0.047355070    0.006325887    0.003628159    0.046930649    0.005307734    0.067505357    0.701500911
110	 1044	 395	 49611	 6	 15	 1	 3     0.465315511    0.047126054    0.006333829    0.003632862    0.046698475    0.005506010    0.067203307    0.701246065
111	 1056	 399	 50667	 6	 15	 1	 3     0.465346141    0.046922965    0.006333790    0.003632986    0.046493524    0.005711935    0.066990886    0.700438037
112	 1068	 403	 51735	 6	 15	 1	 3     0.465382490    0.046694161    0.006330834    0.003631124    0.046263001    0.004673968    0.066737902    0.699664804
113	 1074	 406	 52809	 6	 15	 1	 3     0.465414008    0.046581310    0.006348182    0.003641445    0.046146712    0.006410386    0.066517750    0.700283911
114	 1086	 411	 53895	 6	 15	 1	 3     0.465468602    0.046320688    0.006366801    0.003651896    0.045881041    0.006349306    0.066134635    0.700399836
115	 1110	 419	 55005	 6	 15	 1	 3     0.465524791    0.046076245    0.006375160    0.003656593    0.045633076    0.006213211    0.065737955    0.700907788
116	 1122	 425	 56127	 6	 15	 1	 3     0.465579136    0.045899498    0.006397392    0.003670591    0.045451482    0.006261726    0.065351952    0.702343175
117	 1146	 433	 57273	 6	 15	 1	 3     0.465635080    0.045659161    0.006405355    0.003674976    0.045207637    0.006313191    0.064952153    0.702966088
118	 1170	 442	 58443	 6	 15	 1	 3     0.465679224    0.045410169    0.006411075    0.003678108    0.044955329    0.005906925    0.064634893    0.702564307
119	 1182	 446	 59625	 6	 15	 1	 3     0.465728562    0.045152843    0.006414731    0.003680465    0.044694860    0.006928219    0.064278427    0.702457186
120	 1200	 453	 60825	 6	 15	 1	 3     0.465798605    0.044840354    0.006414698    0.003680202    0.044379150    0.007160540    0.063768873    0.703169929
121	 1218	 460	 62043	 6	 15	 1	 3     0.465875433    0.044508639    0.006414848    0.003680136    0.044043940    0.004589454    0.063205144    0.704193294
122	 1224	 462	 63267	 6	 15	 1	 3     0.465902523    0.044422617    0.006414900    0.003680192    0.043957002    0.006517247    0.063005149    0.705063286
123	 1242	 468	 64509	 6	 15	 1	 3     0.465954665    0.044116719    0.006438344    0.003693913    0.043644388    0.006120469    0.062618366    0.704533213
124	 1266	 476	 65775	 6	 15	 1	 3     0.466007765    0.043819140    0.006439998    0.003692814    0.043343321    0.005766229    0.062221963    0.704239118
125	 1284	 482	 67059	 6	 15	 1	 3     0.466061849    0.043463516    0.006436810    0.003689676    0.042984238    0.004931645    0.061815553    0.703116190
126	 1296	 486	 68355	 6	 15	 1	 3     0.466098551    0.043328815    0.006441866    0.003690597    0.042847270    0.005752577    0.061538205    0.704096177
127	 1308	 490	 69663	 6	 15	 1	 3     0.466142825    0.042967869    0.006441376    0.003690585    0.042482308    0.004819452    0.061201931    0.702067215
128	 1320	 496	 70983	 6	 15	 1	 3     0.466173263    0.042891479    0.006459811    0.003702418    0.042402239    0.005586248    0.060969649    0.703489033
129	 1344	 504	 72327	 6	 15	 1	 3     0.466210187    0.042799297    0.006462021    0.003698863    0.042308653    0.004826267    0.060686664    0.705250457
130	 1362	 510	 73689	 6	 15	 1	 3     0.466243976    0.042583630    0.006460072    0.003696517    0.042090771    0.005240345    0.060426523    0.704717525
131	 1380	 516	 75069	 6	 15	 1	 3     0.466272892    0.042479069    0.006475958    0.003706690    0.041982535    0.004644830    0.060202989    0.705597344
132	 1398	 522	 76467	 6	 15	 1	 3     0.466302053    0.042327297    0.006474903    0.003703847    0.041829125    0.004821290    0.059976705    0.705728947
133	 1422	 530	 77889	 6	 15	 1	 3     0.466328626    0.042072443    0.006476671    0.003704782    0.041570942    0.004416623    0.059769740    0.703908751
134	 1434	 534	 79323	 6	 15	 1	 3     0.466359075    0.041930789    0.006472631    0.003699535    0.041428204    0.005251660    0.059531696    0.704343934
135	 1458	 542	 80781	 6	 15	 1	 3     0.466397555    0.041813681    0.006473772    0.003699164    0.041309493    0.004355461    0.059229469    0.705960767
136	 1470	 547	 82251	 6	 15	 1	 3     0.466424012    0.041692519    0.006481998    0.003702825    0.041185554    0.004474865    0.059020761    0.706404292
137	 1482	 552	 83733	 6	 15	 1	 3     0.466451296    0.041561966    0.006491415    0.003707296    0.041051901    0.004449510    0.058804742    0.706779158
138	 1500	 559	 85233	 6	 15	 1	 3     0.466485129    0.041469145    0.006541036    0.003738395    0.040950029    0.004416270    0.058535748    0.708441370
139	 1518	 565	 86751	 6	 15	 1	 3     0.466512855    0.041368806    0.006542737    0.003737298    0.040848142    0.004238233    0.058314372    0.709410122
140	 1530	 570	 88281	 6	 15	 1	 3     0.466536914    0.041225198    0.006546122    0.003738826    0.040702153    0.004284939    0.058121577    0.709292491
141	 1542	 575	 89823	 6	 15	 1	 3     0.466563002    0.041098081    0.006549202    0.003739850    0.040572900    0.004465139    0.057911787    0.709666945
142	 1566	 583	 91389	 6	 15	 1	 3     0.466587879    0.041010513    0.006549920    0.003740214    0.040484080    0.004136084    0.057711011    0.710618522
143	 1578	 588	 92967	 6	 15	 1	 3     0.466611880    0.040910559    0.006570359    0.003752382    0.040379502    0.004940917    0.057516632    0.711282237
144	 1602	 596	 94569	 6	 15	 1	 3     0.466645486    0.040780279    0.006587246    0.003760204    0.040244743    0.004336111    0.057243341    0.712402133
145	 1620	 602	 96189	 6	 15	 1	 3     0.466669324    0.040645596    0.006602889    0.003770255    0.040105690    0.004270527    0.057048681    0.712472148
146	 1638	 609	 97827	 6	 15	 1	 3     0.466700261    0.040524340    0.006633034    0.003790984    0.039977806    0.004504940    0.056795036    0.713519043
147	 1662	 617	 99489	 6	 15	 1	 3     0.466730706    0.040332839    0.006640234    0.003793416    0.039782473    0.006101422    0.056544295    0.713296340
148	 1710	 633	 101199	 6	 15	 1	 3     0.466781314    0.040042238    0.006672984    0.003812922    0.039482301    0.004260151    0.056124992    0.713447545
149	 1728	 639	 102927	 6	 15	 1	 3     0.466808471    0.040003293    0.006694573    0.003826727    0.039439145    0.004624770    0.055898665    0.715639501
150	 1752	 648	 104679	 6	 15	 1	 3     0.466851095    0.039863704    0.006769153    0.003870557    0.039284774    0.004858127    0.055541556    0.717727535
151	 1776	 656	 106455	 6	 15	 1	 3     0.466882048    0.039668666    0.006795045    0.003887636    0.039082355    0.004102367    0.055280760    0.717585410
152	 1788	 662	 108243	 6	 15	 1	 3     0.466901980    0.039530036    0.006795243    0.003887861    0.038941603    0.005350584    0.055112164    0.717265177
153	 1818	 672	 110061	 6	 15	 1	 3     0.466941072    0.039257706    0.006798054    0.003888462    0.038664634    0.005295828    0.054779970    0.716643435
154	 1848	 683	 111909	 6	 15	 1	 3     0.466975609    0.039064595    0.006803683    0.003889994    0.038467551    0.005422037    0.054484767    0.716981967
155	 1884	 695	 113793	 6	 15	 1	 3     0.467026156    0.038895449    0.006868767    0.003930337    0.038284148    0.004373142    0.054049787    0.719622614
156	 1896	 699	 115689	 6	 15	 1	 3     0.467058822    0.038678086    0.006918478    0.003963177    0.038054291    0.004617805    0.053766780    0.719367726
157	 1926	 709	 117615	 6	 15	 1	 3     0.467090136    0.038525720    0.006923418    0.003965310    0.037898515    0.005265695    0.053494058    0.720186902
158	 1956	 719	 119571	 6	 15	 1	 3     0.467127199    0.038377300    0.006927697    0.003966364    0.037746843    0.004876645    0.053169439    0.721792444
159	 1980	 727	 121551	 6	 15	 1	 3     0.467162251    0.038128046    0.006930571    0.003967303    0.037492867    0.005359629    0.052860579    0.721294526
160	 2022	 742	 123573	 6	 15	 1	 3     0.467199347    0.037918523    0.006940868    0.003971466    0.037277858    0.003818189    0.052531699    0.721821745
161	 2359	 742	 125932	 7	 18	 1	 3     0.467217317    0.037729650    0.005807946    0.003805214    0.037279944    0.003818161    0.052371633    0.720421487
162	 2373	 748	 128305	 7	 18	 1	 3     0.467234562    0.037604266    0.005808099    0.003805546    0.037153019    0.004408892    0.052217562    0.720145957
163	 2394	 754	 130699	 7	 18	 1	 3     0.467260693    0.037481139    0.005814759    0.003813982    0.037027346    0.006045049    0.051983207    0.721023973
164	 2450	 771	 133149	 7	 18	 1	 3     0.467304841    0.037261383    0.005820770    0.003819170    0.036803930    0.003968765    0.051584830    0.722332182
165	 2464	 779	 135613	 7	 18	 1	 3     0.467323712    0.037126224    0.005820348    0.003818892    0.036667153    0.004481073    0.051413597    0.722109064
166	 2485	 786	 138098	 7	 18	 1	 3     0.467355737    0.036978614    0.005826887    0.003827294    0.036516644    0.004365754    0.051121661    0.723345304
167	 2506	 792	 140604	 7	 18	 1	 3     0.467376314    0.036822338    0.005828369    0.003828797    0.036358145    0.005052561    0.050933196    0.722953623
168	 2548	 804	 143152	 7	 18	 1	 3     0.467410420    0.036621672    0.005843280    0.003841403    0.036152495    0.003926692    0.050619252    0.723473188
169	 2562	 810	 145714	 7	 18	 1	 3     0.467429668    0.036458060    0.005844474    0.003841280    0.035986556    0.004918062    0.050441201    0.722783334
170	 2597	 820	 148311	 7	 18	 1	 3     0.467458553    0.036352669    0.005848028    0.003840544    0.035879202    0.003808728    0.050172812    0.724549165
171	 2968	 820	 151279	 8	 19	 1	 3     0.467475625    0.036178267    0.004641855    0.003531317    0.035879245    0.003806200    0.050013489    0.723370191
172	 2992	 826	 154271	 8	 19	 1	 3     0.467497566    0.036036584    0.004641344    0.003532980    0.035736442    0.004934065    0.049807988    0.723510128
173	 3032	 836	 157303	 8	 19	 1	 3     0.467541794    0.035782498    0.004644070    0.003533867    0.035479851    0.003839201    0.049391097    0.724472633
174	 3048	 840	 160351	 8	 19	 1	 3     0.467561202    0.035628295    0.004645094    0.003535261    0.035324191    0.004402889    0.049207031    0.724048855
175	 3088	 850	 163439	 8	 19	 1	 3     0.467590628    0.035482724    0.004654177    0.003538548    0.035176161    0.004361473    0.048926618    0.725223302
176	 3120	 858	 166559	 8	 19	 1	 3     0.467615251    0.035288695    0.004654190    0.003538629    0.034980430    0.003519060    0.048690721    0.724751949
177	 3510	 858	 170069	 9	 28	 1	 4     0.467628642    0.035257068    0.004336817    0.002866698    0.034989325    0.003519366    0.048561950    0.726022498
178	 3528	 862	 173597	 9	 28	 1	 4     0.467644770    0.035114700    0.004337318    0.002866898    0.034845801    0.004624431    0.048406385    0.725414621
179	 3564	 870	 177161	 9	 28	 1	 4     0.467676346    0.034838507    0.004337867    0.002867000    0.034567390    0.004618005    0.048100364    0.724287806
180	 3600	 878	 180761	 9	 28	 1	 4     0.467709538    0.034624619    0.004349359    0.002876216    0.034350362    0.003555109    0.047776543    0.724720069
181	 3618	 882	 184379	 9	 28	 1	 4     0.467725934    0.034465665    0.004357204    0.002885898    0.034189134    0.004233445    0.047615758    0.723828972
182	 3663	 892	 188042	 9	 28	 1	 4     0.467749548    0.034281401    0.004361627    0.002891057    0.034002804    0.003570010    0.047383223    0.723492385
183	 3690	 898	 191732	 9	 28	 1	 4     0.467766581    0.034150540    0.004371537    0.002900000    0.033869588    0.003803692    0.047214780    0.723301893
184	 3717	 904	 195449	 9	 28	 1	 4     0.467787334    0.033966314    0.004378408    0.002907012    0.033682934    0.004090539    0.047008718    0.722553501
185	 3753	 912	 199202	 9	 28	 1	 4     0.467809050    0.033910686    0.004379947    0.002907097    0.033626637    0.003425766    0.046792114    0.724709428
186	 3771	 916	 202973	 9	 28	 1	 4     0.467823548    0.033773547    0.004380489    0.002908241    0.033488263    0.004449952    0.046646946    0.724024820
187	 3816	 926	 206789	 9	 28	 1	 4     0.467851864    0.033528445    0.004383312    0.002911717    0.033240685    0.004130778    0.046362085    0.723186730
188	 3852	 934	 210641	 9	 28	 1	 4     0.467877199    0.033362998    0.004385417    0.002913059    0.033073521    0.004285841    0.046105711    0.723619652
189	 3897	 944	 214538	 9	 28	 1	 4     0.467903886    0.033151930    0.004388934    0.002918194    0.032860124    0.003365904    0.045834078    0.723303101
190	 3915	 948	 218453	 9	 28	 1	 4     0.467918665    0.032980546    0.004390240    0.002919928    0.032687034    0.004208241    0.045682955    0.721944227
191	 3951	 956	 222404	 9	 28	 1	 4     0.467946391    0.032814625    0.004393176    0.002923082    0.032519219    0.003811996    0.045398072    0.722819793
192	 3969	 960	 226373	 9	 28	 1	 4     0.467966168    0.032615589    0.004392813    0.002922947    0.032318414    0.003608048    0.045193750    0.721683631
193	 4005	 968	 230378	 9	 28	 1	 4     0.467982351    0.032527156    0.004399744    0.002929998    0.032228219    0.003932696    0.045025866    0.722410439
194	 4041	 976	 234419	 9	 28	 1	 4     0.468004529    0.032337522    0.004401477    0.002932436    0.032036578    0.004305226    0.044794758    0.721904146
195	 4086	 986	 238505	 9	 28	 1	 4     0.468031811    0.032116337    0.004404357    0.002935342    0.031812903    0.003913029    0.044508799    0.721572765
196	 4131	 996	 242636	 9	 28	 1	 4     0.468056063    0.031978860    0.004404744    0.002935989    0.031674055    0.004152937    0.044253038    0.722636503
197	 4176	 1006	 246812	 9	 28	 1	 4     0.468080639    0.031761068    0.004405807    0.002936560    0.031454003    0.003665181    0.043992323    0.721968423
198	 4203	 1012	 251015	 9	 28	 1	 4     0.468098901    0.031609061    0.004407126    0.002937261    0.031300319    0.003204653    0.043797589    0.721707769
199	 4221	 1016	 255236	 9	 28	 1	 4     0.468112130    0.031482890    0.004408147    0.002937933    0.031172754    0.003783622    0.043655965    0.721158956
200	 4257	 1025	 259493	 9	 28	 1	 4     0.468132017    0.031318133    0.004409774    0.002939751    0.031006118    0.003642575    0.043442191    0.720915147
201	 4293	 1034	 263786	 9	 28	 1	 4     0.468148622    0.031147202    0.004411023    0.002940991    0.030833278    0.004241479    0.043262890    0.719951940
202	 4347	 1046	 268133	 9	 28	 1	 4     0.468176965    0.031007737    0.004413644    0.002943578    0.030692010    0.003839895    0.042955084    0.721864187
203	 4392	 1056	 272525	 9	 28	 1	 4     0.468199331    0.030840774    0.004415041    0.002944644    0.030523118    0.003092657    0.042710610    0.722086939
204	 4410	 1060	 276935	 9	 28	 1	 4     0.468211611    0.030686792    0.004416316    0.002945328    0.030367341    0.003643270    0.042575778    0.720757049
205	 4446	 1068	 281381	 9	 28	 1	 4     0.468231367    0.030516285    0.004417119    0.002945510    0.030194912    0.003769916    0.042357957    0.720438076
206	 4482	 1076	 285863	 9	 28	 1	 4     0.468252298    0.030344837    0.004418300    0.002946145    0.030021455    0.003939484    0.042125940    0.720336134
207	 4527	 1086	 290390	 9	 28	 1	 4     0.468276773    0.030166390    0.004418975    0.002946626    0.029840974    0.003021456    0.041852994    0.720770183
208	 4545	 1090	 294935	 9	 28	 1	 4     0.468290092    0.030031151    0.004418894    0.002946965    0.029704266    0.003426110    0.041703713    0.720107383
209	 4590	 1100	 299525	 9	 28	 1	 4     0.468305312    0.029944914    0.004420995    0.002947745    0.029616764    0.003477694    0.041532449    0.721000433
210	 4617	 1106	 304142	 9	 28	 1	 4     0.468320669    0.029836624    0.004423013    0.002948771    0.029506966    0.003110668    0.041358919    0.721407234
211	 4635	 1110	 308777	 9	 28	 1	 4     0.468332378    0.029691963    0.004424569    0.002950898    0.029360447    0.003307273    0.041226125    0.720222029
212	 4662	 1119	 313439	 9	 28	 1	 4     0.468346226    0.029561805    0.004425206    0.002951208    0.029228716    0.004713541    0.041068501    0.719816990
213	 4743	 1137	 318182	 9	 28	 1	 4     0.468373314    0.029320641    0.004426273    0.002952506    0.028984618    0.003824508    0.040758410    0.719376456
214	 4797	 1150	 322979	 9	 28	 1	 4     0.468390953    0.029127780    0.004426913    0.002953315    0.028789408    0.003303129    0.040555211    0.718225349
215	 4842	 1160	 327821	 9	 28	 1	 4     0.468404542    0.029011751    0.004427775    0.002954063    0.028671876    0.003342591    0.040397958    0.718148945
216	 4869	 1166	 332690	 9	 28	 1	 4     0.468417936    0.028864640    0.004427802    0.002954061    0.028523008    0.003767215    0.040242346    0.717270306
217	 4914	 1177	 337604	 9	 28	 1	 4     0.468436023    0.028700138    0.004428423    0.002954588    0.028356427    0.003261059    0.040031262    0.716943109
218	 4950	 1185	 342554	 9	 28	 1	 4     0.468450628    0.028543325    0.004428666    0.002954637    0.028197666    0.003102677    0.039859987    0.716089686
219	 4977	 1193	 347531	 9	 28	 1	 4     0.468463037    0.028447768    0.004430861    0.002956344    0.028100587    0.002828065    0.039713882    0.716317989
220	 5530	 1193	 353061	 10	 38	 1	 5     0.468472366    0.028383557    0.003957386    0.001991342    0.028106323    0.002829160    0.039603683    0.716689830
221	 5550	 1197	 358611	 10	 38	 1	 5     0.468482456    0.028291978    0.003957759    0.001991518    0.028013785    0.003247588    0.039484143    0.716540243
222	 5590	 1205	 364201	 10	 38	 1	 5     0.468499004    0.028172171    0.003958026    0.001992384    0.027892745    0.003267476    0.039287305    0.717080766
223	 5630	 1213	 369831	 10	 38	 1	 5     0.468514022    0.028048626    0.003960044    0.001993907    0.027767670    0.003083019    0.039107811    0.717212882
224	 5660	 1222	 375491	 10	 38	 1	 5     0.468526173    0.027941741    0.003961898    0.001995038    0.027659433    0.003237961    0.038961970    0.717154214
225	 5710	 1232	 381201	 10	 38	 1	 5     0.468541993    0.027895386    0.003969680    0.002001274    0.027611487    0.003469216    0.038771250    0.719486365
226	 5750	 1240	 386951	 10	 38	 1	 5     0.468559919    0.027736527    0.003969931    0.002001129    0.027450949    0.003451929    0.038554011    0.719420027
227	 5800	 1250	 392751	 10	 38	 1	 5     0.468576204    0.027562136    0.003970312    0.002001552    0.027274676    0.003705353    0.038355584    0.718595114
228	 5870	 1264	 398621	 10	 38	 1	 5     0.468594451    0.027337538    0.003970978    0.002001680    0.027047594    0.003319144    0.038132008    0.716918411
229	 5920	 1274	 404541	 10	 38	 1	 5     0.468612919    0.027148776    0.003972703    0.002003220    0.026856539    0.003066743    0.037904375    0.716243879
230	 5970	 1284	 410511	 10	 38	 1	 5     0.468627011    0.026997023    0.003973227    0.002003456    0.026703047    0.003502660    0.037729749    0.715536783
231	 6020	 1296	 416531	 10	 38	 1	 5     0.468646624    0.026875819    0.003973713    0.002004296    0.026580430    0.002811788    0.037485344    0.716968727
232	 6050	 1302	 422581	 10	 38	 1	 5     0.468657386    0.026774323    0.003974310    0.002005099    0.026477712    0.003106569    0.037350551    0.716838764
233	 6100	 1312	 428681	 10	 38	 1	 5     0.468670325    0.026650103    0.003975479    0.002005386    0.026351918    0.003005182    0.037187847    0.716634751
234	 6150	 1322	 434831	 10	 38	 1	 5     0.468680779    0.026525960    0.003976793    0.002006150    0.026226164    0.002899958    0.037055864    0.715837047
235	 6190	 1331	 441021	 10	 38	 1	 5     0.468693697    0.026429091    0.003978505    0.002007655    0.026127923    0.002843283    0.036892117    0.716388588
236	 6220	 1337	 447241	 10	 38	 1	 5     0.468703445    0.026293840    0.003979043    0.002007744    0.025991023    0.002965807    0.036768064    0.715127133
237	 6270	 1348	 453511	 10	 38	 1	 5     0.468715663    0.026191322    0.003979447    0.002007767    0.025887243    0.002712501    0.036611980    0.715375732
238	 6300	 1354	 459811	 10	 38	 1	 5     0.468726217    0.026073430    0.003979745    0.002008255    0.025767914    0.002883106    0.036476610    0.714798613
239	 6350	 1364	 466161	 10	 38	 1	 5     0.468736072    0.025990102    0.003979396    0.002008426    0.025683649    0.003042456    0.036349756    0.715000726
240	 6390	 1372	 472551	 10	 38	 1	 5     0.468750815    0.025857442    0.003979883    0.002008976    0.025549321    0.002591200    0.036159131    0.715101310
241	 6440	 1382	 478991	 10	 38	 1	 5     0.468760612    0.025793951    0.003980732    0.002009478    0.025484930    0.002553685    0.036031898    0.715864336
242	 6470	 1390	 485461	 10	 38	 1	 5     0.468769760    0.025719576    0.003981705    0.002010748    0.025409499    0.002883125    0.035912695    0.716169480
243	 6520	 1400	 491981	 10	 38	 1	 5     0.468781804    0.025603369    0.003982631    0.002012676    0.025291721    0.002913746    0.035755134    0.716075325
244	 6580	 1413	 498561	 10	 38	 1	 5     0.468793516    0.025472292    0.003984771    0.002014067    0.025158681    0.002864766    0.035601245    0.715488787
245	 6650	 1428	 505211	 10	 38	 1	 5     0.468804015    0.025352010    0.003985293    0.002014207    0.025036810    0.003300908    0.035462722    0.714891834
246	 6730	 1444	 511941	 10	 38	 1	 5     0.468818512    0.025192224    0.003985918    0.002014178    0.024874899    0.002639462    0.035270559    0.714256442
247	 6770	 1452	 518711	 10	 38	 1	 5     0.468827732    0.025068434    0.003986404    0.002014111    0.024749444    0.002755593    0.035147788    0.713229335
248	 6830	 1464	 525541	 10	 38	 1	 5     0.468839363    0.025026573    0.003987971    0.002014123    0.024706789    0.002921260    0.034992303    0.715202214
249	 6890	 1476	 532431	 10	 38	 1	 5     0.468851886    0.024912519    0.003989383    0.002014965    0.024591024    0.002878903    0.034824111    0.715381343
250	 6950	 1488	 539381	 10	 38	 1	 5     0.468863006    0.024779507    0.003989943    0.002015747    0.024456172    0.002582277    0.034674076    0.714640733
251	 7000	 1498	 546381	 10	 38	 1	 5     0.468872517    0.024675905    0.003990693    0.002016701    0.024351071    0.002700507    0.034545227    0.714307217
252	 7060	 1511	 553441	 10	 38	 1	 5     0.468883595    0.024591528    0.003991522    0.002016651    0.024265428    0.003184226    0.034394526    0.714983763
253	 7170	 1533	 560611	 10	 38	 1	 5     0.468897906    0.024480640    0.003992514    0.002017031    0.024152879    0.002857969    0.034198880    0.715831612
254	 7260	 1552	 567871	 10	 38	 1	 5     0.468910447    0.024364819    0.003993236    0.002017273    0.024035359    0.002694257    0.034026492    0.716054391
255	 7320	 1566	 575191	 10	 38	 1	 5     0.468921420    0.024243921    0.003994352    0.002017694    0.023912609    0.002856217    0.033874932    0.715689147
256	 7390	 1581	 582581	 10	 38	 1	 5     0.468934915    0.024155814    0.003996748    0.002019136    0.023822875    0.002698055    0.033687614    0.717053281
257	 7460	 1598	 590041	 10	 38	 1	 5     0.468945551    0.024044140    0.003998460    0.002020038    0.023709344    0.002866999    0.033539232    0.716895977
258	 7540	 1614	 597581	 10	 38	 1	 5     0.468956230    0.023922117    0.003999911    0.002020906    0.023585342    0.002575813    0.033389584    0.716454473
259	 7610	 1628	 605191	 10	 38	 1	 5     0.468965835    0.023830759    0.004000535    0.002021263    0.023492569    0.002523072    0.033254403    0.716619678
260	 7660	 1641	 612851	 10	 38	 1	 5     0.468974419    0.023739752    0.004002082    0.002021552    0.023399982    0.002616116    0.033133124    0.716496040
261	 7730	 1655	 620581	 10	 38	 1	 5     0.468984335    0.023620620    0.004002861    0.002022331    0.023278978    0.002513739    0.032992462    0.715939903
262	 7800	 1669	 628381	 10	 38	 1	 5     0.468992232    0.023523373    0.004003133    0.002022443    0.023180250    0.002460776    0.032880027    0.715430467
263	 7870	 1685	 636251	 10	 38	 1	 5     0.469000422    0.023479245    0.004003674    0.002022934    0.023135375    0.002525138    0.032762989    0.716639290
264	 7930	 1698	 644181	 10	 38	 1	 5     0.469008420    0.023398471    0.004004626    0.002023178    0.023053230    0.002927446    0.032648300    0.716682673
265	 8050	 1722	 652231	 10	 38	 1	 5     0.469019093    0.023257985    0.004005139    0.002023686    0.022910538    0.002373837    0.032494617    0.715748857
266	 8120	 1738	 660351	 10	 38	 1	 5     0.469026951    0.023176247    0.004005660    0.002023875    0.022827464    0.002664495    0.032380998    0.715736011
267	 8210	 1756	 668561	 10	 38	 1	 5     0.469036389    0.023058933    0.004006606    0.002024749    0.022708182    0.002695722    0.032243998    0.715138787
268	 8300	 1775	 676861	 10	 38	 1	 5     0.469046505    0.022942829    0.004006980    0.002024846    0.022590208    0.002277421    0.032096509    0.714807602
269	 8350	 1786	 685211	 10	 38	 1	 5     0.469053657    0.022869017    0.004007284    0.002024886    0.022515186    0.002275828    0.031991821    0.714839483
270	 8400	 1796	 693611	 10	 38	 1	 5     0.469060629    0.022792188    0.004007052    0.002024832    0.022437187    0.002428443    0.031889430    0.714725463
271	 8470	 1810	 702081	 10	 38	 1	 5     0.469069037    0.022711886    0.004007856    0.002025239    0.022355466    0.002520397    0.031765520    0.714985479
272	 8550	 1827	 710631	 10	 38	 1	 5     0.469076882    0.022613382    0.004008277    0.002025566    0.022255308    0.002404732    0.031649461    0.714495016
273	 8630	 1843	 719261	 10	 38	 1	 5     0.469084870    0.022523817    0.004010380    0.002027048    0.022163916    0.002433390    0.031530846    0.714342304
274	 8710	 1859	 727971	 10	 38	 1	 5     0.469092517    0.022432021    0.004010916    0.002027286    0.022070526    0.002454083    0.031416878    0.714011777
275	 8790	 1875	 736761	 10	 38	 1	 5     0.469099952    0.022323744    0.004011107    0.002027358    0.021960431    0.002440983    0.031305668    0.713089506
276	 8880	 1893	 745641	 10	 38	 1	 5     0.469108045    0.022229987    0.004011677    0.002027855    0.021865012    0.002302107    0.031184153    0.712861650
277	 8950	 1907	 754591	 10	 38	 1	 5     0.469114816    0.022128722    0.004012090    0.002027928    0.021761973    0.002356915    0.031082137    0.711943392
278	 9050	 1928	 763641	 10	 38	 1	 5     0.469121580    0.022065460    0.004012859    0.002028438    0.021697500    0.002264481    0.030979883    0.712251242
279	 9110	 1943	 772751	 10	 38	 1	 5     0.469128139    0.021986258    0.004013262    0.002028726    0.021616874    0.002310022    0.030880397    0.711981049
280	 9200	 1962	 781951	 10	 38	 1	 5     0.469135453    0.021920750    0.004014031    0.002029252    0.021550101    0.002315030    0.030769077    0.712427947
281	 9280	 1978	 791231	 10	 38	 1	 5     0.469142492    0.021834835    0.004014957    0.002029932    0.021462528    0.002535284    0.030661565    0.712123957
282	 9390	 2000	 800621	 10	 38	 1	 5     0.469150978    0.021746445    0.004016688    0.002031269    0.021372273    0.002304839    0.030531443    0.712263891
283	 9480	 2019	 810101	 10	 38	 1	 5     0.469158014    0.021656117    0.004017701    0.002031952    0.021280166    0.002417071    0.030423133    0.711830605
284	 9600	 2045	 819701	 10	 38	 1	 5     0.469165168    0.021583361    0.004018550    0.002032253    0.021205960    0.002398172    0.030312619    0.712025618
285	 9710	 2072	 829411	 10	 38	 1	 5     0.469172032    0.021503190    0.004019439    0.002032628    0.021124187    0.002365906    0.030206196    0.711880091
286	 9810	 2094	 839221	 10	 38	 1	 5     0.469179139    0.021427660    0.004020004    0.002032919    0.021047190    0.002430357    0.030095602    0.711986424
287	 9920	 2116	 849141	 10	 38	 1	 5     0.469187479    0.021322997    0.004021102    0.002033563    0.020940414    0.002185471    0.029965294    0.711589768
288	 9990	 2130	 859131	 10	 38	 1	 5     0.469195177    0.021253187    0.004022388    0.002034414    0.020869076    0.002184733    0.029844522    0.712130245
289	 10080	 2149	 869211	 10	 38	 1	 5     0.469202200    0.021216401    0.004024001    0.002035593    0.020831301    0.002333334    0.029733899    0.713542535
290	 10180	 2169	 879391	 10	 38	 1	 5     0.469209332    0.021156309    0.004025556    0.002036419    0.020769793    0.002119426    0.029621152    0.714229778
291	 10260	 2185	 889651	 10	 38	 1	 5     0.469215901    0.021077458    0.004027137    0.002037690    0.020689162    0.002210131    0.029516905    0.714080913
292	 10350	 2203	 900001	 10	 38	 1	 5     0.469222260    0.021002394    0.004027809    0.002038182    0.020612553    0.002313729    0.029415639    0.713987351
293	 10470	 2227	 910471	 10	 38	 1	 5     0.469228880    0.020939185    0.004028688    0.002038572    0.020547972    0.002236582    0.029309858    0.714407579
294	 10600	 2253	 921071	 10	 38	 1	 5     0.469235078    0.020854350    0.004029250    0.002038917    0.020461404    0.002221136    0.029210462    0.713934266
295	 10720	 2278	 931791	 10	 38	 1	 5     0.469241807    0.020777280    0.004032443    0.002040141    0.020382217    0.002287922    0.029102162    0.713942843
296	 10850	 2304	 942641	 10	 38	 1	 5     0.469248893    0.020719529    0.004034858    0.002041705    0.020322864    0.002227161    0.028987683    0.714770107
297	 10960	 2327	 953601	 10	 38	 1	 5     0.469255232    0.020642566    0.004035856    0.002041981    0.020244194    0.002121351    0.028884880    0.714649541
298	 11080	 2351	 964681	 10	 38	 1	 5     0.469261066    0.020556937    0.004036500    0.002042266    0.020156744    0.002137156    0.028789952    0.714031669
299	 11230	 2381	 975911	 10	 38	 1	 5     0.469267631    0.020489785    0.004038836    0.002043661    0.020087785    0.002129102    0.028682740    0.714359406
300	 11350	 2406	 987261	 10	 38	 1	 5     0.469274819    0.020409989    0.004041374    0.002045463    0.020005873    0.002193718    0.028564899    0.714512914
301	 11460	 2428	 998721	 10	 38	 1	 5     0.469281899    0.020332882    0.004043426    0.002046825    0.019926785    0.002108980    0.028448347    0.714729819
302	 11570	 2450	 1010291	 10	 38	 1	 5     0.469289082    0.020252052    0.004046054    0.002048597    0.019843766    0.002087187    0.028329608    0.714872291
303	 11690	 2476	 1021981	 10	 38	 1	 5     0.469295368    0.020194181    0.004047336    0.002049649    0.019784439    0.002019874    0.028225284    0.715464234
304	 12859	 2476	 1034840	 11	 49	 1	 6     0.469299845    0.020144618    0.003767753    0.002016657    0.019789130    0.002021716    0.028150762    0.715597605
305	 12980	 2498	 1047820	 11	 49	 1	 6     0.469306230    0.020087325    0.003770636    0.002017870    0.019730254    0.002105266    0.028044105    0.716276200
306	 13112	 2522	 1060932	 11	 49	 1	 6     0.469313216    0.020005923    0.003772095    0.002018502    0.019647092    0.002211437    0.027926952    0.716366121
307	 13255	 2549	 1074187	 11	 49	 1	 6     0.469320951    0.019943500    0.003774446    0.002019876    0.019583074    0.002195521    0.027796663    0.717478234
308	 13420	 2579	 1087607	 11	 49	 1	 6     0.469328152    0.019879538    0.003776524    0.002020902    0.019517528    0.002089188    0.027674814    0.718325971
309	 13574	 2607	 1101181	 11	 49	 1	 6     0.469335033    0.019806610    0.003779534    0.002022433    0.019442657    0.002133256    0.027557878    0.718727677
310	 13739	 2637	 1114920	 11	 49	 1	 6     0.469342141    0.019735529    0.003781253    0.002023127    0.019369905    0.002117680    0.027436543    0.719315440
311	 13882	 2663	 1128802	 11	 49	 1	 6     0.469348180    0.019657122    0.003783658    0.002024360    0.019289540    0.002358587    0.027333039    0.719170735
312	 14080	 2699	 1142882	 11	 49	 1	 6     0.469356192    0.019568740    0.003785765    0.002025342    0.019199052    0.002319121    0.027195120    0.719568084
313	 14245	 2729	 1157127	 11	 49	 1	 6     0.469364124    0.019487043    0.003787967    0.002026413    0.019115338    0.002116373    0.027057871    0.720198688
314	 14399	 2757	 1171526	 11	 49	 1	 6     0.469370111    0.019424956    0.003789502    0.002027120    0.019051734    0.002212358    0.026953816    0.720675543
315	 14553	 2786	 1186079	 11	 49	 1	 6     0.469378350    0.019337330    0.003791558    0.002027694    0.018961973    0.002182619    0.026809969    0.721273857
316	 14685	 2810	 1200764	 11	 49	 1	 6     0.469385349    0.019258282    0.003793722    0.002028580    0.018880919    0.002183061    0.026687150    0.721631276
317	 14861	 2842	 1215625	 11	 49	 1	 6     0.469392375    0.019201432    0.003796318    0.002030196    0.018822405    0.002234182    0.026563271    0.722856443
318	 15004	 2870	 1230629	 11	 49	 1	 6     0.469399863    0.019104880    0.003797750    0.002030791    0.018723609    0.002128260    0.026430620    0.722831331
319	 15169	 2901	 1245798	 11	 49	 1	 6     0.469406923    0.019015943    0.003800777    0.002032188    0.018632235    0.002233848    0.026304943    0.722903811
320	 15323	 2930	 1261121	 11	 49	 1	 6     0.469414000    0.018951427    0.003803040    0.002032948    0.018565922    0.002087942    0.026178343    0.723935288
321	 15477	 2959	 1276598	 11	 49	 1	 6     0.469420537    0.018875351    0.003804225    0.002033727    0.018488017    0.001922359    0.026060873    0.724279321
322	 16884	 2959	 1293482	 12	 54	 1	 6     0.469425222    0.018780146    0.003288719    0.001534268    0.018489949    0.001922397    0.025976353    0.722970860
323	 17004	 2979	 1310486	 12	 54	 1	 6     0.469430312    0.018698378    0.003288802    0.001534232    0.018406877    0.002017290    0.025884190    0.722386073
324	 17148	 3005	 1327634	 12	 54	 1	 6     0.469436471    0.018633327    0.003289226    0.001534189    0.018340716    0.002123941    0.025772255    0.722999485
325	 17304	 3032	 1344938	 12	 54	 1	 6     0.469442456    0.018577532    0.003289937    0.001534311    0.018283900    0.001945030    0.025663017    0.723902887
326	 17436	 3055	 1362374	 12	 54	 1	 6     0.469447924    0.018514175    0.003290616    0.001534446    0.018219400    0.002020602    0.025562784    0.724262858
327	 17604	 3084	 1379978	 12	 54	 1	 6     0.469454330    0.018436112    0.003291854    0.001534746    0.018139843    0.002054979    0.025444866    0.724551344
328	 17760	 3111	 1397738	 12	 54	 1	 6     0.469460553    0.018384771    0.003293241    0.001535143    0.018087409    0.001961875    0.025329797    0.725815965
329	 17868	 3130	 1415606	 12	 54	 1	 6     0.469466647    0.018310530    0.003294239    0.001536081    0.018011760    0.001928236    0.025216608    0.726129773
330	 18012	 3154	 1433618	 12	 54	 1	 6     0.469472687    0.018239277    0.003296744    0.001538115    0.017938861    0.001954797    0.025103901    0.726551515
331	 18168	 3180	 1451786	 12	 54	 1	 6     0.469478374    0.018162086    0.003298243    0.001539163    0.017860095    0.001891611    0.024997319    0.726561382
332	 18300	 3202	 1470086	 12	 54	 1	 6     0.469483045    0.018106717    0.003299098    0.001539622    0.017803627    0.001982073    0.024909439    0.726901835
333	 18480	 3233	 1488566	 12	 54	 1	 6     0.469488973    0.018048569    0.003299490    0.001539467    0.017744413    0.002069569    0.024797460    0.727839428
334	 18660	 3263	 1507226	 12	 54	 1	 6     0.469495161    0.017985924    0.003300097    0.001539368    0.017680578    0.001905041    0.024680022    0.728764520
335	 18780	 3283	 1526006	 12	 54	 1	 6     0.469500269    0.017914011    0.003300368    0.001539313    0.017607367    0.001980595    0.024582659    0.728725519
336	 18960	 3313	 1544966	 12	 54	 1	 6     0.469506105    0.017858974    0.003300877    0.001539264    0.017551272    0.001982024    0.024470947    0.729803143
337	 19116	 3340	 1564082	 12	 54	 1	 6     0.469511617    0.017783760    0.003301484    0.001539403    0.017474619    0.001934412    0.024364951    0.729891057
338	 19260	 3364	 1583342	 12	 54	 1	 6     0.469516377    0.017727421    0.003302194    0.001539471    0.017417146    0.002018983    0.024273049    0.730333495
339	 19428	 3394	 1602770	 12	 54	 1	 6     0.469522359    0.017637095    0.003302780    0.001539641    0.017325091    0.001894744    0.024157066    0.730100876
340	 19572	 3419	 1622342	 12	 54	 1	 6     0.469527215    0.017563597    0.003303088    0.001539687    0.017250205    0.001967381    0.024062495    0.729915900
341	 19716	 3446	 1642058	 12	 54	 1	 6     0.469532704    0.017483911    0.003303377    0.001539785    0.017169008    0.002049693    0.023955151    0.729860176
342	 19908	 3480	 1661966	 12	 54	 1	 6     0.469538781    0.017398105    0.003303852    0.001539920    0.017081529    0.001838400    0.023835735    0.729916885
343	 20052	 3504	 1682018	 12	 54	 1	 6     0.469543371    0.017320519    0.003304119    0.001539931    0.017002446    0.001830518    0.023745147    0.729434076
344	 20196	 3529	 1702214	 12	 54	 1	 6     0.469547825    0.017245805    0.003304312    0.001539955    0.016926290    0.001944617    0.023656917    0.728996299
345	 20364	 3558	 1722578	 12	 54	 1	 6     0.469552942    0.017154284    0.003304612    0.001539990    0.016832973    0.001855171    0.023555136    0.728260846
346	 20496	 3580	 1743074	 12	 54	 1	 6     0.469557238    0.017072679    0.003304899    0.001540019    0.016749747    0.001797700    0.023469337    0.727446176
347	 20664	 3608	 1763738	 12	 54	 1	 6     0.469561600    0.017030835    0.003305279    0.001540076    0.016707019    0.001809407    0.023381894    0.728377083
348	 20820	 3634	 1784558	 12	 54	 1	 6     0.469566236    0.016962684    0.003305343    0.001540075    0.016637528    0.001738742    0.023288617    0.728368020
349	 20940	 3654	 1805498	 12	 54	 1	 6     0.469570064    0.016890432    0.003305418    0.001540061    0.016563843    0.001855914    0.023211306    0.727681220
350	 21120	 3684	 1826618	 12	 54	 1	 6     0.469574572    0.016823413    0.003305873    0.001540116    0.016495406    0.001703286    0.023119927    0.727658562
351	 21240	 3704	 1847858	 12	 54	 1	 6     0.469578826    0.016751327    0.003305991    0.001540125    0.016421857    0.001793573    0.023033350    0.727264040
352	 21384	 3729	 1869242	 12	 54	 1	 6     0.469583235    0.016678632    0.003306182    0.001540205    0.016347658    0.001869675    0.022943297    0.726950116
353	 21588	 3763	 1890830	 12	 54	 1	 6     0.469587807    0.016609573    0.003306345    0.001540258    0.016277161    0.001824116    0.022849529    0.726910941
354	 21756	 3793	 1912586	 12	 54	 1	 6     0.469591878    0.016556010    0.003306523    0.001540220    0.016222465    0.001964737    0.022765715    0.727234321
355	 21948	 3826	 1934534	 12	 54	 1	 6     0.469596685    0.016474849    0.003306610    0.001540233    0.016139610    0.001802833    0.022666331    0.726842344
356	 22116	 3854	 1956650	 12	 54	 1	 6     0.469601121    0.016413138    0.003306932    0.001540232    0.016076545    0.001790560    0.022574248    0.727073530
357	 22248	 3876	 1978898	 12	 54	 1	 6     0.469605818    0.016336069    0.003307135    0.001540256    0.015997813    0.001783736    0.022476331    0.726812094
358	 22392	 3900	 2001290	 12	 54	 1	 6     0.469610595    0.016257592    0.003307213    0.001540268    0.015917652    0.001890735    0.022376298    0.726554141
359	 22584	 3932	 2023874	 12	 54	 1	 6     0.469615788    0.016173079    0.003307520    0.001540303    0.015831260    0.001793310    0.022267033    0.726323916
360	 22788	 3966	 2046662	 12	 54	 1	 6     0.469620118    0.016115876    0.003307902    0.001540350    0.015772737    0.001815210    0.022175532    0.726741343
361	 22956	 3996	 2069618	 12	 54	 1	 6     0.469624729    0.016031633    0.003308108    0.001540355    0.015686608    0.001676555    0.022077667    0.726147063
362	 23100	 4021	 2092718	 12	 54	 1	 6     0.469628396    0.015963070    0.003308216    0.001540369    0.015616507    0.001645932    0.021999525    0.725609743
363	 23232	 4044	 2115950	 12	 54	 1	 6     0.469632092    0.015915835    0.003308401    0.001540511    0.015568182    0.001665481    0.021920478    0.726071523
364	 23376	 4068	 2139326	 12	 54	 1	 6     0.469636184    0.015858392    0.003308637    0.001540562    0.015509401    0.001774683    0.021832644    0.726361491
365	 23544	 4096	 2162870	 12	 54	 1	 6     0.469640453    0.015813140    0.003309039    0.001540634    0.015463042    0.001643218    0.021740608    0.727355017
366	 23676	 4118	 2186546	 12	 54	 1	 6     0.469644098    0.015756974    0.003309326    0.001540637    0.015405537    0.001818839    0.021661731    0.727410627
367	 23856	 4148	 2210402	 12	 54	 1	 6     0.469648850    0.015675745    0.003309719    0.001540736    0.015322361    0.001819679    0.021558457    0.727127404
368	 24036	 4178	 2234438	 12	 54	 1	 6     0.469653144    0.015600957    0.003309944    0.001540741    0.015245791    0.001682900    0.021464720    0.726818584
369	 24228	 4210	 2258666	 12	 54	 1	 6     0.469657201    0.015526734    0.003310166    0.001540853    0.015169781    0.001662215    0.021375767    0.726370838
370	 24396	 4239	 2283062	 12	 54	 1	 6     0.469661406    0.015461421    0.003310410    0.001540910    0.015102872    0.001659766    0.021283160    0.726462687
371	 24564	 4267	 2307626	 12	 54	 1	 6     0.469666152    0.015397448    0.003310992    0.001541052    0.015037245    0.001629306    0.021178185    0.727042850
372	 24708	 4291	 2332334	 12	 54	 1	 6     0.469670137    0.015344265    0.003311438    0.001541158    0.014982685    0.001587487    0.021089611    0.727574607
373	 24828	 4312	 2357162	 12	 54	 1	 6     0.469673647    0.015280963    0.003311588    0.001541233    0.014917815    0.001605324    0.021011310    0.727273190
374	 24996	 4340	 2382158	 12	 54	 1	 6     0.469677311    0.015224019    0.003311747    0.001541319    0.014859445    0.001561931    0.020929250    0.727403957
375	 25140	 4364	 2407298	 12	 54	 1	 6     0.469680768    0.015157166    0.003311917    0.001541378    0.014790906    0.001639154    0.020851526    0.726909226
376	 25320	 4394	 2432618	 12	 54	 1	 6     0.469684676    0.015090881    0.003312170    0.001541436    0.014722915    0.001588050    0.020763290    0.726805848
377	 25488	 4422	 2458106	 12	 54	 1	 6     0.469688123    0.015028937    0.003312462    0.001541505    0.014659350    0.001683801    0.020685172    0.726556078
378	 25680	 4455	 2483786	 12	 54	 1	 6     0.469692332    0.014955635    0.003312747    0.001541602    0.014584126    0.001545789    0.020589378    0.726376251
379	 25824	 4479	 2509610	 12	 54	 1	 6     0.469695763    0.014903235    0.003312970    0.001541665    0.014530335    0.001655268    0.020510975    0.726598066
380	 26028	 4514	 2535638	 12	 54	 1	 6     0.469699844    0.014842422    0.003313067    0.001541674    0.014467932    0.001500749    0.020417295    0.726953384
381	 28197	 4514	 2563835	 13	 58	 1	 6     0.469702574    0.014773225    0.002987371    0.001334029    0.014468027    0.001500742    0.020354409    0.725799778
382	 28366	 4540	 2592201	 13	 58	 1	 6     0.469705589    0.014708106    0.002987354    0.001333952    0.014401531    0.001523269    0.020284697    0.725083860
383	 28600	 4576	 2620801	 13	 58	 1	 6     0.469708717    0.014639761    0.002987423    0.001333980    0.014331709    0.001555134    0.020212139    0.724305349
384	 28821	 4610	 2649622	 13	 58	 1	 6     0.469712144    0.014574022    0.002987617    0.001334075    0.014264510    0.001498579    0.020132354    0.723910465
385	 29016	 4641	 2678638	 13	 58	 1	 6     0.469715040    0.014515558    0.002987736    0.001334122    0.014204748    0.001563829    0.020064651    0.723439356
386	 29224	 4675	 2707862	 13	 58	 1	 6     0.469718448    0.014454291    0.002987902    0.001334188    0.014142100    0.001558356    0.019984710    0.723267493
387	 29406	 4705	 2737268	 13	 58	 1	 6     0.469721853    0.014410374    0.002988085    0.001334291    0.014097171    0.001534922    0.019904522    0.723974862
388	 29601	 4735	 2766869	 13	 58	 1	 6     0.469725316    0.014366750    0.002988392    0.001334413    0.014052509    0.001468234    0.019822633    0.724764969
389	 29744	 4758	 2796613	 13	 58	 1	 6     0.469728445    0.014308486    0.002988581    0.001334545    0.013992897    0.001496999    0.019748361    0.724540449
390	 29913	 4784	 2826526	 13	 58	 1	 6     0.469731622    0.014245555    0.002988768    0.001334632    0.013928499    0.001473437    0.019672630    0.724130679
391	 30095	 4812	 2856621	 13	 58	 1	 6     0.469734552    0.014186128    0.002988907    0.001334702    0.013867684    0.001512373    0.019602544    0.723688138
392	 30316	 4848	 2886937	 13	 58	 1	 6     0.469737880    0.014130108    0.002989153    0.001334790    0.013810319    0.001544894    0.019522634    0.723780812
393	 30511	 4880	 2917448	 13	 58	 1	 6     0.469741286    0.014057962    0.002989303    0.001334845    0.013736461    0.001447012    0.019440526    0.723126611
394	 30693	 4908	 2948141	 13	 58	 1	 6     0.469744087    0.014001448    0.002989464    0.001334916    0.013678583    0.001417283    0.019372729    0.722740061
395	 30849	 4932	 2978990	 13	 58	 1	 6     0.469746655    0.013934024    0.002989543    0.001334934    0.013609543    0.001428747    0.019310347    0.721583317
396	 31057	 4966	 3010047	 13	 58	 1	 6     0.469749323    0.013882101    0.002989676    0.001334986    0.013556348    0.001540479    0.019245336    0.721322901
397	 31304	 5004	 3041351	 13	 58	 1	 6     0.469752874    0.013818455    0.002989967    0.001335103    0.013491100    0.001374574    0.019158456    0.721271846
398	 31486	 5033	 3072837	 13	 58	 1	 6     0.469755426    0.013773317    0.002990128    0.001335174    0.013444828    0.001507293    0.019095797    0.721274811
399	 31668	 5062	 3104505	 13	 58	 1	 6     0.469758696    0.013712427    0.002990225    0.001335207    0.013382421    0.001426808    0.019015171    0.721130879
400	 31850	 5090	 3136355	 13	 58	 1	 6     0.469761522    0.013671132    0.002990509    0.001335353    0.013340042    0.001358060    0.018945234    0.721613250
401	 32006	 5116	 3168361	 13	 58	 1	 6     0.469764090    0.013632329    0.002990698    0.001335473    0.013300230    0.001371546    0.018881453    0.721995719
402	 32162	 5141	 3200523	 13	 58	 1	 6     0.469766552    0.013591167    0.002990811    0.001335528    0.013258012    0.001548058    0.018820106    0.722162109
403	 32409	 5180	 3232932	 13	 58	 1	 6     0.469769580    0.013551210    0.002991127    0.001335649    0.013216976    0.001414542    0.018744357    0.722948759
404	 32617	 5212	 3265549	 13	 58	 1	 6     0.469772362    0.013510495    0.002991367    0.001335740    0.013175174    0.001422674    0.018674508    0.723472620
405	 32799	 5240	 3298348	 13	 58	 1	 6     0.469775066    0.013451256    0.002991442    0.001335778    0.013114403    0.001522549    0.018606355    0.722938829
406	 33072	 5282	 3331420	 13	 58	 1	 6     0.469778331    0.013393431    0.002991668    0.001335912    0.013055035    0.001479172    0.018523759    0.723040671
407	 33306	 5319	 3364726	 13	 58	 1	 6     0.469781326    0.013336293    0.002991838    0.001336014    0.012996369    0.001478310    0.018447632    0.722927083
408	 33553	 5357	 3398279	 13	 58	 1	 6     0.469784577    0.013274664    0.002991980    0.001336082    0.012933088    0.001437350    0.018364657    0.722837598
409	 33774	 5392	 3432053	 13	 58	 1	 6     0.469787653    0.013224785    0.002992177    0.001336213    0.012881841    0.001419877    0.018285800    0.723227045
410	 33982	 5424	 3466035	 13	 58	 1	 6     0.469790406    0.013175003    0.002992336    0.001336285    0.012830691    0.001315860    0.018214942    0.723307427
411	 36596	 5424	 3502631	 14	 61	 1	 6     0.469792430    0.013117168    0.002723794    0.001134657    0.012831253    0.001315901    0.018162665    0.722205030
412	 36820	 5456	 3539451	 14	 61	 1	 6     0.469794754    0.013066737    0.002723967    0.001134710    0.012779657    0.001313257    0.018102447    0.721821582
413	 37044	 5490	 3576495	 14	 61	 1	 6     0.469797111    0.013017930    0.002724088    0.001134767    0.012729723    0.001401910    0.018041184    0.721567382
414	 37352	 5534	 3613847	 14	 61	 1	 6     0.469799786    0.012972740    0.002724265    0.001134886    0.012683468    0.001334501    0.017971390    0.721855142
415	 37604	 5571	 3651451	 14	 61	 1	 6     0.469802157    0.012930746    0.002724484    0.001135077    0.012640466    0.001332551    0.017909304    0.722012764
416	 37870	 5612	 3689321	 14	 61	 1	 6     0.469804551    0.012881927    0.002724668    0.001135175    0.012590481    0.001382422    0.017846384    0.721822802
417	 38150	 5655	 3727471	 14	 61	 1	 6     0.469807156    0.012836921    0.002724848    0.001135272    0.012544391    0.001336117    0.017777662    0.722081543
418	 38458	 5699	 3765929	 14	 61	 1	 6     0.469809690    0.012792562    0.002724960    0.001135343    0.012498970    0.001346117    0.017710591    0.722311422
419	 38738	 5739	 3804667	 14	 61	 1	 6     0.469812065    0.012737945    0.002725098    0.001135417    0.012443034    0.001384884    0.017647470    0.721800097
420	 39046	 5784	 3843713	 14	 61	 1	 6     0.469814671    0.012679807    0.002725223    0.001135458    0.012383484    0.001381274    0.017577940    0.721347748
421	 39340	 5826	 3883053	 14	 61	 1	 6     0.469817212    0.012621267    0.002725321    0.001135493    0.012323514    0.001340449    0.017509896    0.720807623
422	 39606	 5867	 3922659	 14	 61	 1	 6     0.469819745    0.012572206    0.002725533    0.001135575    0.012273216    0.001348605    0.017441814    0.720808416
423	 39900	 5909	 3962559	 14	 61	 1	 6     0.469822475    0.012510457    0.002725632    0.001135603    0.012209933    0.001292993    0.017368120    0.720311480
424	 40222	 5956	 4002781	 14	 61	 1	 6     0.469824751    0.012464676    0.002725803    0.001135682    0.012162983    0.001271139    0.017306433    0.720233696
425	 40516	 6000	 4043297	 14	 61	 1	 6     0.469827032    0.012419188    0.002726046    0.001135764    0.012116308    0.001282267    0.017244406    0.720186487
426	 40852	 6049	 4084149	 14	 61	 1	 6     0.469829285    0.012383923    0.002726242    0.001135868    0.012080114    0.001281792    0.017182923    0.720711037
427	 41132	 6090	 4125281	 14	 61	 1	 6     0.469831532    0.012334950    0.002726418    0.001135954    0.012029864    0.001307990    0.017121367    0.720441896
428	 41440	 6135	 4166721	 14	 61	 1	 6     0.469834103    0.012276387    0.002726510    0.001136008    0.011969788    0.001374187    0.017050663    0.719994718
429	 41874	 6197	 4208595	 14	 61	 1	 6     0.469836561    0.012229972    0.002726729    0.001136081    0.011922129    0.001287576    0.016982787    0.720139245
430	 42252	 6252	 4250847	 14	 61	 1	 6     0.469838651    0.012183194    0.002726851    0.001136124    0.011874111    0.001246534    0.016924883    0.719839207
431	 42644	 6309	 4293491	 14	 61	 1	 6     0.469840696    0.012132702    0.002726948    0.001136157    0.011822276    0.001236301    0.016868001    0.719273251
432	 42980	 6361	 4336471	 14	 61	 1	 6     0.469842638    0.012093944    0.002727087    0.001136201    0.011782464    0.001255918    0.016813828    0.719285534
433	 43344	 6417	 4379815	 14	 61	 1	 6     0.469844732    0.012059642    0.002727289    0.001136302    0.011747206    0.001238181    0.016755226    0.719754053
434	 43708	 6470	 4423523	 14	 61	 1	 6     0.469846874    0.012020190    0.002727492    0.001136404    0.011706654    0.001231831    0.016695037    0.719985779
435	 44058	 6525	 4467581	 14	 61	 1	 6     0.469849000    0.011977333    0.002727651    0.001136454    0.011662608    0.001222326    0.016635103    0.720003498
436	 44450	 6582	 4512031	 14	 61	 1	 6     0.469851087    0.011932297    0.002727783    0.001136513    0.011616321    0.001223151    0.016576066    0.719850940
437	 44828	 6636	 4556859	 14	 61	 1	 6     0.469853057    0.011885757    0.002727855    0.001136529    0.011568493    0.001226953    0.016520119    0.719471638
438	 45220	 6694	 4602079	 14	 61	 1	 6     0.469855011    0.011837884    0.002727954    0.001136569    0.011519278    0.001240020    0.016464452    0.718996527
439	 45612	 6755	 4647691	 14	 61	 1	 6     0.469857080    0.011793894    0.002728120    0.001136653    0.011474027    0.001234403    0.016405289    0.718907980
440	 46004	 6814	 4693695	 14	 61	 1	 6     0.469859065    0.011747510    0.002728288    0.001136700    0.011426304    0.001216866    0.016348349    0.718574660
441	 46396	 6870	 4740091	 14	 61	 1	 6     0.469861111    0.011704445    0.002728430    0.001136741    0.011381991    0.001177176    0.016289442    0.718529526
442	 46732	 6918	 4786823	 14	 61	 1	 6     0.469863043    0.011661060    0.002728485    0.001136765    0.011337358    0.001207108    0.016233603    0.718328484
443	 47138	 6976	 4833961	 14	 61	 1	 6     0.469865070    0.011622665    0.002728635    0.001136815    0.011297827    0.001195693    0.016174836    0.718564642
444	 47502	 7031	 4881463	 14	 61	 1	 6     0.469867016    0.011581963    0.002728759    0.001136865    0.011255921    0.001269867    0.016118206    0.718564020
445	 47950	 7096	 4929413	 14	 61	 1	 6     0.469869239    0.011538590    0.002729019    0.001136928    0.011211223    0.001184029    0.016053285    0.718768196
446	 48384	 7158	 4977797	 14	 61	 1	 6     0.469871140    0.011499299    0.002729151    0.001136979    0.011170748    0.001205688    0.015997549    0.718816338
447	 48874	 7228	 5026671	 14	 61	 1	 6     0.469873196    0.011464003    0.002729272    0.001137062    0.011134381    0.001176115    0.015937043    0.719330644
448	 49322	 7294	 5075993	 14	 61	 1	 6     0.469875135    0.011423222    0.002729350    0.001137092    0.011092369    0.001221670    0.015879779    0.719356469
449	 49784	 7362	 5125777	 14	 61	 1	 6     0.469877179    0.011389993    0.002729565    0.001137186    0.011058093    0.001188689    0.015819180    0.720011593
450	 50260	 7431	 5176037	 14	 61	 1	 6     0.469879055    0.011348907    0.002729723    0.001137244    0.011015730    0.001256143    0.015763360    0.719954831
451	 50764	 7504	 5226801	 14	 61	 1	 6     0.469881160    0.011306199    0.002729906    0.001137337    0.010971680    0.001150257    0.015700464    0.720118814
452	 51198	 7566	 5277999	 14	 61	 1	 6     0.469883009    0.011271153    0.002730052    0.001137465    0.010935525    0.001216959    0.015645034    0.720430058
453	 51744	 7644	 5329743	 14	 61	 1	 6     0.469884987    0.011231255    0.002730255    0.001137607    0.010894347    0.001147634    0.015585533    0.720620524
454	 52248	 7717	 5381991	 14	 61	 1	 6     0.469886809    0.011183962    0.002730310    0.001137615    0.010845571    0.001162344    0.015530480    0.720129797
455	 52766	 7793	 5434757	 14	 61	 1	 6     0.469888608    0.011146806    0.002730592    0.001137671    0.010807181    0.001174194    0.015475972    0.720265314
456	 53284	 7868	 5488041	 14	 61	 1	 6     0.469890336    0.011106603    0.002730715    0.001137721    0.010765678    0.001137103    0.015423402    0.720113687
457	 57090	 7868	 5545131	 15	 76	 1	 7     0.469891714    0.011092050    0.002668296    0.001071426    0.010766326    0.001137169    0.015381382    0.721134835
458	 57600	 7938	 5602731	 15	 76	 1	 7     0.469893509    0.011055927    0.002668476    0.001071460    0.010729061    0.001156846    0.015326440    0.721363033
459	 58170	 8016	 5660901	 15	 76	 1	 7     0.469895420    0.011023770    0.002668797    0.001071508    0.010695842    0.001148160    0.015267732    0.722030654
460	 58740	 8095	 5719641	 15	 76	 1	 7     0.469897236    0.010994522    0.002669035    0.001071550    0.010665635    0.001146171    0.015211754    0.722764945
461	 59250	 8165	 5778891	 15	 76	 1	 7     0.469898992    0.010958523    0.002669183    0.001071571    0.010628485    0.001196626    0.015157399    0.722981797
462	 59880	 8250	 5838771	 15	 76	 1	 7     0.469900913    0.010916375    0.002669389    0.001071597    0.010584970    0.001152373    0.015097721    0.723047844
463	 60450	 8333	 5899221	 15	 76	 1	 7     0.469902766    0.010872558    0.002669592    0.001071637    0.010539725    0.001148798    0.015039943    0.722912202
464	 61140	 8428	 5960361	 15	 76	 1	 7     0.469904571    0.010830120    0.002669727    0.001071664    0.010495907    0.001096477    0.014983445    0.722805755
465	 61710	 8505	 6022071	 15	 76	 1	 7     0.469906215    0.010790068    0.002669824    0.001071702    0.010454549    0.001133456    0.014931786    0.722624033
466	 62325	 8587	 6084396	 15	 76	 1	 7     0.469907821    0.010755988    0.002670007    0.001071735    0.010419326    0.001127030    0.014881173    0.722791688
467	 62925	 8667	 6147321	 15	 76	 1	 7     0.469909535    0.010721800    0.002670315    0.001071770    0.010383950    0.001126600    0.014826954    0.723128978
468	 63495	 8743	 6210816	 15	 76	 1	 7     0.469911302    0.010687117    0.002670658    0.001071794    0.010348046    0.001087661    0.014770855    0.723527324
469	 64140	 8830	 6274956	 15	 76	 1	 7     0.469912933    0.010650032    0.002670827    0.001071818    0.010309698    0.001128439    0.014718853    0.723563998
470	 64770	 8916	 6339726	 15	 76	 1	 7     0.469914664    0.010613661    0.002671028    0.001071854    0.010272070    0.001111479    0.014663499    0.723815042
471	 65460	 9008	 6405186	 15	 76	 1	 7     0.469916387    0.010581123    0.002671296    0.001071882    0.010238376    0.001065494    0.014608159    0.724329679
472	 69824	 9008	 6475010	 16	 82	 1	 7     0.469917614    0.010534741    0.002480687    0.001063076    0.010238503    0.001065508    0.014568643    0.723110643
473	 70432	 9084	 6545442	 16	 82	 1	 7     0.469919170    0.010499585    0.002480864    0.001063120    0.010202284    0.001115660    0.014518371    0.723193039
474	 71168	 9176	 6616610	 16	 82	 1	 7     0.469920825    0.010461207    0.002481092    0.001063190    0.010162727    0.001098849    0.014464718    0.723222275
475	 71872	 9265	 6688482	 16	 82	 1	 7     0.469922422    0.010429696    0.002481311    0.001063243    0.010130234    0.001089911    0.014412738    0.723644281
476	 72672	 9365	 6761154	 16	 82	 1	 7     0.469924083    0.010394344    0.002481555    0.001063318    0.010093774    0.001094918    0.014358473    0.723917099
477	 73504	 9471	 6834658	 16	 82	 1	 7     0.469925745    0.010356867    0.002481783    0.001063405    0.010055121    0.001066395    0.014303962    0.724055871
478	 74224	 9563	 6908882	 16	 82	 1	 7     0.469927273    0.010317085    0.002481913    0.001063464    0.010014107    0.001063427    0.014253684    0.723818831
479	 78863	 9563	 6987745	 17	 89	 1	 7     0.469928560    0.010267754    0.002267820    0.000992588    0.010014178    0.001063440    0.014211199    0.722511420
480	 79696	 9662	 7067441	 17	 89	 1	 7     0.469930224    0.010230136    0.002268156    0.000992810    0.009975528    0.001121193    0.014156064    0.722668100
481	 80597	 9769	 7148038	 17	 89	 1	 7     0.469932096    0.010190651    0.002268455    0.000992955    0.009934962    0.001052256    0.014093789    0.723059664
482	 81413	 9865	 7229451	 17	 89	 1	 7     0.469933680    0.010154634    0.002268789    0.000993171    0.009897939    0.001012328    0.014040873    0.723219556
483	 82127	 9949	 7311578	 17	 89	 1	 7     0.469935166    0.010121261    0.002269016    0.000993322    0.009863644    0.001077704    0.013991049    0.723409689
484	 83045	 10057	 7394623	 17	 89	 1	 7     0.469936986    0.010091088    0.002269540    0.000993804    0.009832561    0.001037440    0.013929765    0.724426315
485	 83759	 10142	 7478382	 17	 89	 1	 7     0.469938641    0.010052646    0.002269880    0.000994077    0.009793025    0.001045052    0.013873833    0.724575969
486	 84660	 10248	 7563042	 17	 89	 1	 7     0.469940292    0.010020329    0.002270188    0.000994261    0.009759777    0.001044813    0.013817782    0.725176348
487	 85493	 10346	 7648535	 17	 89	 1	 7     0.469941990    0.009988573    0.002270596    0.000994481    0.009727074    0.001048799    0.013759937    0.725917042
488	 86343	 10446	 7734878	 17	 89	 1	 7     0.469943742    0.009953740    0.002271088    0.000994838    0.009691187    0.001054087    0.013699958    0.726552597
489	 87193	 10546	 7822071	 17	 89	 1	 7     0.469945486    0.009919078    0.002271566    0.000995167    0.009655470    0.001061084    0.013639995    0.727205377
490	 88145	 10659	 7910216	 17	 89	 1	 7     0.469947305    0.009885716    0.002271974    0.000995443    0.009621098    0.001048098    0.013577196    0.728111795
491	 88910	 10750	 7999126	 17	 89	 1	 7     0.469948992    0.009850061    0.002272396    0.000995756    0.009584358    0.001095844    0.013518660    0.728626995
492	 89913	 10872	 8089039	 17	 89	 1	 7     0.469950917    0.009809110    0.002272859    0.000996152    0.009542157    0.001032028    0.013451597    0.729215306
493	 90746	 10973	 8179785	 17	 89	 1	 7     0.469952594    0.009766180    0.002273191    0.000996437    0.009497941    0.001020398    0.013392874    0.729207223
494	 91630	 11079	 8271415	 17	 89	 1	 7     0.469954123    0.009727848    0.002273395    0.000996594    0.009458472    0.001016917    0.013339113    0.729272488
495	 92497	 11181	 8363912	 17	 89	 1	 7     0.469955593    0.009689240    0.002273468    0.000996640    0.009418743    0.001015435    0.013287209    0.729215640
496	 93313	 11277	 8457225	 17	 89	 1	 7     0.469957084    0.009656255    0.002273607    0.000996714    0.009384773    0.001014490    0.013234370    0.729634604
497	 94129	 11375	 8551354	 17	 89	 1	 7     0.469958704    0.009614792    0.002273869    0.000996909    0.009342042    0.001050147    0.013176716    0.729680453
498	 94996	 11477	 8646350	 17	 89	 1	 7     0.469960332    0.009579231    0.002274143    0.000997102    0.009305372    0.001008948    0.013118514    0.730207064
499	 95863	 11579	 8742213	 17	 89	 1	 7     0.469961789    0.009547057    0.002274329    0.000997217    0.009272202    0.001002795    0.013066234    0.730666327
500	 96713	 11683	 8838926	 17	 89	 1	 7     0.469963218    0.009513782    0.002274553    0.000997330    0.009237882    0.001027325    0.013014747    0.731000163
501	 97597	 11792	 8936523	 17	 89	 1	 7     0.469964704    0.009481999    0.002274783    0.000997480    0.009205089    0.000983570    0.012960972    0.731580840
502	 103338	 11792	 9039861	 18	 92	 1	 7     0.469965854    0.009437404    0.002080661    0.000871158    0.009205185    0.000983587    0.012919205    0.730494132
503	 104166	 11885	 9144027	 18	 92	 1	 7     0.469967244    0.009407752    0.002080842    0.000871217    0.009174742    0.001021188    0.012868532    0.731066436
504	 105102	 11989	 9249129	 18	 92	 1	 7     0.469968796    0.009373565    0.002081038    0.000871272    0.009139639    0.001000801    0.012811725    0.731639529
505	 105984	 12090	 9355113	 18	 92	 1	 7     0.469970194    0.009339647    0.002081166    0.000871308    0.009104821    0.000962342    0.012760353    0.731927051
506	 106848	 12186	 9461961	 18	 92	 1	 7     0.469971596    0.009304273    0.002081374    0.000871374    0.009068483    0.000992934    0.012708592    0.732124607
507	 107712	 12282	 9569673	 18	 92	 1	 7     0.469973072    0.009271492    0.002081618    0.000871444    0.009034790    0.000972616    0.012653914    0.732697563
508	 108612	 12385	 9678285	 18	 92	 1	 7     0.469974442    0.009239041    0.002081806    0.000871527    0.009001442    0.000970415    0.012602902    0.733088349
509	 109494	 12487	 9787779	 18	 92	 1	 7     0.469975909    0.009199846    0.002082062    0.000871585    0.008961148    0.000973742    0.012548070    0.733168175
510	 110430	 12593	 9898209	 18	 92	 1	 7     0.469977378    0.009160449    0.002082279    0.000871666    0.008920647    0.000956701    0.012492961    0.733248854
511	 111330	 12693	 10009539	 18	 92	 1	 7     0.469978694    0.009124194    0.002082430    0.000871739    0.008883378    0.000940228    0.012443332    0.733259726
512	 112194	 12789	 10121733	 18	 92	 1	 7     0.469979967    0.009087550    0.002082560    0.000871803    0.008845705    0.000967457    0.012395154    0.733153441
513	 113112	 12891	 10234845	 18	 92	 1	 7     0.469981334    0.009051760    0.002082685    0.000871869    0.008808904    0.000947727    0.012343226    0.733338246
514	 113976	 12990	 10348821	 18	 92	 1	 7     0.469982610    0.009016445    0.002082824    0.000871933    0.008772578    0.000911975    0.012294559    0.733368715
515	 114786	 13080	 10463607	 18	 92	 1	 7     0.469983786    0.008979661    0.002082904    0.000871972    0.008734748    0.000940768    0.012249497    0.733063662
516	 115740	 13187	 10579347	 18	 92	 1	 7     0.469985011    0.008946884    0.002082974    0.000872012    0.008701032    0.000937844    0.012202413    0.733206119
517	 116640	 13288	 10695987	 18	 92	 1	 7     0.469986219    0.008913686    0.002083084    0.000872074    0.008666866    0.000925760    0.012155794    0.733287047
518	 117720	 13410	 10813707	 18	 92	 1	 7     0.469987370    0.008888164    0.002083206    0.000872154    0.008640585    0.000903733    0.012111228    0.733877977
519	 118512	 13498	 10932219	 18	 92	 1	 7     0.469988471    0.008853089    0.002083315    0.000872212    0.008604475    0.000920983    0.012068414    0.733575223
520	 119430	 13600	 11051649	 18	 92	 1	 7     0.469989646    0.008818549    0.002083378    0.000872243    0.008568918    0.000906399    0.012022555    0.733500462
521	 120312	 13701	 11171961	 18	 92	 1	 7     0.469990721    0.008786235    0.002083444    0.000872281    0.008535642    0.000900731    0.011980454    0.733380809
522	 121122	 13793	 11293083	 18	 92	 1	 7     0.469991791    0.008751255    0.002083543    0.000872322    0.008499607    0.000905208    0.011938413    0.733033364
523	 122004	 13892	 11415087	 18	 92	 1	 7     0.469993013    0.008718642    0.002083741    0.000872388    0.008465975    0.000883617    0.011890212    0.733262106
524	 122760	 13976	 11537847	 18	 92	 1	 7     0.469994093    0.008683640    0.002083882    0.000872420    0.008429890    0.000911901    0.011847462    0.732953605
525	 123750	 14086	 11661597	 18	 92	 1	 7     0.469995250    0.008651939    0.002083959    0.000872450    0.008397212    0.000925548    0.011801467    0.733124013
526	 124632	 14184	 11786229	 18	 92	 1	 7     0.469996401    0.008620655    0.002084034    0.000872479    0.008364957    0.000888840    0.011755529    0.733327720
527	 125532	 14284	 11911761	 18	 92	 1	 7     0.469997555    0.008587039    0.002084115    0.000872510    0.008330289    0.000909527    0.011709316    0.733351051
528	 126432	 14384	 12038193	 18	 92	 1	 7     0.469998690    0.008560295    0.002084210    0.000872539    0.008302694    0.000883386    0.011663670    0.733928126
529	 127278	 14478	 12165471	 18	 92	 1	 7     0.469999817    0.008528668    0.002084314    0.000872568    0.008270055    0.000869512    0.011618154    0.734081165
530	 134349	 14478	 12299820	 19	 111	 1	 8     0.470000627    0.008540760    0.002132208    0.000930581    0.008270325    0.000869528    0.011585341    0.737204027
531	 141420	 14478	 12441240	 20	 131	 1	 9     0.470001548    0.008529843    0.002086476    0.000860949    0.008270722    0.000869553    0.011547906    0.738648455
532	 142400	 14576	 12583640	 20	 131	 1	 9     0.470002595    0.008498164    0.002086551    0.000860978    0.008238027    0.000895578    0.011505244    0.738633923
533	 143460	 14682	 12727100	 20	 131	 1	 9     0.470003674    0.008461028    0.002086597    0.000861007    0.008199702    0.000858876    0.011461048    0.738242081
534	 150633	 14682	 12877733	 21	 135	 1	 9     0.470004513    0.008422964    0.001924952    0.000758870    0.008200054    0.000858897    0.011426593    0.737136935
535	 151578	 14772	 13029311	 21	 135	 1	 9     0.470005580    0.008392906    0.001925007    0.000758914    0.008169163    0.000917569    0.011382622    0.737343841
536	 152712	 14881	 13182023	 21	 135	 1	 9     0.470006791    0.008359720    0.001925106    0.000758964    0.008135040    0.000905913    0.011332503    0.737676354
537	 153867	 14991	 13335890	 21	 135	 1	 9     0.470007977    0.008326226    0.001925171    0.000758983    0.008100602    0.000893796    0.011283209    0.737930631
538	 154917	 15092	 13490807	 21	 135	 1	 9     0.470009124    0.008291473    0.001925247    0.000759003    0.008064859    0.000861950    0.011235321    0.737982727
539	 155967	 15193	 13646774	 21	 135	 1	 9     0.470010183    0.008258052    0.001925315    0.000759035    0.008030478    0.000887762    0.011190944    0.737922738
540	 157080	 15300	 13803854	 21	 135	 1	 9     0.470011348    0.008222006    0.001925378    0.000759091    0.007993391    0.000853577    0.011141927    0.737933894
541	 158109	 15398	 13961963	 21	 135	 1	 9     0.470012423    0.008188972    0.001925490    0.000759171    0.007959381    0.000883882    0.011096476    0.737979501
542	 159306	 15512	 14121269	 21	 135	 1	 9     0.470013635    0.008155362    0.001925605    0.000759243    0.007924770    0.000842432    0.011045007    0.738375500
543	 160230	 15601	 14281499	 21	 135	 1	 9     0.470014678    0.008117876    0.001925697    0.000759297    0.007886165    0.000875306    0.011000542    0.737952359
544	 161448	 15717	 14442947	 21	 135	 1	 9     0.470015834    0.008082763    0.001925770    0.000759325    0.007849998    0.000854348    0.010951033    0.738082226
545	 162456	 15813	 14605403	 21	 135	 1	 9     0.470016877    0.008051474    0.001925852    0.000759366    0.007817757    0.000856071    0.010906197    0.738247603
546	 163548	 15920	 14768951	 21	 135	 1	 9     0.470017899    0.008022132    0.001925920    0.000759389    0.007787517    0.000843867    0.010862050    0.738546701
547	 164682	 16030	 14933633	 21	 135	 1	 9     0.470018898    0.007991845    0.001925994    0.000759440    0.007756296    0.000837022    0.010818755    0.738702829
548	 165690	 16127	 15099323	 21	 135	 1	 9     0.470019888    0.007959635    0.001926064    0.000759496    0.007723087    0.000854138    0.010775624    0.738670431
549	 166887	 16242	 15266210	 21	 135	 1	 9     0.470020934    0.007926066    0.001926112    0.000759516    0.007688473    0.000820880    0.010729924    0.738687934
550	 168042	 16352	 15434252	 21	 135	 1	 9     0.470021862    0.007898825    0.001926161    0.000759537    0.007660375    0.000805097    0.010689207    0.738953307
551	 169071	 16455	 15603323	 21	 135	 1	 9     0.470022760    0.007870445    0.001926217    0.000759576    0.007631094    0.000832178    0.010649640    0.739033890
552	 170163	 16560	 15773486	 21	 135	 1	 9     0.470023743    0.007836557    0.001926273    0.000759628    0.007596124    0.000824311    0.010606156    0.738868746
553	 171318	 16671	 15944804	 21	 135	 1	 9     0.470024723    0.007804332    0.001926334    0.000759696    0.007562859    0.000837417    0.010562642    0.738861797
554	 172473	 16783	 16117277	 21	 135	 1	 9     0.470025701    0.007775371    0.001926405    0.000759768    0.007532952    0.000810066    0.010519014    0.739173000
555	 173565	 16888	 16290842	 21	 135	 1	 9     0.470026663    0.007742519    0.001926472    0.000759819    0.007499020    0.000811176    0.010475968    0.739074287
556	 174615	 16988	 16465457	 21	 135	 1	 9     0.470027592    0.007712401    0.001926513    0.000759838    0.007467910    0.000801298    0.010434200    0.739146310
557	 175812	 17102	 16641269	 21	 135	 1	 9     0.470028488    0.007685790    0.001926571    0.000759862    0.007440409    0.000829155    0.010393749    0.739462745
558	 177030	 17218	 16818299	 21	 135	 1	 9     0.470029468    0.007661868    0.001926639    0.000759914    0.007415678    0.000790710    0.010349319    0.740325834
559	 178143	 17325	 16996442	 21	 135	 1	 9     0.470030379    0.007631641    0.001926694    0.000759962    0.007384429    0.000787069    0.010307885    0.740369292
560	 179193	 17426	 17175635	 21	 135	 1	 9     0.470031257    0.007600599    0.001926739    0.000760002    0.007352332    0.000812188    0.010267783    0.740237620
561	 180453	 17546	 17356088	 21	 135	 1	 9     0.470032247    0.007569857    0.001926796    0.000760032    0.007320532    0.000786455    0.010222355    0.740519888
562	 181461	 17644	 17537549	 21	 135	 1	 9     0.470033184    0.007539151    0.001926832    0.000760048    0.007288766    0.000806879    0.010179146    0.740646669
563	 182679	 17760	 17720228	 21	 135	 1	 9     0.470034146    0.007509948    0.001926893    0.000760076    0.007258540    0.000771421    0.010134641    0.741017668
564	 183750	 17862	 17903978	 21	 135	 1	 9     0.470034974    0.007482464    0.001926937    0.000760111    0.007230088    0.000780817    0.010096158    0.741119889
565	 185010	 17984	 18088988	 21	 135	 1	 9     0.470035858    0.007458837    0.001927004    0.000760158    0.007205616    0.000773365    0.010054914    0.741810106
566	 186018	 18083	 18275006	 21	 135	 1	 9     0.470036722    0.007428638    0.001927075    0.000760211    0.007174332    0.000791851    0.010014480    0.741789725
567	 187299	 18205	 18462305	 21	 135	 1	 9     0.470037632    0.007396232    0.001927121    0.000760244    0.007140760    0.000763320    0.009971664    0.741724980
568	 188517	 18324	 18650822	 21	 135	 1	 9     0.470038414    0.007365805    0.001927155    0.000760279    0.007109231    0.000801106    0.009934714    0.741420974
569	 189966	 18462	 18840788	 21	 135	 1	 9     0.470039385    0.007335463    0.001927210    0.000760313    0.007077774    0.000744207    0.009888695    0.741802931
570	 199012	 18462	 19039800	 22	 157	 1	 10     0.470040000    0.007317983    0.001858286    0.000692601    0.007078111    0.000744224    0.009859423    0.742232398
571	 200244	 18574	 19240044	 22	 157	 1	 10     0.470040771    0.007290172    0.001858318    0.000692612    0.007049344    0.000766889    0.009822561    0.742186477
572	 201674	 18705	 19441718	 22	 157	 1	 10     0.470041617    0.007259784    0.001858351    0.000692624    0.007017905    0.000736110    0.009782018    0.742156046
573	 202862	 18813	 19644580	 22	 157	 1	 10     0.470042371    0.007229594    0.001858383    0.000692634    0.006986662    0.000753773    0.009745737    0.741821191
574	 204116	 18927	 19848696	 22	 157	 1	 10     0.470043141    0.007199884    0.001858409    0.000692641    0.006955907    0.000745305    0.009708528    0.741604046
575	 205370	 19043	 20054066	 22	 157	 1	 10     0.470043888    0.007170080    0.001858439    0.000692654    0.006925046    0.000766084    0.009672294    0.741300926
576	 206800	 19178	 20260866	 22	 157	 1	 10     0.470044707    0.007143232    0.001858534    0.000692682    0.006897218    0.000740233    0.009632379    0.741585514
577	 208120	 19301	 20468986	 22	 157	 1	 10     0.470045473    0.007115651    0.001858566    0.000692693    0.006868641    0.000782853    0.009594957    0.741603232
578	 209704	 19446	 20678690	 22	 157	 1	 10     0.470046285    0.007088761    0.001858613    0.000692712    0.006840766    0.000717713    0.009555099    0.741882510
579	 210936	 19558	 20889626	 22	 157	 1	 10     0.470046988    0.007062271    0.001858642    0.000692721    0.006813304    0.000732244    0.009520445    0.741800463
580	 212300	 19682	 21101926	 22	 157	 1	 10     0.470047777    0.007036483    0.001858673    0.000692731    0.006786562    0.000725544    0.009481393    0.742135989
581	 213752	 19814	 21315678	 22	 157	 1	 10     0.470048517    0.007014078    0.001858704    0.000692740    0.006763321    0.000716992    0.009444661    0.742650095
582	 214962	 19924	 21530640	 22	 157	 1	 10     0.470049240    0.006990264    0.001858739    0.000692753    0.006738611    0.000704210    0.009408588    0.742966389
583	 216216	 20039	 21746856	 22	 157	 1	 10     0.470049955    0.006967068    0.001858773    0.000692763    0.006714536    0.000695147    0.009372783    0.743329634
584	 217470	 20156	 21964326	 22	 157	 1	 10     0.470050626    0.006943503    0.001858799    0.000692772    0.006690075    0.000701959    0.009339108    0.743486754
585	 218834	 20284	 22183160	 22	 157	 1	 10     0.470051275    0.006919236    0.001858831    0.000692784    0.006664876    0.000714287    0.009306354    0.743495846
586	 220286	 20417	 22403446	 22	 157	 1	 10     0.470052008    0.006893757    0.001858864    0.000692797    0.006638411    0.000702828    0.009269275    0.743721278
587	 221540	 20534	 22624986	 22	 157	 1	 10     0.470052747    0.006869903    0.001858899    0.000692811    0.006613627    0.000700604    0.009231700    0.744164467
588	 223014	 20668	 22848000	 22	 157	 1	 10     0.470053434    0.006847368    0.001858942    0.000692829    0.006590204    0.000679739    0.009196651    0.744550216
589	 233151	 20668	 23081151	 23	 166	 1	 10     0.470053980    0.006816818    0.001742769    0.000660278    0.006590278    0.000679744    0.009168704    0.743487691
590	 234439	 20781	 23315590	 23	 166	 1	 10     0.470054650    0.006794699    0.001742803    0.000660291    0.006567387    0.000683137    0.009134305    0.743865999
591	 235842	 20903	 23551432	 23	 166	 1	 10     0.470055305    0.006772204    0.001742827    0.000660301    0.006544104    0.000681048    0.009100537    0.744154311
592	 237199	 21023	 23788631	 23	 166	 1	 10     0.470055981    0.006751080    0.001742858    0.000660313    0.006522233    0.000676850    0.009065551    0.744696016
593	 238487	 21136	 24027118	 23	 166	 1	 10     0.470056651    0.006728282    0.001742886    0.000660324    0.006498625    0.000679960    0.009030756    0.745040847
594	 239959	 21264	 24267077	 23	 166	 1	 10     0.470057283    0.006705529    0.001742920    0.000660337    0.006475056    0.000686155    0.008997782    0.745242434
595	 241454	 21397	 24508531	 23	 166	 1	 10     0.470057929    0.006680641    0.001742959    0.000660355    0.006449268    0.000686532    0.008963979    0.745276296
596	 243087	 21541	 24751618	 23	 166	 1	 10     0.470058545    0.006656052    0.001742994    0.000660373    0.006423784    0.000684093    0.008931636    0.745222050
597	 244743	 21687	 24996361	 23	 166	 1	 10     0.470059161    0.006630529    0.001743015    0.000660382    0.006397329    0.000674863    0.008899138    0.745075398
598	 246376	 21829	 25242737	 23	 166	 1	 10     0.470059804    0.006602836    0.001743030    0.000660388    0.006368617    0.000693352    0.008865126    0.744810172
599	 248354	 22001	 25491091	 23	 166	 1	 10     0.470060456    0.006578699    0.001743062    0.000660403    0.006343580    0.000678558    0.008830460    0.745000656
600	 249918	 22141	 25741009	 23	 166	 1	 10     0.470061097    0.006552071    0.001743087    0.000660412    0.006315955    0.000663364    0.008796264    0.744869795
601	 251620	 22291	 25992629	 23	 166	 1	 10     0.470061687    0.006527069    0.001743111    0.000660421    0.006290008    0.000663935    0.008764720    0.744697973
602	 253460	 22455	 26246089	 23	 166	 1	 10     0.470062296    0.006502859    0.001743147    0.000660434    0.006264872    0.000652705    0.008731999    0.744716020
603	 264480	 22455	 26510569	 24	 174	 1	 10     0.470062762    0.006479611    0.001653755    0.000552876    0.006265018    0.000652711    0.008706873    0.744194945
604	 266232	 22607	 26776801	 24	 174	 1	 10     0.470063344    0.006456044    0.001653786    0.000552885    0.006240633    0.000667808    0.008675374    0.744180496
605	 268104	 22764	 27044905	 24	 174	 1	 10     0.470063953    0.006431662    0.001653811    0.000552889    0.006215399    0.000669368    0.008642292    0.744207890
606	 270024	 22924	 27314929	 24	 174	 1	 10     0.470064561    0.006407014    0.001653834    0.000552894    0.006189884    0.000683047    0.008609177    0.744207488
607	 272112	 23099	 27587041	 24	 174	 1	 10     0.470065221    0.006382246    0.001653870    0.000552899    0.006164234    0.000645578    0.008573082    0.744451785
608	 274056	 23267	 27861097	 24	 174	 1	 10     0.470065786    0.006360435    0.001653905    0.000552905    0.006141640    0.000659176    0.008542043    0.744603501
609	 276096	 23442	 28137193	 24	 174	 1	 10     0.470066363    0.006336109    0.001653929    0.000552910    0.006116437    0.000648565    0.008510225    0.744529031
610	 278160	 23615	 28415353	 24	 174	 1	 10     0.470066945    0.006312378    0.001653959    0.000552915    0.006091842    0.000645014    0.008477998    0.744560045
611	 280224	 23789	 28695577	 24	 174	 1	 10     0.470067506    0.006291066    0.001653991    0.000552921    0.006069746    0.000643348    0.008446861    0.744781504
612	 282384	 23973	 28977961	 24	 174	 1	 10     0.470068067    0.006271062    0.001654027    0.000552927    0.006049001    0.000637954    0.008415593    0.745171758
613	 284400	 24143	 29262361	 24	 174	 1	 10     0.470068608    0.006248473    0.001654053    0.000552933    0.006025572    0.000653974    0.008385300    0.745169874
614	 286872	 24350	 29549233	 24	 174	 1	 10     0.470069188    0.006226029    0.001654095    0.000552944    0.006002283    0.000638483    0.008352717    0.745389689
615	 289056	 24538	 29838289	 24	 174	 1	 10     0.470069746    0.006203285    0.001654131    0.000552953    0.005978678    0.000622124    0.008321272    0.745473173
616	 291168	 24715	 30129457	 24	 174	 1	 10     0.470070293    0.006180668    0.001654159    0.000552964    0.005955200    0.000625764    0.008290328    0.745527541
617	 293424	 24906	 30422881	 24	 174	 1	 10     0.470070847    0.006156909    0.001654186    0.000552969    0.005930531    0.000627447    0.008258813    0.745495710
618	 295728	 25100	 30718609	 24	 174	 1	 10     0.470071380    0.006133636    0.001654211    0.000552976    0.005906359    0.000630972    0.008228421    0.745420851
619	 298368	 25322	 31016977	 24	 174	 1	 10     0.470071910    0.006112760    0.001654234    0.000552980    0.005884670    0.000628372    0.008198078    0.745633210
620	 300768	 25525	 31317745	 24	 174	 1	 10     0.470072454    0.006090378    0.001654269    0.000552991    0.005861407    0.000622118    0.008166861    0.745742853
621	 303432	 25753	 31621177	 24	 174	 1	 10     0.470072987    0.006069867    0.001654301    0.000552998    0.005840083    0.000626648    0.008136106    0.746040805
622	 306288	 25995	 31927465	 24	 174	 1	 10     0.470073510    0.006050795    0.001654341    0.000553008    0.005820247    0.000613418    0.008105855    0.746472116
623	 308784	 26206	 32236249	 24	 174	 1	 10     0.470074016    0.006029106    0.001654361    0.000553014    0.005797690    0.000621253    0.008076463    0.746503257
624	 311520	 26435	 32547769	 24	 174	 1	 10     0.470074548    0.006008656    0.001654382    0.000553018    0.005776415    0.000612518    0.008045429    0.746840980
625	 313992	 26642	 32861761	 24	 174	 1	 10     0.470075058    0.005986658    0.001654414    0.000553023    0.005753520    0.000619030    0.008015550    0.746880606
626	 316800	 26884	 33178561	 24	 174	 1	 10     0.470075586    0.005966674    0.001654443    0.000553028    0.005732715    0.000606386    0.007984565    0.747275982
627	 319392	 27104	 33497953	 24	 174	 1	 10     0.470076088    0.005946410    0.001654473    0.000553038    0.005711612    0.000597816    0.007954912    0.747514272
628	 322152	 27334	 33820105	 24	 174	 1	 10     0.470076578    0.005925779    0.001654498    0.000553043    0.005690122    0.000605630    0.007925899    0.747647548
629	 325032	 27577	 34145137	 24	 174	 1	 10     0.470077088    0.005906387    0.001654533    0.000553054    0.005669915    0.000606438    0.007895608    0.748059847
630	 327768	 27806	 34472905	 24	 174	 1	 10     0.470077594    0.005886586    0.001654564    0.000553062    0.005649275    0.000602237    0.007865438    0.748411740
631	 330576	 28040	 34803481	 24	 174	 1	 10     0.470078097    0.005866862    0.001654593    0.000553068    0.005628711    0.000600123    0.007835334    0.748769865
632	 333408	 28277	 35136889	 24	 174	 1	 10     0.470078594    0.005845955    0.001654615    0.000553072    0.005606910    0.000603057    0.007805428    0.748960227
633	 336552	 28544	 35473441	 24	 174	 1	 10     0.470079080    0.005827065    0.001654644    0.000553078    0.005587204    0.000597677    0.007776143    0.749351624
634	 339456	 28791	 35812897	 24	 174	 1	 10     0.470079547    0.005806193    0.001654671    0.000553085    0.005565424    0.000591060    0.007747834    0.749395562
635	 342672	 29065	 36155569	 24	 174	 1	 10     0.470080023    0.005787310    0.001654701    0.000553093    0.005545712    0.000584328    0.007718929    0.749755535
636	 345552	 29305	 36501121	 24	 174	 1	 10     0.470080474    0.005767675    0.001654734    0.000553101    0.005525208    0.000592124    0.007691359    0.749890183
637	 348888	 29586	 36850009	 24	 174	 1	 10     0.470080932    0.005749786    0.001654773    0.000553111    0.005506521    0.000584002    0.007663316    0.750299993
638	 351864	 29838	 37201873	 24	 174	 1	 10     0.470081384    0.005728813    0.001654799    0.000553115    0.005484609    0.000599899    0.007635545    0.750282076
639	 355392	 30134	 37557265	 24	 174	 1	 10     0.470081864    0.005708253    0.001654827    0.000553119    0.005463122    0.000581955    0.007605966    0.750496772
640	 358608	 30410	 37915873	 24	 174	 1	 10     0.470082332    0.005688254    0.001654863    0.000553131    0.005442211    0.000590578    0.007577001    0.750726311
641	 362184	 30710	 38278057	 24	 174	 1	 10     0.470082804    0.005668097    0.001654893    0.000553139    0.005421130    0.000580381    0.007547621    0.750977881
642	 365496	 30988	 38643553	 24	 174	 1	 10     0.470083264    0.005650750    0.001654923    0.000553143    0.005402982    0.000578214    0.007518962    0.751533303
643	 369096	 31289	 39012649	 24	 174	 1	 10     0.470083713    0.005631750    0.001654956    0.000553152    0.005383097    0.000573498    0.007490836    0.751818633
644	 372528	 31575	 39385177	 24	 174	 1	 10     0.470084164    0.005612296    0.001654993    0.000553165    0.005362729    0.000583070    0.007462457    0.752070792
645	 376200	 31885	 39761377	 24	 174	 1	 10     0.470084628    0.005591847    0.001655029    0.000553176    0.005341314    0.000566220    0.007433193    0.752280699
646	 379704	 32180	 40141081	 24	 174	 1	 10     0.470085055    0.005573694    0.001655054    0.000553182    0.005322299    0.000575490    0.007406122    0.752579310
647	 383520	 32501	 40524601	 24	 174	 1	 10     0.470085505    0.005555323    0.001655093    0.000553190    0.005303044    0.000573478    0.007377501    0.753008765
648	 387384	 32825	 40911985	 24	 174	 1	 10     0.470085948    0.005537279    0.001655134    0.000553203    0.005284126    0.000569889    0.007349221    0.753451151
649	 391200	 33144	 41303185	 24	 174	 1	 10     0.470086391    0.005520147    0.001655177    0.000553215    0.005266157    0.000568021    0.007320803    0.754035615
650	 395136	 33476	 41698321	 24	 174	 1	 10     0.470086832    0.005502299    0.001655215    0.000553225    0.005247434    0.000567868    0.007292471    0.754517851
651	 399096	 33811	 42097417	 24	 174	 1	 10     0.470087265    0.005485206    0.001655253    0.000553233    0.005229496    0.000557930    0.007264465    0.755073680
652	 402864	 34130	 42500281	 24	 174	 1	 10     0.470087684    0.005466455    0.001655287    0.000553245    0.005209814    0.000552797    0.007237352    0.755311502
653	 419650	 34130	 42919931	 25	 182	 1	 10     0.470088034    0.005442222    0.001573385    0.000532575    0.005209821    0.000552797    0.007214531    0.754341799
654	 423525	 34441	 43343456	 25	 182	 1	 10     0.470088453    0.005424391    0.001573419    0.000532586    0.005191182    0.000552249    0.007187227    0.754726517
655	 427675	 34775	 43771131	 25	 182	 1	 10     0.470088878    0.005408574    0.001573458    0.000532599    0.005174640    0.000543587    0.007159372    0.755453671
656	 431550	 35089	 44202681	 25	 182	 1	 10     0.470089286    0.005392510    0.001573500    0.000532610    0.005157835    0.000552361    0.007132517    0.756045888
657	 435775	 35427	 44638456	 25	 182	 1	 10     0.470089709    0.005375759    0.001573542    0.000532621    0.005140306    0.000548655    0.007104560    0.756663117
658	 440050	 35771	 45078506	 25	 182	 1	 10     0.470090118    0.005359268    0.001573586    0.000532632    0.005123044    0.000550274    0.007077436    0.757232959
659	 444550	 36131	 45523056	 25	 182	 1	 10     0.470090537    0.005342636    0.001573627    0.000532641    0.005105630    0.000542920    0.007049577    0.757866178
660	 448875	 36477	 45971931	 25	 182	 1	 10     0.470090952    0.005324854    0.001573665    0.000532650    0.005087007    0.000547168    0.007021872    0.758323901
661	 453675	 36862	 46425606	 25	 182	 1	 10     0.470091367    0.005309305    0.001573714    0.000532660    0.005070714    0.000544414    0.006993986    0.759124320
662	 458200	 37228	 46883806	 25	 182	 1	 10     0.470091780    0.005291888    0.001573760    0.000532673    0.005052461    0.000538679    0.006966169    0.759655425
663	 462725	 37590	 47346531	 25	 182	 1	 10     0.470092204    0.005273805    0.001573807    0.000532682    0.005033502    0.000534426    0.006937519    0.760186034
664	 467150	 37944	 47813681	 25	 182	 1	 10     0.470092609    0.005255232    0.001573852    0.000532693    0.005014026    0.000535359    0.006910020    0.760523419
665	 471875	 38326	 48285556	 25	 182	 1	 10     0.470093010    0.005237192    0.001573896    0.000532702    0.004995101    0.000533004    0.006882725    0.760918370
666	 476375	 38690	 48761931	 25	 182	 1	 10     0.470093409    0.005218967    0.001573938    0.000532710    0.004975976    0.000524290    0.006855399    0.761293036
667	 495430	 38690	 49257361	 26	 191	 1	 10     0.470093732    0.005196846    0.001498823    0.000506506    0.004976016    0.000524293    0.006833172    0.760532025
668	 500136	 39056	 49757497	 26	 191	 1	 10     0.470094142    0.005178484    0.001498883    0.000506522    0.004956818    0.000528120    0.006804969    0.760985617
669	 505154	 39443	 50262651	 26	 191	 1	 10     0.470094540    0.005162251    0.001498949    0.000506539    0.004939836    0.000528237    0.006777393    0.761686819
670	 510250	 39835	 50772901	 26	 191	 1	 10     0.470094956    0.005145161    0.001499018    0.000506557    0.004921954    0.000524896    0.006748483    0.762417451
671	 515138	 40211	 51288039	 26	 191	 1	 10     0.470095350    0.005128157    0.001499077    0.000506570    0.004904158    0.000522392    0.006720935    0.763012517
672	 520208	 40601	 51808247	 26	 191	 1	 10     0.470095751    0.005110890    0.001499142    0.000506586    0.004886079    0.000520342    0.006692878    0.763631155
673	 525122	 40982	 52333369	 26	 191	 1	 10     0.470096154    0.005094979    0.001499213    0.000506605    0.004869412    0.000523748    0.006664471    0.764498642
674	 530244	 41376	 52863613	 26	 191	 1	 10     0.470096560    0.005077204    0.001499281    0.000506622    0.004850789    0.000519317    0.006635802    0.765122838
675	 535418	 41775	 53399031	 26	 191	 1	 10     0.470096969    0.005059540    0.001499345    0.000506640    0.004832278    0.000514813    0.006606758    0.765812816
676	 540566	 42171	 53939597	 26	 191	 1	 10     0.470097372    0.005042940    0.001499414    0.000506658    0.004814873    0.000514209    0.006578004    0.766636706
677	 545818	 42577	 54485415	 26	 191	 1	 10     0.470097788    0.005024901    0.001499503    0.000506683    0.004795949    0.000513276    0.006548196    0.767371797
678	 550706	 42956	 55036121	 26	 191	 1	 10     0.470098199    0.005006956    0.001499576    0.000506702    0.004777121    0.000510636    0.006518633    0.768099134
679	 555750	 43350	 55591871	 26	 191	 1	 10     0.470098603    0.004990301    0.001499654    0.000506725    0.004759637    0.000506246    0.006489473    0.768983988


==> data/lshaped/criterionB/varth1_thX0.1_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.018203771    0.131606152    0.711722556
12	 92	 122	 995	 2	 3	 1	 1     0.451735890    0.092198652    0.019744338    0.016257061    0.090059716    0.016026042    0.130267015    0.707766674
13	 138	 122	 1133	 3	 6	 1	 2     0.452028960    0.091086883    0.012120894    0.011015520    0.090276820    0.016025256    0.129246389    0.704753793
14	 141	 124	 1274	 3	 6	 1	 2     0.452319088    0.090169639    0.012154951    0.011036882    0.089346633    0.016218356    0.128227346    0.703201319
15	 144	 126	 1418	 3	 6	 1	 2     0.452674699    0.089353991    0.012263168    0.011122468    0.088508476    0.015980045    0.126966242    0.703761797
16	 147	 128	 1565	 3	 6	 1	 2     0.452968408    0.088432350    0.012277786    0.011119684    0.087575890    0.015994619    0.125914378    0.702321305
17	 150	 130	 1715	 3	 6	 1	 2     0.453262469    0.087491155    0.012293816    0.011117446    0.086623116    0.015699989    0.124851685    0.700760704
18	 153	 132	 1868	 3	 6	 1	 2     0.453602242    0.086642089    0.012420135    0.011212460    0.085747256    0.015368407    0.123611552    0.700922267
19	 156	 134	 2024	 3	 6	 1	 2     0.453869668    0.085558221    0.012453317    0.011230038    0.084647055    0.014784707    0.122625992    0.697716847
20	 159	 136	 2183	 3	 6	 1	 2     0.454161811    0.084685700    0.012468091    0.011243507    0.083762846    0.015306362    0.121539538    0.696774903
21	 162	 138	 2345	 3	 6	 1	 2     0.454475916    0.083729017    0.012481035    0.011255684    0.082793551    0.014342633    0.120359675    0.695656718
22	 168	 142	 2513	 3	 6	 1	 2     0.454823910    0.083018690    0.013244165    0.011862439    0.081955446    0.013158482    0.119037893    0.697413977
23	 174	 146	 2687	 3	 6	 1	 2     0.455063791    0.082309660    0.013314987    0.011905704    0.081225557    0.012412067    0.118117551    0.696845295
24	 177	 148	 2864	 3	 6	 1	 2     0.455288705    0.081960075    0.013672404    0.012210394    0.080811629    0.012272093    0.117247622    0.699034009
25	 180	 150	 3044	 3	 6	 1	 2     0.455520411    0.081227231    0.014014062    0.012493366    0.080009182    0.014928945    0.116344164    0.698163354
26	 186	 155	 3230	 3	 6	 1	 2     0.455882215    0.080691805    0.014146642    0.012588547    0.079442054    0.015611971    0.114918300    0.702166714
27	 192	 160	 3422	 3	 6	 1	 2     0.456277881    0.080066070    0.014170643    0.012605713    0.078802084    0.012721094    0.113337129    0.706441665
28	 195	 162	 3617	 3	 6	 1	 2     0.456493335    0.079660844    0.014183582    0.012615425    0.078387984    0.010986136    0.112466192    0.708309244
29	 260	 162	 3877	 4	 8	 1	 2     0.456675237    0.078859292    0.007057858    0.005003548    0.078542820    0.010988125    0.111725276    0.705832150
30	 264	 164	 4141	 4	 8	 1	 2     0.456828491    0.078196863    0.007083303    0.005007564    0.077875389    0.010986976    0.111096982    0.703861271
31	 268	 166	 4409	 4	 8	 1	 2     0.457001130    0.077885915    0.007115173    0.005007260    0.077560235    0.010831556    0.110384675    0.705586303
32	 272	 168	 4681	 4	 8	 1	 2     0.457165237    0.077439824    0.007109182    0.005006826    0.077112812    0.014592675    0.109703035    0.705904114
33	 280	 172	 4961	 4	 8	 1	 2     0.457577908    0.076611047    0.007616155    0.005473578    0.076231533    0.011971313    0.107968829    0.709566339
34	 288	 176	 5249	 4	 8	 1	 2     0.457856353    0.076173080    0.008020243    0.005854545    0.075749679    0.011875699    0.106781879    0.713352124
35	 292	 178	 5541	 4	 8	 1	 2     0.458078434    0.075412438    0.008201057    0.006020598    0.074965182    0.011890943    0.105825127    0.712613725
36	 300	 182	 5841	 4	 8	 1	 2     0.458366904    0.074978069    0.008640925    0.006446827    0.074478488    0.011512682    0.104568594    0.717022826
37	 304	 184	 6145	 4	 8	 1	 2     0.458580420    0.074274898    0.008839241    0.006633072    0.073747056    0.013515464    0.103628221    0.716743927
38	 312	 188	 6457	 4	 8	 1	 2     0.458771873    0.073597367    0.008884167    0.006661452    0.073059181    0.012321417    0.102777322    0.716085662
39	 320	 192	 6777	 4	 8	 1	 2     0.459006583    0.072971139    0.008939797    0.006663624    0.072421455    0.009830350    0.101723972    0.717344568
40	 328	 196	 7105	 4	 8	 1	 2     0.459115447    0.072721692    0.008951395    0.006675006    0.072168670    0.010539146    0.101231498    0.718370206
41	 336	 200	 7441	 4	 8	 1	 2     0.459268474    0.072426009    0.008998032    0.006682479    0.071864889    0.010541969    0.100534961    0.720406202
42	 340	 202	 7781	 4	 8	 1	 2     0.459413859    0.071737458    0.009017141    0.006686752    0.071168491    0.012054437    0.099868491    0.718319236
43	 348	 206	 8129	 4	 8	 1	 2     0.459670658    0.070683747    0.009021740    0.006692763    0.070105637    0.009334819    0.098679763    0.716294255
44	 352	 208	 8481	 4	 8	 1	 2     0.459787599    0.070310198    0.009032771    0.006696539    0.069727563    0.009338039    0.098133445    0.716475385
45	 356	 210	 8837	 4	 8	 1	 2     0.459912563    0.069963123    0.009033543    0.006698320    0.069377473    0.009387761    0.097546113    0.717231275
46	 364	 214	 9201	 4	 8	 1	 2     0.460023323    0.069734882    0.009044955    0.006710457    0.069145807    0.009406929    0.097022429    0.718750121
47	 368	 216	 9569	 4	 8	 1	 2     0.460142849    0.069306054    0.009057071    0.006718269    0.068711707    0.009059981    0.096453971    0.718540189
48	 372	 218	 9941	 4	 8	 1	 2     0.460262387    0.068896649    0.009062927    0.006718730    0.068297962    0.011753165    0.095881931    0.718557169
49	 380	 222	 10321	 4	 8	 1	 2     0.460500766    0.067871043    0.009088953    0.006750478    0.067259716    0.009050884    0.094730428    0.716465072
50	 384	 224	 10705	 4	 8	 1	 2     0.460610462    0.067535431    0.009096743    0.006758287    0.066919980    0.010088932    0.094195604    0.716970097
51	 392	 228	 11097	 4	 8	 1	 2     0.460761575    0.067017379    0.009110621    0.006762266    0.066395223    0.009994572    0.093453629    0.717119063
52	 396	 230	 11493	 4	 8	 1	 2     0.460894780    0.066355135    0.009118055    0.006768841    0.065725680    0.008564558    0.092794458    0.715076492
53	 400	 232	 11893	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.008492402    0.092216318    0.714719727
54	 404	 234	 12297	 4	 8	 1	 2     0.461125016    0.065471164    0.009273681    0.006914523    0.064811050    0.008440214    0.091643487    0.714411533
55	 408	 237	 12705	 4	 8	 1	 2     0.461218206    0.065067294    0.009286382    0.006927538    0.064401210    0.008396720    0.091173329    0.713665876
56	 412	 239	 13117	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.008389262    0.090606618    0.714835378
57	 416	 242	 13533	 4	 8	 1	 2     0.461421993    0.064365381    0.009373503    0.007017262    0.063679194    0.008389493    0.090136305    0.714089410
58	 420	 244	 13953	 4	 8	 1	 2     0.461513214    0.064038228    0.009398912    0.007043194    0.063344732    0.008402217    0.089668068    0.714169813
59	 424	 246	 14377	 4	 8	 1	 2     0.461613414    0.063651014    0.009399067    0.007043417    0.062953230    0.010162236    0.089150803    0.713970177
60	 432	 250	 14809	 4	 8	 1	 2     0.461792372    0.063215094    0.009438566    0.007048313    0.062506493    0.009203471    0.088219130    0.716569008
61	 436	 252	 15245	 4	 8	 1	 2     0.461900194    0.062711418    0.009456572    0.007051195    0.061994316    0.008277343    0.087652842    0.715452200
62	 440	 254	 15685	 4	 8	 1	 2     0.462010418    0.062296169    0.009548121    0.007139792    0.061560101    0.009170256    0.087069989    0.715472342
63	 444	 257	 16129	 4	 8	 1	 2     0.462120182    0.061784637    0.009561499    0.007153750    0.061040307    0.010285555    0.086485532    0.714392746
64	 452	 262	 16581	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.008300895    0.085623419    0.713597507
65	 460	 266	 17041	 4	 8	 1	 2     0.462376448    0.060740311    0.009591180    0.007169201    0.059978285    0.007570397    0.085104819    0.713711765
66	 464	 268	 17505	 4	 8	 1	 2     0.462444604    0.060308321    0.009585523    0.007166234    0.059541678    0.008372658    0.084733689    0.711739595
67	 472	 272	 17977	 4	 8	 1	 2     0.462544511    0.059908201    0.009607408    0.007181692    0.059132819    0.007410654    0.084186608    0.711612008
68	 476	 274	 18453	 4	 8	 1	 2     0.462615678    0.059558894    0.009616065    0.007183583    0.058777489    0.008342152    0.083794653    0.710772017
69	 480	 277	 18933	 4	 8	 1	 2     0.462699062    0.059118051    0.009614706    0.007182494    0.058330964    0.009039652    0.083332993    0.709419510
70	 488	 281	 19421	 4	 8	 1	 2     0.462834914    0.058705468    0.009654136    0.007219348    0.057906214    0.008746946    0.082575130    0.710934004
71	 492	 283	 19913	 4	 8	 1	 2     0.462934003    0.058161774    0.009679810    0.007252501    0.057350617    0.007336987    0.082017794    0.709136049
72	 496	 285	 20409	 4	 8	 1	 2     0.463005243    0.057761730    0.009683695    0.007255436    0.056944214    0.007313750    0.081614671    0.707737092
73	 500	 287	 20909	 4	 8	 1	 2     0.463074505    0.057412465    0.009692243    0.007257309    0.056588440    0.008299260    0.081220761    0.706869330
74	 504	 290	 21413	 4	 8	 1	 2     0.463156947    0.056959588    0.009690930    0.007256274    0.056129142    0.007280579    0.080749316    0.705387869
75	 508	 292	 21921	 4	 8	 1	 2     0.463242470    0.056679372    0.009746272    0.007313134    0.055835127    0.007940741    0.080257232    0.706221361
76	 512	 295	 22433	 4	 8	 1	 2     0.463323283    0.056309290    0.009753543    0.007321530    0.055458133    0.007312108    0.079789379    0.705724130
77	 640	 295	 23073	 5	 13	 1	 3     0.463381150    0.056086723    0.007781080    0.005050233    0.055544354    0.007362018    0.079452622    0.705914056
78	 645	 297	 23718	 5	 13	 1	 3     0.463468375    0.055776470    0.007803855    0.005063735    0.055227841    0.007975966    0.078942224    0.706547990
79	 650	 300	 24368	 5	 13	 1	 3     0.463550013    0.055392783    0.007807431    0.005062710    0.054839807    0.007245338    0.078461422    0.705987491
80	 655	 302	 25023	 5	 13	 1	 3     0.463616778    0.055125453    0.007826695    0.005079232    0.054567009    0.006850521    0.078065950    0.706139531
81	 660	 305	 25683	 5	 13	 1	 3     0.463671749    0.054854631    0.007824172    0.005076478    0.054293765    0.006822691    0.077738782    0.705627615
82	 665	 308	 26348	 5	 13	 1	 3     0.463726285    0.054585356    0.007821661    0.005073732    0.054022058    0.008971258    0.077412804    0.705120513
83	 675	 313	 27023	 5	 13	 1	 3     0.463850451    0.054282973    0.007827165    0.005075693    0.053715703    0.009413076    0.076665301    0.708051393
84	 685	 318	 27708	 5	 13	 1	 3     0.463991859    0.053943246    0.007829912    0.005077159    0.053371961    0.007490559    0.075804775    0.711607493
85	 690	 320	 28398	 5	 13	 1	 3     0.464064620    0.053753071    0.007830149    0.005076876    0.053179708    0.006819261    0.075358064    0.713302173
86	 695	 322	 29093	 5	 13	 1	 3     0.464118254    0.053358194    0.007827209    0.005073436    0.052780978    0.006797826    0.075027036    0.711186213
87	 700	 324	 29793	 5	 13	 1	 3     0.464171537    0.052962720    0.007824285    0.005070000    0.052381583    0.006511359    0.074696681    0.709037125
88	 705	 326	 30498	 5	 13	 1	 3     0.464227141    0.052699304    0.007833405    0.005081597    0.052113860    0.007517172    0.074350327    0.708797199
89	 710	 328	 31208	 5	 13	 1	 3     0.464295153    0.052269832    0.007833253    0.005080496    0.051679547    0.006509674    0.073924421    0.707071243
90	 715	 330	 31923	 5	 13	 1	 3     0.464350723    0.051993791    0.007842477    0.005092233    0.051398928    0.007549585    0.073574556    0.706681679
91	 720	 332	 32643	 5	 13	 1	 3     0.464419304    0.051551000    0.007842327    0.005091126    0.050950991    0.007347801    0.073140410    0.704822412
92	 735	 338	 33378	 5	 13	 1	 3     0.464490368    0.051274920    0.007848208    0.005098304    0.050670731    0.006497019    0.072687738    0.705413609
93	 740	 340	 34118	 5	 13	 1	 3     0.464544088    0.050942517    0.007859497    0.005099832    0.050332578    0.007074047    0.072343620    0.704174291
94	 750	 344	 34868	 5	 13	 1	 3     0.464626300    0.050709344    0.007874823    0.005111212    0.050094159    0.007233573    0.071813720    0.706123345
95	 760	 348	 35628	 5	 13	 1	 3     0.464714563    0.050424361    0.007890408    0.005122449    0.049803189    0.008742711    0.071240329    0.707806407
96	 775	 354	 36403	 5	 13	 1	 3     0.464793576    0.049915481    0.007897518    0.005131685    0.049286757    0.005657766    0.070722991    0.705788603
97	 780	 356	 37183	 5	 13	 1	 3     0.464836713    0.049628356    0.007902217    0.005137293    0.048995190    0.006583621    0.070438911    0.704558818
98	 790	 360	 37973	 5	 13	 1	 3     0.464881849    0.049278635    0.007910516    0.005144560    0.048639569    0.005527401    0.070140403    0.702571321
99	 795	 362	 38768	 5	 13	 1	 3     0.464928608    0.049022700    0.007912788    0.005149896    0.048379881    0.005465721    0.069829789    0.702031332
100	 805	 366	 39573	 5	 13	 1	 3     0.464966749    0.048796005    0.007948287    0.005156211    0.048144312    0.004958595    0.069575370    0.701340218
101	 966	 366	 40539	 6	 15	 1	 3     0.464996822    0.048591982    0.006256581    0.003597980    0.048187508    0.004958683    0.069374096    0.700434088
102	 972	 369	 41511	 6	 15	 1	 3     0.465032086    0.048459944    0.006275676    0.003609153    0.048051868    0.004873213    0.069137313    0.700923157
103	 978	 372	 42489	 6	 15	 1	 3     0.465066082    0.048338058    0.006293627    0.003619742    0.047926591    0.005460138    0.068908261    0.701484224
104	 990	 376	 43479	 6	 15	 1	 3     0.465100111    0.048096000    0.006297693    0.003620624    0.047681907    0.004843551    0.068678208    0.700309485
105	 996	 378	 44475	 6	 15	 1	 3     0.465133870    0.047874056    0.006299071    0.003621988    0.047457843    0.005470975    0.068449198    0.699410024
106	 1014	 384	 45489	 6	 15	 1	 3     0.465181497    0.047931483    0.006323374    0.003626173    0.047512546    0.005198201    0.068124772    0.703583759
107	 1020	 386	 46509	 6	 15	 1	 3     0.465211431    0.047714524    0.006322927    0.003627030    0.047293724    0.004763888    0.067920058    0.702510051
108	 1026	 388	 47535	 6	 15	 1	 3     0.465240865    0.047489994    0.006322466    0.003627076    0.047067249    0.004748563    0.067718143    0.701289080
109	 1032	 391	 48567	 6	 15	 1	 3     0.465271787    0.047355070    0.006325887    0.003628159    0.046930649    0.005307734    0.067505357    0.701500911
110	 1044	 395	 49611	 6	 15	 1	 3     0.465315511    0.047126054    0.006333829    0.003632862    0.046698475    0.005506010    0.067203307    0.701246065
111	 1056	 399	 50667	 6	 15	 1	 3     0.465346141    0.046922965    0.006333790    0.003632986    0.046493524    0.005711935    0.066990886    0.700438037
112	 1068	 403	 51735	 6	 15	 1	 3     0.465382490    0.046694161    0.006330834    0.003631124    0.046263001    0.004673968    0.066737902    0.699664804
113	 1074	 406	 52809	 6	 15	 1	 3     0.465414008    0.046581310    0.006348182    0.003641445    0.046146712    0.006410386    0.066517750    0.700283911
114	 1086	 411	 53895	 6	 15	 1	 3     0.465468602    0.046320688    0.006366801    0.003651896    0.045881041    0.006349306    0.066134635    0.700399836
115	 1110	 419	 55005	 6	 15	 1	 3     0.465524791    0.046076245    0.006375160    0.003656593    0.045633076    0.006213211    0.065737955    0.700907788
116	 1122	 425	 56127	 6	 15	 1	 3     0.465579136    0.045899498    0.006397392    0.003670591    0.045451482    0.006261726    0.065351952    0.702343175
117	 1146	 433	 57273	 6	 15	 1	 3     0.465635080    0.045659161    0.006405355    0.003674976    0.045207637    0.006313191    0.064952153    0.702966088
118	 1170	 442	 58443	 6	 15	 1	 3     0.465679224    0.045410169    0.006411075    0.003678108    0.044955329    0.005906925    0.064634893    0.702564307
119	 1182	 446	 59625	 6	 15	 1	 3     0.465728562    0.045152843    0.006414731    0.003680465    0.044694860    0.006928219    0.064278427    0.702457186
120	 1200	 453	 60825	 6	 15	 1	 3     0.465798605    0.044840354    0.006414698    0.003680202    0.044379150    0.007160540    0.063768873    0.703169929
121	 1218	 460	 62043	 6	 15	 1	 3     0.465875433    0.044508639    0.006414848    0.003680136    0.044043940    0.004589454    0.063205144    0.704193294
122	 1224	 462	 63267	 6	 15	 1	 3     0.465902523    0.044422617    0.006414900    0.003680192    0.043957002    0.006517247    0.063005149    0.705063286
123	 1242	 468	 64509	 6	 15	 1	 3     0.465954665    0.044116719    0.006438344    0.003693913    0.043644388    0.006120469    0.062618366    0.704533213
124	 1266	 476	 65775	 6	 15	 1	 3     0.466007765    0.043819140    0.006439998    0.003692814    0.043343321    0.005766229    0.062221963    0.704239118
125	 1284	 482	 67059	 6	 15	 1	 3     0.466061849    0.043463516    0.006436810    0.003689676    0.042984238    0.004931645    0.061815553    0.703116190
126	 1296	 486	 68355	 6	 15	 1	 3     0.466098551    0.043328815    0.006441866    0.003690597    0.042847270    0.005752577    0.061538205    0.704096177
127	 1308	 490	 69663	 6	 15	 1	 3     0.466142825    0.042967869    0.006441376    0.003690585    0.042482308    0.004819452    0.061201931    0.702067215
128	 1320	 496	 70983	 6	 15	 1	 3     0.466173263    0.042891479    0.006459811    0.003702418    0.042402239    0.005586248    0.060969649    0.703489033
129	 1344	 504	 72327	 6	 15	 1	 3     0.466210187    0.042799297    0.006462021    0.003698863    0.042308653    0.004826267    0.060686664    0.705250457
130	 1362	 510	 73689	 6	 15	 1	 3     0.466243976    0.042583630    0.006460072    0.003696517    0.042090771    0.005240345    0.060426523    0.704717525
131	 1380	 516	 75069	 6	 15	 1	 3     0.466272892    0.042479069    0.006475958    0.003706690    0.041982535    0.004644830    0.060202989    0.705597344
132	 1398	 522	 76467	 6	 15	 1	 3     0.466302053    0.042327297    0.006474903    0.003703847    0.041829125    0.004821290    0.059976705    0.705728947
133	 1422	 530	 77889	 6	 15	 1	 3     0.466328626    0.042072443    0.006476671    0.003704782    0.041570942    0.004416623    0.059769740    0.703908751
134	 1434	 534	 79323	 6	 15	 1	 3     0.466359075    0.041930789    0.006472631    0.003699535    0.041428204    0.005251660    0.059531696    0.704343934
135	 1458	 542	 80781	 6	 15	 1	 3     0.466397555    0.041813681    0.006473772    0.003699164    0.041309493    0.004355461    0.059229469    0.705960767
136	 1470	 547	 82251	 6	 15	 1	 3     0.466424012    0.041692519    0.006481998    0.003702825    0.041185554    0.004474865    0.059020761    0.706404292
137	 1482	 552	 83733	 6	 15	 1	 3     0.466451296    0.041561966    0.006491415    0.003707296    0.041051901    0.004449510    0.058804742    0.706779158
138	 1500	 559	 85233	 6	 15	 1	 3     0.466485129    0.041469145    0.006541036    0.003738395    0.040950029    0.004416270    0.058535748    0.708441370
139	 1518	 565	 86751	 6	 15	 1	 3     0.466512855    0.041368806    0.006542737    0.003737298    0.040848142    0.004238233    0.058314372    0.709410122
140	 1530	 570	 88281	 6	 15	 1	 3     0.466536914    0.041225198    0.006546122    0.003738826    0.040702153    0.004284939    0.058121577    0.709292491
141	 1542	 575	 89823	 6	 15	 1	 3     0.466563002    0.041098081    0.006549202    0.003739850    0.040572900    0.004465139    0.057911787    0.709666945
142	 1566	 583	 91389	 6	 15	 1	 3     0.466587879    0.041010513    0.006549920    0.003740214    0.040484080    0.004136084    0.057711011    0.710618522
143	 1578	 588	 92967	 6	 15	 1	 3     0.466611880    0.040910559    0.006570359    0.003752382    0.040379502    0.004940917    0.057516632    0.711282237
144	 1602	 596	 94569	 6	 15	 1	 3     0.466645486    0.040780279    0.006587246    0.003760204    0.040244743    0.004336111    0.057243341    0.712402133
145	 1620	 602	 96189	 6	 15	 1	 3     0.466669324    0.040645596    0.006602889    0.003770255    0.040105690    0.004270527    0.057048681    0.712472148
146	 1638	 609	 97827	 6	 15	 1	 3     0.466700261    0.040524340    0.006633034    0.003790984    0.039977806    0.004504940    0.056795036    0.713519043
147	 1662	 617	 99489	 6	 15	 1	 3     0.466730706    0.040332839    0.006640234    0.003793416    0.039782473    0.006101422    0.056544295    0.713296340
148	 1710	 633	 101199	 6	 15	 1	 3     0.466781314    0.040042238    0.006672984    0.003812922    0.039482301    0.004260151    0.056124992    0.713447545
149	 1728	 639	 102927	 6	 15	 1	 3     0.466808471    0.040003293    0.006694573    0.003826727    0.039439145    0.004624770    0.055898665    0.715639501
150	 1752	 648	 104679	 6	 15	 1	 3     0.466851095    0.039863704    0.006769153    0.003870557    0.039284774    0.004858127    0.055541556    0.717727535
151	 1776	 656	 106455	 6	 15	 1	 3     0.466882048    0.039668666    0.006795045    0.003887636    0.039082355    0.004102367    0.055280760    0.717585410
152	 1788	 662	 108243	 6	 15	 1	 3     0.466901980    0.039530036    0.006795243    0.003887861    0.038941603    0.005350584    0.055112164    0.717265177
153	 1818	 672	 110061	 6	 15	 1	 3     0.466941072    0.039257706    0.006798054    0.003888462    0.038664634    0.005295828    0.054779970    0.716643435
154	 1848	 683	 111909	 6	 15	 1	 3     0.466975609    0.039064595    0.006803683    0.003889994    0.038467551    0.005422037    0.054484767    0.716981967
155	 1884	 695	 113793	 6	 15	 1	 3     0.467026156    0.038895449    0.006868767    0.003930337    0.038284148    0.004373142    0.054049787    0.719622614
156	 1896	 699	 115689	 6	 15	 1	 3     0.467058822    0.038678086    0.006918478    0.003963177    0.038054291    0.004617805    0.053766780    0.719367726
157	 1926	 709	 117615	 6	 15	 1	 3     0.467090136    0.038525720    0.006923418    0.003965310    0.037898515    0.005265695    0.053494058    0.720186902
158	 1956	 719	 119571	 6	 15	 1	 3     0.467127199    0.038377300    0.006927697    0.003966364    0.037746843    0.004876645    0.053169439    0.721792444
159	 1980	 727	 121551	 6	 15	 1	 3     0.467162251    0.038128046    0.006930571    0.003967303    0.037492867    0.005359629    0.052860579    0.721294526
160	 2022	 742	 123573	 6	 15	 1	 3     0.467199347    0.037918523    0.006940868    0.003971466    0.037277858    0.003818189    0.052531699    0.721821745
161	 2359	 742	 125932	 7	 18	 1	 3     0.467217317    0.037729650    0.005807946    0.003805214    0.037279944    0.003818161    0.052371633    0.720421487
162	 2373	 748	 128305	 7	 18	 1	 3     0.467234562    0.037604266    0.005808099    0.003805546    0.037153019    0.004408892    0.052217562    0.720145957
163	 2394	 754	 130699	 7	 18	 1	 3     0.467260693    0.037481139    0.005814759    0.003813982    0.037027346    0.006045049    0.051983207    0.721023973
164	 2450	 771	 133149	 7	 18	 1	 3     0.467304841    0.037261383    0.005820770    0.003819170    0.036803930    0.003968765    0.051584830    0.722332182
165	 2464	 779	 135613	 7	 18	 1	 3     0.467323712    0.037126224    0.005820348    0.003818892    0.036667153    0.004481073    0.051413597    0.722109064
166	 2485	 786	 138098	 7	 18	 1	 3     0.467355737    0.036978614    0.005826887    0.003827294    0.036516644    0.004365754    0.051121661    0.723345304
167	 2506	 792	 140604	 7	 18	 1	 3     0.467376314    0.036822338    0.005828369    0.003828797    0.036358145    0.005052561    0.050933196    0.722953623
168	 2548	 804	 143152	 7	 18	 1	 3     0.467410420    0.036621672    0.005843280    0.003841403    0.036152495    0.003926692    0.050619252    0.723473188
169	 2562	 810	 145714	 7	 18	 1	 3     0.467429668    0.036458060    0.005844474    0.003841280    0.035986556    0.004918062    0.050441201    0.722783334
170	 2597	 820	 148311	 7	 18	 1	 3     0.467458553    0.036352669    0.005848028    0.003840544    0.035879202    0.003808728    0.050172812    0.724549165
171	 2968	 820	 151279	 8	 19	 1	 3     0.467475625    0.036178267    0.004641855    0.003531317    0.035879245    0.003806200    0.050013489    0.723370191
172	 2992	 826	 154271	 8	 19	 1	 3     0.467497566    0.036036584    0.004641344    0.003532980    0.035736442    0.004934065    0.049807988    0.723510128
173	 3032	 836	 157303	 8	 19	 1	 3     0.467541794    0.035782498    0.004644070    0.003533867    0.035479851    0.003839201    0.049391097    0.724472633
174	 3048	 840	 160351	 8	 19	 1	 3     0.467561202    0.035628295    0.004645094    0.003535261    0.035324191    0.004402889    0.049207031    0.724048855
175	 3088	 850	 163439	 8	 19	 1	 3     0.467590628    0.035482724    0.004654177    0.003538548    0.035176161    0.004361473    0.048926618    0.725223302
176	 3120	 858	 166559	 8	 19	 1	 3     0.467615251    0.035288695    0.004654190    0.003538629    0.034980430    0.003519060    0.048690721    0.724751949
177	 3510	 858	 170069	 9	 28	 1	 4     0.467628642    0.035257068    0.004336817    0.002866698    0.034989325    0.003519366    0.048561950    0.726022498
178	 3528	 862	 173597	 9	 28	 1	 4     0.467644770    0.035114700    0.004337318    0.002866898    0.034845801    0.004624431    0.048406385    0.725414621
179	 3564	 870	 177161	 9	 28	 1	 4     0.467676346    0.034838507    0.004337867    0.002867000    0.034567390    0.004618005    0.048100364    0.724287806
180	 3600	 878	 180761	 9	 28	 1	 4     0.467709538    0.034624619    0.004349359    0.002876216    0.034350362    0.003555109    0.047776543    0.724720069
181	 3618	 882	 184379	 9	 28	 1	 4     0.467725934    0.034465665    0.004357204    0.002885898    0.034189134    0.004233445    0.047615758    0.723828972
182	 3663	 892	 188042	 9	 28	 1	 4     0.467749548    0.034281401    0.004361627    0.002891057    0.034002804    0.003570010    0.047383223    0.723492385
183	 3690	 898	 191732	 9	 28	 1	 4     0.467766581    0.034150540    0.004371537    0.002900000    0.033869588    0.003803692    0.047214780    0.723301893
184	 3717	 904	 195449	 9	 28	 1	 4     0.467787334    0.033966314    0.004378408    0.002907012    0.033682934    0.004090539    0.047008718    0.722553501
185	 3753	 912	 199202	 9	 28	 1	 4     0.467809050    0.033910686    0.004379947    0.002907097    0.033626637    0.003425766    0.046792114    0.724709428
186	 3771	 916	 202973	 9	 28	 1	 4     0.467823548    0.033773547    0.004380489    0.002908241    0.033488263    0.004449952    0.046646946    0.724024820
187	 3816	 926	 206789	 9	 28	 1	 4     0.467851864    0.033528445    0.004383312    0.002911717    0.033240685    0.004130778    0.046362085    0.723186730
188	 3852	 934	 210641	 9	 28	 1	 4     0.467877199    0.033362998    0.004385417    0.002913059    0.033073521    0.004285841    0.046105711    0.723619652
189	 3897	 944	 214538	 9	 28	 1	 4     0.467903886    0.033151930    0.004388934    0.002918194    0.032860124    0.003365904    0.045834078    0.723303101
190	 3915	 948	 218453	 9	 28	 1	 4     0.467918665    0.032980546    0.004390240    0.002919928    0.032687034    0.004208241    0.045682955    0.721944227
191	 3951	 956	 222404	 9	 28	 1	 4     0.467946391    0.032814625    0.004393176    0.002923082    0.032519219    0.003811996    0.045398072    0.722819793
192	 3969	 960	 226373	 9	 28	 1	 4     0.467966168    0.032615589    0.004392813    0.002922947    0.032318414    0.003608048    0.045193750    0.721683631
193	 4005	 968	 230378	 9	 28	 1	 4     0.467982351    0.032527156    0.004399744    0.002929998    0.032228219    0.003932696    0.045025866    0.722410439
194	 4041	 976	 234419	 9	 28	 1	 4     0.468004529    0.032337522    0.004401477    0.002932436    0.032036578    0.004305226    0.044794758    0.721904146
195	 4086	 986	 238505	 9	 28	 1	 4     0.468031811    0.032116337    0.004404357    0.002935342    0.031812903    0.003913029    0.044508799    0.721572765
196	 4131	 996	 242636	 9	 28	 1	 4     0.468056063    0.031978860    0.004404744    0.002935989    0.031674055    0.004152937    0.044253038    0.722636503
197	 4176	 1006	 246812	 9	 28	 1	 4     0.468080639    0.031761068    0.004405807    0.002936560    0.031454003    0.003665181    0.043992323    0.721968423
198	 4203	 1012	 251015	 9	 28	 1	 4     0.468098901    0.031609061    0.004407126    0.002937261    0.031300319    0.003204653    0.043797589    0.721707769
199	 4221	 1016	 255236	 9	 28	 1	 4     0.468112130    0.031482890    0.004408147    0.002937933    0.031172754    0.003783622    0.043655965    0.721158956
200	 4257	 1025	 259493	 9	 28	 1	 4     0.468132017    0.031318133    0.004409774    0.002939751    0.031006118    0.003642575    0.043442191    0.720915147
201	 4293	 1034	 263786	 9	 28	 1	 4     0.468148622    0.031147202    0.004411023    0.002940991    0.030833278    0.004241479    0.043262890    0.719951940
202	 4347	 1046	 268133	 9	 28	 1	 4     0.468176965    0.031007737    0.004413644    0.002943578    0.030692010    0.003839895    0.042955084    0.721864187
203	 4392	 1056	 272525	 9	 28	 1	 4     0.468199331    0.030840774    0.004415041    0.002944644    0.030523118    0.003092657    0.042710610    0.722086939
204	 4410	 1060	 276935	 9	 28	 1	 4     0.468211611    0.030686792    0.004416316    0.002945328    0.030367341    0.003643270    0.042575778    0.720757049
205	 4446	 1068	 281381	 9	 28	 1	 4     0.468231367    0.030516285    0.004417119    0.002945510    0.030194912    0.003769916    0.042357957    0.720438076
206	 4482	 1076	 285863	 9	 28	 1	 4     0.468252298    0.030344837    0.004418300    0.002946145    0.030021455    0.003939484    0.042125940    0.720336134
207	 4527	 1086	 290390	 9	 28	 1	 4     0.468276773    0.030166390    0.004418975    0.002946626    0.029840974    0.003021456    0.041852994    0.720770183
208	 4545	 1090	 294935	 9	 28	 1	 4     0.468290092    0.030031151    0.004418894    0.002946965    0.029704266    0.003426110    0.041703713    0.720107383
209	 4590	 1100	 299525	 9	 28	 1	 4     0.468305312    0.029944914    0.004420995    0.002947745    0.029616764    0.003477694    0.041532449    0.721000433
210	 4617	 1106	 304142	 9	 28	 1	 4     0.468320669    0.029836624    0.004423013    0.002948771    0.029506966    0.003110668    0.041358919    0.721407234
211	 4635	 1110	 308777	 9	 28	 1	 4     0.468332378    0.029691963    0.004424569    0.002950898    0.029360447    0.003307273    0.041226125    0.720222029
212	 4662	 1119	 313439	 9	 28	 1	 4     0.468346226    0.029561805    0.004425206    0.002951208    0.029228716    0.004713541    0.041068501    0.719816990
213	 4743	 1137	 318182	 9	 28	 1	 4     0.468373314    0.029320641    0.004426273    0.002952506    0.028984618    0.003824508    0.040758410    0.719376456
214	 4797	 1150	 322979	 9	 28	 1	 4     0.468390953    0.029127780    0.004426913    0.002953315    0.028789408    0.003303129    0.040555211    0.718225349
215	 4842	 1160	 327821	 9	 28	 1	 4     0.468404542    0.029011751    0.004427775    0.002954063    0.028671876    0.003342591    0.040397958    0.718148945
216	 4869	 1166	 332690	 9	 28	 1	 4     0.468417936    0.028864640    0.004427802    0.002954061    0.028523008    0.003767215    0.040242346    0.717270306
217	 4914	 1177	 337604	 9	 28	 1	 4     0.468436023    0.028700138    0.004428423    0.002954588    0.028356427    0.003261059    0.040031262    0.716943109
218	 4950	 1185	 342554	 9	 28	 1	 4     0.468450628    0.028543325    0.004428666    0.002954637    0.028197666    0.003102677    0.039859987    0.716089686
219	 4977	 1193	 347531	 9	 28	 1	 4     0.468463037    0.028447768    0.004430861    0.002956344    0.028100587    0.002828065    0.039713882    0.716317989
220	 5530	 1193	 353061	 10	 38	 1	 5     0.468472366    0.028383557    0.003957386    0.001991342    0.028106323    0.002829160    0.039603683    0.716689830
221	 5550	 1197	 358611	 10	 38	 1	 5     0.468482456    0.028291978    0.003957759    0.001991518    0.028013785    0.003247588    0.039484143    0.716540243
222	 5590	 1205	 364201	 10	 38	 1	 5     0.468499004    0.028172171    0.003958026    0.001992384    0.027892745    0.003267476    0.039287305    0.717080766
223	 5630	 1213	 369831	 10	 38	 1	 5     0.468514022    0.028048626    0.003960044    0.001993907    0.027767670    0.003083019    0.039107811    0.717212882
224	 5660	 1222	 375491	 10	 38	 1	 5     0.468526173    0.027941741    0.003961898    0.001995038    0.027659433    0.003237961    0.038961970    0.717154214
225	 5710	 1232	 381201	 10	 38	 1	 5     0.468541993    0.027895386    0.003969680    0.002001274    0.027611487    0.003469216    0.038771250    0.719486365
226	 5750	 1240	 386951	 10	 38	 1	 5     0.468559919    0.027736527    0.003969931    0.002001129    0.027450949    0.003451929    0.038554011    0.719420027
227	 5800	 1250	 392751	 10	 38	 1	 5     0.468576204    0.027562136    0.003970312    0.002001552    0.027274676    0.003705353    0.038355584    0.718595114
228	 5870	 1264	 398621	 10	 38	 1	 5     0.468594451    0.027337538    0.003970978    0.002001680    0.027047594    0.003319144    0.038132008    0.716918411
229	 5920	 1274	 404541	 10	 38	 1	 5     0.468612919    0.027148776    0.003972703    0.002003220    0.026856539    0.003066743    0.037904375    0.716243879
230	 5970	 1284	 410511	 10	 38	 1	 5     0.468627011    0.026997023    0.003973227    0.002003456    0.026703047    0.003502660    0.037729749    0.715536783
231	 6020	 1296	 416531	 10	 38	 1	 5     0.468646624    0.026875819    0.003973713    0.002004296    0.026580430    0.002811788    0.037485344    0.716968727
232	 6050	 1302	 422581	 10	 38	 1	 5     0.468657386    0.026774323    0.003974310    0.002005099    0.026477712    0.003106569    0.037350551    0.716838764
233	 6100	 1312	 428681	 10	 38	 1	 5     0.468670325    0.026650103    0.003975479    0.002005386    0.026351918    0.003005182    0.037187847    0.716634751
234	 6150	 1322	 434831	 10	 38	 1	 5     0.468680779    0.026525960    0.003976793    0.002006150    0.026226164    0.002899958    0.037055864    0.715837047
235	 6190	 1331	 441021	 10	 38	 1	 5     0.468693697    0.026429091    0.003978505    0.002007655    0.026127923    0.002843283    0.036892117    0.716388588
236	 6220	 1337	 447241	 10	 38	 1	 5     0.468703445    0.026293840    0.003979043    0.002007744    0.025991023    0.002965807    0.036768064    0.715127133
237	 6270	 1348	 453511	 10	 38	 1	 5     0.468715663    0.026191322    0.003979447    0.002007767    0.025887243    0.002712501    0.036611980    0.715375732
238	 6300	 1354	 459811	 10	 38	 1	 5     0.468726217    0.026073430    0.003979745    0.002008255    0.025767914    0.002883106    0.036476610    0.714798613
239	 6350	 1364	 466161	 10	 38	 1	 5     0.468736072    0.025990102    0.003979396    0.002008426    0.025683649    0.003042456    0.036349756    0.715000726
240	 6390	 1372	 472551	 10	 38	 1	 5     0.468750815    0.025857442    0.003979883    0.002008976    0.025549321    0.002591200    0.036159131    0.715101310
241	 6440	 1382	 478991	 10	 38	 1	 5     0.468760612    0.025793951    0.003980732    0.002009478    0.025484930    0.002553685    0.036031898    0.715864336
242	 6470	 1390	 485461	 10	 38	 1	 5     0.468769760    0.025719576    0.003981705    0.002010748    0.025409499    0.002883125    0.035912695    0.716169480
243	 6520	 1400	 491981	 10	 38	 1	 5     0.468781804    0.025603369    0.003982631    0.002012676    0.025291721    0.002913746    0.035755134    0.716075325
244	 6580	 1413	 498561	 10	 38	 1	 5     0.468793516    0.025472292    0.003984771    0.002014067    0.025158681    0.002864766    0.035601245    0.715488787
245	 6650	 1428	 505211	 10	 38	 1	 5     0.468804015    0.025352010    0.003985293    0.002014207    0.025036810    0.003300908    0.035462722    0.714891834
246	 6730	 1444	 511941	 10	 38	 1	 5     0.468818512    0.025192224    0.003985918    0.002014178    0.024874899    0.002639462    0.035270559    0.714256442
247	 6770	 1452	 518711	 10	 38	 1	 5     0.468827732    0.025068434    0.003986404    0.002014111    0.024749444    0.002755593    0.035147788    0.713229335
248	 6830	 1464	 525541	 10	 38	 1	 5     0.468839363    0.025026573    0.003987971    0.002014123    0.024706789    0.002921260    0.034992303    0.715202214
249	 6890	 1476	 532431	 10	 38	 1	 5     0.468851886    0.024912519    0.003989383    0.002014965    0.024591024    0.002878903    0.034824111    0.715381343
250	 6950	 1488	 539381	 10	 38	 1	 5     0.468863006    0.024779507    0.003989943    0.002015747    0.024456172    0.002582277    0.034674076    0.714640733
251	 7000	 1498	 546381	 10	 38	 1	 5     0.468872517    0.024675905    0.003990693    0.002016701    0.024351071    0.002700507    0.034545227    0.714307217
252	 7060	 1511	 553441	 10	 38	 1	 5     0.468883595    0.024591528    0.003991522    0.002016651    0.024265428    0.003184226    0.034394526    0.714983763
253	 7170	 1533	 560611	 10	 38	 1	 5     0.468897906    0.024480640    0.003992514    0.002017031    0.024152879    0.002857969    0.034198880    0.715831612
254	 7260	 1552	 567871	 10	 38	 1	 5     0.468910447    0.024364819    0.003993236    0.002017273    0.024035359    0.002694257    0.034026492    0.716054391
255	 7320	 1566	 575191	 10	 38	 1	 5     0.468921420    0.024243921    0.003994352    0.002017694    0.023912609    0.002856217    0.033874932    0.715689147
256	 7390	 1581	 582581	 10	 38	 1	 5     0.468934915    0.024155814    0.003996748    0.002019136    0.023822875    0.002698055    0.033687614    0.717053281
257	 7460	 1598	 590041	 10	 38	 1	 5     0.468945551    0.024044140    0.003998460    0.002020038    0.023709344    0.002866999    0.033539232    0.716895977
258	 7540	 1614	 597581	 10	 38	 1	 5     0.468956230    0.023922117    0.003999911    0.002020906    0.023585342    0.002575813    0.033389584    0.716454473
259	 7610	 1628	 605191	 10	 38	 1	 5     0.468965835    0.023830759    0.004000535    0.002021263    0.023492569    0.002523072    0.033254403    0.716619678
260	 7660	 1641	 612851	 10	 38	 1	 5     0.468974419    0.023739752    0.004002082    0.002021552    0.023399982    0.002616116    0.033133124    0.716496040
261	 7730	 1655	 620581	 10	 38	 1	 5     0.468984335    0.023620620    0.004002861    0.002022331    0.023278978    0.002513739    0.032992462    0.715939903
262	 7800	 1669	 628381	 10	 38	 1	 5     0.468992232    0.023523373    0.004003133    0.002022443    0.023180250    0.002460776    0.032880027    0.715430467
263	 7870	 1685	 636251	 10	 38	 1	 5     0.469000422    0.023479245    0.004003674    0.002022934    0.023135375    0.002525138    0.032762989    0.716639290
264	 7930	 1698	 644181	 10	 38	 1	 5     0.469008420    0.023398471    0.004004626    0.002023178    0.023053230    0.002927446    0.032648300    0.716682673
265	 8050	 1722	 652231	 10	 38	 1	 5     0.469019093    0.023257985    0.004005139    0.002023686    0.022910538    0.002373837    0.032494617    0.715748857
266	 8120	 1738	 660351	 10	 38	 1	 5     0.469026951    0.023176247    0.004005660    0.002023875    0.022827464    0.002664495    0.032380998    0.715736011
267	 8210	 1756	 668561	 10	 38	 1	 5     0.469036389    0.023058933    0.004006606    0.002024749    0.022708182    0.002695722    0.032243998    0.715138787
268	 8300	 1775	 676861	 10	 38	 1	 5     0.469046505    0.022942829    0.004006980    0.002024846    0.022590208    0.002277421    0.032096509    0.714807602
269	 8350	 1786	 685211	 10	 38	 1	 5     0.469053657    0.022869017    0.004007284    0.002024886    0.022515186    0.002275828    0.031991821    0.714839483
270	 8400	 1796	 693611	 10	 38	 1	 5     0.469060629    0.022792188    0.004007052    0.002024832    0.022437187    0.002428443    0.031889430    0.714725463
271	 8470	 1810	 702081	 10	 38	 1	 5     0.469069037    0.022711886    0.004007856    0.002025239    0.022355466    0.002520397    0.031765520    0.714985479
272	 8550	 1827	 710631	 10	 38	 1	 5     0.469076882    0.022613382    0.004008277    0.002025566    0.022255308    0.002404732    0.031649461    0.714495016
273	 8630	 1843	 719261	 10	 38	 1	 5     0.469084870    0.022523817    0.004010380    0.002027048    0.022163916    0.002433390    0.031530846    0.714342304
274	 8710	 1859	 727971	 10	 38	 1	 5     0.469092517    0.022432021    0.004010916    0.002027286    0.022070526    0.002454083    0.031416878    0.714011777
275	 8790	 1875	 736761	 10	 38	 1	 5     0.469099952    0.022323744    0.004011107    0.002027358    0.021960431    0.002440983    0.031305668    0.713089506
276	 8880	 1893	 745641	 10	 38	 1	 5     0.469108045    0.022229987    0.004011677    0.002027855    0.021865012    0.002302107    0.031184153    0.712861650
277	 8950	 1907	 754591	 10	 38	 1	 5     0.469114816    0.022128722    0.004012090    0.002027928    0.021761973    0.002356915    0.031082137    0.711943392
278	 9050	 1928	 763641	 10	 38	 1	 5     0.469121580    0.022065460    0.004012859    0.002028438    0.021697500    0.002264481    0.030979883    0.712251242
279	 9110	 1943	 772751	 10	 38	 1	 5     0.469128139    0.021986258    0.004013262    0.002028726    0.021616874    0.002310022    0.030880397    0.711981049
280	 9200	 1962	 781951	 10	 38	 1	 5     0.469135453    0.021920750    0.004014031    0.002029252    0.021550101    0.002315030    0.030769077    0.712427947
281	 9280	 1978	 791231	 10	 38	 1	 5     0.469142492    0.021834835    0.004014957    0.002029932    0.021462528    0.002535284    0.030661565    0.712123957
282	 9390	 2000	 800621	 10	 38	 1	 5     0.469150978    0.021746445    0.004016688    0.002031269    0.021372273    0.002304839    0.030531443    0.712263891
283	 9480	 2019	 810101	 10	 38	 1	 5     0.469158014    0.021656117    0.004017701    0.002031952    0.021280166    0.002417071    0.030423133    0.711830605
284	 9600	 2045	 819701	 10	 38	 1	 5     0.469165168    0.021583361    0.004018550    0.002032253    0.021205960    0.002398172    0.030312619    0.712025618
285	 9710	 2072	 829411	 10	 38	 1	 5     0.469172032    0.021503190    0.004019439    0.002032628    0.021124187    0.002365906    0.030206196    0.711880091
286	 9810	 2094	 839221	 10	 38	 1	 5     0.469179139    0.021427660    0.004020004    0.002032919    0.021047190    0.002430357    0.030095602    0.711986424
287	 9920	 2116	 849141	 10	 38	 1	 5     0.469187479    0.021322997    0.004021102    0.002033563    0.020940414    0.002185471    0.029965294    0.711589768
288	 9990	 2130	 859131	 10	 38	 1	 5     0.469195177    0.021253187    0.004022388    0.002034414    0.020869076    0.002184733    0.029844522    0.712130245
289	 10080	 2149	 869211	 10	 38	 1	 5     0.469202200    0.021216401    0.004024001    0.002035593    0.020831301    0.002333334    0.029733899    0.713542535
290	 10180	 2169	 879391	 10	 38	 1	 5     0.469209332    0.021156309    0.004025556    0.002036419    0.020769793    0.002119426    0.029621152    0.714229778
291	 10260	 2185	 889651	 10	 38	 1	 5     0.469215901    0.021077458    0.004027137    0.002037690    0.020689162    0.002210131    0.029516905    0.714080913
292	 10350	 2203	 900001	 10	 38	 1	 5     0.469222260    0.021002394    0.004027809    0.002038182    0.020612553    0.002313729    0.029415639    0.713987351
293	 10470	 2227	 910471	 10	 38	 1	 5     0.469228880    0.020939185    0.004028688    0.002038572    0.020547972    0.002236582    0.029309858    0.714407579
294	 10600	 2253	 921071	 10	 38	 1	 5     0.469235078    0.020854350    0.004029250    0.002038917    0.020461404    0.002221136    0.029210462    0.713934266
295	 10720	 2278	 931791	 10	 38	 1	 5     0.469241807    0.020777280    0.004032443    0.002040141    0.020382217    0.002287922    0.029102162    0.713942843
296	 10850	 2304	 942641	 10	 38	 1	 5     0.469248893    0.020719529    0.004034858    0.002041705    0.020322864    0.002227161    0.028987683    0.714770107
297	 10960	 2327	 953601	 10	 38	 1	 5     0.469255232    0.020642566    0.004035856    0.002041981    0.020244194    0.002121351    0.028884880    0.714649541
298	 11080	 2351	 964681	 10	 38	 1	 5     0.469261066    0.020556937    0.004036500    0.002042266    0.020156744    0.002137156    0.028789952    0.714031669
299	 11230	 2381	 975911	 10	 38	 1	 5     0.469267631    0.020489785    0.004038836    0.002043661    0.020087785    0.002129102    0.028682740    0.714359406
300	 11350	 2406	 987261	 10	 38	 1	 5     0.469274819    0.020409989    0.004041374    0.002045463    0.020005873    0.002193718    0.028564899    0.714512914
301	 11460	 2428	 998721	 10	 38	 1	 5     0.469281899    0.020332882    0.004043426    0.002046825    0.019926785    0.002108980    0.028448347    0.714729819
302	 11570	 2450	 1010291	 10	 38	 1	 5     0.469289082    0.020252052    0.004046054    0.002048597    0.019843766    0.002087187    0.028329608    0.714872291
303	 11690	 2476	 1021981	 10	 38	 1	 5     0.469295368    0.020194181    0.004047336    0.002049649    0.019784439    0.002019874    0.028225284    0.715464234
304	 12859	 2476	 1034840	 11	 49	 1	 6     0.469299845    0.020144618    0.003767753    0.002016657    0.019789130    0.002021716    0.028150762    0.715597605
305	 12980	 2498	 1047820	 11	 49	 1	 6     0.469306230    0.020087325    0.003770636    0.002017870    0.019730254    0.002105266    0.028044105    0.716276200
306	 13112	 2522	 1060932	 11	 49	 1	 6     0.469313216    0.020005923    0.003772095    0.002018502    0.019647092    0.002211437    0.027926952    0.716366121
307	 13255	 2549	 1074187	 11	 49	 1	 6     0.469320951    0.019943500    0.003774446    0.002019876    0.019583074    0.002195521    0.027796663    0.717478234
308	 13420	 2579	 1087607	 11	 49	 1	 6     0.469328152    0.019879538    0.003776524    0.002020902    0.019517528    0.002089188    0.027674814    0.718325971
309	 13574	 2607	 1101181	 11	 49	 1	 6     0.469335033    0.019806610    0.003779534    0.002022433    0.019442657    0.002133256    0.027557878    0.718727677
310	 13739	 2637	 1114920	 11	 49	 1	 6     0.469342141    0.019735529    0.003781253    0.002023127    0.019369905    0.002117680    0.027436543    0.719315440
311	 13882	 2663	 1128802	 11	 49	 1	 6     0.469348180    0.019657122    0.003783658    0.002024360    0.019289540    0.002358587    0.027333039    0.719170735
312	 14080	 2699	 1142882	 11	 49	 1	 6     0.469356192    0.019568740    0.003785765    0.002025342    0.019199052    0.002319121    0.027195120    0.719568084
313	 14245	 2729	 1157127	 11	 49	 1	 6     0.469364124    0.019487043    0.003787967    0.002026413    0.019115338    0.002116373    0.027057871    0.720198688
314	 14399	 2757	 1171526	 11	 49	 1	 6     0.469370111    0.019424956    0.003789502    0.002027120    0.019051734    0.002212358    0.026953816    0.720675543
315	 14553	 2786	 1186079	 11	 49	 1	 6     0.469378350    0.019337330    0.003791558    0.002027694    0.018961973    0.002182619    0.026809969    0.721273857
316	 14685	 2810	 1200764	 11	 49	 1	 6     0.469385349    0.019258282    0.003793722    0.002028580    0.018880919    0.002183061    0.026687150    0.721631276
317	 14861	 2842	 1215625	 11	 49	 1	 6     0.469392375    0.019201432    0.003796318    0.002030196    0.018822405    0.002234182    0.026563271    0.722856443
318	 15004	 2870	 1230629	 11	 49	 1	 6     0.469399863    0.019104880    0.003797750    0.002030791    0.018723609    0.002128260    0.026430620    0.722831331
319	 15169	 2901	 1245798	 11	 49	 1	 6     0.469406923    0.019015943    0.003800777    0.002032188    0.018632235    0.002233848    0.026304943    0.722903811
320	 15323	 2930	 1261121	 11	 49	 1	 6     0.469414000    0.018951427    0.003803040    0.002032948    0.018565922    0.002087942    0.026178343    0.723935288
321	 15477	 2959	 1276598	 11	 49	 1	 6     0.469420537    0.018875351    0.003804225    0.002033727    0.018488017    0.001922359    0.026060873    0.724279321
322	 16884	 2959	 1293482	 12	 54	 1	 6     0.469425222    0.018780146    0.003288719    0.001534268    0.018489949    0.001922397    0.025976353    0.722970860
323	 17004	 2979	 1310486	 12	 54	 1	 6     0.469430312    0.018698378    0.003288802    0.001534232    0.018406877    0.002017290    0.025884190    0.722386073
324	 17148	 3005	 1327634	 12	 54	 1	 6     0.469436471    0.018633327    0.003289226    0.001534189    0.018340716    0.002123941    0.025772255    0.722999485
325	 17304	 3032	 1344938	 12	 54	 1	 6     0.469442456    0.018577532    0.003289937    0.001534311    0.018283900    0.001945030    0.025663017    0.723902887
326	 17436	 3055	 1362374	 12	 54	 1	 6     0.469447924    0.018514175    0.003290616    0.001534446    0.018219400    0.002020602    0.025562784    0.724262858
327	 17604	 3084	 1379978	 12	 54	 1	 6     0.469454330    0.018436112    0.003291854    0.001534746    0.018139843    0.002054979    0.025444866    0.724551344
328	 17760	 3111	 1397738	 12	 54	 1	 6     0.469460553    0.018384771    0.003293241    0.001535143    0.018087409    0.001961875    0.025329797    0.725815965
329	 17868	 3130	 1415606	 12	 54	 1	 6     0.469466647    0.018310530    0.003294239    0.001536081    0.018011760    0.001928236    0.025216608    0.726129773
330	 18012	 3154	 1433618	 12	 54	 1	 6     0.469472687    0.018239277    0.003296744    0.001538115    0.017938861    0.001954797    0.025103901    0.726551515
331	 18168	 3180	 1451786	 12	 54	 1	 6     0.469478374    0.018162086    0.003298243    0.001539163    0.017860095    0.001891611    0.024997319    0.726561382
332	 18300	 3202	 1470086	 12	 54	 1	 6     0.469483045    0.018106717    0.003299098    0.001539622    0.017803627    0.001982073    0.024909439    0.726901835
333	 18480	 3233	 1488566	 12	 54	 1	 6     0.469488973    0.018048569    0.003299490    0.001539467    0.017744413    0.002069569    0.024797460    0.727839428
334	 18660	 3263	 1507226	 12	 54	 1	 6     0.469495161    0.017985924    0.003300097    0.001539368    0.017680578    0.001905041    0.024680022    0.728764520
335	 18780	 3283	 1526006	 12	 54	 1	 6     0.469500269    0.017914011    0.003300368    0.001539313    0.017607367    0.001980595    0.024582659    0.728725519
336	 18960	 3313	 1544966	 12	 54	 1	 6     0.469506105    0.017858974    0.003300877    0.001539264    0.017551272    0.001982024    0.024470947    0.729803143
337	 19116	 3340	 1564082	 12	 54	 1	 6     0.469511617    0.017783760    0.003301484    0.001539403    0.017474619    0.001934412    0.024364951    0.729891057
338	 19260	 3364	 1583342	 12	 54	 1	 6     0.469516377    0.017727421    0.003302194    0.001539471    0.017417146    0.002018983    0.024273049    0.730333495
339	 19428	 3394	 1602770	 12	 54	 1	 6     0.469522359    0.017637095    0.003302780    0.001539641    0.017325091    0.001894744    0.024157066    0.730100876
340	 19572	 3419	 1622342	 12	 54	 1	 6     0.469527215    0.017563597    0.003303088    0.001539687    0.017250205    0.001967381    0.024062495    0.729915900
341	 19716	 3446	 1642058	 12	 54	 1	 6     0.469532704    0.017483911    0.003303377    0.001539785    0.017169008    0.002049693    0.023955151    0.729860176
342	 19908	 3480	 1661966	 12	 54	 1	 6     0.469538781    0.017398105    0.003303852    0.001539920    0.017081529    0.001838400    0.023835735    0.729916885
343	 20052	 3504	 1682018	 12	 54	 1	 6     0.469543371    0.017320519    0.003304119    0.001539931    0.017002446    0.001830518    0.023745147    0.729434076
344	 20196	 3529	 1702214	 12	 54	 1	 6     0.469547825    0.017245805    0.003304312    0.001539955    0.016926290    0.001944617    0.023656917    0.728996299
345	 20364	 3558	 1722578	 12	 54	 1	 6     0.469552942    0.017154284    0.003304612    0.001539990    0.016832973    0.001855171    0.023555136    0.728260846
346	 20496	 3580	 1743074	 12	 54	 1	 6     0.469557238    0.017072679    0.003304899    0.001540019    0.016749747    0.001797700    0.023469337    0.727446176
347	 20664	 3608	 1763738	 12	 54	 1	 6     0.469561600    0.017030835    0.003305279    0.001540076    0.016707019    0.001809407    0.023381894    0.728377083
348	 20820	 3634	 1784558	 12	 54	 1	 6     0.469566236    0.016962684    0.003305343    0.001540075    0.016637528    0.001738742    0.023288617    0.728368020
349	 20940	 3654	 1805498	 12	 54	 1	 6     0.469570064    0.016890432    0.003305418    0.001540061    0.016563843    0.001855914    0.023211306    0.727681220
350	 21120	 3684	 1826618	 12	 54	 1	 6     0.469574572    0.016823413    0.003305873    0.001540116    0.016495406    0.001703286    0.023119927    0.727658562
351	 21240	 3704	 1847858	 12	 54	 1	 6     0.469578826    0.016751327    0.003305991    0.001540125    0.016421857    0.001793573    0.023033350    0.727264040
352	 21384	 3729	 1869242	 12	 54	 1	 6     0.469583235    0.016678632    0.003306182    0.001540205    0.016347658    0.001869675    0.022943297    0.726950116
353	 21588	 3763	 1890830	 12	 54	 1	 6     0.469587807    0.016609573    0.003306345    0.001540258    0.016277161    0.001824116    0.022849529    0.726910941
354	 21756	 3793	 1912586	 12	 54	 1	 6     0.469591878    0.016556010    0.003306523    0.001540220    0.016222465    0.001964737    0.022765715    0.727234321
355	 21948	 3826	 1934534	 12	 54	 1	 6     0.469596685    0.016474849    0.003306610    0.001540233    0.016139610    0.001802833    0.022666331    0.726842344
356	 22116	 3854	 1956650	 12	 54	 1	 6     0.469601121    0.016413138    0.003306932    0.001540232    0.016076545    0.001790560    0.022574248    0.727073530
357	 22248	 3876	 1978898	 12	 54	 1	 6     0.469605818    0.016336069    0.003307135    0.001540256    0.015997813    0.001783736    0.022476331    0.726812094
358	 22392	 3900	 2001290	 12	 54	 1	 6     0.469610595    0.016257592    0.003307213    0.001540268    0.015917652    0.001890735    0.022376298    0.726554141
359	 22584	 3932	 2023874	 12	 54	 1	 6     0.469615788    0.016173079    0.003307520    0.001540303    0.015831260    0.001793310    0.022267033    0.726323916
360	 22788	 3966	 2046662	 12	 54	 1	 6     0.469620118    0.016115876    0.003307902    0.001540350    0.015772737    0.001815210    0.022175532    0.726741343
361	 22956	 3996	 2069618	 12	 54	 1	 6     0.469624729    0.016031633    0.003308108    0.001540355    0.015686608    0.001676555    0.022077667    0.726147063
362	 23100	 4021	 2092718	 12	 54	 1	 6     0.469628396    0.015963070    0.003308216    0.001540369    0.015616507    0.001645932    0.021999525    0.725609743
363	 23232	 4044	 2115950	 12	 54	 1	 6     0.469632092    0.015915835    0.003308401    0.001540511    0.015568182    0.001665481    0.021920478    0.726071523
364	 23376	 4068	 2139326	 12	 54	 1	 6     0.469636184    0.015858392    0.003308637    0.001540562    0.015509401    0.001774683    0.021832644    0.726361491
365	 23544	 4096	 2162870	 12	 54	 1	 6     0.469640453    0.015813140    0.003309039    0.001540634    0.015463042    0.001643218    0.021740608    0.727355017
366	 23676	 4118	 2186546	 12	 54	 1	 6     0.469644098    0.015756974    0.003309326    0.001540637    0.015405537    0.001818839    0.021661731    0.727410627
367	 23856	 4148	 2210402	 12	 54	 1	 6     0.469648850    0.015675745    0.003309719    0.001540736    0.015322361    0.001819679    0.021558457    0.727127404
368	 24036	 4178	 2234438	 12	 54	 1	 6     0.469653144    0.015600957    0.003309944    0.001540741    0.015245791    0.001682900    0.021464720    0.726818584
369	 24228	 4210	 2258666	 12	 54	 1	 6     0.469657201    0.015526734    0.003310166    0.001540853    0.015169781    0.001662215    0.021375767    0.726370838
370	 24396	 4239	 2283062	 12	 54	 1	 6     0.469661406    0.015461421    0.003310410    0.001540910    0.015102872    0.001659766    0.021283160    0.726462687
371	 24564	 4267	 2307626	 12	 54	 1	 6     0.469666152    0.015397448    0.003310992    0.001541052    0.015037245    0.001629306    0.021178185    0.727042850
372	 24708	 4291	 2332334	 12	 54	 1	 6     0.469670137    0.015344265    0.003311438    0.001541158    0.014982685    0.001587487    0.021089611    0.727574607
373	 24828	 4312	 2357162	 12	 54	 1	 6     0.469673647    0.015280963    0.003311588    0.001541233    0.014917815    0.001605324    0.021011310    0.727273190
374	 24996	 4340	 2382158	 12	 54	 1	 6     0.469677311    0.015224019    0.003311747    0.001541319    0.014859445    0.001561931    0.020929250    0.727403957
375	 25140	 4364	 2407298	 12	 54	 1	 6     0.469680768    0.015157166    0.003311917    0.001541378    0.014790906    0.001639154    0.020851526    0.726909226
376	 25320	 4394	 2432618	 12	 54	 1	 6     0.469684676    0.015090881    0.003312170    0.001541436    0.014722915    0.001588050    0.020763290    0.726805848
377	 25488	 4422	 2458106	 12	 54	 1	 6     0.469688123    0.015028937    0.003312462    0.001541505    0.014659350    0.001683801    0.020685172    0.726556078
378	 25680	 4455	 2483786	 12	 54	 1	 6     0.469692332    0.014955635    0.003312747    0.001541602    0.014584126    0.001545789    0.020589378    0.726376251
379	 25824	 4479	 2509610	 12	 54	 1	 6     0.469695763    0.014903235    0.003312970    0.001541665    0.014530335    0.001655268    0.020510975    0.726598066
380	 26028	 4514	 2535638	 12	 54	 1	 6     0.469699844    0.014842422    0.003313067    0.001541674    0.014467932    0.001500749    0.020417295    0.726953384
381	 28197	 4514	 2563835	 13	 58	 1	 6     0.469702574    0.014773225    0.002987371    0.001334029    0.014468027    0.001500742    0.020354409    0.725799778
382	 28366	 4540	 2592201	 13	 58	 1	 6     0.469705589    0.014708106    0.002987354    0.001333952    0.014401531    0.001523269    0.020284697    0.725083860
383	 28600	 4576	 2620801	 13	 58	 1	 6     0.469708717    0.014639761    0.002987423    0.001333980    0.014331709    0.001555134    0.020212139    0.724305349
384	 28821	 4610	 2649622	 13	 58	 1	 6     0.469712144    0.014574022    0.002987617    0.001334075    0.014264510    0.001498579    0.020132354    0.723910465
385	 29016	 4641	 2678638	 13	 58	 1	 6     0.469715040    0.014515558    0.002987736    0.001334122    0.014204748    0.001563829    0.020064651    0.723439356
386	 29224	 4675	 2707862	 13	 58	 1	 6     0.469718448    0.014454291    0.002987902    0.001334188    0.014142100    0.001558356    0.019984710    0.723267493
387	 29406	 4705	 2737268	 13	 58	 1	 6     0.469721853    0.014410374    0.002988085    0.001334291    0.014097171    0.001534922    0.019904522    0.723974862
388	 29601	 4735	 2766869	 13	 58	 1	 6     0.469725316    0.014366750    0.002988392    0.001334413    0.014052509    0.001468234    0.019822633    0.724764969
389	 29744	 4758	 2796613	 13	 58	 1	 6     0.469728445    0.014308486    0.002988581    0.001334545    0.013992897    0.001496999    0.019748361    0.724540449
390	 29913	 4784	 2826526	 13	 58	 1	 6     0.469731622    0.014245555    0.002988768    0.001334632    0.013928499    0.001473437    0.019672630    0.724130679
391	 30095	 4812	 2856621	 13	 58	 1	 6     0.469734552    0.014186128    0.002988907    0.001334702    0.013867684    0.001512373    0.019602544    0.723688138
392	 30316	 4848	 2886937	 13	 58	 1	 6     0.469737880    0.014130108    0.002989153    0.001334790    0.013810319    0.001544894    0.019522634    0.723780812
393	 30511	 4880	 2917448	 13	 58	 1	 6     0.469741286    0.014057962    0.002989303    0.001334845    0.013736461    0.001447012    0.019440526    0.723126611
394	 30693	 4908	 2948141	 13	 58	 1	 6     0.469744087    0.014001448    0.002989464    0.001334916    0.013678583    0.001417283    0.019372729    0.722740061
395	 30849	 4932	 2978990	 13	 58	 1	 6     0.469746655    0.013934024    0.002989543    0.001334934    0.013609543    0.001428747    0.019310347    0.721583317
396	 31057	 4966	 3010047	 13	 58	 1	 6     0.469749323    0.013882101    0.002989676    0.001334986    0.013556348    0.001540479    0.019245336    0.721322901
397	 31304	 5004	 3041351	 13	 58	 1	 6     0.469752874    0.013818455    0.002989967    0.001335103    0.013491100    0.001374574    0.019158456    0.721271846
398	 31486	 5033	 3072837	 13	 58	 1	 6     0.469755426    0.013773317    0.002990128    0.001335174    0.013444828    0.001507293    0.019095797    0.721274811
399	 31668	 5062	 3104505	 13	 58	 1	 6     0.469758696    0.013712427    0.002990225    0.001335207    0.013382421    0.001426808    0.019015171    0.721130879
400	 31850	 5090	 3136355	 13	 58	 1	 6     0.469761522    0.013671132    0.002990509    0.001335353    0.013340042    0.001358060    0.018945234    0.721613250
401	 32006	 5116	 3168361	 13	 58	 1	 6     0.469764090    0.013632329    0.002990698    0.001335473    0.013300230    0.001371546    0.018881453    0.721995719
402	 32162	 5141	 3200523	 13	 58	 1	 6     0.469766552    0.013591167    0.002990811    0.001335528    0.013258012    0.001548058    0.018820106    0.722162109
403	 32409	 5180	 3232932	 13	 58	 1	 6     0.469769580    0.013551210    0.002991127    0.001335649    0.013216976    0.001414542    0.018744357    0.722948759
404	 32617	 5212	 3265549	 13	 58	 1	 6     0.469772362    0.013510495    0.002991367    0.001335740    0.013175174    0.001422674    0.018674508    0.723472620
405	 32799	 5240	 3298348	 13	 58	 1	 6     0.469775066    0.013451256    0.002991442    0.001335778    0.013114403    0.001522549    0.018606355    0.722938829
406	 33072	 5282	 3331420	 13	 58	 1	 6     0.469778331    0.013393431    0.002991668    0.001335912    0.013055035    0.001479172    0.018523759    0.723040671
407	 33306	 5319	 3364726	 13	 58	 1	 6     0.469781326    0.013336293    0.002991838    0.001336014    0.012996369    0.001478310    0.018447632    0.722927083
408	 33553	 5357	 3398279	 13	 58	 1	 6     0.469784577    0.013274664    0.002991980    0.001336082    0.012933088    0.001437350    0.018364657    0.722837598
409	 33774	 5392	 3432053	 13	 58	 1	 6     0.469787653    0.013224785    0.002992177    0.001336213    0.012881841    0.001419877    0.018285800    0.723227045
410	 33982	 5424	 3466035	 13	 58	 1	 6     0.469790406    0.013175003    0.002992336    0.001336285    0.012830691    0.001315860    0.018214942    0.723307427
411	 36596	 5424	 3502631	 14	 61	 1	 6     0.469792430    0.013117168    0.002723794    0.001134657    0.012831253    0.001315901    0.018162665    0.722205030
412	 36820	 5456	 3539451	 14	 61	 1	 6     0.469794754    0.013066737    0.002723967    0.001134710    0.012779657    0.001313257    0.018102447    0.721821582
413	 37044	 5490	 3576495	 14	 61	 1	 6     0.469797111    0.013017930    0.002724088    0.001134767    0.012729723    0.001401910    0.018041184    0.721567382
414	 37352	 5534	 3613847	 14	 61	 1	 6     0.469799786    0.012972740    0.002724265    0.001134886    0.012683468    0.001334501    0.017971390    0.721855142
415	 37604	 5571	 3651451	 14	 61	 1	 6     0.469802157    0.012930746    0.002724484    0.001135077    0.012640466    0.001332551    0.017909304    0.722012764
416	 37870	 5612	 3689321	 14	 61	 1	 6     0.469804551    0.012881927    0.002724668    0.001135175    0.012590481    0.001382422    0.017846384    0.721822802
417	 38150	 5655	 3727471	 14	 61	 1	 6     0.469807156    0.012836921    0.002724848    0.001135272    0.012544391    0.001336117    0.017777662    0.722081543
418	 38458	 5699	 3765929	 14	 61	 1	 6     0.469809690    0.012792562    0.002724960    0.001135343    0.012498970    0.001346117    0.017710591    0.722311422
419	 38738	 5739	 3804667	 14	 61	 1	 6     0.469812065    0.012737945    0.002725098    0.001135417    0.012443034    0.001384884    0.017647470    0.721800097
420	 39046	 5784	 3843713	 14	 61	 1	 6     0.469814671    0.012679807    0.002725223    0.001135458    0.012383484    0.001381274    0.017577940    0.721347748
421	 39340	 5826	 3883053	 14	 61	 1	 6     0.469817212    0.012621267    0.002725321    0.001135493    0.012323514    0.001340449    0.017509896    0.720807623
422	 39606	 5867	 3922659	 14	 61	 1	 6     0.469819745    0.012572206    0.002725533    0.001135575    0.012273216    0.001348605    0.017441814    0.720808416
423	 39900	 5909	 3962559	 14	 61	 1	 6     0.469822475    0.012510457    0.002725632    0.001135603    0.012209933    0.001292993    0.017368120    0.720311480
424	 40222	 5956	 4002781	 14	 61	 1	 6     0.469824751    0.012464676    0.002725803    0.001135682    0.012162983    0.001271139    0.017306433    0.720233696
425	 40516	 6000	 4043297	 14	 61	 1	 6     0.469827032    0.012419188    0.002726046    0.001135764    0.012116308    0.001282267    0.017244406    0.720186487
426	 40852	 6049	 4084149	 14	 61	 1	 6     0.469829285    0.012383923    0.002726242    0.001135868    0.012080114    0.001281792    0.017182923    0.720711037
427	 41132	 6090	 4125281	 14	 61	 1	 6     0.469831532    0.012334950    0.002726418    0.001135954    0.012029864    0.001307990    0.017121367    0.720441896
428	 41440	 6135	 4166721	 14	 61	 1	 6     0.469834103    0.012276387    0.002726510    0.001136008    0.011969788    0.001374187    0.017050663    0.719994718
429	 41874	 6197	 4208595	 14	 61	 1	 6     0.469836561    0.012229972    0.002726729    0.001136081    0.011922129    0.001287576    0.016982787    0.720139245
430	 42252	 6252	 4250847	 14	 61	 1	 6     0.469838651    0.012183194    0.002726851    0.001136124    0.011874111    0.001246534    0.016924883    0.719839207
431	 42644	 6309	 4293491	 14	 61	 1	 6     0.469840696    0.012132702    0.002726948    0.001136157    0.011822276    0.001236301    0.016868001    0.719273251
432	 42980	 6361	 4336471	 14	 61	 1	 6     0.469842638    0.012093944    0.002727087    0.001136201    0.011782464    0.001255918    0.016813828    0.719285534
433	 43344	 6417	 4379815	 14	 61	 1	 6     0.469844732    0.012059642    0.002727289    0.001136302    0.011747206    0.001238181    0.016755226    0.719754053
434	 43708	 6470	 4423523	 14	 61	 1	 6     0.469846874    0.012020190    0.002727492    0.001136404    0.011706654    0.001231831    0.016695037    0.719985779
435	 44058	 6525	 4467581	 14	 61	 1	 6     0.469849000    0.011977333    0.002727651    0.001136454    0.011662608    0.001222326    0.016635103    0.720003498
436	 44450	 6582	 4512031	 14	 61	 1	 6     0.469851087    0.011932297    0.002727783    0.001136513    0.011616321    0.001223151    0.016576066    0.719850940
437	 44828	 6636	 4556859	 14	 61	 1	 6     0.469853057    0.011885757    0.002727855    0.001136529    0.011568493    0.001226953    0.016520119    0.719471638
438	 45220	 6694	 4602079	 14	 61	 1	 6     0.469855011    0.011837884    0.002727954    0.001136569    0.011519278    0.001240020    0.016464452    0.718996527
439	 45612	 6755	 4647691	 14	 61	 1	 6     0.469857080    0.011793894    0.002728120    0.001136653    0.011474027    0.001234403    0.016405289    0.718907980
440	 46004	 6814	 4693695	 14	 61	 1	 6     0.469859065    0.011747510    0.002728288    0.001136700    0.011426304    0.001216866    0.016348349    0.718574660
441	 46396	 6870	 4740091	 14	 61	 1	 6     0.469861111    0.011704445    0.002728430    0.001136741    0.011381991    0.001177176    0.016289442    0.718529526
442	 46732	 6918	 4786823	 14	 61	 1	 6     0.469863043    0.011661060    0.002728485    0.001136765    0.011337358    0.001207108    0.016233603    0.718328484
443	 47138	 6976	 4833961	 14	 61	 1	 6     0.469865070    0.011622665    0.002728635    0.001136815    0.011297827    0.001195693    0.016174836    0.718564642
444	 47502	 7031	 4881463	 14	 61	 1	 6     0.469867016    0.011581963    0.002728759    0.001136865    0.011255921    0.001269867    0.016118206    0.718564020
445	 47950	 7096	 4929413	 14	 61	 1	 6     0.469869239    0.011538590    0.002729019    0.001136928    0.011211223    0.001184029    0.016053285    0.718768196
446	 48384	 7158	 4977797	 14	 61	 1	 6     0.469871140    0.011499299    0.002729151    0.001136979    0.011170748    0.001205688    0.015997549    0.718816338
447	 48874	 7228	 5026671	 14	 61	 1	 6     0.469873196    0.011464003    0.002729272    0.001137062    0.011134381    0.001176115    0.015937043    0.719330644
448	 49322	 7294	 5075993	 14	 61	 1	 6     0.469875135    0.011423222    0.002729350    0.001137092    0.011092369    0.001221670    0.015879779    0.719356469
449	 49784	 7362	 5125777	 14	 61	 1	 6     0.469877179    0.011389993    0.002729565    0.001137186    0.011058093    0.001188689    0.015819180    0.720011593
450	 50260	 7431	 5176037	 14	 61	 1	 6     0.469879055    0.011348907    0.002729723    0.001137244    0.011015730    0.001256143    0.015763360    0.719954831
451	 50764	 7504	 5226801	 14	 61	 1	 6     0.469881160    0.011306199    0.002729906    0.001137337    0.010971680    0.001150257    0.015700464    0.720118814
452	 51198	 7566	 5277999	 14	 61	 1	 6     0.469883009    0.011271153    0.002730052    0.001137465    0.010935525    0.001216959    0.015645034    0.720430058
453	 51744	 7644	 5329743	 14	 61	 1	 6     0.469884987    0.011231255    0.002730255    0.001137607    0.010894347    0.001147634    0.015585533    0.720620524
454	 52248	 7717	 5381991	 14	 61	 1	 6     0.469886809    0.011183962    0.002730310    0.001137615    0.010845571    0.001162344    0.015530480    0.720129797
455	 52766	 7793	 5434757	 14	 61	 1	 6     0.469888608    0.011146806    0.002730592    0.001137671    0.010807181    0.001174194    0.015475972    0.720265314
456	 53284	 7868	 5488041	 14	 61	 1	 6     0.469890336    0.011106603    0.002730715    0.001137721    0.010765678    0.001137103    0.015423402    0.720113687
457	 57090	 7868	 5545131	 15	 76	 1	 7     0.469891714    0.011092050    0.002668296    0.001071426    0.010766326    0.001137169    0.015381382    0.721134835
458	 57600	 7938	 5602731	 15	 76	 1	 7     0.469893509    0.011055927    0.002668476    0.001071460    0.010729061    0.001156846    0.015326440    0.721363033
459	 58170	 8016	 5660901	 15	 76	 1	 7     0.469895420    0.011023770    0.002668797    0.001071508    0.010695842    0.001148160    0.015267732    0.722030654
460	 58740	 8095	 5719641	 15	 76	 1	 7     0.469897236    0.010994522    0.002669035    0.001071550    0.010665635    0.001146171    0.015211754    0.722764945
461	 59250	 8165	 5778891	 15	 76	 1	 7     0.469898992    0.010958523    0.002669183    0.001071571    0.010628485    0.001196626    0.015157399    0.722981797
462	 59880	 8250	 5838771	 15	 76	 1	 7     0.469900913    0.010916375    0.002669389    0.001071597    0.010584970    0.001152373    0.015097721    0.723047844
463	 60450	 8333	 5899221	 15	 76	 1	 7     0.469902766    0.010872558    0.002669592    0.001071637    0.010539725    0.001148798    0.015039943    0.722912202
464	 61140	 8428	 5960361	 15	 76	 1	 7     0.469904571    0.010830120    0.002669727    0.001071664    0.010495907    0.001096477    0.014983445    0.722805755
465	 61710	 8505	 6022071	 15	 76	 1	 7     0.469906215    0.010790068    0.002669824    0.001071702    0.010454549    0.001133456    0.014931786    0.722624033
466	 62325	 8587	 6084396	 15	 76	 1	 7     0.469907821    0.010755988    0.002670007    0.001071735    0.010419326    0.001127030    0.014881173    0.722791688
467	 62925	 8667	 6147321	 15	 76	 1	 7     0.469909535    0.010721800    0.002670315    0.001071770    0.010383950    0.001126600    0.014826954    0.723128978
468	 63495	 8743	 6210816	 15	 76	 1	 7     0.469911302    0.010687117    0.002670658    0.001071794    0.010348046    0.001087661    0.014770855    0.723527324
469	 64140	 8830	 6274956	 15	 76	 1	 7     0.469912933    0.010650032    0.002670827    0.001071818    0.010309698    0.001128439    0.014718853    0.723563998
470	 64770	 8916	 6339726	 15	 76	 1	 7     0.469914664    0.010613661    0.002671028    0.001071854    0.010272070    0.001111479    0.014663499    0.723815042
471	 65460	 9008	 6405186	 15	 76	 1	 7     0.469916387    0.010581123    0.002671296    0.001071882    0.010238376    0.001065494    0.014608159    0.724329679
472	 69824	 9008	 6475010	 16	 82	 1	 7     0.469917614    0.010534741    0.002480687    0.001063076    0.010238503    0.001065508    0.014568643    0.723110643
473	 70432	 9084	 6545442	 16	 82	 1	 7     0.469919170    0.010499585    0.002480864    0.001063120    0.010202284    0.001115660    0.014518371    0.723193039
474	 71168	 9176	 6616610	 16	 82	 1	 7     0.469920825    0.010461207    0.002481092    0.001063190    0.010162727    0.001098849    0.014464718    0.723222275
475	 71872	 9265	 6688482	 16	 82	 1	 7     0.469922422    0.010429696    0.002481311    0.001063243    0.010130234    0.001089911    0.014412738    0.723644281
476	 72672	 9365	 6761154	 16	 82	 1	 7     0.469924083    0.010394344    0.002481555    0.001063318    0.010093774    0.001094918    0.014358473    0.723917099
477	 73504	 9471	 6834658	 16	 82	 1	 7     0.469925745    0.010356867    0.002481783    0.001063405    0.010055121    0.001066395    0.014303962    0.724055871
478	 74224	 9563	 6908882	 16	 82	 1	 7     0.469927273    0.010317085    0.002481913    0.001063464    0.010014107    0.001063427    0.014253684    0.723818831
479	 78863	 9563	 6987745	 17	 89	 1	 7     0.469928560    0.010267754    0.002267820    0.000992588    0.010014178    0.001063440    0.014211199    0.722511420
480	 79696	 9662	 7067441	 17	 89	 1	 7     0.469930224    0.010230136    0.002268156    0.000992810    0.009975528    0.001121193    0.014156064    0.722668100
481	 80597	 9769	 7148038	 17	 89	 1	 7     0.469932096    0.010190651    0.002268455    0.000992955    0.009934962    0.001052256    0.014093789    0.723059664
482	 81413	 9865	 7229451	 17	 89	 1	 7     0.469933680    0.010154634    0.002268789    0.000993171    0.009897939    0.001012328    0.014040873    0.723219556
483	 82127	 9949	 7311578	 17	 89	 1	 7     0.469935166    0.010121261    0.002269016    0.000993322    0.009863644    0.001077704    0.013991049    0.723409689
484	 83045	 10057	 7394623	 17	 89	 1	 7     0.469936986    0.010091088    0.002269540    0.000993804    0.009832561    0.001037440    0.013929765    0.724426315
485	 83759	 10142	 7478382	 17	 89	 1	 7     0.469938641    0.010052646    0.002269880    0.000994077    0.009793025    0.001045052    0.013873833    0.724575969
486	 84660	 10248	 7563042	 17	 89	 1	 7     0.469940292    0.010020329    0.002270188    0.000994261    0.009759777    0.001044813    0.013817782    0.725176348
487	 85493	 10346	 7648535	 17	 89	 1	 7     0.469941990    0.009988573    0.002270596    0.000994481    0.009727074    0.001048799    0.013759937    0.725917042
488	 86343	 10446	 7734878	 17	 89	 1	 7     0.469943742    0.009953740    0.002271088    0.000994838    0.009691187    0.001054087    0.013699958    0.726552597
489	 87193	 10546	 7822071	 17	 89	 1	 7     0.469945486    0.009919078    0.002271566    0.000995167    0.009655470    0.001061084    0.013639995    0.727205377
490	 88145	 10659	 7910216	 17	 89	 1	 7     0.469947305    0.009885716    0.002271974    0.000995443    0.009621098    0.001048098    0.013577196    0.728111795
491	 88910	 10750	 7999126	 17	 89	 1	 7     0.469948992    0.009850061    0.002272396    0.000995756    0.009584358    0.001095844    0.013518660    0.728626995
492	 89913	 10872	 8089039	 17	 89	 1	 7     0.469950917    0.009809110    0.002272859    0.000996152    0.009542157    0.001032028    0.013451597    0.729215306
493	 90746	 10973	 8179785	 17	 89	 1	 7     0.469952594    0.009766180    0.002273191    0.000996437    0.009497941    0.001020398    0.013392874    0.729207223
494	 91630	 11079	 8271415	 17	 89	 1	 7     0.469954123    0.009727848    0.002273395    0.000996594    0.009458472    0.001016917    0.013339113    0.729272488
495	 92497	 11181	 8363912	 17	 89	 1	 7     0.469955593    0.009689240    0.002273468    0.000996640    0.009418743    0.001015435    0.013287209    0.729215640
496	 93313	 11277	 8457225	 17	 89	 1	 7     0.469957084    0.009656255    0.002273607    0.000996714    0.009384773    0.001014490    0.013234370    0.729634604
497	 94129	 11375	 8551354	 17	 89	 1	 7     0.469958704    0.009614792    0.002273869    0.000996909    0.009342042    0.001050147    0.013176716    0.729680453
498	 94996	 11477	 8646350	 17	 89	 1	 7     0.469960332    0.009579231    0.002274143    0.000997102    0.009305372    0.001008948    0.013118514    0.730207064
499	 95863	 11579	 8742213	 17	 89	 1	 7     0.469961789    0.009547057    0.002274329    0.000997217    0.009272202    0.001002795    0.013066234    0.730666327
500	 96713	 11683	 8838926	 17	 89	 1	 7     0.469963218    0.009513782    0.002274553    0.000997330    0.009237882    0.001027325    0.013014747    0.731000163
501	 97597	 11792	 8936523	 17	 89	 1	 7     0.469964704    0.009481999    0.002274783    0.000997480    0.009205089    0.000983570    0.012960972    0.731580840
502	 103338	 11792	 9039861	 18	 92	 1	 7     0.469965854    0.009437404    0.002080661    0.000871158    0.009205185    0.000983587    0.012919205    0.730494132
503	 104166	 11885	 9144027	 18	 92	 1	 7     0.469967244    0.009407752    0.002080842    0.000871217    0.009174742    0.001021188    0.012868532    0.731066436
504	 105102	 11989	 9249129	 18	 92	 1	 7     0.469968796    0.009373565    0.002081038    0.000871272    0.009139639    0.001000801    0.012811725    0.731639529
505	 105984	 12090	 9355113	 18	 92	 1	 7     0.469970194    0.009339647    0.002081166    0.000871308    0.009104821    0.000962342    0.012760353    0.731927051
506	 106848	 12186	 9461961	 18	 92	 1	 7     0.469971596    0.009304273    0.002081374    0.000871374    0.009068483    0.000992934    0.012708592    0.732124607
507	 107712	 12282	 9569673	 18	 92	 1	 7     0.469973072    0.009271492    0.002081618    0.000871444    0.009034790    0.000972616    0.012653914    0.732697563
508	 108612	 12385	 9678285	 18	 92	 1	 7     0.469974442    0.009239041    0.002081806    0.000871527    0.009001442    0.000970415    0.012602902    0.733088349
509	 109494	 12487	 9787779	 18	 92	 1	 7     0.469975909    0.009199846    0.002082062    0.000871585    0.008961148    0.000973742    0.012548070    0.733168175
510	 110430	 12593	 9898209	 18	 92	 1	 7     0.469977378    0.009160449    0.002082279    0.000871666    0.008920647    0.000956701    0.012492961    0.733248854
511	 111330	 12693	 10009539	 18	 92	 1	 7     0.469978694    0.009124194    0.002082430    0.000871739    0.008883378    0.000940228    0.012443332    0.733259726
512	 112194	 12789	 10121733	 18	 92	 1	 7     0.469979967    0.009087550    0.002082560    0.000871803    0.008845705    0.000967457    0.012395154    0.733153441
513	 113112	 12891	 10234845	 18	 92	 1	 7     0.469981334    0.009051760    0.002082685    0.000871869    0.008808904    0.000947727    0.012343226    0.733338246
514	 113976	 12990	 10348821	 18	 92	 1	 7     0.469982610    0.009016445    0.002082824    0.000871933    0.008772578    0.000911975    0.012294559    0.733368715
515	 114786	 13080	 10463607	 18	 92	 1	 7     0.469983786    0.008979661    0.002082904    0.000871972    0.008734748    0.000940768    0.012249497    0.733063662
516	 115740	 13187	 10579347	 18	 92	 1	 7     0.469985011    0.008946884    0.002082974    0.000872012    0.008701032    0.000937844    0.012202413    0.733206119
517	 116640	 13288	 10695987	 18	 92	 1	 7     0.469986219    0.008913686    0.002083084    0.000872074    0.008666866    0.000925760    0.012155794    0.733287047
518	 117720	 13410	 10813707	 18	 92	 1	 7     0.469987370    0.008888164    0.002083206    0.000872154    0.008640585    0.000903733    0.012111228    0.733877977
519	 118512	 13498	 10932219	 18	 92	 1	 7     0.469988471    0.008853089    0.002083315    0.000872212    0.008604475    0.000920983    0.012068414    0.733575223
520	 119430	 13600	 11051649	 18	 92	 1	 7     0.469989646    0.008818549    0.002083378    0.000872243    0.008568918    0.000906399    0.012022555    0.733500462
521	 120312	 13701	 11171961	 18	 92	 1	 7     0.469990721    0.008786235    0.002083444    0.000872281    0.008535642    0.000900731    0.011980454    0.733380809
522	 121122	 13793	 11293083	 18	 92	 1	 7     0.469991791    0.008751255    0.002083543    0.000872322    0.008499607    0.000905208    0.011938413    0.733033364
523	 122004	 13892	 11415087	 18	 92	 1	 7     0.469993013    0.008718642    0.002083741    0.000872388    0.008465975    0.000883617    0.011890212    0.733262106
524	 122760	 13976	 11537847	 18	 92	 1	 7     0.469994093    0.008683640    0.002083882    0.000872420    0.008429890    0.000911901    0.011847462    0.732953605
525	 123750	 14086	 11661597	 18	 92	 1	 7     0.469995250    0.008651939    0.002083959    0.000872450    0.008397212    0.000925548    0.011801467    0.733124013
526	 124632	 14184	 11786229	 18	 92	 1	 7     0.469996401    0.008620655    0.002084034    0.000872479    0.008364957    0.000888840    0.011755529    0.733327720
527	 125532	 14284	 11911761	 18	 92	 1	 7     0.469997555    0.008587039    0.002084115    0.000872510    0.008330289    0.000909527    0.011709316    0.733351051
528	 126432	 14384	 12038193	 18	 92	 1	 7     0.469998690    0.008560295    0.002084210    0.000872539    0.008302694    0.000883386    0.011663670    0.733928126
529	 127278	 14478	 12165471	 18	 92	 1	 7     0.469999817    0.008528668    0.002084314    0.000872568    0.008270055    0.000869512    0.011618154    0.734081165
530	 134349	 14478	 12299820	 19	 111	 1	 8     0.470000627    0.008540760    0.002132208    0.000930581    0.008270325    0.000869528    0.011585341    0.737204027
531	 141420	 14478	 12441240	 20	 131	 1	 9     0.470001548    0.008529843    0.002086476    0.000860949    0.008270722    0.000869553    0.011547906    0.738648455
532	 142400	 14576	 12583640	 20	 131	 1	 9     0.470002595    0.008498164    0.002086551    0.000860978    0.008238027    0.000895578    0.011505244    0.738633923
533	 143460	 14682	 12727100	 20	 131	 1	 9     0.470003674    0.008461028    0.002086597    0.000861007    0.008199702    0.000858876    0.011461048    0.738242081
534	 150633	 14682	 12877733	 21	 135	 2	 9     0.470004513    0.008422964    0.001924952    0.001026871    0.008200054    0.000858897    0.011426593    0.737136935
535	 164979	 14682	 13042712	 23	 166	 2	 10     0.470005670    0.008383142    0.001740283    0.000859782    0.008200517    0.000858934    0.011378903    0.736726718
536	 179325	 14682	 13222037	 25	 182	 2	 10     0.470006485    0.008349481    0.001569151    0.000733097    0.008200707    0.000858946    0.011345213    0.735947490
537	 180450	 14772	 13402487	 25	 182	 2	 10     0.470007552    0.008319149    0.001569192    0.000733108    0.008169815    0.000917631    0.011300920    0.736147895
538	 181800	 14881	 13584287	 25	 182	 2	 10     0.470008763    0.008285653    0.001569272    0.000733142    0.008135688    0.000905964    0.011250429    0.736474358
539	 183175	 14991	 13767462	 25	 182	 2	 10     0.470009949    0.008251850    0.001569334    0.000733162    0.008101247    0.000893830    0.011200769    0.736721698
540	 184425	 15092	 13951887	 25	 182	 2	 10     0.470011096    0.008216775    0.001569406    0.000733191    0.008065504    0.000862001    0.011152521    0.736763878
541	 185675	 15193	 14137562	 25	 182	 2	 10     0.470012155    0.008183040    0.001569467    0.000733215    0.008031122    0.000887817    0.011107808    0.736692613
542	 187000	 15300	 14324562	 25	 182	 2	 10     0.470013320    0.008146651    0.001569515    0.000733224    0.007994031    0.000853651    0.011058416    0.736692367
543	 188225	 15398	 14512787	 25	 182	 2	 10     0.470014395    0.008113293    0.001569599    0.000733262    0.007960018    0.000883952    0.011012610    0.736727597
544	 189650	 15512	 14702437	 25	 182	 2	 10     0.470015608    0.008079352    0.001569689    0.000733298    0.007925403    0.000842486    0.010960735    0.737117731
545	 190750	 15601	 14893187	 25	 182	 2	 10     0.470016651    0.008041499    0.001569763    0.000733332    0.007886796    0.000875344    0.010915919    0.736676281
546	 192200	 15717	 15085387	 25	 182	 2	 10     0.470017807    0.008006042    0.001569827    0.000733364    0.007850627    0.000854411    0.010866019    0.736796230
547	 193400	 15813	 15278787	 25	 182	 2	 10     0.470018850    0.007974440    0.001569896    0.000733390    0.007818383    0.000856118    0.010820824    0.736953106
548	 194700	 15920	 15473487	 25	 182	 2	 10     0.470019872    0.007944804    0.001569954    0.000733419    0.007788142    0.000843924    0.010776322    0.737246294
549	 196050	 16030	 15669537	 25	 182	 2	 10     0.470020871    0.007914210    0.001570013    0.000733444    0.007756918    0.000837086    0.010732674    0.737394069
550	 197250	 16127	 15866787	 25	 182	 2	 10     0.470021862    0.007881670    0.001570065    0.000733466    0.007723705    0.000854173    0.010689188    0.737349703
551	 198675	 16242	 16065462	 25	 182	 2	 10     0.470022908    0.007847760    0.001570105    0.000733486    0.007689090    0.000820916    0.010643113    0.737355681
552	 200050	 16352	 16265512	 25	 182	 2	 10     0.470023835    0.007820239    0.001570145    0.000733506    0.007660991    0.000805139    0.010602058    0.737615211
553	 201275	 16455	 16466787	 25	 182	 2	 10     0.470024734    0.007791564    0.001570187    0.000733528    0.007631709    0.000832221    0.010562159    0.737686715
554	 202575	 16560	 16669362	 25	 182	 2	 10     0.470025717    0.007757322    0.001570225    0.000733547    0.007596738    0.000824375    0.010518307    0.737506672
555	 203950	 16671	 16873312	 25	 182	 2	 10     0.470026697    0.007724752    0.001570258    0.000733560    0.007563470    0.000837483    0.010474420    0.737487310
556	 205325	 16783	 17078637	 25	 182	 2	 10     0.470027676    0.007695476    0.001570301    0.000733577    0.007533559    0.000810114    0.010430415    0.737791955
557	 206625	 16888	 17285262	 25	 182	 2	 10     0.470028637    0.007662269    0.001570348    0.000733594    0.007499625    0.000811214    0.010386994    0.737679160
558	 207875	 16988	 17493137	 25	 182	 2	 10     0.470029566    0.007631827    0.001570379    0.000733606    0.007468513    0.000801341    0.010344863    0.737740753
559	 209300	 17102	 17702437	 25	 182	 2	 10     0.470030463    0.007604926    0.001570431    0.000733627    0.007441012    0.000829224    0.010304055    0.738051771
560	 210750	 17218	 17913187	 25	 182	 2	 10     0.470031443    0.007580737    0.001570482    0.000733650    0.007416276    0.000790760    0.010259230    0.738918690
561	 212075	 17325	 18125262	 25	 182	 2	 10     0.470032354    0.007550174    0.001570520    0.000733668    0.007385025    0.000787110    0.010217424    0.738950867
562	 213325	 17426	 18338587	 25	 182	 2	 10     0.470033232    0.007518787    0.001570550    0.000733683    0.007352926    0.000812226    0.010176960    0.738804762
563	 214825	 17546	 18553412	 25	 182	 2	 10     0.470034222    0.007487701    0.001570597    0.000733707    0.007321126    0.000786475    0.010131120    0.739079275
564	 216025	 17644	 18769437	 25	 182	 2	 10     0.470035160    0.007456652    0.001570630    0.000733724    0.007289360    0.000806918    0.010087517    0.739195965
565	 217475	 17760	 18986912	 25	 182	 2	 10     0.470036122    0.007427117    0.001570685    0.000733745    0.007259133    0.000771740    0.010042600    0.739561207
566	 218775	 17864	 19205687	 25	 182	 2	 10     0.470036952    0.007399394    0.001570718    0.000733758    0.007230759    0.000775939    0.010003651    0.739669388
567	 220225	 17982	 19425912	 25	 182	 2	 10     0.470037822    0.007375597    0.001570765    0.000733782    0.007206395    0.000770054    0.009962722    0.740319486
568	 221425	 18081	 19647337	 25	 182	 2	 10     0.470038675    0.007345234    0.001570817    0.000733801    0.007175304    0.000792837    0.009922355    0.740271207
569	 222975	 18206	 19870312	 25	 182	 2	 10     0.470039577    0.007313736    0.001570856    0.000733817    0.007143049    0.000769308    0.009879538    0.740291358
570	 224400	 18322	 20094712	 25	 182	 2	 10     0.470040387    0.007281306    0.001570882    0.000733831    0.007109834    0.000797560    0.009840934    0.739899847
571	 226150	 18462	 20320862	 25	 182	 2	 10     0.470041345    0.007251170    0.001570924    0.000733850    0.007078959    0.000748856    0.009795097    0.740285640
572	 227550	 18574	 20548412	 25	 182	 2	 10     0.470042133    0.007222507    0.001570953    0.000733865    0.007049589    0.000766904    0.009757197    0.740223496
573	 229175	 18705	 20777587	 25	 182	 2	 10     0.470042978    0.007191829    0.001570982    0.000733876    0.007018150    0.000736126    0.009716380    0.740175810
574	 230525	 18813	 21008112	 25	 182	 2	 10     0.470043732    0.007161350    0.001571012    0.000733888    0.006986906    0.000753784    0.009679851    0.739820254
575	 231950	 18927	 21240062	 25	 182	 2	 10     0.470044502    0.007131352    0.001571038    0.000733896    0.006956150    0.000745320    0.009642386    0.739583769
576	 233375	 19043	 21473437	 25	 182	 2	 10     0.470045249    0.007101258    0.001571064    0.000733910    0.006925289    0.000766114    0.009605901    0.739259995
577	 235000	 19178	 21708437	 25	 182	 2	 10     0.470046069    0.007074141    0.001571155    0.000733937    0.006897459    0.000740248    0.009565703    0.739531739
578	 236500	 19301	 21944937	 25	 182	 2	 10     0.470046834    0.007046286    0.001571184    0.000733952    0.006868881    0.000782871    0.009528018    0.739533253
579	 238300	 19446	 22183237	 25	 182	 2	 10     0.470047646    0.007019125    0.001571226    0.000733972    0.006841006    0.000717723    0.009487875    0.739799417
580	 257364	 19446	 22440601	 27	 198	 2	 10     0.470048258    0.006987064    0.001420708    0.000678276    0.006841100    0.000717727    0.009457497    0.738785722
581	 258876	 19558	 22699477	 27	 198	 2	 10     0.470048962    0.006960182    0.001420732    0.000678279    0.006813638    0.000732260    0.009422482    0.738678245
582	 260550	 19682	 22960027	 27	 198	 2	 10     0.470049751    0.006934010    0.001420759    0.000678285    0.006786895    0.000725566    0.009383019    0.738995672
583	 262332	 19814	 23222359	 27	 198	 2	 10     0.470050491    0.006911269    0.001420788    0.000678296    0.006763653    0.000717024    0.009345897    0.739497587
584	 263817	 19924	 23486176	 27	 198	 2	 10     0.470051214    0.006887092    0.001420814    0.000678303    0.006738941    0.000704236    0.009309438    0.739796750
585	 265356	 20039	 23751532	 27	 198	 2	 10     0.470051929    0.006863540    0.001420842    0.000678312    0.006714864    0.000695167    0.009273248    0.740144184
586	 266895	 20156	 24018427	 27	 198	 2	 10     0.470052600    0.006839615    0.001420865    0.000678317    0.006690402    0.000701973    0.009239208    0.740281570
587	 268569	 20284	 24286996	 27	 198	 2	 10     0.470053251    0.006814965    0.001420895    0.000678330    0.006665194    0.000717564    0.009206030    0.740271880
588	 270324	 20415	 24557320	 27	 198	 2	 10     0.470053991    0.006788804    0.001420920    0.000678339    0.006638437    0.000700204    0.009168142    0.740477654
589	 271890	 20534	 24829210	 27	 198	 2	 10     0.470054722    0.006764814    0.001420949    0.000678353    0.006613895    0.000699782    0.009130575    0.740896838
590	 273672	 20666	 25102882	 27	 198	 2	 10     0.470055410    0.006741937    0.001420982    0.000678369    0.006590487    0.000680039    0.009095094    0.741271764
591	 275211	 20781	 25378093	 27	 198	 2	 10     0.470056079    0.006719607    0.001421012    0.000678383    0.006567636    0.000683148    0.009060491    0.741638293
592	 276858	 20903	 25654951	 27	 198	 2	 10     0.470056734    0.006696856    0.001421033    0.000678392    0.006544353    0.000681060    0.009026445    0.741915200
593	 278451	 21023	 25933402	 27	 198	 2	 10     0.470057410    0.006675490    0.001421059    0.000678404    0.006522481    0.000676861    0.008991167    0.742449748
594	 299077	 21023	 26232479	 29	 210	 2	 10     0.470057938    0.006647341    0.001282069    0.000595314    0.006522533    0.000676863    0.008963489    0.741601940
595	 300701	 21136	 26533180	 29	 210	 2	 10     0.470058608    0.006624182    0.001282092    0.000595328    0.006498926    0.000684770    0.008928294    0.741931511
596	 302557	 21264	 26835737	 29	 210	 2	 10     0.470059253    0.006600314    0.001282119    0.000595344    0.006474590    0.000682971    0.008894273    0.742085899
597	 304471	 21399	 27140208	 29	 210	 2	 10     0.470059888    0.006575717    0.001282150    0.000595355    0.006449507    0.000684987    0.008860643    0.742126375
598	 306501	 21541	 27446709	 29	 210	 2	 10     0.470060502    0.006550787    0.001282175    0.000595367    0.006424082    0.000684106    0.008828011    0.742045616
599	 308589	 21687	 27755298	 29	 210	 2	 10     0.470061119    0.006524848    0.001282194    0.000595375    0.006397626    0.000674875    0.008795127    0.741870776
600	 310648	 21829	 28065946	 29	 210	 2	 10     0.470061761    0.006496702    0.001282209    0.000595382    0.006368915    0.000693374    0.008760710    0.741572555
601	 313142	 22001	 28379088	 29	 210	 2	 10     0.470062414    0.006472163    0.001282233    0.000595397    0.006343877    0.000678576    0.008725626    0.741741985
602	 315114	 22141	 28694202	 29	 210	 2	 10     0.470063055    0.006445091    0.001282254    0.000595409    0.006316251    0.000663381    0.008691014    0.741580986
603	 317260	 22291	 29011462	 29	 210	 2	 10     0.470063644    0.006419668    0.001282274    0.000595419    0.006290303    0.000663954    0.008659084    0.741379554
604	 319580	 22455	 29331042	 29	 210	 2	 10     0.470064253    0.006395046    0.001282303    0.000595435    0.006265167    0.000652718    0.008625958    0.741372239
605	 321697	 22607	 29652739	 29	 210	 2	 10     0.470064836    0.006371163    0.001282329    0.000595450    0.006240781    0.000667817    0.008594160    0.741336333
606	 323959	 22764	 29976698	 29	 210	 2	 10     0.470065445    0.006346452    0.001282352    0.000595459    0.006215547    0.000669376    0.008560762    0.741341910
607	 326279	 22924	 30302977	 29	 210	 2	 10     0.470066053    0.006321469    0.001282372    0.000595468    0.006190031    0.000683060    0.008527328    0.741318794
608	 328802	 23099	 30631779	 29	 210	 2	 10     0.470066713    0.006296360    0.001282403    0.000595485    0.006164381    0.000645587    0.008490883    0.741543665
609	 331151	 23267	 30962930	 29	 210	 2	 10     0.470067278    0.006274247    0.001282433    0.000595499    0.006141786    0.000659181    0.008459539    0.741677155
610	 333616	 23442	 31296546	 29	 210	 2	 10     0.470067855    0.006249582    0.001282454    0.000595510    0.006116583    0.000648574    0.008427406    0.741578370
611	 336110	 23615	 31632656	 29	 210	 2	 10     0.470068437    0.006225518    0.001282480    0.000595522    0.006091989    0.000645022    0.008394859    0.741586989
612	 338604	 23789	 31971260	 29	 210	 2	 10     0.470068998    0.006203904    0.001282508    0.000595534    0.006069893    0.000643358    0.008363410    0.741791201
613	 341214	 23973	 32312474	 29	 210	 2	 10     0.470069559    0.006183614    0.001282539    0.000595547    0.006049147    0.000637962    0.008331825    0.742167983
614	 343650	 24143	 32656124	 29	 210	 2	 10     0.470070100    0.006160701    0.001282563    0.000595559    0.006025718    0.000653984    0.008301225    0.742143671
615	 346637	 24350	 33002761	 29	 210	 2	 10     0.470070680    0.006137932    0.001282599    0.000595576    0.006002429    0.000638491    0.008268307    0.742344515
616	 349276	 24538	 33352037	 29	 210	 2	 10     0.470071238    0.006114856    0.001282630    0.000595589    0.005978823    0.000622130    0.008236536    0.742406310
617	 351828	 24715	 33703865	 29	 210	 2	 10     0.470071785    0.006091908    0.001282656    0.000595604    0.005955345    0.000625770    0.008205270    0.742438445
618	 354554	 24906	 34058419	 29	 210	 2	 10     0.470072340    0.006067799    0.001282679    0.000595614    0.005930676    0.000627454    0.008173424    0.742381505
619	 357338	 25100	 34415757	 29	 210	 2	 10     0.470072873    0.006044180    0.001282701    0.000595625    0.005906504    0.000630978    0.008142712    0.742280997
620	 360528	 25322	 34776285	 29	 210	 2	 10     0.470073403    0.006022991    0.001282722    0.000595634    0.005884815    0.000628379    0.008112047    0.742474861
621	 363428	 25525	 35139713	 29	 210	 2	 10     0.470073946    0.006000271    0.001282753    0.000595650    0.005861552    0.000622127    0.008080493    0.742562410
622	 366647	 25753	 35506360	 29	 210	 2	 10     0.470074480    0.005979447    0.001282781    0.000595662    0.005840227    0.000626659    0.008049405    0.742843267
623	 370098	 25995	 35876458	 29	 210	 2	 10     0.470075002    0.005960081    0.001282817    0.000595683    0.005820391    0.000611502    0.008018825    0.743261191
624	 373114	 26206	 36249572	 29	 210	 2	 10     0.470075502    0.005938585    0.001282837    0.000595694    0.005798372    0.000625575    0.007989481    0.743300492
625	 376478	 26439	 36626050	 29	 210	 2	 10     0.470076042    0.005917839    0.001282858    0.000595704    0.005777119    0.000610811    0.007957649    0.743666820
626	 379407	 26642	 37005457	 29	 210	 2	 10     0.470076551    0.005894950    0.001282884    0.000595720    0.005753663    0.000619039    0.007927521    0.743605628
627	 382800	 26884	 37388257	 29	 210	 2	 10     0.470077078    0.005874649    0.001282907    0.000595734    0.005732857    0.000606395    0.007896189    0.743985375
628	 385932	 27104	 37774189	 29	 210	 2	 10     0.470077581    0.005854063    0.001282935    0.000595751    0.005711754    0.000597824    0.007866200    0.744204736
629	 389267	 27334	 38163456	 29	 210	 2	 10     0.470078071    0.005833102    0.001282957    0.000595762    0.005690264    0.000607677    0.007836856    0.744316632
630	 392747	 27577	 38556203	 29	 210	 2	 10     0.470078587    0.005812860    0.001282990    0.000595779    0.005669504    0.000602841    0.007805888    0.744676232
631	 395995	 27802	 38952198	 29	 210	 2	 10     0.470079083    0.005793441    0.001283017    0.000595791    0.005649586    0.000602474    0.007775909    0.745049960
632	 399417	 28038	 39351615	 29	 210	 2	 10     0.470079588    0.005773351    0.001283042    0.000595803    0.005628978    0.000600130    0.007745380    0.745392919
633	 402839	 28275	 39754454	 29	 210	 2	 10     0.470080085    0.005752102    0.001283062    0.000595813    0.005607176    0.000603069    0.007715123    0.745561906
634	 406638	 28542	 40161092	 29	 210	 2	 10     0.470080570    0.005732899    0.001283088    0.000595825    0.005587470    0.000597685    0.007685491    0.745937869
635	 410147	 28789	 40571239	 29	 210	 2	 10     0.470081038    0.005711679    0.001283112    0.000595835    0.005565690    0.000591069    0.007656845    0.745957239
636	 438433	 28789	 41009672	 31	 247	 2	 11     0.470081428    0.005698777    0.001223983    0.000524623    0.005565782    0.000591077    0.007632836    0.746613318
637	 442587	 29063	 41452259	 31	 247	 2	 11     0.470081904    0.005679532    0.001224011    0.000524642    0.005546069    0.000584345    0.007603489    0.746963938
638	 446307	 29303	 41898566	 31	 247	 2	 11     0.470082356    0.005659519    0.001224041    0.000524664    0.005525566    0.000592144    0.007575495    0.747082379
639	 450616	 29584	 42349182	 31	 247	 2	 11     0.470082814    0.005641282    0.001224076    0.000524690    0.005506877    0.000584150    0.007547017    0.747485014
640	 454522	 29839	 42803704	 31	 247	 2	 11     0.470083269    0.005619738    0.001224099    0.000524700    0.005484800    0.000598138    0.007518640    0.747440757
641	 459048	 30134	 43262752	 31	 247	 2	 11     0.470083747    0.005598702    0.001224124    0.000524713    0.005463239    0.000581985    0.007488689    0.747621081
642	 463202	 30410	 43725954	 31	 247	 2	 11     0.470084215    0.005578299    0.001224154    0.000524730    0.005442322    0.000588553    0.007459261    0.747835328
643	 467790	 30708	 44193744	 31	 247	 2	 11     0.470084687    0.005557690    0.001224179    0.000524744    0.005421190    0.000581345    0.007429426    0.748064429
644	 472099	 30988	 44665843	 31	 247	 2	 11     0.470085149    0.005539798    0.001224205    0.000524759    0.005402841    0.000582318    0.007400132    0.748608089
645	 476749	 31289	 45142592	 31	 247	 2	 11     0.470085598    0.005520740    0.001224234    0.000524774    0.005383291    0.000576061    0.007371599    0.748920322
646	 481182	 31575	 45623774	 31	 247	 2	 11     0.470086050    0.005500865    0.001224264    0.000524789    0.005362900    0.000580700    0.007342683    0.749162730
647	 485925	 31885	 46109699	 31	 247	 2	 11     0.470086513    0.005480277    0.001224292    0.000524804    0.005341773    0.000566722    0.007313018    0.749386454
648	 490482	 32181	 46600181	 31	 247	 2	 11     0.470086938    0.005461615    0.001224313    0.000524817    0.005322622    0.000573955    0.007285595    0.749645723
649	 495349	 32498	 47095530	 31	 247	 2	 11     0.470087384    0.005442896    0.001224347    0.000524835    0.005303403    0.000571319    0.007256754    0.750045469
650	 500278	 32818	 47595808	 31	 247	 2	 11     0.470087823    0.005424371    0.001224380    0.000524857    0.005284383    0.000566835    0.007228311    0.750434200
651	 505145	 33133	 48100953	 31	 247	 2	 11     0.470088261    0.005406313    0.001224414    0.000524874    0.005265836    0.000573236    0.007199755    0.750902315
652	 510322	 33471	 48611275	 31	 247	 2	 11     0.470088712    0.005388886    0.001224452    0.000524897    0.005247934    0.000563085    0.007170258    0.751560986
653	 515313	 33798	 49126588	 31	 247	 2	 11     0.470089142    0.005371162    0.001224482    0.000524914    0.005229725    0.000554269    0.007142002    0.752052695
654	 520335	 34128	 49646923	 31	 247	 2	 11     0.470089558    0.005352314    0.001224508    0.000524930    0.005210359    0.000552543    0.007114528    0.752307626
655	 525047	 34434	 50171970	 31	 247	 2	 11     0.470089971    0.005334269    0.001224537    0.000524943    0.005191814    0.000555335    0.007087202    0.752662135
656	 530162	 34766	 50702132	 31	 247	 2	 11     0.470090398    0.005318378    0.001224572    0.000524961    0.005175477    0.000544774    0.007058822    0.753437072
657	 535029	 35082	 51237161	 31	 247	 2	 11     0.470090808    0.005302111    0.001224604    0.000524979    0.005158752    0.000552512    0.007031458    0.754055647
658	 540206	 35417	 51777367	 31	 247	 2	 11     0.470091228    0.005284918    0.001224636    0.000524996    0.005141073    0.000550166    0.007003328    0.754629597
659	 545538	 35763	 52322905	 31	 247	 2	 11     0.470091641    0.005268188    0.001224675    0.000525015    0.005123863    0.000548492    0.006975558    0.755235363
660	 551087	 36121	 52873992	 31	 247	 2	 11     0.470092058    0.005251313    0.001224707    0.000525033    0.005106504    0.000542229    0.006947393    0.755868127
661	 556419	 36465	 53430411	 31	 247	 2	 11     0.470092468    0.005233128    0.001224735    0.000525049    0.005087794    0.000547951    0.006919639    0.756271807
662	 562433	 36854	 53992844	 31	 247	 2	 11     0.470092889    0.005216429    0.001224777    0.000525073    0.005070607    0.000543171    0.006890956    0.756996458
663	 567889	 37210	 54560733	 31	 247	 2	 11     0.470093303    0.005198830    0.001224815    0.000525095    0.005052490    0.000541009    0.006862685    0.757550448
664	 573531	 37574	 55134264	 31	 247	 2	 11     0.470093730    0.005180826    0.001224856    0.000525119    0.005033954    0.000532486    0.006833323    0.758170849
665	 578956	 37924	 55713220	 31	 247	 2	 11     0.470094130    0.005162830    0.001224893    0.000525141    0.005015421    0.000533917    0.006805771    0.758595917
666	 584753	 38300	 56297973	 31	 247	 2	 11     0.470094536    0.005144619    0.001224932    0.000525164    0.004996664    0.000533422    0.006777690    0.759052033
667	 590271	 38662	 56888244	 31	 247	 2	 11     0.470094933    0.005126634    0.001224969    0.000525187    0.004978134    0.000526774    0.006750077    0.759492604
668	 595913	 39030	 57484157	 31	 247	 2	 11     0.470095340    0.005107555    0.001225019    0.000525216    0.004958473    0.000526277    0.006721648    0.759866561
669	 601865	 39415	 58086022	 31	 247	 2	 11     0.470095738    0.005090554    0.001225069    0.000525246    0.004940946    0.000526360    0.006693770    0.760491389
670	 608065	 39815	 58694087	 31	 247	 2	 11     0.470096142    0.005073087    0.001225116    0.000525276    0.004922937    0.000525669    0.006665364    0.761111806
671	 613955	 40195	 59308042	 31	 247	 2	 11     0.470096542    0.005055432    0.001225168    0.000525308    0.004904728    0.000520688    0.006637044    0.761699362
672	 653565	 40195	 59961607	 33	 284	 2	 12     0.470096848    0.005042463    0.001170203    0.000503598    0.004904800    0.000520699    0.006615373    0.762234156
673	 659901	 40579	 60621508	 33	 284	 2	 12     0.470097246    0.005025451    0.001170251    0.000503606    0.004887297    0.000523286    0.006587052    0.762928723
674	 666303	 40970	 61287811	 33	 284	 2	 12     0.470097654    0.005009384    0.001170306    0.000503617    0.004870761    0.000519675    0.006557814    0.763880143
675	 672705	 41358	 61960516	 33	 284	 2	 12     0.470098054    0.004991098    0.001170353    0.000503627    0.004851941    0.000519941    0.006529115    0.764437178


==> data/lshaped/criterionB/varth1_thX0.1_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.018203771    0.131606152    0.711722556
12	 92	 122	 995	 2	 3	 1	 1     0.451735890    0.092198652    0.019744338    0.016257061    0.090059716    0.016026042    0.130267015    0.707766674
13	 138	 122	 1133	 3	 6	 1	 2     0.452028960    0.091086883    0.012120894    0.011015520    0.090276820    0.016025256    0.129246389    0.704753793
14	 141	 124	 1274	 3	 6	 1	 2     0.452319088    0.090169639    0.012154951    0.011036882    0.089346633    0.016218356    0.128227346    0.703201319
15	 144	 126	 1418	 3	 6	 1	 2     0.452674699    0.089353991    0.012263168    0.011122468    0.088508476    0.015980045    0.126966242    0.703761797
16	 147	 128	 1565	 3	 6	 1	 2     0.452968408    0.088432350    0.012277786    0.011119684    0.087575890    0.015994619    0.125914378    0.702321305
17	 150	 130	 1715	 3	 6	 1	 2     0.453262469    0.087491155    0.012293816    0.011117446    0.086623116    0.015699989    0.124851685    0.700760704
18	 153	 132	 1868	 3	 6	 1	 2     0.453602242    0.086642089    0.012420135    0.011212460    0.085747256    0.015368407    0.123611552    0.700922267
19	 156	 134	 2024	 3	 6	 1	 2     0.453869668    0.085558221    0.012453317    0.011230038    0.084647055    0.014784707    0.122625992    0.697716847
20	 159	 136	 2183	 3	 6	 1	 2     0.454161811    0.084685700    0.012468091    0.011243507    0.083762846    0.015306362    0.121539538    0.696774903
21	 162	 138	 2345	 3	 6	 1	 2     0.454475916    0.083729017    0.012481035    0.011255684    0.082793551    0.014342633    0.120359675    0.695656718
22	 168	 142	 2513	 3	 6	 1	 2     0.454823910    0.083018690    0.013244165    0.011862439    0.081955446    0.013158482    0.119037893    0.697413977
23	 174	 146	 2687	 3	 6	 1	 2     0.455063791    0.082309660    0.013314987    0.011905704    0.081225557    0.012412067    0.118117551    0.696845295
24	 177	 148	 2864	 3	 6	 1	 2     0.455288705    0.081960075    0.013672404    0.012210394    0.080811629    0.012272093    0.117247622    0.699034009
25	 180	 150	 3044	 3	 6	 1	 2     0.455520411    0.081227231    0.014014062    0.012493366    0.080009182    0.014928945    0.116344164    0.698163354
26	 186	 155	 3230	 3	 6	 1	 2     0.455882215    0.080691805    0.014146642    0.012588547    0.079442054    0.015611971    0.114918300    0.702166714
27	 192	 160	 3422	 3	 6	 1	 2     0.456277881    0.080066070    0.014170643    0.012605713    0.078802084    0.012721094    0.113337129    0.706441665
28	 195	 162	 3617	 3	 6	 1	 2     0.456493335    0.079660844    0.014183582    0.012615425    0.078387984    0.010986136    0.112466192    0.708309244
29	 260	 162	 3877	 4	 8	 1	 2     0.456675237    0.078859292    0.007057858    0.005003548    0.078542820    0.010988125    0.111725276    0.705832150
30	 264	 164	 4141	 4	 8	 1	 2     0.456828491    0.078196863    0.007083303    0.005007564    0.077875389    0.010986976    0.111096982    0.703861271
31	 268	 166	 4409	 4	 8	 1	 2     0.457001130    0.077885915    0.007115173    0.005007260    0.077560235    0.010831556    0.110384675    0.705586303
32	 272	 168	 4681	 4	 8	 1	 2     0.457165237    0.077439824    0.007109182    0.005006826    0.077112812    0.014592675    0.109703035    0.705904114
33	 280	 172	 4961	 4	 8	 1	 2     0.457577908    0.076611047    0.007616155    0.005473578    0.076231533    0.011971313    0.107968829    0.709566339
34	 288	 176	 5249	 4	 8	 1	 2     0.457856353    0.076173080    0.008020243    0.005854545    0.075749679    0.011875699    0.106781879    0.713352124
35	 292	 178	 5541	 4	 8	 1	 2     0.458078434    0.075412438    0.008201057    0.006020598    0.074965182    0.011890943    0.105825127    0.712613725
36	 300	 182	 5841	 4	 8	 1	 2     0.458366904    0.074978069    0.008640925    0.006446827    0.074478488    0.011512682    0.104568594    0.717022826
37	 304	 184	 6145	 4	 8	 1	 2     0.458580420    0.074274898    0.008839241    0.006633072    0.073747056    0.013515464    0.103628221    0.716743927
38	 312	 188	 6457	 4	 8	 1	 2     0.458771873    0.073597367    0.008884167    0.006661452    0.073059181    0.012321417    0.102777322    0.716085662
39	 320	 192	 6777	 4	 8	 1	 2     0.459006583    0.072971139    0.008939797    0.006663624    0.072421455    0.009830350    0.101723972    0.717344568
40	 328	 196	 7105	 4	 8	 1	 2     0.459115447    0.072721692    0.008951395    0.006675006    0.072168670    0.010539146    0.101231498    0.718370206
41	 336	 200	 7441	 4	 8	 1	 2     0.459268474    0.072426009    0.008998032    0.006682479    0.071864889    0.010541969    0.100534961    0.720406202
42	 340	 202	 7781	 4	 8	 1	 2     0.459413859    0.071737458    0.009017141    0.006686752    0.071168491    0.012054437    0.099868491    0.718319236
43	 348	 206	 8129	 4	 8	 1	 2     0.459670658    0.070683747    0.009021740    0.006692763    0.070105637    0.009334819    0.098679763    0.716294255
44	 352	 208	 8481	 4	 8	 1	 2     0.459787599    0.070310198    0.009032771    0.006696539    0.069727563    0.009338039    0.098133445    0.716475385
45	 356	 210	 8837	 4	 8	 1	 2     0.459912563    0.069963123    0.009033543    0.006698320    0.069377473    0.009387761    0.097546113    0.717231275
46	 364	 214	 9201	 4	 8	 1	 2     0.460023323    0.069734882    0.009044955    0.006710457    0.069145807    0.009406929    0.097022429    0.718750121
47	 368	 216	 9569	 4	 8	 1	 2     0.460142849    0.069306054    0.009057071    0.006718269    0.068711707    0.009059981    0.096453971    0.718540189
48	 372	 218	 9941	 4	 8	 1	 2     0.460262387    0.068896649    0.009062927    0.006718730    0.068297962    0.011753165    0.095881931    0.718557169
49	 380	 222	 10321	 4	 8	 1	 2     0.460500766    0.067871043    0.009088953    0.006750478    0.067259716    0.009050884    0.094730428    0.716465072
50	 384	 224	 10705	 4	 8	 1	 2     0.460610462    0.067535431    0.009096743    0.006758287    0.066919980    0.010088932    0.094195604    0.716970097
51	 392	 228	 11097	 4	 8	 1	 2     0.460761575    0.067017379    0.009110621    0.006762266    0.066395223    0.009994572    0.093453629    0.717119063
52	 396	 230	 11493	 4	 8	 1	 2     0.460894780    0.066355135    0.009118055    0.006768841    0.065725680    0.008564558    0.092794458    0.715076492
53	 400	 232	 11893	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.008492402    0.092216318    0.714719727
54	 404	 234	 12297	 4	 8	 1	 2     0.461125016    0.065471164    0.009273681    0.006914523    0.064811050    0.008440214    0.091643487    0.714411533
55	 408	 237	 12705	 4	 8	 1	 2     0.461218206    0.065067294    0.009286382    0.006927538    0.064401210    0.008396720    0.091173329    0.713665876
56	 412	 239	 13117	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.008389262    0.090606618    0.714835378
57	 416	 242	 13533	 4	 8	 1	 2     0.461421993    0.064365381    0.009373503    0.007017262    0.063679194    0.008389493    0.090136305    0.714089410
58	 420	 244	 13953	 4	 8	 1	 2     0.461513214    0.064038228    0.009398912    0.007043194    0.063344732    0.008402217    0.089668068    0.714169813
59	 424	 246	 14377	 4	 8	 1	 2     0.461613414    0.063651014    0.009399067    0.007043417    0.062953230    0.010162236    0.089150803    0.713970177
60	 432	 250	 14809	 4	 8	 1	 2     0.461792372    0.063215094    0.009438566    0.007048313    0.062506493    0.009203471    0.088219130    0.716569008
61	 436	 252	 15245	 4	 8	 1	 2     0.461900194    0.062711418    0.009456572    0.007051195    0.061994316    0.008277343    0.087652842    0.715452200
62	 440	 254	 15685	 4	 8	 1	 2     0.462010418    0.062296169    0.009548121    0.007139792    0.061560101    0.009170256    0.087069989    0.715472342
63	 444	 257	 16129	 4	 8	 1	 2     0.462120182    0.061784637    0.009561499    0.007153750    0.061040307    0.010285555    0.086485532    0.714392746
64	 452	 262	 16581	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.008300895    0.085623419    0.713597507
65	 460	 266	 17041	 4	 8	 1	 2     0.462376448    0.060740311    0.009591180    0.007169201    0.059978285    0.007570397    0.085104819    0.713711765
66	 464	 268	 17505	 4	 8	 1	 2     0.462444604    0.060308321    0.009585523    0.007166234    0.059541678    0.008372658    0.084733689    0.711739595
67	 472	 272	 17977	 4	 8	 1	 2     0.462544511    0.059908201    0.009607408    0.007181692    0.059132819    0.007410654    0.084186608    0.711612008
68	 476	 274	 18453	 4	 8	 1	 2     0.462615678    0.059558894    0.009616065    0.007183583    0.058777489    0.008342152    0.083794653    0.710772017
69	 480	 277	 18933	 4	 8	 1	 2     0.462699062    0.059118051    0.009614706    0.007182494    0.058330964    0.009039652    0.083332993    0.709419510
70	 488	 281	 19421	 4	 8	 1	 2     0.462834914    0.058705468    0.009654136    0.007219348    0.057906214    0.008746946    0.082575130    0.710934004
71	 492	 283	 19913	 4	 8	 1	 2     0.462934003    0.058161774    0.009679810    0.007252501    0.057350617    0.007336987    0.082017794    0.709136049
72	 496	 285	 20409	 4	 8	 1	 2     0.463005243    0.057761730    0.009683695    0.007255436    0.056944214    0.007313750    0.081614671    0.707737092
73	 500	 287	 20909	 4	 8	 1	 2     0.463074505    0.057412465    0.009692243    0.007257309    0.056588440    0.008299260    0.081220761    0.706869330
74	 504	 290	 21413	 4	 8	 1	 2     0.463156947    0.056959588    0.009690930    0.007256274    0.056129142    0.007280579    0.080749316    0.705387869
75	 508	 292	 21921	 4	 8	 1	 2     0.463242470    0.056679372    0.009746272    0.007313134    0.055835127    0.007940741    0.080257232    0.706221361
76	 512	 295	 22433	 4	 8	 1	 2     0.463323283    0.056309290    0.009753543    0.007321530    0.055458133    0.007312108    0.079789379    0.705724130
77	 640	 295	 23073	 5	 13	 1	 3     0.463381150    0.056086723    0.007781080    0.005050233    0.055544354    0.007362018    0.079452622    0.705914056
78	 645	 297	 23718	 5	 13	 1	 3     0.463468375    0.055776470    0.007803855    0.005063735    0.055227841    0.007975966    0.078942224    0.706547990
79	 650	 300	 24368	 5	 13	 1	 3     0.463550013    0.055392783    0.007807431    0.005062710    0.054839807    0.007245338    0.078461422    0.705987491
80	 655	 302	 25023	 5	 13	 1	 3     0.463616778    0.055125453    0.007826695    0.005079232    0.054567009    0.006850521    0.078065950    0.706139531
81	 660	 305	 25683	 5	 13	 1	 3     0.463671749    0.054854631    0.007824172    0.005076478    0.054293765    0.006822691    0.077738782    0.705627615
82	 665	 308	 26348	 5	 13	 1	 3     0.463726285    0.054585356    0.007821661    0.005073732    0.054022058    0.008971258    0.077412804    0.705120513
83	 675	 313	 27023	 5	 13	 1	 3     0.463850451    0.054282973    0.007827165    0.005075693    0.053715703    0.009413076    0.076665301    0.708051393
84	 685	 318	 27708	 5	 13	 1	 3     0.463991859    0.053943246    0.007829912    0.005077159    0.053371961    0.007490559    0.075804775    0.711607493
85	 690	 320	 28398	 5	 13	 1	 3     0.464064620    0.053753071    0.007830149    0.005076876    0.053179708    0.006819261    0.075358064    0.713302173
86	 695	 322	 29093	 5	 13	 1	 3     0.464118254    0.053358194    0.007827209    0.005073436    0.052780978    0.006797826    0.075027036    0.711186213
87	 700	 324	 29793	 5	 13	 1	 3     0.464171537    0.052962720    0.007824285    0.005070000    0.052381583    0.006511359    0.074696681    0.709037125
88	 705	 326	 30498	 5	 13	 1	 3     0.464227141    0.052699304    0.007833405    0.005081597    0.052113860    0.007517172    0.074350327    0.708797199
89	 710	 328	 31208	 5	 13	 1	 3     0.464295153    0.052269832    0.007833253    0.005080496    0.051679547    0.006509674    0.073924421    0.707071243
90	 715	 330	 31923	 5	 13	 1	 3     0.464350723    0.051993791    0.007842477    0.005092233    0.051398928    0.007549585    0.073574556    0.706681679
91	 720	 332	 32643	 5	 13	 1	 3     0.464419304    0.051551000    0.007842327    0.005091126    0.050950991    0.007347801    0.073140410    0.704822412
92	 735	 338	 33378	 5	 13	 1	 3     0.464490368    0.051274920    0.007848208    0.005098304    0.050670731    0.006497019    0.072687738    0.705413609
93	 740	 340	 34118	 5	 13	 1	 3     0.464544088    0.050942517    0.007859497    0.005099832    0.050332578    0.007074047    0.072343620    0.704174291
94	 750	 344	 34868	 5	 13	 1	 3     0.464626300    0.050709344    0.007874823    0.005111212    0.050094159    0.007233573    0.071813720    0.706123345
95	 760	 348	 35628	 5	 13	 1	 3     0.464714563    0.050424361    0.007890408    0.005122449    0.049803189    0.008742711    0.071240329    0.707806407
96	 775	 354	 36403	 5	 13	 1	 3     0.464793576    0.049915481    0.007897518    0.005131685    0.049286757    0.005657766    0.070722991    0.705788603
97	 780	 356	 37183	 5	 13	 1	 3     0.464836713    0.049628356    0.007902217    0.005137293    0.048995190    0.006583621    0.070438911    0.704558818
98	 790	 360	 37973	 5	 13	 1	 3     0.464881849    0.049278635    0.007910516    0.005144560    0.048639569    0.005527401    0.070140403    0.702571321
99	 795	 362	 38768	 5	 13	 1	 3     0.464928608    0.049022700    0.007912788    0.005149896    0.048379881    0.005465721    0.069829789    0.702031332
100	 805	 366	 39573	 5	 13	 1	 3     0.464966749    0.048796005    0.007948287    0.005156211    0.048144312    0.004958595    0.069575370    0.701340218
101	 966	 366	 40539	 6	 15	 1	 3     0.464996822    0.048591982    0.006256581    0.003597980    0.048187508    0.004958683    0.069374096    0.700434088
102	 972	 369	 41511	 6	 15	 1	 3     0.465032086    0.048459944    0.006275676    0.003609153    0.048051868    0.004873213    0.069137313    0.700923157
103	 978	 372	 42489	 6	 15	 1	 3     0.465066082    0.048338058    0.006293627    0.003619742    0.047926591    0.005460138    0.068908261    0.701484224
104	 990	 376	 43479	 6	 15	 1	 3     0.465100111    0.048096000    0.006297693    0.003620624    0.047681907    0.004843551    0.068678208    0.700309485
105	 996	 378	 44475	 6	 15	 1	 3     0.465133870    0.047874056    0.006299071    0.003621988    0.047457843    0.005470975    0.068449198    0.699410024
106	 1014	 384	 45489	 6	 15	 1	 3     0.465181497    0.047931483    0.006323374    0.003626173    0.047512546    0.005198201    0.068124772    0.703583759
107	 1020	 386	 46509	 6	 15	 1	 3     0.465211431    0.047714524    0.006322927    0.003627030    0.047293724    0.004763888    0.067920058    0.702510051
108	 1026	 388	 47535	 6	 15	 1	 3     0.465240865    0.047489994    0.006322466    0.003627076    0.047067249    0.004748563    0.067718143    0.701289080
109	 1032	 391	 48567	 6	 15	 1	 3     0.465271787    0.047355070    0.006325887    0.003628159    0.046930649    0.005307734    0.067505357    0.701500911
110	 1044	 395	 49611	 6	 15	 1	 3     0.465315511    0.047126054    0.006333829    0.003632862    0.046698475    0.005506010    0.067203307    0.701246065
111	 1056	 399	 50667	 6	 15	 1	 3     0.465346141    0.046922965    0.006333790    0.003632986    0.046493524    0.005711935    0.066990886    0.700438037
112	 1068	 403	 51735	 6	 15	 1	 3     0.465382490    0.046694161    0.006330834    0.003631124    0.046263001    0.004673968    0.066737902    0.699664804
113	 1074	 406	 52809	 6	 15	 1	 3     0.465414008    0.046581310    0.006348182    0.003641445    0.046146712    0.006410386    0.066517750    0.700283911
114	 1086	 411	 53895	 6	 15	 1	 3     0.465468602    0.046320688    0.006366801    0.003651896    0.045881041    0.006349306    0.066134635    0.700399836
115	 1110	 419	 55005	 6	 15	 1	 3     0.465524791    0.046076245    0.006375160    0.003656593    0.045633076    0.006213211    0.065737955    0.700907788
116	 1122	 425	 56127	 6	 15	 1	 3     0.465579136    0.045899498    0.006397392    0.003670591    0.045451482    0.006261726    0.065351952    0.702343175
117	 1146	 433	 57273	 6	 15	 1	 3     0.465635080    0.045659161    0.006405355    0.003674976    0.045207637    0.006313191    0.064952153    0.702966088
118	 1170	 442	 58443	 6	 15	 1	 3     0.465679224    0.045410169    0.006411075    0.003678108    0.044955329    0.005906925    0.064634893    0.702564307
119	 1182	 446	 59625	 6	 15	 1	 3     0.465728562    0.045152843    0.006414731    0.003680465    0.044694860    0.006928219    0.064278427    0.702457186
120	 1200	 453	 60825	 6	 15	 1	 3     0.465798605    0.044840354    0.006414698    0.003680202    0.044379150    0.007160540    0.063768873    0.703169929
121	 1218	 460	 62043	 6	 15	 1	 3     0.465875433    0.044508639    0.006414848    0.003680136    0.044043940    0.004589454    0.063205144    0.704193294
122	 1224	 462	 63267	 6	 15	 1	 3     0.465902523    0.044422617    0.006414900    0.003680192    0.043957002    0.006517247    0.063005149    0.705063286
123	 1242	 468	 64509	 6	 15	 1	 3     0.465954665    0.044116719    0.006438344    0.003693913    0.043644388    0.006120469    0.062618366    0.704533213
124	 1266	 476	 65775	 6	 15	 1	 3     0.466007765    0.043819140    0.006439998    0.003692814    0.043343321    0.005766229    0.062221963    0.704239118
125	 1284	 482	 67059	 6	 15	 1	 3     0.466061849    0.043463516    0.006436810    0.003689676    0.042984238    0.004931645    0.061815553    0.703116190
126	 1296	 486	 68355	 6	 15	 1	 3     0.466098551    0.043328815    0.006441866    0.003690597    0.042847270    0.005752577    0.061538205    0.704096177
127	 1308	 490	 69663	 6	 15	 1	 3     0.466142825    0.042967869    0.006441376    0.003690585    0.042482308    0.004819452    0.061201931    0.702067215
128	 1320	 496	 70983	 6	 15	 1	 3     0.466173263    0.042891479    0.006459811    0.003702418    0.042402239    0.005586248    0.060969649    0.703489033
129	 1344	 504	 72327	 6	 15	 1	 3     0.466210187    0.042799297    0.006462021    0.003698863    0.042308653    0.004826267    0.060686664    0.705250457
130	 1362	 510	 73689	 6	 15	 1	 3     0.466243976    0.042583630    0.006460072    0.003696517    0.042090771    0.005240345    0.060426523    0.704717525
131	 1380	 516	 75069	 6	 15	 1	 3     0.466272892    0.042479069    0.006475958    0.003706690    0.041982535    0.004644830    0.060202989    0.705597344
132	 1398	 522	 76467	 6	 15	 1	 3     0.466302053    0.042327297    0.006474903    0.003703847    0.041829125    0.004821290    0.059976705    0.705728947
133	 1422	 530	 77889	 6	 15	 1	 3     0.466328626    0.042072443    0.006476671    0.003704782    0.041570942    0.004416623    0.059769740    0.703908751
134	 1434	 534	 79323	 6	 15	 1	 3     0.466359075    0.041930789    0.006472631    0.003699535    0.041428204    0.005251660    0.059531696    0.704343934
135	 1458	 542	 80781	 6	 15	 1	 3     0.466397555    0.041813681    0.006473772    0.003699164    0.041309493    0.004355461    0.059229469    0.705960767
136	 1470	 547	 82251	 6	 15	 1	 3     0.466424012    0.041692519    0.006481998    0.003702825    0.041185554    0.004474865    0.059020761    0.706404292
137	 1482	 552	 83733	 6	 15	 1	 3     0.466451296    0.041561966    0.006491415    0.003707296    0.041051901    0.004449510    0.058804742    0.706779158
138	 1500	 559	 85233	 6	 15	 1	 3     0.466485129    0.041469145    0.006541036    0.003738395    0.040950029    0.004416270    0.058535748    0.708441370
139	 1518	 565	 86751	 6	 15	 1	 3     0.466512855    0.041368806    0.006542737    0.003737298    0.040848142    0.004238233    0.058314372    0.709410122
140	 1530	 570	 88281	 6	 15	 1	 3     0.466536914    0.041225198    0.006546122    0.003738826    0.040702153    0.004284939    0.058121577    0.709292491
141	 1542	 575	 89823	 6	 15	 1	 3     0.466563002    0.041098081    0.006549202    0.003739850    0.040572900    0.004465139    0.057911787    0.709666945
142	 1566	 583	 91389	 6	 15	 1	 3     0.466587879    0.041010513    0.006549920    0.003740214    0.040484080    0.004136084    0.057711011    0.710618522
143	 1578	 588	 92967	 6	 15	 1	 3     0.466611880    0.040910559    0.006570359    0.003752382    0.040379502    0.004940917    0.057516632    0.711282237
144	 1602	 596	 94569	 6	 15	 1	 3     0.466645486    0.040780279    0.006587246    0.003760204    0.040244743    0.004336111    0.057243341    0.712402133
145	 1620	 602	 96189	 6	 15	 1	 3     0.466669324    0.040645596    0.006602889    0.003770255    0.040105690    0.004270527    0.057048681    0.712472148
146	 1638	 609	 97827	 6	 15	 1	 3     0.466700261    0.040524340    0.006633034    0.003790984    0.039977806    0.004504940    0.056795036    0.713519043
147	 1662	 617	 99489	 6	 15	 1	 3     0.466730706    0.040332839    0.006640234    0.003793416    0.039782473    0.006101422    0.056544295    0.713296340
148	 1710	 633	 101199	 6	 15	 1	 3     0.466781314    0.040042238    0.006672984    0.003812922    0.039482301    0.004260151    0.056124992    0.713447545
149	 1728	 639	 102927	 6	 15	 1	 3     0.466808471    0.040003293    0.006694573    0.003826727    0.039439145    0.004624770    0.055898665    0.715639501
150	 1752	 648	 104679	 6	 15	 1	 3     0.466851095    0.039863704    0.006769153    0.003870557    0.039284774    0.004858127    0.055541556    0.717727535
151	 1776	 656	 106455	 6	 15	 1	 3     0.466882048    0.039668666    0.006795045    0.003887636    0.039082355    0.004102367    0.055280760    0.717585410
152	 1788	 662	 108243	 6	 15	 1	 3     0.466901980    0.039530036    0.006795243    0.003887861    0.038941603    0.005350584    0.055112164    0.717265177
153	 1818	 672	 110061	 6	 15	 1	 3     0.466941072    0.039257706    0.006798054    0.003888462    0.038664634    0.005295828    0.054779970    0.716643435
154	 1848	 683	 111909	 6	 15	 1	 3     0.466975609    0.039064595    0.006803683    0.003889994    0.038467551    0.005422037    0.054484767    0.716981967
155	 1884	 695	 113793	 6	 15	 1	 3     0.467026156    0.038895449    0.006868767    0.003930337    0.038284148    0.004373142    0.054049787    0.719622614
156	 1896	 699	 115689	 6	 15	 1	 3     0.467058822    0.038678086    0.006918478    0.003963177    0.038054291    0.004617805    0.053766780    0.719367726
157	 1926	 709	 117615	 6	 15	 1	 3     0.467090136    0.038525720    0.006923418    0.003965310    0.037898515    0.005265695    0.053494058    0.720186902
158	 1956	 719	 119571	 6	 15	 1	 3     0.467127199    0.038377300    0.006927697    0.003966364    0.037746843    0.004876645    0.053169439    0.721792444
159	 1980	 727	 121551	 6	 15	 1	 3     0.467162251    0.038128046    0.006930571    0.003967303    0.037492867    0.005359629    0.052860579    0.721294526
160	 2022	 742	 123573	 6	 15	 1	 3     0.467199347    0.037918523    0.006940868    0.003971466    0.037277858    0.003818189    0.052531699    0.721821745
161	 2359	 742	 125932	 7	 18	 1	 3     0.467217317    0.037729650    0.005807946    0.003805214    0.037279944    0.003818161    0.052371633    0.720421487
162	 2373	 748	 128305	 7	 18	 1	 3     0.467234562    0.037604266    0.005808099    0.003805546    0.037153019    0.004408892    0.052217562    0.720145957
163	 2394	 754	 130699	 7	 18	 1	 3     0.467260693    0.037481139    0.005814759    0.003813982    0.037027346    0.006045049    0.051983207    0.721023973
164	 2450	 771	 133149	 7	 18	 1	 3     0.467304841    0.037261383    0.005820770    0.003819170    0.036803930    0.003968765    0.051584830    0.722332182
165	 2464	 779	 135613	 7	 18	 1	 3     0.467323712    0.037126224    0.005820348    0.003818892    0.036667153    0.004481073    0.051413597    0.722109064
166	 2485	 786	 138098	 7	 18	 1	 3     0.467355737    0.036978614    0.005826887    0.003827294    0.036516644    0.004365754    0.051121661    0.723345304
167	 2506	 792	 140604	 7	 18	 1	 3     0.467376314    0.036822338    0.005828369    0.003828797    0.036358145    0.005052561    0.050933196    0.722953623
168	 2548	 804	 143152	 7	 18	 1	 3     0.467410420    0.036621672    0.005843280    0.003841403    0.036152495    0.003926692    0.050619252    0.723473188
169	 2562	 810	 145714	 7	 18	 1	 3     0.467429668    0.036458060    0.005844474    0.003841280    0.035986556    0.004918062    0.050441201    0.722783334
170	 2597	 820	 148311	 7	 18	 1	 3     0.467458553    0.036352669    0.005848028    0.003840544    0.035879202    0.003808728    0.050172812    0.724549165
171	 2968	 820	 151279	 8	 19	 1	 3     0.467475625    0.036178267    0.004641855    0.003531317    0.035879245    0.003806200    0.050013489    0.723370191
172	 2992	 826	 154271	 8	 19	 1	 3     0.467497566    0.036036584    0.004641344    0.003532980    0.035736442    0.004934065    0.049807988    0.723510128
173	 3032	 836	 157303	 8	 19	 1	 3     0.467541794    0.035782498    0.004644070    0.003533867    0.035479851    0.003839201    0.049391097    0.724472633
174	 3048	 840	 160351	 8	 19	 1	 3     0.467561202    0.035628295    0.004645094    0.003535261    0.035324191    0.004402889    0.049207031    0.724048855
175	 3088	 850	 163439	 8	 19	 1	 3     0.467590628    0.035482724    0.004654177    0.003538548    0.035176161    0.004361473    0.048926618    0.725223302
176	 3120	 858	 166559	 8	 19	 1	 3     0.467615251    0.035288695    0.004654190    0.003538629    0.034980430    0.003519060    0.048690721    0.724751949
177	 3510	 858	 170069	 9	 28	 1	 4     0.467628642    0.035257068    0.004336817    0.002866698    0.034989325    0.003519366    0.048561950    0.726022498
178	 3528	 862	 173597	 9	 28	 1	 4     0.467644770    0.035114700    0.004337318    0.002866898    0.034845801    0.004624431    0.048406385    0.725414621
179	 3564	 870	 177161	 9	 28	 1	 4     0.467676346    0.034838507    0.004337867    0.002867000    0.034567390    0.004618005    0.048100364    0.724287806
180	 3600	 878	 180761	 9	 28	 1	 4     0.467709538    0.034624619    0.004349359    0.002876216    0.034350362    0.003555109    0.047776543    0.724720069
181	 3618	 882	 184379	 9	 28	 1	 4     0.467725934    0.034465665    0.004357204    0.002885898    0.034189134    0.004233445    0.047615758    0.723828972
182	 3663	 892	 188042	 9	 28	 1	 4     0.467749548    0.034281401    0.004361627    0.002891057    0.034002804    0.003570010    0.047383223    0.723492385
183	 3690	 898	 191732	 9	 28	 1	 4     0.467766581    0.034150540    0.004371537    0.002900000    0.033869588    0.003803692    0.047214780    0.723301893
184	 3717	 904	 195449	 9	 28	 1	 4     0.467787334    0.033966314    0.004378408    0.002907012    0.033682934    0.004090539    0.047008718    0.722553501
185	 3753	 912	 199202	 9	 28	 1	 4     0.467809050    0.033910686    0.004379947    0.002907097    0.033626637    0.003425766    0.046792114    0.724709428
186	 3771	 916	 202973	 9	 28	 1	 4     0.467823548    0.033773547    0.004380489    0.002908241    0.033488263    0.004449952    0.046646946    0.724024820
187	 3816	 926	 206789	 9	 28	 1	 4     0.467851864    0.033528445    0.004383312    0.002911717    0.033240685    0.004130778    0.046362085    0.723186730
188	 3852	 934	 210641	 9	 28	 1	 4     0.467877199    0.033362998    0.004385417    0.002913059    0.033073521    0.004285841    0.046105711    0.723619652
189	 3897	 944	 214538	 9	 28	 1	 4     0.467903886    0.033151930    0.004388934    0.002918194    0.032860124    0.003365904    0.045834078    0.723303101
190	 3915	 948	 218453	 9	 28	 1	 4     0.467918665    0.032980546    0.004390240    0.002919928    0.032687034    0.004208241    0.045682955    0.721944227
191	 3951	 956	 222404	 9	 28	 1	 4     0.467946391    0.032814625    0.004393176    0.002923082    0.032519219    0.003811996    0.045398072    0.722819793
192	 3969	 960	 226373	 9	 28	 1	 4     0.467966168    0.032615589    0.004392813    0.002922947    0.032318414    0.003608048    0.045193750    0.721683631
193	 4005	 968	 230378	 9	 28	 1	 4     0.467982351    0.032527156    0.004399744    0.002929998    0.032228219    0.003932696    0.045025866    0.722410439
194	 4041	 976	 234419	 9	 28	 1	 4     0.468004529    0.032337522    0.004401477    0.002932436    0.032036578    0.004305226    0.044794758    0.721904146
195	 4086	 986	 238505	 9	 28	 1	 4     0.468031811    0.032116337    0.004404357    0.002935342    0.031812903    0.003913029    0.044508799    0.721572765
196	 4131	 996	 242636	 9	 28	 1	 4     0.468056063    0.031978860    0.004404744    0.002935989    0.031674055    0.004152937    0.044253038    0.722636503
197	 4176	 1006	 246812	 9	 28	 1	 4     0.468080639    0.031761068    0.004405807    0.002936560    0.031454003    0.003665181    0.043992323    0.721968423
198	 4203	 1012	 251015	 9	 28	 1	 4     0.468098901    0.031609061    0.004407126    0.002937261    0.031300319    0.003204653    0.043797589    0.721707769
199	 4221	 1016	 255236	 9	 28	 1	 4     0.468112130    0.031482890    0.004408147    0.002937933    0.031172754    0.003783622    0.043655965    0.721158956
200	 4257	 1025	 259493	 9	 28	 1	 4     0.468132017    0.031318133    0.004409774    0.002939751    0.031006118    0.003642575    0.043442191    0.720915147
201	 4293	 1034	 263786	 9	 28	 1	 4     0.468148622    0.031147202    0.004411023    0.002940991    0.030833278    0.004241479    0.043262890    0.719951940
202	 4347	 1046	 268133	 9	 28	 1	 4     0.468176965    0.031007737    0.004413644    0.002943578    0.030692010    0.003839895    0.042955084    0.721864187
203	 4392	 1056	 272525	 9	 28	 1	 4     0.468199331    0.030840774    0.004415041    0.002944644    0.030523118    0.003092657    0.042710610    0.722086939
204	 4410	 1060	 276935	 9	 28	 1	 4     0.468211611    0.030686792    0.004416316    0.002945328    0.030367341    0.003643270    0.042575778    0.720757049
205	 4446	 1068	 281381	 9	 28	 1	 4     0.468231367    0.030516285    0.004417119    0.002945510    0.030194912    0.003769916    0.042357957    0.720438076
206	 4482	 1076	 285863	 9	 28	 1	 4     0.468252298    0.030344837    0.004418300    0.002946145    0.030021455    0.003939484    0.042125940    0.720336134
207	 4527	 1086	 290390	 9	 28	 1	 4     0.468276773    0.030166390    0.004418975    0.002946626    0.029840974    0.003021456    0.041852994    0.720770183
208	 4545	 1090	 294935	 9	 28	 1	 4     0.468290092    0.030031151    0.004418894    0.002946965    0.029704266    0.003426110    0.041703713    0.720107383
209	 4590	 1100	 299525	 9	 28	 1	 4     0.468305312    0.029944914    0.004420995    0.002947745    0.029616764    0.003477694    0.041532449    0.721000433
210	 4617	 1106	 304142	 9	 28	 1	 4     0.468320669    0.029836624    0.004423013    0.002948771    0.029506966    0.003110668    0.041358919    0.721407234
211	 4635	 1110	 308777	 9	 28	 1	 4     0.468332378    0.029691963    0.004424569    0.002950898    0.029360447    0.003307273    0.041226125    0.720222029
212	 4662	 1119	 313439	 9	 28	 1	 4     0.468346226    0.029561805    0.004425206    0.002951208    0.029228716    0.004713541    0.041068501    0.719816990
213	 4743	 1137	 318182	 9	 28	 1	 4     0.468373314    0.029320641    0.004426273    0.002952506    0.028984618    0.003824508    0.040758410    0.719376456
214	 4797	 1150	 322979	 9	 28	 1	 4     0.468390953    0.029127780    0.004426913    0.002953315    0.028789408    0.003303129    0.040555211    0.718225349
215	 4842	 1160	 327821	 9	 28	 1	 4     0.468404542    0.029011751    0.004427775    0.002954063    0.028671876    0.003342591    0.040397958    0.718148945
216	 4869	 1166	 332690	 9	 28	 1	 4     0.468417936    0.028864640    0.004427802    0.002954061    0.028523008    0.003767215    0.040242346    0.717270306
217	 4914	 1177	 337604	 9	 28	 1	 4     0.468436023    0.028700138    0.004428423    0.002954588    0.028356427    0.003261059    0.040031262    0.716943109
218	 4950	 1185	 342554	 9	 28	 1	 4     0.468450628    0.028543325    0.004428666    0.002954637    0.028197666    0.003102677    0.039859987    0.716089686
219	 4977	 1193	 347531	 9	 28	 1	 4     0.468463037    0.028447768    0.004430861    0.002956344    0.028100587    0.002828065    0.039713882    0.716317989
220	 5530	 1193	 353061	 10	 38	 1	 5     0.468472366    0.028383557    0.003957386    0.001991342    0.028106323    0.002829160    0.039603683    0.716689830
221	 5550	 1197	 358611	 10	 38	 1	 5     0.468482456    0.028291978    0.003957759    0.001991518    0.028013785    0.003247588    0.039484143    0.716540243
222	 5590	 1205	 364201	 10	 38	 1	 5     0.468499004    0.028172171    0.003958026    0.001992384    0.027892745    0.003267476    0.039287305    0.717080766
223	 5630	 1213	 369831	 10	 38	 1	 5     0.468514022    0.028048626    0.003960044    0.001993907    0.027767670    0.003083019    0.039107811    0.717212882
224	 5660	 1222	 375491	 10	 38	 1	 5     0.468526173    0.027941741    0.003961898    0.001995038    0.027659433    0.003237961    0.038961970    0.717154214
225	 5710	 1232	 381201	 10	 38	 1	 5     0.468541993    0.027895386    0.003969680    0.002001274    0.027611487    0.003469216    0.038771250    0.719486365
226	 5750	 1240	 386951	 10	 38	 1	 5     0.468559919    0.027736527    0.003969931    0.002001129    0.027450949    0.003451929    0.038554011    0.719420027
227	 5800	 1250	 392751	 10	 38	 1	 5     0.468576204    0.027562136    0.003970312    0.002001552    0.027274676    0.003705353    0.038355584    0.718595114
228	 5870	 1264	 398621	 10	 38	 1	 5     0.468594451    0.027337538    0.003970978    0.002001680    0.027047594    0.003319144    0.038132008    0.716918411
229	 5920	 1274	 404541	 10	 38	 1	 5     0.468612919    0.027148776    0.003972703    0.002003220    0.026856539    0.003066743    0.037904375    0.716243879
230	 5970	 1284	 410511	 10	 38	 1	 5     0.468627011    0.026997023    0.003973227    0.002003456    0.026703047    0.003502660    0.037729749    0.715536783
231	 6020	 1296	 416531	 10	 38	 1	 5     0.468646624    0.026875819    0.003973713    0.002004296    0.026580430    0.002811788    0.037485344    0.716968727
232	 6050	 1302	 422581	 10	 38	 1	 5     0.468657386    0.026774323    0.003974310    0.002005099    0.026477712    0.003106569    0.037350551    0.716838764
233	 6100	 1312	 428681	 10	 38	 1	 5     0.468670325    0.026650103    0.003975479    0.002005386    0.026351918    0.003005182    0.037187847    0.716634751
234	 6150	 1322	 434831	 10	 38	 1	 5     0.468680779    0.026525960    0.003976793    0.002006150    0.026226164    0.002899958    0.037055864    0.715837047
235	 6190	 1331	 441021	 10	 38	 1	 5     0.468693697    0.026429091    0.003978505    0.002007655    0.026127923    0.002843283    0.036892117    0.716388588
236	 6220	 1337	 447241	 10	 38	 1	 5     0.468703445    0.026293840    0.003979043    0.002007744    0.025991023    0.002965807    0.036768064    0.715127133
237	 6270	 1348	 453511	 10	 38	 1	 5     0.468715663    0.026191322    0.003979447    0.002007767    0.025887243    0.002712501    0.036611980    0.715375732
238	 6300	 1354	 459811	 10	 38	 1	 5     0.468726217    0.026073430    0.003979745    0.002008255    0.025767914    0.002883106    0.036476610    0.714798613
239	 6350	 1364	 466161	 10	 38	 1	 5     0.468736072    0.025990102    0.003979396    0.002008426    0.025683649    0.003042456    0.036349756    0.715000726
240	 6390	 1372	 472551	 10	 38	 1	 5     0.468750815    0.025857442    0.003979883    0.002008976    0.025549321    0.002591200    0.036159131    0.715101310
241	 6440	 1382	 478991	 10	 38	 1	 5     0.468760612    0.025793951    0.003980732    0.002009478    0.025484930    0.002553685    0.036031898    0.715864336
242	 6470	 1390	 485461	 10	 38	 1	 5     0.468769760    0.025719576    0.003981705    0.002010748    0.025409499    0.002883125    0.035912695    0.716169480
243	 6520	 1400	 491981	 10	 38	 1	 5     0.468781804    0.025603369    0.003982631    0.002012676    0.025291721    0.002913746    0.035755134    0.716075325
244	 6580	 1413	 498561	 10	 38	 1	 5     0.468793516    0.025472292    0.003984771    0.002014067    0.025158681    0.002864766    0.035601245    0.715488787
245	 6650	 1428	 505211	 10	 38	 1	 5     0.468804015    0.025352010    0.003985293    0.002014207    0.025036810    0.003300908    0.035462722    0.714891834
246	 6730	 1444	 511941	 10	 38	 1	 5     0.468818512    0.025192224    0.003985918    0.002014178    0.024874899    0.002639462    0.035270559    0.714256442
247	 6770	 1452	 518711	 10	 38	 1	 5     0.468827732    0.025068434    0.003986404    0.002014111    0.024749444    0.002755593    0.035147788    0.713229335
248	 6830	 1464	 525541	 10	 38	 1	 5     0.468839363    0.025026573    0.003987971    0.002014123    0.024706789    0.002921260    0.034992303    0.715202214
249	 6890	 1476	 532431	 10	 38	 1	 5     0.468851886    0.024912519    0.003989383    0.002014965    0.024591024    0.002878903    0.034824111    0.715381343
250	 6950	 1488	 539381	 10	 38	 1	 5     0.468863006    0.024779507    0.003989943    0.002015747    0.024456172    0.002582277    0.034674076    0.714640733
251	 7000	 1498	 546381	 10	 38	 1	 5     0.468872517    0.024675905    0.003990693    0.002016701    0.024351071    0.002700507    0.034545227    0.714307217
252	 7060	 1511	 553441	 10	 38	 1	 5     0.468883595    0.024591528    0.003991522    0.002016651    0.024265428    0.003184226    0.034394526    0.714983763
253	 7170	 1533	 560611	 10	 38	 1	 5     0.468897906    0.024480640    0.003992514    0.002017031    0.024152879    0.002857969    0.034198880    0.715831612
254	 7260	 1552	 567871	 10	 38	 1	 5     0.468910447    0.024364819    0.003993236    0.002017273    0.024035359    0.002694257    0.034026492    0.716054391
255	 7320	 1566	 575191	 10	 38	 1	 5     0.468921420    0.024243921    0.003994352    0.002017694    0.023912609    0.002856217    0.033874932    0.715689147
256	 7390	 1581	 582581	 10	 38	 1	 5     0.468934915    0.024155814    0.003996748    0.002019136    0.023822875    0.002698055    0.033687614    0.717053281
257	 7460	 1598	 590041	 10	 38	 1	 5     0.468945551    0.024044140    0.003998460    0.002020038    0.023709344    0.002866999    0.033539232    0.716895977
258	 7540	 1614	 597581	 10	 38	 1	 5     0.468956230    0.023922117    0.003999911    0.002020906    0.023585342    0.002575813    0.033389584    0.716454473
259	 7610	 1628	 605191	 10	 38	 1	 5     0.468965835    0.023830759    0.004000535    0.002021263    0.023492569    0.002523072    0.033254403    0.716619678
260	 7660	 1641	 612851	 10	 38	 1	 5     0.468974419    0.023739752    0.004002082    0.002021552    0.023399982    0.002616116    0.033133124    0.716496040
261	 7730	 1655	 620581	 10	 38	 1	 5     0.468984335    0.023620620    0.004002861    0.002022331    0.023278978    0.002513739    0.032992462    0.715939903
262	 7800	 1669	 628381	 10	 38	 1	 5     0.468992232    0.023523373    0.004003133    0.002022443    0.023180250    0.002460776    0.032880027    0.715430467
263	 7870	 1685	 636251	 10	 38	 1	 5     0.469000422    0.023479245    0.004003674    0.002022934    0.023135375    0.002525138    0.032762989    0.716639290
264	 7930	 1698	 644181	 10	 38	 1	 5     0.469008420    0.023398471    0.004004626    0.002023178    0.023053230    0.002927446    0.032648300    0.716682673
265	 8050	 1722	 652231	 10	 38	 1	 5     0.469019093    0.023257985    0.004005139    0.002023686    0.022910538    0.002373837    0.032494617    0.715748857
266	 8120	 1738	 660351	 10	 38	 1	 5     0.469026951    0.023176247    0.004005660    0.002023875    0.022827464    0.002664495    0.032380998    0.715736011
267	 8210	 1756	 668561	 10	 38	 1	 5     0.469036389    0.023058933    0.004006606    0.002024749    0.022708182    0.002695722    0.032243998    0.715138787
268	 8300	 1775	 676861	 10	 38	 1	 5     0.469046505    0.022942829    0.004006980    0.002024846    0.022590208    0.002277421    0.032096509    0.714807602
269	 8350	 1786	 685211	 10	 38	 1	 5     0.469053657    0.022869017    0.004007284    0.002024886    0.022515186    0.002275828    0.031991821    0.714839483
270	 8400	 1796	 693611	 10	 38	 1	 5     0.469060629    0.022792188    0.004007052    0.002024832    0.022437187    0.002428443    0.031889430    0.714725463
271	 8470	 1810	 702081	 10	 38	 1	 5     0.469069037    0.022711886    0.004007856    0.002025239    0.022355466    0.002520397    0.031765520    0.714985479
272	 8550	 1827	 710631	 10	 38	 1	 5     0.469076882    0.022613382    0.004008277    0.002025566    0.022255308    0.002404732    0.031649461    0.714495016
273	 8630	 1843	 719261	 10	 38	 1	 5     0.469084870    0.022523817    0.004010380    0.002027048    0.022163916    0.002433390    0.031530846    0.714342304
274	 8710	 1859	 727971	 10	 38	 1	 5     0.469092517    0.022432021    0.004010916    0.002027286    0.022070526    0.002454083    0.031416878    0.714011777
275	 8790	 1875	 736761	 10	 38	 1	 5     0.469099952    0.022323744    0.004011107    0.002027358    0.021960431    0.002440983    0.031305668    0.713089506
276	 8880	 1893	 745641	 10	 38	 1	 5     0.469108045    0.022229987    0.004011677    0.002027855    0.021865012    0.002302107    0.031184153    0.712861650
277	 8950	 1907	 754591	 10	 38	 1	 5     0.469114816    0.022128722    0.004012090    0.002027928    0.021761973    0.002356915    0.031082137    0.711943392
278	 9050	 1928	 763641	 10	 38	 1	 5     0.469121580    0.022065460    0.004012859    0.002028438    0.021697500    0.002264481    0.030979883    0.712251242
279	 9110	 1943	 772751	 10	 38	 1	 5     0.469128139    0.021986258    0.004013262    0.002028726    0.021616874    0.002310022    0.030880397    0.711981049
280	 9200	 1962	 781951	 10	 38	 1	 5     0.469135453    0.021920750    0.004014031    0.002029252    0.021550101    0.002315030    0.030769077    0.712427947
281	 9280	 1978	 791231	 10	 38	 1	 5     0.469142492    0.021834835    0.004014957    0.002029932    0.021462528    0.002535284    0.030661565    0.712123957
282	 9390	 2000	 800621	 10	 38	 1	 5     0.469150978    0.021746445    0.004016688    0.002031269    0.021372273    0.002304839    0.030531443    0.712263891
283	 9480	 2019	 810101	 10	 38	 1	 5     0.469158014    0.021656117    0.004017701    0.002031952    0.021280166    0.002417071    0.030423133    0.711830605
284	 9600	 2045	 819701	 10	 38	 1	 5     0.469165168    0.021583361    0.004018550    0.002032253    0.021205960    0.002398172    0.030312619    0.712025618
285	 9710	 2072	 829411	 10	 38	 1	 5     0.469172032    0.021503190    0.004019439    0.002032628    0.021124187    0.002365906    0.030206196    0.711880091
286	 9810	 2094	 839221	 10	 38	 1	 5     0.469179139    0.021427660    0.004020004    0.002032919    0.021047190    0.002430357    0.030095602    0.711986424
287	 9920	 2116	 849141	 10	 38	 1	 5     0.469187479    0.021322997    0.004021102    0.002033563    0.020940414    0.002185471    0.029965294    0.711589768
288	 9990	 2130	 859131	 10	 38	 1	 5     0.469195177    0.021253187    0.004022388    0.002034414    0.020869076    0.002184733    0.029844522    0.712130245
289	 10080	 2149	 869211	 10	 38	 1	 5     0.469202200    0.021216401    0.004024001    0.002035593    0.020831301    0.002333334    0.029733899    0.713542535
290	 10180	 2169	 879391	 10	 38	 1	 5     0.469209332    0.021156309    0.004025556    0.002036419    0.020769793    0.002119426    0.029621152    0.714229778
291	 10260	 2185	 889651	 10	 38	 1	 5     0.469215901    0.021077458    0.004027137    0.002037690    0.020689162    0.002210131    0.029516905    0.714080913
292	 10350	 2203	 900001	 10	 38	 1	 5     0.469222260    0.021002394    0.004027809    0.002038182    0.020612553    0.002313729    0.029415639    0.713987351
293	 10470	 2227	 910471	 10	 38	 1	 5     0.469228880    0.020939185    0.004028688    0.002038572    0.020547972    0.002236582    0.029309858    0.714407579
294	 10600	 2253	 921071	 10	 38	 1	 5     0.469235078    0.020854350    0.004029250    0.002038917    0.020461404    0.002221136    0.029210462    0.713934266
295	 10720	 2278	 931791	 10	 38	 1	 5     0.469241807    0.020777280    0.004032443    0.002040141    0.020382217    0.002287922    0.029102162    0.713942843
296	 10850	 2304	 942641	 10	 38	 1	 5     0.469248893    0.020719529    0.004034858    0.002041705    0.020322864    0.002227161    0.028987683    0.714770107
297	 10960	 2327	 953601	 10	 38	 1	 5     0.469255232    0.020642566    0.004035856    0.002041981    0.020244194    0.002121351    0.028884880    0.714649541
298	 11080	 2351	 964681	 10	 38	 1	 5     0.469261066    0.020556937    0.004036500    0.002042266    0.020156744    0.002137156    0.028789952    0.714031669
299	 11230	 2381	 975911	 10	 38	 1	 5     0.469267631    0.020489785    0.004038836    0.002043661    0.020087785    0.002129102    0.028682740    0.714359406
300	 11350	 2406	 987261	 10	 38	 1	 5     0.469274819    0.020409989    0.004041374    0.002045463    0.020005873    0.002193718    0.028564899    0.714512914
301	 11460	 2428	 998721	 10	 38	 1	 5     0.469281899    0.020332882    0.004043426    0.002046825    0.019926785    0.002108980    0.028448347    0.714729819
302	 11570	 2450	 1010291	 10	 38	 1	 5     0.469289082    0.020252052    0.004046054    0.002048597    0.019843766    0.002087187    0.028329608    0.714872291
303	 11690	 2476	 1021981	 10	 38	 1	 5     0.469295368    0.020194181    0.004047336    0.002049649    0.019784439    0.002019874    0.028225284    0.715464234
304	 12859	 2476	 1034840	 11	 49	 1	 6     0.469299845    0.020144618    0.003767753    0.002016657    0.019789130    0.002021716    0.028150762    0.715597605
305	 12980	 2498	 1047820	 11	 49	 1	 6     0.469306230    0.020087325    0.003770636    0.002017870    0.019730254    0.002105266    0.028044105    0.716276200
306	 13112	 2522	 1060932	 11	 49	 1	 6     0.469313216    0.020005923    0.003772095    0.002018502    0.019647092    0.002211437    0.027926952    0.716366121
307	 13255	 2549	 1074187	 11	 49	 1	 6     0.469320951    0.019943500    0.003774446    0.002019876    0.019583074    0.002195521    0.027796663    0.717478234
308	 13420	 2579	 1087607	 11	 49	 1	 6     0.469328152    0.019879538    0.003776524    0.002020902    0.019517528    0.002089188    0.027674814    0.718325971
309	 13574	 2607	 1101181	 11	 49	 1	 6     0.469335033    0.019806610    0.003779534    0.002022433    0.019442657    0.002133256    0.027557878    0.718727677
310	 13739	 2637	 1114920	 11	 49	 1	 6     0.469342141    0.019735529    0.003781253    0.002023127    0.019369905    0.002117680    0.027436543    0.719315440
311	 13882	 2663	 1128802	 11	 49	 1	 6     0.469348180    0.019657122    0.003783658    0.002024360    0.019289540    0.002358587    0.027333039    0.719170735
312	 14080	 2699	 1142882	 11	 49	 1	 6     0.469356192    0.019568740    0.003785765    0.002025342    0.019199052    0.002319121    0.027195120    0.719568084
313	 14245	 2729	 1157127	 11	 49	 1	 6     0.469364124    0.019487043    0.003787967    0.002026413    0.019115338    0.002116373    0.027057871    0.720198688
314	 14399	 2757	 1171526	 11	 49	 1	 6     0.469370111    0.019424956    0.003789502    0.002027120    0.019051734    0.002212358    0.026953816    0.720675543
315	 14553	 2786	 1186079	 11	 49	 1	 6     0.469378350    0.019337330    0.003791558    0.002027694    0.018961973    0.002182619    0.026809969    0.721273857
316	 14685	 2810	 1200764	 11	 49	 1	 6     0.469385349    0.019258282    0.003793722    0.002028580    0.018880919    0.002183061    0.026687150    0.721631276
317	 14861	 2842	 1215625	 11	 49	 1	 6     0.469392375    0.019201432    0.003796318    0.002030196    0.018822405    0.002234182    0.026563271    0.722856443
318	 15004	 2870	 1230629	 11	 49	 1	 6     0.469399863    0.019104880    0.003797750    0.002030791    0.018723609    0.002128260    0.026430620    0.722831331
319	 15169	 2901	 1245798	 11	 49	 1	 6     0.469406923    0.019015943    0.003800777    0.002032188    0.018632235    0.002233848    0.026304943    0.722903811
320	 15323	 2930	 1261121	 11	 49	 1	 6     0.469414000    0.018951427    0.003803040    0.002032948    0.018565922    0.002087942    0.026178343    0.723935288
321	 15477	 2959	 1276598	 11	 49	 1	 6     0.469420537    0.018875351    0.003804225    0.002033727    0.018488017    0.001922359    0.026060873    0.724279321
322	 16884	 2959	 1293482	 12	 54	 2	 6     0.469425222    0.018780146    0.003288719    0.002027419    0.018489949    0.001922397    0.025976353    0.722970860
323	 19698	 2959	 1313180	 14	 61	 2	 6     0.469429918    0.018686289    0.002696248    0.001545613    0.018490745    0.001922337    0.025891340    0.721719664
324	 19838	 2979	 1333018	 14	 61	 2	 6     0.469435009    0.018604120    0.002696394    0.001545753    0.018407682    0.002017309    0.025798879    0.721121268
325	 20006	 3005	 1353024	 14	 61	 2	 6     0.469441168    0.018538727    0.002696846    0.001546105    0.018341521    0.002123958    0.025686564    0.721728563
326	 20188	 3032	 1373212	 14	 61	 2	 6     0.469447154    0.018482617    0.002697506    0.001546462    0.018284710    0.001945044    0.025576932    0.722628394
327	 20342	 3055	 1393554	 14	 61	 2	 6     0.469452624    0.018418916    0.002698197    0.001546747    0.018220214    0.002020699    0.025476336    0.722981333
328	 20538	 3084	 1414092	 14	 61	 2	 6     0.469459032    0.018340387    0.002699379    0.001547351    0.018140650    0.002055089    0.025357964    0.723259452
329	 20720	 3111	 1434812	 14	 61	 2	 6     0.469465259    0.018288701    0.002700627    0.001547874    0.018088206    0.001961831    0.025242429    0.724522225
330	 20846	 3130	 1455658	 14	 61	 2	 6     0.469471356    0.018214016    0.002701422    0.001548031    0.018012571    0.001928465    0.025128784    0.724826793
331	 21014	 3154	 1476672	 14	 61	 2	 6     0.469477404    0.018142211    0.002703452    0.001548347    0.017939654    0.001954921    0.025015521    0.725238206
332	 21196	 3180	 1497868	 14	 61	 2	 6     0.469483096    0.018064508    0.002704705    0.001548701    0.017860880    0.001891742    0.024908473    0.725235470
333	 21350	 3202	 1519218	 14	 61	 2	 6     0.469487769    0.018008776    0.002705428    0.001548975    0.017804400    0.001982133    0.024820230    0.725568433
334	 21560	 3233	 1540778	 14	 61	 2	 6     0.469493698    0.017950290    0.002705823    0.001549288    0.017745180    0.002069610    0.024707839    0.726501809
335	 21770	 3263	 1562548	 14	 61	 2	 6     0.469499886    0.017887281    0.002706478    0.001549720    0.017681341    0.001905055    0.024589961    0.727422109
336	 21910	 3283	 1584458	 14	 61	 2	 6     0.469504994    0.017814970    0.002706810    0.001549963    0.017608133    0.001980645    0.024492239    0.727372060
337	 22120	 3313	 1606578	 14	 61	 2	 6     0.469510830    0.017759617    0.002707416    0.001550462    0.017552034    0.001982013    0.024380109    0.728446997
338	 22302	 3340	 1628880	 14	 61	 2	 6     0.469516344    0.017683960    0.002708006    0.001550908    0.017475386    0.001934585    0.024273695    0.728523609
339	 22470	 3364	 1651350	 14	 61	 2	 6     0.469521105    0.017627266    0.002708737    0.001551373    0.017417900    0.002019019    0.024181423    0.728959000
340	 22666	 3394	 1674016	 14	 61	 2	 6     0.469527088    0.017536395    0.002709285    0.001551687    0.017325846    0.001894784    0.024064974    0.728710336
341	 22834	 3419	 1696850	 14	 61	 2	 6     0.469531945    0.017462458    0.002709585    0.001551895    0.017250959    0.001967446    0.023970027    0.728512214
342	 23002	 3446	 1719852	 14	 61	 2	 6     0.469537435    0.017382286    0.002709836    0.001551966    0.017169759    0.002049732    0.023862252    0.728442793
343	 23226	 3480	 1743078	 14	 61	 2	 6     0.469543513    0.017295947    0.002710256    0.001552240    0.017082280    0.001838455    0.023742346    0.728485146
344	 23394	 3504	 1766472	 14	 61	 2	 6     0.469548103    0.017217884    0.002710517    0.001552467    0.017003195    0.001830536    0.023651391    0.727986112
345	 23562	 3529	 1790034	 14	 61	 2	 6     0.469552557    0.017142714    0.002710718    0.001552590    0.016927040    0.001944674    0.023562805    0.727532837
346	 23758	 3558	 1813792	 14	 61	 2	 6     0.469557674    0.017050626    0.002711029    0.001552809    0.016833721    0.001855238    0.023460608    0.726776813
347	 23912	 3580	 1837704	 14	 61	 2	 6     0.469561971    0.016968506    0.002711318    0.001552980    0.016750491    0.001797844    0.023374452    0.725942400
348	 24108	 3608	 1861812	 14	 61	 2	 6     0.469566334    0.016926375    0.002711692    0.001553170    0.016707750    0.001809349    0.023286638    0.726870707
349	 24290	 3634	 1886102	 14	 61	 2	 6     0.469570969    0.016857813    0.002711814    0.001553210    0.016638267    0.001738744    0.023192982    0.726849719
350	 24430	 3654	 1910532	 14	 61	 2	 6     0.469574797    0.016785111    0.002711922    0.001553236    0.016564584    0.001855923    0.023115353    0.726145567
351	 24640	 3684	 1935172	 14	 61	 2	 6     0.469579306    0.016717648    0.002712351    0.001553549    0.016496148    0.001703258    0.023023576    0.726109951
352	 24780	 3704	 1959952	 14	 61	 2	 6     0.469583560    0.016645109    0.002712515    0.001553676    0.016422604    0.001793575    0.022936638    0.725699614
353	 24948	 3729	 1984900	 14	 61	 2	 6     0.469587969    0.016571933    0.002712658    0.001553770    0.016348408    0.001869709    0.022846192    0.725369616
354	 25186	 3763	 2010086	 14	 61	 2	 6     0.469592542    0.016502415    0.002712805    0.001553811    0.016277911    0.001824169    0.022752015    0.725316638
355	 25382	 3793	 2035468	 14	 61	 2	 6     0.469596613    0.016448495    0.002713010    0.001553977    0.016223211    0.001964755    0.022667838    0.725631419
356	 25606	 3826	 2061074	 14	 61	 2	 6     0.469601420    0.016366800    0.002713121    0.001554031    0.016140357    0.001802906    0.022568023    0.725220811
357	 25802	 3854	 2086876	 14	 61	 2	 6     0.469605856    0.016304662    0.002713458    0.001554188    0.016077287    0.001790608    0.022475527    0.725440703
358	 25956	 3876	 2112832	 14	 61	 2	 6     0.469610553    0.016227060    0.002713636    0.001554285    0.015998552    0.001783745    0.022377166    0.725161550
359	 26124	 3900	 2138956	 14	 61	 2	 6     0.469615331    0.016148050    0.002713724    0.001554372    0.015918393    0.001890781    0.022276686    0.724885663
360	 26348	 3932	 2165304	 14	 61	 2	 6     0.469620525    0.016062943    0.002714028    0.001554551    0.015831999    0.001793400    0.022166918    0.724635832
361	 26586	 3966	 2191890	 14	 61	 2	 6     0.469624855    0.016005314    0.002714362    0.001554742    0.015773468    0.001815245    0.022074982    0.725043110
362	 26782	 3996	 2218672	 14	 61	 2	 6     0.469629467    0.015920475    0.002714575    0.001554882    0.015687339    0.001676574    0.021976662    0.724426418
363	 26950	 4021	 2245622	 14	 61	 2	 6     0.469633134    0.015851423    0.002714678    0.001554928    0.015617239    0.001646062    0.021898156    0.723870226
364	 27104	 4044	 2272726	 14	 61	 2	 6     0.469636830    0.015803836    0.002714876    0.001554987    0.015568901    0.001665508    0.021818735    0.724324129
365	 27272	 4068	 2299998	 14	 61	 2	 6     0.469640922    0.015745973    0.002715123    0.001555123    0.015510119    0.001774830    0.021730481    0.724603092
366	 27468	 4096	 2327466	 14	 61	 2	 6     0.469645192    0.015700363    0.002715510    0.001555235    0.015463745    0.001643286    0.021637992    0.725592439
367	 27622	 4118	 2355088	 14	 61	 2	 6     0.469648838    0.015643774    0.002715793    0.001555403    0.015406236    0.001818920    0.021558730    0.725635226
368	 27832	 4148	 2382920	 14	 61	 2	 6     0.469653590    0.015561930    0.002716174    0.001555655    0.015323056    0.001819731    0.021454944    0.725330705
369	 28042	 4178	 2410962	 14	 61	 2	 6     0.469657884    0.015486573    0.002716374    0.001555779    0.015246484    0.001682935    0.021360740    0.725001743
370	 28266	 4210	 2439228	 14	 61	 2	 6     0.469661942    0.015411782    0.002716565    0.001555889    0.015170474    0.001662182    0.021271339    0.724532732
371	 28462	 4239	 2467690	 14	 61	 2	 6     0.469666148    0.015345965    0.002716771    0.001556032    0.015103569    0.001659742    0.021178263    0.724609255
372	 28658	 4267	 2496348	 14	 61	 2	 6     0.469670895    0.015281470    0.002717255    0.001556349    0.015037947    0.001629344    0.021072733    0.725177416
373	 28826	 4291	 2525174	 14	 61	 2	 6     0.469674881    0.015227854    0.002717665    0.001556531    0.014983385    0.001587440    0.020983691    0.725699492
374	 28966	 4312	 2554140	 14	 61	 2	 6     0.469678391    0.015164057    0.002717780    0.001556618    0.014918522    0.001605270    0.020904985    0.725379968
375	 29162	 4340	 2583302	 14	 61	 2	 6     0.469682055    0.015106672    0.002717951    0.001556682    0.014860157    0.001561926    0.020822501    0.725497469
376	 29330	 4364	 2612632	 14	 61	 2	 6     0.469685512    0.015039291    0.002718123    0.001556735    0.014791622    0.001639247    0.020744371    0.724981802
377	 29540	 4394	 2642172	 14	 61	 2	 6     0.469689422    0.014972460    0.002718360    0.001556856    0.014723624    0.001588152    0.020655665    0.724859751
378	 29736	 4422	 2671908	 14	 61	 2	 6     0.469692869    0.014909996    0.002718611    0.001557041    0.014660052    0.001683863    0.020577121    0.724590962
379	 29960	 4455	 2701868	 14	 61	 2	 6     0.469697079    0.014836085    0.002718877    0.001557174    0.014584826    0.001545823    0.020480807    0.724389665
380	 34240	 4455	 2736108	 16	 82	 2	 7     0.469699665    0.014792629    0.002465583    0.001446917    0.014585704    0.001545892    0.020421426    0.724368047
381	 34432	 4479	 2770540	 16	 82	 2	 7     0.469703095    0.014739625    0.002465799    0.001447017    0.014531909    0.001655267    0.020342361    0.724577873
382	 34704	 4514	 2805244	 16	 82	 2	 7     0.469707177    0.014678138    0.002465957    0.001447063    0.014469513    0.001500698    0.020247898    0.724921575
383	 34912	 4540	 2840156	 16	 82	 2	 7     0.469710193    0.014612607    0.002465976    0.001447073    0.014403029    0.001523331    0.020177823    0.724191468
384	 35200	 4576	 2875356	 16	 82	 2	 7     0.469713321    0.014543803    0.002466040    0.001447070    0.014333208    0.001555274    0.020104874    0.723396888
385	 35472	 4610	 2910828	 16	 82	 2	 7     0.469716748    0.014477596    0.002466163    0.001447090    0.014266002    0.001498661    0.020024643    0.722988965
386	 35712	 4641	 2946540	 16	 82	 2	 7     0.469719645    0.014418726    0.002466263    0.001447139    0.014206238    0.001563904    0.019956566    0.722505351
387	 35968	 4675	 2982508	 16	 82	 2	 7     0.469723053    0.014357030    0.002466411    0.001447196    0.014143589    0.001558442    0.019876180    0.722323373
388	 36192	 4705	 3018700	 16	 82	 2	 7     0.469726459    0.014312798    0.002466588    0.001447253    0.014098657    0.001535025    0.019795542    0.723031402
389	 36432	 4735	 3055132	 16	 82	 2	 7     0.469729922    0.014268860    0.002466927    0.001447321    0.014053991    0.001468299    0.019713180    0.723823384
390	 36608	 4758	 3091740	 16	 82	 2	 7     0.469733051    0.014210179    0.002467100    0.001447369    0.013994378    0.001497058    0.019638480    0.723588552
391	 36816	 4784	 3128556	 16	 82	 2	 7     0.469736230    0.014146793    0.002467267    0.001447452    0.013929980    0.001473551    0.019562311    0.723165755
392	 37040	 4812	 3165596	 16	 82	 2	 7     0.469739160    0.014086924    0.002467345    0.001447490    0.013869161    0.001512480    0.019491815    0.722709715
393	 37312	 4848	 3202908	 16	 82	 2	 7     0.469742489    0.014030490    0.002467602    0.001447640    0.013811792    0.001544927    0.019411435    0.722795085
394	 37552	 4880	 3240460	 16	 82	 2	 7     0.469745894    0.013957825    0.002467778    0.001447678    0.013737938    0.001447117    0.019328845    0.722124089
395	 42246	 4880	 3282706	 18	 92	 2	 7     0.469748297    0.013892097    0.002062197    0.001213376    0.013738184    0.001447116    0.019270355    0.720905122
396	 42498	 4908	 3325204	 18	 92	 2	 7     0.469751099    0.013834889    0.002062392    0.001213547    0.013680303    0.001417333    0.019201943    0.720494225
397	 42714	 4932	 3367918	 18	 92	 2	 7     0.469753668    0.013766647    0.002062519    0.001213704    0.013611267    0.001428858    0.019138997    0.719298246
398	 43002	 4966	 3410920	 18	 92	 2	 7     0.469756336    0.013714078    0.002062686    0.001213864    0.013558070    0.001540612    0.019073389    0.719016291
399	 43344	 5004	 3454264	 18	 92	 2	 7     0.469759889    0.013649606    0.002062919    0.001213971    0.013492817    0.001374661    0.018985691    0.718941726
400	 43596	 5033	 3497860	 18	 92	 2	 7     0.469762441    0.013603884    0.002063046    0.001214013    0.013446542    0.001507337    0.018922444    0.718928500
401	 43848	 5062	 3541708	 18	 92	 2	 7     0.469765712    0.013542219    0.002063136    0.001214071    0.013384139    0.001426976    0.018841067    0.718760749
402	 44100	 5090	 3585808	 18	 92	 2	 7     0.469768538    0.013500367    0.002063390    0.001214242    0.013341751    0.001358218    0.018770452    0.719235048
403	 44316	 5116	 3630124	 18	 92	 2	 7     0.469771107    0.013461039    0.002063553    0.001214361    0.013301930    0.001371630    0.018706054    0.719608730
404	 44532	 5141	 3674656	 18	 92	 2	 7     0.469773569    0.013419331    0.002063621    0.001214406    0.013259710    0.001548232    0.018644116    0.719762280
405	 44874	 5180	 3719530	 18	 92	 2	 7     0.469776599    0.013378816    0.002063896    0.001214572    0.013218663    0.001414721    0.018567618    0.720545611
406	 45162	 5212	 3764692	 18	 92	 2	 7     0.469779382    0.013337535    0.002064092    0.001214706    0.013176850    0.001422704    0.018497075    0.721061885
407	 45414	 5240	 3810106	 18	 92	 2	 7     0.469782086    0.013277521    0.002064195    0.001214828    0.013116084    0.001522714    0.018428260    0.720497791
408	 45792	 5282	 3855898	 18	 92	 2	 7     0.469785351    0.013218901    0.002064408    0.001214958    0.013056705    0.001479272    0.018344839    0.720578699
409	 46116	 5319	 3902014	 18	 92	 2	 7     0.469788348    0.013160978    0.002064566    0.001215047    0.012998035    0.001478383    0.018267950    0.720440877
410	 46458	 5357	 3948472	 18	 92	 2	 7     0.469791599    0.013098505    0.002064697    0.001215153    0.012934754    0.001437503    0.018184140    0.720325775
411	 46764	 5392	 3995236	 18	 92	 2	 7     0.469794676    0.013047907    0.002064790    0.001215232    0.012883498    0.001419973    0.018104471    0.720700828
412	 47052	 5424	 4042288	 18	 92	 2	 7     0.469797429    0.012997423    0.002064928    0.001215359    0.012832345    0.001315968    0.018032882    0.720762400
413	 47340	 5456	 4089628	 18	 92	 2	 7     0.469799754    0.012946508    0.002065079    0.001215440    0.012780748    0.001313324    0.017972214    0.720362478
414	 47628	 5490	 4137256	 18	 92	 2	 7     0.469802111    0.012897231    0.002065177    0.001215497    0.012730813    0.001402019    0.017910495    0.720093518
415	 48024	 5534	 4185280	 18	 92	 2	 7     0.469804787    0.012851592    0.002065318    0.001215609    0.012684553    0.001334650    0.017840173    0.720373748
416	 48348	 5571	 4233628	 18	 92	 2	 7     0.469807159    0.012809171    0.002065505    0.001215736    0.012641541    0.001332644    0.017777607    0.720522793
417	 48690	 5612	 4282318	 18	 92	 2	 7     0.469809553    0.012759867    0.002065662    0.001215787    0.012591554    0.001382501    0.017714205    0.720318342
418	 49050	 5655	 4331368	 18	 92	 2	 7     0.469812159    0.012714410    0.002065826    0.001215897    0.012545461    0.001336198    0.017644951    0.720569304
419	 49446	 5699	 4380814	 18	 92	 2	 7     0.469814693    0.012669607    0.002065921    0.001215988    0.012500037    0.001346187    0.017577364    0.720791086
420	 49806	 5739	 4430620	 18	 92	 2	 7     0.469817069    0.012614445    0.002066052    0.001216073    0.012444101    0.001384934    0.017513752    0.720259453
421	 50202	 5784	 4480822	 18	 92	 2	 7     0.469819676    0.012555724    0.002066177    0.001216160    0.012384551    0.001381301    0.017443677    0.719786532
422	 50580	 5826	 4531402	 18	 92	 2	 7     0.469822217    0.012496601    0.002066318    0.001216297    0.012324584    0.001340500    0.017375102    0.719224643
423	 50922	 5867	 4582324	 18	 92	 2	 7     0.469824750    0.012447035    0.002066537    0.001216428    0.012274286    0.001348628    0.017306474    0.719212615
424	 51300	 5909	 4633624	 18	 92	 2	 7     0.469827480    0.012384656    0.002066644    0.001216520    0.012211006    0.001293073    0.017232195    0.718692868
425	 51714	 5956	 4685338	 18	 92	 2	 7     0.469829757    0.012338393    0.002066808    0.001216629    0.012164055    0.001271231    0.017170005    0.718601579
426	 52092	 6000	 4737430	 18	 92	 2	 7     0.469832038    0.012292413    0.002067022    0.001216733    0.012117378    0.001282391    0.017107463    0.718540978
427	 52524	 6049	 4789954	 18	 92	 2	 7     0.469834291    0.012256768    0.002067249    0.001216920    0.012081177    0.001281901    0.017045471    0.719063008
428	 52884	 6090	 4842838	 18	 92	 2	 7     0.469836539    0.012207265    0.002067423    0.001217059    0.012030922    0.001308024    0.016983401    0.718776245
429	 53280	 6135	 4896118	 18	 92	 2	 7     0.469839111    0.012148081    0.002067524    0.001217143    0.011970849    0.001374293    0.016912115    0.718306443
430	 53838	 6197	 4949956	 18	 92	 2	 7     0.469841570    0.012101140    0.002067668    0.001217207    0.011923185    0.001287611    0.016843657    0.718439027
431	 54324	 6252	 5004280	 18	 92	 2	 7     0.469843660    0.012053855    0.002067782    0.001217283    0.011875171    0.001246575    0.016785261    0.718121344
432	 54828	 6309	 5059108	 18	 92	 2	 7     0.469845706    0.012002808    0.002067872    0.001217344    0.011823337    0.001236359    0.016727896    0.717532428
433	 55260	 6361	 5114368	 18	 92	 2	 7     0.469847648    0.011963620    0.002068026    0.001217463    0.011783525    0.001256037    0.016673259    0.717533349
434	 55728	 6417	 5170096	 18	 92	 2	 7     0.469849742    0.011928915    0.002068179    0.001217553    0.011748262    0.001236321    0.016614139    0.717997796
435	 56178	 6468	 5226274	 18	 92	 2	 7     0.469851895    0.011887688    0.002068361    0.001217623    0.011706366    0.001232708    0.016553145    0.718152828
436	 56646	 6524	 5282920	 18	 92	 2	 7     0.469853999    0.011844947    0.002068488    0.001217712    0.011662939    0.001223668    0.016493291    0.718167592
437	 57132	 6580	 5340052	 18	 92	 2	 7     0.469856073    0.011798349    0.002068614    0.001217753    0.011615588    0.001231575    0.016434129    0.717917510
438	 57654	 6638	 5397706	 18	 92	 2	 7     0.469858075    0.011754929    0.002068718    0.001217858    0.011571463    0.001216046    0.016376774    0.717780498
439	 64060	 6638	 5461766	 20	 114	 2	 8     0.469859703    0.011736957    0.001958522    0.001150613    0.011572396    0.001216103    0.016330008    0.718735507
440	 64580	 6693	 5526346	 20	 114	 2	 8     0.469861638    0.011685439    0.001958619    0.001150703    0.011520126    0.001239109    0.016274234    0.718033166
441	 65160	 6755	 5591506	 20	 114	 2	 8     0.469863718    0.011640965    0.001958785    0.001150821    0.011474983    0.001232145    0.016214061    0.717954957
442	 65740	 6816	 5657246	 20	 114	 2	 8     0.469865692    0.011594412    0.001958918    0.001150893    0.011427731    0.001214312    0.016156750    0.717620342
443	 66280	 6870	 5723526	 20	 114	 2	 8     0.469867761    0.011550416    0.001959010    0.001150947    0.011383074    0.001190014    0.016096481    0.717573976
444	 66780	 6920	 5790306	 20	 114	 2	 8     0.469869761    0.011505170    0.001959071    0.001150989    0.011337150    0.001172515    0.016037985    0.717370065
445	 67340	 6976	 5857646	 20	 114	 2	 8     0.469871726    0.011467693    0.001959190    0.001151051    0.011299095    0.001193106    0.015980313    0.717613784
446	 67840	 7029	 5925486	 20	 114	 2	 8     0.469873739    0.011426114    0.001959293    0.001151109    0.011256876    0.001280406    0.015921009    0.717675264
447	 68480	 7094	 5993966	 20	 114	 2	 8     0.469875825    0.011381464    0.001959473    0.001151194    0.011211521    0.001191024    0.015859329    0.717651038
448	 69140	 7160	 6063106	 20	 114	 2	 8     0.469877826    0.011348426    0.001959628    0.001151322    0.011177952    0.001202436    0.015799939    0.718257533
449	 69820	 7228	 6132926	 20	 114	 2	 8     0.469879804    0.011307738    0.001959776    0.001151453    0.011136616    0.001177768    0.015741014    0.718361448
450	 70440	 7292	 6203366	 20	 114	 2	 8     0.469881779    0.011266303    0.001959870    0.001151531    0.011094525    0.001219601    0.015681943    0.718425178
451	 71120	 7362	 6274486	 20	 114	 2	 8     0.469883826    0.011232390    0.001960082    0.001151670    0.011060048    0.001188838    0.015620492    0.719080430
452	 71800	 7431	 6346286	 20	 114	 2	 8     0.469885702    0.011190709    0.001960278    0.001151824    0.011017680    0.001256316    0.015563938    0.719015267
453	 72520	 7504	 6418806	 20	 114	 2	 8     0.469887803    0.011152017    0.001960455    0.001151915    0.010978346    0.001132301    0.015500393    0.719466718
454	 79772	 7504	 6498578	 22	 143	 2	 9     0.469889249    0.011125297    0.001798124    0.000995057    0.010979025    0.001132327    0.015456478    0.719782133
455	 80388	 7560	 6578966	 22	 143	 2	 9     0.469891055    0.011086478    0.001798250    0.000995160    0.010939666    0.001218740    0.015401490    0.719831503
456	 81268	 7641	 6660234	 22	 143	 2	 9     0.469893006    0.011042096    0.001798391    0.000995232    0.010894662    0.001150407    0.015341838    0.719737450
457	 82104	 7717	 6742338	 22	 143	 2	 9     0.469894823    0.010999097    0.001798457    0.000995277    0.010851069    0.001138296    0.015286091    0.719549373
458	 82874	 7789	 6825212	 22	 143	 2	 9     0.469896621    0.010959944    0.001798660    0.000995418    0.010811345    0.001192882    0.015230738    0.719593760
459	 83710	 7866	 6908922	 22	 143	 2	 9     0.469898374    0.010918507    0.001798806    0.000995508    0.010769313    0.001137109    0.015176546    0.719432925
460	 84436	 7934	 6993358	 22	 143	 2	 9     0.469900162    0.010881193    0.001798949    0.000995597    0.010731456    0.001157760    0.015121086    0.719603971
461	 85294	 8013	 7078652	 22	 143	 2	 9     0.469902076    0.010848910    0.001799215    0.000995758    0.010698677    0.001148294    0.015061500    0.720307440
462	 86108	 8091	 7164760	 22	 143	 2	 9     0.469903896    0.010818330    0.001799461    0.000995985    0.010667624    0.001147639    0.015004613    0.721000264
463	 86878	 8163	 7251638	 22	 143	 2	 9     0.469905641    0.010782359    0.001799644    0.000996141    0.010631113    0.001197660    0.014949850    0.721235262
464	 87802	 8248	 7339440	 22	 143	 2	 9     0.469907579    0.010739454    0.001799832    0.000996264    0.010587562    0.001152709    0.014888816    0.721310147
465	 88638	 8331	 7428078	 22	 143	 2	 9     0.469909445    0.010695672    0.001800007    0.000996379    0.010543120    0.001149318    0.014829816    0.721227532
466	 89628	 8424	 7517706	 22	 143	 2	 9     0.469911248    0.010652716    0.001800128    0.000996460    0.010499519    0.001097005    0.014772563    0.721114965
467	 90486	 8503	 7608192	 22	 143	 2	 9     0.469912896    0.010612631    0.001800210    0.000996513    0.010458832    0.001122745    0.014720034    0.720965092
468	 91344	 8581	 7699536	 22	 143	 2	 9     0.469914478    0.010577585    0.001800360    0.000996610    0.010423243    0.001134191    0.014669440    0.721062613
469	 92246	 8663	 7791782	 22	 143	 2	 9     0.469916224    0.010542372    0.001800655    0.000996798    0.010387456    0.001135612    0.014613417    0.721417308
470	 93126	 8743	 7884908	 22	 143	 2	 9     0.469917994    0.010506328    0.001800964    0.000996990    0.010350819    0.001081569    0.014556397    0.721767049
471	 94050	 8828	 7978958	 22	 143	 2	 9     0.469919612    0.010469472    0.001801120    0.000997099    0.010313380    0.001130730    0.014504070    0.721829943
472	 94974	 8914	 8073932	 22	 143	 2	 9     0.469921340    0.010431105    0.001801285    0.000997196    0.010274401    0.001119739    0.014447979    0.721976744
473	 96008	 9008	 8169940	 22	 143	 2	 9     0.469923069    0.010398314    0.001801552    0.000997377    0.010241062    0.001067758    0.014391612    0.722526028
474	 96844	 9084	 8266784	 22	 143	 2	 9     0.469924626    0.010361182    0.001801697    0.000997463    0.010203331    0.001111169    0.014340682    0.722502713
475	 97834	 9174	 8364618	 22	 143	 2	 9     0.469926302    0.010323021    0.001801929    0.000997615    0.010164537    0.001092645    0.014285668    0.722613818
476	 98780	 9261	 8463398	 22	 143	 2	 9     0.469927868    0.010291804    0.001802107    0.000997717    0.010132800    0.001094643    0.014234048    0.723041241
477	 99902	 9363	 8563300	 22	 143	 2	 9     0.469929552    0.010256380    0.001802315    0.000997843    0.010096781    0.001095244    0.014178352    0.723383102
478	 101046	 9469	 8664346	 22	 143	 2	 9     0.469931217    0.010218476    0.001802510    0.000997960    0.010058241    0.001052276    0.014123061    0.723531288
479	 102014	 9560	 8766360	 22	 143	 2	 9     0.469932721    0.010179765    0.001802638    0.000998049    0.010018887    0.001085796    0.014072928    0.723357950
480	 103136	 9662	 8869496	 22	 143	 2	 9     0.469934418    0.010140468    0.001802936    0.000998221    0.009978904    0.001126358    0.014016128    0.723485714
481	 104302	 9769	 8973798	 22	 143	 2	 9     0.469936300    0.010099144    0.001803207    0.000998394    0.009936858    0.001052369    0.013952889    0.723803055
482	 105336	 9863	 9079134	 22	 143	 2	 9     0.469937901    0.010061924    0.001803516    0.000998585    0.009898972    0.001049757    0.013898876    0.723937951
483	 106414	 9961	 9185548	 22	 143	 2	 9     0.469939524    0.010033296    0.001803819    0.000998784    0.009869816    0.001058248    0.013843879    0.724746007
484	 107448	 10055	 9292996	 22	 143	 2	 9     0.469941306    0.009996571    0.001804161    0.000999027    0.009832417    0.001033888    0.013783262    0.725268864
485	 108482	 10150	 9401478	 22	 143	 2	 9     0.469942914    0.009959163    0.001804524    0.000999264    0.009794316    0.001059132    0.013728318    0.725446672
486	 109582	 10250	 9511060	 22	 143	 2	 9     0.469944645    0.009924502    0.001804847    0.000999467    0.009759010    0.001027084    0.013668964    0.726061043
487	 110682	 10350	 9621742	 22	 143	 2	 9     0.469946302    0.009894007    0.001805276    0.000999740    0.009727916    0.001056352    0.013611877    0.726865725
488	 111804	 10452	 9733546	 22	 143	 2	 9     0.469948062    0.009858892    0.001805713    0.001000041    0.009692118    0.001052042    0.013550949    0.727542539
489	 112948	 10556	 9846494	 22	 143	 2	 9     0.469949852    0.009823266    0.001806171    0.001000350    0.009655791    0.001049324    0.013488734    0.728257080
490	 114092	 10661	 9960586	 22	 143	 2	 9     0.469951621    0.009788371    0.001806610    0.001000637    0.009620206    0.001067348    0.013426959    0.729008794
491	 115170	 10762	 10075756	 22	 143	 2	 9     0.469953466    0.009750861    0.001807131    0.001000979    0.009581940    0.001045724    0.013362247    0.729732136
492	 116270	 10864	 10192026	 22	 143	 2	 9     0.469955123    0.009711702    0.001807473    0.001001210    0.009542023    0.001050486    0.013303820    0.729993491
493	 117458	 10977	 10309484	 22	 143	 2	 9     0.469956807    0.009671133    0.001807824    0.001001424    0.009500662    0.000975251    0.013244195    0.730216752
494	 128136	 10977	 10437620	 24	 174	 3	 10     0.469957876    0.009642928    0.001646347    0.000915879    0.009501348    0.000975340    0.013206206    0.730181579
495	 129264	 11071	 10566884	 24	 174	 3	 10     0.469959180    0.009603790    0.001646502    0.000915961    0.009461597    0.001010612    0.013159729    0.729786322
496	 130416	 11167	 10697300	 24	 174	 3	 10     0.469960599    0.009567551    0.001646594    0.000916007    0.009424795    0.001023173    0.013108950    0.729848717
497	 131640	 11270	 10828940	 24	 174	 3	 10     0.469962216    0.009529116    0.001646857    0.000916136    0.009385729    0.001005179    0.013050864    0.730152093
498	 132792	 11367	 10961732	 24	 174	 3	 10     0.469963712    0.009488267    0.001646945    0.000916171    0.009344238    0.001038256    0.012996869    0.730042484
499	 133992	 11467	 11095724	 24	 174	 3	 10     0.469965295    0.009453181    0.001647216    0.000916300    0.009308561    0.001033282    0.012939512    0.730567003
500	 135240	 11574	 11230964	 24	 174	 3	 10     0.469966788    0.009422785    0.001647409    0.000916391    0.009277657    0.001010250    0.012885189    0.731288100
501	 136440	 11677	 11367404	 24	 174	 3	 10     0.469968261    0.009390347    0.001647573    0.000916460    0.009244681    0.001021738    0.012831349    0.731828529
502	 137568	 11774	 11504972	 24	 174	 3	 10     0.469969744    0.009357487    0.001647670    0.000916501    0.009211284    0.000999475    0.012776902    0.732375247
503	 138816	 11879	 11643788	 24	 174	 3	 10     0.469971168    0.009325606    0.001647835    0.000916572    0.009178865    0.001006041    0.012724402    0.732891478
504	 140016	 11979	 11783804	 24	 174	 3	 10     0.469972691    0.009291169    0.001648014    0.000916645    0.009143843    0.001004663    0.012668028    0.733434505
505	 141240	 12084	 11925044	 24	 174	 3	 10     0.469974120    0.009255627    0.001648115    0.000916680    0.009107708    0.000963328    0.012614910    0.733705317
506	 142440	 12184	 12067484	 24	 174	 3	 10     0.469975511    0.009222067    0.001648330    0.000916771    0.009073562    0.000991926    0.012562990    0.734066254
507	 143592	 12280	 12211076	 24	 174	 3	 10     0.469977035    0.009189207    0.001648576    0.000916877    0.009040118    0.000984630    0.012505850    0.734792703
508	 144768	 12380	 12355844	 24	 174	 3	 10     0.469978496    0.009154948    0.001648774    0.000916960    0.009005255    0.000971619    0.012450817    0.735288983
509	 145920	 12480	 12501764	 24	 174	 3	 10     0.469979975    0.009117172    0.001649019    0.000917066    0.008966803    0.000971372    0.012394870    0.735560123
510	 147120	 12582	 12648884	 24	 174	 3	 10     0.469981449    0.009074955    0.001649230    0.000917160    0.008923836    0.000971487    0.012338828    0.735479463
511	 148392	 12689	 12797276	 24	 174	 3	 10     0.469982818    0.009036426    0.001649357    0.000917216    0.008884628    0.000948153    0.012286580    0.735471222
512	 149568	 12787	 12946844	 24	 174	 3	 10     0.469984139    0.009001302    0.001649488    0.000917281    0.008848877    0.000960525    0.012235938    0.735644649
513	 150744	 12887	 13097588	 24	 174	 3	 10     0.469985445    0.008966639    0.001649625    0.000917337    0.008813589    0.000931109    0.012185677    0.735834254
514	 151872	 12982	 13249460	 24	 174	 3	 10     0.469986708    0.008931399    0.001649717    0.000917364    0.008777717    0.000920662    0.012136872    0.735889689
515	 153048	 13081	 13402508	 24	 174	 3	 10     0.469987876    0.008895641    0.001649786    0.000917396    0.008741318    0.000944700    0.012091582    0.735688736
516	 154320	 13188	 13556828	 24	 174	 3	 10     0.469989111    0.008862134    0.001649875    0.000917429    0.008707200    0.000934956    0.012043463    0.735845955
517	 155616	 13296	 13712444	 24	 174	 3	 10     0.469990319    0.008829547    0.001649938    0.000917454    0.008674019    0.000917681    0.011996223    0.736027242
518	 156888	 13404	 13869332	 24	 174	 3	 10     0.469991415    0.008800809    0.001650006    0.000917483    0.008644751    0.000914789    0.011953202    0.736272076
519	 176499	 13404	 14045831	 27	 198	 3	 10     0.469992375    0.008760361    0.001417759    0.000814618    0.008644877    0.000914797    0.011915403    0.735213210
520	 177822	 13502	 14223653	 27	 198	 3	 10     0.469993523    0.008725753    0.001417825    0.000814644    0.008609793    0.000929979    0.011870055    0.735106391
521	 179199	 13606	 14402852	 27	 198	 3	 10     0.469994714    0.008689138    0.001417884    0.000814686    0.008572673    0.000916544    0.011822795    0.734947915
522	 180549	 13707	 14583401	 27	 198	 3	 10     0.469995846    0.008655858    0.001417944    0.000814697    0.008538930    0.000914854    0.011777720    0.734934991
523	 181737	 13798	 14765138	 27	 198	 3	 10     0.469996990    0.008619374    0.001418039    0.000814737    0.008501927    0.000915559    0.011731958    0.734691828
524	 183087	 13898	 14948225	 27	 198	 3	 10     0.469998223    0.008588742    0.001418223    0.000814849    0.008470840    0.000889643    0.011682448    0.735183435
525	 184275	 13986	 15132500	 27	 198	 3	 10     0.469999337    0.008550772    0.001418342    0.000814905    0.008432319    0.000902962    0.011637569    0.734755867
526	 185706	 14092	 15318206	 27	 198	 3	 10     0.470000473    0.008517380    0.001418408    0.000814935    0.008398445    0.000902283    0.011591570    0.734790908
527	 186975	 14186	 15505181	 27	 198	 3	 10     0.470001574    0.008485741    0.001418462    0.000814961    0.008366347    0.000907424    0.011546874    0.734895129
528	 188271	 14282	 15693452	 27	 198	 3	 10     0.470002740    0.008453959    0.001418528    0.000814996    0.008334099    0.000916926    0.011499282    0.735172813
529	 189783	 14394	 15883235	 27	 198	 3	 10     0.470003927    0.008427794    0.001418643    0.000815061    0.008307537    0.000869248    0.011450692    0.736007379
530	 190809	 14470	 16074044	 27	 198	 3	 10     0.470005006    0.008392732    0.001418722    0.000815107    0.008271952    0.000880755    0.011406294    0.735798338
531	 192267	 14578	 16266311	 27	 198	 3	 10     0.470006079    0.008362626    0.001418808    0.000815158    0.008241389    0.000878571    0.011361993    0.736017534
532	 193563	 14674	 16459874	 27	 198	 3	 10     0.470007111    0.008327833    0.001418840    0.000815165    0.008206076    0.000873987    0.011319244    0.735723375
533	 194778	 14764	 16654652	 27	 198	 3	 10     0.470008179    0.008293763    0.001418886    0.000815185    0.008171491    0.000885524    0.011274796    0.735602026
534	 196128	 14865	 16850780	 27	 198	 3	 10     0.470009285    0.008260218    0.001418939    0.000815209    0.008137433    0.000899279    0.011228612    0.735640215
535	 197586	 14973	 17048366	 27	 198	 3	 10     0.470010521    0.008226392    0.001418992    0.000815234    0.008103085    0.000891811    0.011176728    0.736028659
536	 198936	 15074	 17247302	 27	 198	 3	 10     0.470011604    0.008192183    0.001419037    0.000815262    0.008068346    0.000868876    0.011131093    0.735972949
537	 200205	 15168	 17447507	 27	 198	 3	 10     0.470012730    0.008152875    0.001419112    0.000815307    0.008028418    0.000899673    0.011083456    0.735589605
538	 201798	 15288	 17649305	 27	 198	 3	 10     0.470013883    0.008120303    0.001419177    0.000815345    0.007995328    0.000863822    0.011034480    0.735902657
539	 203148	 15388	 17852453	 27	 198	 3	 10     0.470014980    0.008085780    0.001419249    0.000815391    0.007960249    0.000894201    0.010987618    0.735899262
540	 204687	 15502	 18057140	 27	 198	 3	 10     0.470016204    0.008051065    0.001419334    0.000815457    0.007924970    0.000847564    0.010935149    0.736255650
541	 205929	 15595	 18263069	 27	 198	 3	 10     0.470017229    0.008016965    0.001419396    0.000815509    0.007890314    0.000871612    0.010891001    0.736109182
542	 207387	 15703	 18470456	 27	 198	 3	 10     0.470018383    0.007981870    0.001419443    0.000815531    0.007854644    0.000869783    0.010841092    0.736260720
543	 208791	 15807	 18679247	 27	 198	 3	 10     0.470019487    0.007946409    0.001419494    0.000815558    0.007818597    0.000875061    0.010793097    0.736249257
544	 210276	 15918	 18889523	 27	 198	 3	 10     0.470020586    0.007913003    0.001419539    0.000815588    0.007784634    0.000816412    0.010745167    0.736424397
545	 211545	 16014	 19101068	 27	 198	 3	 10     0.470021512    0.007883138    0.001419576    0.000815606    0.007754267    0.000824732    0.010704570    0.736427288
546	 212949	 16121	 19314017	 27	 198	 3	 10     0.470022481    0.007855635    0.001419634    0.000815649    0.007726296    0.000833266    0.010661941    0.736792178
547	 214353	 16226	 19528370	 27	 198	 3	 10     0.470023435    0.007822704    0.001419665    0.000815672    0.007692805    0.000828372    0.010619781    0.736616367
548	 215946	 16344	 19744316	 27	 198	 3	 10     0.470024384    0.007795156    0.001419702    0.000815695    0.007664783    0.000822710    0.010577721    0.736940910
549	 217323	 16451	 19961639	 27	 198	 3	 10     0.470025315    0.007764551    0.001419741    0.000815724    0.007633649    0.000816963    0.010536258    0.736936354
550	 218700	 16554	 20180339	 27	 198	 3	 10     0.470026255    0.007732769    0.001419775    0.000815749    0.007601313    0.000845103    0.010494238    0.736858550
551	 220185	 16665	 20400524	 27	 198	 3	 10     0.470027293    0.007697053    0.001419810    0.000815771    0.007564969    0.000836841    0.010447632    0.736727042
552	 221697	 16779	 20622221	 27	 198	 3	 10     0.470028286    0.007667747    0.001419851    0.000815796    0.007535142    0.000827393    0.010402888    0.737078699
553	 223182	 16890	 20845403	 27	 198	 3	 10     0.470029327    0.007633886    0.001419909    0.000815824    0.007500671    0.000808985    0.010355737    0.737164856
554	 247980	 16890	 21093383	 30	 240	 3	 11     0.470030074    0.007608017    0.001272593    0.000649356    0.007500829    0.000808994    0.010321776    0.737084146
555	 249450	 16988	 21342833	 30	 240	 3	 11     0.470030992    0.007577743    0.001272618    0.000649366    0.007470116    0.000797827    0.010279908    0.737141114
556	 251070	 17096	 21593903	 30	 240	 3	 11     0.470031867    0.007548021    0.001272659    0.000649384    0.007439957    0.000808578    0.010239816    0.737124689
557	 252690	 17204	 21846593	 30	 240	 3	 11     0.470032785    0.007520880    0.001272692    0.000649402    0.007412415    0.000791191    0.010197585    0.737515868
558	 254340	 17314	 22100933	 30	 240	 3	 11     0.470033692    0.007493411    0.001272721    0.000649419    0.007384537    0.000781605    0.010155670    0.737854912
559	 255870	 17418	 22356803	 30	 240	 3	 11     0.470034539    0.007464817    0.001272748    0.000649437    0.007355516    0.000822253    0.010116419    0.737891272
560	 257700	 17540	 22614503	 30	 240	 3	 11     0.470035540    0.007434254    0.001272787    0.000649456    0.007324489    0.000777828    0.010069785    0.738273371
561	 259020	 17629	 22873523	 30	 240	 3	 11     0.470036436    0.007404256    0.001272812    0.000649468    0.007294035    0.000807535    0.010027860    0.738368485
562	 260790	 17748	 23134313	 30	 240	 3	 11     0.470037395    0.007374797    0.001272859    0.000649495    0.007264121    0.000784985    0.009982833    0.738747937
563	 262410	 17856	 23396723	 30	 240	 3	 11     0.470038243    0.007345219    0.001272885    0.000649512    0.007234086    0.000792822    0.009942825    0.738745613
564	 264210	 17978	 23660933	 30	 240	 3	 11     0.470039156    0.007316938    0.001272925    0.000649533    0.007205362    0.000773677    0.009899545    0.739118593
565	 265740	 18083	 23926673	 30	 240	 3	 11     0.470040018    0.007286851    0.001272966    0.000649563    0.007174800    0.000782687    0.009858542    0.739140834
566	 267390	 18194	 24194063	 30	 240	 3	 11     0.470040879    0.007252413    0.001272987    0.000649572    0.007139818    0.000780380    0.009817433    0.738727990
567	 269310	 18324	 24463373	 30	 240	 3	 11     0.470041730    0.007220579    0.001273004    0.000649578    0.007107476    0.000771572    0.009776596    0.738557557
568	 271200	 18450	 24734573	 30	 240	 3	 11     0.470042594    0.007192312    0.001273033    0.000649592    0.007078752    0.000771587    0.009734968    0.738812014
569	 273030	 18573	 25007603	 30	 240	 3	 11     0.470043464    0.007165945    0.001273069    0.000649610    0.007051955    0.000746879    0.009692866    0.739300984
570	 274830	 18693	 25282433	 30	 240	 3	 11     0.470044277    0.007133702    0.001273093    0.000649625    0.007019183    0.000747206    0.009653328    0.738988868
571	 276540	 18807	 25558973	 30	 240	 3	 11     0.470045057    0.007103726    0.001273123    0.000649644    0.006988711    0.000755663    0.009615301    0.738793922
572	 278220	 18919	 25837193	 30	 240	 3	 11     0.470045835    0.007071653    0.001273145    0.000649659    0.006956104    0.000747932    0.009577186    0.738385263
573	 279990	 19040	 26117183	 30	 240	 3	 11     0.470046601    0.007044128    0.001273183    0.000649682    0.006928112    0.000738943    0.009539532    0.738414415
574	 281790	 19164	 26398973	 30	 240	 3	 11     0.470047364    0.007017672    0.001273233    0.000649715    0.006901203    0.000752274    0.009501828    0.738560194
575	 283650	 19291	 26682623	 30	 240	 3	 11     0.470048139    0.006987798    0.001273256    0.000649725    0.006870818    0.000778600    0.009463449    0.738398698
576	 285810	 19435	 26968433	 30	 240	 3	 11     0.470048953    0.006961065    0.001273286    0.000649741    0.006843622    0.000717480    0.009422889    0.738739968
577	 287430	 19544	 27255863	 30	 240	 3	 11     0.470049654    0.006933639    0.001273313    0.000649758    0.006815719    0.000736009    0.009387893    0.738572405
578	 289350	 19672	 27545213	 30	 240	 3	 11     0.470050432    0.006907414    0.001273342    0.000649780    0.006789033    0.000730077    0.009348834    0.738852978
579	 291360	 19806	 27836573	 30	 240	 3	 11     0.470051186    0.006884573    0.001273369    0.000649801    0.006765787    0.000695845    0.009310832    0.739415412
580	 292830	 19905	 28129403	 30	 240	 3	 11     0.470051865    0.006860062    0.001273388    0.000649812    0.006740841    0.000722717    0.009276508    0.739509105
581	 294690	 20030	 28424093	 30	 240	 3	 11     0.470052610    0.006837586    0.001273422    0.000649833    0.006717959    0.000694468    0.009238663    0.740105552
582	 296340	 20142	 28720433	 30	 240	 3	 11     0.470053288    0.006813854    0.001273446    0.000649854    0.006693799    0.000698411    0.009204113    0.740305362
583	 298170	 20268	 29018603	 30	 240	 3	 11     0.470053927    0.006787670    0.001273473    0.000649873    0.006667138    0.000725995    0.009171457    0.740086388
584	 300270	 20409	 29318873	 30	 240	 3	 11     0.470054689    0.006759772    0.001273499    0.000649888    0.006638729    0.000714500    0.009132315    0.740203565
585	 302100	 20534	 29620973	 30	 240	 3	 11     0.470055439    0.006733813    0.001273525    0.000649907    0.006612289    0.000686857    0.009093632    0.740497597
586	 304050	 20664	 29925023	 30	 240	 3	 11     0.470056104    0.006711834    0.001273552    0.000649923    0.006589900    0.000687107    0.009059177    0.740887775
587	 305880	 20787	 30230903	 30	 240	 3	 11     0.470056764    0.006689029    0.001273578    0.000649938    0.006566666    0.000690619    0.009024878    0.741176610
588	 307710	 20911	 30538613	 30	 240	 3	 11     0.470057451    0.006667998    0.001273605    0.000649951    0.006545237    0.000675880    0.008989007    0.741794666
589	 309390	 21023	 30848003	 30	 240	 3	 11     0.470058131    0.006647285    0.001273632    0.000649963    0.006524129    0.000674872    0.008953401    0.742431260
590	 310980	 21130	 31158983	 30	 240	 3	 11     0.470058789    0.006624786    0.001273651    0.000649975    0.006501200    0.000679040    0.008918765    0.742791910
591	 312810	 21252	 31471793	 30	 240	 3	 11     0.470059442    0.006599965    0.001273675    0.000649991    0.006475901    0.000684654    0.008884264    0.742882607
592	 314820	 21389	 31786613	 30	 240	 3	 11     0.470060074    0.006574807    0.001273704    0.000650009    0.006450253    0.000687544    0.008850769    0.742851580
593	 316950	 21533	 32103563	 30	 240	 3	 11     0.470060691    0.006549848    0.001273730    0.000650025    0.006424805    0.000684540    0.008817972    0.742783891
594	 319110	 21679	 32422673	 30	 240	 3	 11     0.470061310    0.006523819    0.001273751    0.000650038    0.006398264    0.000677716    0.008784906    0.742616843
595	 321240	 21821	 32743913	 30	 240	 3	 11     0.470061965    0.006495854    0.001273767    0.000650047    0.006369744    0.000689211    0.008749756    0.742404070
596	 323700	 21985	 33067613	 30	 240	 3	 11     0.470062611    0.006470950    0.001273788    0.000650058    0.006344341    0.000671230    0.008715020    0.742505439
597	 325800	 22129	 33393413	 30	 240	 3	 11     0.470063244    0.006444729    0.001273811    0.000650073    0.006317589    0.000661912    0.008680790    0.742412685
598	 327960	 22275	 33721373	 30	 240	 3	 11     0.470063827    0.006419378    0.001273830    0.000650084    0.006291722    0.000663693    0.008649158    0.742196818
599	 330330	 22437	 34051703	 30	 240	 3	 11     0.470064420    0.006395927    0.001273857    0.000650100    0.006267789    0.000661217    0.008616869    0.742256547
600	 332670	 22598	 34384373	 30	 240	 3	 11     0.470065033    0.006370519    0.001273882    0.000650115    0.006241854    0.000667782    0.008583366    0.742193644
601	 334980	 22754	 34719353	 30	 240	 3	 11     0.470065639    0.006344970    0.001273906    0.000650128    0.006215771    0.000681494    0.008550133    0.742090184
602	 337470	 22920	 35056823	 30	 240	 3	 11     0.470066270    0.006318748    0.001273926    0.000650141    0.006188997    0.000690464    0.008515334    0.742043431
603	 340110	 23097	 35396933	 30	 240	 3	 11     0.470066936    0.006293938    0.001273957    0.000650160    0.006163659    0.000645095    0.008478489    0.742341984
604	 374121	 23097	 35771054	 33	 284	 3	 12     0.470067411    0.006273539    0.001168513    0.000598243    0.006163754    0.000645102    0.008452148    0.742241933
605	 376728	 23260	 36147782	 33	 284	 3	 12     0.470067978    0.006251203    0.001168541    0.000598254    0.006141014    0.000654556    0.008420527    0.742376648
606	 379566	 23438	 36527348	 33	 284	 3	 12     0.470068549    0.006227129    0.001168560    0.000598260    0.006116502    0.000637410    0.008388584    0.742333667
607	 382272	 23602	 36909620	 33	 284	 3	 12     0.470069121    0.006203520    0.001168582    0.000598268    0.006092461    0.000638493    0.008356472    0.742361172
608	 385077	 23774	 37294697	 33	 284	 3	 12     0.470069670    0.006182687    0.001168608    0.000598278    0.006071241    0.000642522    0.008325545    0.742616458
609	 388014	 23956	 37682711	 33	 284	 3	 12     0.470070234    0.006161537    0.001168637    0.000598294    0.006049696    0.000633806    0.008293652    0.742922067
610	 390720	 24124	 38073431	 33	 284	 3	 12     0.470070769    0.006138569    0.001168658    0.000598303    0.006026298    0.000657354    0.008263278    0.742873390
611	 394185	 24334	 38467616	 33	 284	 3	 12     0.470071354    0.006115853    0.001168692    0.000598314    0.006003150    0.000646662    0.008229918    0.743124368
612	 397287	 24528	 38864903	 33	 284	 3	 12     0.470071926    0.006091694    0.001168720    0.000598323    0.005978531    0.000626295    0.008197177    0.743145369
613	 400257	 24709	 39265160	 33	 284	 3	 12     0.470072473    0.006069011    0.001168744    0.000598331    0.005955412    0.000616769    0.008165745    0.743228084
614	 403128	 24886	 39668288	 33	 284	 3	 12     0.470073016    0.006045308    0.001168765    0.000598338    0.005931250    0.000629323    0.008134420    0.743176271
615	 406395	 25087	 40074683	 33	 284	 3	 12     0.470073547    0.006022131    0.001168785    0.000598346    0.005907623    0.000626078    0.008103689    0.743134548
616	 409893	 25301	 40484576	 33	 284	 3	 12     0.470074075    0.006000391    0.001168805    0.000598354    0.005885455    0.000630001    0.008073011    0.743265552
617	 413292	 25508	 40897868	 33	 284	 3	 12     0.470074623    0.005977388    0.001168830    0.000598364    0.005861996    0.000622237    0.008041044    0.743359637
618	 416955	 25736	 41314823	 33	 284	 3	 12     0.470075158    0.005956397    0.001168855    0.000598372    0.005840586    0.000624917    0.008009707    0.743647350
619	 420816	 25973	 41735639	 33	 284	 3	 12     0.470075678    0.005936358    0.001168881    0.000598383    0.005820142    0.000615940    0.007979120    0.743986505
620	 424314	 26189	 42159953	 33	 284	 3	 12     0.470076189    0.005913920    0.001168897    0.000598388    0.005797252    0.000614324    0.007948959    0.743986761
621	 427911	 26409	 42587864	 33	 284	 3	 12     0.470076715    0.005892810    0.001168913    0.000598395    0.005775712    0.000613558    0.007917779    0.744250360
622	 431442	 26624	 43019306	 33	 284	 3	 12     0.470077229    0.005871547    0.001168940    0.000598405    0.005754011    0.000615413    0.007887243    0.744435935
623	 435204	 26856	 43454510	 33	 284	 3	 12     0.470077737    0.005852869    0.001168969    0.000598418    0.005734945    0.000608946    0.007856867    0.744936777
624	 438801	 27082	 43893311	 33	 284	 3	 12     0.470078247    0.005831490    0.001168990    0.000598428    0.005713120    0.000603266    0.007826320    0.745112672
625	 442728	 27320	 44336039	 33	 284	 3	 12     0.470078751    0.005810092    0.001169008    0.000598435    0.005691273    0.000603266    0.007795977    0.745267999
626	 446457	 27547	 44782496	 33	 284	 3	 12     0.470079261    0.005788603    0.001169034    0.000598447    0.005669329    0.000602859    0.007765151    0.745459233
627	 450285	 27782	 45232781	 33	 284	 3	 12     0.470079756    0.005769864    0.001169061    0.000598459    0.005650188    0.000602590    0.007735146    0.745928228
628	 454179	 28018	 45686960	 33	 284	 3	 12     0.470080261    0.005750056    0.001169084    0.000598468    0.005629954    0.000602500    0.007704396    0.746334389
629	 458139	 28259	 46145099	 33	 284	 3	 12     0.470080753    0.005728968    0.001169102    0.000598476    0.005608411    0.000601667    0.007674320    0.746511569
630	 462231	 28513	 46607330	 33	 284	 3	 12     0.470081235    0.005709145    0.001169125    0.000598486    0.005588156    0.000599753    0.007644758    0.746805178
631	 466488	 28774	 47073818	 33	 284	 3	 12     0.470081711    0.005687723    0.001169149    0.000598495    0.005566263    0.000590858    0.007615407    0.746870486
632	 508896	 28774	 47582714	 36	 337	 3	 13     0.470082093    0.005675116    0.001105835    0.000576840    0.005566333    0.000590863    0.007591774    0.747534882
633	 513576	 29041	 48096290	 36	 337	 3	 13     0.470082564    0.005655661    0.001105860    0.000576853    0.005546493    0.000588712    0.007562574    0.747848755
634	 518112	 29293	 48614402	 36	 337	 3	 13     0.470083028    0.005635991    0.001105889    0.000576870    0.005526428    0.000588076    0.007533681    0.748105906
635	 522864	 29560	 49137266	 36	 337	 3	 13     0.470083479    0.005617070    0.001105919    0.000576887    0.005507124    0.000584825    0.007505512    0.748392585
636	 527436	 29817	 49664702	 36	 337	 3	 13     0.470083938    0.005596052    0.001105943    0.000576903    0.005485680    0.000594724    0.007476697    0.748465784
637	 532692	 30112	 50197394	 36	 337	 3	 13     0.470084409    0.005575406    0.001105967    0.000576919    0.005464612    0.000588192    0.007447006    0.748677514
638	 537624	 30394	 50735018	 36	 337	 3	 13     0.470084891    0.005553783    0.001105996    0.000576934    0.005442544    0.000583513    0.007416538    0.748837682
639	 542772	 30682	 51277790	 36	 337	 3	 13     0.470085352    0.005533024    0.001106019    0.000576950    0.005421354    0.000579737    0.007387239    0.748997616
640	 547848	 30966	 51825638	 36	 337	 3	 13     0.470085813    0.005515544    0.001106046    0.000576969    0.005403507    0.000585103    0.007357875    0.749611020
641	 553140	 31261	 52378778	 36	 337	 3	 13     0.470086266    0.005496111    0.001106074    0.000576984    0.005383664    0.000575010    0.007328834    0.749929823
642	 599235	 31261	 52978013	 39	 389	 3	 14     0.470086634    0.005480117    0.001022957    0.000512363    0.005383795    0.000575017    0.007305232    0.750163407
643	 604851	 31549	 53582864	 39	 389	 3	 14     0.470087083    0.005460141    0.001022989    0.000512384    0.005363454    0.000575229    0.007276234    0.750407571
644	 610779	 31857	 54193643	 39	 389	 3	 14     0.470087541    0.005440082    0.001023016    0.000512400    0.005343026    0.000569667    0.007246619    0.750706243
645	 616590	 32157	 54810233	 39	 389	 3	 14     0.470087965    0.005421167    0.001023037    0.000512413    0.005323763    0.000567080    0.007219042    0.750953822
646	 622479	 32462	 55432712	 39	 389	 3	 14     0.470088405    0.005402794    0.001023066    0.000512427    0.005305046    0.000576427    0.007190370    0.751392944
647	 628836	 32790	 56061548	 39	 389	 3	 14     0.470088843    0.005384135    0.001023095    0.000512443    0.005286037    0.000564523    0.007161664    0.751799480
648	 634803	 33097	 56696351	 39	 389	 3	 14     0.470089280    0.005365665    0.001023127    0.000512462    0.005267216    0.000576319    0.007132879    0.752243902
649	 641433	 33440	 57337784	 39	 389	 3	 14     0.470089739    0.005348358    0.001023161    0.000512480    0.005249579    0.000555263    0.007102605    0.753013648
650	 647361	 33749	 57985145	 39	 389	 3	 14     0.470090159    0.005330997    0.001023196    0.000512504    0.005231883    0.000559602    0.007074733    0.753526234
651	 653796	 34086	 58638941	 39	 389	 3	 14     0.470090588    0.005312888    0.001023226    0.000512523    0.005213424    0.000548076    0.007046192    0.754008435
652	 659529	 34381	 59298470	 39	 389	 3	 14     0.470090993    0.005295659    0.001023253    0.000512537    0.005195859    0.000564353    0.007019107    0.754463353
653	 666315	 34731	 59964785	 39	 389	 3	 14     0.470091445    0.005278394    0.001023290    0.000512558    0.005178255    0.000542945    0.006988736    0.755271673
654	 672438	 35048	 60637223	 39	 389	 3	 14     0.470091841    0.005261048    0.001023320    0.000512579    0.005160566    0.000551627    0.006962051    0.755675064
655	 678639	 35367	 61315862	 39	 389	 3	 14     0.470092262    0.005243011    0.001023350    0.000512598    0.005142171    0.000548939    0.006933563    0.756178512
656	 685425	 35716	 62001287	 39	 389	 3	 14     0.470092664    0.005226896    0.001023383    0.000512618    0.005125732    0.000548568    0.006906270    0.756833384
657	 692172	 36062	 62693459	 39	 389	 3	 14     0.470093072    0.005209799    0.001023416    0.000512639    0.005108290    0.000544534    0.006878460    0.757407780
658	 699231	 36424	 63392690	 39	 389	 3	 14     0.470093479    0.005191765    0.001023446    0.000512655    0.005089890    0.000544800    0.006850603    0.757855156
659	 706485	 36799	 64099175	 39	 389	 3	 14     0.470093891    0.005175222    0.001023485    0.000512678    0.005073007    0.000541077    0.006822221    0.758583169
660	 713427	 37159	 64812602	 39	 389	 3	 14     0.470094296    0.005157231    0.001023520    0.000512700    0.005054645    0.000544321    0.006794301    0.759052456
661	 720564	 37525	 65533166	 39	 389	 3	 14     0.470094716    0.005138909    0.001023557    0.000512722    0.005035942    0.000535947    0.006765186    0.759610873
662	 727584	 37885	 66260750	 39	 389	 3	 14     0.470095122    0.005120649    0.001023596    0.000512748    0.005017300    0.000533868    0.006736883    0.760091734
663	 734682	 38254	 66995432	 39	 389	 3	 14     0.470095517    0.005102755    0.001023637    0.000512774    0.004999027    0.000533973    0.006709301    0.760549362
664	 742053	 38636	 67737485	 39	 389	 3	 14     0.470095916    0.005084711    0.001023679    0.000512803    0.004980599    0.000521075    0.006681287    0.761037589
665	 749112	 39000	 68486597	 39	 389	 3	 14     0.470096317    0.005067094    0.001023733    0.000512840    0.004962601    0.000525880    0.006652974    0.761628429
666	 756561	 39383	 69243158	 39	 389	 3	 14     0.470096724    0.005049119    0.001023780    0.000512875    0.004944236    0.000527725    0.006624133    0.762230884
667	 764166	 39773	 70007324	 39	 389	 3	 14     0.470097134    0.005031754    0.001023836    0.000512914    0.004926490    0.000530753    0.006594977    0.762967649
668	 771654	 40157	 70778978	 39	 389	 3	 14     0.470097547    0.005013904    0.001023891    0.000512955    0.004908246    0.000522028    0.006565511    0.763673017
669	 779259	 40548	 71558237	 39	 389	 3	 14     0.470097958    0.004996202    0.001023960    0.000513005    0.004890148    0.000517840    0.006536026    0.764409825


==> data/lshaped/criterionB/varth1_thX0.1_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.018203771    0.131606152    0.711722556
12	 92	 122	 995	 2	 3	 1	 1     0.451735890    0.092198652    0.019744338    0.016257061    0.090059716    0.016026042    0.130267015    0.707766674
13	 138	 122	 1133	 3	 6	 1	 2     0.452028960    0.091086883    0.012120894    0.011015520    0.090276820    0.016025256    0.129246389    0.704753793
14	 141	 124	 1274	 3	 6	 1	 2     0.452319088    0.090169639    0.012154951    0.011036882    0.089346633    0.016218356    0.128227346    0.703201319
15	 144	 126	 1418	 3	 6	 1	 2     0.452674699    0.089353991    0.012263168    0.011122468    0.088508476    0.015980045    0.126966242    0.703761797
16	 147	 128	 1565	 3	 6	 1	 2     0.452968408    0.088432350    0.012277786    0.011119684    0.087575890    0.015994619    0.125914378    0.702321305
17	 150	 130	 1715	 3	 6	 1	 2     0.453262469    0.087491155    0.012293816    0.011117446    0.086623116    0.015699989    0.124851685    0.700760704
18	 153	 132	 1868	 3	 6	 1	 2     0.453602242    0.086642089    0.012420135    0.011212460    0.085747256    0.015368407    0.123611552    0.700922267
19	 156	 134	 2024	 3	 6	 1	 2     0.453869668    0.085558221    0.012453317    0.011230038    0.084647055    0.014784707    0.122625992    0.697716847
20	 159	 136	 2183	 3	 6	 1	 2     0.454161811    0.084685700    0.012468091    0.011243507    0.083762846    0.015306362    0.121539538    0.696774903
21	 162	 138	 2345	 3	 6	 1	 2     0.454475916    0.083729017    0.012481035    0.011255684    0.082793551    0.014342633    0.120359675    0.695656718
22	 168	 142	 2513	 3	 6	 1	 2     0.454823910    0.083018690    0.013244165    0.011862439    0.081955446    0.013158482    0.119037893    0.697413977
23	 174	 146	 2687	 3	 6	 1	 2     0.455063791    0.082309660    0.013314987    0.011905704    0.081225557    0.012412067    0.118117551    0.696845295
24	 177	 148	 2864	 3	 6	 1	 2     0.455288705    0.081960075    0.013672404    0.012210394    0.080811629    0.012272093    0.117247622    0.699034009
25	 180	 150	 3044	 3	 6	 1	 2     0.455520411    0.081227231    0.014014062    0.012493366    0.080009182    0.014928945    0.116344164    0.698163354
26	 186	 155	 3230	 3	 6	 1	 2     0.455882215    0.080691805    0.014146642    0.012588547    0.079442054    0.015611971    0.114918300    0.702166714
27	 192	 160	 3422	 3	 6	 1	 2     0.456277881    0.080066070    0.014170643    0.012605713    0.078802084    0.012721094    0.113337129    0.706441665
28	 195	 162	 3617	 3	 6	 1	 2     0.456493335    0.079660844    0.014183582    0.012615425    0.078387984    0.010986136    0.112466192    0.708309244
29	 260	 162	 3877	 4	 8	 1	 2     0.456675237    0.078859292    0.007057858    0.005003548    0.078542820    0.010988125    0.111725276    0.705832150
30	 264	 164	 4141	 4	 8	 1	 2     0.456828491    0.078196863    0.007083303    0.005007564    0.077875389    0.010986976    0.111096982    0.703861271
31	 268	 166	 4409	 4	 8	 1	 2     0.457001130    0.077885915    0.007115173    0.005007260    0.077560235    0.010831556    0.110384675    0.705586303
32	 272	 168	 4681	 4	 8	 1	 2     0.457165237    0.077439824    0.007109182    0.005006826    0.077112812    0.014592675    0.109703035    0.705904114
33	 280	 172	 4961	 4	 8	 1	 2     0.457577908    0.076611047    0.007616155    0.005473578    0.076231533    0.011971313    0.107968829    0.709566339
34	 288	 176	 5249	 4	 8	 1	 2     0.457856353    0.076173080    0.008020243    0.005854545    0.075749679    0.011875699    0.106781879    0.713352124
35	 292	 178	 5541	 4	 8	 1	 2     0.458078434    0.075412438    0.008201057    0.006020598    0.074965182    0.011890943    0.105825127    0.712613725
36	 300	 182	 5841	 4	 8	 1	 2     0.458366904    0.074978069    0.008640925    0.006446827    0.074478488    0.011512682    0.104568594    0.717022826
37	 304	 184	 6145	 4	 8	 1	 2     0.458580420    0.074274898    0.008839241    0.006633072    0.073747056    0.013515464    0.103628221    0.716743927
38	 312	 188	 6457	 4	 8	 1	 2     0.458771873    0.073597367    0.008884167    0.006661452    0.073059181    0.012321417    0.102777322    0.716085662
39	 320	 192	 6777	 4	 8	 1	 2     0.459006583    0.072971139    0.008939797    0.006663624    0.072421455    0.009830350    0.101723972    0.717344568
40	 328	 196	 7105	 4	 8	 1	 2     0.459115447    0.072721692    0.008951395    0.006675006    0.072168670    0.010539146    0.101231498    0.718370206
41	 336	 200	 7441	 4	 8	 1	 2     0.459268474    0.072426009    0.008998032    0.006682479    0.071864889    0.010541969    0.100534961    0.720406202
42	 340	 202	 7781	 4	 8	 1	 2     0.459413859    0.071737458    0.009017141    0.006686752    0.071168491    0.012054437    0.099868491    0.718319236
43	 348	 206	 8129	 4	 8	 1	 2     0.459670658    0.070683747    0.009021740    0.006692763    0.070105637    0.009334819    0.098679763    0.716294255
44	 352	 208	 8481	 4	 8	 1	 2     0.459787599    0.070310198    0.009032771    0.006696539    0.069727563    0.009338039    0.098133445    0.716475385
45	 356	 210	 8837	 4	 8	 1	 2     0.459912563    0.069963123    0.009033543    0.006698320    0.069377473    0.009387761    0.097546113    0.717231275
46	 364	 214	 9201	 4	 8	 1	 2     0.460023323    0.069734882    0.009044955    0.006710457    0.069145807    0.009406929    0.097022429    0.718750121
47	 368	 216	 9569	 4	 8	 1	 2     0.460142849    0.069306054    0.009057071    0.006718269    0.068711707    0.009059981    0.096453971    0.718540189
48	 372	 218	 9941	 4	 8	 1	 2     0.460262387    0.068896649    0.009062927    0.006718730    0.068297962    0.011753165    0.095881931    0.718557169
49	 380	 222	 10321	 4	 8	 1	 2     0.460500766    0.067871043    0.009088953    0.006750478    0.067259716    0.009050884    0.094730428    0.716465072
50	 384	 224	 10705	 4	 8	 1	 2     0.460610462    0.067535431    0.009096743    0.006758287    0.066919980    0.010088932    0.094195604    0.716970097
51	 392	 228	 11097	 4	 8	 1	 2     0.460761575    0.067017379    0.009110621    0.006762266    0.066395223    0.009994572    0.093453629    0.717119063
52	 396	 230	 11493	 4	 8	 1	 2     0.460894780    0.066355135    0.009118055    0.006768841    0.065725680    0.008564558    0.092794458    0.715076492
53	 400	 232	 11893	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.008492402    0.092216318    0.714719727
54	 404	 234	 12297	 4	 8	 1	 2     0.461125016    0.065471164    0.009273681    0.006914523    0.064811050    0.008440214    0.091643487    0.714411533
55	 408	 237	 12705	 4	 8	 1	 2     0.461218206    0.065067294    0.009286382    0.006927538    0.064401210    0.008396720    0.091173329    0.713665876
56	 412	 239	 13117	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.008389262    0.090606618    0.714835378
57	 416	 242	 13533	 4	 8	 1	 2     0.461421993    0.064365381    0.009373503    0.007017262    0.063679194    0.008389493    0.090136305    0.714089410
58	 420	 244	 13953	 4	 8	 1	 2     0.461513214    0.064038228    0.009398912    0.007043194    0.063344732    0.008402217    0.089668068    0.714169813
59	 424	 246	 14377	 4	 8	 1	 2     0.461613414    0.063651014    0.009399067    0.007043417    0.062953230    0.010162236    0.089150803    0.713970177
60	 432	 250	 14809	 4	 8	 1	 2     0.461792372    0.063215094    0.009438566    0.007048313    0.062506493    0.009203471    0.088219130    0.716569008
61	 436	 252	 15245	 4	 8	 1	 2     0.461900194    0.062711418    0.009456572    0.007051195    0.061994316    0.008277343    0.087652842    0.715452200
62	 440	 254	 15685	 4	 8	 1	 2     0.462010418    0.062296169    0.009548121    0.007139792    0.061560101    0.009170256    0.087069989    0.715472342
63	 444	 257	 16129	 4	 8	 1	 2     0.462120182    0.061784637    0.009561499    0.007153750    0.061040307    0.010285555    0.086485532    0.714392746
64	 452	 262	 16581	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.008300895    0.085623419    0.713597507
65	 460	 266	 17041	 4	 8	 1	 2     0.462376448    0.060740311    0.009591180    0.007169201    0.059978285    0.007570397    0.085104819    0.713711765
66	 464	 268	 17505	 4	 8	 1	 2     0.462444604    0.060308321    0.009585523    0.007166234    0.059541678    0.008372658    0.084733689    0.711739595
67	 472	 272	 17977	 4	 8	 1	 2     0.462544511    0.059908201    0.009607408    0.007181692    0.059132819    0.007410654    0.084186608    0.711612008
68	 476	 274	 18453	 4	 8	 1	 2     0.462615678    0.059558894    0.009616065    0.007183583    0.058777489    0.008342152    0.083794653    0.710772017
69	 480	 277	 18933	 4	 8	 1	 2     0.462699062    0.059118051    0.009614706    0.007182494    0.058330964    0.009039652    0.083332993    0.709419510
70	 488	 281	 19421	 4	 8	 1	 2     0.462834914    0.058705468    0.009654136    0.007219348    0.057906214    0.008746946    0.082575130    0.710934004
71	 492	 283	 19913	 4	 8	 1	 2     0.462934003    0.058161774    0.009679810    0.007252501    0.057350617    0.007336987    0.082017794    0.709136049
72	 496	 285	 20409	 4	 8	 1	 2     0.463005243    0.057761730    0.009683695    0.007255436    0.056944214    0.007313750    0.081614671    0.707737092
73	 500	 287	 20909	 4	 8	 1	 2     0.463074505    0.057412465    0.009692243    0.007257309    0.056588440    0.008299260    0.081220761    0.706869330
74	 504	 290	 21413	 4	 8	 1	 2     0.463156947    0.056959588    0.009690930    0.007256274    0.056129142    0.007280579    0.080749316    0.705387869
75	 508	 292	 21921	 4	 8	 1	 2     0.463242470    0.056679372    0.009746272    0.007313134    0.055835127    0.007940741    0.080257232    0.706221361
76	 512	 295	 22433	 4	 8	 1	 2     0.463323283    0.056309290    0.009753543    0.007321530    0.055458133    0.007312108    0.079789379    0.705724130
77	 640	 295	 23073	 5	 13	 1	 3     0.463381150    0.056086723    0.007781080    0.005050233    0.055544354    0.007362018    0.079452622    0.705914056
78	 645	 297	 23718	 5	 13	 1	 3     0.463468375    0.055776470    0.007803855    0.005063735    0.055227841    0.007975966    0.078942224    0.706547990
79	 650	 300	 24368	 5	 13	 1	 3     0.463550013    0.055392783    0.007807431    0.005062710    0.054839807    0.007245338    0.078461422    0.705987491
80	 655	 302	 25023	 5	 13	 1	 3     0.463616778    0.055125453    0.007826695    0.005079232    0.054567009    0.006850521    0.078065950    0.706139531
81	 660	 305	 25683	 5	 13	 1	 3     0.463671749    0.054854631    0.007824172    0.005076478    0.054293765    0.006822691    0.077738782    0.705627615
82	 665	 308	 26348	 5	 13	 1	 3     0.463726285    0.054585356    0.007821661    0.005073732    0.054022058    0.008971258    0.077412804    0.705120513
83	 675	 313	 27023	 5	 13	 1	 3     0.463850451    0.054282973    0.007827165    0.005075693    0.053715703    0.009413076    0.076665301    0.708051393
84	 685	 318	 27708	 5	 13	 1	 3     0.463991859    0.053943246    0.007829912    0.005077159    0.053371961    0.007490559    0.075804775    0.711607493
85	 690	 320	 28398	 5	 13	 1	 3     0.464064620    0.053753071    0.007830149    0.005076876    0.053179708    0.006819261    0.075358064    0.713302173
86	 695	 322	 29093	 5	 13	 1	 3     0.464118254    0.053358194    0.007827209    0.005073436    0.052780978    0.006797826    0.075027036    0.711186213
87	 700	 324	 29793	 5	 13	 1	 3     0.464171537    0.052962720    0.007824285    0.005070000    0.052381583    0.006511359    0.074696681    0.709037125
88	 705	 326	 30498	 5	 13	 1	 3     0.464227141    0.052699304    0.007833405    0.005081597    0.052113860    0.007517172    0.074350327    0.708797199
89	 710	 328	 31208	 5	 13	 1	 3     0.464295153    0.052269832    0.007833253    0.005080496    0.051679547    0.006509674    0.073924421    0.707071243
90	 715	 330	 31923	 5	 13	 1	 3     0.464350723    0.051993791    0.007842477    0.005092233    0.051398928    0.007549585    0.073574556    0.706681679
91	 720	 332	 32643	 5	 13	 1	 3     0.464419304    0.051551000    0.007842327    0.005091126    0.050950991    0.007347801    0.073140410    0.704822412
92	 735	 338	 33378	 5	 13	 1	 3     0.464490368    0.051274920    0.007848208    0.005098304    0.050670731    0.006497019    0.072687738    0.705413609
93	 740	 340	 34118	 5	 13	 1	 3     0.464544088    0.050942517    0.007859497    0.005099832    0.050332578    0.007074047    0.072343620    0.704174291
94	 750	 344	 34868	 5	 13	 1	 3     0.464626300    0.050709344    0.007874823    0.005111212    0.050094159    0.007233573    0.071813720    0.706123345
95	 760	 348	 35628	 5	 13	 1	 3     0.464714563    0.050424361    0.007890408    0.005122449    0.049803189    0.008742711    0.071240329    0.707806407
96	 775	 354	 36403	 5	 13	 1	 3     0.464793576    0.049915481    0.007897518    0.005131685    0.049286757    0.005657766    0.070722991    0.705788603
97	 780	 356	 37183	 5	 13	 1	 3     0.464836713    0.049628356    0.007902217    0.005137293    0.048995190    0.006583621    0.070438911    0.704558818
98	 790	 360	 37973	 5	 13	 1	 3     0.464881849    0.049278635    0.007910516    0.005144560    0.048639569    0.005527401    0.070140403    0.702571321
99	 795	 362	 38768	 5	 13	 1	 3     0.464928608    0.049022700    0.007912788    0.005149896    0.048379881    0.005465721    0.069829789    0.702031332
100	 805	 366	 39573	 5	 13	 1	 3     0.464966749    0.048796005    0.007948287    0.005156211    0.048144312    0.004958595    0.069575370    0.701340218
101	 966	 366	 40539	 6	 15	 2	 3     0.464996822    0.048591982    0.006256581    0.004923281    0.048187508    0.004958683    0.069374096    0.700434088
102	 972	 369	 41511	 6	 15	 2	 3     0.465032086    0.048459944    0.006275676    0.004933629    0.048051868    0.004873213    0.069137313    0.700923157
103	 1296	 369	 42807	 8	 26	 1	 4     0.465059045    0.048321651    0.004919182    0.003241463    0.048070611    0.004874878    0.068955738    0.700763301
104	 1304	 372	 44111	 8	 26	 1	 4     0.465093152    0.048198514    0.004934090    0.003256655    0.047945297    0.005461985    0.068725321    0.701321046
105	 1320	 376	 45431	 8	 26	 1	 4     0.465127218    0.047955810    0.004941389    0.003256467    0.047700549    0.004843165    0.068494382    0.700142233
106	 1328	 378	 46759	 8	 26	 1	 4     0.465160980    0.047733271    0.004943466    0.003258347    0.047476598    0.005486997    0.068264720    0.699237779
107	 1352	 384	 48111	 8	 26	 1	 4     0.465208839    0.047787739    0.004960658    0.003266484    0.047529568    0.005197784    0.067937810    0.703404164
108	 1360	 386	 49471	 8	 26	 1	 4     0.465238755    0.047571175    0.004969913    0.003266930    0.047310851    0.004763398    0.067732637    0.702337551
109	 1368	 388	 50839	 8	 26	 1	 4     0.465268183    0.047346115    0.004970343    0.003266729    0.047084502    0.004749025    0.067530199    0.701110255
110	 1376	 391	 52215	 8	 26	 1	 4     0.465299133    0.047210864    0.004975383    0.003266858    0.046947963    0.005309284    0.067316612    0.701325613
111	 1392	 395	 53607	 8	 26	 1	 4     0.465342892    0.046980664    0.004981789    0.003277024    0.046715785    0.005506100    0.067013446    0.701063250
112	 1408	 399	 55015	 8	 26	 1	 4     0.465373520    0.046776972    0.004981905    0.003277375    0.046510920    0.005710983    0.066800421    0.700249651
113	 1424	 403	 56439	 8	 26	 1	 4     0.465409848    0.046547632    0.004978924    0.003275552    0.046280583    0.004675673    0.066546844    0.699471662
114	 1432	 406	 57871	 8	 26	 1	 4     0.465441474    0.046433518    0.004993281    0.003290131    0.046164258    0.006411703    0.066325288    0.700087696
115	 1448	 411	 59319	 8	 26	 1	 4     0.465496150    0.046171694    0.005015254    0.003310094    0.045898502    0.006350985    0.065940456    0.700202831
116	 1480	 419	 60799	 8	 26	 1	 4     0.465552374    0.045926277    0.005025569    0.003320439    0.045650483    0.006216690    0.065542323    0.700711772
117	 1496	 425	 62295	 8	 26	 1	 4     0.465606873    0.045747682    0.005044785    0.003340258    0.045468677    0.006263418    0.065154044    0.702146474
118	 1528	 433	 63823	 8	 26	 1	 4     0.465662850    0.045506375    0.005054629    0.003350115    0.045224782    0.006315108    0.064752758    0.702771226
119	 1560	 442	 65383	 8	 26	 1	 4     0.465707037    0.045256386    0.005062210    0.003353939    0.044972374    0.005908841    0.064434194    0.702365972
120	 1576	 446	 66959	 8	 26	 1	 4     0.465756404    0.044997821    0.005065486    0.003355739    0.044711796    0.006928008    0.064076376    0.702252901
121	 1600	 453	 68559	 8	 26	 1	 4     0.465826436    0.044684428    0.005066837    0.003356074    0.044396230    0.007160286    0.063565252    0.702969413
122	 1624	 460	 70183	 8	 26	 1	 4     0.465903254    0.044351711    0.005068196    0.003356620    0.044061181    0.004589521    0.062999741    0.703998311
123	 1632	 462	 71815	 8	 26	 1	 4     0.465930342    0.044265386    0.005068265    0.003356741    0.043974277    0.006519586    0.062799089    0.704873054
124	 1656	 468	 73471	 8	 26	 1	 4     0.465982623    0.043956900    0.005087319    0.003380225    0.043661519    0.006121205    0.062409971    0.704324954
125	 1688	 476	 75159	 8	 26	 1	 4     0.466035728    0.043658147    0.005089885    0.003380280    0.043360430    0.005765622    0.062012173    0.704025435
126	 1712	 482	 76871	 8	 26	 1	 4     0.466089784    0.043301618    0.005088380    0.003377487    0.043001611    0.004934090    0.061604571    0.702896191
127	 1728	 486	 78599	 8	 26	 1	 4     0.466126504    0.043166172    0.005094860    0.003384381    0.042864447    0.005751962    0.061326113    0.703879140
128	 1744	 490	 80343	 8	 26	 1	 4     0.466170765    0.042803896    0.005093931    0.003384937    0.042499711    0.004825536    0.060988750    0.701832652
129	 1760	 496	 82103	 8	 26	 1	 4     0.466201340    0.042725785    0.005109139    0.003401195    0.042419210    0.005588153    0.060754592    0.703251937
130	 1792	 504	 83895	 8	 26	 1	 4     0.466238270    0.042632946    0.005112007    0.003400651    0.042325353    0.004825747    0.060470534    0.705020176
131	 1816	 510	 85711	 8	 26	 1	 4     0.466272039    0.042417152    0.005114903    0.003398142    0.042107631    0.005244976    0.060209591    0.704491620
132	 1840	 516	 87551	 8	 26	 1	 4     0.466301055    0.042310799    0.005128377    0.003413458    0.041998851    0.004645025    0.059984459    0.705362682
133	 1864	 522	 89415	 8	 26	 1	 4     0.466330194    0.042158703    0.005129421    0.003414208    0.041845493    0.004821517    0.059757508    0.705496346
134	 1896	 530	 91311	 8	 26	 1	 4     0.466356777    0.041902763    0.005131256    0.003415588    0.041587399    0.004415403    0.059549690    0.703660470
135	 1912	 534	 93223	 8	 26	 1	 4     0.466387185    0.041761056    0.005129450    0.003414581    0.041444837    0.005252851    0.059311072    0.704102185
136	 1944	 542	 95167	 8	 26	 1	 4     0.466425668    0.041643350    0.005131209    0.003415183    0.041326012    0.004356226    0.059007678    0.705727640
137	 1960	 547	 97127	 8	 26	 1	 4     0.466452173    0.041521402    0.005139391    0.003421071    0.041202106    0.004475682    0.058797788    0.706172868
138	 1976	 552	 99103	 8	 26	 1	 4     0.466479514    0.041389812    0.005147303    0.003428065    0.041068501    0.004458547    0.058580481    0.706546117
139	 2000	 559	 101103	 8	 26	 1	 4     0.466513673    0.041293101    0.005187452    0.003473684    0.040965968    0.004417300    0.058307823    0.708191436
140	 2024	 565	 103127	 8	 26	 1	 4     0.466541410    0.041192082    0.005189017    0.003473230    0.040863942    0.004238749    0.058085472    0.709163259
141	 2040	 570	 105167	 8	 26	 1	 4     0.466565497    0.041047732    0.005192338    0.003474011    0.040718005    0.004285359    0.057891678    0.709043743
142	 2056	 575	 107223	 8	 26	 1	 4     0.466591611    0.040920091    0.005196382    0.003474070    0.040588809    0.004466191    0.057680832    0.709422695
143	 2088	 583	 109311	 8	 26	 1	 4     0.466616490    0.040832298    0.005199296    0.003473755    0.040499924    0.004140910    0.057479223    0.710383609
144	 2104	 588	 111415	 8	 26	 1	 4     0.466640629    0.040730615    0.005217661    0.003490437    0.040395037    0.004944158    0.057282921    0.711042911
145	 2136	 596	 113551	 8	 26	 1	 4     0.466674339    0.040598527    0.005231534    0.003505780    0.040260048    0.004338334    0.057007639    0.712159423
146	 2160	 602	 115711	 8	 26	 1	 4     0.466698281    0.040462139    0.005243739    0.003520533    0.040120916    0.004275413    0.056811301    0.712219901
147	 2184	 609	 117895	 8	 26	 1	 4     0.466729422    0.040338264    0.005268135    0.003551015    0.039992778    0.004508646    0.056554892    0.713258615
148	 2216	 617	 120111	 8	 26	 1	 4     0.466759931    0.040145613    0.005277777    0.003552595    0.039797177    0.006105163    0.056302542    0.713033753
149	 2280	 633	 122391	 8	 26	 1	 4     0.466810749    0.039851480    0.005305356    0.003580943    0.039496755    0.004262568    0.055879641    0.713166355
150	 2304	 639	 124695	 8	 26	 1	 4     0.466838041    0.039811004    0.005324310    0.003602067    0.039453362    0.004633892    0.055651172    0.715366867
151	 2336	 648	 127031	 8	 26	 1	 4     0.466881145    0.039665958    0.005388173    0.003664802    0.039298293    0.004860886    0.055288387    0.717437419
152	 2368	 656	 129399	 8	 26	 1	 4     0.466912266    0.039468234    0.005410317    0.003688790    0.039095652    0.004102747    0.055024949    0.717278886
153	 2384	 662	 131783	 8	 26	 1	 4     0.466932199    0.039328836    0.005410289    0.003689086    0.038954924    0.005352424    0.054855548    0.716952736
154	 2424	 672	 134207	 8	 26	 1	 4     0.466971314    0.039055093    0.005415118    0.003689097    0.038677859    0.005299021    0.054521566    0.716323752
155	 2464	 683	 136671	 8	 26	 1	 4     0.467005903    0.038861402    0.005427223    0.003689176    0.038480564    0.005430570    0.054224495    0.716676147
156	 2512	 695	 139183	 8	 26	 1	 4     0.467056890    0.038686775    0.005482102    0.003748231    0.038296385    0.004378799    0.053783559    0.719304851
157	 2528	 699	 141711	 8	 26	 1	 4     0.467089878    0.038464666    0.005523728    0.003796550    0.038065982    0.004618906    0.053496312    0.719015289
158	 2568	 709	 144279	 8	 26	 1	 4     0.467121231    0.038311343    0.005529532    0.003797348    0.037910200    0.005267065    0.053221844    0.719842451
159	 2608	 719	 146887	 8	 26	 1	 4     0.467158316    0.038161782    0.005533858    0.003801576    0.037758416    0.004878538    0.052895343    0.721458249
160	 2640	 727	 149527	 8	 26	 1	 4     0.467193396    0.037910976    0.005538056    0.003801775    0.037504293    0.005361658    0.052584597    0.720952096
161	 2696	 742	 152223	 8	 26	 1	 4     0.467230572    0.037700214    0.005551822    0.003805596    0.037289187    0.003818565    0.052253249    0.721490342
162	 2712	 748	 154935	 8	 26	 1	 4     0.467247816    0.037574686    0.005551850    0.003805927    0.037162266    0.004409003    0.052098825    0.721219451
163	 2736	 754	 157671	 8	 26	 1	 4     0.467273945    0.037452130    0.005563702    0.003814363    0.037036567    0.006045524    0.051863956    0.722122505
164	 2800	 771	 160471	 8	 26	 1	 4     0.467318101    0.037232265    0.005570691    0.003819551    0.036813162    0.003969211    0.051464568    0.723454335
165	 2816	 779	 163287	 8	 26	 1	 4     0.467336971    0.037096956    0.005570162    0.003819273    0.036676388    0.004481221    0.051292934    0.723237157
166	 2840	 786	 166127	 8	 26	 1	 4     0.467368997    0.036949217    0.005576981    0.003827676    0.036525908    0.004365786    0.051000294    0.724490274
167	 2864	 792	 168991	 8	 26	 1	 4     0.467389576    0.036792820    0.005578564    0.003829179    0.036367448    0.005054522    0.050811352    0.724106314
168	 2912	 804	 171903	 8	 26	 1	 4     0.467423714    0.036592152    0.005596419    0.003841787    0.036161661    0.003927192    0.050496344    0.724649532
169	 2928	 810	 174831	 8	 26	 1	 4     0.467442971    0.036428694    0.005599782    0.003841664    0.035995724    0.004920267    0.050317776    0.723972651
170	 2968	 820	 177799	 8	 26	 1	 4     0.467471889    0.036322735    0.005601662    0.003840929    0.035888194    0.003809602    0.050048403    0.725752137
171	 3339	 820	 181138	 9	 28	 1	 4     0.467488965    0.036148185    0.004327300    0.002864628    0.035888239    0.003807074    0.049888650    0.724577318
172	 3366	 826	 184504	 9	 28	 1	 4     0.467510917    0.036006153    0.004325181    0.002864862    0.035745432    0.004934209    0.049682515    0.724724858
173	 3411	 836	 187915	 9	 28	 1	 4     0.467555150    0.035751875    0.004328145    0.002865295    0.035488924    0.003840290    0.049264499    0.725712759
174	 3429	 840	 191344	 9	 28	 1	 4     0.467574568    0.035597306    0.004328132    0.002865227    0.035333206    0.004404962    0.049079858    0.725293589
175	 3474	 850	 194818	 9	 28	 1	 4     0.467604019    0.035451225    0.004336304    0.002865847    0.035185023    0.004361774    0.048798475    0.726482230
176	 3510	 858	 198328	 9	 28	 1	 4     0.467628642    0.035257068    0.004336817    0.002866698    0.034989325    0.003519366    0.048561950    0.726022498
177	 3528	 862	 201856	 9	 28	 1	 4     0.467644770    0.035114700    0.004337318    0.002866898    0.034845801    0.004624431    0.048406385    0.725414621
178	 3564	 870	 205420	 9	 28	 1	 4     0.467676346    0.034838507    0.004337867    0.002867000    0.034567390    0.004618005    0.048100364    0.724287806
179	 3600	 878	 209020	 9	 28	 1	 4     0.467709538    0.034624619    0.004349359    0.002876216    0.034350362    0.003555109    0.047776543    0.724720069
180	 3618	 882	 212638	 9	 28	 1	 4     0.467725934    0.034465665    0.004357204    0.002885898    0.034189134    0.004233445    0.047615758    0.723828972
181	 3663	 892	 216301	 9	 28	 1	 4     0.467749548    0.034281401    0.004361627    0.002891057    0.034002804    0.003570010    0.047383223    0.723492385
182	 3690	 898	 219991	 9	 28	 1	 4     0.467766581    0.034150540    0.004371537    0.002900000    0.033869588    0.003803692    0.047214780    0.723301893
183	 3717	 904	 223708	 9	 28	 1	 4     0.467787334    0.033966314    0.004378408    0.002907012    0.033682934    0.004090539    0.047008718    0.722553501
184	 3753	 912	 227461	 9	 28	 1	 4     0.467809050    0.033910686    0.004379947    0.002907097    0.033626637    0.003425766    0.046792114    0.724709428
185	 3771	 916	 231232	 9	 28	 1	 4     0.467823548    0.033773547    0.004380489    0.002908241    0.033488263    0.004449952    0.046646946    0.724024820
186	 3816	 926	 235048	 9	 28	 1	 4     0.467851864    0.033528445    0.004383312    0.002911717    0.033240685    0.004130778    0.046362085    0.723186730
187	 3852	 934	 238900	 9	 28	 1	 4     0.467877199    0.033362998    0.004385417    0.002913059    0.033073521    0.004285841    0.046105711    0.723619652
188	 3897	 944	 242797	 9	 28	 1	 4     0.467903886    0.033151930    0.004388934    0.002918194    0.032860124    0.003365904    0.045834078    0.723303101
189	 3915	 948	 246712	 9	 28	 1	 4     0.467918665    0.032980546    0.004390240    0.002919928    0.032687034    0.004208241    0.045682955    0.721944227
190	 3951	 956	 250663	 9	 28	 1	 4     0.467946391    0.032814625    0.004393176    0.002923082    0.032519219    0.003811996    0.045398072    0.722819793
191	 3969	 960	 254632	 9	 28	 1	 4     0.467966168    0.032615589    0.004392813    0.002922947    0.032318414    0.003608048    0.045193750    0.721683631
192	 4005	 968	 258637	 9	 28	 1	 4     0.467982351    0.032527156    0.004399744    0.002929998    0.032228219    0.003932696    0.045025866    0.722410439
193	 4041	 976	 262678	 9	 28	 1	 4     0.468004529    0.032337522    0.004401477    0.002932436    0.032036578    0.004305226    0.044794758    0.721904146
194	 4086	 986	 266764	 9	 28	 1	 4     0.468031811    0.032116337    0.004404357    0.002935342    0.031812903    0.003913029    0.044508799    0.721572765
195	 4131	 996	 270895	 9	 28	 1	 4     0.468056063    0.031978860    0.004404744    0.002935989    0.031674055    0.004152937    0.044253038    0.722636503
196	 4176	 1006	 275071	 9	 28	 1	 4     0.468080639    0.031761068    0.004405807    0.002936560    0.031454003    0.003665181    0.043992323    0.721968423
197	 4203	 1012	 279274	 9	 28	 1	 4     0.468098901    0.031609061    0.004407126    0.002937261    0.031300319    0.003204653    0.043797589    0.721707769
198	 4221	 1016	 283495	 9	 28	 1	 4     0.468112130    0.031482890    0.004408147    0.002937933    0.031172754    0.003783622    0.043655965    0.721158956
199	 4257	 1025	 287752	 9	 28	 1	 4     0.468132017    0.031318133    0.004409774    0.002939751    0.031006118    0.003642575    0.043442191    0.720915147
200	 4293	 1034	 292045	 9	 28	 1	 4     0.468148622    0.031147202    0.004411023    0.002940991    0.030833278    0.004241479    0.043262890    0.719951940
201	 4347	 1046	 296392	 9	 28	 1	 4     0.468176965    0.031007737    0.004413644    0.002943578    0.030692010    0.003839895    0.042955084    0.721864187
202	 4392	 1056	 300784	 9	 28	 1	 4     0.468199331    0.030840774    0.004415041    0.002944644    0.030523118    0.003092657    0.042710610    0.722086939
203	 4410	 1060	 305194	 9	 28	 1	 4     0.468211611    0.030686792    0.004416316    0.002945328    0.030367341    0.003643270    0.042575778    0.720757049
204	 4446	 1068	 309640	 9	 28	 1	 4     0.468231367    0.030516285    0.004417119    0.002945510    0.030194912    0.003769916    0.042357957    0.720438076
205	 4482	 1076	 314122	 9	 28	 1	 4     0.468252298    0.030344837    0.004418300    0.002946145    0.030021455    0.003939484    0.042125940    0.720336134
206	 4527	 1086	 318649	 9	 28	 1	 4     0.468276773    0.030166390    0.004418975    0.002946626    0.029840974    0.003021456    0.041852994    0.720770183
207	 4545	 1090	 323194	 9	 28	 1	 4     0.468290092    0.030031151    0.004418894    0.002946965    0.029704266    0.003426110    0.041703713    0.720107383
208	 4590	 1100	 327784	 9	 28	 1	 4     0.468305312    0.029944914    0.004420995    0.002947745    0.029616764    0.003477694    0.041532449    0.721000433
209	 4617	 1106	 332401	 9	 28	 1	 4     0.468320669    0.029836624    0.004423013    0.002948771    0.029506966    0.003110668    0.041358919    0.721407234
210	 4635	 1110	 337036	 9	 28	 1	 4     0.468332378    0.029691963    0.004424569    0.002950898    0.029360447    0.003307273    0.041226125    0.720222029
211	 4662	 1119	 341698	 9	 28	 1	 4     0.468346226    0.029561805    0.004425206    0.002951208    0.029228716    0.004713541    0.041068501    0.719816990
212	 4743	 1137	 346441	 9	 28	 1	 4     0.468373314    0.029320641    0.004426273    0.002952506    0.028984618    0.003824508    0.040758410    0.719376456
213	 4797	 1150	 351238	 9	 28	 1	 4     0.468390953    0.029127780    0.004426913    0.002953315    0.028789408    0.003303129    0.040555211    0.718225349
214	 4842	 1160	 356080	 9	 28	 1	 4     0.468404542    0.029011751    0.004427775    0.002954063    0.028671876    0.003342591    0.040397958    0.718148945
215	 4869	 1166	 360949	 9	 28	 1	 4     0.468417936    0.028864640    0.004427802    0.002954061    0.028523008    0.003767215    0.040242346    0.717270306
216	 4914	 1177	 365863	 9	 28	 1	 4     0.468436023    0.028700138    0.004428423    0.002954588    0.028356427    0.003261059    0.040031262    0.716943109
217	 4950	 1185	 370813	 9	 28	 1	 4     0.468450628    0.028543325    0.004428666    0.002954637    0.028197666    0.003102677    0.039859987    0.716089686
218	 4977	 1193	 375790	 9	 28	 1	 4     0.468463037    0.028447768    0.004430861    0.002956344    0.028100587    0.002828065    0.039713882    0.716317989
219	 5530	 1193	 381320	 10	 38	 2	 5     0.468472366    0.028383557    0.003957386    0.002801366    0.028106323    0.002829160    0.039603683    0.716689830
220	 5550	 1197	 386870	 10	 38	 2	 5     0.468482456    0.028291978    0.003957759    0.002801592    0.028013785    0.003247588    0.039484143    0.716540243
221	 5590	 1205	 392460	 10	 38	 2	 5     0.468499004    0.028172171    0.003958026    0.002801876    0.027892745    0.003267476    0.039287305    0.717080766
222	 5630	 1213	 398090	 10	 38	 2	 5     0.468514022    0.028048626    0.003960044    0.002803599    0.027767670    0.003083019    0.039107811    0.717212882
223	 5660	 1222	 403750	 10	 38	 2	 5     0.468526173    0.027941741    0.003961898    0.002804980    0.027659433    0.003237961    0.038961970    0.717154214
224	 5710	 1232	 409460	 10	 38	 2	 5     0.468541993    0.027895386    0.003969680    0.002811161    0.027611487    0.003469216    0.038771250    0.719486365
225	 5750	 1240	 415210	 10	 38	 2	 5     0.468559919    0.027736527    0.003969931    0.002811160    0.027450949    0.003451929    0.038554011    0.719420027
226	 5800	 1250	 421010	 10	 38	 2	 5     0.468576204    0.027562136    0.003970312    0.002811461    0.027274676    0.003705353    0.038355584    0.718595114
227	 5870	 1264	 426880	 10	 38	 2	 5     0.468594451    0.027337538    0.003970978    0.002812070    0.027047594    0.003319144    0.038132008    0.716918411
228	 5920	 1274	 432800	 10	 38	 2	 5     0.468612919    0.027148776    0.003972703    0.002813685    0.026856539    0.003066743    0.037904375    0.716243879
229	 5970	 1284	 438770	 10	 38	 2	 5     0.468627011    0.026997023    0.003973227    0.002814073    0.026703047    0.003502660    0.037729749    0.715536783
230	 6020	 1296	 444790	 10	 38	 2	 5     0.468646624    0.026875819    0.003973713    0.002814740    0.026580430    0.002811788    0.037485344    0.716968727
231	 7224	 1296	 452014	 12	 54	 2	 6     0.468655338    0.026779812    0.003200506    0.001975635    0.026587875    0.002812209    0.037376245    0.716492845
232	 7260	 1302	 459274	 12	 54	 2	 6     0.468666105    0.026677843    0.003200691    0.001975714    0.026485145    0.003107137    0.037240997    0.716356854
233	 7320	 1312	 466594	 12	 54	 2	 6     0.468679049    0.026553049    0.003201408    0.001976021    0.026359351    0.003574786    0.037077731    0.716145457
234	 7404	 1326	 473998	 12	 54	 2	 6     0.468695613    0.026395515    0.003202751    0.001976694    0.026200488    0.002689541    0.036867757    0.715951194
235	 7440	 1333	 481438	 12	 54	 2	 6     0.468705198    0.026289790    0.003203883    0.001977344    0.026093835    0.002777176    0.036745701    0.715452134
236	 7488	 1341	 488926	 12	 54	 2	 6     0.468715172    0.026164580    0.003204279    0.001977535    0.025967631    0.002975305    0.036618262    0.714522717
237	 7536	 1350	 496462	 12	 54	 2	 6     0.468727574    0.026060899    0.003204585    0.001977662    0.025863123    0.002710581    0.036459173    0.714796777
238	 7572	 1356	 504034	 12	 54	 2	 6     0.468738567    0.025958511    0.003204204    0.001977346    0.025759996    0.003024406    0.036317560    0.714764733
239	 7632	 1366	 511666	 12	 54	 2	 6     0.468749710    0.025838546    0.003203915    0.001977075    0.025639138    0.003211379    0.036173461    0.714295650
240	 7716	 1380	 519382	 12	 54	 2	 6     0.468765622    0.025699910    0.003204620    0.001977301    0.025499329    0.002595422    0.035966661    0.714548113
241	 7752	 1388	 527134	 12	 54	 2	 6     0.468775265    0.025641056    0.003205909    0.001978031    0.025439849    0.002933966    0.035840759    0.715416108
242	 7824	 1400	 534958	 12	 54	 2	 6     0.468787578    0.025520918    0.003206497    0.001978118    0.025318682    0.002906000    0.035679351    0.715285381
243	 7872	 1409	 542830	 12	 54	 2	 6     0.468799517    0.025397804    0.003207258    0.001978297    0.025194482    0.002883826    0.035522140    0.714985191
244	 7968	 1426	 550798	 12	 54	 2	 6     0.468810637    0.025279614    0.003207997    0.001978622    0.025075239    0.003301370    0.035375072    0.714616595
245	 8064	 1442	 558862	 12	 54	 2	 6     0.468825138    0.025119338    0.003209027    0.001978896    0.024913516    0.002646749    0.035182369    0.713975174
246	 8112	 1450	 566974	 12	 54	 2	 6     0.468834400    0.024994742    0.003209612    0.001979128    0.024787810    0.002592007    0.035058737    0.712939037
247	 8172	 1460	 575146	 12	 54	 2	 6     0.468843813    0.024944485    0.003210456    0.001979548    0.024737023    0.002987189    0.034932629    0.714074076
248	 8244	 1472	 583390	 12	 54	 2	 6     0.468858265    0.024844481    0.003211276    0.001979956    0.024636070    0.002731500    0.034738116    0.715193662
249	 8316	 1484	 591706	 12	 54	 2	 6     0.468866981    0.024729115    0.003211278    0.001980072    0.024519723    0.002839752    0.034620281    0.714295617
250	 8388	 1496	 600094	 12	 54	 2	 6     0.468878964    0.024594213    0.003211631    0.001980295    0.024383617    0.002514726    0.034457612    0.713752695
251	 8448	 1507	 608542	 12	 54	 2	 6     0.468888253    0.024534562    0.003212242    0.001980553    0.024323368    0.003328843    0.034330971    0.714648072
252	 8580	 1529	 617122	 12	 54	 2	 6     0.468904412    0.024395572    0.003212755    0.001980674    0.024183096    0.002886585    0.034109561    0.715212129
253	 8700	 1549	 625822	 12	 54	 2	 6     0.468917357    0.024273402    0.003213281    0.001980742    0.024059777    0.002701621    0.033931128    0.715372678
254	 8772	 1564	 634594	 12	 54	 2	 6     0.468928342    0.024159327    0.003214426    0.001981413    0.023944531    0.002855231    0.033778976    0.715217865
255	 8856	 1578	 643450	 12	 54	 2	 6     0.468941940    0.024061845    0.003215657    0.001982254    0.023846004    0.002613879    0.033589670    0.716346561
256	 8928	 1594	 652378	 12	 54	 2	 6     0.468951118    0.023971713    0.003217864    0.001983762    0.023754755    0.002809345    0.033461301    0.716401122
257	 9024	 1610	 661402	 12	 54	 2	 6     0.468962493    0.023837156    0.003218054    0.001983714    0.023618936    0.002697299    0.033301500    0.715798270
258	 9108	 1624	 670510	 12	 54	 2	 6     0.468972660    0.023735430    0.003219142    0.001984438    0.023516117    0.002534318    0.033158007    0.715828019
259	 9180	 1638	 679690	 12	 54	 2	 6     0.468981485    0.023642965    0.003220238    0.001985013    0.023422636    0.002636934    0.033032956    0.715738720
260	 9264	 1653	 688954	 12	 54	 2	 6     0.468991281    0.023530946    0.003220680    0.001985179    0.023309497    0.002467691    0.032893583    0.715365847
261	 9336	 1665	 698290	 12	 54	 2	 6     0.468999692    0.023428836    0.003221299    0.001985515    0.023206326    0.002515379    0.032773445    0.714872542
262	 9432	 1682	 707722	 12	 54	 2	 6     0.469008024    0.023379959    0.003222031    0.001985818    0.023156878    0.002525450    0.032653981    0.715991080
263	 9504	 1695	 717226	 12	 54	 2	 6     0.469016026    0.023298792    0.003222841    0.001986111    0.023074813    0.002852231    0.032538849    0.716030015
264	 9636	 1718	 726862	 12	 54	 2	 6     0.469026288    0.023159497    0.003223004    0.001986152    0.022934135    0.002487781    0.032390596    0.715006829
265	 9732	 1735	 736594	 12	 54	 2	 6     0.469034466    0.023075261    0.003223559    0.001986269    0.022848990    0.002669094    0.032271957    0.715025155
266	 9840	 1754	 746434	 12	 54	 2	 6     0.469043802    0.022964382    0.003224207    0.001986518    0.022736915    0.002686339    0.032135983    0.714600258
267	 9948	 1773	 756382	 12	 54	 2	 6     0.469053911    0.022846011    0.003224500    0.001986607    0.022617312    0.002299672    0.031988087    0.714203732
268	 10008	 1784	 766390	 12	 54	 2	 6     0.469061286    0.022770662    0.003224802    0.001986738    0.022541156    0.002267306    0.031879772    0.714266785
269	 10068	 1794	 776458	 12	 54	 2	 6     0.469068301    0.022687906    0.003224649    0.001986628    0.022457576    0.002382380    0.031776378    0.713986547
270	 10152	 1808	 786610	 12	 54	 2	 6     0.469076409    0.022617273    0.003225341    0.001986929    0.022386117    0.002388523    0.031656464    0.714459870
271	 10236	 1823	 796846	 12	 54	 2	 6     0.469083449    0.022521949    0.003225847    0.001987314    0.022289731    0.002377980    0.031551974    0.713804754
272	 10320	 1837	 807166	 12	 54	 2	 6     0.469090879    0.022429263    0.003226216    0.001987409    0.022196021    0.002453804    0.031441327    0.713368831
273	 10416	 1853	 817582	 12	 54	 2	 6     0.469098717    0.022329766    0.003227870    0.001988604    0.022095232    0.002416102    0.031324169    0.712860596
274	 10512	 1869	 828094	 12	 54	 2	 6     0.469106278    0.022237850    0.003228154    0.001988675    0.022002295    0.002361172    0.031210721    0.712506781
275	 10608	 1885	 838702	 12	 54	 2	 6     0.469113790    0.022143354    0.003228538    0.001988852    0.021906726    0.002340907    0.031097608    0.712059714
276	 10704	 1901	 849406	 12	 54	 2	 6     0.469121160    0.022047134    0.003229065    0.001989042    0.021809384    0.002357566    0.030986229    0.711513938
277	 10824	 1922	 860230	 12	 54	 2	 6     0.469128123    0.021987615    0.003229981    0.001989581    0.021749079    0.002397185    0.030880643    0.712019315
278	 10920	 1941	 871150	 12	 54	 2	 6     0.469135430    0.021888871    0.003230105    0.001989653    0.021649228    0.002294177    0.030769433    0.711383615
279	 11016	 1958	 882166	 12	 54	 2	 6     0.469142493    0.021824801    0.003230599    0.001989897    0.021584373    0.002315705    0.030661552    0.711796999
280	 11112	 1974	 893278	 12	 54	 2	 6     0.469149538    0.021738361    0.003231139    0.001990135    0.021496886    0.002536328    0.030553575    0.711483413
281	 11244	 1996	 904522	 12	 54	 2	 6     0.469158034    0.021649308    0.003232194    0.001990716    0.021406668    0.002305652    0.030422837    0.711613708
282	 11352	 2015	 915874	 12	 54	 2	 6     0.469165075    0.021558416    0.003232859    0.001991112    0.021314641    0.002417454    0.030314057    0.711168951
283	 11496	 2041	 927370	 12	 54	 2	 6     0.469172233    0.021485249    0.003233454    0.001991477    0.021240543    0.002398299    0.030203074    0.711359664
284	 11628	 2068	 938998	 12	 54	 2	 6     0.469179100    0.021404673    0.003234292    0.001992062    0.021158908    0.002361744    0.030096209    0.711208286
285	 11736	 2088	 950734	 12	 54	 2	 6     0.469186186    0.021323849    0.003234528    0.001992226    0.021077105    0.002447987    0.029985538    0.711137775
286	 11868	 2110	 962602	 12	 54	 2	 6     0.469194583    0.021225656    0.003235224    0.001992640    0.020977650    0.002220632    0.029853863    0.710985243
287	 11964	 2126	 974566	 12	 54	 2	 6     0.469201935    0.021135700    0.003236044    0.001993090    0.020886499    0.002167002    0.029738092    0.710728174
288	 12072	 2145	 986638	 12	 54	 2	 6     0.469208865    0.021097171    0.003236794    0.001993303    0.020847393    0.002287351    0.029628549    0.712055488
289	 12180	 2163	 998818	 12	 54	 2	 6     0.469216336    0.021041561    0.003237834    0.001993809    0.020790953    0.002167847    0.029509983    0.713031950
290	 12288	 2181	 1011106	 12	 54	 2	 6     0.469222924    0.020963162    0.003239186    0.001994819    0.020711394    0.002407596    0.029405045    0.712910388
291	 12420	 2203	 1023526	 12	 54	 2	 6     0.469230522    0.020887645    0.003239948    0.001995213    0.020634836    0.002178144    0.029283555    0.713289244
292	 12540	 2223	 1036066	 12	 54	 2	 6     0.469236715    0.020824210    0.003240512    0.001995452    0.020570532    0.002345802    0.029184158    0.713544979
293	 12708	 2251	 1048774	 12	 54	 2	 6     0.469243116    0.020736150    0.003241229    0.001995925    0.020481269    0.002190769    0.029081058    0.713046625
294	 12852	 2276	 1061626	 12	 54	 2	 6     0.469250111    0.020659004    0.003243784    0.001997590    0.020402753    0.002293239    0.028967962    0.713167329
295	 13008	 2302	 1074634	 12	 54	 2	 6     0.469257223    0.020598666    0.003245535    0.001998694    0.020341376    0.002227582    0.028852531    0.713929266
296	 13140	 2325	 1087774	 12	 54	 2	 6     0.469263529    0.020518708    0.003246375    0.001999128    0.020260268    0.002122422    0.028749772    0.713699855
297	 13284	 2349	 1101058	 12	 54	 2	 6     0.469269403    0.020434916    0.003246822    0.001999296    0.020175330    0.002138433    0.028653740    0.713167474
298	 13464	 2379	 1114522	 12	 54	 2	 6     0.469275981    0.020367098    0.003248701    0.002000589    0.020106333    0.002130626    0.028545813    0.713488089
299	 13608	 2404	 1128130	 12	 54	 2	 6     0.469283181    0.020286521    0.003250736    0.002002065    0.020024377    0.002108807    0.028427193    0.713630827
300	 13740	 2426	 1141870	 12	 54	 2	 6     0.469289777    0.020209481    0.003252616    0.002003530    0.019946018    0.002206505    0.028318095    0.713659641
301	 13872	 2448	 1155742	 12	 54	 2	 6     0.469297819    0.020121119    0.003254348    0.002004691    0.019856199    0.002190771    0.028184518    0.713906800
302	 14040	 2477	 1169782	 12	 54	 2	 6     0.469304832    0.020057016    0.003255769    0.002005573    0.019791004    0.002013924    0.028067489    0.714599577
303	 14160	 2498	 1183942	 12	 54	 2	 6     0.469311112    0.019987771    0.003257971    0.002007126    0.019720462    0.002104882    0.027962297    0.714811495
304	 14304	 2522	 1198246	 12	 54	 2	 6     0.469317831    0.019917652    0.003259382    0.002007974    0.019649155    0.002211686    0.027849299    0.715194020
305	 14460	 2549	 1212706	 12	 54	 2	 6     0.469325572    0.019854811    0.003261398    0.002009138    0.019585116    0.002195626    0.027718536    0.716300842
306	 14640	 2579	 1227346	 12	 54	 2	 6     0.469332777    0.019790460    0.003263273    0.002010353    0.019519564    0.002089480    0.027596261    0.717142826
307	 14808	 2607	 1242154	 12	 54	 2	 6     0.469339665    0.019717052    0.003266023    0.002012232    0.019444671    0.002133300    0.027478866    0.717535143
308	 14988	 2637	 1257142	 12	 54	 2	 6     0.469346777    0.019645583    0.003267678    0.002013332    0.019371919    0.002117756    0.027357122    0.718115856
309	 15144	 2663	 1272286	 12	 54	 2	 6     0.469352822    0.019566706    0.003269837    0.002014727    0.019291556    0.002358695    0.027253217    0.717959470
310	 15360	 2699	 1287646	 12	 54	 2	 6     0.469360838    0.019477810    0.003271729    0.002016003    0.019201065    0.002319194    0.027114815    0.718345683
311	 15540	 2729	 1303186	 12	 54	 2	 6     0.469368775    0.019395623    0.003273684    0.002017197    0.019117353    0.002116587    0.026977072    0.718966949
312	 15708	 2757	 1318894	 12	 54	 2	 6     0.469374765    0.019333156    0.003275088    0.002018132    0.019053733    0.002212447    0.026872646    0.719436267
313	 15876	 2786	 1334770	 12	 54	 2	 6     0.469383006    0.019245052    0.003277162    0.002019634    0.018963972    0.002130567    0.026728316    0.720024841
314	 16008	 2808	 1350778	 12	 54	 2	 6     0.469389567    0.019168995    0.003279184    0.002021050    0.018886432    0.002197787    0.026612853    0.720290875
315	 16200	 2840	 1366978	 12	 54	 2	 6     0.469396375    0.019116919    0.003279962    0.002021382    0.018833439    0.002306990    0.026492510    0.721597123
316	 16380	 2873	 1383358	 12	 54	 2	 6     0.469405074    0.019011515    0.003283832    0.002024071    0.018725762    0.001989219    0.026337922    0.721830482
317	 19110	 2873	 1402468	 14	 61	 3	 6     0.469409755    0.018919156    0.002692369    0.001869893    0.018726601    0.001989418    0.026254364    0.720609938
318	 19292	 2899	 1421760	 14	 61	 3	 6     0.469415642    0.018836040    0.002693521    0.001870367    0.018642461    0.002244002    0.026148885    0.720338174
319	 19488	 2929	 1441248	 14	 61	 3	 6     0.469422953    0.018769581    0.002695318    0.001871167    0.018575048    0.002078285    0.026017316    0.721426466
320	 19684	 2957	 1460932	 14	 61	 3	 6     0.469429218    0.018696697    0.002696147    0.001871630    0.018501278    0.001925272    0.025904028    0.721767952
321	 19824	 2977	 1480756	 14	 61	 3	 6     0.469434509    0.018612003    0.002696366    0.001871765    0.018415653    0.002112117    0.025807967    0.721172782
322	 20006	 3005	 1500762	 14	 61	 3	 6     0.469441168    0.018538727    0.002696846    0.001872067    0.018341521    0.002123958    0.025686564    0.721728563
323	 20188	 3032	 1520950	 14	 61	 3	 6     0.469447154    0.018482617    0.002697506    0.001872466    0.018284710    0.001945044    0.025576932    0.722628394
324	 20342	 3055	 1541292	 14	 61	 3	 6     0.469452624    0.018418916    0.002698197    0.001872751    0.018220214    0.002020699    0.025476336    0.722981333
325	 20538	 3084	 1561830	 14	 61	 3	 6     0.469459032    0.018340387    0.002699379    0.001873342    0.018140650    0.002055089    0.025357964    0.723259452
326	 20720	 3111	 1582550	 14	 61	 3	 6     0.469465259    0.018288701    0.002700627    0.001873886    0.018088206    0.001961831    0.025242429    0.724522225
327	 20846	 3130	 1603396	 14	 61	 3	 6     0.469471356    0.018214016    0.002701422    0.001874250    0.018012571    0.001928465    0.025128784    0.724826793
328	 21014	 3154	 1624410	 14	 61	 3	 6     0.469477404    0.018142211    0.002703452    0.001875053    0.017939654    0.001954921    0.025015521    0.725238206
329	 21196	 3180	 1645606	 14	 61	 3	 6     0.469483096    0.018064508    0.002704705    0.001875641    0.017860880    0.001891742    0.024908473    0.725235470
330	 21350	 3202	 1666956	 14	 61	 3	 6     0.469487769    0.018008776    0.002705428    0.001875994    0.017804400    0.001982133    0.024820230    0.725568433
331	 21560	 3233	 1688516	 14	 61	 3	 6     0.469493698    0.017950290    0.002705823    0.001876208    0.017745180    0.002069610    0.024707839    0.726501809
332	 21770	 3263	 1710286	 14	 61	 3	 6     0.469499886    0.017887281    0.002706478    0.001876541    0.017681341    0.001905055    0.024589961    0.727422109
333	 21910	 3283	 1732196	 14	 61	 3	 6     0.469504994    0.017814970    0.002706810    0.001876728    0.017608133    0.001980645    0.024492239    0.727372060
334	 22120	 3313	 1754316	 14	 61	 3	 6     0.469510830    0.017759617    0.002707416    0.001877116    0.017552034    0.001982013    0.024380109    0.728446997
335	 22302	 3340	 1776618	 14	 61	 3	 6     0.469516344    0.017683960    0.002708006    0.001877530    0.017475386    0.001934585    0.024273695    0.728523609
336	 22470	 3364	 1799088	 14	 61	 3	 6     0.469521105    0.017627266    0.002708737    0.001877974    0.017417900    0.002019019    0.024181423    0.728959000
337	 22666	 3394	 1821754	 14	 61	 3	 6     0.469527088    0.017536395    0.002709285    0.001878295    0.017325846    0.001894784    0.024064974    0.728710336
338	 22834	 3419	 1844588	 14	 61	 3	 6     0.469531945    0.017462458    0.002709585    0.001878479    0.017250959    0.001967446    0.023970027    0.728512214
339	 23002	 3446	 1867590	 14	 61	 3	 6     0.469537435    0.017382286    0.002709836    0.001878577    0.017169759    0.002049732    0.023862252    0.728442793
340	 23226	 3480	 1890816	 14	 61	 3	 6     0.469543513    0.017295947    0.002710256    0.001878837    0.017082280    0.001838455    0.023742346    0.728485146
341	 28203	 3480	 1919019	 17	 89	 3	 7     0.469547359    0.017229889    0.002242547    0.001554872    0.017083327    0.001838538    0.023666164    0.728038924
342	 28407	 3504	 1947426	 17	 89	 3	 7     0.469551950    0.017151509    0.002242789    0.001555048    0.017004239    0.001830580    0.023574900    0.727532616
343	 28611	 3529	 1976037	 17	 89	 3	 7     0.469556404    0.017076038    0.002242989    0.001555255    0.016928086    0.001944753    0.023486017    0.727072548
344	 28849	 3558	 2004886	 17	 89	 3	 7     0.469561522    0.016983574    0.002243310    0.001555534    0.016834766    0.001855302    0.023383469    0.726306880
345	 29036	 3580	 2033922	 17	 89	 3	 7     0.469565819    0.016901118    0.002243633    0.001555799    0.016751534    0.001797971    0.023297015    0.725462809
346	 29274	 3608	 2063196	 17	 89	 3	 7     0.469570183    0.016858803    0.002244037    0.001556078    0.016708786    0.001809384    0.023208892    0.726394142
347	 29495	 3634	 2092691	 17	 89	 3	 7     0.469574818    0.016789965    0.002244213    0.001556232    0.016639303    0.001738757    0.023114920    0.726369155
348	 29665	 3654	 2122356	 17	 89	 3	 7     0.469578646    0.016716972    0.002244381    0.001556379    0.016565624    0.001856027    0.023037026    0.725656672
349	 29920	 3684	 2152276	 17	 89	 3	 7     0.469583156    0.016649216    0.002244849    0.001556771    0.016497183    0.001703277    0.022944912    0.725616892
350	 30090	 3704	 2182366	 17	 89	 3	 7     0.469587411    0.016576384    0.002245091    0.001557088    0.016423644    0.001793616    0.022857666    0.725200189
351	 30294	 3729	 2212660	 17	 89	 3	 7     0.469591821    0.016502894    0.002245213    0.001557224    0.016349450    0.001869764    0.022766897    0.724863563
352	 30583	 3763	 2243243	 17	 89	 3	 7     0.469596393    0.016433080    0.002245399    0.001557362    0.016278953    0.001854632    0.022672386    0.724805967
353	 30821	 3793	 2274064	 17	 89	 3	 7     0.469600946    0.016372465    0.002245598    0.001557482    0.016217734    0.001880904    0.022577882    0.725155037
354	 31076	 3824	 2305140	 17	 89	 3	 7     0.469605143    0.016299527    0.002245712    0.001557590    0.016144082    0.001909927    0.022490418    0.724732067
355	 31314	 3852	 2336454	 17	 89	 3	 7     0.469610125    0.016210248    0.002245852    0.001557714    0.016053919    0.001876153    0.022386159    0.724119249
356	 31586	 3884	 2368040	 17	 89	 3	 7     0.469615208    0.016140913    0.002246289    0.001558021    0.015983844    0.001816914    0.022279262    0.724481505
357	 31807	 3910	 2399847	 17	 89	 3	 7     0.469620012    0.016086487    0.002246610    0.001558230    0.015928836    0.001835011    0.022177773    0.725342780
358	 32011	 3934	 2431858	 17	 89	 3	 7     0.469625051    0.015995964    0.002246912    0.001558470    0.015837369    0.001802753    0.022070823    0.724756112
359	 32300	 3968	 2464158	 17	 89	 3	 7     0.469629505    0.015924394    0.002247177    0.001558635    0.015765041    0.001697985    0.021975841    0.724631818
360	 32487	 3992	 2496645	 17	 89	 3	 7     0.469633304    0.015849720    0.002247286    0.001558688    0.015689593    0.001704197    0.021894513    0.723912887
361	 32742	 4022	 2529387	 17	 89	 3	 7     0.469637120    0.015775449    0.002247369    0.001558746    0.015614548    0.001637954    0.021812487    0.723230171
362	 32929	 4046	 2562316	 17	 89	 3	 7     0.469640794    0.015729010    0.002247592    0.001559056    0.015567597    0.001638022    0.021733252    0.723730151
363	 33116	 4068	 2595432	 17	 89	 3	 7     0.469644665    0.015683607    0.002247887    0.001559288    0.015521680    0.001800459    0.021649438    0.724434862
364	 33371	 4098	 2628803	 17	 89	 3	 7     0.469649157    0.015625020    0.002248336    0.001559643    0.015462414    0.001643392    0.021551771    0.724999356
365	 33558	 4120	 2662361	 17	 89	 3	 7     0.469652803    0.015568132    0.002248578    0.001559791    0.015404890    0.001819039    0.021472176    0.725037476
366	 33813	 4150	 2696174	 17	 89	 3	 7     0.469657556    0.015485864    0.002248950    0.001560118    0.015321691    0.001819811    0.021367949    0.724723924
367	 34068	 4180	 2730242	 17	 89	 3	 7     0.469661851    0.015410121    0.002249147    0.001560211    0.015245103    0.001683002    0.021273350    0.724386203
368	 34340	 4212	 2764582	 17	 89	 3	 7     0.469665909    0.015334945    0.002249336    0.001560384    0.015169081    0.001662222    0.021183569    0.723907527
369	 34578	 4241	 2799160	 17	 89	 3	 7     0.469670116    0.015268781    0.002249498    0.001560512    0.015102167    0.001659865    0.021090091    0.723978904
370	 34816	 4269	 2833976	 17	 89	 3	 7     0.469674864    0.015203923    0.002249927    0.001560824    0.015036526    0.001629445    0.020984088    0.724545339
371	 35020	 4293	 2868996	 17	 89	 3	 7     0.469678851    0.015150005    0.002250294    0.001560976    0.014981950    0.001587495    0.020894649    0.725066258
372	 35190	 4314	 2904186	 17	 89	 3	 7     0.469682361    0.015085865    0.002250371    0.001561056    0.014917076    0.001605320    0.020815596    0.724738558
373	 35428	 4342	 2939614	 17	 89	 3	 7     0.469686026    0.015028177    0.002250571    0.001561240    0.014858702    0.001554845    0.020732750    0.724852076
374	 41680	 4342	 2981294	 20	 114	 3	 8     0.469688758    0.014987173    0.001948869    0.001315508    0.014859922    0.001554963    0.020670750    0.725042546
375	 41900	 4364	 3023194	 20	 114	 3	 8     0.469692169    0.014918957    0.001949107    0.001315765    0.014791087    0.001662463    0.020593100    0.724463866
376	 42220	 4396	 3065414	 20	 114	 3	 8     0.469696044    0.014853339    0.001949411    0.001316034    0.014724859    0.001598185    0.020504539    0.724392735
377	 42500	 4424	 3107914	 20	 114	 3	 8     0.469699744    0.014789272    0.001949669    0.001316280    0.014660196    0.001576036    0.020419594    0.724268644
378	 42760	 4450	 3150674	 20	 114	 3	 8     0.469703290    0.014722272    0.001949903    0.001316476    0.014592573    0.001607754    0.020337873    0.723884567
379	 43040	 4479	 3193714	 20	 114	 3	 8     0.469707084    0.014670614    0.001950090    0.001316676    0.014540428    0.001657966    0.020250051    0.724472916
380	 43360	 4512	 3237074	 20	 114	 3	 8     0.469711185    0.014604833    0.001950277    0.001316864    0.014474031    0.001498869    0.020154715    0.724636043
381	 43660	 4542	 3280734	 20	 114	 3	 8     0.469714098    0.014534507    0.001950306    0.001316880    0.014403062    0.001517057    0.020086694    0.723588792
382	 44000	 4576	 3324734	 20	 114	 3	 8     0.469717258    0.014466283    0.001950378    0.001316940    0.014334203    0.001558280    0.020012669    0.722856248
383	 44360	 4612	 3369094	 20	 114	 3	 8     0.469720720    0.014403830    0.001950546    0.001317079    0.014271149    0.001505408    0.019931248    0.722675766
384	 44660	 4643	 3413754	 20	 114	 3	 8     0.469723706    0.014339970    0.001950695    0.001317255    0.014206672    0.001563963    0.019860762    0.722025206
385	 44980	 4677	 3458734	 20	 114	 3	 8     0.469727114    0.014277927    0.001950880    0.001317432    0.014144018    0.001558502    0.019779975    0.721837430
386	 45260	 4707	 3503994	 20	 114	 3	 8     0.469730520    0.014233439    0.001951064    0.001317585    0.014099082    0.001535216    0.019698931    0.722548783
387	 45560	 4737	 3549554	 20	 114	 3	 8     0.469733985    0.014189235    0.001951481    0.001317968    0.014054398    0.001468407    0.019616137    0.723345020
388	 45780	 4760	 3595334	 20	 114	 3	 8     0.469737115    0.014130210    0.001951695    0.001318167    0.013994775    0.001497103    0.019541053    0.723103827
389	 46040	 4786	 3641374	 20	 114	 3	 8     0.469740293    0.014066453    0.001951859    0.001318291    0.013930375    0.001473596    0.019464490    0.722672548
390	 46320	 4814	 3687694	 20	 114	 3	 8     0.469743224    0.014006228    0.001951958    0.001318380    0.013869545    0.001512591    0.019393631    0.722207629
391	 46660	 4850	 3734354	 20	 114	 3	 8     0.469746554    0.013949436    0.001952144    0.001318525    0.013812165    0.001544976    0.019312818    0.722288993
392	 46960	 4882	 3781314	 20	 114	 3	 8     0.469749960    0.013876340    0.001952351    0.001318727    0.013738309    0.001447211    0.019229790    0.721606403
393	 47240	 4910	 3828554	 20	 114	 3	 8     0.469752762    0.013819057    0.001952547    0.001318895    0.013680421    0.001417406    0.019161223    0.721199148
394	 47480	 4934	 3876034	 20	 114	 3	 8     0.469755331    0.013750732    0.001952705    0.001319069    0.013611376    0.001428953    0.019098132    0.720004009
395	 47800	 4968	 3923834	 20	 114	 3	 8     0.469758000    0.013698090    0.001952866    0.001319212    0.013558170    0.001540675    0.019032374    0.719725769
396	 48180	 5006	 3972014	 20	 114	 3	 8     0.469761552    0.013633535    0.001953103    0.001319378    0.013492912    0.001371940    0.018944480    0.719657399
397	 48440	 5033	 4020454	 20	 114	 3	 8     0.469764049    0.013590774    0.001953234    0.001319450    0.013449685    0.001473645    0.018882468    0.719756244
398	 48720	 5062	 4069174	 20	 114	 3	 8     0.469767321    0.013537926    0.001953400    0.001319578    0.013396256    0.001441686    0.018800892    0.720068288
399	 49000	 5090	 4118174	 20	 114	 3	 8     0.469770214    0.013494750    0.001953628    0.001319731    0.013352588    0.001440843    0.018728459    0.720547781
400	 49260	 5116	 4167434	 20	 114	 3	 8     0.469772938    0.013437477    0.001953732    0.001319818    0.013294687    0.001397174    0.018660024    0.720121090
401	 49540	 5147	 4216974	 20	 114	 3	 8     0.469775681    0.013399757    0.001953810    0.001319868    0.013256550    0.001550853    0.018590840    0.720772030
402	 49920	 5186	 4266894	 20	 114	 3	 8     0.469778773    0.013358349    0.001954052    0.001320051    0.013214657    0.001424566    0.018512531    0.721584140
403	 50240	 5218	 4317134	 20	 114	 3	 8     0.469781618    0.013312615    0.001954213    0.001320177    0.013168400    0.001421119    0.018440190    0.721934823
404	 50540	 5248	 4367674	 20	 114	 3	 8     0.469784328    0.013258728    0.001954347    0.001320301    0.013113901    0.001476720    0.018371033    0.721719221
405	 50940	 5289	 4418614	 20	 114	 3	 8     0.469787174    0.013207879    0.001954555    0.001320443    0.013062457    0.001479202    0.018298109    0.721816598
406	 51300	 5325	 4469914	 20	 114	 3	 8     0.469790153    0.013143189    0.001954662    0.001320542    0.012997027    0.001535849    0.018221461    0.721302718
407	 51680	 5364	 4521594	 20	 114	 3	 8     0.469794004    0.013075507    0.001954723    0.001320581    0.012928570    0.001410928    0.018121895    0.721530858
408	 52000	 5396	 4573594	 20	 114	 3	 8     0.469796814    0.013020769    0.001954786    0.001320635    0.012873199    0.001417432    0.018048917    0.721415535
409	 52340	 5430	 4625934	 20	 114	 3	 8     0.469799464    0.012975691    0.001954937    0.001320775    0.012827579    0.001322588    0.017979790    0.721682016
410	 52660	 5462	 4678594	 20	 114	 3	 8     0.469801847    0.012928719    0.001955163    0.001320967    0.012780028    0.001305553    0.017917419    0.721572624
411	 60559	 5462	 4739153	 23	 150	 3	 9     0.469803741    0.012894605    0.001707719    0.001064330    0.012781022    0.001305617    0.017867690    0.721671618
412	 60927	 5496	 4800080	 23	 150	 3	 9     0.469806007    0.012842461    0.001707822    0.001064428    0.012728399    0.001402458    0.017808024    0.721161446
413	 61433	 5540	 4861513	 23	 150	 3	 9     0.469808726    0.012799609    0.001707942    0.001064552    0.012685146    0.001334827    0.017736147    0.721667942
414	 61847	 5577	 4923360	 23	 150	 3	 9     0.469811098    0.012757031    0.001708144    0.001064708    0.012642155    0.001335973    0.017673193    0.721829453
415	 62284	 5617	 4985644	 23	 150	 3	 9     0.469813508    0.012708699    0.001708317    0.001064830    0.012593359    0.001383446    0.017608998    0.721716198
416	 62744	 5661	 5048388	 23	 150	 3	 9     0.469816061    0.012656878    0.001708470    0.001064949    0.012541040    0.001327401    0.017540755    0.721569736
417	 63273	 5707	 5111661	 23	 150	 3	 9     0.469818537    0.012608948    0.001708565    0.001065027    0.012492653    0.001427006    0.017474327    0.721569894
418	 63779	 5751	 5175440	 23	 150	 3	 9     0.469821152    0.012550557    0.001708721    0.001065131    0.012433694    0.001306200    0.017403857    0.721136489
419	 64193	 5788	 5239633	 23	 150	 3	 9     0.469823513    0.012496761    0.001708794    0.001065186    0.012379381    0.001380685    0.017340022    0.720688881
420	 64699	 5832	 5304332	 23	 150	 3	 9     0.469825991    0.012439663    0.001708868    0.001065226    0.012321728    0.001330938    0.017272753    0.720189964
421	 65136	 5873	 5369468	 23	 150	 3	 9     0.469828574    0.012387635    0.001709030    0.001065311    0.012269177    0.001319827    0.017202335    0.720113550
422	 65596	 5913	 5435064	 23	 150	 3	 9     0.469831090    0.012329402    0.001709122    0.001065376    0.012210367    0.001290567    0.017133485    0.719608548
423	 66125	 5960	 5501189	 23	 150	 3	 9     0.469833350    0.012284065    0.001709288    0.001065505    0.012164562    0.001271362    0.017071389    0.719570321
424	 66608	 6004	 5567797	 23	 150	 3	 9     0.469835633    0.012237858    0.001709498    0.001065641    0.012117871    0.001282584    0.017008463    0.719515820
425	 67160	 6053	 5634957	 23	 150	 3	 9     0.469837887    0.012202026    0.001709684    0.001065756    0.012081656    0.001247201    0.016946088    0.720049726
426	 67574	 6090	 5702531	 23	 150	 3	 9     0.469840004    0.012150648    0.001709813    0.001065848    0.012029746    0.001291660    0.016887289    0.719514437
427	 68057	 6133	 5770588	 23	 150	 3	 9     0.469842473    0.012093529    0.001709895    0.001065900    0.011972038    0.001411139    0.016818437    0.719063774
428	 68816	 6199	 5839404	 23	 150	 3	 9     0.469845036    0.012048619    0.001710118    0.001066098    0.011926639    0.001304676    0.016746688    0.719462848
429	 69460	 6256	 5908864	 23	 150	 3	 9     0.469847227    0.011999007    0.001710234    0.001066182    0.011876501    0.001243830    0.016685101    0.719144997
430	 70104	 6313	 5978968	 23	 150	 3	 9     0.469849286    0.011947330    0.001710318    0.001066241    0.011824276    0.001236758    0.016627013    0.718549385
431	 70656	 6364	 6049624	 23	 150	 3	 9     0.469851221    0.011907409    0.001710419    0.001066298    0.011783924    0.001256839    0.016572245    0.718515162
432	 71254	 6421	 6120878	 23	 150	 3	 9     0.469853327    0.011869467    0.001710581    0.001066418    0.011745559    0.001234480    0.016512445    0.718819492
433	 71852	 6474	 6192730	 23	 150	 3	 9     0.469855471    0.011832559    0.001710820    0.001066606    0.011708226    0.001237229    0.016451307    0.719247375
434	 72427	 6529	 6265157	 23	 150	 3	 9     0.469857601    0.011789185    0.001710946    0.001066691    0.011664371    0.001222473    0.016390359    0.719275583
435	 73071	 6586	 6338228	 23	 150	 3	 9     0.469859689    0.011743407    0.001711082    0.001066784    0.011618081    0.001230489    0.016330416    0.719112545
436	 73715	 6642	 6411943	 23	 150	 3	 9     0.469861678    0.011697932    0.001711148    0.001066819    0.011572104    0.001234565    0.016273079    0.718851822
437	 74359	 6701	 6486302	 23	 150	 3	 9     0.469863706    0.011646985    0.001711223    0.001066850    0.011520590    0.001227111    0.016214429    0.718309920
438	 74980	 6760	 6561282	 23	 150	 3	 9     0.469865705    0.011603689    0.001711352    0.001066923    0.011476797    0.001231007    0.016156396    0.718210215
439	 75647	 6820	 6636929	 23	 150	 3	 9     0.469867658    0.011555477    0.001711504    0.001067050    0.011428027    0.001214397    0.016099494    0.717754040
440	 76268	 6874	 6713197	 23	 150	 3	 9     0.469869726    0.011511332    0.001711617    0.001067144    0.011383371    0.001190365    0.016039003    0.717708708
441	 76843	 6924	 6790040	 23	 150	 3	 9     0.469871723    0.011465590    0.001711672    0.001067178    0.011337105    0.001172557    0.015980414    0.717477655
442	 77487	 6980	 6867527	 23	 150	 3	 9     0.469873688    0.011427983    0.001711814    0.001067282    0.011299048    0.001193158    0.015922529    0.717724106
443	 78062	 7033	 6945589	 23	 150	 3	 9     0.469875701    0.011386252    0.001711912    0.001067343    0.011256825    0.001280478    0.015863003    0.717786677
444	 78798	 7098	 7024387	 23	 150	 3	 9     0.469877787    0.011341442    0.001712144    0.001067540    0.011211462    0.001191130    0.015801088    0.717763374
445	 79557	 7164	 7103944	 23	 150	 3	 9     0.469879789    0.011308268    0.001712258    0.001067604    0.011177884    0.001202547    0.015741467    0.718374483
446	 80339	 7232	 7184283	 23	 150	 3	 9     0.469881767    0.011267420    0.001712382    0.001067696    0.011136539    0.001177826    0.015682310    0.718479642
447	 81052	 7296	 7265335	 23	 150	 3	 9     0.469883742    0.011225828    0.001712460    0.001067747    0.011094445    0.001219707    0.015623011    0.718544505
448	 81834	 7366	 7347169	 23	 150	 3	 9     0.469885789    0.011191779    0.001712674    0.001067907    0.011059957    0.001188952    0.015561314    0.719205271
449	 82616	 7435	 7429785	 23	 150	 3	 9     0.469887666    0.011149928    0.001712833    0.001067998    0.011017582    0.001256382    0.015504530    0.719140031
450	 83444	 7508	 7513229	 23	 150	 3	 9     0.469889767    0.011111084    0.001713013    0.001068106    0.010978241    0.001132350    0.015440729    0.719595816
451	 84088	 7564	 7597317	 23	 150	 3	 9     0.469891573    0.011072210    0.001713129    0.001068185    0.010938877    0.001218762    0.015385682    0.719643768
452	 85008	 7645	 7682325	 23	 150	 3	 9     0.469893524    0.011027765    0.001713265    0.001068264    0.010893866    0.001150451    0.015325965    0.719547819
453	 85882	 7721	 7768207	 23	 150	 3	 9     0.469895341    0.010984701    0.001713328    0.001068307    0.010850261    0.001138332    0.015270156    0.719357529
454	 86687	 7793	 7854894	 23	 150	 3	 9     0.469897139    0.010945491    0.001713533    0.001068471    0.010810531    0.001192926    0.015214742    0.719400356
455	 87561	 7870	 7942455	 23	 150	 3	 9     0.469898892    0.010903992    0.001713674    0.001068560    0.010768489    0.001137128    0.015160490    0.719237458
456	 88320	 7938	 8030775	 23	 150	 3	 9     0.469900680    0.010866625    0.001713808    0.001068638    0.010730629    0.001157789    0.015104968    0.719407329
457	 89217	 8017	 8119992	 23	 150	 3	 9     0.469902594    0.010834292    0.001714066    0.001068804    0.010697844    0.001148321    0.015045315    0.720110695
458	 90068	 8095	 8210060	 23	 150	 3	 9     0.469904414    0.010803664    0.001714300    0.001068992    0.010666786    0.001147665    0.014988363    0.720803467
459	 90873	 8167	 8300933	 23	 150	 3	 9     0.469906160    0.010767638    0.001714472    0.001069129    0.010630269    0.001190384    0.014933537    0.721037346
460	 91816	 8250	 8392749	 23	 150	 3	 9     0.469908087    0.010723914    0.001714654    0.001069247    0.010585948    0.001160738    0.014872783    0.721042861
461	 92713	 8335	 8485462	 23	 150	 3	 9     0.469909957    0.010681183    0.001714821    0.001069366    0.010542630    0.001146735    0.014813584    0.721039718
462	 93725	 8426	 8579187	 23	 150	 3	 9     0.469911762    0.010635643    0.001714927    0.001069436    0.010496472    0.001098856    0.014756200    0.720757574
463	 94645	 8507	 8673832	 23	 150	 3	 9     0.469913413    0.010597305    0.001715015    0.001069495    0.010457609    0.001121828    0.014703514    0.720732801
464	 95542	 8585	 8769374	 23	 150	 3	 9     0.469914997    0.010562464    0.001715155    0.001069583    0.010422278    0.001137844    0.014652831    0.720848006
465	 96508	 8669	 8865882	 23	 150	 3	 9     0.469916741    0.010527062    0.001715439    0.001069777    0.010386352    0.001138152    0.014596785    0.721190464
466	 97428	 8749	 8963310	 23	 150	 3	 9     0.469918538    0.010491639    0.001715748    0.001069993    0.010350396    0.001096176    0.014538821    0.721629270
467	 98394	 8834	 9061704	 23	 150	 3	 9     0.469920199    0.010452968    0.001715902    0.001070110    0.010311170    0.001109222    0.014485043    0.721638747
468	 99314	 8916	 9161018	 23	 150	 3	 9     0.469921810    0.010417105    0.001716041    0.001070173    0.010274789    0.001120620    0.014432672    0.721772488
469	 100349	 9006	 9261367	 23	 150	 3	 9     0.469923533    0.010383056    0.001716283    0.001070342    0.010240226    0.001078291    0.014376458    0.722226308
470	 101269	 9086	 9362636	 23	 150	 3	 9     0.469925144    0.010345831    0.001716446    0.001070454    0.010202452    0.001119172    0.014323699    0.722287639
471	 102327	 9178	 9464963	 23	 150	 3	 9     0.469926824    0.010308245    0.001716672    0.001070607    0.010164298    0.001086987    0.014268482    0.722448613
472	 103339	 9267	 9568302	 23	 150	 3	 9     0.469928403    0.010276632    0.001716841    0.001070694    0.010132207    0.001090121    0.014216398    0.722871740
473	 104489	 9367	 9672791	 23	 150	 3	 9     0.469930065    0.010240708    0.001717041    0.001070820    0.010095735    0.001095083    0.014161342    0.723145271
474	 105685	 9473	 9778476	 23	 150	 3	 9     0.469931728    0.010202629    0.001717225    0.001070931    0.010057076    0.001053724    0.014106035    0.723281122
475	 119470	 9473	 9897946	 26	 191	 4	 10     0.469932995    0.010166831    0.001485337    0.000954019    0.010057745    0.001053770    0.014063777    0.722908981
476	 120614	 9564	 10018560	 26	 191	 4	 10     0.469934504    0.010127762    0.001485441    0.000954080    0.010018234    0.001084046    0.014013246    0.722727722
477	 121940	 9666	 10140500	 26	 191	 4	 10     0.469936198    0.010088847    0.001485714    0.000954236    0.009978852    0.001115616    0.013956337    0.722886466
478	 123318	 9773	 10263818	 26	 191	 4	 10     0.469938068    0.010048336    0.001485954    0.000954372    0.009937856    0.001052420    0.013893212    0.723255023
479	 124540	 9867	 10388358	 26	 191	 4	 10     0.469939651    0.010011145    0.001486202    0.000954522    0.009900214    0.001050915    0.013839566    0.723371329
480	 125788	 9963	 10514146	 26	 191	 4	 10     0.469941272    0.009981654    0.001486420    0.000954628    0.009870358    0.001055875    0.013784428    0.724125317
481	 127036	 10059	 10641182	 26	 191	 4	 10     0.469943042    0.009944899    0.001486647    0.000954748    0.009833153    0.001038631    0.013723946    0.724638460
482	 128258	 10154	 10769440	 26	 191	 4	 10     0.469944640    0.009908856    0.001486924    0.000954925    0.009796656    0.001049705    0.013669124    0.724907896
483	 129506	 10250	 10898946	 26	 191	 4	 10     0.469946364    0.009872502    0.001487202    0.000955101    0.009759842    0.001034440    0.013609714    0.725401136
484	 130858	 10354	 11029804	 26	 191	 4	 10     0.469948064    0.009842739    0.001487610    0.000955383    0.009729672    0.001044143    0.013550903    0.726352997
485	 132106	 10450	 11161910	 26	 191	 4	 10     0.469949811    0.009804852    0.001488001    0.000955670    0.009691284    0.001062037    0.013490184    0.726813824
486	 133562	 10562	 11295472	 26	 191	 4	 10     0.469951594    0.009770100    0.001488350    0.000955912    0.009656069    0.001051050    0.013427926    0.727595599
487	 134862	 10663	 11430334	 26	 191	 4	 10     0.469953411    0.009733805    0.001488748    0.000956168    0.009619282    0.001074587    0.013364179    0.728350363
488	 136214	 10770	 11566548	 26	 191	 4	 10     0.469955274    0.009695305    0.001489208    0.000956455    0.009580251    0.001052598    0.013298499    0.729052571
489	 137488	 10871	 11704036	 26	 191	 4	 10     0.469956956    0.009654993    0.001489477    0.000956584    0.009539410    0.001038417    0.013238938    0.729287585
490	 138840	 10979	 11842876	 26	 191	 4	 10     0.469958588    0.009614075    0.001489705    0.000956700    0.009497958    0.000984617    0.013180860    0.729396612
491	 140114	 11077	 11982990	 26	 191	 4	 10     0.469959941    0.009576739    0.001489781    0.000956720    0.009460152    0.001032669    0.013132529    0.729237942
492	 141414	 11177	 12124404	 26	 191	 4	 10     0.469961370    0.009538886    0.001489880    0.000956762    0.009421816    0.001016715    0.013081288    0.729200850
493	 142714	 11278	 12267118	 26	 191	 4	 10     0.469962969    0.009501124    0.001490169    0.000956933    0.009383536    0.000996951    0.013023720    0.729524564
494	 143936	 11373	 12411054	 26	 191	 4	 10     0.469964473    0.009460025    0.001490257    0.000956956    0.009341906    0.001046635    0.012969348    0.729414114
495	 145288	 11477	 12556342	 26	 191	 4	 10     0.469966085    0.009423999    0.001490506    0.000957098    0.009305383    0.001037259    0.012910786    0.729932244
496	 146640	 11584	 12702982	 26	 191	 4	 10     0.469967588    0.009392834    0.001490688    0.000957201    0.009273790    0.001006767    0.012855972    0.730620257
497	 147966	 11687	 12850948	 26	 191	 4	 10     0.469969053    0.009359535    0.001490841    0.000957264    0.009240038    0.001003115    0.012802295    0.731082615
498	 149162	 11784	 13000110	 26	 191	 4	 10     0.469970451    0.009328180    0.001490932    0.000957281    0.009208261    0.000999599    0.012750865    0.731572328
499	 150462	 11885	 13150572	 26	 191	 4	 10     0.469971877    0.009297517    0.001491088    0.000957359    0.009177172    0.000997858    0.012698220    0.732190628
500	 151736	 11983	 13302308	 26	 191	 4	 10     0.469973375    0.009264182    0.001491259    0.000957457    0.009143370    0.001000871    0.012642639    0.732772788
501	 153010	 12084	 13455318	 26	 191	 4	 10     0.469974798    0.009228104    0.001491361    0.000957502    0.009106797    0.000968747    0.012589628    0.732992577
502	 154310	 12184	 13609628	 26	 191	 4	 10     0.469976233    0.009195627    0.001491579    0.000957625    0.009073850    0.000997732    0.012535928    0.733541802
503	 155558	 12282	 13765186	 26	 191	 4	 10     0.469977821    0.009161278    0.001491811    0.000957726    0.009039000    0.000992916    0.012476257    0.734297023
504	 156936	 12389	 13922122	 26	 191	 4	 10     0.469979272    0.009126267    0.001491986    0.000957799    0.009003484    0.000962879    0.012421484    0.734716293
505	 158184	 12487	 14080306	 26	 191	 4	 10     0.469980731    0.009088305    0.001492219    0.000957928    0.008964963    0.000965504    0.012366176    0.734932489
506	 159458	 12587	 14239764	 26	 191	 4	 10     0.469982183    0.009047079    0.001492415    0.000958023    0.008923134    0.000969861    0.012310849    0.734886654
507	 160784	 12691	 14400548	 26	 191	 4	 10     0.469983546    0.009008716    0.001492527    0.000958059    0.008884218    0.000940268    0.012258713    0.734882702
508	 185520	 12691	 14586068	 30	 240	 5	 11     0.469984579    0.008974760    0.001269975    0.000819676    0.008884451    0.000940289    0.012219055    0.734488826
509	 186930	 12785	 14772998	 30	 240	 5	 11     0.469985843    0.008940423    0.001270098    0.000819762    0.008849746    0.000963572    0.012170328    0.734608204
510	 188460	 12890	 14961458	 30	 240	 5	 11     0.469987149    0.008905665    0.001270220    0.000819845    0.008814613    0.000934575    0.012119775    0.734804451
511	 189900	 12986	 15151358	 30	 240	 5	 11     0.469988426    0.008869444    0.001270303    0.000819908    0.008778005    0.000917649    0.012070168    0.734823628
512	 191280	 13079	 15342638	 30	 240	 5	 11     0.469989581    0.008833412    0.001270367    0.000819954    0.008741587    0.000939188    0.012025097    0.734581348
513	 192900	 13188	 15535538	 30	 240	 5	 11     0.469990812    0.008799879    0.001270458    0.000820014    0.008707686    0.000935690    0.011976889    0.734738304
514	 194490	 13294	 15730028	 30	 240	 5	 11     0.469992018    0.008766552    0.001270525    0.000820056    0.008673996    0.000915673    0.011929496    0.734863562
515	 196140	 13406	 15926168	 30	 240	 5	 11     0.469993124    0.008737276    0.001270582    0.000820093    0.008644398    0.000916440    0.011885837    0.735099766
516	 197580	 13502	 16123748	 30	 240	 5	 11     0.469994277    0.008702256    0.001270649    0.000820133    0.008608990    0.000925590    0.011840155    0.734978212
517	 199170	 13610	 16322918	 30	 240	 5	 11     0.469995466    0.008666103    0.001270694    0.000820156    0.008572437    0.000925627    0.011792869    0.734859585
518	 200700	 13713	 16523618	 30	 240	 5	 11     0.469996608    0.008633168    0.001270763    0.000820203    0.008539131    0.000918421    0.011747271    0.734908362
519	 202050	 13806	 16725668	 30	 240	 5	 11     0.469997763    0.008597221    0.001270865    0.000820268    0.008502771    0.000923062    0.011700952    0.734745402
520	 203640	 13912	 16929308	 30	 240	 5	 11     0.469999025    0.008564542    0.001271044    0.000820375    0.008469700    0.000890450    0.011650166    0.735143290
521	 205020	 14004	 17134328	 30	 240	 5	 11     0.470000142    0.008528496    0.001271151    0.000820443    0.008433233    0.000913120    0.011605018    0.734897284
522	 206580	 14108	 17340908	 30	 240	 5	 11     0.470001280    0.008497713    0.001271215    0.000820488    0.008402092    0.000926474    0.011558807    0.735172190
523	 208050	 14206	 17548958	 30	 240	 5	 11     0.470002507    0.008461716    0.001271292    0.000820539    0.008365672    0.000905499    0.011508813    0.735237962
524	 209550	 14306	 17758508	 30	 240	 5	 11     0.470003683    0.008427368    0.001271377    0.000820593    0.008330914    0.000914581    0.011460676    0.735329017
525	 211110	 14410	 17969618	 30	 240	 5	 11     0.470004831    0.008398888    0.001271447    0.000820630    0.008302093    0.000864695    0.011413509    0.735872548
526	 212430	 14498	 18182048	 30	 240	 5	 11     0.470005881    0.008368071    0.001271530    0.000820673    0.008270903    0.000874145    0.011370196    0.735965486
527	 213870	 14594	 18395918	 30	 240	 5	 11     0.470006974    0.008334323    0.001271589    0.000820708    0.008236747    0.000898985    0.011324936    0.735926688
528	 215400	 14696	 18611318	 30	 240	 5	 11     0.470008070    0.008297157    0.001271629    0.000820739    0.008199132    0.000870593    0.011279331    0.735607174
529	 216840	 14792	 18828158	 30	 240	 5	 11     0.470009122    0.008266569    0.001271680    0.000820768    0.008168169    0.000878903    0.011235407    0.735760502
530	 218280	 14889	 19046438	 30	 240	 5	 11     0.470010300    0.008229387    0.001271741    0.000820808    0.008130528    0.000876789    0.011186045    0.735683396
531	 219840	 14994	 19266278	 30	 240	 5	 11     0.470011397    0.008195112    0.001271786    0.000820837    0.008095827    0.000879837    0.011139829    0.735658642
532	 221340	 15094	 19487618	 30	 240	 5	 11     0.470012507    0.008162622    0.001271823    0.000820861    0.008062931    0.000867034    0.011092917    0.735840880
533	 222810	 15192	 19710428	 30	 240	 5	 11     0.470013628    0.008125135    0.001271890    0.000820903    0.008024969    0.000885912    0.011045321    0.735617863
534	 224430	 15301	 19934858	 30	 240	 5	 11     0.470014746    0.008093395    0.001271942    0.000820933    0.007992822    0.000861130    0.010997642    0.735920948
535	 225930	 15402	 20160788	 30	 240	 5	 11     0.470015798    0.008060414    0.001271987    0.000820955    0.007959417    0.000878701    0.010952583    0.735937249
536	 227520	 15508	 20388308	 30	 240	 5	 11     0.470017008    0.008024764    0.001272059    0.000820991    0.007923301    0.000851577    0.010900534    0.736180743
537	 228960	 15605	 20617268	 30	 240	 5	 11     0.470018118    0.007990302    0.001272113    0.000821016    0.007888388    0.000880791    0.010852551    0.736260298
538	 230640	 15717	 20847908	 30	 240	 5	 11     0.470019236    0.007955376    0.001272173    0.000821045    0.007852998    0.000867091    0.010804031    0.736334049
539	 232230	 15823	 21080138	 30	 240	 5	 11     0.470020324    0.007919373    0.001272214    0.000821065    0.007816517    0.000874544    0.010756598    0.736233996
540	 233850	 15933	 21313988	 30	 240	 5	 11     0.470021401    0.007887209    0.001272267    0.000821091    0.007783920    0.000858453    0.010709447    0.736472160
541	 235530	 16048	 21549518	 30	 240	 5	 11     0.470022429    0.007856351    0.001272310    0.000821123    0.007752644    0.000811168    0.010664232    0.736701050
542	 274785	 16048	 21824303	 35	 301	 5	 12     0.470023172    0.007827368    0.001078057    0.000661616    0.007752773    0.000811182    0.010631425    0.736248262
543	 276430	 16143	 22100733	 35	 301	 5	 12     0.470024055    0.007796787    0.001078079    0.000661628    0.007721893    0.000852455    0.010592313    0.736079678
544	 278495	 16262	 22379228	 35	 301	 5	 12     0.470025089    0.007763444    0.001078110    0.000661649    0.007688221    0.000818073    0.010546348    0.736126285
545	 280385	 16373	 22659613	 35	 301	 5	 12     0.470026028    0.007734287    0.001078142    0.000661675    0.007658774    0.000838532    0.010504386    0.736291241
546	 282275	 16484	 22941888	 35	 301	 5	 12     0.470027029    0.007702360    0.001078173    0.000661693    0.007626526    0.000818606    0.010459525    0.736396706
547	 284025	 16584	 23225913	 35	 301	 5	 12     0.470027984    0.007669284    0.001078200    0.000661711    0.007593115    0.000842722    0.010416513    0.736262131
548	 285950	 16696	 23511863	 35	 301	 5	 12     0.470029008    0.007635540    0.001078236    0.000661734    0.007559027    0.000853715    0.010370194    0.736296759
549	 287945	 16811	 23799808	 35	 301	 5	 12     0.470030052    0.007604876    0.001078277    0.000661759    0.007528045    0.000822006    0.010322793    0.736707171
550	 289835	 16920	 24089643	 35	 301	 5	 12     0.470031061    0.007572769    0.001078327    0.000661791    0.007495601    0.000804323    0.010276747    0.736883812
551	 291480	 17014	 24381123	 35	 301	 5	 12     0.470031960    0.007540448    0.001078350    0.000661808    0.007462942    0.000794104    0.010235516    0.736694445
552	 293405	 17124	 24674528	 35	 301	 5	 12     0.470032831    0.007511158    0.001078392    0.000661839    0.007433342    0.000805782    0.010195434    0.736717894
553	 295400	 17238	 24969928	 35	 301	 5	 12     0.470033748    0.007486314    0.001078419    0.000661852    0.007408233    0.000794314    0.010153083    0.737343925
554	 297255	 17345	 25267183	 35	 301	 5	 12     0.470034669    0.007456573    0.001078447    0.000661868    0.007378173    0.000778420    0.010110379    0.737516676
555	 298970	 17444	 25566153	 35	 301	 5	 12     0.470035507    0.007427871    0.001078473    0.000661883    0.007349160    0.000805248    0.010071349    0.737524928
556	 301000	 17560	 25867153	 35	 301	 5	 12     0.470036478    0.007398078    0.001078511    0.000661908    0.007319042    0.000792333    0.010025920    0.737895194
557	 302715	 17660	 26169868	 35	 301	 5	 12     0.470037428    0.007365729    0.001078532    0.000661927    0.007286339    0.000807697    0.009981291    0.737953510
558	 304780	 17778	 26474648	 35	 301	 5	 12     0.470038378    0.007333470    0.001078562    0.000661946    0.007253722    0.000767953    0.009936436    0.738038321
559	 306565	 17880	 26781213	 35	 301	 5	 12     0.470039212    0.007305942    0.001078589    0.000661964    0.007225887    0.000788924    0.009896890    0.738205876
560	 308665	 18002	 27089878	 35	 301	 5	 12     0.470040106    0.007280817    0.001078627    0.000661988    0.007200476    0.000773437    0.009854334    0.738844162
561	 310380	 18103	 27400258	 35	 301	 5	 12     0.470040973    0.007247985    0.001078663    0.000662007    0.007167271    0.000774074    0.009812897    0.738618330
562	 312375	 18219	 27712633	 35	 301	 5	 12     0.470041803    0.007216900    0.001078686    0.000662022    0.007135831    0.000785884    0.009773094    0.738445755
563	 314685	 18352	 28027318	 35	 301	 5	 12     0.470042667    0.007184123    0.001078705    0.000662035    0.007102677    0.000792166    0.009731425    0.738239541
564	 316995	 18484	 28344313	 35	 301	 5	 12     0.470043571    0.007154142    0.001078735    0.000662056    0.007072346    0.000762942    0.009687666    0.738479346
565	 319095	 18605	 28663408	 35	 301	 5	 12     0.470044425    0.007126083    0.001078768    0.000662076    0.007043956    0.000748122    0.009646132    0.738750271
566	 321265	 18729	 28984673	 35	 301	 5	 12     0.470045220    0.007095905    0.001078792    0.000662093    0.007013422    0.000733863    0.009607317    0.738593879
567	 323050	 18831	 29307723	 35	 301	 5	 12     0.470045970    0.007064539    0.001078815    0.000662110    0.006981681    0.000755030    0.009570563    0.738152916
568	 325115	 18949	 29632838	 35	 301	 5	 12     0.470046742    0.007034405    0.001078837    0.000662125    0.006951185    0.000740954    0.009532572    0.737933650
569	 327075	 19064	 29959913	 35	 301	 5	 12     0.470047488    0.007005724    0.001078874    0.000662145    0.006922152    0.000750572    0.009495693    0.737779113
570	 329315	 19196	 30289228	 35	 301	 5	 12     0.470048251    0.006978201    0.001078911    0.000662163    0.006894291    0.000733389    0.009457860    0.737820342
571	 331345	 19315	 30620573	 35	 301	 5	 12     0.470048986    0.006951993    0.001078926    0.000662171    0.006867759    0.000774260    0.009421280    0.737903207
572	 333900	 19462	 30954473	 35	 301	 5	 12     0.470049812    0.006921904    0.001078960    0.000662195    0.006837295    0.000731404    0.009379984    0.737944138
573	 335895	 19576	 31290368	 35	 301	 5	 12     0.470050546    0.006896370    0.001078988    0.000662215    0.006811440    0.000748762    0.009343132    0.738121854
574	 338275	 19712	 31628643	 35	 301	 5	 12     0.470051399    0.006869048    0.001079019    0.000662237    0.006783770    0.000735205    0.009300115    0.738598164
575	 340410	 19834	 31969053	 35	 301	 5	 12     0.470052168    0.006844452    0.001079043    0.000662251    0.006758860    0.000710809    0.009261162    0.739048902
576	 342335	 19944	 32311388	 35	 301	 5	 12     0.470052881    0.006820897    0.001079061    0.000662261    0.006735003    0.000709065    0.009224909    0.739399935
577	 344295	 20057	 32655683	 35	 301	 5	 12     0.470053605    0.006794391    0.001079082    0.000662273    0.006708155    0.000703192    0.009187945    0.739489775
578	 346465	 20184	 33002148	 35	 301	 5	 12     0.470054300    0.006768581    0.001079098    0.000662285    0.006682009    0.000702527    0.009152322    0.739547979
579	 348670	 20314	 33350818	 35	 301	 5	 12     0.470054959    0.006743962    0.001079127    0.000662303    0.006657065    0.000716474    0.009118381    0.739600832
580	 350945	 20447	 33701763	 35	 301	 5	 12     0.470055721    0.006715458    0.001079147    0.000662316    0.006628183    0.000718372    0.009079018    0.739667831
581	 353185	 20576	 34054948	 35	 301	 5	 12     0.470056475    0.006686768    0.001079167    0.000662327    0.006599111    0.000694288    0.009039881    0.739696458
582	 355495	 20708	 34410443	 35	 301	 5	 12     0.470057177    0.006663654    0.001079188    0.000662342    0.006575685    0.000695849    0.009003321    0.740132890
583	 357805	 20841	 34768248	 35	 301	 5	 12     0.470057860    0.006640828    0.001079215    0.000662362    0.006552548    0.000685785    0.008967595    0.740536119
584	 360010	 20969	 35128258	 35	 301	 5	 12     0.470058525    0.006618908    0.001079240    0.000662378    0.006530328    0.000675901    0.008932673    0.740977272
585	 361935	 21080	 35490193	 35	 301	 5	 12     0.470059189    0.006596924    0.001079261    0.000662391    0.006508041    0.000680391    0.008897682    0.741420456
586	 364000	 21198	 35854193	 35	 301	 5	 12     0.470059823    0.006574726    0.001079287    0.000662407    0.006485535    0.000690492    0.008864104    0.741724846
587	 366345	 21335	 36220538	 35	 301	 5	 12     0.470060482    0.006550591    0.001079317    0.000662427    0.006461062    0.000670427    0.008829064    0.741935003
588	 368410	 21454	 36588948	 35	 301	 5	 12     0.470061081    0.006529487    0.001079342    0.000662441    0.006439660    0.000669674    0.008797118    0.742230211
589	 370720	 21588	 36959668	 35	 301	 5	 12     0.470061686    0.006504446    0.001079361    0.000662452    0.006414265    0.000688938    0.008764769    0.742112654
590	 373205	 21731	 37332873	 35	 301	 5	 12     0.470062304    0.006478097    0.001079376    0.000662460    0.006387542    0.000680052    0.008731542    0.741918999
591	 375760	 21877	 37708633	 35	 301	 5	 12     0.470062948    0.006450629    0.001079391    0.000662469    0.006359680    0.000683299    0.008696816    0.741723063
592	 378560	 22037	 38087193	 35	 301	 5	 12     0.470063582    0.006425706    0.001079411    0.000662481    0.006334396    0.000666286    0.008662452    0.741788406
593	 380940	 22178	 38468133	 35	 301	 5	 12     0.470064186    0.006400964    0.001079432    0.000662495    0.006309292    0.000664377    0.008629605    0.741744716
594	 383600	 22333	 38851733	 35	 301	 5	 12     0.470064786    0.006374328    0.001079450    0.000662507    0.006282264    0.000670043    0.008596880    0.741469905
595	 386400	 22495	 39238133	 35	 301	 5	 12     0.470065406    0.006349602    0.001079476    0.000662522    0.006257170    0.000651891    0.008562924    0.741522669
596	 441600	 22495	 39679733	 40	 375	 4	 13     0.470065898    0.006331478    0.000966422    0.000586139    0.006257287    0.000651898    0.008535850    0.741751233
597	 444560	 22650	 40124293	 40	 375	 4	 13     0.470066481    0.006307354    0.000966445    0.000586153    0.006232872    0.000672943    0.008503717    0.741717292
598	 447680	 22806	 40571973	 40	 375	 4	 13     0.470067100    0.006282399    0.000966465    0.000586170    0.006207615    0.000674746    0.008469426    0.741773843
599	 451000	 22973	 41022973	 40	 375	 4	 13     0.470067728    0.006256659    0.000966488    0.000586188    0.006181560    0.000674949    0.008434514    0.741792409
600	 454400	 23143	 41477373	 40	 375	 4	 13     0.470068358    0.006231926    0.000966512    0.000586202    0.006156522    0.000645396    0.008399280    0.741959592
601	 457720	 23318	 41935093	 40	 375	 4	 13     0.470068928    0.006208960    0.000966533    0.000586218    0.006133269    0.000655296    0.008367319    0.742048889
602	 461120	 23491	 42396213	 40	 375	 4	 13     0.470069520    0.006185303    0.000966555    0.000586236    0.006109316    0.000644104    0.008334019    0.742175243
603	 464600	 23665	 42860813	 40	 375	 4	 13     0.470070083    0.006161619    0.000966579    0.000586256    0.006085333    0.000635319    0.008302202    0.742166929
604	 468000	 23838	 43328813	 40	 375	 4	 13     0.470070638    0.006140076    0.000966615    0.000586285    0.006063513    0.000647352    0.008270738    0.742385446
605	 471560	 24020	 43800373	 40	 375	 4	 13     0.470071202    0.006118560    0.000966643    0.000586306    0.006041720    0.000644239    0.008238619    0.742668197
606	 475160	 24201	 44275533	 40	 375	 4	 13     0.470071764    0.006095770    0.000966670    0.000586324    0.006018634    0.000657413    0.008206496    0.742798162
607	 479240	 24407	 44754773	 40	 375	 4	 13     0.470072367    0.006071570    0.000966707    0.000586354    0.005994117    0.000623715    0.008171834    0.742987405
608	 482560	 24578	 45237333	 40	 375	 4	 13     0.470072897    0.006047901    0.000966732    0.000586373    0.005970137    0.000635719    0.008141309    0.742865935
609	 486440	 24773	 45723773	 40	 375	 4	 13     0.470073469    0.006023722    0.000966755    0.000586387    0.005945638    0.000614617    0.008108228    0.742914774
610	 490040	 24956	 46213813	 40	 375	 4	 13     0.470073986    0.006000752    0.000966777    0.000586404    0.005922362    0.000632120    0.008078202    0.742832690
611	 494160	 25166	 46707973	 40	 375	 4	 13     0.470074524    0.005977129    0.000966797    0.000586416    0.005898422    0.000637252    0.008046843    0.742791871
612	 498720	 25395	 47206693	 40	 375	 4	 13     0.470075071    0.005955895    0.000966818    0.000586428    0.005876900    0.000628902    0.008014804    0.743111733
613	 502800	 25602	 47709493	 40	 375	 4	 13     0.470075617    0.005933515    0.000966840    0.000586440    0.005854214    0.000615548    0.007982747    0.743292371
614	 507240	 25830	 48216733	 40	 375	 4	 13     0.470076120    0.005912489    0.000966864    0.000586454    0.005832898    0.000619051    0.007953017    0.743427213
615	 511800	 26059	 48728533	 40	 375	 4	 13     0.470076632    0.005891737    0.000966884    0.000586467    0.005811859    0.000617400    0.007922745    0.743648499
616	 516000	 26274	 49244533	 40	 375	 4	 13     0.470077152    0.005869548    0.000966901    0.000586479    0.005789361    0.000616288    0.007891786    0.743754064
617	 520320	 26490	 49764853	 40	 375	 4	 13     0.470077680    0.005846974    0.000966919    0.000586492    0.005766469    0.000624144    0.007860294    0.743861973
618	 524920	 26721	 50289773	 40	 375	 4	 13     0.470078205    0.005825725    0.000966943    0.000586505    0.005744919    0.000607152    0.007828832    0.744137169
619	 529280	 26949	 50819053	 40	 375	 4	 13     0.470078695    0.005807562    0.000966971    0.000586524    0.005726495    0.000605197    0.007799333    0.744622964
620	 533960	 27186	 51353013	 40	 375	 4	 13     0.470079215    0.005785416    0.000966990    0.000586538    0.005704031    0.000601497    0.007767926    0.744782598
621	 538360	 27406	 51891373	 40	 375	 4	 13     0.470079725    0.005763821    0.000967015    0.000586555    0.005682122    0.000610485    0.007737001    0.744968404
622	 543080	 27646	 52434453	 40	 375	 4	 13     0.470080230    0.005743072    0.000967040    0.000586571    0.005661070    0.000597811    0.007706295    0.745244255
623	 547560	 27870	 52982013	 40	 375	 4	 13     0.470080724    0.005724040    0.000967066    0.000586590    0.005641757    0.000598203    0.007676110    0.745695450
624	 552240	 28104	 53534253	 40	 375	 4	 13     0.470081222    0.005703838    0.000967088    0.000586607    0.005621255    0.000595539    0.007645560    0.746032771
625	 556880	 28340	 54091133	 40	 375	 4	 13     0.470081708    0.005682747    0.000967106    0.000586623    0.005599850    0.000608154    0.007615574    0.746200694
626	 562280	 28614	 54653413	 40	 375	 4	 13     0.470082191    0.005662890    0.000967128    0.000586639    0.005579694    0.000599639    0.007585715    0.746520284
627	 567680	 28890	 55221093	 40	 375	 4	 13     0.470082671    0.005643051    0.000967155    0.000586655    0.005559553    0.000585534    0.007555909    0.746839452
628	 624448	 28890	 55845541	 44	 444	 5	 14     0.470083053    0.005627321    0.000869845    0.000548985    0.005559686    0.000585541    0.007532098    0.747111995
629	 629992	 29146	 56475533	 44	 444	 5	 14     0.470083518    0.005606674    0.000869865    0.000548999    0.005538784    0.000591530    0.007503021    0.747255560
630	 635580	 29401	 57111113	 44	 444	 5	 14     0.470083978    0.005586519    0.000869893    0.000549020    0.005518377    0.000592033    0.007474177    0.747442749
631	 641432	 29669	 57752545	 44	 444	 5	 14     0.470084435    0.005567109    0.000869926    0.000549044    0.005498721    0.000584971    0.007445376    0.747727007
632	 647328	 29940	 58399873	 44	 444	 5	 14     0.470084895    0.005545296    0.000869947    0.000549057    0.005476632    0.000595432    0.007416283    0.747719060
633	 653532	 30225	 59053405	 44	 444	 5	 14     0.470085365    0.005525259    0.000869970    0.000549070    0.005456339    0.000586120    0.007386392    0.748032187
634	 659780	 30516	 59713185	 44	 444	 5	 14     0.470085846    0.005504523    0.000869996    0.000549088    0.005435336    0.000585386    0.007355756    0.748328694
635	 666160	 30810	 60379345	 44	 444	 5	 14     0.470086312    0.005484193    0.000870017    0.000549102    0.005414743    0.000573319    0.007325896    0.748603641
636	 672144	 31084	 61051489	 44	 444	 5	 14     0.470086759    0.005465082    0.000870041    0.000549119    0.005395383    0.000585326    0.007297163    0.748932510
637	 678656	 31381	 61730145	 44	 444	 5	 14     0.470087210    0.005445724    0.000870072    0.000549142    0.005375768    0.000577994    0.007268027    0.749271352
638	 685124	 31675	 62415269	 44	 444	 5	 14     0.470087660    0.005426773    0.000870098    0.000549158    0.005356566    0.000572913    0.007238906    0.749667558
639	 691680	 31979	 63106949	 44	 444	 5	 14     0.470088106    0.005405960    0.000870121    0.000549173    0.005335475    0.000567391    0.007209867    0.749800190
640	 698368	 32283	 63805317	 44	 444	 5	 14     0.470088532    0.005388162    0.000870140    0.000549186    0.005317438    0.000571211    0.007182021    0.750229294
641	 705320	 32602	 64510637	 44	 444	 5	 14     0.470088976    0.005368069    0.000870164    0.000549201    0.005297072    0.000568835    0.007152922    0.750472144
642	 712404	 32924	 65223041	 44	 444	 5	 14     0.470089419    0.005348548    0.000870189    0.000549219    0.005277285    0.000581944    0.007123747    0.750805459
643	 719840	 33264	 65942881	 44	 444	 5	 14     0.470089883    0.005330601    0.000870221    0.000549240    0.005259090    0.000559367    0.007093041    0.751525436
644	 726528	 33571	 66669409	 44	 444	 5	 14     0.470090303    0.005313572    0.000870245    0.000549257    0.005241824    0.000558290    0.007065195    0.752077204
645	 733436	 33892	 67402845	 44	 444	 5	 14     0.470090727    0.005295480    0.000870274    0.000549277    0.005223479    0.000553874    0.007036880    0.752532375
646	 740564	 34219	 68143409	 44	 444	 5	 14     0.470091137    0.005278028    0.000870304    0.000549299    0.005205780    0.000550749    0.007009418    0.752990855
647	 747252	 34528	 68890661	 44	 444	 5	 14     0.470091559    0.005260212    0.000870332    0.000549316    0.005187712    0.000550710    0.006981123    0.753490804
648	 754380	 34854	 69645041	 44	 444	 5	 14     0.470091980    0.005243070    0.000870360    0.000549335    0.005170325    0.000547406    0.006952653    0.754110669
649	 840105	 34854	 70485146	 49	 534	 7	 15     0.470092312    0.005224322    0.000748443    0.000464295    0.005170432    0.000547417    0.006930172    0.753851616
650	 847896	 35174	 71333042	 49	 534	 7	 15     0.470092723    0.005207303    0.000748469    0.000464312    0.005153232    0.000549106    0.006902236    0.754437149
651	 856324	 35518	 72189366	 49	 534	 7	 15     0.470093143    0.005190940    0.000748495    0.000464328    0.005136693    0.000545775    0.006873576    0.755202315
652	 864654	 35859	 73054020	 49	 534	 7	 15     0.470093547    0.005174194    0.000748524    0.000464347    0.005119765    0.000550298    0.006845921    0.755806848
653	 873327	 36213	 73927347	 49	 534	 7	 15     0.470093963    0.005156504    0.000748548    0.000464364    0.005101883    0.000548534    0.006817313    0.756383624
654	 882294	 36579	 74809641	 49	 534	 7	 15     0.470094377    0.005138614    0.000748572    0.000464380    0.005083797    0.000544014    0.006788713    0.756934945
655	 891555	 36960	 75701196	 49	 534	 7	 15     0.470094785    0.005121460    0.000748601    0.000464399    0.005066453    0.000540011    0.006760341    0.757574214
656	 900228	 37315	 76601424	 49	 534	 7	 15     0.470095209    0.005103088    0.000748632    0.000464420    0.005047877    0.000537724    0.006730843    0.758164846
657	 909195	 37681	 77510619	 49	 534	 7	 15     0.470095620    0.005084029    0.000748659    0.000464438    0.005028605    0.000537812    0.006702075    0.758575395
658	 918162	 38049	 78428781	 49	 534	 7	 15     0.470096012    0.005065631    0.000748686    0.000464455    0.005009999    0.000533360    0.006674473    0.758955923
659	 927080	 38420	 79355861	 49	 534	 7	 15     0.470096407    0.005047252    0.000748720    0.000464476    0.004991409    0.000525736    0.006646638    0.759369092
660	 936194	 38798	 80292055	 49	 534	 7	 15     0.470096806    0.005029367    0.000748759    0.000464501    0.004973318    0.000529710    0.006618321    0.759915819
661	 945896	 39194	 81237951	 49	 534	 7	 15     0.470097218    0.005012763    0.000748800    0.000464528    0.004956520    0.000526699    0.006589000    0.760777440
662	 955157	 39572	 82193108	 49	 534	 7	 15     0.470097633    0.004995086    0.000748845    0.000464559    0.004938635    0.000529413    0.006559310    0.761526030


==> data/lshaped/criterionB/varth1_thX0.1_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.018203771    0.131606152    0.711722556
12	 92	 122	 995	 2	 3	 1	 1     0.451735890    0.092198652    0.019744338    0.016257061    0.090059716    0.016026042    0.130267015    0.707766674
13	 138	 122	 1133	 3	 6	 1	 2     0.452028960    0.091086883    0.012120894    0.011015520    0.090276820    0.016025256    0.129246389    0.704753793
14	 141	 124	 1274	 3	 6	 1	 2     0.452319088    0.090169639    0.012154951    0.011036882    0.089346633    0.016218356    0.128227346    0.703201319
15	 144	 126	 1418	 3	 6	 1	 2     0.452674699    0.089353991    0.012263168    0.011122468    0.088508476    0.015980045    0.126966242    0.703761797
16	 147	 128	 1565	 3	 6	 1	 2     0.452968408    0.088432350    0.012277786    0.011119684    0.087575890    0.015994619    0.125914378    0.702321305
17	 150	 130	 1715	 3	 6	 1	 2     0.453262469    0.087491155    0.012293816    0.011117446    0.086623116    0.015699989    0.124851685    0.700760704
18	 153	 132	 1868	 3	 6	 1	 2     0.453602242    0.086642089    0.012420135    0.011212460    0.085747256    0.015368407    0.123611552    0.700922267
19	 156	 134	 2024	 3	 6	 1	 2     0.453869668    0.085558221    0.012453317    0.011230038    0.084647055    0.014784707    0.122625992    0.697716847
20	 159	 136	 2183	 3	 6	 1	 2     0.454161811    0.084685700    0.012468091    0.011243507    0.083762846    0.015306362    0.121539538    0.696774903
21	 162	 138	 2345	 3	 6	 1	 2     0.454475916    0.083729017    0.012481035    0.011255684    0.082793551    0.014342633    0.120359675    0.695656718
22	 168	 142	 2513	 3	 6	 1	 2     0.454823910    0.083018690    0.013244165    0.011862439    0.081955446    0.013158482    0.119037893    0.697413977
23	 174	 146	 2687	 3	 6	 1	 2     0.455063791    0.082309660    0.013314987    0.011905704    0.081225557    0.012412067    0.118117551    0.696845295
24	 177	 148	 2864	 3	 6	 1	 2     0.455288705    0.081960075    0.013672404    0.012210394    0.080811629    0.012272093    0.117247622    0.699034009
25	 180	 150	 3044	 3	 6	 1	 2     0.455520411    0.081227231    0.014014062    0.012493366    0.080009182    0.014928945    0.116344164    0.698163354
26	 186	 155	 3230	 3	 6	 1	 2     0.455882215    0.080691805    0.014146642    0.012588547    0.079442054    0.015611971    0.114918300    0.702166714
27	 192	 160	 3422	 3	 6	 1	 2     0.456277881    0.080066070    0.014170643    0.012605713    0.078802084    0.012721094    0.113337129    0.706441665
28	 195	 162	 3617	 3	 6	 1	 2     0.456493335    0.079660844    0.014183582    0.012615425    0.078387984    0.010986136    0.112466192    0.708309244
29	 260	 162	 3877	 4	 8	 1	 2     0.456675237    0.078859292    0.007057858    0.005003548    0.078542820    0.010988125    0.111725276    0.705832150
30	 264	 164	 4141	 4	 8	 1	 2     0.456828491    0.078196863    0.007083303    0.005007564    0.077875389    0.010986976    0.111096982    0.703861271
31	 268	 166	 4409	 4	 8	 1	 2     0.457001130    0.077885915    0.007115173    0.005007260    0.077560235    0.010831556    0.110384675    0.705586303
32	 272	 168	 4681	 4	 8	 1	 2     0.457165237    0.077439824    0.007109182    0.005006826    0.077112812    0.014592675    0.109703035    0.705904114
33	 280	 172	 4961	 4	 8	 1	 2     0.457577908    0.076611047    0.007616155    0.005473578    0.076231533    0.011971313    0.107968829    0.709566339
34	 288	 176	 5249	 4	 8	 1	 2     0.457856353    0.076173080    0.008020243    0.005854545    0.075749679    0.011875699    0.106781879    0.713352124
35	 292	 178	 5541	 4	 8	 1	 2     0.458078434    0.075412438    0.008201057    0.006020598    0.074965182    0.011890943    0.105825127    0.712613725
36	 300	 182	 5841	 4	 8	 1	 2     0.458366904    0.074978069    0.008640925    0.006446827    0.074478488    0.011512682    0.104568594    0.717022826
37	 304	 184	 6145	 4	 8	 1	 2     0.458580420    0.074274898    0.008839241    0.006633072    0.073747056    0.013515464    0.103628221    0.716743927
38	 312	 188	 6457	 4	 8	 1	 2     0.458771873    0.073597367    0.008884167    0.006661452    0.073059181    0.012321417    0.102777322    0.716085662
39	 320	 192	 6777	 4	 8	 1	 2     0.459006583    0.072971139    0.008939797    0.006663624    0.072421455    0.009830350    0.101723972    0.717344568
40	 328	 196	 7105	 4	 8	 1	 2     0.459115447    0.072721692    0.008951395    0.006675006    0.072168670    0.010539146    0.101231498    0.718370206
41	 336	 200	 7441	 4	 8	 1	 2     0.459268474    0.072426009    0.008998032    0.006682479    0.071864889    0.010541969    0.100534961    0.720406202
42	 340	 202	 7781	 4	 8	 1	 2     0.459413859    0.071737458    0.009017141    0.006686752    0.071168491    0.012054437    0.099868491    0.718319236
43	 348	 206	 8129	 4	 8	 1	 2     0.459670658    0.070683747    0.009021740    0.006692763    0.070105637    0.009334819    0.098679763    0.716294255
44	 352	 208	 8481	 4	 8	 1	 2     0.459787599    0.070310198    0.009032771    0.006696539    0.069727563    0.009338039    0.098133445    0.716475385
45	 356	 210	 8837	 4	 8	 1	 2     0.459912563    0.069963123    0.009033543    0.006698320    0.069377473    0.009387761    0.097546113    0.717231275
46	 364	 214	 9201	 4	 8	 1	 2     0.460023323    0.069734882    0.009044955    0.006710457    0.069145807    0.009406929    0.097022429    0.718750121
47	 368	 216	 9569	 4	 8	 1	 2     0.460142849    0.069306054    0.009057071    0.006718269    0.068711707    0.009059981    0.096453971    0.718540189
48	 372	 218	 9941	 4	 8	 1	 2     0.460262387    0.068896649    0.009062927    0.006718730    0.068297962    0.011753165    0.095881931    0.718557169
49	 380	 222	 10321	 4	 8	 1	 2     0.460500766    0.067871043    0.009088953    0.006750478    0.067259716    0.009050884    0.094730428    0.716465072
50	 384	 224	 10705	 4	 8	 1	 2     0.460610462    0.067535431    0.009096743    0.006758287    0.066919980    0.010088932    0.094195604    0.716970097
51	 392	 228	 11097	 4	 8	 1	 2     0.460761575    0.067017379    0.009110621    0.006762266    0.066395223    0.009994572    0.093453629    0.717119063
52	 396	 230	 11493	 4	 8	 1	 2     0.460894780    0.066355135    0.009118055    0.006768841    0.065725680    0.008564558    0.092794458    0.715076492
53	 400	 232	 11893	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.008492402    0.092216318    0.714719727
54	 404	 234	 12297	 4	 8	 1	 2     0.461125016    0.065471164    0.009273681    0.006914523    0.064811050    0.008440214    0.091643487    0.714411533
55	 408	 237	 12705	 4	 8	 1	 2     0.461218206    0.065067294    0.009286382    0.006927538    0.064401210    0.008396720    0.091173329    0.713665876
56	 412	 239	 13117	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.008389262    0.090606618    0.714835378
57	 416	 242	 13533	 4	 8	 1	 2     0.461421993    0.064365381    0.009373503    0.007017262    0.063679194    0.008389493    0.090136305    0.714089410
58	 420	 244	 13953	 4	 8	 1	 2     0.461513214    0.064038228    0.009398912    0.007043194    0.063344732    0.008402217    0.089668068    0.714169813
59	 424	 246	 14377	 4	 8	 1	 2     0.461613414    0.063651014    0.009399067    0.007043417    0.062953230    0.010162236    0.089150803    0.713970177
60	 432	 250	 14809	 4	 8	 1	 2     0.461792372    0.063215094    0.009438566    0.007048313    0.062506493    0.009203471    0.088219130    0.716569008
61	 436	 252	 15245	 4	 8	 1	 2     0.461900194    0.062711418    0.009456572    0.007051195    0.061994316    0.008277343    0.087652842    0.715452200
62	 440	 254	 15685	 4	 8	 1	 2     0.462010418    0.062296169    0.009548121    0.007139792    0.061560101    0.009170256    0.087069989    0.715472342
63	 444	 257	 16129	 4	 8	 1	 2     0.462120182    0.061784637    0.009561499    0.007153750    0.061040307    0.010285555    0.086485532    0.714392746
64	 452	 262	 16581	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.008300895    0.085623419    0.713597507
65	 460	 266	 17041	 4	 8	 1	 2     0.462376448    0.060740311    0.009591180    0.007169201    0.059978285    0.007570397    0.085104819    0.713711765
66	 464	 268	 17505	 4	 8	 1	 2     0.462444604    0.060308321    0.009585523    0.007166234    0.059541678    0.008372658    0.084733689    0.711739595
67	 472	 272	 17977	 4	 8	 1	 2     0.462544511    0.059908201    0.009607408    0.007181692    0.059132819    0.007410654    0.084186608    0.711612008
68	 476	 274	 18453	 4	 8	 1	 2     0.462615678    0.059558894    0.009616065    0.007183583    0.058777489    0.008342152    0.083794653    0.710772017
69	 480	 277	 18933	 4	 8	 1	 2     0.462699062    0.059118051    0.009614706    0.007182494    0.058330964    0.009039652    0.083332993    0.709419510
70	 488	 281	 19421	 4	 8	 1	 2     0.462834914    0.058705468    0.009654136    0.007219348    0.057906214    0.008746946    0.082575130    0.710934004
71	 492	 283	 19913	 4	 8	 1	 2     0.462934003    0.058161774    0.009679810    0.007252501    0.057350617    0.007336987    0.082017794    0.709136049
72	 496	 285	 20409	 4	 8	 1	 2     0.463005243    0.057761730    0.009683695    0.007255436    0.056944214    0.007313750    0.081614671    0.707737092
73	 500	 287	 20909	 4	 8	 1	 2     0.463074505    0.057412465    0.009692243    0.007257309    0.056588440    0.008299260    0.081220761    0.706869330
74	 504	 290	 21413	 4	 8	 1	 2     0.463156947    0.056959588    0.009690930    0.007256274    0.056129142    0.007280579    0.080749316    0.705387869
75	 508	 292	 21921	 4	 8	 1	 2     0.463242470    0.056679372    0.009746272    0.007313134    0.055835127    0.007940741    0.080257232    0.706221361
76	 512	 295	 22433	 4	 8	 1	 2     0.463323283    0.056309290    0.009753543    0.007321530    0.055458133    0.007312108    0.079789379    0.705724130
77	 640	 295	 23073	 5	 13	 2	 3     0.463381150    0.056086723    0.007781080    0.006163045    0.055544354    0.007362018    0.079452622    0.705914056
78	 645	 297	 23718	 5	 13	 2	 3     0.463468375    0.055776470    0.007803855    0.006182007    0.055227841    0.007975966    0.078942224    0.706547990
79	 650	 300	 24368	 5	 13	 2	 3     0.463550013    0.055392783    0.007807431    0.006183062    0.054839807    0.007245338    0.078461422    0.705987491
80	 655	 302	 25023	 5	 13	 2	 3     0.463616778    0.055125453    0.007826695    0.006197617    0.054567009    0.006850521    0.078065950    0.706139531
81	 660	 305	 25683	 5	 13	 2	 3     0.463671749    0.054854631    0.007824172    0.006194655    0.054293765    0.006822691    0.077738782    0.705627615
82	 665	 308	 26348	 5	 13	 2	 3     0.463726285    0.054585356    0.007821661    0.006191701    0.054022058    0.008971258    0.077412804    0.705120513
83	 675	 313	 27023	 5	 13	 2	 3     0.463850451    0.054282973    0.007827165    0.006195012    0.053715703    0.009413076    0.076665301    0.708051393
84	 685	 318	 27708	 5	 13	 2	 3     0.463991859    0.053943246    0.007829912    0.006196969    0.053371961    0.007490559    0.075804775    0.711607493
85	 690	 320	 28398	 5	 13	 2	 3     0.464064620    0.053753071    0.007830149    0.006196922    0.053179708    0.006819261    0.075358064    0.713302173
86	 695	 322	 29093	 5	 13	 2	 3     0.464118254    0.053358194    0.007827209    0.006193647    0.052780978    0.006797826    0.075027036    0.711186213
87	 700	 324	 29793	 5	 13	 2	 3     0.464171537    0.052962720    0.007824285    0.006190381    0.052381583    0.006511359    0.074696681    0.709037125
88	 705	 326	 30498	 5	 13	 2	 3     0.464227141    0.052699304    0.007833405    0.006200503    0.052113860    0.007517172    0.074350327    0.708797199
89	 710	 328	 31208	 5	 13	 2	 3     0.464295153    0.052269832    0.007833253    0.006199454    0.051679547    0.006509674    0.073924421    0.707071243
90	 715	 330	 31923	 5	 13	 2	 3     0.464350723    0.051993791    0.007842477    0.006209694    0.051398928    0.007549585    0.073574556    0.706681679
91	 720	 332	 32643	 5	 13	 2	 3     0.464419304    0.051551000    0.007842327    0.006208640    0.050950991    0.007347801    0.073140410    0.704822412
92	 735	 338	 33378	 5	 13	 2	 3     0.464490368    0.051274920    0.007848208    0.006215122    0.050670731    0.006497019    0.072687738    0.705413609
93	 740	 340	 34118	 5	 13	 2	 3     0.464544088    0.050942517    0.007859497    0.006220323    0.050332578    0.007074047    0.072343620    0.704174291
94	 750	 344	 34868	 5	 13	 2	 3     0.464626300    0.050709344    0.007874823    0.006230523    0.050094159    0.007233573    0.071813720    0.706123345
95	 760	 348	 35628	 5	 13	 2	 3     0.464714563    0.050424361    0.007890408    0.006240259    0.049803189    0.008742711    0.071240329    0.707806407
96	 775	 354	 36403	 5	 13	 2	 3     0.464793576    0.049915481    0.007897518    0.006246931    0.049286757    0.005657766    0.070722991    0.705788603
97	 1085	 354	 37488	 7	 18	 2	 3     0.464837854    0.049605809    0.005165658    0.004619432    0.049336115    0.005661360    0.070431377    0.704314053
98	 1092	 356	 38580	 7	 18	 2	 3     0.464881063    0.049315992    0.005167016    0.004620165    0.049044562    0.006585650    0.070145610    0.703051726
99	 1106	 360	 39686	 7	 18	 2	 3     0.464926295    0.048963147    0.005172950    0.004624867    0.048689119    0.005530397    0.069845181    0.701023980
100	 1113	 362	 40799	 7	 18	 2	 3     0.464973084    0.048704990    0.005173691    0.004625188    0.048429423    0.005466549    0.069533015    0.700458479
101	 1127	 366	 41926	 7	 18	 2	 3     0.465011518    0.048474571    0.005207473    0.004657604    0.048194048    0.004959760    0.069275517    0.699735968
102	 1134	 369	 43060	 7	 18	 2	 3     0.465046876    0.048341429    0.005223739    0.004671474    0.048058364    0.004874281    0.069037759    0.700217241
103	 1141	 372	 44201	 7	 18	 2	 3     0.465080961    0.048218483    0.005238989    0.004684252    0.047933027    0.005460206    0.068807768    0.700770922
104	 1155	 376	 45356	 7	 18	 2	 3     0.465114996    0.047975769    0.005243291    0.004687390    0.047688388    0.004843529    0.068577331    0.699586417
105	 1162	 378	 46518	 7	 18	 2	 3     0.465148765    0.047753172    0.005244092    0.004688105    0.047464355    0.005472700    0.068347907    0.698677905
106	 1183	 384	 47701	 7	 18	 2	 3     0.465196426    0.047810314    0.005270861    0.004713383    0.047518882    0.005199258    0.068022754    0.702857668
107	 1190	 386	 48891	 7	 18	 2	 3     0.465226366    0.047592645    0.005269779    0.004711485    0.047299992    0.004763799    0.067817684    0.701773372
108	 1197	 388	 50088	 7	 18	 2	 3     0.465255800    0.047367547    0.005269193    0.004710765    0.047073561    0.004748444    0.067615461    0.700543141
109	 1204	 391	 51292	 7	 18	 2	 3     0.465286730    0.047232215    0.005272641    0.004712948    0.046936993    0.005309237    0.067402289    0.700750894
110	 1218	 395	 52510	 7	 18	 2	 3     0.465330492    0.047002147    0.005279266    0.004719788    0.046704723    0.005506339    0.067099496    0.700484350
111	 1232	 399	 53742	 7	 18	 2	 3     0.465361122    0.046798491    0.005279204    0.004719887    0.046499772    0.005711327    0.066886735    0.699667751
112	 1246	 403	 54988	 7	 18	 2	 3     0.465397455    0.046569256    0.005276812    0.004718290    0.046269329    0.004675059    0.066633463    0.698886919
113	 1602	 403	 56590	 9	 28	 2	 4     0.465422179    0.046454615    0.003914958    0.003208177    0.046289354    0.004678312    0.066460550    0.698980292
114	 1611	 406	 58201	 9	 28	 2	 4     0.465453918    0.046339315    0.003923467    0.003211867    0.046172920    0.006414473    0.066237904    0.699589087
115	 1629	 411	 59830	 9	 28	 2	 4     0.465508742    0.046075175    0.003936296    0.003220844    0.045906724    0.006352907    0.065851501    0.699682982
116	 1665	 419	 61495	 9	 28	 2	 4     0.465565044    0.045828317    0.003941653    0.003225031    0.045658493    0.006219684    0.065452267    0.700179213
117	 1683	 425	 63178	 9	 28	 2	 4     0.465619699    0.045648005    0.003952800    0.003230799    0.045476541    0.006265313    0.065062317    0.701604358
118	 1719	 433	 64897	 9	 28	 2	 4     0.465675751    0.045405273    0.003957912    0.003234768    0.045232441    0.006315486    0.064659916    0.702216697
119	 1755	 442	 66652	 9	 28	 2	 4     0.465719967    0.045154443    0.003964942    0.003241207    0.044980028    0.005909832    0.064340673    0.701802465
120	 1773	 446	 68425	 9	 28	 2	 4     0.465769346    0.044895029    0.003967785    0.003244001    0.044719351    0.006927877    0.063982229    0.701679667
121	 1800	 453	 70225	 9	 28	 2	 4     0.465839379    0.044580890    0.003969355    0.003245564    0.044403828    0.007160091    0.063470325    0.702389496
122	 1827	 460	 72052	 9	 28	 2	 4     0.465916200    0.044247363    0.003970750    0.003246961    0.044068836    0.004589510    0.062903927    0.703411779
123	 1836	 462	 73888	 9	 28	 2	 4     0.465943288    0.044160827    0.003970740    0.003246981    0.043981949    0.006522471    0.062702962    0.704286133
124	 1863	 468	 75751	 9	 28	 2	 4     0.465995758    0.043849896    0.003979360    0.003248843    0.043668960    0.006120734    0.062311821    0.703717138
125	 1899	 476	 77650	 9	 28	 2	 4     0.466048862    0.043550375    0.003982672    0.003251838    0.043367885    0.005764360    0.061913387    0.703408046
126	 1926	 482	 79576	 9	 28	 2	 4     0.466102895    0.043193320    0.003982974    0.003252708    0.043009287    0.004935997    0.061505289    0.702270003
127	 1944	 486	 81520	 9	 28	 2	 4     0.466139667    0.043056740    0.003986011    0.003255006    0.042871839    0.005751972    0.061225977    0.703243008
128	 1962	 490	 83482	 9	 28	 2	 4     0.466183931    0.042693490    0.003984337    0.003252947    0.042507166    0.004829261    0.060888029    0.701180360
129	 1980	 496	 85462	 9	 28	 2	 4     0.466214637    0.042613954    0.003992717    0.003257014    0.042426493    0.005587912    0.060652466    0.702592272
130	 2016	 504	 87478	 9	 28	 2	 4     0.466251562    0.042520852    0.003996907    0.003260616    0.042332583    0.004824297    0.060367958    0.704361272
131	 2043	 510	 89521	 9	 28	 2	 4     0.466285312    0.042304826    0.004002665    0.003267182    0.042115045    0.005249993    0.060106717    0.703828596
132	 2070	 516	 91591	 9	 28	 2	 4     0.466314448    0.042196455    0.004009001    0.003269424    0.042005579    0.004645426    0.059880254    0.704680624
133	 2097	 522	 93688	 9	 28	 2	 4     0.466343592    0.042043815    0.004009680    0.003270123    0.041852178    0.004821600    0.059652861    0.704808016
134	 2133	 530	 95821	 9	 28	 2	 4     0.466370185    0.041787070    0.004011004    0.003271165    0.041594123    0.004414629    0.059444593    0.702958301
135	 2151	 534	 97972	 9	 28	 2	 4     0.466400583    0.041645060    0.004009280    0.003270351    0.041451619    0.005252719    0.059205621    0.703397072
136	 2187	 542	 100159	 9	 28	 2	 4     0.466439069    0.041527029    0.004011022    0.003271704    0.041332866    0.004357441    0.058901649    0.705023195
137	 2205	 547	 102364	 9	 28	 2	 4     0.466465622    0.041404293    0.004017494    0.003276133    0.041208922    0.004476813    0.058690999    0.705462406
138	 2223	 552	 104587	 9	 28	 2	 4     0.466493018    0.041271817    0.004022769    0.003278798    0.041075299    0.004468009    0.058472843    0.705828793
139	 2250	 559	 106837	 9	 28	 2	 4     0.466527555    0.041171178    0.004043641    0.003285169    0.040972123    0.004416619    0.058196649    0.707449299
140	 2277	 565	 109114	 9	 28	 2	 4     0.466555288    0.041069830    0.004046143    0.003287172    0.040870034    0.004238714    0.057973895    0.708419373
141	 2295	 570	 111409	 9	 28	 2	 4     0.466579381    0.040924998    0.004049845    0.003290582    0.040724123    0.004285266    0.057779676    0.708293998
142	 2313	 575	 113722	 9	 28	 2	 4     0.466605494    0.040796978    0.004055065    0.003295790    0.040594949    0.004465680    0.057568413    0.708669492
143	 2349	 583	 116071	 9	 28	 2	 4     0.466630371    0.040709013    0.004059208    0.003299947    0.040506130    0.004144536    0.057366425    0.709631336
144	 2367	 588	 118438	 9	 28	 2	 4     0.466654648    0.040605629    0.004071591    0.003306986    0.040400981    0.004947146    0.057168600    0.710278536
145	 2403	 596	 120841	 9	 28	 2	 4     0.466688486    0.040471776    0.004078931    0.003309535    0.040265705    0.004341024    0.056891712    0.711382643
146	 2430	 602	 123271	 9	 28	 2	 4     0.466712552    0.040333804    0.004084592    0.003310606    0.040126448    0.004281735    0.056693946    0.711430531
147	 2457	 609	 125728	 9	 28	 2	 4     0.466743952    0.040207084    0.004095342    0.003312635    0.039997972    0.004509013    0.056434853    0.712451298
148	 2493	 617	 128221	 9	 28	 2	 4     0.466774473    0.040013658    0.004106578    0.003323868    0.039802372    0.006110024    0.056181856    0.712216725
149	 2565	 633	 130786	 9	 28	 2	 4     0.466825532    0.039716195    0.004123078    0.003330281    0.039501600    0.004267127    0.055756002    0.712321430
150	 2592	 639	 133378	 9	 28	 2	 4     0.466853007    0.039673645    0.004133284    0.003333883    0.039457751    0.004645571    0.055525486    0.714512336
151	 2628	 648	 136006	 9	 28	 2	 4     0.466896658    0.039522758    0.004173663    0.003350902    0.039301768    0.004865783    0.055157233    0.716547158
152	 2664	 656	 138670	 9	 28	 2	 4     0.466927989    0.039322016    0.004185712    0.003355568    0.039098603    0.004102666    0.054891367    0.716360666
153	 2682	 662	 141352	 9	 28	 2	 4     0.466947924    0.039182084    0.004185452    0.003355268    0.038957896    0.005352355    0.054721531    0.716026821
154	 2727	 672	 144079	 9	 28	 2	 4     0.466987038    0.038907313    0.004191671    0.003361936    0.038680860    0.005299058    0.054386725    0.715382536
155	 2772	 683	 146851	 9	 28	 2	 4     0.467021627    0.038712869    0.004207273    0.003378429    0.038483569    0.005439917    0.054088907    0.715726598
156	 2826	 695	 149677	 9	 28	 2	 4     0.467073139    0.038532316    0.004237454    0.003389855    0.038298608    0.004390609    0.053642261    0.718320141
157	 2844	 699	 152521	 9	 28	 2	 4     0.467106564    0.038304306    0.004257797    0.003395394    0.038066928    0.004618810    0.053350421    0.717975704
158	 2889	 709	 155410	 9	 28	 2	 4     0.467137923    0.038150315    0.004264730    0.003401730    0.037911194    0.005268716    0.053075137    0.718798236
159	 2934	 719	 158344	 9	 28	 2	 4     0.467175044    0.037999512    0.004267280    0.003403131    0.037759148    0.004878337    0.052747393    0.720405502
160	 2970	 727	 161314	 9	 28	 2	 4     0.467210126    0.037747643    0.004272623    0.003408692    0.037505057    0.005362011    0.052435751    0.719883714
161	 3033	 742	 164347	 9	 28	 2	 4     0.467247334    0.037535637    0.004287749    0.003422695    0.037289935    0.003818530    0.052103148    0.720410153
162	 3051	 748	 167398	 9	 28	 2	 4     0.467264581    0.037409534    0.004287536    0.003422417    0.037163023    0.004410487    0.051948252    0.720130763
163	 3078	 754	 170476	 9	 28	 2	 4     0.467290785    0.037285569    0.004296879    0.003430225    0.037037150    0.006046183    0.051712007    0.721023444
164	 3150	 771	 173626	 9	 28	 2	 4     0.467334987    0.037064229    0.004302206    0.003434038    0.036813694    0.003969112    0.051311009    0.722344568
165	 3168	 779	 176794	 9	 28	 2	 4     0.467353853    0.036928336    0.004301709    0.003433667    0.036676931    0.004482843    0.051138884    0.722118525
166	 3195	 786	 179989	 9	 28	 2	 4     0.467385955    0.036779032    0.004304538    0.003434233    0.036526267    0.004366066    0.050844654    0.723360847
167	 3222	 792	 183211	 9	 28	 2	 4     0.467406547    0.036621771    0.004305612    0.003434763    0.036367786    0.005056548    0.050655001    0.722964575
168	 3276	 804	 186487	 9	 28	 2	 4     0.467440799    0.036418830    0.004319678    0.003445504    0.036161742    0.003927154    0.050337949    0.723486571
169	 3294	 810	 189781	 9	 28	 2	 4     0.467460053    0.036254604    0.004324128    0.003450332    0.035995809    0.004919524    0.050158828    0.722796087
170	 3339	 820	 193120	 9	 28	 2	 4     0.467488965    0.036148185    0.004327300    0.003452780    0.035888239    0.003807074    0.049888650    0.724577318
171	 3366	 826	 196486	 9	 28	 2	 4     0.467510917    0.036006153    0.004325181    0.003451364    0.035745432    0.004934209    0.049682515    0.724724858
172	 3411	 836	 199897	 9	 28	 2	 4     0.467555150    0.035751875    0.004328145    0.003452751    0.035488924    0.003840290    0.049264499    0.725712759
173	 3429	 840	 203326	 9	 28	 2	 4     0.467574568    0.035597306    0.004328132    0.003452855    0.035333206    0.004404962    0.049079858    0.725293589
174	 3474	 850	 206800	 9	 28	 2	 4     0.467604019    0.035451225    0.004336304    0.003455199    0.035185023    0.004361774    0.048798475    0.726482230
175	 3510	 858	 210310	 9	 28	 2	 4     0.467628642    0.035257068    0.004336817    0.003455818    0.034989325    0.003519366    0.048561950    0.726022498
176	 3528	 862	 213838	 9	 28	 2	 4     0.467644770    0.035114700    0.004337318    0.003456231    0.034845801    0.004624431    0.048406385    0.725414621
177	 3564	 870	 217402	 9	 28	 2	 4     0.467676346    0.034838507    0.004337867    0.003456642    0.034567390    0.004618005    0.048100364    0.724287806
178	 3600	 878	 221002	 9	 28	 2	 4     0.467709538    0.034624619    0.004349359    0.003466003    0.034350362    0.003555109    0.047776543    0.724720069
179	 3618	 882	 224620	 9	 28	 2	 4     0.467725934    0.034465665    0.004357204    0.003474631    0.034189134    0.004233445    0.047615758    0.723828972
180	 3663	 892	 228283	 9	 28	 2	 4     0.467749548    0.034281401    0.004361627    0.003479494    0.034002804    0.003570010    0.047383223    0.723492385
181	 3690	 898	 231973	 9	 28	 2	 4     0.467766581    0.034150540    0.004371537    0.003489477    0.033869588    0.003803692    0.047214780    0.723301893
182	 3717	 904	 235690	 9	 28	 2	 4     0.467787334    0.033966314    0.004378408    0.003496673    0.033682934    0.004090539    0.047008718    0.722553501
183	 3753	 912	 239443	 9	 28	 2	 4     0.467809050    0.033910686    0.004379947    0.003498077    0.033626637    0.003425766    0.046792114    0.724709428
184	 4587	 912	 244030	 11	 42	 2	 5     0.467822381    0.033815521    0.003473203    0.002473135    0.033636681    0.003426820    0.046658652    0.724742774
185	 4609	 916	 248639	 11	 42	 2	 5     0.467836883    0.033677804    0.003472916    0.002473048    0.033498258    0.004452020    0.046513013    0.724051219
186	 4664	 926	 253303	 11	 42	 2	 5     0.467865221    0.033431464    0.003473628    0.002473357    0.033250514    0.004131600    0.046227092    0.723200663
187	 4708	 934	 258011	 11	 42	 2	 5     0.467890573    0.033265237    0.003474112    0.002473078    0.033083328    0.004287369    0.045969787    0.723632623
188	 4763	 944	 262774	 11	 42	 2	 5     0.467917293    0.033052961    0.003474494    0.002473069    0.032869836    0.003366793    0.045697007    0.723306923
189	 4785	 948	 267559	 11	 42	 2	 5     0.467932082    0.032880859    0.003475006    0.002473576    0.032696716    0.004210177    0.045545322    0.721937136
190	 4829	 956	 272388	 11	 42	 2	 5     0.467959832    0.032714142    0.003477660    0.002475671    0.032528772    0.003812132    0.045259309    0.722815771
191	 4851	 960	 277239	 11	 42	 2	 5     0.467979607    0.032514635    0.003478721    0.002477361    0.032328006    0.003611455    0.045054373    0.721675447
192	 4895	 968	 282134	 11	 42	 2	 5     0.467995845    0.032424958    0.003480756    0.002477552    0.032237591    0.003933967    0.044885392    0.722394449
193	 4939	 976	 287073	 11	 42	 2	 5     0.468018038    0.032234458    0.003481893    0.002478659    0.032045853    0.004306767    0.044653399    0.721881390
194	 4994	 986	 292067	 11	 42	 2	 5     0.468045342    0.032012113    0.003483152    0.002479215    0.031822053    0.003913845    0.044366290    0.721541362
195	 5049	 996	 297116	 11	 42	 2	 5     0.468069599    0.031874139    0.003484009    0.002480480    0.031683157    0.004153392    0.044109637    0.722611672
196	 5104	 1006	 302220	 11	 42	 2	 5     0.468094182    0.031655587    0.003485510    0.002481982    0.031463111    0.003665450    0.043847993    0.721939238
197	 5137	 1012	 307357	 11	 42	 2	 5     0.468112451    0.031502972    0.003486423    0.002482574    0.031309457    0.003205010    0.043652520    0.721675916
198	 5159	 1016	 312516	 11	 42	 2	 5     0.468125689    0.031376252    0.003486724    0.002482521    0.031181917    0.003784445    0.043510331    0.721121895
199	 5203	 1025	 317719	 11	 42	 2	 5     0.468145588    0.031210724    0.003487664    0.002483298    0.031015246    0.003643300    0.043295700    0.720873525
200	 5247	 1034	 322966	 11	 42	 2	 5     0.468162203    0.031038994    0.003487973    0.002483278    0.030842393    0.004243527    0.043115676    0.719900438
201	 5313	 1046	 328279	 11	 42	 2	 5     0.468190569    0.030898557    0.003489355    0.002484366    0.030700900    0.003840965    0.042806554    0.721818381
202	 5368	 1056	 333647	 11	 42	 2	 5     0.468212944    0.030730787    0.003489999    0.002484614    0.030531970    0.003094397    0.042561120    0.722038957
203	 5390	 1060	 339037	 11	 42	 2	 5     0.468225233    0.030575957    0.003490388    0.002484488    0.030376082    0.003644079    0.042425706    0.720694137
204	 5434	 1068	 344471	 11	 42	 2	 5     0.468244994    0.030404655    0.003490667    0.002484296    0.030203614    0.003770575    0.042207047    0.720369161
205	 5478	 1076	 349949	 11	 42	 2	 5     0.468265935    0.030232350    0.003490879    0.002483964    0.030030131    0.003940126    0.041974085    0.720262278
206	 5533	 1086	 355482	 11	 42	 2	 5     0.468290415    0.030053080    0.003491077    0.002483862    0.029849623    0.003022056    0.041700083    0.720695935
207	 5555	 1090	 361037	 11	 42	 2	 5     0.468303734    0.029917266    0.003490902    0.002483822    0.029712900    0.003427510    0.041550240    0.720026310
208	 5610	 1100	 366647	 11	 42	 2	 5     0.468318969    0.029830369    0.003491973    0.002483984    0.029625277    0.003478811    0.041378173    0.720920408
209	 5643	 1106	 372290	 11	 42	 2	 5     0.468334341    0.029721351    0.003492645    0.002483949    0.029515422    0.003112101    0.041203816    0.721325211
210	 5665	 1110	 377955	 11	 42	 2	 5     0.468346063    0.029575790    0.003492835    0.002483820    0.029368818    0.003307226    0.041070363    0.720124865
211	 5698	 1119	 383653	 11	 42	 2	 5     0.468359913    0.029445141    0.003493762    0.002484701    0.029237133    0.004714029    0.040912114    0.719716919
212	 5797	 1137	 389450	 11	 42	 2	 5     0.468387010    0.029202785    0.003493793    0.002484493    0.028993035    0.003824905    0.040600720    0.719267669
213	 5863	 1150	 395313	 11	 42	 2	 5     0.468404652    0.029009051    0.003494154    0.002484761    0.028797846    0.003303842    0.040396671    0.718104999
214	 5918	 1160	 401231	 11	 42	 2	 5     0.468418248    0.028892356    0.003494309    0.002484656    0.028680272    0.003342673    0.040238717    0.718023785
215	 5951	 1166	 407182	 11	 42	 2	 5     0.468431643    0.028744611    0.003494384    0.002484714    0.028531420    0.003767752    0.040082477    0.717136590
216	 6006	 1177	 413188	 11	 42	 2	 5     0.468449735    0.028579334    0.003495019    0.002485277    0.028364823    0.003261425    0.039870486    0.716804267
217	 6050	 1185	 419238	 11	 42	 2	 5     0.468464341    0.028421810    0.003495226    0.002485345    0.028206075    0.003103981    0.039698494    0.715941763
218	 6083	 1193	 425321	 11	 42	 2	 5     0.468476768    0.028325508    0.003495882    0.002485426    0.028108952    0.002829261    0.039551580    0.716166282
219	 6105	 1197	 431426	 11	 42	 2	 5     0.468486859    0.028233721    0.003496228    0.002485576    0.028016412    0.003247526    0.039431874    0.716012641
220	 6149	 1205	 437575	 11	 42	 2	 5     0.468503404    0.028113691    0.003496736    0.002486392    0.027895385    0.003267613    0.039234801    0.716549870
221	 6193	 1213	 443768	 11	 42	 2	 5     0.468518426    0.027989816    0.003498569    0.002488283    0.027770305    0.003083013    0.039055016    0.716676597
222	 6226	 1222	 449994	 11	 42	 2	 5     0.468530580    0.027882659    0.003500287    0.002489725    0.027662080    0.003238255    0.038908932    0.716613310
223	 6281	 1232	 456275	 11	 42	 2	 5     0.468546413    0.027836045    0.003508115    0.002496357    0.027614100    0.003469369    0.038717806    0.718946850
224	 6325	 1240	 462600	 11	 42	 2	 5     0.468564339    0.027676820    0.003508319    0.002496199    0.027453562    0.003452070    0.038500258    0.718873624
225	 6380	 1250	 468980	 11	 42	 2	 5     0.468580623    0.027502036    0.003508757    0.002496605    0.027277291    0.003705544    0.038301553    0.718039696
226	 6457	 1264	 475437	 11	 42	 2	 5     0.468598874    0.027276871    0.003509136    0.002496693    0.027050207    0.003319155    0.038077618    0.716349206
227	 6512	 1274	 481949	 11	 42	 2	 5     0.468617345    0.027087634    0.003510678    0.002498271    0.026859171    0.003066831    0.037849619    0.715664658
228	 6567	 1284	 488516	 11	 42	 2	 5     0.468631438    0.026935508    0.003511098    0.002498505    0.026705688    0.003502736    0.037674722    0.714949070
229	 6622	 1296	 495138	 11	 42	 2	 5     0.468651052    0.026814011    0.003511594    0.002499184    0.026583076    0.002811914    0.037429953    0.716378443
230	 6655	 1302	 501793	 11	 42	 2	 5     0.468661815    0.026712247    0.003512106    0.002499813    0.026480356    0.003106865    0.037294942    0.716243150
231	 6710	 1312	 508503	 11	 42	 2	 5     0.468674759    0.026587627    0.003512854    0.002500042    0.026354539    0.003574348    0.037131929    0.716031388
232	 6787	 1326	 515290	 11	 42	 2	 5     0.468691319    0.026430378    0.003514383    0.002501162    0.026195687    0.002688905    0.036922314    0.715837547
233	 6820	 1333	 522110	 11	 42	 2	 5     0.468700898    0.026324919    0.003515949    0.002502573    0.026089068    0.002777193    0.036800516    0.715341032
234	 6864	 1341	 528974	 11	 42	 2	 5     0.468710872    0.026199863    0.003516207    0.002502540    0.025962841    0.002974948    0.036673266    0.714413143
235	 6908	 1350	 535882	 11	 42	 2	 5     0.468723271    0.026096377    0.003516659    0.002503016    0.025858345    0.002710569    0.036514445    0.714686382
236	 6941	 1356	 542823	 11	 42	 2	 5     0.468734265    0.025994131    0.003516336    0.002502858    0.025755198    0.003024307    0.036373047    0.714653644
237	 6996	 1366	 549819	 11	 42	 2	 5     0.468745407    0.025874345    0.003516222    0.002502828    0.025634312    0.003211172    0.036229177    0.714185288
238	 7073	 1380	 556892	 11	 42	 2	 5     0.468761317    0.025735910    0.003516996    0.002503267    0.025494467    0.002595085    0.036022729    0.714435332
239	 7106	 1388	 563998	 11	 42	 2	 5     0.468770957    0.025677161    0.003518324    0.002504207    0.025434975    0.002933039    0.035897072    0.715299571
240	 7172	 1400	 571170	 11	 42	 2	 5     0.468783261    0.025557401    0.003519832    0.002506191    0.025313860    0.002905112    0.035736033    0.715171725
241	 7216	 1409	 578386	 11	 42	 2	 5     0.468795190    0.025434670    0.003521499    0.002508279    0.025189709    0.002883749    0.035579200    0.714874691
242	 7304	 1426	 585690	 11	 42	 2	 5     0.468806310    0.025316646    0.003522097    0.002508409    0.025070449    0.003301289    0.035432375    0.714506041
243	 7392	 1442	 593082	 11	 42	 2	 5     0.468820811    0.025156516    0.003522403    0.002508278    0.024908693    0.002646729    0.035239984    0.713862867
244	 7436	 1450	 600518	 11	 42	 2	 5     0.468830073    0.025032063    0.003522653    0.002508281    0.024782959    0.002591988    0.035116554    0.712827994
245	 7491	 1460	 608009	 11	 42	 2	 5     0.468839486    0.024981840    0.003523152    0.002508096    0.024732160    0.002986950    0.034990649    0.713957607
246	 7557	 1472	 615566	 11	 42	 2	 5     0.468853936    0.024882037    0.003524082    0.002508520    0.024631213    0.002731197    0.034796497    0.715073063
247	 7623	 1484	 623189	 11	 42	 2	 5     0.468862650    0.024766897    0.003524244    0.002508882    0.024514871    0.002839254    0.034678880    0.714178111
248	 7689	 1496	 630878	 11	 42	 2	 5     0.468874628    0.024632323    0.003525077    0.002509888    0.024378785    0.002514368    0.034516556    0.713637916
249	 7744	 1507	 638622	 11	 42	 2	 5     0.468883916    0.024572791    0.003525664    0.002510112    0.024318548    0.003328588    0.034390151    0.714529908
250	 7865	 1529	 646487	 11	 42	 2	 5     0.468900073    0.024434040    0.003526279    0.002510483    0.024178248    0.002886472    0.034169154    0.715090569
251	 7975	 1549	 654462	 11	 42	 2	 5     0.468913018    0.024312057    0.003526793    0.002510563    0.024054892    0.002701447    0.033991046    0.715248871
252	 8041	 1564	 662503	 11	 42	 2	 5     0.468924001    0.024198174    0.003527889    0.002511197    0.023939624    0.002854742    0.033839190    0.715093166
253	 8118	 1578	 670621	 11	 42	 2	 5     0.468937594    0.024100947    0.003529464    0.002512659    0.023841110    0.002613365    0.033650295    0.716217986
254	 8184	 1594	 678805	 11	 42	 2	 5     0.468946766    0.024010998    0.003531679    0.002514346    0.023749847    0.002809001    0.033522231    0.716270883
255	 8272	 1610	 687077	 11	 42	 2	 5     0.468958140    0.023876676    0.003532010    0.002514591    0.023613991    0.002696830    0.033362742    0.715668879
256	 8349	 1624	 695426	 11	 42	 2	 5     0.468968304    0.023775196    0.003533319    0.002515592    0.023511181    0.002534190    0.033219563    0.715698639
257	 8415	 1638	 703841	 11	 42	 2	 5     0.468977128    0.023682876    0.003534273    0.002516035    0.023417675    0.002636769    0.033094761    0.715608013
258	 8492	 1653	 712333	 11	 42	 2	 5     0.468986923    0.023571061    0.003534712    0.002516283    0.023304521    0.002467219    0.032955663    0.715235524
259	 10036	 1653	 722369	 13	 58	 4	 6     0.468993859    0.023489777    0.002903364    0.002257285    0.023309657    0.002467698    0.032856806    0.714913569
260	 10114	 1665	 732483	 13	 58	 4	 6     0.469002271    0.023387467    0.002903897    0.002257629    0.023206486    0.002515420    0.032736518    0.714415216
261	 10218	 1682	 742701	 13	 58	 4	 6     0.469010605    0.023338485    0.002904565    0.002257970    0.023157037    0.002525376    0.032616898    0.715533547
262	 10296	 1695	 752997	 13	 58	 4	 6     0.469018607    0.023257178    0.002905454    0.002258529    0.023074980    0.002852248    0.032501633    0.715569525
263	 10439	 1718	 763436	 13	 58	 4	 6     0.469028869    0.023117625    0.002905594    0.002258549    0.022934300    0.002487730    0.032353205    0.714538956
264	 10543	 1735	 773979	 13	 58	 4	 6     0.469037046    0.023033244    0.002906242    0.002258982    0.022849159    0.002669160    0.032234432    0.714554046
265	 10660	 1754	 784639	 13	 58	 4	 6     0.469046383    0.022922145    0.002906881    0.002259245    0.022737079    0.002686310    0.032098286    0.714123657
266	 10777	 1773	 795416	 13	 58	 4	 6     0.469056492    0.022803562    0.002907242    0.002259517    0.022617480    0.002299677    0.031950219    0.713721636
267	 10842	 1784	 806258	 13	 58	 4	 6     0.469063867    0.022728068    0.002907542    0.002259719    0.022541324    0.002267278    0.031841771    0.713781540
268	 10907	 1794	 817165	 13	 58	 4	 6     0.469070882    0.022645162    0.002907402    0.002259616    0.022457747    0.002382300    0.031738256    0.713497363
269	 10998	 1808	 828163	 13	 58	 4	 6     0.469078990    0.022574398    0.002908135    0.002260182    0.022386295    0.002388566    0.031618196    0.713968558
270	 11089	 1823	 839252	 13	 58	 4	 6     0.469086032    0.022478864    0.002908496    0.002260358    0.022289908    0.002377971    0.031513553    0.713307838
271	 11180	 1837	 850432	 13	 58	 4	 6     0.469093461    0.022386004    0.002908935    0.002260654    0.022196200    0.002453946    0.031402773    0.712867123
272	 11284	 1853	 861716	 13	 58	 4	 6     0.469101304    0.022286232    0.002910242    0.002261253    0.022095399    0.002416057    0.031285401    0.712352465
273	 11388	 1869	 873104	 13	 58	 4	 6     0.469108866    0.022194135    0.002910528    0.002261387    0.022002465    0.002361181    0.031171809    0.711993826
274	 11492	 1885	 884596	 13	 58	 4	 6     0.469116378    0.022099444    0.002910896    0.002261598    0.021906896    0.002340963    0.031058547    0.711541448
275	 11596	 1901	 896192	 13	 58	 4	 6     0.469123748    0.022003026    0.002911466    0.002261839    0.021809551    0.002357598    0.030947023    0.710990073
276	 11726	 1922	 907918	 13	 58	 4	 6     0.469130712    0.021943361    0.002912281    0.002262370    0.021749246    0.002397185    0.030841277    0.711493250
277	 11830	 1941	 919748	 13	 58	 4	 6     0.469138020    0.021844414    0.002912397    0.002262483    0.021649396    0.002294214    0.030729922    0.710851576
278	 11934	 1958	 931682	 13	 58	 4	 6     0.469145083    0.021780206    0.002912921    0.002262782    0.021584538    0.002315706    0.030621898    0.711262457
279	 12038	 1974	 943720	 13	 58	 4	 6     0.469152128    0.021693587    0.002913504    0.002263212    0.021497051    0.002536254    0.030513778    0.710943982
280	 12181	 1996	 955901	 13	 58	 4	 6     0.469160625    0.021604328    0.002914478    0.002263869    0.021406840    0.002305654    0.030382849    0.711069855
281	 12298	 2015	 968199	 13	 58	 4	 6     0.469167667    0.021513227    0.002915075    0.002264248    0.021314813    0.002417423    0.030273910    0.710619384
282	 12454	 2041	 980653	 13	 58	 4	 6     0.469174826    0.021439895    0.002915639    0.002264576    0.021240719    0.002398347    0.030162767    0.710806632
283	 12597	 2068	 993250	 13	 58	 4	 6     0.469181695    0.021359119    0.002916363    0.002265048    0.021159083    0.002361749    0.030055731    0.710650472
284	 12714	 2088	 1005964	 13	 58	 4	 6     0.469188781    0.021278119    0.002916609    0.002265224    0.021077280    0.002447991    0.029944909    0.710575527
285	 12857	 2110	 1018821	 13	 58	 4	 6     0.469197178    0.021179698    0.002917280    0.002265656    0.020977824    0.002220632    0.029813040    0.710417246
286	 16813	 2110	 1035634	 17	 89	 4	 7     0.469202849    0.021093986    0.002186719    0.001654773    0.020980336    0.002220821    0.029723661    0.709669844
287	 16949	 2126	 1052583	 17	 89	 4	 7     0.469210204    0.021003390    0.002187385    0.001655294    0.020889177    0.002167301    0.029607326    0.709398411
288	 17102	 2145	 1069685	 17	 89	 4	 7     0.469217136    0.020964579    0.002188375    0.001656196    0.020850050    0.002287689    0.029497260    0.710729702
289	 17255	 2163	 1086940	 17	 89	 4	 7     0.469224613    0.020908514    0.002189247    0.001656873    0.020793585    0.002168086    0.029378095    0.711704223
290	 17408	 2181	 1104348	 17	 89	 4	 7     0.469231492    0.020839283    0.002190333    0.001657785    0.020723855    0.002107112    0.029268018    0.712015540
291	 17544	 2197	 1121892	 17	 89	 4	 7     0.469237579    0.020758973    0.002190615    0.001658002    0.020643066    0.002428267    0.029170265    0.711648420
292	 17765	 2223	 1139657	 17	 89	 4	 7     0.469244703    0.020695443    0.002191374    0.001658701    0.020579098    0.002232112    0.029055436    0.712274400
293	 17969	 2247	 1157626	 17	 89	 4	 7     0.469250562    0.020608276    0.002191695    0.001658973    0.020491401    0.002228848    0.028960649    0.711595790
294	 18190	 2274	 1175816	 17	 89	 4	 7     0.469257692    0.020533816    0.002194011    0.001660459    0.020416266    0.002270155    0.028844890    0.711870123
295	 18394	 2298	 1194210	 17	 89	 4	 7     0.469264473    0.020474871    0.002195462    0.001661545    0.020356824    0.002225122    0.028734375    0.712556675
296	 18598	 2323	 1212808	 17	 89	 4	 7     0.469270917    0.020397513    0.002196394    0.001662333    0.020278915    0.002154510    0.028628928    0.712479125
297	 18785	 2345	 1231593	 17	 89	 4	 7     0.469276874    0.020311405    0.002196859    0.001662682    0.020192250    0.002154243    0.028531117    0.711903580
298	 19057	 2377	 1250650	 17	 89	 4	 7     0.469283595    0.020240306    0.002198342    0.001663658    0.020120568    0.002113790    0.028420359    0.712176293
299	 19244	 2400	 1269894	 17	 89	 4	 7     0.469290313    0.020156315    0.002199575    0.001664492    0.020035941    0.002165843    0.028309211    0.712005559
300	 19431	 2422	 1289325	 17	 89	 4	 7     0.469296963    0.020088134    0.002200524    0.001665171    0.019967243    0.002048985    0.028198764    0.712376377
301	 19584	 2441	 1308909	 17	 89	 4	 7     0.469303068    0.020004243    0.002201488    0.001665913    0.019882736    0.002221795    0.028096977    0.711971366
302	 19856	 2474	 1328765	 17	 89	 4	 7     0.469310690    0.019949067    0.002203089    0.001667325    0.019827044    0.002060461    0.027969377    0.713246755
303	 20009	 2492	 1348774	 17	 89	 4	 7     0.469317525    0.019881223    0.002204579    0.001668404    0.019758615    0.002045006    0.027854452    0.713753882
304	 20213	 2516	 1368987	 17	 89	 4	 7     0.469324403    0.019800884    0.002206111    0.001669448    0.019677604    0.002209490    0.027738322    0.713845784
305	 20434	 2543	 1389421	 17	 89	 4	 7     0.469332539    0.019735679    0.002208417    0.001671062    0.019611729    0.002205957    0.027600320    0.715052535
306	 20689	 2573	 1410110	 17	 89	 4	 7     0.469339898    0.019667300    0.002209263    0.001671767    0.019542821    0.002088779    0.027474892    0.715828133
307	 20927	 2601	 1431037	 17	 89	 4	 7     0.469346789    0.019593382    0.002211156    0.001673055    0.019468216    0.002105332    0.027356917    0.716213110
308	 21182	 2631	 1452219	 17	 89	 4	 7     0.469353615    0.019510403    0.002212511    0.001674098    0.019384546    0.002110820    0.027239553    0.716252684
309	 21386	 2655	 1473605	 17	 89	 4	 7     0.469359524    0.019432372    0.002213014    0.001674587    0.019305949    0.002381347    0.027137547    0.716069570
310	 21726	 2695	 1495331	 17	 89	 4	 7     0.469367910    0.019346127    0.002215223    0.001676195    0.019218882    0.002087575    0.026992126    0.716732243
311	 21930	 2719	 1517261	 17	 89	 4	 7     0.469374165    0.019268881    0.002216181    0.001676956    0.019141011    0.002328783    0.026883140    0.716764519
312	 22202	 2751	 1539463	 17	 89	 4	 7     0.469381605    0.019199080    0.002217628    0.001678039    0.019070574    0.002105948    0.026752922    0.717644221
313	 22423	 2778	 1561886	 17	 89	 4	 7     0.469389099    0.019119903    0.002218510    0.001678741    0.018990758    0.002186085    0.026621109    0.718223381
314	 22644	 2804	 1584530	 17	 89	 4	 7     0.469396466    0.019043493    0.002220259    0.001680166    0.018913622    0.002214884    0.026490887    0.718869616
315	 22882	 2832	 1607412	 17	 89	 4	 7     0.469403766    0.018981692    0.002222572    0.001681661    0.018851122    0.002191570    0.026361223    0.720061111
316	 23120	 2863	 1630532	 17	 89	 4	 7     0.469411210    0.018900015    0.002225025    0.001683351    0.018768587    0.002129193    0.026228329    0.720595480
317	 23358	 2891	 1653890	 17	 89	 4	 7     0.469417849    0.018801852    0.002225998    0.001684176    0.018669616    0.002189927    0.026109239    0.720122565
318	 23596	 2919	 1677486	 17	 89	 4	 7     0.469424408    0.018722002    0.002226699    0.001684765    0.018589114    0.002198356    0.025991048    0.720325029
319	 23851	 2951	 1701337	 17	 89	 4	 7     0.469431991    0.018645663    0.002228259    0.001686083    0.018512040    0.001978810    0.025853730    0.721198176
320	 24038	 2973	 1725375	 17	 89	 4	 7     0.469437211    0.018575147    0.002228662    0.001686436    0.018440964    0.002086148    0.025758765    0.721119487
321	 24242	 2999	 1749617	 17	 89	 4	 7     0.469443591    0.018499097    0.002228922    0.001686625    0.018364327    0.002089869    0.025642229    0.721430915
322	 24480	 3028	 1774097	 17	 89	 4	 7     0.469450020    0.018436405    0.002229723    0.001687252    0.018301076    0.001880628    0.025524271    0.722308780
323	 24667	 3051	 1798764	 17	 89	 4	 7     0.469455346    0.018377945    0.002230831    0.001688095    0.018242046    0.002019114    0.025426128    0.722797611
324	 24888	 3078	 1823652	 17	 89	 4	 7     0.469462045    0.018299676    0.002233164    0.001689648    0.018162905    0.001920310    0.025302138    0.723246243
325	 25075	 3100	 1848727	 17	 89	 4	 7     0.469467872    0.018246115    0.002234409    0.001690638    0.018108786    0.001880392    0.025193786    0.724230752
326	 25228	 3119	 1873955	 17	 89	 4	 7     0.469473332    0.018180268    0.002235994    0.001691789    0.018042241    0.002026687    0.025091841    0.724548958
327	 25449	 3146	 1899404	 17	 89	 4	 7     0.469479339    0.018102679    0.002236159    0.001692003    0.017964036    0.001899376    0.024979186    0.724710518
328	 25636	 3168	 1925040	 17	 89	 4	 7     0.469484644    0.018030814    0.002236824    0.001692524    0.017891531    0.001957240    0.024879287    0.724731937
329	 25857	 3194	 1950897	 17	 89	 4	 7     0.469490302    0.017962672    0.002237732    0.001693236    0.017822742    0.002043494    0.024772288    0.725111541
330	 26129	 3227	 1977026	 17	 89	 4	 7     0.469495954    0.017902711    0.002238196    0.001693609    0.017762250    0.001946374    0.024664936    0.725836510
331	 26333	 3251	 2003359	 17	 89	 4	 7     0.469501403    0.017852605    0.002238602    0.001694032    0.017711696    0.001814172    0.024560994    0.726868160
332	 26537	 3275	 2029896	 17	 89	 4	 7     0.469506202    0.017793096    0.002238944    0.001694326    0.017651668    0.001950030    0.024469075    0.727166684
333	 26775	 3303	 2056671	 17	 89	 4	 7     0.469511674    0.017719786    0.002239448    0.001694810    0.017577704    0.002046592    0.024363860    0.727297989
334	 27030	 3334	 2083701	 17	 89	 4	 7     0.469517698    0.017654511    0.002240014    0.001695238    0.017511827    0.001963255    0.024247489    0.728096456
335	 27251	 3360	 2110952	 17	 89	 4	 7     0.469522938    0.017587780    0.002240798    0.001695816    0.017444450    0.001782716    0.024145817    0.728398624
336	 27404	 3378	 2138356	 17	 89	 4	 7     0.469526905    0.017531315    0.002241175    0.001696100    0.017387471    0.002086681    0.024068548    0.728391070
337	 27659	 3411	 2166015	 17	 89	 4	 7     0.469533438    0.017427415    0.002241707    0.001696566    0.017282637    0.001870188    0.023940756    0.727939205
338	 27846	 3434	 2193861	 17	 89	 4	 7     0.469538210    0.017354661    0.002241981    0.001696759    0.017209236    0.001920060    0.023846988    0.727750660
339	 28050	 3460	 2221911	 17	 89	 4	 7     0.469543573    0.017284041    0.002242333    0.001697041    0.017137970    0.002074067    0.023741151    0.728020353
340	 28339	 3496	 2250250	 17	 89	 4	 7     0.469549800    0.017192100    0.002242679    0.001697311    0.017045195    0.001835015    0.023617685    0.727933317
341	 28543	 3520	 2278793	 17	 89	 4	 7     0.469554358    0.017113521    0.002242937    0.001697515    0.016965902    0.001834163    0.023526891    0.727402550
342	 28747	 3545	 2307540	 17	 89	 4	 7     0.469558813    0.017039668    0.002243111    0.001697685    0.016891381    0.001915891    0.023437800    0.727016555
343	 28951	 3570	 2336491	 17	 89	 4	 7     0.469563664    0.016948755    0.002243372    0.001697902    0.016799631    0.001842566    0.023340416    0.726154796
344	 29155	 3594	 2365646	 17	 89	 4	 7     0.469568009    0.016870787    0.002243727    0.001698199    0.016720920    0.001790966    0.023252838    0.725536709
345	 29393	 3622	 2395039	 17	 89	 4	 7     0.469572288    0.016828692    0.002244113    0.001698506    0.016678394    0.001834333    0.023166274    0.726430663
346	 29614	 3648	 2424653	 17	 89	 4	 7     0.469576825    0.016758558    0.002244313    0.001698674    0.016607598    0.001863509    0.023074122    0.726292314
347	 29852	 3676	 2454505	 17	 89	 4	 7     0.469581292    0.016687264    0.002244786    0.001699105    0.016535589    0.001771859    0.022983024    0.726069135
348	 30073	 3702	 2484578	 17	 89	 4	 7     0.469585377    0.016616642    0.002245172    0.001699498    0.016464264    0.001872008    0.022899421    0.725635872
349	 30345	 3735	 2514923	 17	 89	 4	 7     0.469589916    0.016543116    0.002245295    0.001699596    0.016390038    0.001782790    0.022806149    0.725379646
350	 30583	 3765	 2545506	 17	 89	 4	 7     0.469593872    0.016495916    0.002245506    0.001699745    0.016342367    0.001921575    0.022724541    0.725907563
351	 30838	 3796	 2576344	 17	 89	 4	 7     0.469598289    0.016419180    0.002245634    0.001699866    0.016264889    0.001794562    0.022633086    0.725450364
352	 31059	 3822	 2607403	 17	 89	 4	 7     0.469602843    0.016347210    0.002245744    0.001699974    0.016192218    0.001748421    0.022538388    0.725305221
353	 31229	 3842	 2638632	 17	 89	 4	 7     0.469607209    0.016264620    0.002245821    0.001700082    0.016108822    0.001769034    0.022447235    0.724571192
354	 31433	 3866	 2670065	 17	 89	 4	 7     0.469611544    0.016216580    0.002246109    0.001700293    0.016060275    0.001797395    0.022356370    0.725367284
355	 31620	 3888	 2701685	 17	 89	 4	 7     0.469616527    0.016131846    0.002246396    0.001700504    0.015974672    0.001770967    0.022251451    0.724979497
356	 31892	 3920	 2733577	 17	 89	 4	 7     0.469620928    0.016056717    0.002246506    0.001700572    0.015898785    0.001645932    0.022158365    0.724634547
357	 39396	 3920	 2772973	 21	 121	 4	 8     0.469624179    0.016006168    0.001838317    0.001353350    0.015900252    0.001645978    0.022089365    0.724609721
358	 39606	 3942	 2812579	 21	 121	 4	 8     0.469627952    0.015931686    0.001838522    0.001353560    0.015825247    0.001774522    0.022009008    0.723871144
359	 39921	 3972	 2852500	 21	 121	 4	 8     0.469632004    0.015871628    0.001838940    0.001353902    0.015764735    0.001721654    0.021922376    0.723992141
360	 40173	 3997	 2892673	 21	 121	 4	 8     0.469636247    0.015800825    0.001838993    0.001353926    0.015693444    0.001634983    0.021831295    0.723769476
361	 40383	 4018	 2933056	 21	 121	 4	 8     0.469639774    0.015741175    0.001839188    0.001354087    0.015633361    0.001678988    0.021755279    0.723556566
362	 40656	 4044	 2973712	 21	 121	 4	 8     0.469643955    0.015677515    0.001839408    0.001354319    0.015569234    0.001776933    0.021664837    0.723638705
363	 40929	 4070	 3014641	 21	 121	 4	 8     0.469648443    0.015614647    0.001839693    0.001354535    0.015505893    0.001714303    0.021567319    0.723995719
364	 41223	 4098	 3055864	 21	 121	 4	 8     0.469652433    0.015579233    0.001840007    0.001354761    0.015470193    0.001806925    0.021480253    0.725281655
365	 41517	 4126	 3097381	 21	 121	 4	 8     0.469656866    0.015501851    0.001840185    0.001354878    0.015392242    0.001651795    0.021383126    0.724957176
366	 41790	 4152	 3139171	 21	 121	 4	 8     0.469660969    0.015436348    0.001840411    0.001355086    0.015326243    0.001802342    0.021292807    0.724955976
367	 42105	 4182	 3181276	 21	 121	 4	 8     0.469665201    0.015355074    0.001840494    0.001355153    0.015244372    0.001667980    0.021199252    0.724321474
368	 42399	 4211	 3223675	 21	 121	 4	 8     0.469669138    0.015283172    0.001840623    0.001355238    0.015171930    0.001844990    0.021111848    0.723914455
369	 42798	 4249	 3266473	 21	 121	 4	 8     0.469674816    0.015200822    0.001840841    0.001355362    0.015088946    0.001664043    0.020985161    0.724360530
370	 43050	 4273	 3309523	 21	 121	 4	 8     0.469679655    0.015141628    0.001841201    0.001355554    0.015029267    0.001543496    0.020876579    0.725292558
371	 43239	 4291	 3352762	 21	 121	 4	 8     0.469683106    0.015081267    0.001841244    0.001355587    0.014968448    0.001621672    0.020798780    0.725103449
372	 43512	 4317	 3396274	 21	 121	 4	 8     0.469686644    0.015018791    0.001841314    0.001355634    0.014905491    0.001542614    0.020718725    0.724889742
373	 43764	 4342	 3440038	 21	 121	 4	 8     0.469689931    0.014958747    0.001841548    0.001355823    0.014844959    0.001624934    0.020644087    0.724602003
374	 44079	 4372	 3484117	 21	 121	 4	 8     0.469693685    0.014889950    0.001841788    0.001356078    0.014775603    0.001605164    0.020558504    0.724272091
375	 44352	 4398	 3528469	 21	 121	 4	 8     0.469697259    0.014821602    0.001842020    0.001356283    0.014706694    0.001633212    0.020476687    0.723828127
376	 44709	 4432	 3573178	 21	 121	 4	 8     0.469701151    0.014757003    0.001842302    0.001356518    0.014641553    0.001563381    0.020387204    0.723836542
377	 44961	 4457	 3618139	 21	 121	 4	 8     0.469704554    0.014691539    0.001842516    0.001356705    0.014575543    0.001679878    0.020308649    0.723412890
378	 45297	 4489	 3663436	 21	 121	 4	 8     0.469708913    0.014635404    0.001842705    0.001356908    0.014518935    0.001631449    0.020207594    0.724252675
379	 45591	 4518	 3709027	 21	 121	 4	 8     0.469712773    0.014567683    0.001842896    0.001357087    0.014450645    0.001545573    0.020117652    0.724124441
380	 45948	 4552	 3754975	 21	 121	 4	 8     0.469715853    0.014491861    0.001842919    0.001357100    0.014374203    0.001518232    0.020045622    0.722943974
381	 46305	 4586	 3801280	 21	 121	 4	 8     0.469719060    0.014424220    0.001843003    0.001357167    0.014305994    0.001585983    0.019970342    0.722282072
382	 46662	 4620	 3847942	 21	 121	 4	 8     0.469722560    0.014366131    0.001843235    0.001357382    0.014247392    0.001443684    0.019887835    0.722357703
383	 46914	 4645	 3894856	 21	 121	 4	 8     0.469725196    0.014303643    0.001843368    0.001357522    0.014184364    0.001633972    0.019825477    0.721477857
384	 47313	 4685	 3942169	 21	 121	 4	 8     0.469729105    0.014252390    0.001843572    0.001357692    0.014132652    0.001499152    0.019732655    0.722274304
385	 47607	 4715	 3989776	 21	 121	 4	 8     0.469732404    0.014210999    0.001843893    0.001357972    0.014090867    0.001462104    0.019653967    0.723060049
386	 47859	 4739	 4037635	 21	 121	 4	 8     0.469735571    0.014154098    0.001844117    0.001358166    0.014033451    0.001461434    0.019578121    0.722954883
387	 48090	 4762	 4085725	 21	 121	 4	 8     0.469738496    0.014092606    0.001844280    0.001358328    0.013971406    0.001485934    0.019507805    0.722408625
388	 48384	 4790	 4134109	 21	 121	 4	 8     0.469741567    0.014030366    0.001844413    0.001358423    0.013908606    0.001470840    0.019433736    0.721959299
389	 48678	 4819	 4182787	 21	 121	 4	 8     0.469744377    0.013980473    0.001844514    0.001358488    0.013858261    0.001607203    0.019365696    0.721919478
390	 49098	 4860	 4231885	 21	 121	 4	 8     0.469748175    0.013909170    0.001844667    0.001358611    0.013786305    0.001453002    0.019273337    0.721679387
391	 49371	 4888	 4281256	 21	 121	 4	 8     0.469751249    0.013848402    0.001844890    0.001358815    0.013724963    0.001417872    0.019198263    0.721336162
392	 49644	 4914	 4330900	 21	 121	 4	 8     0.469753865    0.013788428    0.001845051    0.001358962    0.013664426    0.001406349    0.019134142    0.720619097
393	 49875	 4938	 4380775	 21	 121	 4	 8     0.469756385    0.013722741    0.001845244    0.001359163    0.013598113    0.001517234    0.019072174    0.719516314
394	 50274	 4976	 4431049	 21	 121	 4	 8     0.469759641    0.013669956    0.001845485    0.001359334    0.013544810    0.001461381    0.018991808    0.719781693
395	 50610	 5008	 4481659	 21	 121	 4	 8     0.469762710    0.013605628    0.001845605    0.001359433    0.013479869    0.001418266    0.018915764    0.719274588
396	 50904	 5037	 4532563	 21	 121	 4	 8     0.469765611    0.013556887    0.001845743    0.001359531    0.013430652    0.001474540    0.018843581    0.719443255
397	 51177	 5064	 4583740	 21	 121	 4	 8     0.469768567    0.013509797    0.001845906    0.001359654    0.013383096    0.001339303    0.018769743    0.719764632
398	 60925	 5064	 4644665	 25	 165	 4	 9     0.469770583    0.013474378    0.001557345    0.001119126    0.013384078    0.001339344    0.018719207    0.719815626
399	 61200	 5086	 4705865	 25	 165	 4	 9     0.469773090    0.013432069    0.001557604    0.001119373    0.013341452    0.001465139    0.018656201    0.719978783
400	 61575	 5119	 4767440	 25	 165	 4	 9     0.469776024    0.013377834    0.001557724    0.001119467    0.013286834    0.001472544    0.018582163    0.719928784
401	 62025	 5155	 4829465	 25	 165	 4	 9     0.469778858    0.013349929    0.001557877    0.001119563    0.013258719    0.001415026    0.018510385    0.721212930
402	 62375	 5184	 4891840	 25	 165	 4	 9     0.469781543    0.013308085    0.001558060    0.001119729    0.013216564    0.001411985    0.018442099    0.721614465
403	 62725	 5212	 4954565	 25	 165	 4	 9     0.469784090    0.013255192    0.001558185    0.001119832    0.013163289    0.001565586    0.018377123    0.721287650
404	 63250	 5254	 5017815	 25	 165	 4	 9     0.469787459    0.013191782    0.001558387    0.001120026    0.013099410    0.001458702    0.018290781    0.721225729
405	 63725	 5292	 5081540	 25	 165	 4	 9     0.469790243    0.013138744    0.001558535    0.001120176    0.013045979    0.001474109    0.018219150    0.721150244
406	 64175	 5329	 5145715	 25	 165	 4	 9     0.469793072    0.013078624    0.001558663    0.001120298    0.012985414    0.001452792    0.018146041    0.720742580
407	 64600	 5364	 5210315	 25	 165	 4	 9     0.469796276    0.013022150    0.001558741    0.001120356    0.012928523    0.001459795    0.018062908    0.720933184
408	 65050	 5400	 5275365	 25	 165	 4	 9     0.469799468    0.012973417    0.001558942    0.001120568    0.012879411    0.001357184    0.017979695    0.721559335
409	 65375	 5426	 5340740	 25	 165	 4	 9     0.469801959    0.012917608    0.001559099    0.001120716    0.012823175    0.001364443    0.017914485    0.721070579
410	 65850	 5464	 5406590	 25	 165	 4	 9     0.469804489    0.012863495    0.001559262    0.001120862    0.012768641    0.001323922    0.017848007    0.720724447
411	 66275	 5500	 5472865	 25	 165	 4	 9     0.469806918    0.012815985    0.001559365    0.001120948    0.012720765    0.001383532    0.017783952    0.720648878
412	 66825	 5544	 5539690	 25	 165	 4	 9     0.469809521    0.012769891    0.001559517    0.001121085    0.012674305    0.001354921    0.017715052    0.720849723
413	 67300	 5583	 5606990	 25	 165	 4	 9     0.469811895    0.012725082    0.001559716    0.001121258    0.012629132    0.001308507    0.017651995    0.720886303
414	 67700	 5620	 5674690	 25	 165	 4	 9     0.469814275    0.012682221    0.001559892    0.001121400    0.012585923    0.001396441    0.017588537    0.721050336
415	 68225	 5663	 5742915	 25	 165	 4	 9     0.469816884    0.012637308    0.001560043    0.001121533    0.012540647    0.001330678    0.017518707    0.721360763
416	 68800	 5709	 5811715	 25	 165	 4	 9     0.469819329    0.012586603    0.001560131    0.001121602    0.012489538    0.001420679    0.017453003    0.721171205
417	 69350	 5753	 5881065	 25	 165	 4	 9     0.469821986    0.012527128    0.001560274    0.001121703    0.012429581    0.001308452    0.017381344    0.720722640
418	 69800	 5790	 5950865	 25	 165	 4	 9     0.469824345    0.012472871    0.001560344    0.001121755    0.012374887    0.001346327    0.017317452    0.720248614
419	 70325	 5832	 6021190	 25	 165	 4	 9     0.469826760    0.012417985    0.001560418    0.001121801    0.012319555    0.001373175    0.017251806    0.719807802
420	 70825	 5875	 6092015	 25	 165	 4	 9     0.469829453    0.012361780    0.001560552    0.001121886    0.012262882    0.001252919    0.017178315    0.719615410
421	 71275	 5911	 6163290	 25	 165	 4	 9     0.469831618    0.012311946    0.001560641    0.001121944    0.012212633    0.001329179    0.017119014    0.719197134
422	 71850	 5958	 6235140	 25	 165	 4	 9     0.469834049    0.012262234    0.001560803    0.001122089    0.012162494    0.001284898    0.017052162    0.719101394
423	 72425	 6006	 6307565	 25	 165	 4	 9     0.469836328    0.012215722    0.001561023    0.001122254    0.012115571    0.001300210    0.016989253    0.719026404
424	 73000	 6054	 6380565	 25	 165	 4	 9     0.469838666    0.012176601    0.001561221    0.001122397    0.012076101    0.001251519    0.016924471    0.719467180
425	 73475	 6092	 6454040	 25	 165	 4	 9     0.469840807    0.012125833    0.001561336    0.001122491    0.012024893    0.001289192    0.016864919    0.718997398
426	 74000	 6135	 6528040	 25	 165	 4	 9     0.469843275    0.012069793    0.001561455    0.001122589    0.011968365    0.001380944    0.016796029    0.718609897
427	 74800	 6199	 6602840	 25	 165	 4	 9     0.469845782    0.012025531    0.001561630    0.001122747    0.011923704    0.001299278    0.016725757    0.718982764
428	 75500	 6256	 6678340	 25	 165	 4	 9     0.469847986    0.011977563    0.001561750    0.001122842    0.011875308    0.001246332    0.016663724    0.718780670
429	 76200	 6313	 6754540	 25	 165	 4	 9     0.469850012    0.011924773    0.001561825    0.001122900    0.011822052    0.001238300    0.016606490    0.718079053
430	 76825	 6367	 6831365	 25	 165	 4	 9     0.469851961    0.011885968    0.001561944    0.001122977    0.011782893    0.001254184    0.016551257    0.718130853
431	 77450	 6421	 6908815	 25	 165	 4	 9     0.469854076    0.011845779    0.001562065    0.001123077    0.011742335    0.001246987    0.016491100    0.718313463
432	 78150	 6478	 6986965	 25	 165	 4	 9     0.469856238    0.011811244    0.001562319    0.001123282    0.011707461    0.001227520    0.016429396    0.718909221
433	 78750	 6530	 7065715	 25	 165	 4	 9     0.469858335    0.011766994    0.001562445    0.001123375    0.011662801    0.001219300    0.016369328    0.718844084
434	 79450	 6587	 7145165	 25	 165	 4	 9     0.469860413    0.011720012    0.001562556    0.001123473    0.011615382    0.001232879    0.016309549    0.718598183
435	 80150	 6644	 7225315	 25	 165	 4	 9     0.469862470    0.011673655    0.001562622    0.001123511    0.011568597    0.001216759    0.016250199    0.718369972
436	 80825	 6701	 7306140	 25	 165	 4	 9     0.469864387    0.011623434    0.001562701    0.001123564    0.011517907    0.001223678    0.016194667    0.717732167
437	 81500	 6760	 7387640	 25	 165	 4	 9     0.469866387    0.011579478    0.001562817    0.001123647    0.011473531    0.001262300    0.016136532    0.717594013
438	 82275	 6824	 7469915	 25	 165	 4	 9     0.469868493    0.011531092    0.001562957    0.001123775    0.011424677    0.001205699    0.016075093    0.717326574
439	 82925	 6876	 7552840	 25	 165	 4	 9     0.469870532    0.011489741    0.001563082    0.001123872    0.011382922    0.001204278    0.016015385    0.717418941
440	 83575	 6928	 7636415	 25	 165	 4	 9     0.469872573    0.011444934    0.001563156    0.001123926    0.011337683    0.001175560    0.015955392    0.717308213
441	 84275	 6984	 7720690	 25	 165	 4	 9     0.469874510    0.011402852    0.001563305    0.001124043    0.011295181    0.001195031    0.015898265    0.717238806
442	 84900	 7037	 7805590	 25	 165	 4	 9     0.469876528    0.011360084    0.001563416    0.001124132    0.011251989    0.001271415    0.015838500    0.717244967
443	 85725	 7104	 7891315	 25	 165	 4	 9     0.469878639    0.011316019    0.001563595    0.001124270    0.011207473    0.001186374    0.015775755    0.717304421
444	 86500	 7166	 7977815	 25	 165	 4	 9     0.469880554    0.011281481    0.001563724    0.001124356    0.011172582    0.001213313    0.015718608    0.717715027
445	 87375	 7236	 8065190	 25	 165	 4	 9     0.469882588    0.011241472    0.001563834    0.001124433    0.011132166    0.001187917    0.015657682    0.717952539
446	 88175	 7302	 8153365	 25	 165	 4	 9     0.469884631    0.011202430    0.001563944    0.001124516    0.011092724    0.001220084    0.015596256    0.718276873
447	 89000	 7370	 8242365	 25	 165	 4	 9     0.469886607    0.011165010    0.001564124    0.001124647    0.011054907    0.001169814    0.015536613    0.718625755
448	 89825	 7437	 8332190	 25	 165	 4	 9     0.469888444    0.011124587    0.001564275    0.001124752    0.011014059    0.001254079    0.015480952    0.718598416
449	 90750	 7512	 8422940	 25	 165	 4	 9     0.469890560    0.011086021    0.001564455    0.001124903    0.010975078    0.001136216    0.015416586    0.719096998
450	 91475	 7570	 8514415	 25	 165	 4	 9     0.469892339    0.011047294    0.001564582    0.001125015    0.010935940    0.001224544    0.015362273    0.719118442
451	 92475	 7651	 8606890	 25	 165	 4	 9     0.469894346    0.011005539    0.001564715    0.001125103    0.010893739    0.001157726    0.015300769    0.719280119
452	 93400	 7725	 8700290	 25	 165	 4	 9     0.469896191    0.010956782    0.001564766    0.001125127    0.010844472    0.001178938    0.015243982    0.718761117
453	 94350	 7803	 8794640	 25	 165	 4	 9     0.469897996    0.010917779    0.001564994    0.001125300    0.010805031    0.001158986    0.015188261    0.718830131
454	 95275	 7878	 8889915	 25	 165	 4	 9     0.469899700    0.010878571    0.001565099    0.001125379    0.010765397    0.001134736    0.015135422    0.718749089
455	 96100	 7946	 8986015	 25	 165	 4	 9     0.469901483    0.010840552    0.001565226    0.001125476    0.010726958    0.001151358    0.015079984    0.718870226
456	 97050	 8024	 9083065	 25	 165	 4	 9     0.469903367    0.010808338    0.001565482    0.001125652    0.010694365    0.001149420    0.015021167    0.719540547
457	 98000	 8103	 9181065	 25	 165	 4	 9     0.469905191    0.010778473    0.001565724    0.001125869    0.010664145    0.001158426    0.014964000    0.720293566
458	 98900	 8177	 9279965	 25	 165	 4	 9     0.469906930    0.010740646    0.001565880    0.001126002    0.010625888    0.001188603    0.014909285    0.720399809
459	 99900	 8258	 9379865	 25	 165	 4	 9     0.469908858    0.010696700    0.001566053    0.001126146    0.010581439    0.001160544    0.014848404    0.720393895
460	 100875	 8343	 9480740	 25	 165	 4	 9     0.469910732    0.010653847    0.001566208    0.001126260    0.010538095    0.001138740    0.014788964    0.720391724
461	 101950	 8432	 9582690	 25	 165	 4	 9     0.469912491    0.010610121    0.001566309    0.001126330    0.010493872    0.001091913    0.014732974    0.720161525
462	 118262	 8432	 9700952	 29	 210	 6	 10     0.469913896    0.010571177    0.001269974    0.000901733    0.010494615    0.001091951    0.014688082    0.719711207
463	 119422	 8513	 9820374	 29	 210	 6	 10     0.469915497    0.010532836    0.001270048    0.000901792    0.010455984    0.001143057    0.014636791    0.719613730
464	 120582	 8593	 9940956	 29	 210	 6	 10     0.469917178    0.010496652    0.001270175    0.000901888    0.010419518    0.001124749    0.014582709    0.719801230
465	 121742	 8673	 10062698	 29	 210	 6	 10     0.469918877    0.010458097    0.001270356    0.000902017    0.010380655    0.001121935    0.014527851    0.719865400
466	 122844	 8749	 10185542	 29	 210	 6	 10     0.469920649    0.010421335    0.001270587    0.000902167    0.010343589    0.001100907    0.014470432    0.720181350
467	 124091	 8836	 10309633	 29	 210	 6	 10     0.469922319    0.010386376    0.001270719    0.000902255    0.010308350    0.001099459    0.014416083    0.720471396
468	 125280	 8920	 10434913	 29	 210	 6	 10     0.469923987    0.010344507    0.001270818    0.000902322    0.010266150    0.001125749    0.014361602    0.720289209
469	 126614	 9012	 10561527	 29	 210	 6	 10     0.469925724    0.010313319    0.001271007    0.000902450    0.010234700    0.001072358    0.014304655    0.720976406
470	 127774	 9092	 10689301	 29	 210	 6	 10     0.469927293    0.010275522    0.001271129    0.000902540    0.010196596    0.001121820    0.014253034    0.720935728
471	 129137	 9186	 10818438	 29	 210	 6	 10     0.469928968    0.010237420    0.001271300    0.000902659    0.010158177    0.001092026    0.014197705    0.721061592
472	 130355	 9271	 10948793	 29	 210	 6	 10     0.469930581    0.010208970    0.001271456    0.000902759    0.010129485    0.001079717    0.014144195    0.721778117
473	 131805	 9371	 11080598	 29	 210	 6	 10     0.469932150    0.010176118    0.001271613    0.000902869    0.010096355    0.001109041    0.014091990    0.722120739
474	 133400	 9483	 11213998	 29	 210	 6	 10     0.469933913    0.010140511    0.001271776    0.000902974    0.010060445    0.001066894    0.014033073    0.722615168
475	 134705	 9576	 11348703	 29	 210	 6	 10     0.469935459    0.010102210    0.001271892    0.000903054    0.010021823    0.001077837    0.013981183    0.722557605
476	 136155	 9676	 11484858	 29	 210	 6	 10     0.469937148    0.010065510    0.001272192    0.000903258    0.009984790    0.001106240    0.013924298    0.722873807
477	 137692	 9783	 11622550	 29	 210	 6	 10     0.469938912    0.010025256    0.001272435    0.000903421    0.009944178    0.001024123    0.013864663    0.723079678
478	 138939	 9869	 11761489	 29	 210	 6	 10     0.469940413    0.009991017    0.001272624    0.000903555    0.009909634    0.001064087    0.013813675    0.723270018
479	 140447	 9973	 11901936	 29	 210	 6	 10     0.469942181    0.009954544    0.001272924    0.000903770    0.009872822    0.001041708    0.013753396    0.723788089
480	 141665	 10057	 12043601	 29	 210	 6	 10     0.469943848    0.009913309    0.001273158    0.000903933    0.009831213    0.001044918    0.013696310    0.723794106
481	 143144	 10159	 12186745	 29	 210	 6	 10     0.469945511    0.009878125    0.001273429    0.000904134    0.009795700    0.001025700    0.013639151    0.724247780
482	 144362	 10244	 12331107	 29	 210	 6	 10     0.469947193    0.009835794    0.001273690    0.000904327    0.009752976    0.001050133    0.013581051    0.724229186
483	 146044	 10360	 12477151	 29	 210	 6	 10     0.469948849    0.009810732    0.001274044    0.000904577    0.009727655    0.001017526    0.013523625    0.725451374
484	 147320	 10448	 12624471	 29	 210	 6	 10     0.469950410    0.009774403    0.001274353    0.000904797    0.009690974    0.001042563    0.013469299    0.725680177
485	 148770	 10548	 12773241	 29	 210	 6	 10     0.469952071    0.009737874    0.001274648    0.000905009    0.009654091    0.001061203    0.013411202    0.726100013
486	 150307	 10654	 12923548	 29	 210	 6	 10     0.469953875    0.009701050    0.001274885    0.000905166    0.009616914    0.001074502    0.013347852    0.726787368
487	 151757	 10758	 13075305	 29	 210	 6	 10     0.469955708    0.009658910    0.001275052    0.000905292    0.009574382    0.001076510    0.013283144    0.727155440
488	 153352	 10868	 13228657	 29	 210	 6	 10     0.469957436    0.009624355    0.001275280    0.000905441    0.009539490    0.001052343    0.013221885    0.727910913
489	 154802	 10974	 13383459	 29	 210	 6	 10     0.469959195    0.009582423    0.001275535    0.000905619    0.009497149    0.001007003    0.013159194    0.728192253
490	 156310	 11079	 13539769	 29	 210	 6	 10     0.469960719    0.009541625    0.001275679    0.000905729    0.009455963    0.001002159    0.013104666    0.728108950
491	 157673	 11173	 13697442	 29	 210	 6	 10     0.469962141    0.009509548    0.001275821    0.000905823    0.009423576    0.001022523    0.013053547    0.728502930
492	 159065	 11270	 13856507	 29	 210	 6	 10     0.469963719    0.009471596    0.001276047    0.000905984    0.009385245    0.001018450    0.012996622    0.728773688
493	 160486	 11369	 14016993	 29	 210	 6	 10     0.469965360    0.009428709    0.001276166    0.000906088    0.009341946    0.001047297    0.012937139    0.728809483
494	 162023	 11475	 14179016	 29	 210	 6	 10     0.469966982    0.009394417    0.001276392    0.000906258    0.009307304    0.000993149    0.012878083    0.729488807
495	 163386	 11570	 14342402	 29	 210	 6	 10     0.469968345    0.009361960    0.001276514    0.000906352    0.009274525    0.001015417    0.012828275    0.729791046
496	 164894	 11677	 14507296	 29	 210	 6	 10     0.469969811    0.009326621    0.001276685    0.000906480    0.009238827    0.001024242    0.012774438    0.730100296
497	 166402	 11786	 14673698	 29	 210	 6	 10     0.469971275    0.009293689    0.001276868    0.000906612    0.009205556    0.000999035    0.012720458    0.730609599
498	 167707	 11877	 14841405	 29	 210	 6	 10     0.469972734    0.009262673    0.001277060    0.000906744    0.009174215    0.000982854    0.012666438    0.731276878
499	 169128	 11975	 15010533	 29	 210	 6	 10     0.469974110    0.009230784    0.001277158    0.000906812    0.009142005    0.000989165    0.012615279    0.731714653
500	 170549	 12075	 15181082	 29	 210	 6	 10     0.469975475    0.009198861    0.001277253    0.000906881    0.009109756    0.000991516    0.012564342    0.732140233
501	 172144	 12186	 15353226	 29	 210	 6	 10     0.469976929    0.009161122    0.001277437    0.000907019    0.009071621    0.000997265    0.012509811    0.732314967
502	 173565	 12285	 15526791	 29	 210	 6	 10     0.469978487    0.009128314    0.001277669    0.000907199    0.009038455    0.000978035    0.012451152    0.733130080
503	 174986	 12384	 15701777	 29	 210	 6	 10     0.469979909    0.009092972    0.001277796    0.000907296    0.009002743    0.000980613    0.012397352    0.733460833
504	 176436	 12487	 15878213	 29	 210	 6	 10     0.469981418    0.009055589    0.001277994    0.000907442    0.008964956    0.000960774    0.012340021    0.733839065
505	 177886	 12590	 16056099	 29	 210	 6	 10     0.469982832    0.009015772    0.001278207    0.000907596    0.008924703    0.000988383    0.012286043    0.733822268
506	 179365	 12693	 16235464	 29	 210	 6	 10     0.469984328    0.008975514    0.001278382    0.000907733    0.008884007    0.000946904    0.012228684    0.733972163
507	 180786	 12792	 16416250	 29	 210	 6	 10     0.469985613    0.008939499    0.001278508    0.000907821    0.008847602    0.000938370    0.012179198    0.733997333
508	 182207	 12890	 16598457	 29	 210	 6	 10     0.469986863    0.008905794    0.001278589    0.000907891    0.008813533    0.000961845    0.012130856    0.734143857
509	 183686	 12994	 16782143	 29	 210	 6	 10     0.469988214    0.008868600    0.001278679    0.000907965    0.008775936    0.000905950    0.012078431    0.734251036
510	 221690	 12994	 17003833	 35	 269	 7	 11     0.469989124    0.008838627    0.001049129    0.000761976    0.008776141    0.000905970    0.012042972    0.733924058
511	 223195	 13080	 17227028	 35	 269	 7	 11     0.469990247    0.008803732    0.001049186    0.000762013    0.008740990    0.000927657    0.011999063    0.733701584
512	 224980	 13184	 17452008	 35	 269	 7	 11     0.469991435    0.008774884    0.001049263    0.000762077    0.008711925    0.000908242    0.011952447    0.734149593
513	 226730	 13284	 17678738	 35	 269	 7	 11     0.469992558    0.008740581    0.001049301    0.000762108    0.008677369    0.000901211    0.011908186    0.733997696
514	 228655	 13396	 17907393	 35	 269	 7	 11     0.469993619    0.008717229    0.001049351    0.000762152    0.008653840    0.000903970    0.011866253    0.734623580
515	 230300	 13490	 18137693	 35	 269	 7	 11     0.469994693    0.008680258    0.001049393    0.000762187    0.008616592    0.000920321    0.011823619    0.734145606
516	 232085	 13594	 18369778	 35	 269	 7	 11     0.469995844    0.008645510    0.001049424    0.000762212    0.008581582    0.000924978    0.011777794    0.734051732
517	 233940	 13701	 18603718	 35	 269	 7	 11     0.469996984    0.008610566    0.001049467    0.000762247    0.008546372    0.000904890    0.011732196    0.733926231
518	 235410	 13788	 18839128	 35	 269	 7	 11     0.469998095    0.008575406    0.001049561    0.000762311    0.008510935    0.000936263    0.011687589    0.733718971
519	 237230	 13892	 19076358	 35	 269	 7	 11     0.469999419    0.008540966    0.001049678    0.000762390    0.008476218    0.000889403    0.011634256    0.734122200
520	 238595	 13970	 19314953	 35	 269	 7	 11     0.470000491    0.008505812    0.001049781    0.000762460    0.008440782    0.000926334    0.011590861    0.733837801
521	 240485	 14078	 19555438	 35	 269	 7	 11     0.470001739    0.008466178    0.001049894    0.000762551    0.008400826    0.000907813    0.011540158    0.733627516
522	 242095	 14170	 19797533	 35	 269	 7	 11     0.470002883    0.008432253    0.001049950    0.000762600    0.008366630    0.000894938    0.011493458    0.733656705
523	 243775	 14266	 20041308	 35	 269	 7	 11     0.470003992    0.008400166    0.001050010    0.000762655    0.008334283    0.000907895    0.011447995    0.733767447
524	 245630	 14372	 20286938	 35	 269	 7	 11     0.470005176    0.008369095    0.001050081    0.000762700    0.008302957    0.000891237    0.011399302    0.734176135
525	 247275	 14466	 20534213	 35	 269	 7	 11     0.470006315    0.008338054    0.001050157    0.000762753    0.008271657    0.000880194    0.011352247    0.734484931
526	 248955	 14562	 20783168	 35	 269	 7	 11     0.470007442    0.008305521    0.001050228    0.000762802    0.008238853    0.000911864    0.011305486    0.734645187
527	 250915	 14674	 21034083	 35	 269	 7	 11     0.470008539    0.008268261    0.001050258    0.000762829    0.008201287    0.000895024    0.011259766    0.734319092
528	 252595	 14770	 21286678	 35	 269	 7	 11     0.470009661    0.008234668    0.001050309    0.000762871    0.008167412    0.000874219    0.011212833    0.734396753
529	 254345	 14871	 21541023	 35	 269	 7	 11     0.470010775    0.008204778    0.001050369    0.000762918    0.008137266    0.000888899    0.011166069    0.734795546
530	 256235	 14980	 21797258	 35	 269	 7	 11     0.470011932    0.008172057    0.001050416    0.000762958    0.008104267    0.000872620    0.011117262    0.735078153
531	 257915	 15076	 22055173	 35	 269	 7	 11     0.470013046    0.008135650    0.001050461    0.000762997    0.008067548    0.000887296    0.011070059    0.734923802
532	 259840	 15186	 22315013	 35	 269	 7	 11     0.470014198    0.008100782    0.001050524    0.000763052    0.008032376    0.000890089    0.011021051    0.735028081
533	 261660	 15292	 22576673	 35	 269	 7	 11     0.470015360    0.008061861    0.001050576    0.000763097    0.007993115    0.000865893    0.010971374    0.734808691
534	 263445	 15394	 22840118	 35	 269	 7	 11     0.470016459    0.008026467    0.001050629    0.000763140    0.007957409    0.000886836    0.010924195    0.734742245
535	 265510	 15513	 23105628	 35	 269	 7	 11     0.470017712    0.007992287    0.001050708    0.000763201    0.007922920    0.000872088    0.010870136    0.735251734
536	 267260	 15613	 23372888	 35	 269	 7	 11     0.470018813    0.007955775    0.001050747    0.000763234    0.007886082    0.000872740    0.010822413    0.735120266
537	 269150	 15721	 23642038	 35	 269	 7	 11     0.470019896    0.007920492    0.001050798    0.000763278    0.007850479    0.000855974    0.010775287    0.735060915
538	 270970	 15825	 23913008	 35	 269	 7	 11     0.470020945    0.007887406    0.001050838    0.000763314    0.007817091    0.000863277    0.010729449    0.735117551
539	 272825	 15934	 24185833	 35	 269	 7	 11     0.470021976    0.007855834    0.001050886    0.000763359    0.007785227    0.000870259    0.010684181    0.735277131
540	 274750	 16047	 24460583	 35	 269	 7	 11     0.470023062    0.007823326    0.001050916    0.000763386    0.007752419    0.000820525    0.010636273    0.735532658
541	 276465	 16146	 24737048	 35	 269	 7	 11     0.470023968    0.007793088    0.001050937    0.000763401    0.007721900    0.000866840    0.010596186    0.735461587
542	 278635	 16271	 25015683	 35	 269	 7	 11     0.470025024    0.007759931    0.001050973    0.000763432    0.007688432    0.000814850    0.010549235    0.735591807
543	 280350	 16371	 25296033	 35	 269	 7	 11     0.470025951    0.007731063    0.001050999    0.000763457    0.007659290    0.000832860    0.010507863    0.735740699
544	 282240	 16481	 25578273	 35	 269	 7	 11     0.470026913    0.007700663    0.001051035    0.000763486    0.007628600    0.000805626    0.010464722    0.735868872
545	 283920	 16579	 25862193	 35	 269	 7	 11     0.470027799    0.007668491    0.001051061    0.000763504    0.007596119    0.000847256    0.010424854    0.735596980
546	 285775	 16685	 26147968	 35	 269	 7	 11     0.470028870    0.007634905    0.001051101    0.000763538    0.007562206    0.000827624    0.010376477    0.735789703
547	 287665	 16795	 26435633	 35	 269	 7	 11     0.470029879    0.007603774    0.001051141    0.000763568    0.007530769    0.000811787    0.010330662    0.736039423
548	 289520	 16902	 26725153	 35	 269	 7	 11     0.470030849    0.007571291    0.001051179    0.000763594    0.007497965    0.000802637    0.010286437    0.736046047
549	 291305	 17004	 27016458	 35	 269	 7	 11     0.470031731    0.007539514    0.001051199    0.000763611    0.007465873    0.000784786    0.010246059    0.735845301
550	 293195	 17112	 27309653	 35	 269	 7	 11     0.470032568    0.007511545    0.001051235    0.000763642    0.007437622    0.000819299    0.010207566    0.735880195
551	 295260	 17230	 27604913	 35	 269	 7	 11     0.470033507    0.007485335    0.001051265    0.000763664    0.007411145    0.000798435    0.010164226    0.736439186
552	 297080	 17335	 27901993	 35	 269	 7	 11     0.470034436    0.007456122    0.001051292    0.000763685    0.007381636    0.000786363    0.010121188    0.736684512
553	 298900	 17440	 28200893	 35	 269	 7	 11     0.470035321    0.007428093    0.001051324    0.000763711    0.007353318    0.000808025    0.010080023    0.736912313
554	 300860	 17552	 28501753	 35	 269	 7	 11     0.470036299    0.007399148    0.001051363    0.000763746    0.007324072    0.000802933    0.010034289    0.737386364
555	 302680	 17658	 28804433	 35	 269	 7	 11     0.470037259    0.007369196    0.001051389    0.000763771    0.007293808    0.000784347    0.009989219    0.737715000
556	 304570	 17766	 29109003	 35	 269	 7	 11     0.470038151    0.007337467    0.001051414    0.000763794    0.007261746    0.000778189    0.009947186    0.737642531
557	 306460	 17876	 29415463	 35	 269	 7	 11     0.470039001    0.007311348    0.001051443    0.000763817    0.007235349    0.000798037    0.009906931    0.738003326
558	 308560	 17996	 29724023	 35	 269	 7	 11     0.470039925    0.007282785    0.001051478    0.000763846    0.007206480    0.000778105    0.009862960    0.738397436
559	 310240	 18095	 30034263	 35	 269	 7	 11     0.470040801    0.007249373    0.001051511    0.000763867    0.007172708    0.000781819    0.009821168    0.738137562
560	 312305	 18214	 30346568	 35	 269	 7	 11     0.470041628    0.007218600    0.001051534    0.000763886    0.007141601    0.000766484    0.009781480    0.737986424
561	 314405	 18336	 30660973	 35	 269	 7	 11     0.470042446    0.007185812    0.001051548    0.000763897    0.007108455    0.000795248    0.009742095    0.737604345
562	 316785	 18472	 30977758	 35	 269	 7	 11     0.470043396    0.007156016    0.001051583    0.000763926    0.007078329    0.000766914    0.009696172    0.738024881
563	 318885	 18593	 31296643	 35	 269	 7	 11     0.470044265    0.007126692    0.001051605    0.000763944    0.007048679    0.000759800    0.009653941    0.738215887
564	 382662	 18593	 31679305	 42	 357	 7	 12     0.470044920    0.007099345    0.000845166    0.000592283    0.007048857    0.000759811    0.009621969    0.737826570
565	 385308	 18719	 32064613	 42	 357	 7	 12     0.470045766    0.007066558    0.000845188    0.000592300    0.007015832    0.000735423    0.009580583    0.737591640
566	 387534	 18825	 32452147	 42	 357	 7	 12     0.470046504    0.007036280    0.000845208    0.000592314    0.006985332    0.000758970    0.009544285    0.737224444
567	 390096	 18947	 32842243	 42	 357	 7	 12     0.470047294    0.007005413    0.000845228    0.000592329    0.006954236    0.000740014    0.009505304    0.737000428
568	 392364	 19058	 33234607	 42	 357	 7	 12     0.470048039    0.006975892    0.000845260    0.000592354    0.006924493    0.000761728    0.009468377    0.736756868
569	 395136	 19194	 33629743	 42	 357	 7	 12     0.470048843    0.006947066    0.000845293    0.000592379    0.006895448    0.000741526    0.009428423    0.736821615
570	 397656	 19317	 34027399	 42	 357	 7	 12     0.470049626    0.006917640    0.000845310    0.000592389    0.006865799    0.000784475    0.009389259    0.736760980
571	 400722	 19463	 34428121	 42	 357	 7	 12     0.470050450    0.006889876    0.000845334    0.000592405    0.006837822    0.000714925    0.009347925    0.737048725
572	 403032	 19574	 34831153	 42	 357	 7	 12     0.470051149    0.006862951    0.000845354    0.000592417    0.006810688    0.000734890    0.009312724    0.736943420
573	 405678	 19700	 35236831	 42	 357	 7	 12     0.470051942    0.006837154    0.000845374    0.000592432    0.006784690    0.000719022    0.009272604    0.737349993
574	 408282	 19824	 35645113	 42	 357	 7	 12     0.470052663    0.006814987    0.000845393    0.000592447    0.006762348    0.000699774    0.009235986    0.737873243
575	 410424	 19926	 36055537	 42	 357	 7	 12     0.470053350    0.006790649    0.000845410    0.000592461    0.006737818    0.000717210    0.009200981    0.738035321
576	 412986	 20051	 36468523	 42	 357	 7	 12     0.470054077    0.006768321    0.000845436    0.000592477    0.006715311    0.000702226    0.009163730    0.738598904
577	 415380	 20166	 36883903	 42	 357	 7	 12     0.470054760    0.006743388    0.000845448    0.000592483    0.006690179    0.000700297    0.009128645    0.738706258
578	 417984	 20294	 37301887	 42	 357	 7	 12     0.470055412    0.006717999    0.000845464    0.000592496    0.006664586    0.000736241    0.009095022    0.738645701
579	 420924	 20436	 37722811	 42	 357	 7	 12     0.470056209    0.006688402    0.000845485    0.000592509    0.006634748    0.000703398    0.009053748    0.738744030
580	 423486	 20560	 38146297	 42	 357	 7	 12     0.470056917    0.006663558    0.000845504    0.000592521    0.006609700    0.000691584    0.009016889    0.739008512
581	 426174	 20688	 38572471	 42	 357	 7	 12     0.470057606    0.006640953    0.000845523    0.000592534    0.006586907    0.000683201    0.008980922    0.739451141
582	 428568	 20803	 39001039	 42	 357	 7	 12     0.470058282    0.006619233    0.000845543    0.000592547    0.006565006    0.000680960    0.008945448    0.739955450
583	 431130	 20925	 39432169	 42	 357	 7	 12     0.470058942    0.006596479    0.000845557    0.000592557    0.006542061    0.000684523    0.008910675    0.740289401
584	 433650	 21047	 39865819	 42	 357	 7	 12     0.470059627    0.006573066    0.000845575    0.000592569    0.006518450    0.000692294    0.008874484    0.740670178
585	 436254	 21172	 40302073	 42	 357	 7	 12     0.470060330    0.006548116    0.000845596    0.000592584    0.006493288    0.000686973    0.008837194    0.740972343
586	 438858	 21297	 40740931	 42	 357	 7	 12     0.470060976    0.006522746    0.000845614    0.000592597    0.006467700    0.000672244    0.008802751    0.740989418
587	 441546	 21427	 41182477	 42	 357	 7	 12     0.470061577    0.006499342    0.000845635    0.000592610    0.006444094    0.000682227    0.008770616    0.741035959
588	 444486	 21570	 41626963	 42	 357	 7	 12     0.470062192    0.006475271    0.000845656    0.000592624    0.006419813    0.000683228    0.008737576    0.741083230
589	 447426	 21711	 42074389	 42	 357	 7	 12     0.470062797    0.006449590    0.000845668    0.000592631    0.006393908    0.000668456    0.008704989    0.740907346
590	 450324	 21849	 42524713	 42	 357	 7	 12     0.470063423    0.006421398    0.000845677    0.000592638    0.006365468    0.000693497    0.008671108    0.740551108
591	 453936	 22021	 42978649	 42	 357	 7	 12     0.470064065    0.006395749    0.000845693    0.000592648    0.006339591    0.000671990    0.008636219    0.740572883
592	 456666	 22155	 43435315	 42	 357	 7	 12     0.470064697    0.006369359    0.000845709    0.000592659    0.006312964    0.000663630    0.008601752    0.740472355
593	 459816	 22307	 43895131	 42	 357	 7	 12     0.470065290    0.006343463    0.000845725    0.000592669    0.006286833    0.000660776    0.008569276    0.740256591
594	 463134	 22469	 44358265	 42	 357	 7	 12     0.470065890    0.006319351    0.000845745    0.000592682    0.006262501    0.000658335    0.008536312    0.740290594
595	 466326	 22627	 44824591	 42	 357	 7	 12     0.470066484    0.006295567    0.000845765    0.000592695    0.006238497    0.000661525    0.008503527    0.740347698
596	 469434	 22776	 45294025	 42	 357	 7	 12     0.470067081    0.006270180    0.000845779    0.000592704    0.006212875    0.000683558    0.008470455    0.740241208
597	 473088	 22950	 45767113	 42	 357	 7	 12     0.470067721    0.006244416    0.000845797    0.000592716    0.006186869    0.000671598    0.008434860    0.740310539
598	 476616	 23120	 46243729	 42	 357	 7	 12     0.470068363    0.006219063    0.000845818    0.000592730    0.006161277    0.000642544    0.008399012    0.740451656
599	 479934	 23284	 46723663	 42	 357	 7	 12     0.470068916    0.006196511    0.000845835    0.000592741    0.006138511    0.000660292    0.008367990    0.740501788
600	 483588	 23463	 47207251	 42	 357	 7	 12     0.470069499    0.006171932    0.000845850    0.000592751    0.006113697    0.000647610    0.008335219    0.740464347
601	 487200	 23635	 47694451	 42	 357	 7	 12     0.470070074    0.006147480    0.000845867    0.000592761    0.006089008    0.000637658    0.008302710    0.740418563
602	 490770	 23808	 48185221	 42	 357	 7	 12     0.470070623    0.006126810    0.000845890    0.000592776    0.006068136    0.000640780    0.008271576    0.740706481
603	 494424	 23985	 48679645	 42	 357	 7	 12     0.470071181    0.006105420    0.000845914    0.000592792    0.006046535    0.000636749    0.008239809    0.740966226
604	 497994	 24157	 49177639	 42	 357	 7	 12     0.470071723    0.006082268    0.000845934    0.000592805    0.006023154    0.000654394    0.008208833    0.740941915
605	 502278	 24362	 49679917	 42	 357	 7	 12     0.470072309    0.006059403    0.000845958    0.000592819    0.006000060    0.000631493    0.008175201    0.741193138
606	 505974	 24544	 50185891	 42	 357	 7	 12     0.470072846    0.006036346    0.000845981    0.000592833    0.005976771    0.000626549    0.008144242    0.741179586
607	 509838	 24729	 50695729	 42	 357	 7	 12     0.470073400    0.006013317    0.000846000    0.000592845    0.005953508    0.000620023    0.008112202    0.741268148
608	 513534	 24908	 51209263	 42	 357	 7	 12     0.470073943    0.005988849    0.000846017    0.000592855    0.005928791    0.000630876    0.008080694    0.741130490
609	 517818	 25115	 51727081	 42	 357	 7	 12     0.470074480    0.005965129    0.000846033    0.000592866    0.005904828    0.000636733    0.008049384    0.741066502
610	 522438	 25337	 52249519	 42	 357	 7	 12     0.470075026    0.005942356    0.000846047    0.000592874    0.005881820    0.000628605    0.008017425    0.741180206
611	 526806	 25546	 52776325	 42	 357	 7	 12     0.470075576    0.005920081    0.000846068    0.000592887    0.005859312    0.000615938    0.007985138    0.741387493
612	 531384	 25771	 53307709	 42	 357	 7	 12     0.470076101    0.005899395    0.000846092    0.000592902    0.005838406    0.000626356    0.007954191    0.741671233
613	 536298	 26007	 53844007	 42	 357	 7	 12     0.470076620    0.005878955    0.000846115    0.000592917    0.005817748    0.000615769    0.007923441    0.741969868
614	 540666	 26220	 54384673	 42	 357	 7	 12     0.470077136    0.005856158    0.000846129    0.000592925    0.005794709    0.000615808    0.007892758    0.741966015
615	 545328	 26443	 54930001	 42	 357	 7	 12     0.470077663    0.005834836    0.000846142    0.000592933    0.005773158    0.000612598    0.007861311    0.742221673
616	 549738	 26654	 55479739	 42	 357	 7	 12     0.470078173    0.005812919    0.000846160    0.000592944    0.005751004    0.000615948    0.007830777    0.742317075
617	 554568	 26888	 56034307	 42	 357	 7	 12     0.470078675    0.005794027    0.000846183    0.000592960    0.005731904    0.000611143    0.007800591    0.742767702
618	 559230	 27118	 56593537	 42	 357	 7	 12     0.470079188    0.005772246    0.000846202    0.000592973    0.005709884    0.000599663    0.007769600    0.742927070
619	 564102	 27350	 57157639	 42	 357	 7	 12     0.470079695    0.005750407    0.000846217    0.000592983    0.005687802    0.000604370    0.007738870    0.743055131
620	 568974	 27585	 57726613	 42	 357	 7	 12     0.470080203    0.005729541    0.000846241    0.000592998    0.005666703    0.000604132    0.007707941    0.743329658
621	 573762	 27814	 58300375	 42	 357	 7	 12     0.470080697    0.005710051    0.000846263    0.000593013    0.005646992    0.000607265    0.007677770    0.743712197
622	 578928	 28060	 58879303	 42	 357	 7	 12     0.470081205    0.005690582    0.000846282    0.000593025    0.005627302    0.000600612    0.007646607    0.744197035
623	 583884	 28297	 59463187	 42	 357	 7	 12     0.470081707    0.005669246    0.000846296    0.000593034    0.005605724    0.000602530    0.007615684    0.744417241
624	 589344	 28562	 60052531	 42	 357	 7	 12     0.470082197    0.005649212    0.000846314    0.000593045    0.005585459    0.000604313    0.007585323    0.744755700
625	 594930	 28832	 60647461	 42	 357	 7	 12     0.470082683    0.005627754    0.000846334    0.000593058    0.005563752    0.000584412    0.007555157    0.744889076
626	 694085	 28832	 61341546	 49	 454	 7	 13     0.470083073    0.005614889    0.000755572    0.000544224    0.005563820    0.000584417    0.007530885    0.745581593
627	 700210	 29088	 62041756	 49	 454	 7	 13     0.470083531    0.005594849    0.000755588    0.000544235    0.005543592    0.000584477    0.007502213    0.745759717
628	 706188	 29332	 62747944	 49	 454	 7	 13     0.470083986    0.005575084    0.000755611    0.000544251    0.005523642    0.000588958    0.007473653    0.745965151
629	 712803	 29605	 63460747	 49	 454	 7	 13     0.470084441    0.005556264    0.000755637    0.000544268    0.005504642    0.000583642    0.007444983    0.746309866
630	 718977	 29862	 64179724	 49	 454	 7	 13     0.470084889    0.005534905    0.000755654    0.000544280    0.005483079    0.000599693    0.007416616    0.746284425
631	 726180	 30158	 64905904	 49	 454	 7	 13     0.470085366    0.005512804    0.000755673    0.000544293    0.005460766    0.000581179    0.007386356    0.746349628
632	 732795	 30436	 65638699	 49	 454	 7	 13     0.470085840    0.005491829    0.000755693    0.000544307    0.005439588    0.000584765    0.007356130    0.746565048
633	 739851	 30726	 66378550	 49	 454	 7	 13     0.470086304    0.005471166    0.000755713    0.000544321    0.005418723    0.000582769    0.007326389    0.746775293
634	 746760	 31010	 67125310	 49	 454	 7	 13     0.470086762    0.005453623    0.000755733    0.000544336    0.005401007    0.000579704    0.007296969    0.747381993
635	 754159	 31313	 67879469	 49	 454	 7	 13     0.470087212    0.005434100    0.000755753    0.000544350    0.005381290    0.000576125    0.007267902    0.747684813
636	 761264	 31603	 68640733	 49	 454	 7	 13     0.470087672    0.005414429    0.000755773    0.000544363    0.005361422    0.000576617    0.007238125    0.748043064
637	 768516	 31904	 69409249	 49	 454	 7	 13     0.470088126    0.005393113    0.000755794    0.000544377    0.005339892    0.000566467    0.007208531    0.748157059
638	 775817	 32204	 70185066	 49	 454	 7	 13     0.470088557    0.005373306    0.000755812    0.000544392    0.005319884    0.000575376    0.007180421    0.748327507
639	 783608	 32525	 70968674	 49	 454	 7	 13     0.470089001    0.005354961    0.000755837    0.000544410    0.005301350    0.000568939    0.007151284    0.748811093
640	 791252	 32839	 71759926	 49	 454	 7	 13     0.470089434    0.005336277    0.000755859    0.000544425    0.005282473    0.000569501    0.007122749    0.749187839
641	 799092	 33160	 72559018	 49	 454	 7	 13     0.470089875    0.005318465    0.000755883    0.000544440    0.005264477    0.000570931    0.007093559    0.749759812
642	 807128	 33492	 73366146	 49	 454	 7	 13     0.470090318    0.005300250    0.000755904    0.000544454    0.005246071    0.000564424    0.007064148    0.750302832
643	 815115	 33823	 74181261	 49	 454	 7	 13     0.470090750    0.005282317    0.000755925    0.000544468    0.005227949    0.000560245    0.007035377    0.750822139
644	 822955	 34148	 75004216	 49	 454	 7	 13     0.470091172    0.005263640    0.000755947    0.000544483    0.005209074    0.000546074    0.007007131    0.751183342
645	 830207	 34446	 75834423	 49	 454	 7	 13     0.470091580    0.005245573    0.000755969    0.000544500    0.005190814    0.000559815    0.006979699    0.751547142
646	 838537	 34788	 76672960	 49	 454	 7	 13     0.470092014    0.005228562    0.000755994    0.000544519    0.005173619    0.000538899    0.006950370    0.752271020
647	 958328	 34788	 77631288	 56	 556	 8	 14     0.470092339    0.005216343    0.000665475    0.000472168    0.005173720    0.000538908    0.006928403    0.752892550
648	 966784	 35093	 78598072	 56	 556	 8	 14     0.470092735    0.005199686    0.000665503    0.000472191    0.005156922    0.000553425    0.006901465    0.753417768
649	 976304	 35433	 79574376	 56	 556	 8	 14     0.470093163    0.005183057    0.000665530    0.000472212    0.005140151    0.000549387    0.006872244    0.754201550
650	 985936	 35779	 80560312	 56	 556	 8	 14     0.470093570    0.005166283    0.000665557    0.000472234    0.005123233    0.000543664    0.006844304    0.754829501
651	 995736	 36129	 81556048	 56	 556	 8	 14     0.470093976    0.005148231    0.000665580    0.000472253    0.005105026    0.000544181    0.006816369    0.755274689
652	 1005592	 36481	 82561640	 56	 556	 8	 14     0.470094395    0.005129154    0.000665601    0.000472270    0.005085784    0.000547387    0.006787423    0.755685078
653	 1016344	 36867	 83577984	 56	 556	 8	 14     0.470094806    0.005113813    0.000665636    0.000472297    0.005070307    0.000545149    0.006758886    0.756605912
654	 1026368	 37228	 84604352	 56	 556	 8	 14     0.470095222    0.005095877    0.000665665    0.000472321    0.005052212    0.000539456    0.006729880    0.757201637
655	 1036224	 37580	 85640576	 56	 556	 8	 14     0.470095644    0.005077039    0.000665697    0.000472348    0.005033207    0.000535781    0.006700347    0.757727736
656	 1046360	 37942	 86686936	 56	 556	 8	 14     0.470096056    0.005057555    0.000665729    0.000472376    0.005013548    0.000537907    0.006671391    0.758095961
657	 1057168	 38333	 87744104	 56	 556	 8	 14     0.470096458    0.005037920    0.000665758    0.000472400    0.004993737    0.000532958    0.006643049    0.758374719
658	 1067304	 38701	 88811408	 56	 556	 8	 14     0.470096847    0.005020015    0.000665789    0.000472426    0.004975668    0.000523317    0.006615428    0.758834486
659	 1077664	 39073	 89889072	 56	 556	 8	 14     0.470097246    0.005002856    0.000665831    0.000472461    0.004958350    0.000528532    0.006586992    0.759505284
660	 1088360	 39455	 90977432	 56	 556	 8	 14     0.470097646    0.004986528    0.000665875    0.000472499    0.004941869    0.000529566    0.006558377    0.760329556


==> data/lshaped/criterionB/varth1_thX0.1_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.018203771    0.131606152    0.711722556
12	 92	 122	 995	 2	 3	 1	 1     0.451735890    0.092198652    0.019744338    0.016257061    0.090059716    0.016026042    0.130267015    0.707766674
13	 138	 122	 1133	 3	 6	 1	 2     0.452028960    0.091086883    0.012120894    0.011015520    0.090276820    0.016025256    0.129246389    0.704753793
14	 141	 124	 1274	 3	 6	 1	 2     0.452319088    0.090169639    0.012154951    0.011036882    0.089346633    0.016218356    0.128227346    0.703201319
15	 144	 126	 1418	 3	 6	 1	 2     0.452674699    0.089353991    0.012263168    0.011122468    0.088508476    0.015980045    0.126966242    0.703761797
16	 147	 128	 1565	 3	 6	 1	 2     0.452968408    0.088432350    0.012277786    0.011119684    0.087575890    0.015994619    0.125914378    0.702321305
17	 150	 130	 1715	 3	 6	 1	 2     0.453262469    0.087491155    0.012293816    0.011117446    0.086623116    0.015699989    0.124851685    0.700760704
18	 153	 132	 1868	 3	 6	 1	 2     0.453602242    0.086642089    0.012420135    0.011212460    0.085747256    0.015368407    0.123611552    0.700922267
19	 156	 134	 2024	 3	 6	 1	 2     0.453869668    0.085558221    0.012453317    0.011230038    0.084647055    0.014784707    0.122625992    0.697716847
20	 159	 136	 2183	 3	 6	 1	 2     0.454161811    0.084685700    0.012468091    0.011243507    0.083762846    0.015306362    0.121539538    0.696774903
21	 162	 138	 2345	 3	 6	 1	 2     0.454475916    0.083729017    0.012481035    0.011255684    0.082793551    0.014342633    0.120359675    0.695656718
22	 168	 142	 2513	 3	 6	 1	 2     0.454823910    0.083018690    0.013244165    0.011862439    0.081955446    0.013158482    0.119037893    0.697413977
23	 174	 146	 2687	 3	 6	 1	 2     0.455063791    0.082309660    0.013314987    0.011905704    0.081225557    0.012412067    0.118117551    0.696845295
24	 177	 148	 2864	 3	 6	 1	 2     0.455288705    0.081960075    0.013672404    0.012210394    0.080811629    0.012272093    0.117247622    0.699034009
25	 180	 150	 3044	 3	 6	 1	 2     0.455520411    0.081227231    0.014014062    0.012493366    0.080009182    0.014928945    0.116344164    0.698163354
26	 186	 155	 3230	 3	 6	 1	 2     0.455882215    0.080691805    0.014146642    0.012588547    0.079442054    0.015611971    0.114918300    0.702166714
27	 192	 160	 3422	 3	 6	 1	 2     0.456277881    0.080066070    0.014170643    0.012605713    0.078802084    0.012721094    0.113337129    0.706441665
28	 195	 162	 3617	 3	 6	 1	 2     0.456493335    0.079660844    0.014183582    0.012615425    0.078387984    0.010986136    0.112466192    0.708309244
29	 260	 162	 3877	 4	 8	 2	 2     0.456675237    0.078859292    0.007057858    0.006440975    0.078542820    0.010988125    0.111725276    0.705832150
30	 264	 164	 4141	 4	 8	 2	 2     0.456828491    0.078196863    0.007083303    0.006465562    0.077875389    0.010986976    0.111096982    0.703861271
31	 268	 166	 4409	 4	 8	 2	 2     0.457001130    0.077885915    0.007115173    0.006497713    0.077560235    0.010831556    0.110384675    0.705586303
32	 272	 168	 4681	 4	 8	 2	 2     0.457165237    0.077439824    0.007109182    0.006492704    0.077112812    0.014592675    0.109703035    0.705904114
33	 280	 172	 4961	 4	 8	 2	 2     0.457577908    0.076611047    0.007616155    0.006939248    0.076231533    0.011971313    0.107968829    0.709566339
34	 288	 176	 5249	 4	 8	 2	 2     0.457856353    0.076173080    0.008020243    0.007298122    0.075749679    0.011875699    0.106781879    0.713352124
35	 292	 178	 5541	 4	 8	 2	 2     0.458078434    0.075412438    0.008201057    0.007455059    0.074965182    0.011890943    0.105825127    0.712613725
36	 300	 182	 5841	 4	 8	 2	 2     0.458366904    0.074978069    0.008640925    0.007851642    0.074478488    0.011512682    0.104568594    0.717022826
37	 304	 184	 6145	 4	 8	 2	 2     0.458580420    0.074274898    0.008839241    0.008026388    0.073747056    0.013515464    0.103628221    0.716743927
38	 312	 188	 6457	 4	 8	 2	 2     0.458771873    0.073597367    0.008884167    0.008060849    0.073059181    0.012321417    0.102777322    0.716085662
39	 320	 192	 6777	 4	 8	 2	 2     0.459006583    0.072971139    0.008939797    0.008116497    0.072421455    0.009830350    0.101723972    0.717344568
40	 328	 196	 7105	 4	 8	 2	 2     0.459115447    0.072721692    0.008951395    0.008128584    0.072168670    0.010539146    0.101231498    0.718370206
41	 336	 200	 7441	 4	 8	 2	 2     0.459268474    0.072426009    0.008998032    0.008175455    0.071864889    0.010541969    0.100534961    0.720406202
42	 340	 202	 7781	 4	 8	 2	 2     0.459413859    0.071737458    0.009017141    0.008193348    0.071168491    0.012054437    0.099868491    0.718319236
43	 348	 206	 8129	 4	 8	 2	 2     0.459670658    0.070683747    0.009021740    0.008199050    0.070105637    0.009334819    0.098679763    0.716294255
44	 352	 208	 8481	 4	 8	 2	 2     0.459787599    0.070310198    0.009032771    0.008211109    0.069727563    0.009338039    0.098133445    0.716475385
45	 356	 210	 8837	 4	 8	 2	 2     0.459912563    0.069963123    0.009033543    0.008212603    0.069377473    0.009387761    0.097546113    0.717231275
46	 364	 214	 9201	 4	 8	 2	 2     0.460023323    0.069734882    0.009044955    0.008224600    0.069145807    0.009406929    0.097022429    0.718750121
47	 368	 216	 9569	 4	 8	 2	 2     0.460142849    0.069306054    0.009057071    0.008236923    0.068711707    0.009059981    0.096453971    0.718540189
48	 372	 218	 9941	 4	 8	 2	 2     0.460262387    0.068896649    0.009062927    0.008242440    0.068297962    0.011753165    0.095881931    0.718557169
49	 380	 222	 10321	 4	 8	 2	 2     0.460500766    0.067871043    0.009088953    0.008270376    0.067259716    0.009050884    0.094730428    0.716465072
50	 384	 224	 10705	 4	 8	 2	 2     0.460610462    0.067535431    0.009096743    0.008278420    0.066919980    0.010088932    0.094195604    0.716970097
51	 392	 228	 11097	 4	 8	 2	 2     0.460761575    0.067017379    0.009110621    0.008289540    0.066395223    0.009994572    0.093453629    0.717119063
52	 396	 230	 11493	 4	 8	 2	 2     0.460894780    0.066355135    0.009118055    0.008296880    0.065725680    0.008564558    0.092794458    0.715076492
53	 400	 232	 11893	 4	 8	 2	 2     0.461010803    0.065908822    0.009196909    0.008366403    0.065264000    0.008492402    0.092216318    0.714719727
54	 404	 234	 12297	 4	 8	 2	 2     0.461125016    0.065471164    0.009273681    0.008433638    0.064811050    0.008440214    0.091643487    0.714411533
55	 408	 237	 12705	 4	 8	 2	 2     0.461218206    0.065067294    0.009286382    0.008444021    0.064401210    0.008396720    0.091173329    0.713665876
56	 612	 237	 13317	 6	 15	 3	 3     0.461296789    0.064809706    0.005868523    0.005534108    0.064543461    0.008449978    0.090774899    0.713960647
57	 618	 239	 13935	 6	 15	 3	 3     0.461409819    0.064498905    0.005899403    0.005563185    0.064228544    0.008411221    0.090198603    0.715076542
58	 624	 241	 14559	 6	 15	 3	 3     0.461501504    0.064169637    0.005912615    0.005575981    0.063896661    0.008460185    0.089728317    0.715154806
59	 630	 243	 15189	 6	 15	 3	 3     0.461615940    0.063721591    0.005957489    0.005620478    0.063442489    0.009130295    0.089137720    0.714866730
60	 636	 246	 15825	 6	 15	 3	 3     0.461725008    0.063236154    0.005968044    0.005631378    0.062953901    0.008394730    0.088571027    0.713959814
61	 642	 249	 16467	 6	 15	 3	 3     0.461817263    0.062821337    0.005977764    0.005641412    0.062536283    0.009769169    0.088088734    0.713159720
62	 654	 253	 17121	 6	 15	 3	 3     0.461959707    0.062577488    0.006020699    0.005677128    0.062287183    0.010074092    0.087338643    0.716492555
63	 660	 255	 17781	 6	 15	 3	 3     0.462092241    0.061850488    0.006028363    0.005679357    0.061556005    0.008767970    0.086634693    0.713922870
64	 666	 257	 18447	 6	 15	 3	 3     0.462203508    0.061473132    0.006030768    0.005681332    0.061176595    0.010293297    0.086039098    0.714479041
65	 678	 262	 19125	 6	 15	 3	 3     0.462364172    0.060783637    0.006035645    0.005683749    0.060483233    0.008321314    0.085171484    0.713661827
66	 690	 266	 19815	 6	 15	 3	 3     0.462460292    0.060417933    0.006049601    0.005696491    0.060114299    0.007569879    0.084648026    0.713754783
67	 696	 268	 20511	 6	 15	 3	 3     0.462528330    0.059984380    0.006047757    0.005695115    0.059678728    0.008394382    0.084275461    0.711765676
68	 708	 272	 21219	 6	 15	 3	 3     0.462628625    0.059578391    0.006064260    0.005710254    0.059268959    0.007418354    0.083723142    0.711611986
69	 714	 274	 21933	 6	 15	 3	 3     0.462699947    0.059225201    0.006067277    0.005711409    0.058913603    0.008340554    0.083328080    0.710747221
70	 720	 277	 22653	 6	 15	 3	 3     0.462783286    0.058782150    0.006067909    0.005712018    0.058468125    0.009062152    0.082863982    0.709381192
71	 732	 281	 23385	 6	 15	 3	 3     0.462919905    0.058360721    0.006085059    0.005727840    0.058042620    0.008776006    0.082097329    0.710872346
72	 738	 283	 24123	 6	 15	 3	 3     0.463019482    0.057806808    0.006090120    0.005731526    0.057485107    0.007342677    0.081533850    0.708991523
73	 744	 285	 24867	 6	 15	 3	 3     0.463090782    0.057402997    0.006091515    0.005732799    0.057078871    0.007321475    0.081127906    0.707561675
74	 750	 287	 25617	 6	 15	 3	 3     0.463160197    0.057049536    0.006094509    0.005733944    0.056723069    0.008297674    0.080730670    0.706664964
75	 756	 290	 26373	 6	 15	 3	 3     0.463242595    0.056594057    0.006095152    0.005734564    0.056264877    0.007334997    0.080256509    0.705164698
76	 762	 292	 27135	 6	 15	 3	 3     0.463329150    0.056298084    0.006113202    0.005751685    0.055965194    0.007943663    0.079755303    0.705885142
77	 768	 295	 27903	 6	 15	 3	 3     0.463410068    0.055924608    0.006118446    0.005757191    0.055588905    0.007367826    0.079283781    0.705372615
78	 774	 297	 28677	 6	 15	 3	 3     0.463497443    0.055611742    0.006137537    0.005775363    0.055272023    0.007976442    0.078771375    0.705989226
79	 780	 300	 29457	 6	 15	 3	 3     0.463579065    0.055226910    0.006142935    0.005781029    0.054884204    0.007242930    0.078289593    0.705418272
80	 786	 302	 30243	 6	 15	 3	 3     0.463646020    0.054958171    0.006155775    0.005791318    0.054612334    0.006852398    0.077892090    0.705568063
81	 792	 305	 31035	 6	 15	 3	 3     0.463700957    0.054686455    0.006154758    0.005790427    0.054339003    0.006824569    0.077564371    0.705046065
82	 798	 308	 31833	 6	 15	 3	 3     0.463755459    0.054416279    0.006153749    0.005789543    0.054067207    0.008971689    0.077237839    0.704528766
83	 810	 313	 32643	 6	 15	 3	 3     0.463879642    0.054112843    0.006159653    0.005794977    0.053761124    0.009413531    0.076488478    0.707463980
84	 822	 318	 33465	 6	 15	 3	 3     0.464021059    0.053771944    0.006162142    0.005797290    0.053417694    0.007491011    0.075625832    0.711026156
85	 828	 320	 34293	 6	 15	 3	 3     0.464093812    0.053581179    0.006162656    0.005797847    0.053225600    0.006820624    0.075178077    0.712723463
86	 834	 322	 35127	 6	 15	 3	 3     0.464147403    0.053185156    0.006161588    0.005797017    0.052827035    0.006799187    0.074846494    0.710589806
87	 840	 324	 35967	 6	 15	 3	 3     0.464200644    0.052788516    0.006160537    0.005796204    0.052427809    0.006517632    0.074515580    0.708422532
88	 846	 326	 36813	 6	 15	 3	 3     0.464256377    0.052522565    0.006163367    0.005797520    0.052159685    0.007517599    0.074167550    0.708160978
89	 852	 328	 37665	 6	 15	 3	 3     0.464324374    0.052091638    0.006164063    0.005798204    0.051725652    0.006516049    0.073740663    0.706416734
90	 858	 330	 38523	 6	 15	 3	 3     0.464380075    0.051812918    0.006166910    0.005799512    0.051444608    0.007550013    0.073389071    0.706003188
91	 864	 332	 39387	 6	 15	 3	 3     0.464448639    0.051368571    0.006167613    0.005800204    0.050996967    0.007356364    0.072953897    0.704123745
92	 882	 338	 40269	 6	 15	 3	 3     0.464519787    0.051089643    0.006170248    0.005801333    0.050715675    0.006497634    0.072499495    0.704689646
93	 888	 340	 41157	 6	 15	 3	 3     0.464573522    0.050755681    0.006183332    0.005815022    0.050377629    0.007087447    0.072154365    0.703431879
94	 900	 344	 42057	 6	 15	 3	 3     0.464655864    0.050519347    0.006195098    0.005825361    0.050138061    0.007247219    0.071622189    0.705358875
95	 912	 348	 42969	 6	 15	 3	 3     0.464744256    0.050230935    0.006207536    0.005836208    0.049845895    0.008746535    0.071046367    0.707016232
96	 930	 354	 43899	 6	 15	 3	 3     0.464823369    0.049718674    0.006209461    0.005837278    0.049329395    0.005660715    0.070526912    0.704960324
97	 1395	 354	 45294	 9	 28	 2	 4     0.464861543    0.049506317    0.003832620    0.003150537    0.049357740    0.005661827    0.070274853    0.704467037
98	 1404	 356	 46698	 9	 28	 2	 4     0.464904758    0.049215867    0.003834052    0.003151854    0.049066298    0.006587365    0.069988397    0.703200375
99	 1422	 360	 48120	 9	 28	 2	 4     0.464950037    0.048861756    0.003837441    0.003153671    0.048710833    0.005530443    0.069686959    0.701160684
100	 1431	 362	 49551	 9	 28	 2	 4     0.464996826    0.048603102    0.003838508    0.003154924    0.048451289    0.005474548    0.069374068    0.700594666
101	 1449	 366	 51000	 9	 28	 2	 4     0.465035617    0.048369026    0.003853854    0.003158228    0.048215252    0.004963171    0.069113563    0.699848540
102	 1458	 369	 52458	 9	 28	 2	 4     0.465071125    0.048234458    0.003862951    0.003162022    0.048079523    0.004877458    0.068874223    0.700326706
103	 1467	 372	 53925	 9	 28	 2	 4     0.465105348    0.048110137    0.003871748    0.003165803    0.047954091    0.005461885    0.068642735    0.700877329
104	 1485	 376	 55410	 9	 28	 2	 4     0.465139412    0.047867021    0.003881172    0.003175601    0.047709414    0.004843261    0.068411528    0.699692326
105	 1494	 378	 56904	 9	 28	 2	 4     0.465173187    0.047643949    0.003882490    0.003176861    0.047485494    0.005489257    0.068181489    0.698781293
106	 1521	 384	 58425	 9	 28	 2	 4     0.465221105    0.047697780    0.003898307    0.003191054    0.047538210    0.005197748    0.067853760    0.702949697
107	 1530	 386	 59955	 9	 28	 2	 4     0.465251025    0.047480808    0.003909798    0.003204002    0.047319559    0.004763141    0.067648308    0.701877255
108	 1539	 388	 61494	 9	 28	 2	 4     0.465280450    0.047255362    0.003910487    0.003204717    0.047093284    0.004748738    0.067445627    0.700643828
109	 1548	 391	 63042	 9	 28	 2	 4     0.465311401    0.047119870    0.003916817    0.003211034    0.046956796    0.005311703    0.067231764    0.700857266
110	 1566	 395	 64608	 9	 28	 2	 4     0.465355235    0.046888339    0.003917253    0.003210031    0.046724421    0.005506638    0.066927685    0.700582116
111	 1584	 399	 66192	 9	 28	 2	 4     0.465385865    0.046684206    0.003917332    0.003210027    0.046519561    0.005710002    0.066714362    0.699762452
112	 1602	 403	 67794	 9	 28	 2	 4     0.465422179    0.046454615    0.003914958    0.003208177    0.046289354    0.004678312    0.066460550    0.698980292
113	 1611	 406	 69405	 9	 28	 2	 4     0.465453918    0.046339315    0.003923467    0.003211867    0.046172920    0.006414473    0.066237904    0.699589087
114	 1629	 411	 71034	 9	 28	 2	 4     0.465508742    0.046075175    0.003936296    0.003220844    0.045906724    0.006352907    0.065851501    0.699682982
115	 1665	 419	 72699	 9	 28	 2	 4     0.465565044    0.045828317    0.003941653    0.003225031    0.045658493    0.006219684    0.065452267    0.700179213
116	 1683	 425	 74382	 9	 28	 2	 4     0.465619699    0.045648005    0.003952800    0.003230799    0.045476541    0.006265313    0.065062317    0.701604358
117	 1719	 433	 76101	 9	 28	 2	 4     0.465675751    0.045405273    0.003957912    0.003234768    0.045232441    0.006315486    0.064659916    0.702216697
118	 1755	 442	 77856	 9	 28	 2	 4     0.465719967    0.045154443    0.003964942    0.003241207    0.044980028    0.005909832    0.064340673    0.701802465
119	 1773	 446	 79629	 9	 28	 2	 4     0.465769346    0.044895029    0.003967785    0.003244001    0.044719351    0.006927877    0.063982229    0.701679667
120	 1800	 453	 81429	 9	 28	 2	 4     0.465839379    0.044580890    0.003969355    0.003245564    0.044403828    0.007160091    0.063470325    0.702389496
121	 1827	 460	 83256	 9	 28	 2	 4     0.465916200    0.044247363    0.003970750    0.003246961    0.044068836    0.004589510    0.062903927    0.703411779
122	 1836	 462	 85092	 9	 28	 2	 4     0.465943288    0.044160827    0.003970740    0.003246981    0.043981949    0.006522471    0.062702962    0.704286133
123	 1863	 468	 86955	 9	 28	 2	 4     0.465995758    0.043849896    0.003979360    0.003248843    0.043668960    0.006120734    0.062311821    0.703717138
124	 1899	 476	 88854	 9	 28	 2	 4     0.466048862    0.043550375    0.003982672    0.003251838    0.043367885    0.005764360    0.061913387    0.703408046
125	 1926	 482	 90780	 9	 28	 2	 4     0.466102895    0.043193320    0.003982974    0.003252708    0.043009287    0.004935997    0.061505289    0.702270003
126	 1944	 486	 92724	 9	 28	 2	 4     0.466139667    0.043056740    0.003986011    0.003255006    0.042871839    0.005751972    0.061225977    0.703243008
127	 1962	 490	 94686	 9	 28	 2	 4     0.466183931    0.042693490    0.003984337    0.003252947    0.042507166    0.004829261    0.060888029    0.701180360
128	 1980	 496	 96666	 9	 28	 2	 4     0.466214637    0.042613954    0.003992717    0.003257014    0.042426493    0.005587912    0.060652466    0.702592272
129	 2016	 504	 98682	 9	 28	 2	 4     0.466251562    0.042520852    0.003996907    0.003260616    0.042332583    0.004824297    0.060367958    0.704361272
130	 2043	 510	 100725	 9	 28	 2	 4     0.466285312    0.042304826    0.004002665    0.003267182    0.042115045    0.005249993    0.060106717    0.703828596
131	 2070	 516	 102795	 9	 28	 2	 4     0.466314448    0.042196455    0.004009001    0.003269424    0.042005579    0.004645426    0.059880254    0.704680624
132	 2097	 522	 104892	 9	 28	 2	 4     0.466343592    0.042043815    0.004009680    0.003270123    0.041852178    0.004821600    0.059652861    0.704808016
133	 2133	 530	 107025	 9	 28	 2	 4     0.466370185    0.041787070    0.004011004    0.003271165    0.041594123    0.004414629    0.059444593    0.702958301
134	 2151	 534	 109176	 9	 28	 2	 4     0.466400583    0.041645060    0.004009280    0.003270351    0.041451619    0.005252719    0.059205621    0.703397072
135	 2187	 542	 111363	 9	 28	 2	 4     0.466439069    0.041527029    0.004011022    0.003271704    0.041332866    0.004357441    0.058901649    0.705023195
136	 2205	 547	 113568	 9	 28	 2	 4     0.466465622    0.041404293    0.004017494    0.003276133    0.041208922    0.004476813    0.058690999    0.705462406
137	 2223	 552	 115791	 9	 28	 2	 4     0.466493018    0.041271817    0.004022769    0.003278798    0.041075299    0.004468009    0.058472843    0.705828793
138	 2250	 559	 118041	 9	 28	 2	 4     0.466527555    0.041171178    0.004043641    0.003285169    0.040972123    0.004416619    0.058196649    0.707449299
139	 2277	 565	 120318	 9	 28	 2	 4     0.466555288    0.041069830    0.004046143    0.003287172    0.040870034    0.004238714    0.057973895    0.708419373
140	 2295	 570	 122613	 9	 28	 2	 4     0.466579381    0.040924998    0.004049845    0.003290582    0.040724123    0.004285266    0.057779676    0.708293998
141	 2313	 575	 124926	 9	 28	 2	 4     0.466605494    0.040796978    0.004055065    0.003295790    0.040594949    0.004465680    0.057568413    0.708669492
142	 2349	 583	 127275	 9	 28	 2	 4     0.466630371    0.040709013    0.004059208    0.003299947    0.040506130    0.004144536    0.057366425    0.709631336
143	 2367	 588	 129642	 9	 28	 2	 4     0.466654648    0.040605629    0.004071591    0.003306986    0.040400981    0.004947146    0.057168600    0.710278536
144	 2403	 596	 132045	 9	 28	 2	 4     0.466688486    0.040471776    0.004078931    0.003309535    0.040265705    0.004341024    0.056891712    0.711382643
145	 2430	 602	 134475	 9	 28	 2	 4     0.466712552    0.040333804    0.004084592    0.003310606    0.040126448    0.004281735    0.056693946    0.711430531
146	 2457	 609	 136932	 9	 28	 2	 4     0.466743952    0.040207084    0.004095342    0.003312635    0.039997972    0.004509013    0.056434853    0.712451298
147	 2493	 617	 139425	 9	 28	 2	 4     0.466774473    0.040013658    0.004106578    0.003323868    0.039802372    0.006110024    0.056181856    0.712216725
148	 2565	 633	 141990	 9	 28	 2	 4     0.466825532    0.039716195    0.004123078    0.003330281    0.039501600    0.004267127    0.055756002    0.712321430
149	 2592	 639	 144582	 9	 28	 2	 4     0.466853007    0.039673645    0.004133284    0.003333883    0.039457751    0.004645571    0.055525486    0.714512336
150	 2628	 648	 147210	 9	 28	 2	 4     0.466896658    0.039522758    0.004173663    0.003350902    0.039301768    0.004865783    0.055157233    0.716547158
151	 2664	 656	 149874	 9	 28	 2	 4     0.466927989    0.039322016    0.004185712    0.003355568    0.039098603    0.004102666    0.054891367    0.716360666
152	 2682	 662	 152556	 9	 28	 2	 4     0.466947924    0.039182084    0.004185452    0.003355268    0.038957896    0.005352355    0.054721531    0.716026821
153	 2727	 672	 155283	 9	 28	 2	 4     0.466987038    0.038907313    0.004191671    0.003361936    0.038680860    0.005299058    0.054386725    0.715382536
154	 2772	 683	 158055	 9	 28	 2	 4     0.467021627    0.038712869    0.004207273    0.003378429    0.038483569    0.005439917    0.054088907    0.715726598
155	 2826	 695	 160881	 9	 28	 3	 4     0.467073139    0.038532316    0.004237454    0.003672147    0.038298608    0.004390609    0.053642261    0.718320141
156	 2844	 699	 163725	 9	 28	 3	 4     0.467106564    0.038304306    0.004257797    0.003688333    0.038066928    0.004618810    0.053350421    0.717975704
157	 2889	 709	 166614	 9	 28	 3	 4     0.467137923    0.038150315    0.004264730    0.003694273    0.037911194    0.005268716    0.053075137    0.718798236
158	 2934	 719	 169548	 9	 28	 3	 4     0.467175044    0.037999512    0.004267280    0.003696472    0.037759148    0.004878337    0.052747393    0.720405502
159	 2970	 727	 172518	 9	 28	 3	 4     0.467210126    0.037747643    0.004272623    0.003701695    0.037505057    0.005362011    0.052435751    0.719883714
160	 3033	 742	 175551	 9	 28	 3	 4     0.467247334    0.037535637    0.004287749    0.003715358    0.037289935    0.003818530    0.052103148    0.720410153
161	 3051	 748	 178602	 9	 28	 3	 4     0.467264581    0.037409534    0.004287536    0.003715161    0.037163023    0.004410487    0.051948252    0.720130763
162	 3078	 754	 181680	 9	 28	 3	 4     0.467290785    0.037285569    0.004296879    0.003724181    0.037037150    0.006046183    0.051712007    0.721023444
163	 3150	 771	 184830	 9	 28	 3	 4     0.467334987    0.037064229    0.004302206    0.003728700    0.036813694    0.003969112    0.051311009    0.722344568
164	 3168	 779	 187998	 9	 28	 3	 4     0.467353853    0.036928336    0.004301709    0.003728297    0.036676931    0.004482843    0.051138884    0.722118525
165	 3195	 786	 191193	 9	 28	 3	 4     0.467385955    0.036779032    0.004304538    0.003730621    0.036526267    0.004366066    0.050844654    0.723360847
166	 3222	 792	 194415	 9	 28	 3	 4     0.467406547    0.036621771    0.004305612    0.003731535    0.036367786    0.005056548    0.050655001    0.722964575
167	 3276	 804	 197691	 9	 28	 3	 4     0.467440799    0.036418830    0.004319678    0.003743979    0.036161742    0.003927154    0.050337949    0.723486571
168	 3294	 810	 200985	 9	 28	 3	 4     0.467460053    0.036254604    0.004324128    0.003748402    0.035995809    0.004919524    0.050158828    0.722796087
169	 3339	 820	 204324	 9	 28	 3	 4     0.467488965    0.036148185    0.004327300    0.003750716    0.035888239    0.003807074    0.049888650    0.724577318
170	 3366	 826	 207690	 9	 28	 3	 4     0.467510917    0.036006153    0.004325181    0.003749231    0.035745432    0.004934209    0.049682515    0.724724858
171	 3411	 836	 211101	 9	 28	 3	 4     0.467555150    0.035751875    0.004328145    0.003751502    0.035488924    0.003840290    0.049264499    0.725712759
172	 3429	 840	 214530	 9	 28	 3	 4     0.467574568    0.035597306    0.004328132    0.003751508    0.035333206    0.004404962    0.049079858    0.725293589
173	 3474	 850	 218004	 9	 28	 3	 4     0.467604019    0.035451225    0.004336304    0.003757813    0.035185023    0.004361774    0.048798475    0.726482230
174	 3510	 858	 221514	 9	 28	 3	 4     0.467628642    0.035257068    0.004336817    0.003758364    0.034989325    0.003519366    0.048561950    0.726022498
175	 4680	 858	 226194	 12	 45	 3	 5     0.467644181    0.035143522    0.003162221    0.002557385    0.035000964    0.003520131    0.048412079    0.725924654
176	 4704	 862	 230898	 12	 45	 3	 5     0.467660313    0.035000609    0.003162627    0.002557704    0.034857430    0.005066081    0.048255996    0.725311094
177	 4764	 872	 235662	 12	 45	 3	 5     0.467697761    0.034719346    0.003164408    0.002559056    0.034574839    0.003659864    0.047891689    0.724955550
178	 4788	 876	 240450	 12	 45	 3	 5     0.467715172    0.034557825    0.003166218    0.002560115    0.034412474    0.004130003    0.047721356    0.724158494
179	 4824	 882	 245274	 12	 45	 3	 5     0.467741631    0.034347088    0.003174295    0.002567280    0.034200093    0.004235874    0.047461311    0.723686045
180	 4884	 892	 250158	 12	 45	 3	 5     0.467765282    0.034161495    0.003175803    0.002568316    0.034013557    0.003574255    0.047227647    0.723336803
181	 4920	 898	 255078	 12	 45	 3	 5     0.467782392    0.034029039    0.003180217    0.002570659    0.033880108    0.003807856    0.047057876    0.723131633
182	 4956	 904	 260034	 12	 45	 3	 5     0.467803199    0.033843068    0.003182603    0.002572103    0.033693089    0.004091395    0.046850574    0.722361867
183	 5004	 912	 265038	 12	 45	 3	 5     0.467824927    0.033787251    0.003185172    0.002574093    0.033636781    0.003426818    0.046633116    0.724533415
184	 5028	 916	 270066	 12	 45	 3	 5     0.467839429    0.033649415    0.003184842    0.002573972    0.033498357    0.004452044    0.046487396    0.723839537
185	 5088	 926	 275154	 12	 45	 3	 5     0.467867768    0.033402856    0.003185551    0.002574434    0.033250610    0.004131567    0.046201309    0.722985051
186	 5136	 934	 280290	 12	 45	 3	 5     0.467893119    0.033236501    0.003186190    0.002574811    0.033083428    0.004287335    0.045943869    0.723415378
187	 5196	 944	 285486	 12	 45	 3	 5     0.467919838    0.033024048    0.003186652    0.002574897    0.032869941    0.003366813    0.045670938    0.723086709
188	 5220	 948	 290706	 12	 45	 3	 5     0.467934628    0.032851781    0.003187083    0.002575240    0.032696819    0.004210050    0.045519155    0.721713319
189	 5268	 956	 295974	 12	 45	 3	 5     0.467962377    0.032684940    0.003190130    0.002577922    0.032528885    0.003812052    0.045232988    0.722590782
190	 5292	 960	 301266	 12	 45	 3	 5     0.467982152    0.032485265    0.003191324    0.002579333    0.032328128    0.003611489    0.045027934    0.721446931
191	 5340	 968	 306606	 12	 45	 3	 5     0.467998390    0.032395499    0.003193490    0.002580753    0.032237711    0.003933933    0.044858849    0.722165185
192	 5388	 976	 311994	 12	 45	 3	 5     0.468020582    0.032204830    0.003194752    0.002581993    0.032045977    0.004306783    0.044626720    0.721649061
193	 5448	 986	 317442	 12	 45	 3	 5     0.468047887    0.031982272    0.003196065    0.002583018    0.031822176    0.003913750    0.044339433    0.721305405
194	 5508	 996	 322950	 12	 45	 3	 5     0.468072142    0.031844194    0.003197173    0.002584429    0.031683288    0.004153359    0.044082639    0.722374947
195	 5568	 1006	 328518	 12	 45	 3	 5     0.468096726    0.031625423    0.003198709    0.002585970    0.031463243    0.003665456    0.043820823    0.721698509
196	 5604	 1012	 334122	 12	 45	 3	 5     0.468114996    0.031472645    0.003199587    0.002586723    0.031309583    0.003205015    0.043625218    0.721432377
197	 5628	 1016	 339750	 12	 45	 3	 5     0.468128234    0.031345805    0.003199951    0.002586943    0.031182043    0.003784466    0.043482942    0.720875895
198	 5676	 1025	 345426	 12	 45	 3	 5     0.468148134    0.031180096    0.003200812    0.002587522    0.031015370    0.003643283    0.043268160    0.720624491
199	 5724	 1034	 351150	 12	 45	 3	 5     0.468164749    0.031008199    0.003201166    0.002587687    0.030842519    0.004243518    0.043088023    0.719647764
200	 5796	 1046	 356946	 12	 45	 3	 5     0.468193113    0.030867636    0.003202808    0.002588959    0.030701025    0.003840944    0.042778712    0.721565335
201	 5856	 1056	 362802	 12	 45	 3	 5     0.468215489    0.030699692    0.003203449    0.002589418    0.030532098    0.003094396    0.042533114    0.721783317
202	 5880	 1060	 368682	 12	 45	 3	 5     0.468227778    0.030544705    0.003203876    0.002589638    0.030376211    0.003644062    0.042397610    0.720434596
203	 5928	 1068	 374610	 12	 45	 3	 5     0.468247539    0.030373232    0.003204217    0.002589840    0.030203745    0.003770554    0.042178810    0.720106434
204	 5976	 1076	 380586	 12	 45	 3	 5     0.468268478    0.030200763    0.003204564    0.002590052    0.030030266    0.003940120    0.041945701    0.719996629
205	 6036	 1086	 386622	 12	 45	 3	 5     0.468292957    0.030021315    0.003204879    0.002590322    0.029849759    0.003022056    0.041671520    0.720427643
206	 6060	 1090	 392682	 12	 45	 3	 5     0.468306275    0.029885369    0.003204795    0.002590361    0.029713037    0.003427499    0.041521584    0.719755031
207	 6120	 1100	 398802	 12	 45	 3	 5     0.468321510    0.029798375    0.003205933    0.002591188    0.029625414    0.003478778    0.041349393    0.720648418
208	 6156	 1106	 404958	 12	 45	 3	 5     0.468336883    0.029689244    0.003206701    0.002591707    0.029515560    0.003112095    0.041174917    0.721051698
209	 6180	 1110	 411138	 12	 45	 3	 5     0.468348605    0.029543524    0.003206908    0.002591650    0.029368956    0.003307256    0.041041370    0.719847417
210	 6216	 1119	 417354	 12	 45	 3	 5     0.468362457    0.029412703    0.003207665    0.002592241    0.029237270    0.004714009    0.040882983    0.719436321
211	 6324	 1137	 423678	 12	 45	 3	 5     0.468389553    0.029170079    0.003207718    0.002592189    0.028993172    0.003824916    0.040571367    0.718981911
212	 6396	 1150	 430074	 12	 45	 3	 5     0.468407196    0.028976119    0.003208055    0.002592466    0.028797983    0.003303841    0.040367164    0.717814076
213	 6456	 1160	 436530	 12	 45	 3	 5     0.468420792    0.028859292    0.003208247    0.002592578    0.028680409    0.003342666    0.040209095    0.717730445
214	 6492	 1166	 443022	 12	 45	 3	 5     0.468434186    0.028711384    0.003208379    0.002592643    0.028531559    0.003767727    0.040052746    0.716839334
215	 6552	 1177	 449574	 12	 45	 3	 5     0.468452278    0.028545919    0.003209088    0.002593228    0.028364965    0.003261404    0.039840597    0.716503290
216	 6600	 1185	 456174	 12	 45	 3	 5     0.468466884    0.028388213    0.003209337    0.002593401    0.028206219    0.003103980    0.039668478    0.715636567
217	 6636	 1193	 462810	 12	 45	 3	 5     0.468479311    0.028291797    0.003210048    0.002593902    0.028109098    0.002829266    0.039521452    0.715859260
218	 6660	 1197	 469470	 12	 45	 3	 5     0.468489401    0.028199900    0.003210420    0.002594075    0.028016558    0.003247502    0.039401654    0.715703446
219	 6708	 1205	 476178	 12	 45	 3	 5     0.468505948    0.028079717    0.003210881    0.002594752    0.027895533    0.003267713    0.039204420    0.716238542
220	 6756	 1213	 482934	 12	 45	 3	 5     0.468520973    0.027955632    0.003212451    0.002596047    0.027770443    0.003083072    0.039024449    0.716361997
221	 6792	 1222	 489726	 12	 45	 3	 5     0.468533130    0.027848303    0.003213993    0.002597256    0.027662217    0.003238283    0.038878212    0.716295895
222	 6852	 1232	 496578	 12	 45	 3	 5     0.468548972    0.027801502    0.003221423    0.002603868    0.027614235    0.003469353    0.038686822    0.718629770
223	 6900	 1240	 503478	 12	 45	 3	 5     0.468566898    0.027642083    0.003221687    0.002603925    0.027453697    0.003452098    0.038469101    0.718552874
224	 6960	 1250	 510438	 12	 45	 3	 5     0.468583183    0.027467070    0.003222127    0.002604310    0.027277424    0.003705542    0.038270229    0.717713769
225	 7044	 1264	 517482	 12	 45	 3	 5     0.468601433    0.027241618    0.003222549    0.002604606    0.027050341    0.003319178    0.038046111    0.716015851
226	 7104	 1274	 524586	 12	 45	 3	 5     0.468619906    0.027052104    0.003223982    0.002606117    0.026859305    0.003066826    0.037817897    0.715325447
227	 7164	 1284	 531750	 12	 45	 3	 5     0.468633999    0.026899773    0.003224412    0.002606462    0.026705822    0.003502716    0.037642850    0.714605100
228	 7224	 1296	 538974	 12	 45	 3	 5     0.468653613    0.026778116    0.003224948    0.002607151    0.026583213    0.002811884    0.037397871    0.716033159
229	 7260	 1302	 546234	 12	 45	 3	 5     0.468664376    0.026676219    0.003225517    0.002607854    0.026480496    0.003106851    0.037262746    0.715895150
230	 7320	 1312	 553554	 12	 45	 3	 5     0.468677320    0.026551431    0.003226335    0.002608424    0.026354682    0.003574410    0.037099591    0.715679879
231	 7404	 1326	 560958	 12	 45	 3	 5     0.468693882    0.026393930    0.003227767    0.002609396    0.026195821    0.002688913    0.036889763    0.715481138
232	 7440	 1333	 568398	 12	 45	 3	 5     0.468703462    0.026288303    0.003229300    0.002610805    0.026089203    0.002777182    0.036767837    0.714980959
233	 7488	 1341	 575886	 12	 45	 3	 5     0.468713436    0.026163073    0.003229596    0.002610956    0.025962976    0.002974992    0.036640474    0.714048441
234	 7536	 1350	 583422	 12	 45	 3	 5     0.468725836    0.026059433    0.003230059    0.002611422    0.025858476    0.002710554    0.036481507    0.714318989
235	 7572	 1356	 590994	 12	 45	 3	 5     0.468736829    0.025957055    0.003229808    0.002611318    0.025755331    0.003024272    0.036339991    0.714283473
236	 7632	 1366	 598626	 12	 45	 3	 5     0.468747970    0.025837113    0.003229783    0.002611395    0.025634448    0.003211132    0.036196001    0.713811269
237	 7716	 1380	 606342	 12	 45	 3	 5     0.468763880    0.025698480    0.003230644    0.002612087    0.025494604    0.002595101    0.035989365    0.714057613
238	 9645	 1380	 615987	 15	 66	 4	 6     0.468771276    0.025616864    0.002436321    0.001949419    0.025500746    0.002595440    0.035892898    0.713702853
239	 9690	 1388	 625677	 15	 66	 4	 6     0.468780923    0.025557760    0.002437486    0.001950312    0.025441261    0.002933780    0.035766687    0.714568831
240	 9780	 1400	 635457	 15	 66	 4	 6     0.468793236    0.025437234    0.002438190    0.001950975    0.025320112    0.002905841    0.035604936    0.714429974
241	 9840	 1409	 645297	 15	 66	 4	 6     0.468805176    0.025313719    0.002439088    0.001951723    0.025195937    0.002883934    0.035447379    0.714121039
242	 9960	 1426	 655257	 15	 66	 4	 6     0.468816298    0.025195092    0.002439711    0.001952182    0.025076691    0.003301380    0.035299970    0.713742579
243	 10080	 1442	 665337	 15	 66	 4	 6     0.468830801    0.025034247    0.002440828    0.001953331    0.024914973    0.002646820    0.035106837    0.713087512
244	 10140	 1450	 675477	 15	 66	 4	 6     0.468840063    0.024909199    0.002441411    0.001953948    0.024789266    0.002592180    0.034982923    0.712038810
245	 10215	 1460	 685692	 15	 66	 4	 6     0.468849478    0.024858723    0.002442236    0.001954503    0.024738464    0.002987335    0.034856512    0.713172980
246	 10305	 1472	 695997	 15	 66	 4	 6     0.468863932    0.024758324    0.002443001    0.001954951    0.024637499    0.002731439    0.034661542    0.714288024
247	 10395	 1484	 706392	 15	 66	 4	 6     0.468872648    0.024642558    0.002443009    0.001955031    0.024521162    0.002839794    0.034543448    0.713378651
248	 10485	 1496	 716877	 15	 66	 4	 6     0.468884631    0.024507165    0.002443381    0.001955280    0.024385058    0.002515096    0.034380406    0.712823629
249	 10560	 1507	 727437	 15	 66	 4	 6     0.468893922    0.024447248    0.002443928    0.001955749    0.024324785    0.003328875    0.034253456    0.713716250
250	 10725	 1529	 738162	 15	 66	 4	 6     0.468910081    0.024307751    0.002444574    0.001956318    0.024184516    0.002886713    0.034031536    0.714271330
251	 10875	 1549	 749037	 15	 66	 4	 6     0.468923027    0.024185108    0.002445155    0.001956776    0.024061186    0.002701743    0.033852681    0.714422244
252	 10965	 1564	 760002	 15	 66	 4	 6     0.468934015    0.024070566    0.002446239    0.001957535    0.023945941    0.002855289    0.033700129    0.714257396
253	 11070	 1578	 771072	 15	 66	 4	 6     0.468947617    0.023972657    0.002447297    0.001958350    0.023847411    0.002614006    0.033510322    0.715381282
254	 11160	 1594	 782232	 15	 66	 4	 6     0.468956802    0.023882083    0.002449195    0.001959715    0.023756164    0.002809274    0.033381544    0.715427746
255	 11280	 1610	 793512	 15	 66	 4	 6     0.468968177    0.023747028    0.002449461    0.001959952    0.023620361    0.002697373    0.033221362    0.714811979
256	 11385	 1624	 804897	 15	 66	 4	 6     0.468978348    0.023644843    0.002450316    0.001960635    0.023517537    0.002534383    0.033077470    0.714832272
257	 11475	 1638	 816372	 15	 66	 4	 6     0.468987176    0.023551977    0.002451323    0.001961290    0.023424061    0.002636996    0.032952066    0.714734462
258	 11580	 1653	 827952	 15	 66	 4	 6     0.468996973    0.023439494    0.002451681    0.001961550    0.023310923    0.002467795    0.032812329    0.714350207
259	 11670	 1665	 839622	 15	 66	 4	 6     0.469005385    0.023336937    0.002452151    0.001961898    0.023207748    0.002515425    0.032691863    0.713845438
260	 11790	 1682	 851412	 15	 66	 4	 6     0.469013720    0.023287849    0.002452941    0.001962693    0.023158302    0.002525487    0.032572078    0.714963547
261	 11880	 1695	 863292	 15	 66	 4	 6     0.469021723    0.023206331    0.002453772    0.001963367    0.023076239    0.002852275    0.032456632    0.714995041
262	 12045	 1718	 875337	 15	 66	 4	 6     0.469031985    0.023066467    0.002453947    0.001963493    0.022935563    0.002487830    0.032307997    0.713955352
263	 12165	 1735	 887502	 15	 66	 4	 6     0.469040164    0.022981869    0.002454530    0.001963939    0.022850418    0.002669237    0.032189039    0.713965685
264	 12300	 1754	 899802	 15	 66	 4	 6     0.469049501    0.022870500    0.002455166    0.001964443    0.022738336    0.002686385    0.032052687    0.713528319
265	 12435	 1773	 912237	 15	 66	 4	 6     0.469059611    0.022751626    0.002455464    0.001964649    0.022618736    0.002299765    0.031904395    0.713118870
266	 12510	 1784	 924747	 15	 66	 4	 6     0.469066986    0.022675940    0.002455711    0.001964843    0.022542576    0.002267262    0.031795781    0.713174481
267	 12585	 1794	 937332	 15	 66	 4	 6     0.469074002    0.022592846    0.002455581    0.001964791    0.022459003    0.002382356    0.031692121    0.712885278
268	 12690	 1808	 950022	 15	 66	 4	 6     0.469082111    0.022521888    0.002456229    0.001965326    0.022387550    0.002388579    0.031571863    0.713353154
269	 12795	 1823	 962817	 15	 66	 4	 6     0.469089153    0.022426129    0.002456641    0.001965713    0.022291168    0.002378067    0.031467065    0.712685758
270	 12900	 1837	 975717	 15	 66	 4	 6     0.469096583    0.022333023    0.002457027    0.001965966    0.022197454    0.002454082    0.031356106    0.712238419
271	 13020	 1853	 988737	 15	 66	 4	 6     0.469104427    0.022232982    0.002458418    0.001967182    0.022096644    0.002416057    0.031238541    0.711716394
272	 13140	 1869	 1001877	 15	 66	 4	 6     0.469111989    0.022140659    0.002458718    0.001967435    0.022003716    0.002361264    0.031124774    0.711351641
273	 13260	 1885	 1015137	 15	 66	 4	 6     0.469119502    0.022045721    0.002459074    0.001967689    0.021908143    0.002341012    0.031011332    0.710892411
274	 13380	 1901	 1028517	 15	 66	 4	 6     0.469126872    0.021949055    0.002459687    0.001968137    0.021810799    0.002357707    0.030899628    0.710333966
275	 13530	 1922	 1042047	 15	 66	 4	 6     0.469133837    0.021889217    0.002460514    0.001968805    0.021750487    0.002397206    0.030793704    0.710834145
276	 13650	 1941	 1055697	 15	 66	 4	 6     0.469141145    0.021790017    0.002460612    0.001968897    0.021650641    0.002294395    0.030682173    0.710184953
277	 13770	 1958	 1069467	 15	 66	 4	 6     0.469148209    0.021725615    0.002461092    0.001969224    0.021585768    0.002315880    0.030573964    0.710592044
278	 13890	 1974	 1083357	 15	 66	 4	 6     0.469155255    0.021638740    0.002461605    0.001969558    0.021498269    0.002536348    0.030465653    0.710266739
279	 14055	 1996	 1097412	 15	 66	 4	 6     0.469163754    0.021549216    0.002462524    0.001970325    0.021408052    0.002305766    0.030334493    0.710386577
280	 14190	 2015	 1111602	 15	 66	 4	 6     0.469170797    0.021457851    0.002463073    0.001970726    0.021316018    0.002417498    0.030225361    0.709928670
281	 14370	 2041	 1125972	 15	 66	 4	 6     0.469177957    0.021384306    0.002463609    0.001970996    0.021241920    0.002398348    0.030114024    0.710111199
282	 14535	 2068	 1140507	 15	 66	 4	 6     0.469184827    0.021303300    0.002464304    0.001971547    0.021160288    0.002361840    0.030006797    0.709949170
283	 14670	 2088	 1155177	 15	 66	 4	 6     0.469191913    0.021222067    0.002464508    0.001971668    0.021078480    0.002448117    0.029895784    0.709868210
284	 14835	 2110	 1170012	 15	 66	 4	 6     0.469200312    0.021123352    0.002465150    0.001972134    0.020979015    0.002220738    0.029763680    0.709702306
285	 14955	 2126	 1184967	 15	 66	 5	 6     0.469207667    0.021032901    0.002465840    0.002076969    0.020887857    0.002167202    0.029647514    0.709432204
286	 15090	 2145	 1200057	 15	 66	 5	 6     0.469214598    0.020994135    0.002466575    0.002077545    0.020848734    0.002287520    0.029537606    0.710759513
287	 15225	 2163	 1215282	 15	 66	 5	 6     0.469222073    0.020938179    0.002467485    0.002078297    0.020792279    0.002167928    0.029418626    0.711732043
288	 15360	 2181	 1230642	 15	 66	 5	 6     0.469228666    0.020859298    0.002468525    0.002079226    0.020712718    0.002407797    0.029313285    0.711598768
289	 15525	 2203	 1246167	 15	 66	 4	 6     0.469236266    0.020783342    0.002469186    0.001975408    0.020636144    0.002178265    0.029191375    0.711968607
290	 15675	 2223	 1261842	 15	 66	 4	 6     0.469242460    0.020719541    0.002469639    0.001975748    0.020571832    0.002345930    0.029091635    0.712216443
291	 15885	 2251	 1277727	 15	 66	 4	 6     0.469248863    0.020630985    0.002470264    0.001976242    0.020482562    0.002191014    0.028988169    0.711703635
292	 16065	 2276	 1293792	 15	 66	 5	 6     0.469255867    0.020553293    0.002472525    0.002082433    0.020404031    0.002293488    0.028874575    0.711812830
293	 16260	 2302	 1310052	 15	 66	 5	 6     0.469262984    0.020492523    0.002474047    0.002083633    0.020342629    0.002227788    0.028758677    0.712568329
294	 16425	 2325	 1326477	 15	 66	 5	 6     0.469269293    0.020412088    0.002474793    0.002084219    0.020261509    0.002122558    0.028655541    0.712326043
295	 16605	 2349	 1343082	 15	 66	 5	 6     0.469275168    0.020327827    0.002475242    0.002084580    0.020176564    0.002138658    0.028559174    0.711779239
296	 16830	 2379	 1359912	 15	 66	 5	 6     0.469281751    0.020259528    0.002476878    0.002085865    0.020107549    0.002130746    0.028450787    0.712090257
297	 17010	 2404	 1376922	 15	 66	 5	 6     0.469288959    0.020178390    0.002478535    0.002087290    0.020025591    0.002108998    0.028331654    0.712220678
298	 17175	 2426	 1394097	 15	 66	 5	 6     0.469295562    0.020100790    0.002479982    0.002088553    0.019947217    0.002206613    0.028222071    0.712236534
299	 17340	 2448	 1411437	 15	 66	 5	 6     0.469303609    0.020011829    0.002481411    0.002089726    0.019857389    0.002190745    0.028087943    0.712470432
300	 17550	 2477	 1428987	 15	 66	 5	 6     0.469310627    0.019947287    0.002482545    0.002090781    0.019792201    0.002014036    0.027970432    0.713156188
301	 23400	 2477	 1452387	 20	 100	 6	 7     0.469315546    0.019872139    0.001752887    0.001459543    0.019794678    0.002014376    0.027887777    0.712575197
302	 23600	 2498	 1475987	 20	 100	 6	 7     0.469321840    0.019801946    0.001754003    0.001460347    0.019724110    0.002105286    0.027781649    0.712770698
303	 23840	 2522	 1499827	 20	 100	 6	 7     0.469328568    0.019730963    0.001754685    0.001460845    0.019652785    0.002212295    0.027667755    0.713139290
304	 24100	 2549	 1523927	 20	 100	 6	 7     0.469336322    0.019667271    0.001756047    0.001461902    0.019588718    0.002196019    0.027535911    0.714240796
305	 24400	 2579	 1548327	 20	 100	 6	 7     0.469343540    0.019602056    0.001757160    0.001462783    0.019523140    0.002090182    0.027412608    0.715074456
306	 24680	 2607	 1573007	 20	 100	 6	 7     0.469350446    0.019527580    0.001758975    0.001464069    0.019448198    0.002133555    0.027294110    0.715450329
307	 24980	 2637	 1597987	 20	 100	 6	 7     0.469357569    0.019455203    0.001759927    0.001464776    0.019375437    0.002118332    0.027171346    0.716019112
308	 25240	 2663	 1623227	 20	 100	 6	 7     0.469363628    0.019375266    0.001761361    0.001465811    0.019295039    0.002359269    0.027066478    0.715839956
309	 25600	 2699	 1648827	 20	 100	 6	 7     0.469371657    0.019285191    0.001762224    0.001466437    0.019204508    0.002319745    0.026926888    0.716205701
310	 25900	 2729	 1674727	 20	 100	 6	 7     0.469379607    0.019201882    0.001763216    0.001467118    0.019120757    0.002117020    0.026787946    0.716810538
311	 26180	 2757	 1700907	 20	 100	 6	 7     0.469385607    0.019138574    0.001763955    0.001467665    0.019057111    0.002212960    0.026682613    0.717267592
312	 26460	 2786	 1727367	 20	 100	 6	 7     0.469393862    0.019049251    0.001764875    0.001468318    0.018967319    0.002131230    0.026536994    0.717837573
313	 26680	 2808	 1754047	 20	 100	 6	 7     0.469400436    0.018972088    0.001765892    0.001469054    0.018889726    0.002198272    0.026420451    0.718083450
314	 27000	 2840	 1781047	 20	 100	 6	 7     0.469407248    0.018919343    0.001766490    0.001469512    0.018836694    0.002307851    0.026299141    0.719390161
315	 27300	 2873	 1808347	 20	 100	 6	 7     0.469415974    0.018812318    0.001769027    0.001471252    0.018728958    0.001989708    0.026142938    0.719594650
316	 27560	 2899	 1835907	 20	 100	 6	 7     0.469421867    0.018728619    0.001769873    0.001471828    0.018644804    0.002244566    0.026036911    0.719310354
317	 27840	 2929	 1863747	 20	 100	 6	 7     0.469429186    0.018661585    0.001771118    0.001472653    0.018577349    0.002078488    0.025904619    0.720396041
318	 28120	 2957	 1891867	 20	 100	 6	 7     0.469435454    0.018588209    0.001771839    0.001473220    0.018503570    0.001925352    0.025790766    0.720731178
319	 28320	 2977	 1920187	 20	 100	 6	 7     0.469440746    0.018502994    0.001771991    0.001473327    0.018417948    0.002112332    0.025694262    0.720121629
320	 28580	 3005	 1948767	 20	 100	 6	 7     0.469447407    0.018429232    0.001772401    0.001473658    0.018343805    0.002124200    0.025572279    0.720672259
321	 28840	 3032	 1977607	 20	 100	 6	 7     0.469453396    0.018372713    0.001772862    0.001474004    0.018286978    0.001945207    0.025462103    0.721570942
322	 29060	 3055	 2006667	 20	 100	 6	 7     0.469458869    0.018308582    0.001773519    0.001474457    0.018222481    0.002013775    0.025360996    0.721918887
323	 29320	 3082	 2035987	 20	 100	 6	 7     0.469465411    0.018234919    0.001775220    0.001475743    0.018148302    0.001919500    0.025239593    0.722472795
324	 29540	 3105	 2065527	 20	 100	 6	 7     0.469471191    0.018186839    0.001776201    0.001476437    0.018099896    0.001990815    0.025131858    0.723656773
325	 29760	 3128	 2095287	 20	 100	 6	 7     0.469476759    0.018120499    0.001777451    0.001477247    0.018033113    0.001928257    0.025027636    0.724019603
326	 29960	 3148	 2125247	 20	 100	 6	 7     0.469482686    0.018033577    0.001777510    0.001477254    0.017945761    0.001973028    0.024916192    0.723769375
327	 30260	 3178	 2155507	 20	 100	 6	 7     0.469488783    0.017975831    0.001778459    0.001477890    0.017887638    0.001925847    0.024801042    0.724801456
328	 30480	 3200	 2185987	 20	 100	 6	 7     0.469493705    0.017916169    0.001779268    0.001478438    0.017827599    0.001978498    0.024707701    0.725124878
329	 30780	 3231	 2216767	 20	 100	 6	 7     0.469499413    0.017855303    0.001779605    0.001478739    0.017766397    0.002082337    0.024598996    0.725854961
330	 31100	 3263	 2247867	 20	 100	 6	 7     0.469505860    0.017792308    0.001779962    0.001479014    0.017703049    0.001820594    0.024475632    0.726939667
331	 31300	 3283	 2279167	 20	 100	 6	 7     0.469510523    0.017722095    0.001780447    0.001479425    0.017632432    0.002007616    0.024386026    0.726731551
332	 31580	 3311	 2310747	 20	 100	 6	 7     0.469516715    0.017637789    0.001780753    0.001479647    0.017547665    0.001898383    0.024266519    0.726836410
333	 31820	 3335	 2342567	 20	 100	 6	 7     0.469521399    0.017595722    0.001781245    0.001480029    0.017505330    0.001934702    0.024175718    0.727826240
334	 32060	 3360	 2374627	 20	 100	 6	 7     0.469526429    0.017530848    0.001781795    0.001480461    0.017440064    0.002018397    0.024077827    0.728090949
335	 32300	 3386	 2406927	 20	 100	 6	 7     0.469532365    0.017432277    0.001782302    0.001480858    0.017340925    0.001888259    0.023961800    0.727502843
336	 32560	 3413	 2439487	 20	 100	 6	 7     0.469537174    0.017360260    0.001782518    0.001481023    0.017268505    0.001972134    0.023867371    0.727363719
337	 32820	 3442	 2472307	 20	 100	 6	 7     0.469542838    0.017281368    0.001782749    0.001481201    0.017189167    0.002047303    0.023755691    0.727462209
338	 33100	 3472	 2505407	 20	 100	 6	 7     0.469548681    0.017189177    0.001783009    0.001481402    0.017096453    0.001851896    0.023639920    0.727125031
339	 33360	 3498	 2538767	 20	 100	 6	 7     0.469553548    0.017112780    0.001783202    0.001481572    0.017019619    0.001835498    0.023543046    0.726871954
340	 33600	 3523	 2572367	 20	 100	 6	 7     0.469557915    0.017038047    0.001783373    0.001481712    0.016944457    0.001920057    0.023455783    0.726390033
341	 33880	 3552	 2606247	 20	 100	 6	 7     0.469562837    0.016947465    0.001783604    0.001481887    0.016853348    0.001782119    0.023357049    0.725582468
342	 34080	 3572	 2640327	 20	 100	 6	 7     0.469567170    0.016863191    0.001783814    0.001482058    0.016768578    0.001849714    0.023269781    0.724681979
343	 34380	 3602	 2674707	 20	 100	 6	 7     0.469571627    0.016822316    0.001784178    0.001482365    0.016727433    0.001815002    0.023179654    0.725736253
344	 34640	 3628	 2709347	 20	 100	 6	 7     0.469576290    0.016754212    0.001784347    0.001482515    0.016658923    0.001735855    0.023084996    0.725761945
345	 34840	 3648	 2744187	 20	 100	 6	 7     0.469580202    0.016677247    0.001784462    0.001482608    0.016581504    0.001821434    0.023005289    0.724930989
346	 35140	 3678	 2779327	 20	 100	 6	 7     0.469584577    0.016606398    0.001784908    0.001483005    0.016510196    0.001786440    0.022915814    0.724669800
347	 35360	 3700	 2814687	 20	 100	 6	 7     0.469589176    0.016539389    0.001785126    0.001483203    0.016442771    0.001732329    0.022821378    0.724732256
348	 35560	 3720	 2850247	 20	 100	 6	 7     0.469593099    0.016464309    0.001785187    0.001483283    0.016367241    0.001870146    0.022740518    0.724007669
349	 35880	 3753	 2886127	 20	 100	 6	 7     0.469597734    0.016386189    0.001785320    0.001483406    0.016288640    0.001838650    0.022644587    0.723624971
350	 36200	 3786	 2922327	 20	 100	 6	 7     0.469602098    0.016328519    0.001785533    0.001483585    0.016230601    0.001887154    0.022553925    0.723976859
351	 36460	 3814	 2958787	 20	 100	 6	 7     0.469606601    0.016259166    0.001785623    0.001483652    0.016160818    0.001880205    0.022459965    0.723917698
352	 36780	 3846	 2995567	 20	 100	 6	 7     0.469611160    0.016188787    0.001785741    0.001483736    0.016089996    0.001943574    0.022364431    0.723863150
353	 37080	 3876	 3032647	 20	 100	 6	 7     0.469616700    0.016108983    0.001786133    0.001484086    0.016009656    0.001754311    0.022247800    0.724070831
354	 37300	 3898	 3069947	 20	 100	 6	 7     0.469621086    0.016032021    0.001786256    0.001484197    0.015932200    0.001914983    0.022155013    0.723629506
355	 37620	 3930	 3107567	 20	 100	 6	 7     0.469626399    0.015961057    0.001786562    0.001484488    0.015860755    0.001877635    0.022042118    0.724116300
356	 37940	 3962	 3145507	 20	 100	 6	 7     0.469631328    0.015874495    0.001786756    0.001484653    0.015773620    0.001742625    0.021936842    0.723645395
357	 38200	 3990	 3183707	 20	 100	 6	 7     0.469635242    0.015799509    0.001786842    0.001484728    0.015698143    0.001702272    0.021852897    0.722993811
358	 38480	 4018	 3222187	 20	 100	 6	 7     0.469639331    0.015720391    0.001786910    0.001484788    0.015618503    0.001629828    0.021764835    0.722283921
359	 38700	 4042	 3260887	 20	 100	 6	 7     0.469642772    0.015665428    0.001786993    0.001484866    0.015563171    0.001627720    0.021690461    0.722226589
360	 38920	 4064	 3299807	 20	 100	 6	 7     0.469646365    0.015623768    0.001787212    0.001485015    0.015521211    0.001768543    0.021612530    0.722903242
361	 39200	 4092	 3339007	 20	 100	 6	 7     0.469650809    0.015565214    0.001787515    0.001485289    0.015462234    0.001726281    0.021515735    0.723434005
362	 39460	 4118	 3378467	 20	 100	 6	 7     0.469654746    0.015522157    0.001787756    0.001485470    0.015418861    0.001669356    0.021429627    0.724331660
363	 39680	 4140	 3418147	 20	 100	 6	 7     0.469658433    0.015451598    0.001787888    0.001485575    0.015347812    0.001783386    0.021348681    0.723772955
364	 39980	 4170	 3458127	 20	 100	 6	 7     0.469663048    0.015368224    0.001788145    0.001485810    0.015263842    0.001761969    0.021246910    0.723315760
365	 40300	 4202	 3498427	 20	 100	 6	 7     0.469667519    0.015290711    0.001788306    0.001485962    0.015185776    0.001671658    0.021147833    0.723039124
366	 40600	 4233	 3539027	 20	 100	 6	 7     0.469671419    0.015223623    0.001788427    0.001486088    0.015118209    0.001667359    0.021061053    0.722832939
367	 40900	 4263	 3579927	 20	 100	 6	 7     0.469676407    0.015158053    0.001788730    0.001486394    0.015052143    0.001599200    0.020949525    0.723551148
368	 41120	 4285	 3621047	 20	 100	 6	 7     0.469680352    0.015108001    0.001789006    0.001486636    0.015001705    0.001603030    0.020860889    0.724226131
369	 41320	 4306	 3662367	 20	 100	 6	 7     0.469684110    0.015041403    0.001789062    0.001486697    0.014934627    0.001727398    0.020776100    0.723976257
370	 41640	 4338	 3704007	 20	 100	 6	 7     0.469688214    0.014973661    0.001789216    0.001486837    0.014866379    0.001574385    0.020683111    0.723955947
371	 41860	 4360	 3745867	 20	 100	 6	 7     0.469691637    0.014902185    0.001789352    0.001486952    0.014794369    0.001641203    0.020605225    0.723223624
372	 42160	 4390	 3788027	 20	 100	 6	 7     0.469695409    0.014839106    0.001789571    0.001487136    0.014730801    0.001550903    0.020519078    0.723185803
373	 42440	 4418	 3830467	 20	 100	 6	 7     0.469698807    0.014781891    0.001789725    0.001487262    0.014673145    0.001613152    0.020441146    0.723143940
374	 42700	 4445	 3873167	 20	 100	 6	 7     0.469702675    0.014710012    0.001789884    0.001487379    0.014600711    0.001611304    0.020352061    0.722777507
375	 42980	 4473	 3916147	 20	 100	 6	 7     0.469706440    0.014653174    0.001789973    0.001487441    0.014543435    0.001661202    0.020264982    0.723078539
376	 43320	 4508	 3959467	 20	 100	 6	 7     0.469710559    0.014590862    0.001790103    0.001487546    0.014480635    0.001504310    0.020169294    0.723419587
377	 43600	 4536	 4003067	 20	 100	 6	 7     0.469713489    0.014521127    0.001790156    0.001487584    0.014410360    0.001510919    0.020100941    0.722410322
378	 43940	 4570	 4047007	 20	 100	 6	 7     0.469716568    0.014454315    0.001790228    0.001487646    0.014343023    0.001547077    0.020028871    0.721673987
379	 44280	 4604	 4091287	 20	 100	 6	 7     0.469719883    0.014389616    0.001790338    0.001487735    0.014277806    0.001557666    0.019950957    0.721249403
380	 44620	 4639	 4135907	 20	 100	 6	 7     0.469723276    0.014322302    0.001790404    0.001487785    0.014209954    0.001556585    0.019870916    0.720767109
381	 44920	 4671	 4180827	 20	 100	 6	 7     0.469726589    0.014261080    0.001790524    0.001487880    0.014148230    0.001559439    0.019792462    0.720530876
382	 45220	 4702	 4226047	 20	 100	 6	 7     0.469730001    0.014215894    0.001790662    0.001487990    0.014102665    0.001537345    0.019711301    0.721205251
383	 45520	 4733	 4271567	 20	 100	 6	 7     0.469733506    0.014173728    0.001790957    0.001488238    0.014060122    0.001468742    0.019627615    0.722131929
384	 59176	 4733	 4330743	 26	 147	 5	 8     0.469735945    0.014139674    0.001488377    0.001210803    0.014061121    0.001468810    0.019569134    0.722549802
385	 59462	 4756	 4390205	 26	 147	 5	 8     0.469739058    0.014079267    0.001488561    0.001210966    0.014000355    0.001498422    0.019494279    0.722225570
386	 59800	 4782	 4450005	 26	 147	 5	 8     0.469742205    0.014016301    0.001488689    0.001211079    0.013937019    0.001475585    0.019418308    0.721808591
387	 60164	 4810	 4510169	 26	 147	 5	 8     0.469745166    0.013951553    0.001488765    0.001211138    0.013871892    0.001507817    0.019346529    0.721139823
388	 60606	 4846	 4570775	 26	 147	 5	 8     0.469748476    0.013895058    0.001488921    0.001211268    0.013815055    0.001551317    0.019266002    0.721221638
389	 60996	 4878	 4631771	 26	 147	 5	 8     0.469751893    0.013823636    0.001489130    0.001211471    0.013743195    0.001447710    0.019182499    0.720637936
390	 61360	 4906	 4693131	 26	 147	 5	 8     0.469754699    0.013765600    0.001489292    0.001211610    0.013684800    0.001385649    0.019113661    0.720196953
391	 61672	 4930	 4754803	 26	 147	 5	 8     0.469757168    0.013701270    0.001489515    0.001211854    0.013620064    0.001453407    0.019052899    0.719117331
392	 62062	 4962	 4816865	 26	 147	 5	 8     0.469759935    0.013644934    0.001489674    0.001212005    0.013563374    0.001549158    0.018984556    0.718738677
393	 62582	 5002	 4879447	 26	 147	 5	 8     0.469763491    0.013580154    0.001489861    0.001212142    0.013498181    0.001372223    0.018896350    0.718665429
394	 62920	 5029	 4942367	 26	 147	 5	 8     0.469766031    0.013533436    0.001489941    0.001212193    0.013451169    0.001467279    0.018833105    0.718598206
395	 63284	 5058	 5005651	 26	 147	 5	 8     0.469769252    0.013475385    0.001490091    0.001212342    0.013392746    0.001429639    0.018752593    0.718587846
396	 63648	 5086	 5069299	 26	 147	 5	 8     0.469772068    0.013433095    0.001490227    0.001212416    0.013350179    0.001404193    0.018681907    0.719043043
397	 63986	 5113	 5133285	 26	 147	 5	 8     0.469774756    0.013387370    0.001490353    0.001212513    0.013304154    0.001399000    0.018614188    0.719202450
398	 64324	 5141	 5197609	 26	 147	 5	 8     0.469777406    0.013343270    0.001490387    0.001212528    0.013259774    0.001548395    0.018547201    0.719422300
399	 64818	 5180	 5262427	 26	 147	 5	 8     0.469780436    0.013302480    0.001490535    0.001212634    0.013218709    0.001414690    0.018470275    0.720210162
400	 65234	 5212	 5327661	 26	 147	 5	 8     0.469783219    0.013260974    0.001490713    0.001212774    0.013176920    0.001423213    0.018399357    0.720730324
401	 65598	 5240	 5393259	 26	 147	 5	 8     0.469785926    0.013200545    0.001490789    0.001212840    0.013116094    0.001523054    0.018330129    0.720155566
402	 66144	 5282	 5459403	 26	 147	 5	 8     0.469789192    0.013141541    0.001490973    0.001213008    0.013056688    0.001479389    0.018246222    0.720233559
403	 66612	 5319	 5526015	 26	 147	 5	 8     0.469792189    0.013083251    0.001491071    0.001213084    0.012998006    0.001478477    0.018168899    0.720090455
404	 67106	 5357	 5593121	 26	 147	 5	 8     0.469795441    0.013020381    0.001491125    0.001213119    0.012934715    0.001437580    0.018084616    0.719969961
405	 67548	 5392	 5660669	 26	 147	 5	 8     0.469798518    0.012969461    0.001491184    0.001213147    0.012883450    0.001420070    0.018004497    0.720345635
406	 67964	 5424	 5728633	 26	 147	 5	 8     0.469801272    0.012918646    0.001491250    0.001213200    0.012832287    0.001316059    0.017932495    0.720404282
407	 68380	 5456	 5797013	 26	 147	 5	 8     0.469803597    0.012867405    0.001491419    0.001213357    0.012780680    0.001313390    0.017871471    0.719996975
408	 68796	 5490	 5865809	 26	 147	 5	 8     0.469805955    0.012817812    0.001491509    0.001213441    0.012730738    0.001402112    0.017809393    0.719721983
409	 69368	 5534	 5935177	 26	 147	 5	 8     0.469808631    0.012771870    0.001491601    0.001213508    0.012684471    0.001334781    0.017738657    0.720002096
410	 69836	 5571	 6005013	 26	 147	 5	 8     0.469811003    0.012729158    0.001491739    0.001213610    0.012641447    0.001332723    0.017675714    0.720149585
411	 70330	 5612	 6075343	 26	 147	 5	 8     0.469813398    0.012679524    0.001491851    0.001213692    0.012591454    0.001382650    0.017611930    0.719939471
412	 70850	 5655	 6146193	 26	 147	 5	 8     0.469816005    0.012633748    0.001491970    0.001213782    0.012545342    0.001336315    0.017542253    0.720189565
413	 71422	 5699	 6217615	 26	 147	 5	 8     0.469818539    0.012588644    0.001492078    0.001213888    0.012499906    0.001346292    0.017474258    0.720410764
414	 71942	 5739	 6289557	 26	 147	 5	 8     0.469820915    0.012533105    0.001492176    0.001213958    0.012443960    0.001385033    0.017410256    0.719869091
415	 72514	 5784	 6362071	 26	 147	 5	 8     0.469823523    0.012473979    0.001492245    0.001213998    0.012384399    0.001381427    0.017339750    0.719386301
416	 73060	 5826	 6435131	 26	 147	 5	 8     0.469826064    0.012414437    0.001492305    0.001214031    0.012324418    0.001340661    0.017270746    0.718813034
417	 73554	 5867	 6508685	 26	 147	 5	 8     0.469828598    0.012364504    0.001492451    0.001214122    0.012274101    0.001348777    0.017201676    0.718796456
418	 74100	 5909	 6582785	 26	 147	 5	 8     0.469831329    0.012301692    0.001492637    0.001214316    0.012210801    0.001293204    0.017126928    0.718266129
419	 74698	 5956	 6657483	 26	 147	 5	 8     0.469833607    0.012255086    0.001492732    0.001214369    0.012163835    0.001271312    0.017064335    0.718169582
420	 75244	 6000	 6732727	 26	 147	 5	 8     0.469835889    0.012208769    0.001492871    0.001214455    0.012117152    0.001282566    0.017001385    0.718104398
421	 75868	 6049	 6808595	 26	 147	 5	 8     0.469838143    0.012172843    0.001493009    0.001214545    0.012080937    0.001282038    0.016938982    0.718628965
422	 76388	 6090	 6884983	 26	 147	 5	 8     0.469840391    0.012122974    0.001493156    0.001214663    0.012030668    0.001308101    0.016876502    0.718334523
423	 76960	 6135	 6961943	 26	 147	 5	 8     0.469842963    0.012063363    0.001493249    0.001214745    0.011970586    0.001374392    0.016804750    0.717854310
424	 77766	 6197	 7039709	 26	 147	 5	 8     0.469845423    0.012016069    0.001493351    0.001214814    0.011922911    0.001287665    0.016735839    0.717984261
425	 78468	 6252	 7118177	 26	 147	 5	 8     0.469847513    0.011968441    0.001493500    0.001214958    0.011874891    0.001246642    0.016677054    0.717659159
426	 79196	 6309	 7197373	 26	 147	 5	 8     0.469849559    0.011917023    0.001493629    0.001215086    0.011823050    0.001236744    0.016619306    0.717058976
427	 79820	 6360	 7277193	 26	 147	 5	 8     0.469851494    0.011876997    0.001493716    0.001215142    0.011782694    0.001256825    0.016564512    0.717014603
428	 80496	 6417	 7357689	 26	 147	 5	 8     0.469853600    0.011838948    0.001493823    0.001215217    0.011744325    0.001234453    0.016504681    0.717308469
429	 81172	 6470	 7438861	 26	 147	 5	 8     0.469855744    0.011801929    0.001493974    0.001215323    0.011706988    0.001237220    0.016443511    0.717725597
430	 81822	 6525	 7520683	 26	 147	 5	 8     0.469857874    0.011758436    0.001494075    0.001215390    0.011663128    0.001222471    0.016382533    0.717742235
431	 82550	 6582	 7603233	 26	 147	 5	 8     0.469859962    0.011712529    0.001494164    0.001215448    0.011616833    0.001230476    0.016322559    0.717566946
432	 83278	 6638	 7686511	 26	 147	 5	 8     0.469861951    0.011666932    0.001494229    0.001215493    0.011570851    0.001234501    0.016265194    0.717294356
433	 84006	 6697	 7770517	 26	 147	 5	 8     0.469863978    0.011615860    0.001494365    0.001215623    0.011519335    0.001227098    0.016206522    0.716739839
434	 84708	 6756	 7855225	 26	 147	 5	 8     0.469865978    0.011572440    0.001494464    0.001215688    0.011475537    0.001230966    0.016148458    0.716628197
435	 85462	 6816	 7940687	 26	 147	 5	 8     0.469867931    0.011524094    0.001494553    0.001215752    0.011426769    0.001214344    0.016091528    0.716159041
436	 101897	 6816	 8042584	 31	 197	 7	 9     0.469869539    0.011494478    0.001239471    0.001008363    0.011427456    0.001214379    0.016044500    0.716412371
437	 102734	 6870	 8145318	 31	 197	 7	 9     0.469871608    0.011450088    0.001239592    0.001008478    0.011382791    0.001190373    0.015983798    0.716355890
438	 103509	 6920	 8248827	 31	 197	 7	 9     0.469873604    0.011404086    0.001239646    0.001008525    0.011336510    0.001172589    0.015925002    0.716112085
439	 104377	 6976	 8353204	 31	 197	 7	 9     0.469875569    0.011366265    0.001239774    0.001008638    0.011298448    0.001193170    0.015866907    0.716350382
440	 105152	 7029	 8458356	 31	 197	 7	 9     0.469877583    0.011324300    0.001239860    0.001008707    0.011256221    0.001280500    0.015807165    0.716402948
441	 106144	 7094	 8564500	 31	 197	 7	 9     0.469879670    0.011279230    0.001240077    0.001008906    0.011210854    0.001191149    0.015745020    0.716368112
442	 107167	 7160	 8671667	 31	 197	 7	 9     0.469881671    0.011245865    0.001240188    0.001009001    0.011177272    0.001202563    0.015685181    0.716973889
443	 108221	 7228	 8779888	 31	 197	 7	 9     0.469883649    0.011204782    0.001240309    0.001009111    0.011135923    0.001177854    0.015625805    0.717069129
444	 109182	 7292	 8889070	 31	 197	 7	 9     0.469885625    0.011162949    0.001240383    0.001009179    0.011093822    0.001219749    0.015566286    0.717123461
445	 110236	 7362	 8999306	 31	 197	 7	 9     0.469887672    0.011128692    0.001240582    0.001009357    0.011059328    0.001188979    0.015504353    0.717778544
446	 111290	 7431	 9110596	 31	 197	 7	 9     0.469889550    0.011086592    0.001240725    0.001009477    0.011016947    0.001256417    0.015447352    0.717701790
447	 112406	 7504	 9223002	 31	 197	 7	 9     0.469891651    0.011047511    0.001240887    0.001009614    0.010977600    0.001132376    0.015383303    0.718149458
448	 113274	 7560	 9336276	 31	 197	 7	 9     0.469893457    0.011008403    0.001240989    0.001009702    0.010938231    0.001218780    0.015328044    0.718187078
449	 114514	 7641	 9450790	 31	 197	 7	 9     0.469895408    0.010963689    0.001241103    0.001009790    0.010893215    0.001150442    0.015268093    0.718078483
450	 115692	 7717	 9566482	 31	 197	 7	 9     0.469897225    0.010920373    0.001241170    0.001009850    0.010849610    0.001138368    0.015212070    0.717875509
451	 116777	 7789	 9683259	 31	 197	 7	 9     0.469899023    0.010880916    0.001241354    0.001010015    0.010809874    0.001192956    0.015156433    0.717907418
452	 117955	 7866	 9801214	 31	 197	 7	 9     0.469900777    0.010839158    0.001241475    0.001010115    0.010767827    0.001137148    0.015101963    0.717731733
453	 118978	 7934	 9920192	 31	 197	 7	 9     0.469902565    0.010801556    0.001241585    0.001010205    0.010729961    0.001157836    0.015046217    0.717891771
454	 120187	 8013	 10040379	 31	 197	 7	 9     0.469904480    0.010769008    0.001241810    0.001010393    0.010697169    0.001148353    0.014986315    0.718589451
455	 121334	 8091	 10161713	 31	 197	 7	 9     0.469906300    0.010738181    0.001242058    0.001010628    0.010666106    0.001147687    0.014929129    0.719277153
456	 122419	 8163	 10284132	 31	 197	 7	 9     0.469908046    0.010701924    0.001242224    0.001010783    0.010629584    0.001190412    0.014874076    0.719501767
457	 123690	 8246	 10407822	 31	 197	 7	 9     0.469909973    0.010657916    0.001242379    0.001010914    0.010585258    0.001160765    0.014813067    0.719494250
458	 124899	 8331	 10532721	 31	 197	 7	 9     0.469911843    0.010614906    0.001242516    0.001011032    0.010541934    0.001146750    0.014753618    0.719478146
459	 126263	 8422	 10658984	 31	 197	 7	 9     0.469913649    0.010569073    0.001242608    0.001011110    0.010495772    0.001098883    0.014695993    0.719180557
460	 127503	 8503	 10786487	 31	 197	 7	 9     0.469915300    0.010530484    0.001242690    0.001011183    0.010456903    0.001121850    0.014643086    0.719143798
461	 128712	 8581	 10915199	 31	 197	 7	 9     0.469916884    0.010495410    0.001242810    0.001011281    0.010421567    0.001137881    0.014592184    0.719248760
462	 130014	 8665	 11045213	 31	 197	 7	 9     0.469918629    0.010459760    0.001243048    0.001011471    0.010385635    0.001138192    0.014535886    0.719581881
463	 131254	 8745	 11176467	 31	 197	 7	 9     0.469920426    0.010424085    0.001243301    0.001011677    0.010349674    0.001096202    0.014477658    0.720011825
464	 132556	 8830	 11309023	 31	 197	 7	 9     0.469922087    0.010385151    0.001243436    0.001011800    0.010310443    0.001109237    0.014423643    0.720008880
465	 133796	 8912	 11442819	 31	 197	 7	 9     0.469923699    0.010349041    0.001243545    0.001011886    0.010274057    0.001123541    0.014371039    0.720131692
466	 135222	 9004	 11578041	 31	 197	 7	 9     0.469925440    0.010315225    0.001243763    0.001012067    0.010239967    0.001074225    0.014313988    0.720639544
467	 136431	 9082	 11714472	 31	 197	 7	 9     0.469927049    0.010277973    0.001243900    0.001012180    0.010202424    0.001121229    0.014261080    0.720700904
468	 137857	 9174	 11852329	 31	 197	 7	 9     0.469928720    0.010240195    0.001244071    0.001012321    0.010164344    0.001083317    0.014205887    0.720841697
469	 139221	 9263	 11991550	 31	 197	 7	 9     0.469930271    0.010207073    0.001244204    0.001012425    0.010130958    0.001093194    0.014154493    0.721118959
470	 140771	 9363	 12132321	 31	 197	 7	 9     0.469931956    0.010171381    0.001244370    0.001012560    0.010094976    0.001108272    0.014098458    0.721453434
471	 142414	 9471	 12274735	 31	 197	 7	 9     0.469933695    0.010132829    0.001244517    0.001012672    0.010056113    0.001052308    0.014040363    0.721692794
472	 143778	 9562	 12418513	 31	 197	 7	 9     0.469935199    0.010093777    0.001244629    0.001012767    0.010016747    0.001085700    0.013989925    0.721503253
473	 145359	 9664	 12563872	 31	 197	 7	 9     0.469936896    0.010054382    0.001244899    0.001012981    0.009977015    0.001103253    0.013932812    0.721633342
474	 146971	 9769	 12710843	 31	 197	 7	 9     0.469938693    0.010014126    0.001245142    0.001013182    0.009936415    0.001052346    0.013872060    0.721891788
475	 148428	 9863	 12859271	 31	 197	 7	 9     0.469940276    0.009976805    0.001245381    0.001013377    0.009898771    0.001024699    0.013818327    0.721998016
476	 149823	 9953	 13009094	 31	 197	 7	 9     0.469941799    0.009947124    0.001245583    0.001013553    0.009868829    0.001078064    0.013766456    0.722562382
477	 151373	 10053	 13160467	 31	 197	 7	 9     0.469943636    0.009911571    0.001245899    0.001013839    0.009832953    0.001032610    0.013703595    0.723282514
478	 152830	 10148	 13313297	 31	 197	 7	 9     0.469945224    0.009875187    0.001246166    0.001014059    0.009796243    0.001053431    0.013649024    0.723508670
479	 154349	 10246	 13467646	 31	 197	 7	 9     0.469946954    0.009838842    0.001246440    0.001014289    0.009759569    0.001040512    0.013589330    0.724012252
480	 155992	 10352	 13623638	 31	 197	 7	 9     0.469948686    0.009807226    0.001246830    0.001014612    0.009727646    0.001051363    0.013529313    0.724887218
481	 157480	 10448	 13781118	 31	 197	 7	 9     0.469950442    0.009770182    0.001247205    0.001014917    0.009690249    0.001061883    0.013468181    0.725426965
482	 159216	 10560	 13940334	 31	 197	 7	 9     0.469952221    0.009735005    0.001247529    0.001015185    0.009654739    0.001058918    0.013405956    0.726170100
483	 160766	 10661	 14101100	 31	 197	 7	 9     0.469954017    0.009699331    0.001247891    0.001015483    0.009618721    0.001067475    0.013342834    0.726931858
484	 162378	 10769	 14263478	 31	 197	 7	 9     0.469955868    0.009660932    0.001248319    0.001015831    0.009579943    0.001044184    0.013277485    0.727617567
485	 163897	 10869	 14427375	 31	 197	 7	 9     0.469957514    0.009620298    0.001248607    0.001016075    0.009538926    0.001057959    0.013219097    0.727757535
486	 165602	 10983	 14592977	 31	 197	 7	 9     0.469959256    0.009577882    0.001248931    0.001016343    0.009496105    0.000992933    0.013157036    0.727966562
487	 202996	 10983	 14795973	 38	 266	 8	 10     0.469960390    0.009544358    0.000952254    0.000772453    0.009496735    0.000993008    0.013116450    0.727663212
488	 204858	 11081	 15000831	 38	 266	 8	 10     0.469961790    0.009504229    0.000952347    0.000772526    0.009456395    0.001029541    0.013066194    0.727390772
489	 206720	 11179	 15207551	 38	 266	 8	 10     0.469963227    0.009468537    0.000952416    0.000772578    0.009420514    0.001011291    0.013014416    0.727542156
490	 208582	 11278	 15416133	 38	 266	 8	 10     0.469964810    0.009429198    0.000952620    0.000772742    0.009380954    0.001024664    0.012957134    0.727722536
491	 210482	 11379	 15626615	 38	 266	 8	 10     0.469966364    0.009387764    0.000952697    0.000772804    0.009339298    0.001027189    0.012900619    0.727698684
492	 212382	 11479	 15838997	 38	 266	 8	 10     0.469967932    0.009350882    0.000952894    0.000772970    0.009302203    0.001037399    0.012843366    0.728070974
493	 214358	 11586	 16053355	 38	 266	 8	 10     0.469969437    0.009319491    0.000953037    0.000773084    0.009270633    0.001008083    0.012788177    0.728758377
494	 216334	 11693	 16269689	 38	 266	 8	 10     0.469970910    0.009286410    0.000953166    0.000773188    0.009237364    0.001006754    0.012733949    0.729264005
495	 218044	 11786	 16487733	 38	 266	 8	 10     0.469972338    0.009254740    0.000953245    0.000773251    0.009205516    0.001014786    0.012681135    0.729803722
496	 220058	 11893	 16707791	 38	 266	 8	 10     0.469973802    0.009223345    0.000953382    0.000773358    0.009173939    0.000993779    0.012626750    0.730460733
497	 221882	 11990	 16929673	 38	 266	 8	 10     0.469975272    0.009190314    0.000953523    0.000773468    0.009140715    0.001007000    0.012571931    0.731018469
498	 223858	 12096	 17153531	 38	 266	 8	 10     0.469976746    0.009151979    0.000953627    0.000773545    0.009102160    0.000955464    0.012516698    0.731181564
499	 225682	 12192	 17379213	 38	 266	 8	 10     0.469978140    0.009119672    0.000953782    0.000773662    0.009069659    0.001007633    0.012464240    0.731666932
500	 227620	 12296	 17606833	 38	 266	 8	 10     0.469979721    0.009082740    0.000953970    0.000773813    0.009032503    0.000979255    0.012404478    0.732214587
501	 229444	 12393	 17836277	 38	 266	 8	 10     0.469981150    0.009048205    0.000954104    0.000773917    0.008997760    0.000971727    0.012350228    0.732634630
502	 231382	 12499	 18067659	 38	 266	 8	 10     0.469982676    0.009008261    0.000954286    0.000774058    0.008957572    0.000967086    0.012292021    0.732854317
503	 233282	 12600	 18300941	 38	 266	 8	 10     0.469984148    0.008966324    0.000954442    0.000774175    0.008915380    0.000964377    0.012235620    0.732805024
504	 235258	 12705	 18536199	 38	 266	 8	 10     0.469985510    0.008927850    0.000954541    0.000774254    0.008876675    0.000943142    0.012183194    0.732800482
505	 237044	 12799	 18773243	 38	 266	 8	 10     0.469986780    0.008893837    0.000954623    0.000774313    0.008842456    0.000943757    0.012134107    0.732961788
506	 239020	 12906	 19012263	 38	 266	 8	 10     0.469988067    0.008858857    0.000954722    0.000774392    0.008807262    0.000953205    0.012084127    0.733098649
507	 240806	 13000	 19253069	 38	 266	 8	 10     0.469989370    0.008822487    0.000954805    0.000774463    0.008770668    0.000919831    0.012033350    0.733169581
508	 242592	 13095	 19495661	 38	 266	 8	 10     0.469990540    0.008786801    0.000954841    0.000774489    0.008734767    0.000914112    0.011987559    0.732993376
509	 244454	 13194	 19740115	 38	 266	 8	 10     0.469991688    0.008754762    0.000954901    0.000774537    0.008702530    0.000941772    0.011942461    0.733078561
510	 246582	 13306	 19986697	 38	 266	 8	 10     0.469992921    0.008721188    0.000954943    0.000774564    0.008668749    0.000920418    0.011893844    0.733252230
511	 248634	 13416	 20235331	 38	 266	 8	 10     0.469994027    0.008694508    0.000954991    0.000774597    0.008641901    0.000929144    0.011850079    0.733708808
512	 250458	 13513	 20485789	 38	 266	 8	 10     0.469995189    0.008657209    0.000955028    0.000774621    0.008604371    0.000917500    0.011803905    0.733419077
513	 252396	 13616	 20738185	 38	 266	 8	 10     0.469996360    0.008623114    0.000955074    0.000774655    0.008570060    0.000913007    0.011757177    0.733434035
514	 254258	 13716	 20992443	 38	 266	 8	 10     0.469997464    0.008586502    0.000955113    0.000774681    0.008533216    0.000910747    0.011712939    0.733078328
515	 256082	 13814	 21248525	 38	 266	 8	 10     0.469998651    0.008554512    0.000955245    0.000774782    0.008501011    0.000888910    0.011665228    0.733334307
516	 257792	 13904	 21506317	 38	 266	 8	 10     0.469999821    0.008517679    0.000955377    0.000774884    0.008463930    0.000897344    0.011617983    0.733146143
517	 259692	 14004	 21766009	 38	 266	 8	 10     0.470000944    0.008483677    0.000955420    0.000774917    0.008429707    0.000884812    0.011572470    0.733091327
518	 261402	 14094	 22027411	 38	 266	 8	 10     0.470002020    0.008448864    0.000955458    0.000774947    0.008394665    0.000919071    0.011528683    0.732855956
519	 263302	 14194	 22290713	 38	 266	 8	 10     0.470003178    0.008414806    0.000955494    0.000774972    0.008360382    0.000899756    0.011481394    0.732908057
520	 265240	 14296	 22555953	 38	 266	 8	 10     0.470004343    0.008384199    0.000955580    0.000775042    0.008329566    0.000887442    0.011433598    0.733294939
521	 266912	 14384	 22822865	 38	 266	 8	 10     0.470005423    0.008354555    0.000955646    0.000775092    0.008299719    0.000905627    0.011389106    0.733556715
522	 268926	 14490	 23091791	 38	 266	 8	 10     0.470006584    0.008324073    0.000955717    0.000775148    0.008269026    0.000887116    0.011341079    0.733975361
523	 270940	 14596	 23362731	 38	 266	 8	 10     0.470007638    0.008288814    0.000955739    0.000775164    0.008233529    0.000884637    0.011297315    0.733697693
524	 272840	 14696	 23635571	 38	 266	 8	 10     0.470008741    0.008254839    0.000955768    0.000775185    0.008199322    0.000859126    0.011251352    0.733675362
525	 274512	 14785	 23910083	 38	 266	 8	 10     0.470009807    0.008220202    0.000955799    0.000775206    0.008164445    0.000910805    0.011206724    0.733506214
526	 276716	 14901	 24186799	 38	 266	 8	 10     0.470010983    0.008191928    0.000955854    0.000775246    0.008135971    0.000885197    0.011157282    0.734222563
527	 278464	 14993	 24465263	 38	 266	 8	 10     0.470012077    0.008155659    0.000955882    0.000775268    0.008099448    0.000895571    0.011111127    0.734008273
528	 280554	 15104	 24745817	 38	 266	 8	 10     0.470013259    0.008120430    0.000955926    0.000775299    0.008063968    0.000876661    0.011061008    0.734149149
529	 282378	 15201	 25028195	 38	 266	 8	 10     0.470014345    0.008084354    0.000955965    0.000775332    0.008027634    0.000890909    0.011014762    0.733956300
530	 284468	 15312	 25312663	 38	 266	 8	 10     0.470015533    0.008047152    0.000956001    0.000775360    0.007990163    0.000861767    0.010963933    0.733965770
531	 286292	 15408	 25598955	 38	 266	 8	 10     0.470016631    0.008011184    0.000956053    0.000775398    0.007953932    0.000894133    0.010916768    0.733842116
532	 288382	 15518	 25887337	 38	 266	 8	 10     0.470017864    0.007976491    0.000956118    0.000775450    0.007918980    0.000841880    0.010863561    0.734242742
533	 290092	 15609	 26177429	 38	 266	 8	 10     0.470018941    0.007938348    0.000956162    0.000775483    0.007880553    0.000873925    0.010816881    0.733885117
534	 292220	 15721	 26469649	 38	 266	 8	 10     0.470020048    0.007900255    0.000956198    0.000775506    0.007842175    0.000835547    0.010768675    0.733632980
535	 294082	 15819	 26763731	 38	 266	 8	 10     0.470021010    0.007871027    0.000956238    0.000775537    0.007812725    0.000865502    0.010726575    0.733787452
536	 296210	 15934	 27059941	 38	 266	 8	 10     0.470022068    0.007842692    0.000956276    0.000775564    0.007784174    0.000856894    0.010680118    0.734326386
537	 298300	 16046	 27358241	 38	 266	 8	 10     0.470023122    0.007810954    0.000956311    0.000775595    0.007752191    0.000816891    0.010633649    0.734550671
538	 300048	 16139	 27658289	 38	 266	 8	 10     0.470024048    0.007778418    0.000956346    0.000775628    0.007719403    0.000880257    0.010592628    0.734323711
539	 302442	 16266	 27960731	 38	 266	 8	 10     0.470025132    0.007747577    0.000956379    0.000775652    0.007688322    0.000803053    0.010544428    0.734755585
540	 304418	 16370	 28265149	 38	 266	 8	 10     0.470026030    0.007719391    0.000956399    0.000775667    0.007659915    0.000831494    0.010504297    0.734879351
541	 306356	 16477	 28571505	 38	 266	 8	 10     0.470027000    0.007686430    0.000956429    0.000775694    0.007626693    0.000832172    0.010460826    0.734782303
542	 308446	 16589	 28879951	 38	 266	 8	 10     0.470027989    0.007655196    0.000956464    0.000775722    0.007595210    0.000831921    0.010416279    0.734926223
543	 310498	 16699	 29190449	 38	 266	 8	 10     0.470028971    0.007622736    0.000956494    0.000775748    0.007562488    0.000819088    0.010371871    0.734943179
544	 312474	 16803	 29502923	 38	 266	 8	 10     0.470029942    0.007592320    0.000956523    0.000775771    0.007531825    0.000799055    0.010327797    0.735134495
545	 314336	 16902	 29817259	 38	 266	 8	 10     0.470030866    0.007559235    0.000956555    0.000775796    0.007498469    0.000813052    0.010285657    0.734929766
546	 316350	 17008	 30133609	 38	 266	 8	 10     0.470031764    0.007527646    0.000956576    0.000775812    0.007466620    0.000794874    0.010244547    0.734795392
547	 318364	 17114	 30451973	 38	 266	 8	 10     0.470032618    0.007499160    0.000956610    0.000775838    0.007437897    0.000834921    0.010205290    0.734830681
548	 320758	 17240	 30772731	 38	 266	 8	 10     0.470033618    0.007474630    0.000956652    0.000775874    0.007413158    0.000775100    0.010159117    0.735755871
549	 388286	 17240	 31161017	 46	 356	 10	 11     0.470034288    0.007451675    0.000755149    0.000605947    0.007413313    0.000775108    0.010128059    0.735745618
550	 390402	 17333	 31551419	 46	 356	 10	 11     0.470035148    0.007421064    0.000755165    0.000605959    0.007382542    0.000803261    0.010088092    0.735626180
551	 392932	 17444	 31944351	 46	 356	 10	 11     0.470036077    0.007389571    0.000755184    0.000605974    0.007350881    0.000801363    0.010044694    0.735669054
552	 395600	 17560	 32339951	 46	 356	 10	 11     0.470037049    0.007360280    0.000755212    0.000605995    0.007321432    0.000779585    0.009999083    0.736095496
553	 397716	 17654	 32737667	 46	 356	 10	 11     0.470037955    0.007329606    0.000755233    0.000606014    0.007290593    0.000810312    0.009956427    0.736168249
554	 400338	 17768	 33138005	 46	 356	 10	 11     0.470038931    0.007299178    0.000755264    0.000606041    0.007259999    0.000771132    0.009910222    0.736530247
555	 402776	 17874	 33540781	 46	 356	 10	 11     0.470039746    0.007270415    0.000755285    0.000606059    0.007231077    0.000792560    0.009871492    0.736506222
556	 405582	 17998	 33946363	 46	 356	 10	 11     0.470040662    0.007245687    0.000755315    0.000606084    0.007206211    0.000758989    0.009827786    0.737265471
557	 407698	 18092	 34354061	 46	 356	 10	 11     0.470041479    0.007215229    0.000755338    0.000606102    0.007175583    0.000800305    0.009788644    0.737101957
558	 410412	 18211	 34764473	 46	 356	 10	 11     0.470042411    0.007182991    0.000755358    0.000606116    0.007143165    0.000773437    0.009743789    0.737186664
559	 413172	 18334	 35177645	 46	 356	 10	 11     0.470043219    0.007150916    0.000755368    0.000606124    0.007110909    0.000796437    0.009704752    0.736846927
560	 416300	 18470	 35593945	 46	 356	 10	 11     0.470044165    0.007118777    0.000755388    0.000606140    0.007078586    0.000742987    0.009658778    0.737026655
561	 418738	 18577	 36012683	 46	 356	 10	 11     0.470044952    0.007089819    0.000755402    0.000606150    0.007049461    0.000770172    0.009620423    0.736955067
562	 421774	 18709	 36434457	 46	 356	 10	 11     0.470045811    0.007057622    0.000755423    0.000606167    0.007017077    0.000726307    0.009578369    0.736829194
563	 424258	 18817	 36858715	 46	 356	 10	 11     0.470046539    0.007028106    0.000755442    0.000606183    0.006987387    0.000762740    0.009542556    0.736501371
564	 427064	 18939	 37285779	 46	 356	 10	 11     0.470047353    0.006996805    0.000755459    0.000606197    0.006955901    0.000750974    0.009502407    0.736319236
565	 429686	 19056	 37715465	 46	 356	 10	 11     0.470048115    0.006965389    0.000755471    0.000606207    0.006924298    0.000753345    0.009464645    0.735937658
566	 432584	 19186	 38148049	 46	 356	 10	 11     0.470048879    0.006937780    0.000755498    0.000606229    0.006896522    0.000727719    0.009426590    0.735979875
567	 435252	 19305	 38583301	 46	 356	 10	 11     0.470049603    0.006909176    0.000755525    0.000606249    0.006867743    0.000786563    0.009390410    0.735769378
568	 438656	 19454	 39021957	 46	 356	 10	 11     0.470050402    0.006881416    0.000755546    0.000606266    0.006839813    0.000709631    0.009350333    0.735954182
569	 441140	 19562	 39463097	 46	 356	 10	 11     0.470051087    0.006854794    0.000755561    0.000606278    0.006813027    0.000740289    0.009315834    0.735821881
570	 444176	 19694	 39907273	 46	 356	 10	 11     0.470051901    0.006829129    0.000755584    0.000606298    0.006787201    0.000718947    0.009274674    0.736320168
571	 446890	 19812	 40354163	 46	 356	 10	 11     0.470052623    0.006804033    0.000755599    0.000606311    0.006761948    0.000721461    0.009238042    0.736523322
572	 449558	 19928	 40803721	 46	 356	 10	 11     0.470053336    0.006780808    0.000755619    0.000606326    0.006738575    0.000719643    0.009201684    0.736909459
573	 452226	 20045	 41255947	 46	 356	 10	 11     0.470054108    0.006755786    0.000755643    0.000606343    0.006713393    0.000698851    0.009162171    0.737356416
574	 454894	 20164	 41710841	 46	 356	 10	 11     0.470054786    0.006730629    0.000755658    0.000606357    0.006688075    0.000696981    0.009127307    0.737416826
575	 457792	 20294	 42168633	 46	 356	 10	 11     0.470055442    0.006704658    0.000755678    0.000606373    0.006661936    0.000727539    0.009093452    0.737306130
576	 460828	 20429	 42629461	 46	 356	 10	 11     0.470056207    0.006677796    0.000755695    0.000606387    0.006634899    0.000698465    0.009053849    0.737564339
577	 463404	 20542	 43092865	 46	 356	 10	 11     0.470056939    0.006654197    0.000755714    0.000606403    0.006611145    0.000694166    0.009015747    0.738063885
578	 466348	 20670	 43559213	 46	 356	 10	 11     0.470057626    0.006632153    0.000755735    0.000606422    0.006588954    0.000687595    0.008979848    0.738559607
579	 469200	 20795	 44028413	 46	 356	 10	 11     0.470058296    0.006608325    0.000755754    0.000606438    0.006564968    0.000688818    0.008944728    0.738795550
580	 472236	 20929	 44500649	 46	 356	 10	 11     0.470058941    0.006582955    0.000755764    0.000606445    0.006539428    0.000680635    0.008910776    0.738763393
581	 474950	 21048	 44975599	 46	 356	 10	 11     0.470059636    0.006562901    0.000755791    0.000606466    0.006519237    0.000687685    0.008874037    0.739562011
582	 477526	 21160	 45453125	 46	 356	 10	 11     0.470060301    0.006537283    0.000755808    0.000606479    0.006493445    0.000697236    0.008838707    0.739619903
583	 480884	 21307	 45934009	 46	 356	 10	 11     0.470060969    0.006511362    0.000755827    0.000606494    0.006467346    0.000673625    0.008803144    0.739663214
584	 483644	 21430	 46417653	 46	 356	 10	 11     0.470061583    0.006489104    0.000755848    0.000606511    0.006444933    0.000674010    0.008770275    0.739897405
585	 486818	 21570	 46904471	 46	 356	 10	 11     0.470062198    0.006466582    0.000755866    0.000606526    0.006422254    0.000687845    0.008737238    0.740117357
586	 489946	 21707	 47394417	 46	 356	 10	 11     0.470062819    0.006440732    0.000755881    0.000606538    0.006396223    0.000660821    0.008703768    0.739993486
587	 493028	 21841	 47887445	 46	 356	 10	 11     0.470063426    0.006413839    0.000755892    0.000606546    0.006369141    0.000699024    0.008670944    0.739693263
588	 497076	 22017	 48384521	 46	 356	 10	 11     0.470064078    0.006388594    0.000755909    0.000606561    0.006343716    0.000668231    0.008635502    0.739805740
589	 500066	 22151	 48884587	 46	 356	 10	 11     0.470064691    0.006362280    0.000755923    0.000606572    0.006317214    0.000668100    0.008602057    0.739623133
590	 503516	 22303	 49388103	 46	 356	 10	 11     0.470065300    0.006336642    0.000755939    0.000606584    0.006291390    0.000664175    0.008568760    0.739505193
591	 507104	 22462	 49895207	 46	 356	 10	 11     0.470065908    0.006310379    0.000755958    0.000606600    0.006264935    0.000652532    0.008535295    0.739327551
592	 510554	 22618	 50405761	 46	 356	 10	 11     0.470066495    0.006286646    0.000755980    0.000606617    0.006241027    0.000665504    0.008502934    0.739350259
593	 514050	 22772	 50919811	 46	 356	 10	 11     0.470067090    0.006261078    0.000755995    0.000606630    0.006215269    0.000675176    0.008469960    0.739209799
594	 517960	 22943	 51437771	 46	 356	 10	 11     0.470067707    0.006235602    0.000756011    0.000606641    0.006189603    0.000683348    0.008435641    0.739197202
595	 521916	 23117	 51959687	 46	 356	 10	 11     0.470068362    0.006210158    0.000756031    0.000606658    0.006163967    0.000644519    0.008399063    0.739387036
596	 525458	 23276	 52485145	 46	 356	 10	 11     0.470068945    0.006186345    0.000756047    0.000606670    0.006139972    0.000661309    0.008366377    0.739429359
597	 529552	 23459	 53014697	 46	 356	 10	 11     0.470069519    0.006162928    0.000756063    0.000606684    0.006116375    0.000645548    0.008334079    0.739485184
598	 533416	 23627	 53548113	 46	 356	 10	 11     0.470070098    0.006139051    0.000756082    0.000606698    0.006092314    0.000644170    0.008301343    0.739525027
599	 537372	 23801	 54085485	 46	 356	 10	 11     0.470070662    0.006116759    0.000756102    0.000606714    0.006069848    0.000637563    0.008269375    0.739688181
600	 541374	 23979	 54626859	 46	 356	 10	 11     0.470071212    0.006096268    0.000756124    0.000606731    0.006049195    0.000639613    0.008238009    0.740017161
601	 545284	 24150	 55172143	 46	 356	 10	 11     0.470071764    0.006072314    0.000756142    0.000606745    0.006025052    0.000656752    0.008206488    0.739940648
602	 550068	 24359	 55722211	 46	 356	 10	 11     0.470072352    0.006049846    0.000756170    0.000606766    0.006002403    0.000634629    0.008172746    0.740246364
603	 554162	 24544	 56276373	 46	 356	 10	 11     0.470072893    0.006026484    0.000756192    0.000606784    0.005978853    0.000623938    0.008141535    0.740214678
604	 558256	 24723	 56834629	 46	 356	 10	 11     0.470073442    0.006003101    0.000756212    0.000606800    0.005955280    0.000619789    0.008109769    0.740230767
605	 562442	 24908	 57397071	 46	 356	 10	 11     0.470073987    0.005978816    0.000756229    0.000606812    0.005930798    0.000634634    0.008078140    0.740122864
606	 567134	 25115	 57964205	 46	 356	 10	 11     0.470074526    0.005954929    0.000756247    0.000606827    0.005906714    0.000630886    0.008046706    0.740045463
607	 572056	 25331	 58536261	 46	 356	 10	 11     0.470075062    0.005932547    0.000756264    0.000606840    0.005884146    0.000631079    0.008015348    0.740148385
608	 576840	 25541	 59113101	 46	 356	 10	 11     0.470075615    0.005909616    0.000756283    0.000606855    0.005861023    0.000619851    0.007982842    0.740289712
609	 581900	 25766	 59695001	 46	 356	 10	 11     0.470076147    0.005888429    0.000756304    0.000606871    0.005839658    0.000625819    0.007951456    0.740547324
610	 587328	 26004	 60282329	 46	 356	 10	 11     0.470076666    0.005868023    0.000756326    0.000606889    0.005819078    0.000619786    0.007920713    0.740845332
611	 592112	 26218	 60874441	 46	 356	 10	 11     0.470077188    0.005845823    0.000756341    0.000606901    0.005796688    0.000614109    0.007889670    0.740946383
612	 597172	 26439	 61471613	 46	 356	 10	 11     0.470077709    0.005824120    0.000756354    0.000606912    0.005774799    0.000613336    0.007858577    0.741116399
613	 602048	 26652	 62073661	 46	 356	 10	 11     0.470078219    0.005801798    0.000756373    0.000606926    0.005752283    0.000617263    0.007828010    0.741158809
614	 607522	 26897	 62681183	 46	 356	 10	 11     0.470078732    0.005783206    0.000756394    0.000606943    0.005733528    0.000611300    0.007797099    0.741712558
615	 612536	 27120	 63293719	 46	 356	 10	 11     0.470079247    0.005761618    0.000756412    0.000606958    0.005711750    0.000598299    0.007766031    0.741900035
616	 745696	 27120	 64039415	 56	 469	 12	 12     0.470079653    0.005744955    0.000615880    0.000498180    0.005711847    0.000598304    0.007741421    0.742105946
617	 752080	 27348	 64791495	 56	 469	 12	 12     0.470080153    0.005722848    0.000615893    0.000498190    0.005689611    0.000609031    0.007710954    0.742171209
618	 758688	 27587	 65550183	 56	 469	 12	 12     0.470080662    0.005701946    0.000615912    0.000498206    0.005668584    0.000604016    0.007679886    0.742451958
619	 765128	 27818	 66315311	 56	 469	 12	 12     0.470081164    0.005682215    0.000615932    0.000498223    0.005648734    0.000607580    0.007649126    0.742858084
620	 771960	 28062	 67087271	 56	 469	 12	 12     0.470081671    0.005662212    0.000615947    0.000498235    0.005628611    0.000597256    0.007617875    0.743279749
621	 778400	 28294	 67865671	 56	 469	 12	 12     0.470082162    0.005640542    0.000615959    0.000498244    0.005606809    0.000601689    0.007587513    0.743397989
622	 785456	 28550	 68651127	 56	 469	 12	 12     0.470082651    0.005620719    0.000615976    0.000498258    0.005586865    0.000600225    0.007557147    0.743762042
623	 792848	 28819	 69443975	 56	 469	 12	 12     0.470083126    0.005599412    0.000615991    0.000498270    0.005565426    0.000589221    0.007527543    0.743856445
624	 799960	 29079	 70243935	 56	 469	 12	 12     0.470083600    0.005579089    0.000616006    0.000498281    0.005544977    0.000586040    0.007497922    0.744084674
625	 806904	 29327	 71050839	 56	 469	 12	 12     0.470084051    0.005559481    0.000616024    0.000498295    0.005525246    0.000588372    0.007469559    0.744285027
626	 814464	 29600	 71865303	 56	 469	 12	 12     0.470084501    0.005540896    0.000616046    0.000498312    0.005506543    0.000585156    0.007441185    0.744625529
627	 821576	 29857	 72686879	 56	 469	 12	 12     0.470084957    0.005519143    0.000616061    0.000498324    0.005484652    0.000598248    0.007412332    0.744589274
628	 829752	 30152	 73516631	 56	 469	 12	 12     0.470085431    0.005498042    0.000616076    0.000498335    0.005463417    0.000583368    0.007382183    0.744771909
629	 837312	 30430	 74353943	 56	 469	 12	 12     0.470085911    0.005475999    0.000616094    0.000498349    0.005441230    0.000588126    0.007351564    0.744875327
630	 845544	 30726	 75199487	 56	 469	 12	 12     0.470086377    0.005455346    0.000616109    0.000498361    0.005420444    0.000582025    0.007321726    0.745090158
631	 853384	 31008	 76052871	 56	 469	 12	 12     0.470086837    0.005437744    0.000616125    0.000498374    0.005402727    0.000576753    0.007292143    0.745699110
632	 861728	 31307	 76914599	 56	 469	 12	 12     0.470087286    0.005418079    0.000616140    0.000498386    0.005382931    0.000573790    0.007263122    0.745971047
633	 869680	 31591	 77784279	 56	 469	 12	 12     0.470087738    0.005397899    0.000616156    0.000498398    0.005362618    0.000582487    0.007233794    0.746205852
634	 878304	 31904	 78662583	 56	 469	 12	 12     0.470088198    0.005376788    0.000616174    0.000498412    0.005341365    0.000566373    0.007203830    0.746379056
635	 886592	 32202	 79549175	 56	 469	 12	 12     0.470088624    0.005358270    0.000616188    0.000498423    0.005322722    0.000573759    0.007175985    0.746694668
636	 895272	 32515	 80444447	 56	 469	 12	 12     0.470089067    0.005339338    0.000616207    0.000498438    0.005303661    0.000573670    0.007146903    0.747084092
637	 904288	 32839	 81348735	 56	 469	 12	 12     0.470089513    0.005320176    0.000616225    0.000498452    0.005284368    0.000568764    0.007117516    0.747476552
638	 912968	 33150	 82261703	 56	 469	 12	 12     0.470089954    0.005301996    0.000616245    0.000498467    0.005266061    0.000570190    0.007088377    0.747984462
639	 922264	 33486	 83183967	 56	 469	 12	 12     0.470090399    0.005284381    0.000616265    0.000498483    0.005248324    0.000558682    0.007058745    0.748628978
640	 931056	 33803	 84115023	 56	 469	 12	 12     0.470090822    0.005267131    0.000616282    0.000498496    0.005230952    0.000562795    0.007030535    0.749179167
641	 940184	 34136	 85055207	 56	 469	 12	 12     0.470091255    0.005248196    0.000616298    0.000498508    0.005211884    0.000550657    0.007001512    0.749580398
642	 948584	 34438	 86003791	 56	 469	 12	 12     0.470091665    0.005230569    0.000616317    0.000498522    0.005194132    0.000559192    0.006973979    0.750012162
643	 957992	 34776	 86961783	 56	 469	 12	 12     0.470092108    0.005214106    0.000616339    0.000498539    0.005177550    0.000541366    0.006944049    0.750874007
644	 966728	 35092	 87928511	 56	 469	 12	 12     0.470092501    0.005197599    0.000616357    0.000498553    0.005160924    0.000550193    0.006917369    0.751383787
645	 975744	 35415	 88904255	 56	 469	 12	 12     0.470092923    0.005179109    0.000616374    0.000498565    0.005142301    0.000548758    0.006888637    0.751833639
646	 985600	 35768	 89889855	 56	 469	 12	 12     0.470093332    0.005162010    0.000616394    0.000498580    0.005125076    0.000552536    0.006860682    0.752404767
647	 995624	 36127	 90885479	 56	 469	 12	 12     0.470093750    0.005144492    0.000616413    0.000498594    0.005107429    0.000542836    0.006831942    0.753005789
648	 1005648	 36485	 91891127	 56	 469	 12	 12     0.470094156    0.005125450    0.000616426    0.000498604    0.005088247    0.000552372    0.006803958    0.753304088
649	 1016512	 36874	 92907639	 56	 469	 12	 12     0.470094567    0.005107692    0.000616443    0.000498617    0.005070357    0.000540978    0.006775505    0.753846660
650	 1026648	 37238	 93934287	 56	 469	 12	 12     0.470094969    0.005089958    0.000616462    0.000498632    0.005052490    0.000539391    0.006747546    0.754342181
651	 1036392	 37586	 94970679	 56	 469	 12	 12     0.470095380    0.005071614    0.000616480    0.000498646    0.005034007    0.000536342    0.006718882    0.754830066
652	 1046640	 37952	 96017319	 56	 469	 12	 12     0.470095781    0.005053525    0.000616501    0.000498661    0.005015779    0.000537981    0.006690749    0.755300265
653	 1057280	 38339	 97074599	 56	 469	 12	 12     0.470096176    0.005034705    0.000616519    0.000498674    0.004996815    0.000528768    0.006662964    0.755625461
654	 1067192	 38697	 98141791	 56	 469	 12	 12     0.470096559    0.005016678    0.000616536    0.000498687    0.004978649    0.000530353    0.006635889    0.755991891
655	 1077944	 39082	 99219735	 56	 469	 12	 12     0.470096983    0.004999198    0.000616561    0.000498705    0.004961032    0.000518654    0.006605790    0.756790383


==> data/lshaped/criterionB/varth1_thX0.1_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 2	 1     0.445934386    0.104076133    0.018422207    0.018317085    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 2	 1     0.447322643    0.102121368    0.018811194    0.018704427    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 2	 1     0.447996289    0.101225754    0.018909710    0.018801580    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 2	 1     0.448646674    0.099837740    0.019073047    0.018961856    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 2	 1     0.449820601    0.097143253    0.019369524    0.019257544    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 2	 1     0.450380085    0.095906597    0.019518015    0.019403992    0.093899533    0.019177828    0.134879904    0.711051788
10	 172	 116	 897	 4	 8	 2	 2     0.450803789    0.094427704    0.005473072    0.004959795    0.094268959    0.019228593    0.133456935    0.707551866
11	 176	 118	 1073	 4	 8	 2	 2     0.451299342    0.093250436    0.005479743    0.004965056    0.093089292    0.018971140    0.131771445    0.707668009
12	 180	 120	 1253	 4	 8	 2	 2     0.451781608    0.092089424    0.005486166    0.004970010    0.091925862    0.018196803    0.130108372    0.707790152
13	 184	 122	 1437	 4	 8	 2	 2     0.452168176    0.090607930    0.005530220    0.005017048    0.090439005    0.016036845    0.128758497    0.703704473
14	 188	 124	 1625	 4	 8	 2	 2     0.452458762    0.089680636    0.005565200    0.005053098    0.089507793    0.016225109    0.127733623    0.702091064
15	 192	 126	 1817	 4	 8	 2	 2     0.452816438    0.088851186    0.005639479    0.005127092    0.088672034    0.015984044    0.126459809    0.702604148
16	 196	 128	 2013	 4	 8	 2	 2     0.453109998    0.087924532    0.005678482    0.005168633    0.087740973    0.015998819    0.125403903    0.701130751
17	 200	 130	 2213	 4	 8	 2	 2     0.453403925    0.086977861    0.005719286    0.005212020    0.086789620    0.015706348    0.124337004    0.699533192
18	 204	 132	 2417	 4	 8	 2	 2     0.453746024    0.086113288    0.005814683    0.005307571    0.085916749    0.015378226    0.123082718    0.699637517
19	 208	 134	 2625	 4	 8	 2	 2     0.454013822    0.085018443    0.005854098    0.005348803    0.084816656    0.014781061    0.122091191    0.696351978
20	 212	 136	 2837	 4	 8	 2	 2     0.454306212    0.084139930    0.005860104    0.005353985    0.083935612    0.015301394    0.120998659    0.695379033
21	 216	 138	 3053	 4	 8	 2	 2     0.454620522    0.083177259    0.005864377    0.005357442    0.082970269    0.014461758    0.119812312    0.694229646
22	 224	 142	 3277	 4	 8	 2	 2     0.454984868    0.082367910    0.006406379    0.005851913    0.082118396    0.013160479    0.118421195    0.695550404
23	 232	 146	 3509	 4	 8	 2	 2     0.455225820    0.081647673    0.006475274    0.005920654    0.081390499    0.012508085    0.117491541    0.694923845
24	 236	 148	 3745	 4	 8	 2	 2     0.455459240    0.081244918    0.006689924    0.006110783    0.080969017    0.012347660    0.116583405    0.696882357
25	 240	 150	 3985	 4	 8	 2	 2     0.455699049    0.080457157    0.006910346    0.006307100    0.080159848    0.014938353    0.115642494    0.695740415
26	 248	 155	 4233	 4	 8	 2	 2     0.456063591    0.079903202    0.007028900    0.006412171    0.079593444    0.015608025    0.114196366    0.699700038
27	 256	 160	 4489	 4	 8	 2	 2     0.456459581    0.079269758    0.007047575    0.006431596    0.078955850    0.012720524    0.112603112    0.703974843
28	 260	 162	 4749	 4	 8	 2	 2     0.456675237    0.078859292    0.007057858    0.006440975    0.078542820    0.010988125    0.111725276    0.705832150
29	 264	 164	 5013	 4	 8	 2	 2     0.456828491    0.078196863    0.007083303    0.006465562    0.077875389    0.010986976    0.111096982    0.703861271
30	 268	 166	 5281	 4	 8	 2	 2     0.457001130    0.077885915    0.007115173    0.006497713    0.077560235    0.010831556    0.110384675    0.705586303
31	 272	 168	 5553	 4	 8	 2	 2     0.457165237    0.077439824    0.007109182    0.006492704    0.077112812    0.014592675    0.109703035    0.705904114
32	 280	 172	 5833	 4	 8	 2	 2     0.457577908    0.076611047    0.007616155    0.006939248    0.076231533    0.011971313    0.107968829    0.709566339
33	 288	 176	 6121	 4	 8	 2	 2     0.457856353    0.076173080    0.008020243    0.007298122    0.075749679    0.011875699    0.106781879    0.713352124
34	 292	 178	 6413	 4	 8	 2	 2     0.458078434    0.075412438    0.008201057    0.007455059    0.074965182    0.011890943    0.105825127    0.712613725
35	 300	 182	 6713	 4	 8	 2	 2     0.458366904    0.074978069    0.008640925    0.007851642    0.074478488    0.011512682    0.104568594    0.717022826
36	 304	 184	 7017	 4	 8	 2	 2     0.458580420    0.074274898    0.008839241    0.008026388    0.073747056    0.013515464    0.103628221    0.716743927
37	 312	 188	 7329	 4	 8	 2	 2     0.458771873    0.073597367    0.008884167    0.008060849    0.073059181    0.012321417    0.102777322    0.716085662
38	 320	 192	 7649	 4	 8	 2	 2     0.459006583    0.072971139    0.008939797    0.008116497    0.072421455    0.009830350    0.101723972    0.717344568
39	 328	 196	 7977	 4	 8	 2	 2     0.459115447    0.072721692    0.008951395    0.008128584    0.072168670    0.010539146    0.101231498    0.718370206
40	 336	 200	 8313	 4	 8	 2	 2     0.459268474    0.072426009    0.008998032    0.008175455    0.071864889    0.010541969    0.100534961    0.720406202
41	 340	 202	 8653	 4	 8	 2	 2     0.459413859    0.071737458    0.009017141    0.008193348    0.071168491    0.012054437    0.099868491    0.718319236
42	 348	 206	 9001	 4	 8	 2	 2     0.459670658    0.070683747    0.009021740    0.008199050    0.070105637    0.009334819    0.098679763    0.716294255
43	 352	 208	 9353	 4	 8	 2	 2     0.459787599    0.070310198    0.009032771    0.008211109    0.069727563    0.009338039    0.098133445    0.716475385
44	 356	 210	 9709	 4	 8	 2	 2     0.459912563    0.069963123    0.009033543    0.008212603    0.069377473    0.009387761    0.097546113    0.717231275
45	 364	 214	 10073	 4	 8	 2	 2     0.460023323    0.069734882    0.009044955    0.008224600    0.069145807    0.009406929    0.097022429    0.718750121
46	 368	 216	 10441	 4	 8	 2	 2     0.460142849    0.069306054    0.009057071    0.008236923    0.068711707    0.009059981    0.096453971    0.718540189
47	 372	 218	 10813	 4	 8	 2	 2     0.460262387    0.068896649    0.009062927    0.008242440    0.068297962    0.011753165    0.095881931    0.718557169
48	 380	 222	 11193	 4	 8	 2	 2     0.460500766    0.067871043    0.009088953    0.008270376    0.067259716    0.009050884    0.094730428    0.716465072
49	 384	 224	 11577	 4	 8	 2	 2     0.460610462    0.067535431    0.009096743    0.008278420    0.066919980    0.010088932    0.094195604    0.716970097
50	 392	 228	 11969	 4	 8	 2	 2     0.460761575    0.067017379    0.009110621    0.008289540    0.066395223    0.009994572    0.093453629    0.717119063
51	 396	 230	 12365	 4	 8	 2	 2     0.460894780    0.066355135    0.009118055    0.008296880    0.065725680    0.008564558    0.092794458    0.715076492
52	 400	 232	 12765	 4	 8	 2	 2     0.461010803    0.065908822    0.009196909    0.008366403    0.065264000    0.008492402    0.092216318    0.714719727
53	 404	 234	 13169	 4	 8	 2	 2     0.461125016    0.065471164    0.009273681    0.008433638    0.064811050    0.008440214    0.091643487    0.714411533
54	 408	 237	 13577	 4	 8	 2	 2     0.461218206    0.065067294    0.009286382    0.008444021    0.064401210    0.008396720    0.091173329    0.713665876
55	 612	 237	 14189	 6	 15	 3	 3     0.461296789    0.064809706    0.005868523    0.005534108    0.064543461    0.008449978    0.090774899    0.713960647
56	 618	 239	 14807	 6	 15	 3	 3     0.461409819    0.064498905    0.005899403    0.005563185    0.064228544    0.008411221    0.090198603    0.715076542
57	 624	 241	 15431	 6	 15	 3	 3     0.461501504    0.064169637    0.005912615    0.005575981    0.063896661    0.008460185    0.089728317    0.715154806
58	 630	 243	 16061	 6	 15	 3	 3     0.461615940    0.063721591    0.005957489    0.005620478    0.063442489    0.009130295    0.089137720    0.714866730
59	 636	 246	 16697	 6	 15	 3	 3     0.461725008    0.063236154    0.005968044    0.005631378    0.062953901    0.008394730    0.088571027    0.713959814
60	 642	 249	 17339	 6	 15	 3	 3     0.461817263    0.062821337    0.005977764    0.005641412    0.062536283    0.009769169    0.088088734    0.713159720
61	 654	 253	 17993	 6	 15	 3	 3     0.461959707    0.062577488    0.006020699    0.005677128    0.062287183    0.010074092    0.087338643    0.716492555
62	 660	 255	 18653	 6	 15	 3	 3     0.462092241    0.061850488    0.006028363    0.005679357    0.061556005    0.008767970    0.086634693    0.713922870
63	 666	 257	 19319	 6	 15	 3	 3     0.462203508    0.061473132    0.006030768    0.005681332    0.061176595    0.010293297    0.086039098    0.714479041
64	 678	 262	 19997	 6	 15	 3	 3     0.462364172    0.060783637    0.006035645    0.005683749    0.060483233    0.008321314    0.085171484    0.713661827
65	 690	 266	 20687	 6	 15	 3	 3     0.462460292    0.060417933    0.006049601    0.005696491    0.060114299    0.007569879    0.084648026    0.713754783
66	 696	 268	 21383	 6	 15	 3	 3     0.462528330    0.059984380    0.006047757    0.005695115    0.059678728    0.008394382    0.084275461    0.711765676
67	 708	 272	 22091	 6	 15	 3	 3     0.462628625    0.059578391    0.006064260    0.005710254    0.059268959    0.007418354    0.083723142    0.711611986
68	 714	 274	 22805	 6	 15	 3	 3     0.462699947    0.059225201    0.006067277    0.005711409    0.058913603    0.008340554    0.083328080    0.710747221
69	 720	 277	 23525	 6	 15	 3	 3     0.462783286    0.058782150    0.006067909    0.005712018    0.058468125    0.009062152    0.082863982    0.709381192
70	 732	 281	 24257	 6	 15	 3	 3     0.462919905    0.058360721    0.006085059    0.005727840    0.058042620    0.008776006    0.082097329    0.710872346
71	 738	 283	 24995	 6	 15	 3	 3     0.463019482    0.057806808    0.006090120    0.005731526    0.057485107    0.007342677    0.081533850    0.708991523
72	 744	 285	 25739	 6	 15	 3	 3     0.463090782    0.057402997    0.006091515    0.005732799    0.057078871    0.007321475    0.081127906    0.707561675
73	 750	 287	 26489	 6	 15	 3	 3     0.463160197    0.057049536    0.006094509    0.005733944    0.056723069    0.008297674    0.080730670    0.706664964
74	 756	 290	 27245	 6	 15	 3	 3     0.463242595    0.056594057    0.006095152    0.005734564    0.056264877    0.007334997    0.080256509    0.705164698
75	 762	 292	 28007	 6	 15	 3	 3     0.463329150    0.056298084    0.006113202    0.005751685    0.055965194    0.007943663    0.079755303    0.705885142
76	 768	 295	 28775	 6	 15	 3	 3     0.463410068    0.055924608    0.006118446    0.005757191    0.055588905    0.007367826    0.079283781    0.705372615
77	 774	 297	 29549	 6	 15	 3	 3     0.463497443    0.055611742    0.006137537    0.005775363    0.055272023    0.007976442    0.078771375    0.705989226
78	 780	 300	 30329	 6	 15	 3	 3     0.463579065    0.055226910    0.006142935    0.005781029    0.054884204    0.007242930    0.078289593    0.705418272
79	 786	 302	 31115	 6	 15	 3	 3     0.463646020    0.054958171    0.006155775    0.005791318    0.054612334    0.006852398    0.077892090    0.705568063
80	 792	 305	 31907	 6	 15	 3	 3     0.463700957    0.054686455    0.006154758    0.005790427    0.054339003    0.006824569    0.077564371    0.705046065
81	 798	 308	 32705	 6	 15	 3	 3     0.463755459    0.054416279    0.006153749    0.005789543    0.054067207    0.008971689    0.077237839    0.704528766
82	 810	 313	 33515	 6	 15	 3	 3     0.463879642    0.054112843    0.006159653    0.005794977    0.053761124    0.009413531    0.076488478    0.707463980
83	 822	 318	 34337	 6	 15	 3	 3     0.464021059    0.053771944    0.006162142    0.005797290    0.053417694    0.007491011    0.075625832    0.711026156
84	 828	 320	 35165	 6	 15	 3	 3     0.464093812    0.053581179    0.006162656    0.005797847    0.053225600    0.006820624    0.075178077    0.712723463
85	 834	 322	 35999	 6	 15	 3	 3     0.464147403    0.053185156    0.006161588    0.005797017    0.052827035    0.006799187    0.074846494    0.710589806
86	 840	 324	 36839	 6	 15	 3	 3     0.464200644    0.052788516    0.006160537    0.005796204    0.052427809    0.006517632    0.074515580    0.708422532
87	 846	 326	 37685	 6	 15	 3	 3     0.464256377    0.052522565    0.006163367    0.005797520    0.052159685    0.007517599    0.074167550    0.708160978
88	 852	 328	 38537	 6	 15	 3	 3     0.464324374    0.052091638    0.006164063    0.005798204    0.051725652    0.006516049    0.073740663    0.706416734
89	 858	 330	 39395	 6	 15	 3	 3     0.464380075    0.051812918    0.006166910    0.005799512    0.051444608    0.007550013    0.073389071    0.706003188
90	 864	 332	 40259	 6	 15	 3	 3     0.464448639    0.051368571    0.006167613    0.005800204    0.050996967    0.007356364    0.072953897    0.704123745
91	 882	 338	 41141	 6	 15	 3	 3     0.464519787    0.051089643    0.006170248    0.005801333    0.050715675    0.006497634    0.072499495    0.704689646
92	 888	 340	 42029	 6	 15	 3	 3     0.464573522    0.050755681    0.006183332    0.005815022    0.050377629    0.007087447    0.072154365    0.703431879
93	 900	 344	 42929	 6	 15	 3	 3     0.464655864    0.050519347    0.006195098    0.005825361    0.050138061    0.007247219    0.071622189    0.705358875
94	 912	 348	 43841	 6	 15	 3	 3     0.464744256    0.050230935    0.006207536    0.005836208    0.049845895    0.008746535    0.071046367    0.707016232
95	 930	 354	 44771	 6	 15	 3	 3     0.464823369    0.049718674    0.006209461    0.005837278    0.049329395    0.005660715    0.070526912    0.704960324
96	 1395	 354	 46166	 9	 28	 4	 4     0.464861543    0.049506317    0.003832620    0.003518288    0.049357740    0.005661827    0.070274853    0.704467037
97	 1404	 356	 47570	 9	 28	 4	 4     0.464904758    0.049215867    0.003834052    0.003519683    0.049066298    0.006587365    0.069988397    0.703200375
98	 1422	 360	 48992	 9	 28	 4	 4     0.464950037    0.048861756    0.003837441    0.003522793    0.048710833    0.005530443    0.069686959    0.701160684
99	 1431	 362	 50423	 9	 28	 4	 4     0.464996826    0.048603102    0.003838508    0.003523898    0.048451289    0.005474548    0.069374068    0.700594666
100	 1449	 366	 51872	 9	 28	 4	 4     0.465035617    0.048369026    0.003853854    0.003536385    0.048215252    0.004963171    0.069113563    0.699848540
101	 1458	 369	 53330	 9	 28	 4	 4     0.465071125    0.048234458    0.003862951    0.003544123    0.048079523    0.004877458    0.068874223    0.700326706
102	 1467	 372	 54797	 9	 28	 4	 4     0.465105348    0.048110137    0.003871748    0.003551587    0.047954091    0.005461885    0.068642735    0.700877329
103	 1485	 376	 56282	 9	 28	 4	 4     0.465139412    0.047867021    0.003881172    0.003560910    0.047709414    0.004843261    0.068411528    0.699692326
104	 1494	 378	 57776	 9	 28	 4	 4     0.465173187    0.047643949    0.003882490    0.003562233    0.047485494    0.005489257    0.068181489    0.698781293
105	 1521	 384	 59297	 9	 28	 4	 4     0.465221105    0.047697780    0.003898307    0.003577638    0.047538210    0.005197748    0.067853760    0.702949697
106	 1530	 386	 60827	 9	 28	 4	 4     0.465251025    0.047480808    0.003909798    0.003589529    0.047319559    0.004763141    0.067648308    0.701877255
107	 1539	 388	 62366	 9	 28	 4	 4     0.465280450    0.047255362    0.003910487    0.003590182    0.047093284    0.004748738    0.067445627    0.700643828
108	 1548	 391	 63914	 9	 28	 4	 4     0.465311401    0.047119870    0.003916817    0.003596339    0.046956796    0.005311703    0.067231764    0.700857266
109	 1566	 395	 65480	 9	 28	 4	 4     0.465355235    0.046888339    0.003917253    0.003596174    0.046724421    0.005506638    0.066927685    0.700582116
110	 1584	 399	 67064	 9	 28	 4	 4     0.465385865    0.046684206    0.003917332    0.003596299    0.046519561    0.005710002    0.066714362    0.699762452
111	 1602	 403	 68666	 9	 28	 4	 4     0.465422179    0.046454615    0.003914958    0.003593996    0.046289354    0.004678312    0.066460550    0.698980292
112	 1611	 406	 70277	 9	 28	 4	 4     0.465453918    0.046339315    0.003923467    0.003601214    0.046172920    0.006414473    0.066237904    0.699589087
113	 1629	 411	 71906	 9	 28	 4	 4     0.465508742    0.046075175    0.003936296    0.003613050    0.045906724    0.006352907    0.065851501    0.699682982
114	 1665	 419	 73571	 9	 28	 4	 4     0.465565044    0.045828317    0.003941653    0.003617718    0.045658493    0.006219684    0.065452267    0.700179213
115	 1683	 425	 75254	 9	 28	 4	 4     0.465619699    0.045648005    0.003952800    0.003627399    0.045476541    0.006265313    0.065062317    0.701604358
116	 1719	 433	 76973	 9	 28	 4	 4     0.465675751    0.045405273    0.003957912    0.003631833    0.045232441    0.006315486    0.064659916    0.702216697
117	 1755	 442	 78728	 9	 28	 4	 4     0.465719967    0.045154443    0.003964942    0.003638609    0.044980028    0.005909832    0.064340673    0.701802465
118	 1773	 446	 80501	 9	 28	 4	 4     0.465769346    0.044895029    0.003967785    0.003641646    0.044719351    0.006927877    0.063982229    0.701679667
119	 1800	 453	 82301	 9	 28	 4	 4     0.465839379    0.044580890    0.003969355    0.003643151    0.044403828    0.007160091    0.063470325    0.702389496
120	 1827	 460	 84128	 9	 28	 4	 4     0.465916200    0.044247363    0.003970750    0.003644494    0.044068836    0.004589510    0.062903927    0.703411779
121	 1836	 462	 85964	 9	 28	 4	 4     0.465943288    0.044160827    0.003970740    0.003644495    0.043981949    0.006522471    0.062702962    0.704286133
122	 1863	 468	 87827	 9	 28	 4	 4     0.465995758    0.043849896    0.003979360    0.003651640    0.043668960    0.006120734    0.062311821    0.703717138
123	 1899	 476	 89726	 9	 28	 4	 4     0.466048862    0.043550375    0.003982672    0.003654784    0.043367885    0.005764360    0.061913387    0.703408046
124	 1926	 482	 91652	 9	 28	 4	 4     0.466102895    0.043193320    0.003982974    0.003655112    0.043009287    0.004935997    0.061505289    0.702270003
125	 1944	 486	 93596	 9	 28	 4	 4     0.466139667    0.043056740    0.003986011    0.003657868    0.042871839    0.005751972    0.061225977    0.703243008
126	 1962	 490	 95558	 9	 28	 4	 4     0.466183931    0.042693490    0.003984337    0.003655985    0.042507166    0.004829261    0.060888029    0.701180360
127	 1980	 496	 97538	 9	 28	 4	 4     0.466214637    0.042613954    0.003992717    0.003663236    0.042426493    0.005587912    0.060652466    0.702592272
128	 2016	 504	 99554	 9	 28	 4	 4     0.466251562    0.042520852    0.003996907    0.003667279    0.042332583    0.004824297    0.060367958    0.704361272
129	 2043	 510	 101597	 9	 28	 4	 4     0.466285312    0.042304826    0.004002665    0.003673039    0.042115045    0.005249993    0.060106717    0.703828596
130	 2070	 516	 103667	 9	 28	 4	 4     0.466314448    0.042196455    0.004009001    0.003678072    0.042005579    0.004645426    0.059880254    0.704680624
131	 2097	 522	 105764	 9	 28	 4	 4     0.466343592    0.042043815    0.004009680    0.003678688    0.041852178    0.004821600    0.059652861    0.704808016
132	 2133	 530	 107897	 9	 28	 4	 4     0.466370185    0.041787070    0.004011004    0.003679909    0.041594123    0.004414629    0.059444593    0.702958301
133	 2151	 534	 110048	 9	 28	 4	 4     0.466400583    0.041645060    0.004009280    0.003678185    0.041451619    0.005252719    0.059205621    0.703397072
134	 2187	 542	 112235	 9	 28	 4	 4     0.466439069    0.041527029    0.004011022    0.003679664    0.041332866    0.004357441    0.058901649    0.705023195
135	 2205	 547	 114440	 9	 28	 4	 4     0.466465622    0.041404293    0.004017494    0.003685591    0.041208922    0.004476813    0.058690999    0.705462406
136	 2223	 552	 116663	 9	 28	 4	 4     0.466493018    0.041271817    0.004022769    0.003690136    0.041075299    0.004468009    0.058472843    0.705828793
137	 2250	 559	 118913	 9	 28	 4	 4     0.466527555    0.041171178    0.004043641    0.003707345    0.040972123    0.004416619    0.058196649    0.707449299
138	 2277	 565	 121190	 9	 28	 4	 4     0.466555288    0.041069830    0.004046143    0.003709696    0.040870034    0.004238714    0.057973895    0.708419373
139	 2295	 570	 123485	 9	 28	 4	 4     0.466579381    0.040924998    0.004049845    0.003713239    0.040724123    0.004285266    0.057779676    0.708293998
140	 2313	 575	 125798	 9	 28	 4	 4     0.466605494    0.040796978    0.004055065    0.003718384    0.040594949    0.004465680    0.057568413    0.708669492
141	 2349	 583	 128147	 9	 28	 4	 4     0.466630371    0.040709013    0.004059208    0.003722537    0.040506130    0.004144536    0.057366425    0.709631336
142	 2367	 588	 130514	 9	 28	 4	 4     0.466654648    0.040605629    0.004071591    0.003733533    0.040400981    0.004947146    0.057168600    0.710278536
143	 2403	 596	 132917	 9	 28	 4	 4     0.466688486    0.040471776    0.004078931    0.003739678    0.040265705    0.004341024    0.056891712    0.711382643
144	 2430	 602	 135347	 9	 28	 4	 4     0.466712552    0.040333804    0.004084592    0.003744183    0.040126448    0.004281735    0.056693946    0.711430531
145	 2457	 609	 137804	 9	 28	 4	 4     0.466743952    0.040207084    0.004095342    0.003752946    0.039997972    0.004509013    0.056434853    0.712451298
146	 2493	 617	 140297	 9	 28	 4	 4     0.466774473    0.040013658    0.004106578    0.003763887    0.039802372    0.006110024    0.056181856    0.712216725
147	 2565	 633	 142862	 9	 28	 4	 4     0.466825532    0.039716195    0.004123078    0.003777692    0.039501600    0.004267127    0.055756002    0.712321430
148	 2592	 639	 145454	 9	 28	 4	 4     0.466853007    0.039673645    0.004133284    0.003786304    0.039457751    0.004645571    0.055525486    0.714512336
149	 2628	 648	 148082	 9	 28	 4	 4     0.466896658    0.039522758    0.004173663    0.003820599    0.039301768    0.004865783    0.055157233    0.716547158
150	 2664	 656	 150746	 9	 28	 4	 4     0.466927989    0.039322016    0.004185712    0.003830797    0.039098603    0.004102666    0.054891367    0.716360666
151	 2682	 662	 153428	 9	 28	 4	 4     0.466947924    0.039182084    0.004185452    0.003830546    0.038957896    0.005352355    0.054721531    0.716026821
152	 2727	 672	 156155	 9	 28	 4	 4     0.466987038    0.038907313    0.004191671    0.003836833    0.038680860    0.005299058    0.054386725    0.715382536
153	 2772	 683	 158927	 9	 28	 4	 4     0.467021627    0.038712869    0.004207273    0.003852178    0.038483569    0.005439917    0.054088907    0.715726598
154	 2826	 695	 161753	 9	 28	 4	 4     0.467073139    0.038532316    0.004237454    0.003877795    0.038298608    0.004390609    0.053642261    0.718320141
155	 2844	 699	 164597	 9	 28	 4	 4     0.467106564    0.038304306    0.004257797    0.003894750    0.038066928    0.004618810    0.053350421    0.717975704
156	 2889	 709	 167486	 9	 28	 4	 4     0.467137923    0.038150315    0.004264730    0.003901292    0.037911194    0.005268716    0.053075137    0.718798236
157	 2934	 719	 170420	 9	 28	 4	 4     0.467175044    0.037999512    0.004267280    0.003903324    0.037759148    0.004878337    0.052747393    0.720405502
158	 2970	 727	 173390	 9	 28	 4	 4     0.467210126    0.037747643    0.004272623    0.003908570    0.037505057    0.005362011    0.052435751    0.719883714
159	 3033	 742	 176423	 9	 28	 4	 4     0.467247334    0.037535637    0.004287749    0.003922806    0.037289935    0.003818530    0.052103148    0.720410153
160	 4381	 742	 180804	 13	 47	 5	 5     0.467264329    0.037414191    0.002872768    0.002587611    0.037303738    0.003818441    0.051950520    0.720188962
161	 4407	 748	 185211	 13	 47	 5	 5     0.467281573    0.037287710    0.002872781    0.002587645    0.037176880    0.004415615    0.051795183    0.719906900
162	 4446	 754	 189657	 13	 47	 5	 5     0.467307853    0.037162128    0.002878779    0.002592973    0.037050457    0.005637292    0.051557542    0.720789361
163	 4537	 769	 194194	 13	 47	 5	 5     0.467350547    0.036961790    0.002884846    0.002597919    0.036849038    0.003934524    0.051169094    0.722345998
164	 4563	 775	 198757	 13	 47	 5	 5     0.467370057    0.036799059    0.002886248    0.002599099    0.036685696    0.004483347    0.050990577    0.721683512
165	 4602	 782	 203359	 13	 47	 5	 5     0.467402178    0.036649242    0.002891298    0.002603787    0.036535015    0.004485951    0.050695298    0.722931784
166	 4654	 790	 208013	 13	 47	 5	 5     0.467425078    0.036534360    0.002893501    0.002605683    0.036419598    0.003806059    0.050483719    0.723685976
167	 4680	 796	 212693	 13	 47	 5	 5     0.467441506    0.036405340    0.002893216    0.002605463    0.036290193    0.004882284    0.050331382    0.723312953
168	 4732	 804	 217425	 13	 47	 5	 5     0.467470860    0.036142759    0.002900408    0.002612001    0.036026194    0.005392021    0.050058011    0.722017473
169	 4810	 817	 222235	 13	 47	 5	 5     0.467502602    0.035889062    0.002903086    0.002614263    0.035771454    0.003784446    0.049760698    0.721233101
170	 4836	 822	 227071	 13	 47	 5	 5     0.467518882    0.035745784    0.002902817    0.002614057    0.035627724    0.004489948    0.049607505    0.720572093
171	 4901	 832	 231972	 13	 47	 5	 5     0.467547461    0.035702940    0.002905838    0.002616706    0.035584491    0.003714734    0.049337426    0.723648212
172	 4927	 836	 236899	 13	 47	 5	 5     0.467569026    0.035566006    0.002912325    0.002622746    0.035446568    0.005003115    0.049132628    0.723877541
173	 5005	 848	 241904	 13	 47	 5	 5     0.467613881    0.035319711    0.002924404    0.002634358    0.035198436    0.003840621    0.048703876    0.725193035
174	 5031	 852	 246935	 13	 47	 5	 5     0.467633297    0.035163287    0.002925644    0.002635577    0.035041367    0.004425221    0.048517100    0.724760691
175	 5096	 862	 252031	 13	 47	 5	 5     0.467661629    0.034991860    0.002933827    0.002643259    0.034868653    0.003516934    0.048243239    0.725321541
176	 5122	 866	 257153	 13	 47	 5	 5     0.467677452    0.034848588    0.002933989    0.002643433    0.034724858    0.005061926    0.048089609    0.724659421
177	 5187	 876	 262340	 13	 47	 5	 5     0.467717452    0.034558758    0.002939357    0.002648098    0.034433529    0.003561194    0.047699000    0.724517438
178	 5213	 880	 267553	 13	 47	 5	 5     0.467736159    0.034398324    0.002945012    0.002653329    0.034272023    0.004227358    0.047515205    0.723943492
179	 5265	 888	 272818	 13	 47	 5	 5     0.467760013    0.034189659    0.002946611    0.002654775    0.034062446    0.004244541    0.047279801    0.723134573
180	 5330	 898	 278148	 13	 47	 5	 5     0.467784242    0.034009570    0.002950896    0.002658213    0.033881308    0.003807924    0.047039478    0.723000579
181	 5369	 904	 283517	 13	 47	 5	 5     0.467805053    0.033823443    0.002953018    0.002659911    0.033694287    0.004091348    0.046832057    0.722228426
182	 5421	 912	 288938	 13	 47	 5	 5     0.467826782    0.033767579    0.002955581    0.002662048    0.033637984    0.003426829    0.046614498    0.724400799
183	 5447	 916	 294385	 13	 47	 5	 5     0.467841285    0.033629663    0.002955242    0.002661760    0.033499563    0.004452086    0.046468720    0.723705377
184	 5512	 926	 299897	 13	 47	 5	 5     0.467869623    0.033382955    0.002956063    0.002662359    0.033251818    0.004131701    0.046182519    0.722848303
185	 5564	 934	 305461	 13	 47	 5	 5     0.467894976    0.033216458    0.002956429    0.002662532    0.033084628    0.004287333    0.045924948    0.723276992
186	 5629	 944	 311090	 13	 47	 5	 5     0.467921695    0.033003879    0.002956991    0.002663116    0.032871146    0.003366804    0.045651908    0.722946321
187	 5655	 948	 316745	 13	 47	 5	 5     0.467936485    0.032831505    0.002957440    0.002663562    0.032698032    0.004210157    0.045500061    0.721570573
188	 5707	 956	 322452	 13	 47	 5	 5     0.467964235    0.032664545    0.002960689    0.002666446    0.032530091    0.003811938    0.045213761    0.722446983
189	 5733	 960	 328185	 13	 47	 5	 5     0.467984009    0.032464774    0.002962187    0.002667999    0.032329352    0.003611653    0.045008635    0.721301006
190	 5785	 968	 333970	 13	 47	 5	 5     0.468000250    0.032374903    0.002964097    0.002669376    0.032238928    0.003933871    0.044839441    0.722018438
191	 5837	 976	 339807	 13	 47	 5	 5     0.468022441    0.032184127    0.002965537    0.002670827    0.032047209    0.004306813    0.044607217    0.721500440
192	 5902	 986	 345709	 13	 47	 5	 5     0.468049748    0.031961400    0.002966719    0.002671929    0.031823414    0.003913616    0.044319784    0.721154232
193	 5967	 996	 351676	 13	 47	 5	 5     0.468074003    0.031823244    0.002967928    0.002673130    0.031684543    0.004153402    0.044062883    0.722223379
194	 6032	 1006	 357708	 13	 47	 5	 5     0.468098587    0.031604307    0.002969436    0.002674588    0.031464498    0.003665492    0.043800936    0.721544092
195	 6071	 1012	 363779	 13	 47	 5	 5     0.468116860    0.031451395    0.002970148    0.002675171    0.031310837    0.003205052    0.043605220    0.721275925
196	 6097	 1016	 369876	 13	 47	 5	 5     0.468130098    0.031324450    0.002970398    0.002675311    0.031183295    0.003784508    0.043462865    0.720717545
197	 6149	 1025	 376025	 13	 47	 5	 5     0.468149999    0.031158617    0.002971298    0.002676148    0.031016622    0.003643393    0.043247979    0.720464114
198	 6201	 1034	 382226	 13	 47	 5	 5     0.468166614    0.030986581    0.002971595    0.002676351    0.030843765    0.004243561    0.043067750    0.719484561
199	 6279	 1046	 388505	 13	 47	 5	 5     0.468194980    0.030845904    0.002973253    0.002677852    0.030702273    0.003841054    0.042758281    0.721401860
200	 6344	 1056	 394849	 13	 47	 5	 5     0.468217356    0.030677808    0.002973724    0.002678158    0.030533340    0.003094547    0.042512547    0.721617748
201	 6370	 1060	 401219	 13	 47	 5	 5     0.468229647    0.030522677    0.002973991    0.002678313    0.030377445    0.003644243    0.042376960    0.720265843
202	 6422	 1068	 407641	 13	 47	 5	 5     0.468249410    0.030351036    0.002974136    0.002678300    0.030204965    0.003770606    0.042158035    0.719934796
203	 6474	 1076	 414115	 13	 47	 5	 5     0.468270351    0.030178410    0.002974271    0.002678248    0.030031486    0.003940231    0.041924790    0.719822573
204	 6539	 1086	 420654	 13	 47	 5	 5     0.468294831    0.029998795    0.002974436    0.002678203    0.029850971    0.003022100    0.041650459    0.720251249
205	 6565	 1090	 427219	 13	 47	 5	 5     0.468308148    0.029862748    0.002974406    0.002678235    0.029714250    0.003427823    0.041500453    0.719576441
206	 6630	 1100	 433849	 13	 47	 5	 5     0.468323388    0.029775598    0.002975096    0.002678724    0.029626593    0.003479009    0.041328128    0.720468108
207	 6669	 1106	 440518	 13	 47	 5	 5     0.468338762    0.029666324    0.002975559    0.002678917    0.029516721    0.003112133    0.041153531    0.720869463
208	 6695	 1110	 447213	 13	 47	 5	 5     0.468350484    0.029520486    0.002975775    0.002679042    0.029370119    0.003307274    0.041019914    0.719662322
209	 6734	 1119	 453947	 13	 47	 5	 5     0.468364337    0.029389554    0.002976519    0.002679704    0.029238437    0.004714107    0.040861437    0.719249146
210	 6851	 1137	 460798	 13	 47	 5	 5     0.468391435    0.029146712    0.002976496    0.002679493    0.028994332    0.003824980    0.040549643    0.718790842
211	 6929	 1150	 467727	 13	 47	 5	 5     0.468409078    0.028952582    0.002976826    0.002679777    0.028799141    0.003303970    0.040345326    0.717619248
212	 6994	 1160	 474721	 13	 47	 5	 5     0.468422674    0.028835636    0.002976928    0.002679816    0.028681559    0.003342704    0.040187163    0.717533522
213	 7033	 1166	 481754	 13	 47	 5	 5     0.468436068    0.028687603    0.002977097    0.002679957    0.028532708    0.003767729    0.040030729    0.716639527
214	 7098	 1177	 488852	 13	 47	 5	 5     0.468454159    0.028521999    0.002977880    0.002680612    0.028366118    0.003261467    0.039818462    0.716300854
215	 7150	 1185	 496002	 13	 47	 5	 5     0.468468766    0.028364148    0.002978110    0.002680775    0.028207371    0.003104119    0.039646242    0.715430943
216	 7189	 1193	 503191	 13	 47	 5	 5     0.468481195    0.028267611    0.002978629    0.002681196    0.028110240    0.002829259    0.039499111    0.715651840
217	 7215	 1197	 510406	 13	 47	 5	 5     0.468491285    0.028175635    0.002979036    0.002681609    0.028017704    0.003247460    0.039379245    0.715494531
218	 7267	 1205	 517673	 13	 47	 5	 5     0.468507832    0.028055349    0.002979511    0.002682174    0.027896687    0.003267761    0.039181898    0.716028345
219	 7319	 1213	 524992	 13	 47	 5	 5     0.468522858    0.027931141    0.002981108    0.002683556    0.027771598    0.003083592    0.039001813    0.716149818
220	 7358	 1221	 532350	 13	 47	 5	 5     0.468535479    0.027932208    0.002989136    0.002690740    0.027771808    0.003313345    0.038849897    0.718977646
221	 7410	 1229	 539760	 13	 47	 5	 5     0.468551454    0.027788439    0.002989111    0.002690558    0.027627207    0.003419546    0.038656755    0.718850811
222	 7475	 1240	 547235	 13	 47	 5	 5     0.468567147    0.027632391    0.002989783    0.002691186    0.027470169    0.003500877    0.038466071    0.718357493
223	 7540	 1250	 554775	 13	 47	 5	 5     0.468585081    0.027441842    0.002989959    0.002691282    0.027278469    0.003705639    0.038246982    0.717490399
224	 7631	 1264	 562406	 13	 47	 5	 5     0.468603332    0.027216153    0.002990274    0.002691514    0.027051381    0.003319213    0.038022713    0.715786714
225	 7696	 1274	 570102	 13	 47	 5	 5     0.468621807    0.027026430    0.002991566    0.002692813    0.026860351    0.003066817    0.037794336    0.715092088
226	 7761	 1284	 577863	 13	 47	 5	 5     0.468635900    0.026873949    0.002991988    0.002693183    0.026706875    0.003502756    0.037619175    0.714368373
227	 7826	 1296	 585689	 13	 47	 5	 5     0.468655514    0.026752169    0.002992545    0.002693775    0.026584266    0.002811939    0.037374040    0.715795484
228	 7865	 1302	 593554	 13	 47	 5	 5     0.468666277    0.026650161    0.002993103    0.002694335    0.026481549    0.003106945    0.037238822    0.715655328
229	 7930	 1312	 601484	 13	 47	 5	 5     0.468679222    0.026525220    0.002993811    0.002694869    0.026355727    0.003574504    0.037075545    0.715437078
230	 8021	 1326	 609505	 13	 47	 5	 5     0.468695786    0.026367535    0.002995259    0.002696137    0.026196857    0.002689027    0.036865568    0.715234745
231	 11106	 1326	 620611	 18	 79	 7	 6     0.468703716    0.026279718    0.002002079    0.001825862    0.026203344    0.002689758    0.036764600    0.714810384
232	 11160	 1333	 631771	 18	 79	 7	 6     0.468713306    0.026173444    0.002003060    0.001826721    0.026096684    0.002777409    0.036642138    0.714299043
233	 11232	 1341	 643003	 18	 79	 7	 6     0.468723281    0.026047629    0.002003432    0.001827078    0.025970469    0.002975405    0.036514317    0.713353878
234	 11304	 1350	 654307	 18	 79	 7	 6     0.468735683    0.025943461    0.002003798    0.001827437    0.025865961    0.002710635    0.036354763    0.713619307
235	 11358	 1356	 665665	 18	 79	 7	 6     0.468746674    0.025840631    0.002003577    0.001827282    0.025762840    0.003024478    0.036212771    0.713577847
236	 11448	 1366	 677113	 18	 79	 7	 6     0.468757815    0.025720122    0.002003351    0.001827100    0.025641983    0.003211480    0.036068272    0.713095488
237	 11574	 1380	 688687	 18	 79	 7	 6     0.468773730    0.025580785    0.002004021    0.001827680    0.025502166    0.002595459    0.035860831    0.713334971
238	 11628	 1388	 700315	 18	 79	 7	 6     0.468783378    0.025521574    0.002005167    0.001828701    0.025442682    0.002933903    0.035734487    0.714200095
239	 11736	 1400	 712051	 18	 79	 7	 6     0.468795693    0.025400840    0.002005714    0.001829146    0.025321528    0.002905934    0.035572568    0.714056969
240	 11808	 1409	 723859	 18	 79	 7	 6     0.468807634    0.025277118    0.002006602    0.001829931    0.025197346    0.002883966    0.035414852    0.713743445
241	 11952	 1426	 735811	 18	 79	 7	 6     0.468818758    0.025158296    0.002007129    0.001830404    0.025078104    0.003301389    0.035267290    0.713360631
242	 12096	 1442	 747907	 18	 79	 7	 6     0.468833260    0.024997215    0.002008521    0.001831872    0.024916392    0.002646892    0.035073978    0.712699743
243	 12168	 1450	 760075	 18	 79	 7	 6     0.468842523    0.024871967    0.002009158    0.001832532    0.024790685    0.002592258    0.034949942    0.711645458
244	 12258	 1460	 772333	 18	 79	 7	 6     0.468851939    0.024821389    0.002009932    0.001833254    0.024739877    0.002987479    0.034823395    0.712779127
245	 12366	 1472	 784699	 18	 79	 7	 6     0.468866395    0.024720803    0.002010634    0.001833877    0.024638901    0.002731515    0.034628220    0.713891824
246	 12474	 1484	 797173	 18	 79	 7	 6     0.468875110    0.024604852    0.002010639    0.001833942    0.024522562    0.002839901    0.034510012    0.712977190
247	 12582	 1496	 809755	 18	 79	 7	 6     0.468887093    0.024469236    0.002011070    0.001834377    0.024386453    0.002515219    0.034346809    0.712416574
248	 12672	 1507	 822427	 18	 79	 7	 6     0.468896385    0.024409204    0.002011617    0.001834914    0.024326172    0.003329052    0.034219726    0.713307994
249	 12870	 1529	 835297	 18	 79	 7	 6     0.468912545    0.024269440    0.002012122    0.001835382    0.024185886    0.002886885    0.033997568    0.713858129
250	 13050	 1549	 848347	 18	 79	 7	 6     0.468925493    0.024146559    0.002012501    0.001835703    0.024062547    0.002701802    0.033818509    0.714004240
251	 13158	 1564	 861505	 18	 79	 7	 6     0.468936483    0.024031795    0.002013407    0.001836468    0.023947304    0.002855382    0.033665771    0.713834669
252	 13284	 1578	 874789	 18	 79	 7	 6     0.468950087    0.023933683    0.002014299    0.001837270    0.023848769    0.002614043    0.033475740    0.714956056
253	 13392	 1594	 888181	 18	 79	 7	 6     0.468959275    0.023842917    0.002016096    0.001838851    0.023757526    0.002809340    0.033346787    0.714998917
254	 13536	 1610	 901717	 18	 79	 7	 6     0.468970650    0.023707617    0.002016263    0.001838949    0.023621723    0.002697506    0.033186426    0.714376926
255	 13662	 1624	 915379	 18	 79	 7	 6     0.468980823    0.023605209    0.002016885    0.001839521    0.023518888    0.002534413    0.033042352    0.714392528
256	 13770	 1638	 929149	 18	 79	 7	 6     0.468989653    0.023512158    0.002017779    0.001840262    0.023425417    0.002637045    0.032916786    0.714290814
257	 13896	 1653	 943045	 18	 79	 7	 6     0.468999451    0.023399470    0.002018119    0.001840567    0.023312280    0.002467871    0.032776891    0.713901454
258	 14004	 1665	 957049	 18	 79	 7	 6     0.469007865    0.023296708    0.002018456    0.001840864    0.023209103    0.002515480    0.032656277    0.713391444
259	 14148	 1682	 971197	 18	 79	 7	 6     0.469016199    0.023247524    0.002019343    0.001841719    0.023159655    0.002525658    0.032536354    0.714509180
260	 14256	 1695	 985453	 18	 79	 7	 6     0.469024204    0.023165818    0.002020015    0.001842302    0.023077580    0.002852341    0.032420754    0.714536687
261	 14454	 1718	 999907	 18	 79	 7	 6     0.469034467    0.023025694    0.002020155    0.001842414    0.022936904    0.002487960    0.032271947    0.713489453
262	 14598	 1735	 1014505	 18	 79	 7	 6     0.469042647    0.022940915    0.002020652    0.001842878    0.022851751    0.002669369    0.032152840    0.713495750
263	 14760	 1754	 1029265	 18	 79	 7	 6     0.469051985    0.022829314    0.002021224    0.001843379    0.022739662    0.002686419    0.032016317    0.713052466
264	 14922	 1773	 1044187	 18	 79	 7	 6     0.469062096    0.022710213    0.002021496    0.001843625    0.022620065    0.002299850    0.031867849    0.712637154
265	 15012	 1784	 1059199	 18	 79	 7	 6     0.469069471    0.022634369    0.002021675    0.001843778    0.022543902    0.002267261    0.031759101    0.712689244
266	 15102	 1794	 1074301	 18	 79	 7	 6     0.469076486    0.022551129    0.002021590    0.001843717    0.022460334    0.002382467    0.031655326    0.712396044
267	 15228	 1808	 1089529	 18	 79	 7	 6     0.469084597    0.022480004    0.002022101    0.001844166    0.022388874    0.002388608    0.031534907    0.712860950
268	 15354	 1823	 1104883	 18	 79	 7	 6     0.469091639    0.022384052    0.002022478    0.001844512    0.022292496    0.002378183    0.031429975    0.712188021
269	 15480	 1837	 1120363	 18	 79	 7	 6     0.469099070    0.022290747    0.002022805    0.001844774    0.022198776    0.002454207    0.031318873    0.711735263
270	 15624	 1853	 1135987	 18	 79	 7	 6     0.469106916    0.022190471    0.002024151    0.001846032    0.022097960    0.002416126    0.031201138    0.711207107
271	 15768	 1869	 1151755	 18	 79	 7	 6     0.469114479    0.022097948    0.002024343    0.001846166    0.022005030    0.002361328    0.031087220    0.710837066
272	 15912	 1885	 1167667	 18	 79	 7	 6     0.469121992    0.022002808    0.002024656    0.001846430    0.021909457    0.002341105    0.030973630    0.710372270
273	 16056	 1901	 1183723	 18	 79	 7	 6     0.469129364    0.021905934    0.002025280    0.001846987    0.021812111    0.002357845    0.030861778    0.709807924
274	 16236	 1922	 1199959	 18	 79	 7	 6     0.469136330    0.021845940    0.002026013    0.001847645    0.021751790    0.002397231    0.030755701    0.710305387
275	 16380	 1941	 1216339	 18	 79	 7	 6     0.469143638    0.021746537    0.002026092    0.001847717    0.021651947    0.002294517    0.030644028    0.709650091
276	 16524	 1958	 1232863	 18	 79	 7	 6     0.469150703    0.021681981    0.002026527    0.001848090    0.021587067    0.002316019    0.030535671    0.710054176
277	 16668	 1974	 1249531	 18	 79	 7	 6     0.469157750    0.021594898    0.002026967    0.001848473    0.021499558    0.002536453    0.030427209    0.709723246
278	 16866	 1996	 1266397	 18	 79	 7	 6     0.469166251    0.021505147    0.002027753    0.001849213    0.021409334    0.002305902    0.030295855    0.709837915
279	 17028	 2015	 1283425	 18	 79	 7	 6     0.469173295    0.021413555    0.002028150    0.001849549    0.021317292    0.002417548    0.030186562    0.709373748
280	 17244	 2041	 1300669	 18	 79	 7	 6     0.469180456    0.021339831    0.002028577    0.001849877    0.021243193    0.002398358    0.030075062    0.709552339
281	 17442	 2068	 1318111	 18	 79	 7	 6     0.469187327    0.021258636    0.002029211    0.001850442    0.021161567    0.002361929    0.029967676    0.709385536
282	 17604	 2088	 1335715	 18	 79	 7	 6     0.469194414    0.021177216    0.002029386    0.001850595    0.021079755    0.002448219    0.029856512    0.709299720
283	 17802	 2110	 1353517	 18	 79	 7	 6     0.469202814    0.021078255    0.002029910    0.001851078    0.020980284    0.002220801    0.029724213    0.709127445
284	 17946	 2126	 1371463	 18	 79	 7	 6     0.469210169    0.020987587    0.002030596    0.001851712    0.020889124    0.002167386    0.029607878    0.708851464
285	 18108	 2145	 1389571	 18	 79	 7	 6     0.469217103    0.020948684    0.002031111    0.001852097    0.020849986    0.002287703    0.029497791    0.710178046
286	 18270	 2163	 1407841	 18	 79	 7	 6     0.469224580    0.020892552    0.002031884    0.001852809    0.020793513    0.002167993    0.029378623    0.711148096
287	 18432	 2181	 1426273	 18	 79	 7	 6     0.469231174    0.020813453    0.002032776    0.001853654    0.020713948    0.002407892    0.029273107    0.711009367
288	 18630	 2203	 1444903	 18	 79	 7	 6     0.469238775    0.020737305    0.002033427    0.001854300    0.020637368    0.002178432    0.029151016    0.711375028
289	 18810	 2223	 1463713	 18	 79	 7	 6     0.469244970    0.020673319    0.002033715    0.001854516    0.020573044    0.002346032    0.029051115    0.711618781
290	 19062	 2251	 1482775	 18	 79	 7	 6     0.469251375    0.020584531    0.002034244    0.001854978    0.020483768    0.002191141    0.028947483    0.711099148
291	 19278	 2276	 1502053	 18	 79	 7	 6     0.469258382    0.020506593    0.002036408    0.001856876    0.020405230    0.002293702    0.028833674    0.711202917
292	 19512	 2302	 1521565	 18	 79	 7	 6     0.469265502    0.020445607    0.002037705    0.001857994    0.020343810    0.002227894    0.028717561    0.711954868
293	 19710	 2325	 1541275	 18	 79	 7	 6     0.469271813    0.020364948    0.002038313    0.001858536    0.020262685    0.002122697    0.028614250    0.711706514
294	 19926	 2349	 1561201	 18	 79	 7	 6     0.469277688    0.020280456    0.002038644    0.001858818    0.020177731    0.002138803    0.028517726    0.711152646
295	 20196	 2379	 1581397	 18	 79	 7	 6     0.469284275    0.020211930    0.002040113    0.001860072    0.020108706    0.002130807    0.028409130    0.711458966
296	 20412	 2404	 1601809	 18	 79	 7	 6     0.469291485    0.020130542    0.002041595    0.001861424    0.020026747    0.002109090    0.028289774    0.711583698
297	 20610	 2426	 1622419	 18	 79	 7	 6     0.469298091    0.020052687    0.002042766    0.001862488    0.019948368    0.002206724    0.028179977    0.711593470
298	 20808	 2448	 1643227	 18	 79	 7	 6     0.469306141    0.019963448    0.002044008    0.001863632    0.019858532    0.002190823    0.028045604    0.711820925
299	 21060	 2477	 1664287	 18	 79	 7	 6     0.469313161    0.019898690    0.002044905    0.001864484    0.019793338    0.002014166    0.027927874    0.712502850
300	 21240	 2498	 1685527	 18	 79	 7	 6     0.469319452    0.019828669    0.002046458    0.001865859    0.019722782    0.002105011    0.027821965    0.712698376
301	 21456	 2522	 1706983	 18	 79	 7	 6     0.469326177    0.019757858    0.002047604    0.001866925    0.019651470    0.002212030    0.027708291    0.713066644
302	 21690	 2549	 1728673	 18	 79	 7	 6     0.469333927    0.019694308    0.002049203    0.001868305    0.019587408    0.002195808    0.027576701    0.714164766
303	 21960	 2579	 1750633	 18	 79	 7	 6     0.469341142    0.019629243    0.002050605    0.001869566    0.019521839    0.002089931    0.027453639    0.714996042
304	 22212	 2607	 1772845	 18	 79	 7	 6     0.469348043    0.019554949    0.002052715    0.001871325    0.019446912    0.002133430    0.027335394    0.715371044
305	 22482	 2637	 1795327	 18	 79	 7	 6     0.469355164    0.019482710    0.002053824    0.001872279    0.019374153    0.002118039    0.027212859    0.715937646
306	 22716	 2663	 1818043	 18	 79	 7	 6     0.469361219    0.019402958    0.002055479    0.001873711    0.019293776    0.002358915    0.027108214    0.715759353
307	 23040	 2699	 1841083	 18	 79	 7	 6     0.469369244    0.019313123    0.002056959    0.001875141    0.019203272    0.002319338    0.026968918    0.716125252
308	 23310	 2729	 1864393	 18	 79	 7	 6     0.469377189    0.019230054    0.002058536    0.001876618    0.019119556    0.002116826    0.026830274    0.716729696
309	 23562	 2757	 1887955	 18	 79	 7	 6     0.469383186    0.019166896    0.002059564    0.001877547    0.019055920    0.002212678    0.026725155    0.717185598
310	 23814	 2786	 1911769	 18	 79	 7	 6     0.469391437    0.019077806    0.002061028    0.001878926    0.018966150    0.002131022    0.026579843    0.717754649
311	 24012	 2808	 1935781	 18	 79	 7	 6     0.469398008    0.019000832    0.002062407    0.001880152    0.018888571    0.002198075    0.026463547    0.718000216
312	 24300	 2840	 1960081	 18	 79	 7	 6     0.469404819    0.018948211    0.002063166    0.001880838    0.018835553    0.002307423    0.026342467    0.719302840
313	 24570	 2873	 1984651	 18	 79	 7	 6     0.469413537    0.018841493    0.002066268    0.001883481    0.018727851    0.001989533    0.026186647    0.719507662
314	 24804	 2899	 2009455	 18	 79	 7	 6     0.469419428    0.018757970    0.002067283    0.001884386    0.018643706    0.002244214    0.026080842    0.719224078
315	 25056	 2929	 2034511	 18	 79	 7	 6     0.469426742    0.018691143    0.002068998    0.001885974    0.018576277    0.002078371    0.025948862    0.720306860
316	 25308	 2957	 2059819	 18	 79	 7	 6     0.469433010    0.018617897    0.002069639    0.001886527    0.018502504    0.001925312    0.025835227    0.720639948
317	 25488	 2977	 2085307	 18	 79	 7	 6     0.469438301    0.018532824    0.002069799    0.001886668    0.018416881    0.002112218    0.025738897    0.720031802
318	 25722	 3005	 2111029	 18	 79	 7	 6     0.469444961    0.018459192    0.002070151    0.001886986    0.018342744    0.002124059    0.025617138    0.720579782
319	 25956	 3032	 2136985	 18	 79	 7	 6     0.469450949    0.018402798    0.002070726    0.001887497    0.018285925    0.001945136    0.025507180    0.721475203
320	 26154	 3055	 2163139	 18	 79	 7	 6     0.469456421    0.018338776    0.002071315    0.001887947    0.018221426    0.002020751    0.025406270    0.721820863
321	 26406	 3084	 2189545	 18	 79	 7	 6     0.469462833    0.018259840    0.002072336    0.001888786    0.018141863    0.002055224    0.025287511    0.722089258
322	 26640	 3111	 2216185	 18	 79	 7	 6     0.469469061    0.018207869    0.002073587    0.001889858    0.018089410    0.001961870    0.025171609    0.723349456
323	 26802	 3130	 2242987	 18	 79	 7	 6     0.469475160    0.018132822    0.002074376    0.001890616    0.018013778    0.001928582    0.025057616    0.723645151
324	 27018	 3154	 2270005	 18	 79	 7	 6     0.469481212    0.018060605    0.002076331    0.001892321    0.017940856    0.001955032    0.024943950    0.724047517
325	 27252	 3180	 2297257	 18	 79	 7	 6     0.469486907    0.017982471    0.002077386    0.001893240    0.017862075    0.001891884    0.024836531    0.724033095
326	 37850	 3180	 2335107	 25	 124	 9	 7     0.469490879    0.017921655    0.001440114    0.001313242    0.017863700    0.001892101    0.024761334    0.723775801
327	 38125	 3202	 2373232	 25	 124	 9	 7     0.469495557    0.017865369    0.001440557    0.001313604    0.017807195    0.001982440    0.024672486    0.724100872
328	 38500	 3233	 2411732	 25	 124	 9	 7     0.469501487    0.017806345    0.001440849    0.001313885    0.017747954    0.002069983    0.024559374    0.725032519
329	 38875	 3263	 2450607	 25	 124	 9	 7     0.469507680    0.017742739    0.001441457    0.001314464    0.017684088    0.001905319    0.024440706    0.725950336
330	 39125	 3283	 2489732	 25	 124	 9	 7     0.469512790    0.017669779    0.001441662    0.001314632    0.017610869    0.001981038    0.024342348    0.725886382
331	 39500	 3313	 2529232	 25	 124	 9	 7     0.469518629    0.017613870    0.001442085    0.001315018    0.017554738    0.001982351    0.024229456    0.726961037
332	 39825	 3340	 2569057	 25	 124	 9	 7     0.469524146    0.017537493    0.001442447    0.001315332    0.017478072    0.001935108    0.024122310    0.727023774
333	 40125	 3364	 2609182	 25	 124	 9	 7     0.469528911    0.017480201    0.001442900    0.001315736    0.017420547    0.002019187    0.024029373    0.727451393
334	 40475	 3394	 2649657	 25	 124	 9	 7     0.469534898    0.017388491    0.001443278    0.001316082    0.017328490    0.001894957    0.023912120    0.727183172
335	 40775	 3419	 2690432	 25	 124	 9	 7     0.469539756    0.017313873    0.001443435    0.001316216    0.017253599    0.001967576    0.023816530    0.726968722
336	 41075	 3446	 2731507	 25	 124	 9	 7     0.469545247    0.017232972    0.001443599    0.001316347    0.017172400    0.002049958    0.023708029    0.726883354
337	 41475	 3480	 2772982	 25	 124	 9	 7     0.469551328    0.017145809    0.001443820    0.001316547    0.017084910    0.001838614    0.023587291    0.726908795
338	 41775	 3504	 2814757	 25	 124	 9	 7     0.469555919    0.017067018    0.001444000    0.001316722    0.017005821    0.001830688    0.023495705    0.726388832
339	 42075	 3529	 2856832	 25	 124	 9	 7     0.469560374    0.016991143    0.001444098    0.001316813    0.016929663    0.001944827    0.023406506    0.725915381
340	 42425	 3558	 2899257	 25	 124	 9	 7     0.469565493    0.016898183    0.001444330    0.001317032    0.016836344    0.001855415    0.023303587    0.725132272
341	 42700	 3580	 2941957	 25	 124	 9	 7     0.469569791    0.016815271    0.001444546    0.001317237    0.016753108    0.001798199    0.023216814    0.724271274
342	 43050	 3608	 2985007	 25	 124	 9	 7     0.469574157    0.016772686    0.001444848    0.001317507    0.016710338    0.001809482    0.023128358    0.725200031
343	 43375	 3634	 3028382	 25	 124	 9	 7     0.469578792    0.016703470    0.001444983    0.001317626    0.016640851    0.001738827    0.023034044    0.725164447
344	 43625	 3654	 3072007	 25	 124	 9	 7     0.469582621    0.016630080    0.001445117    0.001317748    0.016567172    0.001856071    0.022955866    0.724437059
345	 44000	 3684	 3116007	 25	 124	 9	 7     0.469587132    0.016561930    0.001445467    0.001318099    0.016498732    0.001703274    0.022863396    0.724386274
346	 44250	 3704	 3160257	 25	 124	 9	 7     0.469591387    0.016488701    0.001445706    0.001318353    0.016425200    0.001793638    0.022775828    0.723956158
347	 44550	 3729	 3204807	 25	 124	 9	 7     0.469595797    0.016414806    0.001445778    0.001318434    0.016351012    0.001869868    0.022684723    0.723606190
348	 44975	 3763	 3249782	 25	 124	 9	 7     0.469600370    0.016344594    0.001445932    0.001318574    0.016280510    0.001854752    0.022589856    0.723536857
349	 45325	 3793	 3295107	 25	 124	 9	 7     0.469604924    0.016283621    0.001446074    0.001318696    0.016219284    0.001880952    0.022494991    0.723877633
350	 45700	 3824	 3340807	 25	 124	 9	 7     0.469609122    0.016210270    0.001446149    0.001318770    0.016145634    0.001909985    0.022407197    0.723440335
351	 46050	 3852	 3386857	 25	 124	 9	 7     0.469614104    0.016120483    0.001446284    0.001318891    0.016055473    0.001876362    0.022302539    0.722809282
352	 46450	 3884	 3433307	 25	 124	 9	 7     0.469619189    0.016050704    0.001446610    0.001319194    0.015985381    0.001817092    0.022195208    0.723160759
353	 46775	 3910	 3480082	 25	 124	 9	 7     0.469623993    0.015995928    0.001446826    0.001319388    0.015930361    0.001835123    0.022093310    0.724016814
354	 47075	 3934	 3527157	 25	 124	 9	 7     0.469629033    0.015904854    0.001447039    0.001319588    0.015838891    0.001802870    0.021985929    0.723410604
355	 47500	 3968	 3574657	 25	 124	 9	 7     0.469633488    0.015832837    0.001447201    0.001319726    0.015766557    0.001698023    0.021890556    0.723272473
356	 47775	 3992	 3622432	 25	 124	 9	 7     0.469637287    0.015757716    0.001447259    0.001319774    0.015691114    0.001704223    0.021808901    0.722535975
357	 48150	 4022	 3670582	 25	 124	 9	 7     0.469641104    0.015682998    0.001447299    0.001319809    0.015616074    0.001638138    0.021726545    0.721835796
358	 48425	 4046	 3719007	 25	 124	 9	 7     0.469644779    0.015636242    0.001447413    0.001319892    0.015569106    0.001638220    0.021646972    0.722329309
359	 48700	 4068	 3767707	 25	 124	 9	 7     0.469648651    0.015590526    0.001447625    0.001320088    0.015523173    0.001800700    0.021562802    0.723028780
360	 49075	 4098	 3816782	 25	 124	 9	 7     0.469653144    0.015531522    0.001447890    0.001320317    0.015463886    0.001643545    0.021464704    0.723584241
361	 49350	 4120	 3866132	 25	 124	 9	 7     0.469656791    0.015474251    0.001448022    0.001320434    0.015406352    0.001819220    0.021384764    0.723611015
362	 49725	 4150	 3915857	 25	 124	 9	 7     0.469661546    0.015391430    0.001448267    0.001320667    0.015323140    0.001819919    0.021280081    0.723278716
363	 50100	 4180	 3965957	 25	 124	 9	 7     0.469665841    0.015315191    0.001448395    0.001320776    0.015246548    0.001683058    0.021185074    0.722923667
364	 50500	 4212	 4016457	 25	 124	 9	 7     0.469669900    0.015239527    0.001448543    0.001320921    0.015170527    0.001662245    0.021094904    0.722426921
365	 50850	 4241	 4067307	 25	 124	 9	 7     0.469674107    0.015172927    0.001448624    0.001321002    0.015103616    0.001659912    0.021001021    0.722485235
366	 51200	 4269	 4118507	 25	 124	 9	 7     0.469678856    0.015107613    0.001448883    0.001321252    0.015037976    0.001629574    0.020894534    0.723041389
367	 51500	 4293	 4170007	 25	 124	 9	 7     0.469682845    0.015053300    0.001449090    0.001321430    0.014983390    0.001587479    0.020804678    0.723553635
368	 51750	 4314	 4221757	 25	 124	 9	 7     0.469686355    0.014988740    0.001449123    0.001321473    0.014918525    0.001605367    0.020725277    0.723210601
369	 52100	 4342	 4273857	 25	 124	 9	 7     0.469690020    0.014930655    0.001449270    0.001321613    0.014860150    0.001554960    0.020642054    0.723312477
370	 52375	 4364	 4326232	 25	 124	 9	 7     0.469693431    0.014862162    0.001449422    0.001321761    0.014791317    0.001662525    0.020564293    0.722716927
371	 52775	 4396	 4379007	 25	 124	 9	 7     0.469697306    0.014796262    0.001449580    0.001321892    0.014725083    0.001598228    0.020475597    0.722629053
372	 53125	 4424	 4432132	 25	 124	 9	 7     0.469701007    0.014731918    0.001449690    0.001321985    0.014660416    0.001576060    0.020390523    0.722488468
373	 53450	 4450	 4485582	 25	 124	 9	 7     0.469704553    0.014664636    0.001449821    0.001322101    0.014592791    0.001607791    0.020308680    0.722087096
374	 53800	 4479	 4539382	 25	 124	 9	 7     0.469708348    0.014612750    0.001449891    0.001322158    0.014540642    0.001657974    0.020220727    0.722661957
375	 54200	 4512	 4593582	 25	 124	 9	 7     0.469712448    0.014546692    0.001450022    0.001322278    0.014474242    0.001498878    0.020125250    0.722808028
376	 54575	 4542	 4648157	 25	 124	 9	 7     0.469715362    0.014476082    0.001450057    0.001322307    0.014403274    0.001517070    0.020057130    0.721742473
377	 55000	 4576	 4703157	 25	 124	 9	 7     0.469718522    0.014407576    0.001450117    0.001322360    0.014334414    0.001558320    0.019982993    0.720991905
378	 55450	 4612	 4758607	 25	 124	 9	 7     0.469721984    0.014344850    0.001450220    0.001322448    0.014271356    0.001505435    0.019901442    0.720794515
379	 55825	 4643	 4814432	 25	 124	 9	 7     0.469724969    0.014280708    0.001450266    0.001322479    0.014206877    0.001563973    0.019830848    0.720125944
380	 56225	 4677	 4870657	 25	 124	 9	 7     0.469728378    0.014218388    0.001450356    0.001322556    0.014144223    0.001558530    0.019749935    0.719920757
381	 56575	 4707	 4927232	 25	 124	 9	 7     0.469731784    0.014173695    0.001450461    0.001322648    0.014099283    0.001535208    0.019668760    0.720619632
382	 56950	 4737	 4984182	 25	 124	 9	 7     0.469735249    0.014129275    0.001450740    0.001322908    0.014054599    0.001468416    0.019585836    0.721402691
383	 57225	 4760	 5041407	 25	 124	 9	 7     0.469738379    0.014069980    0.001450864    0.001323017    0.013994976    0.001497129    0.019510629    0.721144381
384	 57550	 4786	 5098957	 25	 124	 9	 7     0.469741558    0.014005933    0.001450959    0.001323102    0.013930574    0.001473624    0.019433940    0.720694471
385	 57900	 4814	 5156857	 25	 124	 9	 7     0.469744489    0.013945435    0.001451004    0.001323134    0.013869742    0.001512588    0.019362963    0.720211816
386	 58325	 4850	 5215182	 25	 124	 9	 7     0.469747819    0.013888384    0.001451161    0.001323279    0.013812362    0.001544957    0.019282018    0.720276488
387	 58700	 4882	 5273882	 25	 124	 9	 7     0.469751225    0.013814952    0.001451309    0.001323422    0.013738508    0.001447189    0.019198857    0.719571626
388	 59050	 4910	 5332932	 25	 124	 9	 7     0.469754027    0.013757404    0.001451469    0.001323571    0.013680621    0.001417354    0.019130177    0.719146722
389	 59350	 4934	 5392282	 25	 124	 9	 7     0.469756596    0.013688766    0.001451590    0.001323697    0.013611583    0.001428922    0.019066988    0.717930152
390	 59750	 4968	 5452032	 25	 124	 9	 7     0.469759265    0.013635880    0.001451742    0.001323843    0.013558380    0.001540686    0.019001124    0.717635477
391	 60225	 5006	 5512257	 25	 124	 9	 7     0.469762818    0.013571013    0.001451913    0.001323987    0.013493122    0.001371961    0.018913075    0.717546607
392	 60550	 5033	 5572807	 25	 124	 9	 7     0.469765315    0.013528044    0.001452017    0.001324074    0.013449893    0.001473661    0.018850953    0.717631822
393	 60900	 5062	 5633707	 25	 124	 9	 7     0.469768587    0.013474936    0.001452127    0.001324164    0.013396463    0.001441669    0.018769235    0.717926729
394	 61250	 5090	 5694957	 25	 124	 9	 7     0.469771481    0.013431546    0.001452325    0.001324344    0.013352797    0.001440869    0.018696673    0.718392316
395	 61575	 5116	 5756532	 25	 124	 9	 7     0.469774204    0.013373991    0.001452392    0.001324405    0.013294893    0.001397168    0.018628117    0.717946484
396	 61925	 5147	 5818457	 25	 124	 9	 7     0.469776947    0.013336089    0.001452465    0.001324472    0.013256757    0.001550868    0.018558814    0.718585195
397	 62400	 5186	 5880857	 25	 124	 9	 7     0.469780040    0.013294462    0.001452640    0.001324628    0.013214861    0.001424569    0.018480358    0.719383367
398	 62800	 5218	 5943657	 25	 124	 9	 7     0.469782885    0.013248496    0.001452761    0.001324743    0.013168604    0.001421118    0.018407890    0.719718374
399	 63175	 5248	 6006832	 25	 124	 9	 7     0.469785595    0.013194341    0.001452881    0.001324859    0.013114106    0.001476728    0.018338612    0.719484177
400	 63675	 5289	 6070507	 25	 124	 9	 7     0.469788441    0.013143230    0.001453049    0.001325005    0.013062662    0.001479222    0.018265550    0.719563874
401	 64125	 5325	 6134632	 25	 124	 9	 7     0.469791420    0.013078208    0.001453111    0.001325062    0.012997231    0.001535865    0.018188761    0.719026876
402	 64600	 5364	 6199232	 25	 124	 9	 7     0.469795271    0.013010182    0.001453162    0.001325105    0.012928772    0.001410915    0.018089014    0.719231120
403	 65000	 5396	 6264232	 25	 124	 9	 7     0.469798081    0.012955168    0.001453225    0.001325165    0.012873403    0.001417431    0.018015903    0.719096229
404	 65425	 5430	 6329657	 25	 124	 9	 7     0.469800732    0.012909851    0.001453343    0.001325273    0.012827784    0.001322577    0.017946643    0.719346262
405	 88978	 5430	 6418635	 34	 190	 8	 8     0.469802670    0.012886296    0.001219486    0.001102961    0.012828463    0.001322632    0.017895839    0.720072175
406	 89522	 5462	 6508157	 34	 190	 8	 8     0.469805053    0.012838976    0.001219675    0.001103141    0.012780911    0.001305592    0.017833157    0.719949658
407	 90066	 5496	 6598223	 34	 190	 8	 8     0.469807319    0.012786600    0.001219756    0.001103220    0.012728288    0.001402447    0.017773375    0.719424382
408	 90814	 5540	 6689037	 34	 190	 8	 8     0.469810038    0.012743551    0.001219829    0.001103289    0.012685034    0.001334830    0.017701357    0.719919418
409	 91426	 5577	 6780463	 34	 190	 8	 8     0.469812410    0.012700768    0.001219943    0.001103384    0.012642042    0.001335976    0.017638273    0.720068683
410	 92072	 5617	 6872535	 34	 190	 8	 8     0.469814821    0.012652206    0.001220041    0.001103463    0.012593245    0.001383449    0.017573943    0.719941215
411	 92752	 5661	 6965287	 34	 190	 8	 8     0.469817374    0.012600137    0.001220113    0.001103518    0.012540924    0.001327371    0.017505557    0.719779268
412	 93534	 5707	 7058821	 34	 190	 8	 8     0.469819849    0.012551989    0.001220208    0.001103610    0.012492539    0.001426985    0.017438997    0.719765551
413	 94282	 5751	 7153103	 34	 190	 8	 8     0.469822465    0.012493321    0.001220328    0.001103717    0.012433578    0.001306172    0.017368378    0.719314171
414	 94894	 5788	 7247997	 34	 190	 8	 8     0.469824826    0.012439279    0.001220413    0.001103798    0.012379267    0.001380679    0.017304413    0.718850093
415	 95642	 5832	 7343639	 34	 190	 8	 8     0.469827304    0.012381911    0.001220483    0.001103863    0.012321613    0.001330940    0.017237002    0.718333213
416	 96288	 5873	 7439927	 34	 190	 8	 8     0.469829888    0.012329626    0.001220592    0.001103949    0.012269060    0.001319805    0.017166429    0.718240564
417	 96968	 5913	 7536895	 34	 190	 8	 8     0.469832403    0.012271117    0.001220691    0.001104043    0.012210251    0.001290563    0.017097434    0.717716869
418	 97750	 5960	 7634645	 34	 190	 8	 8     0.469834664    0.012225548    0.001220782    0.001104114    0.012164445    0.001271373    0.017035200    0.717663891
419	 98464	 6004	 7733109	 34	 190	 8	 8     0.469836947    0.012179100    0.001220887    0.001104193    0.012117752    0.001282598    0.016972129    0.717594087
420	 99280	 6053	 7832389	 34	 190	 8	 8     0.469839201    0.012143076    0.001220997    0.001104277    0.012081534    0.001247181    0.016909612    0.718116765
421	 99892	 6090	 7932281	 34	 190	 8	 8     0.469841318    0.012091441    0.001221108    0.001104374    0.012029624    0.001291633    0.016850683    0.717563860
422	 100606	 6133	 8032887	 34	 190	 8	 8     0.469843788    0.012034039    0.001221200    0.001104462    0.011971916    0.001411110    0.016781681    0.717093774
423	 101728	 6199	 8134615	 34	 190	 8	 8     0.469846351    0.011988890    0.001221344    0.001104591    0.011926517    0.001304600    0.016709770    0.717477886
424	 102680	 6256	 8237295	 34	 190	 8	 8     0.469848542    0.011939036    0.001221509    0.001104752    0.011876384    0.001243817    0.016648049    0.717143248
425	 103632	 6313	 8340927	 34	 190	 8	 8     0.469850601    0.011887094    0.001221585    0.001104824    0.011824159    0.001236761    0.016589830    0.716528984
426	 104448	 6364	 8445375	 34	 190	 8	 8     0.469852536    0.011846962    0.001221658    0.001104882    0.011783805    0.001256839    0.016534935    0.716480733
427	 105332	 6421	 8550707	 34	 190	 8	 8     0.469854642    0.011808810    0.001221742    0.001104951    0.011745439    0.001234464    0.016474991    0.716771837
428	 106216	 6474	 8656923	 34	 190	 8	 8     0.469856787    0.011771689    0.001221863    0.001105046    0.011708105    0.001237226    0.016413704    0.717186633
429	 107066	 6529	 8763989	 34	 190	 8	 8     0.469858917    0.011728080    0.001221954    0.001105117    0.011664249    0.001222484    0.016352612    0.717199210
430	 108018	 6586	 8872007	 34	 190	 8	 8     0.469861004    0.011682048    0.001222025    0.001105170    0.011617956    0.001230487    0.016292523    0.717018989
431	 108970	 6642	 8980977	 34	 190	 8	 8     0.469862993    0.011636329    0.001222084    0.001105220    0.011571977    0.001234512    0.016235050    0.716741160
432	 109922	 6701	 9090899	 34	 190	 8	 8     0.469865021    0.011585118    0.001222224    0.001105357    0.011520465    0.001227105    0.016176266    0.716179990
433	 110840	 6760	 9201739	 34	 190	 8	 8     0.469867020    0.011541578    0.001222305    0.001105423    0.011476671    0.001231005    0.016118088    0.716063688
434	 111826	 6820	 9313565	 34	 190	 8	 8     0.469868974    0.011493090    0.001222378    0.001105485    0.011427900    0.001214380    0.016061044    0.715587980
435	 112744	 6874	 9426309	 34	 190	 8	 8     0.469871042    0.011448695    0.001222447    0.001105542    0.011383243    0.001190359    0.016000405    0.715525294
436	 113594	 6924	 9539903	 34	 190	 8	 8     0.469873039    0.011402697    0.001222490    0.001105579    0.011336976    0.001172552    0.015941673    0.715276073
437	 114546	 6980	 9654449	 34	 190	 8	 8     0.469875004    0.011364869    0.001222570    0.001105643    0.011298919    0.001193147    0.015883641    0.715507788
438	 115396	 7033	 9769845	 34	 190	 8	 8     0.469877018    0.011322899    0.001222641    0.001105702    0.011256695    0.001280470    0.015823964    0.715553871
439	 116484	 7098	 9886329	 34	 190	 8	 8     0.469879104    0.011277814    0.001222758    0.001105798    0.011211332    0.001191088    0.015761886    0.715511719
440	 117606	 7164	 10003935	 34	 190	 8	 8     0.469881105    0.011244453    0.001222907    0.001105936    0.011177756    0.001202488    0.015702117    0.716110626
441	 118762	 7232	 10122697	 34	 190	 8	 8     0.469883083    0.011203371    0.001223050    0.001106074    0.011136412    0.001177810    0.015642813    0.716199278
442	 119816	 7296	 10242513	 34	 190	 8	 8     0.469885059    0.011161539    0.001223142    0.001106158    0.011094317    0.001219700    0.015583364    0.716247044
443	 120972	 7366	 10363485	 34	 190	 8	 8     0.469887106    0.011127278    0.001223310    0.001106309    0.011059829    0.001188904    0.015521505    0.716894266
444	 122128	 7435	 10485613	 34	 190	 8	 8     0.469888983    0.011085179    0.001223486    0.001106471    0.011017453    0.001256397    0.015464573    0.716811187
445	 123352	 7508	 10608965	 34	 190	 8	 8     0.469891084    0.011046087    0.001223586    0.001106549    0.010978109    0.001132368    0.015400598    0.717250567
446	 124304	 7564	 10733269	 34	 190	 8	 8     0.469892890    0.011006967    0.001223623    0.001106575    0.010938742    0.001218761    0.015345400    0.717281221
447	 125664	 7645	 10858933	 34	 190	 8	 8     0.469894842    0.010962246    0.001223717    0.001106651    0.010893730    0.001150436    0.015285518    0.717165476
448	 126956	 7721	 10985889	 34	 190	 8	 8     0.469896659    0.010918920    0.001223779    0.001106707    0.010850124    0.001138329    0.015229560    0.716955723
449	 128146	 7793	 11114035	 34	 190	 8	 8     0.469898457    0.010879454    0.001223907    0.001106816    0.010810392    0.001192917    0.015173990    0.716980448
450	 129438	 7870	 11243473	 34	 190	 8	 8     0.469900210    0.010837693    0.001224019    0.001106912    0.010768351    0.001137142    0.015119586    0.716798268
451	 130560	 7938	 11374033	 34	 190	 8	 8     0.469901999    0.010800080    0.001224087    0.001106964    0.010730487    0.001157762    0.015063905    0.716950876
452	 131886	 8017	 11505919	 34	 190	 8	 8     0.469903913    0.010767528    0.001224291    0.001107141    0.010697699    0.001148333    0.015004079    0.717640014
453	 133144	 8095	 11639063	 34	 190	 8	 8     0.469905733    0.010736681    0.001224401    0.001107227    0.010666638    0.001147642    0.014946961    0.718318673
454	 134334	 8167	 11773397	 34	 190	 8	 8     0.469907479    0.010700415    0.001224516    0.001107327    0.010630120    0.001190396    0.014891978    0.718535531
455	 135728	 8250	 11909125	 34	 190	 8	 8     0.469909406    0.010656394    0.001224606    0.001107395    0.010585796    0.001160728    0.014831043    0.718519571
456	 137054	 8335	 12046179	 34	 190	 8	 8     0.469911276    0.010613376    0.001224708    0.001107481    0.010542478    0.001146716    0.014771669    0.718495433
457	 138550	 8426	 12184729	 34	 190	 8	 8     0.469913082    0.010567537    0.001224795    0.001107558    0.010496319    0.001098837    0.014714117    0.718190382
458	 171150	 8426	 12355879	 42	 268	 10	 9     0.469914419    0.010544270    0.000997572    0.000901284    0.010496975    0.001098898    0.014671335    0.718698725
459	 172830	 8507	 12528709	 42	 268	 10	 9     0.469916071    0.010505587    0.000997647    0.000901354    0.010458109    0.001121869    0.014618336    0.718658163
460	 174468	 8585	 12703177	 42	 268	 10	 9     0.469917654    0.010470424    0.000997754    0.000901450    0.010422776    0.001137900    0.014567344    0.718759937
461	 176232	 8669	 12879409	 42	 268	 10	 9     0.469919400    0.010434678    0.000997965    0.000901642    0.010386846    0.001138222    0.014510942    0.719090357
462	 177912	 8749	 13057321	 42	 268	 10	 9     0.469921197    0.010398903    0.000998184    0.000901845    0.010350885    0.001096218    0.014452604    0.719517605
463	 179676	 8834	 13236997	 42	 268	 10	 9     0.469922859    0.010359868    0.000998307    0.000901964    0.010311656    0.001109267    0.014398491    0.719510714
464	 181356	 8916	 13418353	 42	 268	 10	 9     0.469924469    0.010323569    0.000998396    0.000902037    0.010275178    0.001119429    0.014345849    0.719620672
465	 183288	 9008	 13601641	 42	 268	 10	 9     0.469926189    0.010290769    0.000998588    0.000902218    0.010242204    0.001066598    0.014289365    0.720169756
466	 184884	 9084	 13786525	 42	 268	 10	 9     0.469927757    0.010253042    0.000998690    0.000902310    0.010204288    0.001120086    0.014237712    0.720132718
467	 186816	 9176	 13973341	 42	 268	 10	 9     0.469929444    0.010215111    0.000998856    0.000902461    0.010166158    0.001083680    0.014181942    0.720290003
468	 188622	 9263	 14161963	 42	 268	 10	 9     0.469931003    0.010182399    0.000998964    0.000902553    0.010133278    0.001094050    0.014130185    0.720613308
469	 190764	 9365	 14352727	 42	 268	 10	 9     0.469932684    0.010146844    0.000999111    0.000902687    0.010097535    0.001095328    0.014074153    0.720955936
470	 192948	 9471	 14545675	 42	 268	 10	 9     0.469934350    0.010108498    0.000999237    0.000902797    0.010058989    0.001052318    0.014018427    0.721086465
471	 194796	 9562	 14740471	 42	 268	 10	 9     0.469935854    0.010069347    0.000999339    0.000902892    0.010019634    0.001085878    0.013967906    0.720891636
472	 196938	 9664	 14937409	 42	 268	 10	 9     0.469937553    0.010029579    0.000999565    0.000903092    0.009979645    0.001126416    0.013910644    0.721000327
473	 199164	 9771	 15136573	 42	 268	 10	 9     0.469939436    0.009987760    0.000999767    0.000903277    0.009937596    0.001052417    0.013846893    0.721299692
474	 201138	 9865	 15337711	 42	 268	 10	 9     0.469941037    0.009950085    0.000999986    0.000903477    0.009899708    0.001049826    0.013792431    0.721416360
475	 203196	 9963	 15540907	 42	 268	 10	 9     0.469942661    0.009921098    0.001000224    0.000903701    0.009870549    0.001058467    0.013736977    0.722218466
476	 205212	 10059	 15746119	 42	 268	 10	 9     0.469944420    0.009884207    0.001000495    0.000903965    0.009833441    0.001038986    0.013676666    0.722705903
477	 207144	 10152	 15953263	 42	 268	 10	 9     0.469946135    0.009844393    0.001000790    0.000904246    0.009793390    0.001066505    0.013617626    0.722915481
478	 209328	 10256	 16162591	 42	 268	 10	 9     0.469947804    0.009812937    0.001001035    0.000904476    0.009761745    0.001008416    0.013559912    0.723672628
479	 211302	 10350	 16373893	 42	 268	 10	 9     0.469949362    0.009781857    0.001001312    0.000904724    0.009730473    0.001031576    0.013505807    0.724270514
480	 213360	 10448	 16587253	 42	 268	 10	 9     0.469951012    0.009746207    0.001001587    0.000904986    0.009694606    0.001058628    0.013448263    0.724718651
481	 215544	 10552	 16802797	 42	 268	 10	 9     0.469952822    0.009710129    0.001001933    0.000905304    0.009658299    0.001040693    0.013384852    0.725456574
482	 217686	 10654	 17020483	 42	 268	 10	 9     0.469954548    0.009675296    0.001002247    0.000905603    0.009623245    0.001071499    0.013324134    0.726148185
483	 219744	 10755	 17240227	 42	 268	 10	 9     0.469956401    0.009637072    0.001002633    0.000905955    0.009584774    0.001073043    0.013258603    0.726854271
484	 222012	 10866	 17462239	 42	 268	 10	 9     0.469958192    0.009596930    0.001002917    0.000906226    0.009544381    0.001069096    0.013194988    0.727316263
485	 224322	 10981	 17686561	 42	 268	 10	 9     0.469959978    0.009553134    0.001003203    0.000906490    0.009500313    0.000987474    0.013131222    0.727512959
486	 226380	 11079	 17912941	 42	 268	 10	 9     0.469961373    0.009511826    0.001003379    0.000906662    0.009458756    0.001012957    0.013081182    0.727138075
487	 228438	 11177	 18141379	 42	 268	 10	 9     0.469962751    0.009475161    0.001003465    0.000906743    0.009421875    0.001008426    0.013031594    0.727091441
488	 230454	 11274	 18371833	 42	 268	 10	 9     0.469964302    0.009439470    0.001003679    0.000906937    0.009385958    0.001011439    0.012975543    0.727481668
489	 232512	 11373	 18604345	 42	 268	 10	 9     0.469965865    0.009397486    0.001003792    0.000907046    0.009343722    0.001046560    0.012918796    0.727427414
490	 234696	 11477	 18839041	 42	 268	 10	 9     0.469967478    0.009359806    0.001004053    0.000907294    0.009305797    0.001037230    0.012859992    0.727823651
491	 236880	 11584	 19075921	 42	 268	 10	 9     0.469968981    0.009328418    0.001004238    0.000907466    0.009274206    0.001006745    0.012804953    0.728500797
492	 239022	 11687	 19314943	 42	 268	 10	 9     0.469970446    0.009294884    0.001004414    0.000907636    0.009240455    0.001003084    0.012751054    0.728950221
493	 240954	 11784	 19555897	 42	 268	 10	 9     0.469971844    0.009263305    0.001004549    0.000907768    0.009208675    0.000999555    0.012699416    0.729427642
494	 243054	 11885	 19798951	 42	 268	 10	 9     0.469973270    0.009232425    0.001004707    0.000907913    0.009177594    0.000997795    0.012646549    0.730035066
495	 245112	 11983	 20044063	 42	 268	 10	 9     0.469974768    0.009198845    0.001004899    0.000908091    0.009143792    0.001000813    0.012590736    0.730604234
496	 247170	 12084	 20291233	 42	 268	 10	 9     0.469976191    0.009162515    0.001005033    0.000908214    0.009107228    0.000968913    0.012537507    0.730808422
497	 249312	 12186	 20540545	 42	 268	 10	 9     0.469977622    0.009129057    0.001005260    0.000908425    0.009073540    0.001000697    0.012483765    0.731274324
498	 251370	 12286	 20791915	 42	 268	 10	 9     0.469979163    0.009095008    0.001005514    0.000908666    0.009039254    0.000993927    0.012425625    0.731955797
499	 253554	 12391	 21045469	 42	 268	 10	 9     0.469980652    0.009059780    0.001005704    0.000908842    0.009003787    0.000972503    0.012369171    0.732448432
500	 255612	 12492	 21301081	 42	 268	 10	 9     0.469982166    0.009020008    0.001005924    0.000909040    0.008963742    0.000958949    0.012311520    0.732647794
501	 257628	 12590	 21558709	 42	 268	 10	 9     0.469983582    0.008979970    0.001006110    0.000909209    0.008923430    0.000968824    0.012257328    0.732620532
502	 259854	 12697	 21818563	 42	 268	 10	 9     0.469984931    0.008941964    0.001006237    0.000909330    0.008885168    0.000940429    0.012205505    0.732617291
503	 261828	 12791	 22080391	 42	 268	 10	 9     0.469986201    0.008907194    0.001006350    0.000909434    0.008850162    0.000968703    0.012156487    0.732711199
504	 263928	 12893	 22344319	 42	 268	 10	 9     0.469987546    0.008869271    0.001006471    0.000909547    0.008811980    0.000951008    0.012104385    0.732732071
505	 265986	 12992	 22610305	 42	 268	 10	 9     0.469988856    0.008833014    0.001006579    0.000909652    0.008775473    0.000921817    0.012053424    0.732821959
506	 267960	 13086	 22878265	 42	 268	 10	 9     0.469990040    0.008798655    0.001006666    0.000909734    0.008740878    0.000933111    0.012007153    0.732784443
507	 270186	 13193	 23148451	 42	 268	 10	 9     0.469991247    0.008764564    0.001006740    0.000909802    0.008706553    0.000945127    0.011959818    0.732834256
508	 272454	 13302	 23420905	 42	 268	 10	 9     0.469992478    0.008728255    0.001006795    0.000909850    0.008669994    0.000922371    0.011911330    0.732769132
509	 274806	 13416	 23695711	 42	 268	 10	 9     0.469993594    0.008705702    0.001006844    0.000909891    0.008647284    0.000905805    0.011867242    0.733591035
510	 340236	 13416	 24035947	 52	 355	 17	 10     0.469994601    0.008674955    0.000686336    0.000622284    0.008647762    0.000905824    0.011827274    0.733470367
511	 342680	 13510	 24378627	 52	 355	 17	 10     0.469995707    0.008637276    0.000686374    0.000622317    0.008609961    0.000935521    0.011783235    0.733013979
512	 345384	 13616	 24724011	 52	 355	 17	 10     0.469996907    0.008601838    0.000686417    0.000622357    0.008574407    0.000906429    0.011735281    0.732989544
513	 347932	 13715	 25071943	 52	 355	 17	 10     0.469997989    0.008567455    0.000686445    0.000622381    0.008539911    0.000892151    0.011691862    0.732770843
514	 350220	 13806	 25422163	 52	 355	 17	 10     0.469999111    0.008534732    0.000686541    0.000622462    0.008507074    0.000904309    0.011646675    0.732804152
515	 352508	 13894	 25774671	 52	 355	 17	 10     0.470000312    0.008497139    0.000686619    0.000622529    0.008469352    0.000903326    0.011598105    0.732631651
516	 355264	 14000	 26129935	 52	 355	 17	 10     0.470001436    0.008461817    0.000686656    0.000622562    0.008433911    0.000886381    0.011552462    0.732468701
517	 357500	 14086	 26487435	 52	 355	 17	 10     0.470002541    0.008426011    0.000686693    0.000622595    0.008397983    0.000927518    0.011507447    0.732222508
518	 360152	 14188	 26847587	 52	 355	 17	 10     0.470003730    0.008393511    0.000686729    0.000622627    0.008365371    0.000899032    0.011458747    0.732498163
519	 362960	 14296	 27210547	 52	 355	 17	 10     0.470004911    0.008362532    0.000686778    0.000622672    0.008334284    0.000919720    0.011410231    0.732897730
520	 365560	 14396	 27576107	 52	 355	 17	 10     0.470006061    0.008332265    0.000686833    0.000622718    0.008303909    0.000878023    0.011362764    0.733295647
521	 368108	 14494	 27944215	 52	 355	 17	 10     0.470007151    0.008302656    0.000686897    0.000622775    0.008274193    0.000901788    0.011317582    0.733606945
522	 370760	 14596	 28314975	 52	 355	 17	 10     0.470008241    0.008265419    0.000686931    0.000622804    0.008236825    0.000883134    0.011272209    0.733256365
523	 373360	 14696	 28688335	 52	 355	 17	 10     0.470009375    0.008233263    0.000686972    0.000622840    0.008204553    0.000862990    0.011224820    0.733487333
524	 375544	 14780	 29063879	 52	 355	 17	 10     0.470010424    0.008199719    0.000687004    0.000622869    0.008170888    0.000901053    0.011180840    0.733372327
525	 378508	 14895	 29442387	 52	 355	 17	 10     0.470011668    0.008163071    0.000687030    0.000622891    0.008134108    0.000897528    0.011128394    0.733535375
526	 381056	 14993	 29823443	 52	 355	 17	 10     0.470012829    0.008124812    0.000687054    0.000622913    0.008095711    0.000898583    0.011079282    0.733333789
527	 383916	 15104	 30207359	 52	 355	 17	 10     0.470013998    0.008090417    0.000687091    0.000622947    0.008061188    0.000863901    0.011029560    0.733521271
528	 386464	 15203	 30593823	 52	 355	 17	 10     0.470015095    0.008050990    0.000687124    0.000622978    0.008021615    0.000885469    0.010982707    0.733060622
529	 389220	 15310	 30983043	 52	 355	 17	 10     0.470016233    0.008017353    0.000687161    0.000623012    0.007987851    0.000866344    0.010933885    0.733257495
530	 391820	 15410	 31374863	 52	 355	 17	 10     0.470017324    0.007985088    0.000687206    0.000623051    0.007955463    0.000876177    0.010886893    0.733458880
531	 394628	 15518	 31769491	 52	 355	 17	 10     0.470018524    0.007949324    0.000687255    0.000623098    0.007919560    0.000857074    0.010834972    0.733672753
532	 397176	 15617	 32166667	 52	 355	 17	 10     0.470019591    0.007913500    0.000687295    0.000623136    0.007883597    0.000879083    0.010788595    0.733506076
533	 400140	 15731	 32566807	 52	 355	 17	 10     0.470020720    0.007878060    0.000687325    0.000623163    0.007848020    0.000875713    0.010739304    0.733572705
534	 402792	 15833	 32969599	 52	 355	 17	 10     0.470021797    0.007845288    0.000687364    0.000623199    0.007815118    0.000866434    0.010692065    0.733748660
535	 405652	 15945	 33375251	 52	 355	 17	 10     0.470022864    0.007812090    0.000687391    0.000623223    0.007781789    0.000829785    0.010645021    0.733872617
536	 408304	 16051	 33783555	 52	 355	 17	 10     0.470023817    0.007782421    0.000687416    0.000623247    0.007752002    0.000823263    0.010602897    0.733990125
537	 410904	 16152	 34194459	 52	 355	 17	 10     0.470024772    0.007750644    0.000687438    0.000623268    0.007720098    0.000844631    0.010560463    0.733930382
538	 413920	 16269	 34608379	 52	 355	 17	 10     0.470025758    0.007718602    0.000687459    0.000623287    0.007687927    0.000811223    0.010516489    0.733952351
539	 416624	 16375	 35025003	 52	 355	 17	 10     0.470026692    0.007689809    0.000687478    0.000623305    0.007659017    0.000831745    0.010474672    0.734133663
540	 419328	 16482	 35444331	 52	 355	 17	 10     0.470027667    0.007659687    0.000687502    0.000623328    0.007628771    0.000826626    0.010430812    0.734332812
541	 422032	 16586	 35866363	 52	 355	 17	 10     0.470028638    0.007627111    0.000687525    0.000623350    0.007596061    0.000841332    0.010386964    0.734296532
542	 424840	 16696	 36291203	 52	 355	 17	 10     0.470029656    0.007592694    0.000687553    0.000623376    0.007561500    0.000832134    0.010340797    0.734246489
543	 427648	 16805	 36718851	 52	 355	 17	 10     0.470030639    0.007561987    0.000687582    0.000623402    0.007530663    0.000833734    0.010295995    0.734459050
544	 430612	 16920	 37149463	 52	 355	 17	 10     0.470031696    0.007527886    0.000687610    0.000623427    0.007496416    0.000802442    0.010247660    0.734595578
545	 433056	 17014	 37582519	 52	 355	 17	 10     0.470032571    0.007496003    0.000687624    0.000623439    0.007464398    0.000790830    0.010207416    0.734368301
546	 435916	 17124	 38018435	 52	 355	 17	 10     0.470033442    0.007466399    0.000687654    0.000623467    0.007434665    0.000809013    0.010167231    0.734359094
547	 438880	 17238	 38457315	 52	 355	 17	 10     0.470034375    0.007440871    0.000687683    0.000623495    0.007409025    0.000794499    0.010124023    0.734971807
548	 441688	 17347	 38899003	 52	 355	 17	 10     0.470035296    0.007411025    0.000687705    0.000623515    0.007379048    0.000777485    0.010081178    0.735134782
549	 444184	 17444	 39343187	 52	 355	 17	 10     0.470036129    0.007381896    0.000687724    0.000623531    0.007349791    0.000806301    0.010042266    0.735082672
550	 447252	 17562	 39790439	 52	 355	 17	 10     0.470037098    0.007352527    0.000687755    0.000623560    0.007320290    0.000785298    0.009996794    0.735488469
551	 449644	 17656	 40240083	 52	 355	 17	 10     0.470038029    0.007320214    0.000687778    0.000623585    0.007287832    0.000809512    0.009952927    0.735483553
552	 452764	 17776	 40692847	 52	 355	 17	 10     0.470038982    0.007288051    0.000687803    0.000623609    0.007255523    0.000763643    0.009907805    0.735586881
553	 455364	 17876	 41148211	 52	 355	 17	 10     0.470039796    0.007260699    0.000687822    0.000623626    0.007228046    0.000787982    0.009869110    0.735699426
554	 458484	 17998	 41606695	 52	 355	 17	 10     0.470040685    0.007235001    0.000687853    0.000623655    0.007202228    0.000772760    0.009826699    0.736259518
555	 461032	 18099	 42067727	 52	 355	 17	 10     0.470041553    0.007202987    0.000687889    0.000623690    0.007170065    0.000786390    0.009785107    0.736117420
556	 464100	 18217	 42531827	 52	 355	 17	 10     0.470042418    0.007170164    0.000687906    0.000623705    0.007137088    0.000773845    0.009743439    0.735896611
557	 467324	 18344	 42999151	 52	 355	 17	 10     0.470043233    0.007136965    0.000687920    0.000623718    0.007103734    0.000795405    0.009704034    0.735463729
558	 470860	 18480	 43470011	 52	 355	 17	 10     0.470044179    0.007105202    0.000687941    0.000623738    0.007071820    0.000770050    0.009658135    0.735670216
559	 474084	 18605	 43944095	 52	 355	 17	 10     0.470045027    0.007079301    0.000687963    0.000623757    0.007045794    0.000744591    0.009616756    0.736142348
560	 477100	 18721	 44421195	 52	 355	 17	 10     0.470045833    0.007047041    0.000687976    0.000623769    0.007013378    0.000746174    0.009577303    0.735806336
561	 480012	 18833	 44901207	 52	 355	 17	 10     0.470046608    0.007016403    0.000687992    0.000623783    0.006982592    0.000754752    0.009539152    0.735537407
562	 482976	 18947	 45384183	 52	 355	 17	 10     0.470047391    0.006984842    0.000688013    0.000623804    0.006950875    0.000742912    0.009500529    0.735205614
563	 485940	 19064	 45870123	 52	 355	 17	 10     0.470048127    0.006956787    0.000688052    0.000623841    0.006922677    0.000757088    0.009464023    0.735077132
564	 489268	 19196	 46359391	 52	 355	 17	 10     0.470048913    0.006928794    0.000688087    0.000623874    0.006894543    0.000739118    0.009424916    0.735157174
565	 492440	 19321	 46851831	 52	 355	 17	 10     0.470049675    0.006900226    0.000688101    0.000623886    0.006865831    0.000781581    0.009386803    0.735098587
566	 496184	 19466	 47348015	 52	 355	 17	 10     0.470050507    0.006872244    0.000688125    0.000623907    0.006837706    0.000714229    0.009345081    0.735386192
567	 499044	 19576	 47847059	 52	 355	 17	 10     0.470051187    0.006845608    0.000688138    0.000623918    0.006810934    0.000744151    0.009310824    0.735231172
568	 502476	 19708	 48349535	 52	 355	 17	 10     0.470052007    0.006817874    0.000688161    0.000623940    0.006783055    0.000716089    0.009269326    0.735530739
569	 505700	 19832	 48855235	 52	 355	 17	 10     0.470052720    0.006794687    0.000688179    0.000623958    0.006759747    0.000710056    0.009233108    0.735904663
570	 508560	 19943	 49363795	 52	 355	 17	 10     0.470053433    0.006771594    0.000688199    0.000623975    0.006736533    0.000703706    0.009196702    0.736306858
571	 511420	 20053	 49875215	 52	 355	 17	 10     0.470054151    0.006746891    0.000688213    0.000623989    0.006711699    0.000696224    0.009159972    0.736562411
572	 514384	 20170	 50389599	 52	 355	 17	 10     0.470054822    0.006722805    0.000688229    0.000624003    0.006687484    0.000700356    0.009125445    0.736709838
573	 517660	 20300	 50907259	 52	 355	 17	 10     0.470055478    0.006697732    0.000688241    0.000624015    0.006662277    0.000721199    0.009091602    0.736694323
574	 521092	 20435	 51428351	 52	 355	 17	 10     0.470056218    0.006670286    0.000688262    0.000624033    0.006634682    0.000712055    0.009053275    0.736781527
575	 524368	 20562	 51952719	 52	 355	 17	 10     0.470056961    0.006644100    0.000688283    0.000624054    0.006608353    0.000687436    0.009014581    0.737039233
576	 527644	 20688	 52480363	 52	 355	 17	 10     0.470057636    0.006620829    0.000688300    0.000624069    0.006584954    0.000683959    0.008979353    0.737339242
577	 530816	 20811	 53011179	 52	 355	 17	 10     0.470058313    0.006599003    0.000688318    0.000624085    0.006563007    0.000678836    0.008943827    0.737827693
578	 533676	 20922	 53544855	 52	 355	 17	 10     0.470058974    0.006577036    0.000688330    0.000624097    0.006540918    0.000676836    0.008909008    0.738245688
579	 536640	 21037	 54081495	 52	 355	 17	 10     0.470059647    0.006555783    0.000688347    0.000624111    0.006519545    0.000680604    0.008873438    0.738809795
580	 539552	 21150	 54621047	 52	 355	 17	 10     0.470060317    0.006531756    0.000688366    0.000624129    0.006495382    0.000686916    0.008837847    0.739066394
581	 542984	 21282	 55164031	 52	 355	 17	 10     0.470060973    0.006507200    0.000688385    0.000624146    0.006470686    0.000683586    0.008802880    0.739212563
582	 546364	 21415	 55710395	 52	 355	 17	 10     0.470061616    0.006480730    0.000688402    0.000624161    0.006444064    0.000690156    0.008768502    0.739092023
583	 550212	 21566	 56260607	 52	 355	 17	 10     0.470062237    0.006455477    0.000688418    0.000624176    0.006418665    0.000690357    0.008735137    0.739024059
584	 554060	 21715	 56814667	 52	 355	 17	 10     0.470062859    0.006428990    0.000688429    0.000624185    0.006392025    0.000676865    0.008701608    0.738827878
585	 557700	 21855	 57372367	 52	 355	 17	 10     0.470063509    0.006400281    0.000688439    0.000624194    0.006363148    0.000694247    0.008666432    0.738513913
586	 562380	 22035	 57934747	 52	 355	 17	 10     0.470064161    0.006374511    0.000688458    0.000624212    0.006337225    0.000683302    0.008631018    0.738558407
587	 565968	 22178	 58500715	 52	 355	 17	 10     0.470064805    0.006347931    0.000688475    0.000624228    0.006310486    0.000656628    0.008595862    0.738486906
588	 569660	 22323	 59070375	 52	 355	 17	 10     0.470065379    0.006322039    0.000688489    0.000624242    0.006284437    0.000666572    0.008564375    0.738178660
589	 573872	 22487	 59644247	 52	 355	 17	 10     0.470065993    0.006297947    0.000688511    0.000624261    0.006260199    0.000644306    0.008530653    0.738272536
590	 577668	 22640	 60221915	 52	 355	 17	 10     0.470066565    0.006273553    0.000688527    0.000624275    0.006235655    0.000672881    0.008499067    0.738146096
591	 581620	 22792	 60803535	 52	 355	 17	 10     0.470067183    0.006248342    0.000688539    0.000624286    0.006210289    0.000672997    0.008464797    0.738156146
592	 585884	 22957	 61389419	 52	 355	 17	 10     0.470067803    0.006222031    0.000688551    0.000624296    0.006183815    0.000680521    0.008430314    0.738054450
593	 590408	 23131	 61979827	 52	 355	 17	 10     0.470068444    0.006198002    0.000688575    0.000624319    0.006159634    0.000645509    0.008394479    0.738342662
594	 594724	 23305	 62574551	 52	 355	 17	 10     0.470069014    0.006175002    0.000688591    0.000624333    0.006136489    0.000656988    0.008362485    0.738417091
595	 599092	 23477	 63173643	 52	 355	 17	 10     0.470069598    0.006150285    0.000688604    0.000624345    0.006111614    0.000648700    0.008329625    0.738362749
596	 603616	 23651	 63777259	 52	 355	 17	 10     0.470070166    0.006126346    0.000688620    0.000624359    0.006087521    0.000637379    0.008297478    0.738338301
597	 608140	 23828	 64385399	 52	 355	 17	 10     0.470070723    0.006105052    0.000688640    0.000624376    0.006066088    0.000638419    0.008265886    0.738584062
598	 612508	 24000	 64997907	 52	 355	 17	 10     0.470071268    0.006083662    0.000688659    0.000624393    0.006044559    0.000644466    0.008234830    0.738772035
599	 617136	 24179	 65615043	 52	 355	 17	 10     0.470071826    0.006061116    0.000688678    0.000624411    0.006021864    0.000650680    0.008202911    0.738898138
600	 622388	 24382	 66237431	 52	 355	 17	 10     0.470072415    0.006037538    0.000688700    0.000624430    0.005998129    0.000626219    0.008169084    0.739071571
601	 626756	 24556	 66864187	 52	 355	 17	 10     0.470072949    0.006013720    0.000688718    0.000624446    0.005974153    0.000636506    0.008138309    0.738939814
602	 631748	 24749	 67495935	 52	 355	 17	 10     0.470073519    0.005990414    0.000688737    0.000624463    0.005950690    0.000616608    0.008105349    0.739069252
603	 838281	 24749	 68334216	 69	 502	 20	 11     0.470073982    0.005974154    0.000527573    0.000474931    0.005950814    0.000617227    0.008078413    0.739520790
604	 844560	 24933	 69178776	 69	 502	 20	 11     0.470074516    0.005950628    0.000527586    0.000474943    0.005927194    0.000630490    0.008047314    0.739455185
605	 851322	 25134	 70030098	 69	 502	 20	 11     0.470075050    0.005925966    0.000527598    0.000474953    0.005902432    0.000638269    0.008016029    0.739264534
606	 859119	 25361	 70889217	 69	 502	 20	 11     0.470075601    0.005902986    0.000527612    0.000474966    0.005879359    0.000620960    0.007983662    0.739383187
607	 866157	 25567	 71755374	 69	 502	 20	 11     0.470076140    0.005881364    0.000527628    0.000474980    0.005857649    0.000615759    0.007951889    0.739618479
608	 873885	 25796	 72629259	 69	 502	 20	 11     0.470076654    0.005860396    0.000527644    0.000474995    0.005836594    0.000623785    0.007921431    0.739815290
609	 881820	 26030	 73511079	 69	 502	 20	 11     0.470077168    0.005838883    0.000527658    0.000475006    0.005814992    0.000618005    0.007890852    0.739955983
610	 889065	 26244	 74400144	 69	 502	 20	 11     0.470077688    0.005816795    0.000527668    0.000475016    0.005792812    0.000615578    0.007859790    0.740070032
611	 896724	 26466	 75296868	 69	 502	 20	 11     0.470078206    0.005795351    0.000527679    0.000475026    0.005771278    0.000621162    0.007828798    0.740260609
612	 904383	 26689	 76201251	 69	 502	 20	 11     0.470078732    0.005773198    0.000527696    0.000475041    0.005749031    0.000608617    0.007797149    0.740424240
613	 912042	 26921	 77113293	 69	 502	 20	 11     0.470079234    0.005754249    0.000527714    0.000475057    0.005730000    0.000605484    0.007766808    0.740877006
614	 919701	 27146	 78032994	 69	 502	 20	 11     0.470079742    0.005733720    0.000527728    0.000475069    0.005709382    0.000594447    0.007735994    0.741174295
615	 927360	 27368	 78960354	 69	 502	 20	 11     0.470080229    0.005711772    0.000527737    0.000475077    0.005687340    0.000609499    0.007706330    0.741179254
616	 935571	 27610	 79895925	 69	 502	 20	 11     0.470080746    0.005691167    0.000527756    0.000475094    0.005666645    0.000605235    0.007674773    0.741542149
617	 943713	 27846	 80839638	 69	 502	 20	 11     0.470081253    0.005670879    0.000527778    0.000475115    0.005646266    0.000596519    0.007643637    0.741908494
618	 951717	 28078	 81791355	 69	 502	 20	 11     0.470081744    0.005650567    0.000527793    0.000475128    0.005625863    0.000602089    0.007613360    0.742190939
619	 959859	 28317	 82751214	 69	 502	 20	 11     0.470082247    0.005629065    0.000527802    0.000475136    0.005604266    0.000597840    0.007582276    0.742397803
620	 968760	 28580	 83719974	 69	 502	 20	 11     0.470082726    0.005609085    0.000527817    0.000475150    0.005584196    0.000606059    0.007552476    0.742681559
621	 978213	 28859	 84698187	 69	 502	 20	 11     0.470083210    0.005587819    0.000527834    0.000475166    0.005562833    0.000584257    0.007522337    0.742830143
622	 986631	 29107	 85684818	 69	 502	 20	 11     0.470083672    0.005567306    0.000527848    0.000475179    0.005542227    0.000595737    0.007493386    0.742962701
623	 995739	 29373	 86680557	 69	 502	 20	 11     0.470084140    0.005547064    0.000527869    0.000475197    0.005521890    0.000589108    0.007463971    0.743178657
624	 1004640	 29632	 87685197	 69	 502	 20	 11     0.470084597    0.005527225    0.000527889    0.000475215    0.005501958    0.000587497    0.007435114    0.743394772
625	 1013817	 29902	 88699014	 69	 502	 20	 11     0.470085047    0.005505972    0.000527903    0.000475227    0.005480607    0.000596327    0.007406655    0.743381783
626	 1023684	 30190	 89722698	 69	 502	 20	 11     0.470085520    0.005484560    0.000527918    0.000475240    0.005459093    0.000582417    0.007376528    0.743515115
627	 1033068	 30469	 90755766	 69	 502	 20	 11     0.470085995    0.005463653    0.000527932    0.000475253    0.005438087    0.000578628    0.007346224    0.743736303
628	 1043004	 30761	 91798770	 69	 502	 20	 11     0.470086450    0.005443517    0.000527947    0.000475265    0.005417854    0.000583276    0.007317053    0.743949363
629	 1052664	 31042	 92851434	 69	 502	 20	 11     0.470086911    0.005424627    0.000527962    0.000475279    0.005398873    0.000575604    0.007287347    0.744389810
630	 1063014	 31343	 93914448	 69	 502	 20	 11     0.470087354    0.005405286    0.000527973    0.000475289    0.005379438    0.000578919    0.007258754    0.744657540
631	 1073157	 31637	 94987605	 69	 502	 20	 11     0.470087816    0.005385269    0.000527986    0.000475299    0.005359324    0.000569944    0.007228761    0.744978152
632	 1083024	 31928	 96070629	 69	 502	 20	 11     0.470088263    0.005364019    0.000527999    0.000475310    0.005337969    0.000569057    0.007199619    0.745042075
633	 1093443	 32232	 97164072	 69	 502	 20	 11     0.470088688    0.005345361    0.000528013    0.000475323    0.005319219    0.000574271    0.007171794    0.745331138
634	 1104414	 32553	 98268486	 69	 502	 20	 11     0.470089134    0.005326810    0.000528034    0.000475342    0.005300574    0.000566762    0.007142536    0.745786904
635	 1114833	 32857	 99383319	 69	 502	 20	 11     0.470089567    0.005308260    0.000528052    0.000475359    0.005281930    0.000575794    0.007113990    0.746172008
636	 1126287	 33190	 100509606	 69	 502	 20	 11     0.470090021    0.005290305    0.000528072    0.000475376    0.005263883    0.000567421    0.007083928    0.746803957
637	 1137465	 33519	 101647071	 69	 502	 20	 11     0.470090455    0.005272850    0.000528090    0.000475392    0.005246338    0.000565032    0.007055011    0.747390744
638	 1148505	 33844	 102795576	 69	 502	 20	 11     0.470090884    0.005254589    0.000528104    0.000475404    0.005227983    0.000552144    0.007026407    0.747834402
639	 1159200	 34159	 103954776	 69	 502	 20	 11     0.470091295    0.005235841    0.000528119    0.000475416    0.005209138    0.000548496    0.006998861    0.748099081
640	 1169688	 34464	 105124464	 69	 502	 20	 11     0.470091707    0.005217291    0.000528131    0.000475427    0.005190492    0.000559634    0.006971118    0.748415224
641	 1181280	 34802	 106305744	 69	 502	 20	 11     0.470092143    0.005199715    0.000528146    0.000475440    0.005172823    0.000540111    0.006941636    0.749061906
642	 1191837	 35111	 107497581	 69	 502	 20	 11     0.470092544    0.005183347    0.000528159    0.000475451    0.005156369    0.000557494    0.006914454    0.749639483
643	 1203981	 35463	 108701562	 69	 502	 20	 11     0.470092976    0.005167256    0.000528177    0.000475466    0.005140191    0.000547883    0.006884995    0.750509798
644	 1215849	 35809	 109917411	 69	 502	 20	 11     0.470093387    0.005149460    0.000528194    0.000475480    0.005122299    0.000542486    0.006856872    0.750992560
645	 1227924	 36159	 111145335	 69	 502	 20	 11     0.470093800    0.005131758    0.000528207    0.000475491    0.005104501    0.000547022    0.006828493    0.751521223
646	 1240206	 36515	 112385541	 69	 502	 20	 11     0.470094215    0.005113648    0.000528219    0.000475501    0.005086293    0.000544770    0.006799914    0.752016542
647	 1253247	 36895	 113638788	 69	 502	 20	 11     0.470094626    0.005096581    0.000528240    0.000475520    0.005069133    0.000543086    0.006771446    0.752657788
648	 1265460	 37252	 114904248	 69	 502	 20	 11     0.470095036    0.005077732    0.000528258    0.000475535    0.005050179    0.000535419    0.006742875    0.753051499
649	 1277466	 37600	 116181714	 69	 502	 20	 11     0.470095444    0.005058359    0.000528274    0.000475548    0.005030698    0.000536144    0.006714365    0.753363763
650	 1290024	 37964	 117471738	 69	 502	 20	 11     0.470095841    0.005040327    0.000528291    0.000475563    0.005012565    0.000538787    0.006686538    0.753802242
651	 1303203	 38352	 118774941	 69	 502	 20	 11     0.470096240    0.005022016    0.000528309    0.000475578    0.004994150    0.000532305    0.006658417    0.754235777
652	 1315899	 38725	 120090840	 69	 502	 20	 11     0.470096637    0.005003638    0.000528329    0.000475594    0.004975667    0.000525547    0.006630308    0.754661439
653	 1329216	 39113	 121420056	 69	 502	 20	 11     0.470097035    0.004986876    0.000528353    0.000475614    0.004958807    0.000525541    0.006602089    0.755348131


==> data/lshaped/criterionB/varth1_thX0.2_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.024250406    0.131606152    0.711722556
12	 94	 124	 997	 2	 3	 1	 1     0.452026927    0.091284946    0.019740787    0.016237005    0.089124871    0.022840579    0.129253496    0.706247399
13	 98	 128	 1095	 2	 3	 1	 1     0.452641989    0.089508897    0.019809764    0.016244893    0.087289265    0.022556032    0.127082806    0.704335225
14	 102	 132	 1197	 2	 3	 1	 1     0.453284230    0.087666121    0.019867577    0.016247918    0.085385175    0.022329422    0.124772658    0.702606822
15	 106	 136	 1303	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.020924718    0.122630312    0.700174660
16	 112	 142	 1415	 2	 3	 1	 1     0.454525432    0.084224927    0.020408467    0.016456437    0.081714949    0.017979527    0.120172547    0.700866623
17	 118	 148	 1533	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.019321979    0.118440533    0.702769648
18	 124	 155	 1657	 2	 3	 1	 1     0.455572455    0.081974270    0.021109235    0.016782626    0.079209729    0.019040368    0.116140206    0.705821634
19	 130	 162	 1787	 2	 3	 1	 1     0.456130756    0.080940052    0.021146392    0.016827151    0.078128882    0.016749783    0.113927798    0.710450418
20	 195	 162	 1982	 3	 6	 1	 2     0.456441786    0.079633501    0.014155282    0.012590964    0.078365314    0.016828339    0.112675221    0.706752562
21	 201	 166	 2183	 3	 6	 1	 2     0.456830119    0.078915482    0.014200457    0.012619437    0.077627317    0.021386359    0.111090285    0.710372485
22	 216	 176	 2399	 3	 6	 1	 2     0.457602916    0.077352655    0.015494132    0.013688271    0.075784993    0.018466206    0.107862787    0.717139409
23	 225	 182	 2624	 3	 6	 1	 2     0.458042494    0.075876865    0.015991227    0.014098849    0.074172632    0.019638382    0.105980579    0.715950658
24	 243	 194	 2867	 3	 6	 1	 2     0.458655800    0.074711164    0.016710596    0.014662895    0.072818363    0.015535056    0.103294077    0.723286036
25	 252	 200	 3119	 3	 6	 1	 2     0.459011906    0.073781633    0.017081053    0.014963523    0.071777204    0.018517210    0.101699947    0.725483494
26	 264	 208	 3383	 3	 6	 1	 2     0.459531190    0.071707407    0.017102618    0.014967621    0.069638011    0.016101149    0.099327214    0.721931120
27	 276	 216	 3659	 3	 6	 1	 2     0.459886267    0.070753420    0.017094721    0.014947234    0.068657243    0.017632487    0.097670011    0.724412939
28	 288	 224	 3947	 3	 6	 1	 2     0.460356533    0.068973021    0.017081792    0.014905471    0.066824322    0.015675921    0.095428884    0.722768807
29	 300	 232	 4247	 3	 6	 1	 2     0.460752317    0.067418171    0.017244227    0.015042169    0.065175505    0.014583622    0.093499261    0.721055656
30	 400	 232	 4647	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.014624942    0.092216318    0.714719727
31	 412	 239	 5059	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.014496120    0.090606618    0.714835378
32	 424	 246	 5483	 4	 8	 1	 2     0.461626120    0.063606649    0.009490008    0.007130843    0.062894718    0.015746569    0.089084986    0.713999651
33	 440	 255	 5923	 4	 8	 1	 2     0.461978319    0.062548018    0.009542787    0.007151048    0.061815773    0.014607501    0.087240139    0.716963763
34	 452	 262	 6375	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.013463290    0.085623419    0.713597507
35	 468	 270	 6843	 4	 8	 1	 2     0.462516163    0.059956830    0.009594154    0.007168066    0.059184235    0.014055696    0.084342212    0.710875716
36	 484	 279	 7327	 4	 8	 1	 2     0.462784191    0.058850129    0.009670800    0.007240272    0.058050093    0.014095482    0.082858929    0.710244862
37	 500	 288	 7827	 4	 8	 1	 2     0.463072289    0.057675486    0.009721241    0.007288269    0.056850322    0.011392853    0.081233393    0.709997245
38	 508	 292	 8335	 4	 8	 1	 2     0.463240311    0.056772129    0.009755107    0.007322826    0.055927744    0.011370549    0.080269695    0.707267285
39	 516	 297	 8851	 4	 8	 1	 2     0.463409799    0.056012255    0.009810366    0.007379662    0.055146436    0.012981777    0.079285356    0.706464067
40	 528	 304	 9379	 4	 8	 1	 2     0.463611155    0.054985276    0.009825907    0.007388521    0.054100204    0.011832780    0.078099339    0.704042780
41	 540	 312	 9919	 4	 8	 1	 2     0.463774458    0.054052147    0.009814613    0.007381628    0.053153626    0.014674289    0.077123677    0.700850235
42	 568	 328	 10487	 4	 8	 1	 2     0.464110776    0.053142730    0.009843288    0.007408231    0.052223169    0.011841226    0.075073276    0.707878123
43	 580	 334	 11067	 4	 8	 1	 2     0.464294364    0.052416057    0.009860247    0.007412376    0.051480274    0.010659524    0.073929378    0.709001733
44	 588	 338	 11655	 4	 8	 1	 2     0.464431180    0.051537010    0.009859813    0.007413461    0.050585052    0.012962517    0.073064962    0.705358744
45	 612	 350	 12267	 4	 8	 1	 2     0.464645736    0.050475071    0.009917026    0.007467906    0.049491266    0.011292362    0.071687861    0.704095099
46	 632	 360	 12899	 4	 8	 1	 2     0.464821525    0.049564908    0.009946761    0.007487376    0.048556586    0.010460729    0.070539063    0.702659001
47	 652	 371	 13551	 4	 8	 1	 2     0.464969771    0.048750533    0.010014786    0.007542602    0.047710780    0.010333667    0.069555167    0.700890176
48	 680	 386	 14231	 4	 8	 1	 2     0.465118708    0.048223027    0.010061108    0.007572510    0.047161790    0.010306380    0.068552146    0.703450291
49	 704	 399	 14935	 4	 8	 1	 2     0.465253657    0.047450210    0.010080738    0.007588286    0.046367026    0.010859755    0.067630204    0.701612702
50	 740	 419	 15675	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.009879213    0.066592437    0.701658977
51	 768	 435	 16443	 4	 8	 1	 2     0.465537989    0.046173695    0.010178493    0.007677205    0.045037856    0.010797743    0.065644423    0.703390984
52	 800	 454	 17243	 4	 8	 1	 2     0.465710273    0.045563994    0.010197972    0.007697132    0.044408095    0.010137857    0.064410797    0.707396834
53	 828	 468	 18071	 4	 8	 1	 2     0.465834214    0.044970123    0.010211043    0.007700115    0.043795508    0.009869783    0.063508222    0.708099229
54	 860	 484	 18931	 4	 8	 1	 2     0.465984534    0.044007085    0.010237813    0.007724053    0.042799658    0.008724527    0.062395704    0.705290306
55	 888	 500	 19819	 4	 8	 1	 2     0.466089168    0.043480348    0.010261833    0.007745708    0.042252047    0.009287035    0.061609225    0.705744114
56	 928	 520	 20747	 4	 8	 1	 2     0.466192665    0.043006743    0.010290478    0.007758255    0.041757467    0.009137685    0.060821121    0.707102107
57	 972	 543	 21719	 4	 8	 1	 2     0.466306121    0.042417842    0.010309641    0.007773316    0.041145894    0.009059403    0.059945063    0.707611928
58	 1012	 566	 22731	 4	 8	 1	 2     0.466423108    0.041898398    0.010386549    0.007831872    0.040590582    0.008674849    0.059027910    0.709806564
59	 1060	 592	 23791	 4	 8	 1	 2     0.466527948    0.041524998    0.010434030    0.007859806    0.040192742    0.009518223    0.058193498    0.713567657
60	 1128	 627	 24919	 4	 8	 1	 2     0.466657532    0.040806628    0.010497950    0.007904155    0.039433158    0.009154679    0.057145056    0.714088513
61	 1188	 659	 26107	 4	 8	 1	 2     0.466765261    0.040229052    0.010544404    0.007932740    0.038822573    0.009133229    0.056258340    0.715077120
62	 1248	 691	 27355	 4	 8	 1	 2     0.466906054    0.039710985    0.010710574    0.008058198    0.038239324    0.008485183    0.055077639    0.721000131
63	 1304	 719	 28659	 4	 8	 1	 2     0.467024299    0.039158409    0.010816529    0.008137845    0.037634874    0.009182123    0.054065825    0.724272845
64	 1376	 757	 30035	 4	 8	 1	 2     0.467128379    0.038622306    0.010841161    0.008155185    0.037069553    0.008198861    0.053159073    0.726542127
65	 1416	 784	 31451	 4	 8	 1	 2     0.467216743    0.038086999    0.010848601    0.008157225    0.036509278    0.008326334    0.052376753    0.727173743
66	 1464	 809	 32915	 4	 8	 1	 2     0.467304466    0.037476531    0.010874636    0.008178796    0.035864086    0.008124884    0.051588230    0.726455077
67	 1830	 809	 34745	 5	 13	 1	 3     0.467376080    0.036958544    0.008701343    0.005515191    0.035919641    0.008037920    0.050935343    0.725597235
68	 1895	 836	 36640	 5	 13	 1	 3     0.467464143    0.036462662    0.008736254    0.005541744    0.035400616    0.008211655    0.050120699    0.727497080
69	 1970	 866	 38610	 5	 13	 1	 3     0.467570790    0.035793574    0.008754128    0.005546098    0.034706558    0.007653512    0.049115840    0.728758259
70	 2025	 888	 40635	 5	 13	 1	 3     0.467657951    0.035134938    0.008767119    0.005553266    0.034023543    0.007420890    0.048278882    0.727749610
71	 2100	 918	 42735	 5	 13	 1	 3     0.467739481    0.034534631    0.008784672    0.005572940    0.033398657    0.007539767    0.047482500    0.727312827
72	 2165	 944	 44900	 5	 13	 1	 3     0.467816172    0.034027853    0.008794161    0.005586412    0.032871834    0.006820395    0.046720855    0.728322556
73	 2220	 966	 47120	 5	 13	 1	 3     0.467880042    0.033537091    0.008803868    0.005599034    0.032360908    0.007242437    0.046076850    0.727851195
74	 2290	 994	 49410	 5	 13	 1	 3     0.467956921    0.032937435    0.008808780    0.005604963    0.031737675    0.006731983    0.045289402    0.727265842
75	 2350	 1020	 51760	 5	 13	 1	 3     0.468017537    0.032433463    0.008813861    0.005609305    0.031212904    0.007033950    0.044658650    0.726252653
76	 2420	 1048	 54180	 5	 13	 1	 3     0.468091074    0.031909479    0.008820297    0.005618591    0.030666223    0.006914528    0.043881161    0.727179459
77	 2490	 1076	 56670	 5	 13	 1	 3     0.468166124    0.031302495    0.008825704    0.005624541    0.030032535    0.006201252    0.043073071    0.726730049
78	 2550	 1103	 59220	 5	 13	 1	 3     0.468219310    0.030866676    0.008832034    0.005630978    0.029576120    0.007066306    0.042491028    0.726428085
79	 2640	 1140	 61860	 5	 13	 1	 3     0.468282737    0.030292203    0.008838190    0.005638189    0.028974194    0.006519131    0.041786210    0.724932999
80	 2715	 1172	 64575	 5	 13	 1	 3     0.468337228    0.029835738    0.008842124    0.005642870    0.028495405    0.006164318    0.041170989    0.724678691
81	 2780	 1201	 67355	 5	 13	 1	 3     0.468386259    0.029388940    0.008847643    0.005649660    0.028025506    0.005672645    0.040609383    0.723698262
82	 2835	 1224	 70190	 5	 13	 1	 3     0.468432408    0.028991868    0.008853965    0.005656298    0.027606805    0.006175252    0.040073537    0.723466652
83	 2925	 1260	 73115	 5	 13	 1	 3     0.468486126    0.028541892    0.008867468    0.005659869    0.027129460    0.006223560    0.039440584    0.723668081
84	 3000	 1292	 76115	 5	 13	 1	 3     0.468545500    0.028016117    0.008872826    0.005664958    0.026573968    0.005728688    0.038728852    0.723391370
85	 3090	 1328	 79205	 5	 13	 1	 3     0.468588633    0.027676217    0.008880297    0.005672856    0.026212846    0.005440202    0.038203433    0.724443184
86	 3708	 1328	 82913	 6	 15	 1	 3     0.468624981    0.027180442    0.007085466    0.004028861    0.026240667    0.005444304    0.037754950    0.719917308
87	 3786	 1356	 86699	 6	 15	 1	 3     0.468662932    0.026728094    0.007087392    0.004029120    0.025771299    0.005457095    0.037280899    0.716938009
88	 3894	 1394	 90593	 6	 15	 1	 3     0.468704285    0.026398229    0.007089499    0.004028681    0.025428439    0.005264462    0.036757351    0.718175495
89	 4002	 1432	 94595	 6	 15	 1	 3     0.468747201    0.025990708    0.007088645    0.004026825    0.025005359    0.005578483    0.036205958    0.717857201
90	 4146	 1480	 98741	 6	 15	 1	 3     0.468789059    0.025586698    0.007093295    0.004029364    0.024583821    0.005456861    0.035659895    0.717520286
91	 4284	 1528	 103025	 6	 15	 1	 3     0.468834243    0.025183839    0.007096493    0.004029414    0.024163310    0.005301504    0.035060840    0.718289657
92	 4446	 1584	 107471	 6	 15	 1	 3     0.468875931    0.024815928    0.007101890    0.004032037    0.023778004    0.005000745    0.034498851    0.719326233
93	 4590	 1637	 112061	 6	 15	 1	 3     0.468911099    0.024469916    0.007107475    0.004035026    0.023414965    0.005107741    0.034017508    0.719333017
94	 4764	 1701	 116825	 6	 15	 1	 3     0.468946654    0.024084888    0.007110809    0.004036744    0.023011263    0.004937710    0.033523805    0.718441357
95	 4944	 1763	 121769	 6	 15	 1	 3     0.468979265    0.023761934    0.007111999    0.004037442    0.022672648    0.004633559    0.033064453    0.718654972
96	 5088	 1812	 126857	 6	 15	 1	 3     0.469008849    0.023439555    0.007115061    0.004039399    0.022333577    0.004703092    0.032642134    0.718076682
97	 5268	 1873	 132125	 6	 15	 1	 3     0.469037440    0.023121229    0.007119048    0.004041646    0.021997963    0.004643867    0.032228701    0.717411127
98	 5460	 1941	 137585	 6	 15	 1	 3     0.469065296    0.022792000    0.007120488    0.004042077    0.021651187    0.004715779    0.031820709    0.716263104
99	 5676	 2014	 143261	 6	 15	 1	 3     0.469095866    0.022468519    0.007126668    0.004045490    0.021308330    0.004556510    0.031366834    0.716314516
100	 5904	 2100	 149165	 6	 15	 1	 3     0.469121066    0.022181964    0.007129131    0.004046364    0.021005119    0.004587140    0.030987658    0.715832209
101	 6132	 2177	 155297	 6	 15	 1	 3     0.469151239    0.021917808    0.007136187    0.004050004    0.020723541    0.004350638    0.030527443    0.717970664
102	 6390	 2263	 161687	 6	 15	 1	 3     0.469176412    0.021635214    0.007141118    0.004052590    0.020422706    0.004327179    0.030138074    0.717869843
103	 6684	 2363	 168371	 6	 15	 1	 3     0.469201883    0.021382117    0.007147584    0.004055432    0.020152096    0.004287643    0.029738904    0.718994807
104	 6960	 2459	 175331	 6	 15	 1	 3     0.469227748    0.021120447    0.007156560    0.004060788    0.019871007    0.004201368    0.029327968    0.720146968
105	 7296	 2571	 182627	 6	 15	 1	 3     0.469254686    0.020867079    0.007167407    0.004068039    0.019597532    0.004273544    0.028893756    0.722200293
106	 7602	 2674	 190229	 6	 15	 1	 3     0.469281785    0.020543640    0.007177833    0.004074485    0.019248893    0.004364356    0.028450230    0.722090472
107	 7950	 2791	 198179	 6	 15	 1	 3     0.469310009    0.020321641    0.007192008    0.004083364    0.019006423    0.004147569    0.027980798    0.726270971
108	 8262	 2898	 206441	 6	 15	 1	 3     0.469336917    0.020060235    0.007204226    0.004090820    0.018721970    0.003999992    0.027525769    0.728780191
109	 9639	 2898	 216080	 7	 18	 1	 3     0.469355914    0.019676923    0.006050849    0.003962249    0.018723475    0.004000851    0.027199920    0.723418395
110	 9968	 2996	 226048	 7	 18	 1	 3     0.469380543    0.019403633    0.006061380    0.003971582    0.018432597    0.003929814    0.026771538    0.724785899
111	 11392	 2996	 237440	 8	 19	 1	 3     0.469398758    0.019053750    0.004823220    0.003649381    0.018433175    0.003930707    0.026450247    0.720361888
112	 11752	 3089	 249192	 8	 19	 1	 3     0.469422210    0.018785465    0.004828050    0.003651231    0.018154438    0.003910572    0.026030724    0.721665093
113	 12152	 3190	 261344	 8	 19	 1	 3     0.469444290    0.018527978    0.004831547    0.003653275    0.017886926    0.003870256    0.025629430    0.722918069
114	 12568	 3295	 273912	 8	 19	 1	 3     0.469466720    0.018260162    0.004834316    0.003655351    0.017608603    0.003891517    0.025215246    0.724171495
115	 12976	 3402	 286888	 8	 19	 1	 3     0.469488283    0.017977247    0.004836248    0.003656763    0.017314506    0.003749528    0.024810509    0.724581936
116	 13360	 3502	 300248	 8	 19	 1	 3     0.469508702    0.017696540    0.004838326    0.003658280    0.017022283    0.003702235    0.024421053    0.724642788
117	 13760	 3604	 314008	 8	 19	 1	 3     0.469527162    0.017416703    0.004839828    0.003659470    0.016730738    0.003651005    0.024063535    0.723779906
118	 15480	 3604	 329488	 9	 28	 1	 4     0.469541424    0.017345091    0.004559635    0.003023752    0.016735050    0.003636576    0.023783615    0.729287410
119	 16020	 3724	 345508	 9	 28	 1	 4     0.469559198    0.017100664    0.004562280    0.003026508    0.016480847    0.003614417    0.023430095    0.729858920
120	 16452	 3824	 361960	 9	 28	 1	 4     0.469575953    0.016804939    0.004563872    0.003028216    0.016173343    0.003433331    0.023091854    0.727743163
121	 16938	 3932	 378898	 9	 28	 1	 4     0.469592839    0.016535779    0.004565112    0.003029296    0.015893135    0.003445112    0.022745880    0.726979110
122	 17379	 4034	 396277	 9	 28	 1	 4     0.469610215    0.016272280    0.004566406    0.003030075    0.015618420    0.003463269    0.022384264    0.726951768
123	 17892	 4148	 414169	 9	 28	 1	 4     0.469626729    0.016046892    0.004567852    0.003031172    0.015383025    0.003347708    0.022035084    0.728242807
124	 18342	 4249	 432511	 9	 28	 1	 4     0.469643552    0.015765206    0.004569696    0.003032391    0.015088393    0.003299534    0.021673577    0.727392906
125	 18882	 4370	 451393	 9	 28	 1	 4     0.469659684    0.015528617    0.004571571    0.003033762    0.014840441    0.003203474    0.021321140    0.728320227
126	 19332	 4470	 470725	 9	 28	 1	 4     0.469674374    0.015258079    0.004572685    0.003034633    0.014556769    0.003110218    0.020995055    0.726746294
127	 19917	 4600	 490642	 9	 28	 1	 4     0.469688306    0.014998563    0.004573591    0.003035538    0.014284228    0.002987137    0.020681023    0.725233122
128	 22130	 4600	 512772	 10	 38	 1	 5     0.469698116    0.014870419    0.004122660    0.002099241    0.014287513    0.002987497    0.020457013    0.726910587
129	 22690	 4718	 535462	 10	 38	 1	 5     0.469710528    0.014651278    0.004123539    0.002099910    0.014059032    0.003112479    0.020170013    0.726389138
130	 23360	 4855	 558822	 10	 38	 1	 5     0.469724957    0.014428455    0.004125282    0.002100850    0.013826147    0.002817483    0.019831142    0.727565481
131	 23860	 4959	 582682	 10	 38	 1	 5     0.469735533    0.014199480    0.004125938    0.002101300    0.013586827    0.002894425    0.019579044    0.725238700
132	 24480	 5087	 607162	 10	 38	 1	 5     0.469747122    0.013998115    0.004126779    0.002101906    0.013375983    0.002888948    0.019298996    0.725328664
133	 25110	 5216	 632272	 10	 38	 1	 5     0.469758770    0.013825411    0.004128059    0.002102804    0.013194738    0.002811363    0.019013346    0.727142464
134	 25740	 5342	 658012	 10	 38	 1	 5     0.469769822    0.013627225    0.004129015    0.002103358    0.012986628    0.002769554    0.018738303    0.727239030
135	 26410	 5478	 684422	 10	 38	 1	 5     0.469781261    0.013422703    0.004129832    0.002103869    0.012771587    0.002715207    0.018449295    0.727545593
136	 27140	 5628	 711562	 10	 38	 1	 5     0.469791133    0.013237725    0.004130915    0.002104604    0.012576680    0.002681987    0.018196174    0.727500440
137	 27950	 5796	 739512	 10	 38	 1	 5     0.469800708    0.013057013    0.004131898    0.002105134    0.012386001    0.002624551    0.017947255    0.727521491
138	 28740	 5956	 768252	 10	 38	 1	 5     0.469810053    0.012855298    0.004132794    0.002105795    0.012172867    0.002584138    0.017700944    0.726249284
139	 29640	 6141	 797892	 10	 38	 1	 5     0.469819571    0.012664741    0.004133756    0.002106493    0.011971121    0.002567264    0.017446505    0.725918527
140	 30700	 6356	 828592	 10	 38	 1	 5     0.469828198    0.012495148    0.004134813    0.002107318    0.011791185    0.002430993    0.017212605    0.725930113
141	 31740	 6575	 860332	 10	 38	 1	 5     0.469836160    0.012331662    0.004135626    0.002107932    0.011617508    0.002472915    0.016993879    0.725653191
142	 32840	 6808	 893172	 10	 38	 1	 5     0.469844445    0.012159441    0.004136596    0.002108442    0.011434185    0.002363933    0.016763257    0.725362664
143	 33880	 7020	 927052	 10	 38	 1	 5     0.469852141    0.012007196    0.004137297    0.002108907    0.011271892    0.002443796    0.016546165    0.725678531
144	 35220	 7290	 962272	 10	 38	 1	 5     0.469860163    0.011862756    0.004138318    0.002109706    0.011117522    0.002388320    0.016316771    0.727028394
145	 36510	 7554	 998782	 10	 38	 1	 5     0.469867818    0.011707074    0.004139305    0.002110405    0.010950879    0.002323297    0.016094820    0.727381507
146	 37940	 7843	 1036722	 10	 38	 1	 5     0.469874899    0.011556815    0.004140260    0.002111027    0.010789728    0.002316322    0.015886736    0.727450577
147	 39450	 8151	 1076172	 10	 38	 1	 5     0.469882401    0.011414352    0.004141374    0.002111619    0.010636562    0.002290037    0.015663287    0.728732820
148	 41010	 8479	 1117182	 10	 38	 1	 5     0.469889557    0.011267272    0.004142628    0.002112288    0.010478075    0.002225661    0.015447116    0.729409431
149	 42650	 8808	 1159832	 10	 38	 1	 5     0.469896172    0.011139039    0.004144016    0.002113196    0.010339503    0.002200969    0.015244587    0.730688109
150	 44340	 9148	 1204172	 10	 38	 1	 5     0.469902781    0.010999740    0.004145183    0.002113878    0.010188804    0.002192577    0.015039485    0.731390723
151	 46290	 9544	 1250462	 10	 38	 1	 5     0.469909494    0.010858487    0.004146486    0.002114591    0.010035606    0.002106961    0.014828261    0.732283216
152	 50919	 9544	 1301381	 11	 49	 1	 6     0.469914252    0.010752504    0.003853562    0.002063240    0.010038247    0.002107734    0.014676703    0.732623955
153	 52943	 9914	 1354324	 11	 49	 1	 6     0.469920509    0.010621378    0.003855173    0.002063948    0.009897035    0.002102831    0.014474971    0.733775426
154	 55099	 10307	 1409423	 11	 49	 1	 6     0.469927025    0.010495172    0.003857023    0.002064781    0.009760738    0.002112447    0.014261860    0.735890801
155	 57387	 10732	 1466810	 11	 49	 1	 6     0.469933815    0.010348911    0.003859051    0.002065679    0.009602484    0.002046747    0.014036338    0.737294252
156	 62604	 10732	 1529414	 12	 54	 1	 6     0.469938646    0.010166246    0.003335380    0.001550982    0.009603530    0.002046866    0.013873645    0.732773934
157	 65076	 11146	 1594490	 12	 54	 1	 6     0.469945086    0.010032021    0.003337235    0.001552208    0.009460671    0.002047291    0.013653788    0.734742666
158	 67488	 11555	 1661978	 12	 54	 1	 6     0.469951523    0.009891010    0.003338781    0.001553157    0.009310458    0.002001156    0.013430390    0.736464855
159	 69948	 11968	 1731926	 12	 54	 1	 6     0.469957352    0.009771280    0.003340002    0.001553832    0.009182717    0.001943850    0.013224864    0.738856755
160	 72180	 12347	 1804106	 12	 54	 1	 6     0.469962950    0.009626774    0.003340713    0.001554173    0.009028534    0.001940401    0.013024404    0.739133594
161	 74628	 12762	 1878734	 12	 54	 1	 6     0.469968374    0.009493692    0.003341431    0.001554435    0.008886226    0.001885411    0.012827186    0.740122694
162	 76920	 13149	 1955654	 12	 54	 1	 6     0.469973441    0.009363843    0.003342288    0.001554840    0.008747037    0.001896763    0.012640169    0.740800410
163	 79524	 13584	 2035178	 12	 54	 1	 6     0.469978528    0.009241271    0.003343112    0.001555220    0.008615376    0.001843625    0.012449608    0.742294148
164	 81864	 13980	 2117042	 12	 54	 1	 6     0.469983495    0.009105570    0.003343693    0.001555481    0.008469423    0.001827143    0.012260674    0.742664763
165	 84384	 14400	 2201426	 12	 54	 1	 6     0.469988067    0.008981252    0.003344111    0.001555581    0.008335455    0.001772565    0.012084126    0.743227273
166	 86688	 14784	 2288114	 12	 54	 1	 6     0.469992477    0.008861583    0.003344535    0.001555707    0.008206201    0.001755310    0.011911374    0.743959713
167	 89028	 15178	 2377142	 12	 54	 1	 6     0.469997026    0.008730389    0.003344959    0.001555829    0.008064176    0.001730825    0.011730517    0.744245881
168	 91608	 15610	 2468750	 12	 54	 1	 6     0.470001402    0.008599599    0.003345264    0.001555928    0.007922267    0.001712494    0.011553875    0.744304303
169	 94068	 16024	 2562818	 12	 54	 1	 6     0.470005668    0.008465580    0.003345552    0.001555979    0.007776460    0.001675582    0.011378982    0.743966349
170	 96768	 16480	 2659586	 12	 54	 1	 6     0.470009666    0.008363407    0.003345879    0.001556004    0.007664963    0.001646981    0.011212649    0.745890364
171	 99252	 16898	 2758838	 12	 54	 1	 6     0.470013506    0.008240317    0.003346122    0.001556089    0.007530358    0.001615861    0.011050497    0.745696489
172	 101904	 17342	 2860742	 12	 54	 1	 6     0.470017242    0.008128658    0.003346315    0.001556108    0.007407919    0.001582899    0.010890450    0.746402413
173	 104472	 17773	 2965214	 12	 54	 1	 6     0.470020859    0.008023041    0.003346577    0.001556132    0.007291750    0.001591145    0.010733222    0.747496054
174	 107220	 18236	 3072434	 12	 54	 1	 6     0.470024589    0.007906673    0.003346846    0.001556197    0.007163387    0.001536919    0.010568587    0.748129690
175	 116155	 18236	 3188589	 13	 58	 1	 6     0.470027369    0.007773475    0.003018623    0.001345990    0.007163437    0.001536921    0.010444224    0.744284661
176	 119262	 18719	 3307851	 13	 58	 1	 6     0.470030735    0.007660847    0.003018823    0.001346069    0.007040972    0.001496087    0.010291645    0.744375420
177	 122278	 19184	 3430129	 13	 58	 1	 6     0.470033797    0.007552775    0.003018987    0.001346130    0.006923159    0.001486529    0.010150844    0.744053961
178	 125658	 19711	 3555787	 13	 58	 1	 6     0.470036884    0.007454544    0.003019170    0.001346201    0.006815779    0.001442158    0.010006867    0.744942891
179	 128830	 20204	 3684617	 13	 58	 1	 6     0.470039886    0.007355797    0.003019329    0.001346277    0.006707563    0.001416981    0.009864825    0.745659136
180	 132171	 20725	 3816788	 13	 58	 1	 6     0.470042746    0.007263080    0.003019513    0.001346349    0.006605670    0.001367029    0.009727608    0.746646107
181	 135356	 21222	 3952144	 13	 58	 1	 6     0.470045390    0.007176861    0.003019682    0.001346434    0.006510672    0.001358929    0.009599009    0.747666878
182	 138632	 21731	 4090776	 13	 58	 1	 6     0.470047984    0.007087095    0.003019837    0.001346509    0.006411513    0.001345853    0.009471129    0.748284140
183	 149296	 21731	 4240072	 14	 61	 1	 6     0.470050039    0.006976642    0.002749971    0.001144846    0.006411801    0.001345885    0.009368601    0.744683388
184	 153300	 22307	 4393372	 14	 61	 1	 6     0.470052493    0.006883792    0.002750105    0.001144918    0.006310588    0.001336182    0.009244646    0.744624756
185	 157626	 22936	 4550998	 14	 61	 1	 6     0.470054917    0.006788917    0.002750248    0.001144997    0.006206894    0.001305120    0.009120577    0.744351699
186	 162260	 23614	 4713258	 14	 61	 1	 6     0.470057276    0.006703485    0.002750426    0.001145091    0.006113253    0.001301501    0.008998142    0.744985454
187	 167244	 24335	 4880502	 14	 61	 1	 6     0.470059594    0.006616555    0.002750594    0.001145169    0.006017726    0.001259490    0.008876236    0.745423477
188	 172536	 25100	 5053038	 14	 61	 1	 6     0.470061788    0.006531121    0.002750747    0.001145244    0.005923591    0.001249857    0.008759260    0.745624793
189	 178374	 25945	 5231412	 14	 61	 1	 6     0.470063909    0.006448019    0.002750907    0.001145310    0.005831763    0.001232465    0.008644714    0.745891563
190	 184408	 26828	 5415820	 14	 61	 1	 6     0.470065959    0.006370820    0.002751056    0.001145381    0.005746220    0.001223476    0.008532481    0.746655070
191	 191002	 27776	 5606822	 14	 61	 1	 6     0.470068024    0.006296638    0.002751217    0.001145446    0.005663784    0.001198315    0.008417951    0.748001207
192	 197750	 28754	 5804572	 14	 61	 1	 6     0.470069943    0.006221193    0.002751341    0.001145501    0.005579728    0.001193499    0.008310126    0.748627968
193	 205282	 29837	 6009854	 14	 61	 1	 6     0.470071833    0.006148669    0.002751506    0.001145568    0.005498667    0.001164760    0.008202496    0.749609536
194	 212982	 30954	 6222836	 14	 61	 1	 6     0.470073670    0.006075724    0.002751662    0.001145632    0.005416897    0.001168467    0.008096568    0.750407269
195	 221550	 32190	 6444386	 14	 61	 1	 6     0.470075497    0.006003498    0.002751833    0.001145697    0.005335673    0.001138763    0.007989806    0.751394738
196	 237375	 32190	 6681761	 15	 76	 1	 7     0.470076893    0.005975328    0.002689182    0.001075265    0.005335996    0.001138825    0.007907235    0.755678609
197	 246825	 33459	 6928586	 15	 76	 1	 7     0.470078641    0.005909039    0.002689358    0.001075295    0.005261568    0.001107248    0.007802589    0.757317809
198	 256245	 34727	 7184831	 15	 76	 1	 7     0.470080307    0.005845525    0.002689553    0.001075325    0.005190035    0.001112063    0.007701572    0.759004125
199	 266820	 36143	 7451651	 15	 76	 1	 7     0.470082009    0.005783785    0.002689771    0.001075357    0.005120284    0.001090054    0.007596964    0.761328536
200	 277530	 37583	 7729181	 15	 76	 1	 7     0.470083646    0.005718169    0.002689979    0.001075387    0.005045936    0.001070278    0.007495032    0.762927955
201	 296032	 37583	 8025213	 16	 82	 1	 7     0.470084880    0.005631230    0.002499730    0.001068928    0.005045999    0.001070288    0.007417209    0.759211421
202	 307792	 39059	 8333005	 16	 82	 1	 7     0.470086494    0.005565909    0.002499982    0.001069031    0.004972870    0.001046689    0.007314211    0.760971905
203	 327029	 39059	 8660034	 17	 89	 1	 7     0.470087794    0.005472896    0.002285346    0.001002218    0.004972904    0.001046700    0.007230178    0.756951684
204	 339915	 40582	 8999949	 17	 89	 1	 7     0.470089416    0.005406267    0.002285655    0.001002451    0.004899337    0.001048910    0.007123947    0.758886453
205	 353651	 42206	 9353600	 17	 89	 1	 7     0.470091070    0.005342953    0.002286031    0.001002728    0.004829204    0.001024848    0.007013949    0.761761031
206	 367200	 43808	 9720800	 17	 89	 1	 7     0.470092668    0.005277897    0.002286358    0.001002960    0.004756970    0.001014095    0.006906044    0.764243238
207	 380834	 45424	 10101634	 17	 89	 1	 7     0.470094222    0.005215969    0.002286628    0.001003130    0.004688034    0.001000532    0.006799426    0.767118936
208	 403236	 45424	 10504870	 18	 92	 1	 7     0.470095385    0.005133406    0.002091338    0.000875350    0.004688087    0.001000508    0.006718553    0.764064167
209	 417384	 47011	 10922254	 18	 92	 1	 7     0.470096830    0.005069028    0.002091516    0.000875406    0.004617424    0.000995817    0.006616644    0.766102503
210	 432432	 48698	 11354686	 18	 92	 1	 7     0.470098299    0.005002961    0.002091705    0.000875472    0.004544709    0.000966267    0.006511420    0.768336373
211	 446832	 50302	 11801518	 18	 92	 1	 7     0.470099674    0.004935324    0.002091875    0.000875528    0.004470065    0.000959741    0.006411388    0.769774642


==> data/lshaped/criterionB/varth1_thX0.2_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.024250406    0.131606152    0.711722556
12	 94	 124	 997	 2	 3	 1	 1     0.452026927    0.091284946    0.019740787    0.016237005    0.089124871    0.022840579    0.129253496    0.706247399
13	 98	 128	 1095	 2	 3	 1	 1     0.452641989    0.089508897    0.019809764    0.016244893    0.087289265    0.022556032    0.127082806    0.704335225
14	 102	 132	 1197	 2	 3	 1	 1     0.453284230    0.087666121    0.019867577    0.016247918    0.085385175    0.022329422    0.124772658    0.702606822
15	 106	 136	 1303	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.020924718    0.122630312    0.700174660
16	 112	 142	 1415	 2	 3	 1	 1     0.454525432    0.084224927    0.020408467    0.016456437    0.081714949    0.017979527    0.120172547    0.700866623
17	 118	 148	 1533	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.019321979    0.118440533    0.702769648
18	 124	 155	 1657	 2	 3	 1	 1     0.455572455    0.081974270    0.021109235    0.016782626    0.079209729    0.019040368    0.116140206    0.705821634
19	 130	 162	 1787	 2	 3	 1	 1     0.456130756    0.080940052    0.021146392    0.016827151    0.078128882    0.016749783    0.113927798    0.710450418
20	 195	 162	 1982	 3	 6	 1	 2     0.456441786    0.079633501    0.014155282    0.012590964    0.078365314    0.016828339    0.112675221    0.706752562
21	 201	 166	 2183	 3	 6	 1	 2     0.456830119    0.078915482    0.014200457    0.012619437    0.077627317    0.021386359    0.111090285    0.710372485
22	 216	 176	 2399	 3	 6	 1	 2     0.457602916    0.077352655    0.015494132    0.013688271    0.075784993    0.018466206    0.107862787    0.717139409
23	 225	 182	 2624	 3	 6	 1	 2     0.458042494    0.075876865    0.015991227    0.014098849    0.074172632    0.019638382    0.105980579    0.715950658
24	 243	 194	 2867	 3	 6	 1	 2     0.458655800    0.074711164    0.016710596    0.014662895    0.072818363    0.015535056    0.103294077    0.723286036
25	 252	 200	 3119	 3	 6	 1	 2     0.459011906    0.073781633    0.017081053    0.014963523    0.071777204    0.018517210    0.101699947    0.725483494
26	 264	 208	 3383	 3	 6	 1	 2     0.459531190    0.071707407    0.017102618    0.014967621    0.069638011    0.016101149    0.099327214    0.721931120
27	 276	 216	 3659	 3	 6	 1	 2     0.459886267    0.070753420    0.017094721    0.014947234    0.068657243    0.017632487    0.097670011    0.724412939
28	 288	 224	 3947	 3	 6	 1	 2     0.460356533    0.068973021    0.017081792    0.014905471    0.066824322    0.015675921    0.095428884    0.722768807
29	 300	 232	 4247	 3	 6	 1	 2     0.460752317    0.067418171    0.017244227    0.015042169    0.065175505    0.014583622    0.093499261    0.721055656
30	 400	 232	 4647	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.014624942    0.092216318    0.714719727
31	 412	 239	 5059	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.014496120    0.090606618    0.714835378
32	 424	 246	 5483	 4	 8	 1	 2     0.461626120    0.063606649    0.009490008    0.007130843    0.062894718    0.015746569    0.089084986    0.713999651
33	 440	 255	 5923	 4	 8	 1	 2     0.461978319    0.062548018    0.009542787    0.007151048    0.061815773    0.014607501    0.087240139    0.716963763
34	 452	 262	 6375	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.013463290    0.085623419    0.713597507
35	 468	 270	 6843	 4	 8	 1	 2     0.462516163    0.059956830    0.009594154    0.007168066    0.059184235    0.014055696    0.084342212    0.710875716
36	 484	 279	 7327	 4	 8	 1	 2     0.462784191    0.058850129    0.009670800    0.007240272    0.058050093    0.014095482    0.082858929    0.710244862
37	 500	 288	 7827	 4	 8	 1	 2     0.463072289    0.057675486    0.009721241    0.007288269    0.056850322    0.011392853    0.081233393    0.709997245
38	 508	 292	 8335	 4	 8	 1	 2     0.463240311    0.056772129    0.009755107    0.007322826    0.055927744    0.011370549    0.080269695    0.707267285
39	 516	 297	 8851	 4	 8	 1	 2     0.463409799    0.056012255    0.009810366    0.007379662    0.055146436    0.012981777    0.079285356    0.706464067
40	 528	 304	 9379	 4	 8	 1	 2     0.463611155    0.054985276    0.009825907    0.007388521    0.054100204    0.011832780    0.078099339    0.704042780
41	 540	 312	 9919	 4	 8	 1	 2     0.463774458    0.054052147    0.009814613    0.007381628    0.053153626    0.014674289    0.077123677    0.700850235
42	 568	 328	 10487	 4	 8	 1	 2     0.464110776    0.053142730    0.009843288    0.007408231    0.052223169    0.011841226    0.075073276    0.707878123
43	 580	 334	 11067	 4	 8	 1	 2     0.464294364    0.052416057    0.009860247    0.007412376    0.051480274    0.010659524    0.073929378    0.709001733
44	 588	 338	 11655	 4	 8	 1	 2     0.464431180    0.051537010    0.009859813    0.007413461    0.050585052    0.012962517    0.073064962    0.705358744
45	 612	 350	 12267	 4	 8	 1	 2     0.464645736    0.050475071    0.009917026    0.007467906    0.049491266    0.011292362    0.071687861    0.704095099
46	 632	 360	 12899	 4	 8	 1	 2     0.464821525    0.049564908    0.009946761    0.007487376    0.048556586    0.010460729    0.070539063    0.702659001
47	 652	 371	 13551	 4	 8	 1	 2     0.464969771    0.048750533    0.010014786    0.007542602    0.047710780    0.010333667    0.069555167    0.700890176
48	 680	 386	 14231	 4	 8	 1	 2     0.465118708    0.048223027    0.010061108    0.007572510    0.047161790    0.010306380    0.068552146    0.703450291
49	 704	 399	 14935	 4	 8	 1	 2     0.465253657    0.047450210    0.010080738    0.007588286    0.046367026    0.010859755    0.067630204    0.701612702
50	 740	 419	 15675	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.009879213    0.066592437    0.701658977
51	 768	 435	 16443	 4	 8	 1	 2     0.465537989    0.046173695    0.010178493    0.007677205    0.045037856    0.010797743    0.065644423    0.703390984
52	 800	 454	 17243	 4	 8	 1	 2     0.465710273    0.045563994    0.010197972    0.007697132    0.044408095    0.010137857    0.064410797    0.707396834
53	 828	 468	 18071	 4	 8	 1	 2     0.465834214    0.044970123    0.010211043    0.007700115    0.043795508    0.009869783    0.063508222    0.708099229
54	 860	 484	 18931	 4	 8	 1	 2     0.465984534    0.044007085    0.010237813    0.007724053    0.042799658    0.008724527    0.062395704    0.705290306
55	 888	 500	 19819	 4	 8	 1	 2     0.466089168    0.043480348    0.010261833    0.007745708    0.042252047    0.009287035    0.061609225    0.705744114
56	 928	 520	 20747	 4	 8	 1	 2     0.466192665    0.043006743    0.010290478    0.007758255    0.041757467    0.009137685    0.060821121    0.707102107
57	 972	 543	 21719	 4	 8	 1	 2     0.466306121    0.042417842    0.010309641    0.007773316    0.041145894    0.009059403    0.059945063    0.707611928
58	 1012	 566	 22731	 4	 8	 1	 2     0.466423108    0.041898398    0.010386549    0.007831872    0.040590582    0.008674849    0.059027910    0.709806564
59	 1060	 592	 23791	 4	 8	 1	 2     0.466527948    0.041524998    0.010434030    0.007859806    0.040192742    0.009518223    0.058193498    0.713567657
60	 1128	 627	 24919	 4	 8	 1	 2     0.466657532    0.040806628    0.010497950    0.007904155    0.039433158    0.009154679    0.057145056    0.714088513
61	 1188	 659	 26107	 4	 8	 1	 2     0.466765261    0.040229052    0.010544404    0.007932740    0.038822573    0.009133229    0.056258340    0.715077120
62	 1248	 691	 27355	 4	 8	 1	 2     0.466906054    0.039710985    0.010710574    0.008058198    0.038239324    0.008485183    0.055077639    0.721000131
63	 1304	 719	 28659	 4	 8	 1	 2     0.467024299    0.039158409    0.010816529    0.008137845    0.037634874    0.009182123    0.054065825    0.724272845
64	 1376	 757	 30035	 4	 8	 1	 2     0.467128379    0.038622306    0.010841161    0.008155185    0.037069553    0.008198861    0.053159073    0.726542127
65	 1416	 784	 31451	 4	 8	 1	 2     0.467216743    0.038086999    0.010848601    0.008157225    0.036509278    0.008326334    0.052376753    0.727173743
66	 1464	 809	 32915	 4	 8	 1	 2     0.467304466    0.037476531    0.010874636    0.008178796    0.035864086    0.008124884    0.051588230    0.726455077
67	 1830	 809	 34745	 5	 13	 1	 3     0.467376080    0.036958544    0.008701343    0.005515191    0.035919641    0.008037920    0.050935343    0.725597235
68	 1895	 836	 36640	 5	 13	 1	 3     0.467464143    0.036462662    0.008736254    0.005541744    0.035400616    0.008211655    0.050120699    0.727497080
69	 1970	 866	 38610	 5	 13	 1	 3     0.467570790    0.035793574    0.008754128    0.005546098    0.034706558    0.007653512    0.049115840    0.728758259
70	 2025	 888	 40635	 5	 13	 1	 3     0.467657951    0.035134938    0.008767119    0.005553266    0.034023543    0.007420890    0.048278882    0.727749610
71	 2100	 918	 42735	 5	 13	 1	 3     0.467739481    0.034534631    0.008784672    0.005572940    0.033398657    0.007539767    0.047482500    0.727312827
72	 2165	 944	 44900	 5	 13	 1	 3     0.467816172    0.034027853    0.008794161    0.005586412    0.032871834    0.006820395    0.046720855    0.728322556
73	 2220	 966	 47120	 5	 13	 1	 3     0.467880042    0.033537091    0.008803868    0.005599034    0.032360908    0.007242437    0.046076850    0.727851195
74	 2290	 994	 49410	 5	 13	 1	 3     0.467956921    0.032937435    0.008808780    0.005604963    0.031737675    0.006731983    0.045289402    0.727265842
75	 2350	 1020	 51760	 5	 13	 1	 3     0.468017537    0.032433463    0.008813861    0.005609305    0.031212904    0.007033950    0.044658650    0.726252653
76	 2420	 1048	 54180	 5	 13	 1	 3     0.468091074    0.031909479    0.008820297    0.005618591    0.030666223    0.006914528    0.043881161    0.727179459
77	 2490	 1076	 56670	 5	 13	 1	 3     0.468166124    0.031302495    0.008825704    0.005624541    0.030032535    0.006201252    0.043073071    0.726730049
78	 2550	 1103	 59220	 5	 13	 1	 3     0.468219310    0.030866676    0.008832034    0.005630978    0.029576120    0.007066306    0.042491028    0.726428085
79	 2640	 1140	 61860	 5	 13	 1	 3     0.468282737    0.030292203    0.008838190    0.005638189    0.028974194    0.006519131    0.041786210    0.724932999
80	 2715	 1172	 64575	 5	 13	 1	 3     0.468337228    0.029835738    0.008842124    0.005642870    0.028495405    0.006164318    0.041170989    0.724678691
81	 2780	 1201	 67355	 5	 13	 1	 3     0.468386259    0.029388940    0.008847643    0.005649660    0.028025506    0.005672645    0.040609383    0.723698262
82	 2835	 1224	 70190	 5	 13	 1	 3     0.468432408    0.028991868    0.008853965    0.005656298    0.027606805    0.006175252    0.040073537    0.723466652
83	 2925	 1260	 73115	 5	 13	 1	 3     0.468486126    0.028541892    0.008867468    0.005659869    0.027129460    0.006223560    0.039440584    0.723668081
84	 3000	 1292	 76115	 5	 13	 1	 3     0.468545500    0.028016117    0.008872826    0.005664958    0.026573968    0.005728688    0.038728852    0.723391370
85	 3090	 1328	 79205	 5	 13	 1	 3     0.468588633    0.027676217    0.008880297    0.005672856    0.026212846    0.005440202    0.038203433    0.724443184
86	 3708	 1328	 82913	 6	 15	 1	 3     0.468624981    0.027180442    0.007085466    0.004028861    0.026240667    0.005444304    0.037754950    0.719917308
87	 3786	 1356	 86699	 6	 15	 1	 3     0.468662932    0.026728094    0.007087392    0.004029120    0.025771299    0.005457095    0.037280899    0.716938009
88	 3894	 1394	 90593	 6	 15	 1	 3     0.468704285    0.026398229    0.007089499    0.004028681    0.025428439    0.005264462    0.036757351    0.718175495
89	 4002	 1432	 94595	 6	 15	 1	 3     0.468747201    0.025990708    0.007088645    0.004026825    0.025005359    0.005578483    0.036205958    0.717857201
90	 4146	 1480	 98741	 6	 15	 1	 3     0.468789059    0.025586698    0.007093295    0.004029364    0.024583821    0.005456861    0.035659895    0.717520286
91	 4284	 1528	 103025	 6	 15	 1	 3     0.468834243    0.025183839    0.007096493    0.004029414    0.024163310    0.005301504    0.035060840    0.718289657
92	 4446	 1584	 107471	 6	 15	 1	 3     0.468875931    0.024815928    0.007101890    0.004032037    0.023778004    0.005000745    0.034498851    0.719326233
93	 4590	 1637	 112061	 6	 15	 1	 3     0.468911099    0.024469916    0.007107475    0.004035026    0.023414965    0.005107741    0.034017508    0.719333017
94	 4764	 1701	 116825	 6	 15	 1	 3     0.468946654    0.024084888    0.007110809    0.004036744    0.023011263    0.004937710    0.033523805    0.718441357
95	 4944	 1763	 121769	 6	 15	 1	 3     0.468979265    0.023761934    0.007111999    0.004037442    0.022672648    0.004633559    0.033064453    0.718654972
96	 5088	 1812	 126857	 6	 15	 1	 3     0.469008849    0.023439555    0.007115061    0.004039399    0.022333577    0.004703092    0.032642134    0.718076682
97	 5268	 1873	 132125	 6	 15	 1	 3     0.469037440    0.023121229    0.007119048    0.004041646    0.021997963    0.004643867    0.032228701    0.717411127
98	 5460	 1941	 137585	 6	 15	 1	 3     0.469065296    0.022792000    0.007120488    0.004042077    0.021651187    0.004715779    0.031820709    0.716263104
99	 5676	 2014	 143261	 6	 15	 1	 3     0.469095866    0.022468519    0.007126668    0.004045490    0.021308330    0.004556510    0.031366834    0.716314516
100	 5904	 2100	 149165	 6	 15	 1	 3     0.469121066    0.022181964    0.007129131    0.004046364    0.021005119    0.004587140    0.030987658    0.715832209
101	 6132	 2177	 155297	 6	 15	 1	 3     0.469151239    0.021917808    0.007136187    0.004050004    0.020723541    0.004350638    0.030527443    0.717970664
102	 6390	 2263	 161687	 6	 15	 1	 3     0.469176412    0.021635214    0.007141118    0.004052590    0.020422706    0.004327179    0.030138074    0.717869843
103	 6684	 2363	 168371	 6	 15	 1	 3     0.469201883    0.021382117    0.007147584    0.004055432    0.020152096    0.004287643    0.029738904    0.718994807
104	 6960	 2459	 175331	 6	 15	 1	 3     0.469227748    0.021120447    0.007156560    0.004060788    0.019871007    0.004201368    0.029327968    0.720146968
105	 7296	 2571	 182627	 6	 15	 1	 3     0.469254686    0.020867079    0.007167407    0.004068039    0.019597532    0.004273544    0.028893756    0.722200293
106	 7602	 2674	 190229	 6	 15	 1	 3     0.469281785    0.020543640    0.007177833    0.004074485    0.019248893    0.004364356    0.028450230    0.722090472
107	 7950	 2791	 198179	 6	 15	 1	 3     0.469310009    0.020321641    0.007192008    0.004083364    0.019006423    0.004147569    0.027980798    0.726270971
108	 8262	 2898	 206441	 6	 15	 1	 3     0.469336917    0.020060235    0.007204226    0.004090820    0.018721970    0.003999992    0.027525769    0.728780191
109	 9639	 2898	 216080	 7	 18	 1	 3     0.469355914    0.019676923    0.006050849    0.003962249    0.018723475    0.004000851    0.027199920    0.723418395
110	 9968	 2996	 226048	 7	 18	 1	 3     0.469380543    0.019403633    0.006061380    0.003971582    0.018432597    0.003929814    0.026771538    0.724785899
111	 11392	 2996	 237440	 8	 19	 1	 3     0.469398758    0.019053750    0.004823220    0.003649381    0.018433175    0.003930707    0.026450247    0.720361888
112	 11752	 3089	 249192	 8	 19	 1	 3     0.469422210    0.018785465    0.004828050    0.003651231    0.018154438    0.003910572    0.026030724    0.721665093
113	 12152	 3190	 261344	 8	 19	 1	 3     0.469444290    0.018527978    0.004831547    0.003653275    0.017886926    0.003870256    0.025629430    0.722918069
114	 12568	 3295	 273912	 8	 19	 1	 3     0.469466720    0.018260162    0.004834316    0.003655351    0.017608603    0.003891517    0.025215246    0.724171495
115	 12976	 3402	 286888	 8	 19	 1	 3     0.469488283    0.017977247    0.004836248    0.003656763    0.017314506    0.003749528    0.024810509    0.724581936
116	 13360	 3502	 300248	 8	 19	 1	 3     0.469508702    0.017696540    0.004838326    0.003658280    0.017022283    0.003702235    0.024421053    0.724642788
117	 13760	 3604	 314008	 8	 19	 1	 3     0.469527162    0.017416703    0.004839828    0.003659470    0.016730738    0.003651005    0.024063535    0.723779906
118	 15480	 3604	 329488	 9	 28	 1	 4     0.469541424    0.017345091    0.004559635    0.003023752    0.016735050    0.003636576    0.023783615    0.729287410
119	 16020	 3724	 345508	 9	 28	 1	 4     0.469559198    0.017100664    0.004562280    0.003026508    0.016480847    0.003614417    0.023430095    0.729858920
120	 16452	 3824	 361960	 9	 28	 1	 4     0.469575953    0.016804939    0.004563872    0.003028216    0.016173343    0.003433331    0.023091854    0.727743163
121	 16938	 3932	 378898	 9	 28	 1	 4     0.469592839    0.016535779    0.004565112    0.003029296    0.015893135    0.003445112    0.022745880    0.726979110
122	 17379	 4034	 396277	 9	 28	 1	 4     0.469610215    0.016272280    0.004566406    0.003030075    0.015618420    0.003463269    0.022384264    0.726951768
123	 17892	 4148	 414169	 9	 28	 1	 4     0.469626729    0.016046892    0.004567852    0.003031172    0.015383025    0.003347708    0.022035084    0.728242807
124	 18342	 4249	 432511	 9	 28	 1	 4     0.469643552    0.015765206    0.004569696    0.003032391    0.015088393    0.003299534    0.021673577    0.727392906
125	 18882	 4370	 451393	 9	 28	 1	 4     0.469659684    0.015528617    0.004571571    0.003033762    0.014840441    0.003203474    0.021321140    0.728320227
126	 19332	 4470	 470725	 9	 28	 1	 4     0.469674374    0.015258079    0.004572685    0.003034633    0.014556769    0.003110218    0.020995055    0.726746294
127	 19917	 4600	 490642	 9	 28	 1	 4     0.469688306    0.014998563    0.004573591    0.003035538    0.014284228    0.002987137    0.020681023    0.725233122
128	 22130	 4600	 512772	 10	 38	 1	 5     0.469698116    0.014870419    0.004122660    0.002099241    0.014287513    0.002987497    0.020457013    0.726910587
129	 22690	 4718	 535462	 10	 38	 1	 5     0.469710528    0.014651278    0.004123539    0.002099910    0.014059032    0.003112479    0.020170013    0.726389138
130	 23360	 4855	 558822	 10	 38	 1	 5     0.469724957    0.014428455    0.004125282    0.002100850    0.013826147    0.002817483    0.019831142    0.727565481
131	 23860	 4959	 582682	 10	 38	 1	 5     0.469735533    0.014199480    0.004125938    0.002101300    0.013586827    0.002894425    0.019579044    0.725238700
132	 24480	 5087	 607162	 10	 38	 1	 5     0.469747122    0.013998115    0.004126779    0.002101906    0.013375983    0.002888948    0.019298996    0.725328664
133	 25110	 5216	 632272	 10	 38	 1	 5     0.469758770    0.013825411    0.004128059    0.002102804    0.013194738    0.002811363    0.019013346    0.727142464
134	 25740	 5342	 658012	 10	 38	 1	 5     0.469769822    0.013627225    0.004129015    0.002103358    0.012986628    0.002769554    0.018738303    0.727239030
135	 26410	 5478	 684422	 10	 38	 1	 5     0.469781261    0.013422703    0.004129832    0.002103869    0.012771587    0.002715207    0.018449295    0.727545593
136	 27140	 5628	 711562	 10	 38	 1	 5     0.469791133    0.013237725    0.004130915    0.002104604    0.012576680    0.002681987    0.018196174    0.727500440
137	 27950	 5796	 739512	 10	 38	 1	 5     0.469800708    0.013057013    0.004131898    0.002105134    0.012386001    0.002624551    0.017947255    0.727521491
138	 28740	 5956	 768252	 10	 38	 1	 5     0.469810053    0.012855298    0.004132794    0.002105795    0.012172867    0.002584138    0.017700944    0.726249284
139	 29640	 6141	 797892	 10	 38	 1	 5     0.469819571    0.012664741    0.004133756    0.002106493    0.011971121    0.002567264    0.017446505    0.725918527
140	 30700	 6356	 828592	 10	 38	 1	 5     0.469828198    0.012495148    0.004134813    0.002107318    0.011791185    0.002430993    0.017212605    0.725930113
141	 31740	 6575	 860332	 10	 38	 1	 5     0.469836160    0.012331662    0.004135626    0.002107932    0.011617508    0.002472915    0.016993879    0.725653191
142	 32840	 6808	 893172	 10	 38	 1	 5     0.469844445    0.012159441    0.004136596    0.002108442    0.011434185    0.002363933    0.016763257    0.725362664
143	 33880	 7020	 927052	 10	 38	 1	 5     0.469852141    0.012007196    0.004137297    0.002108907    0.011271892    0.002443796    0.016546165    0.725678531
144	 35220	 7290	 962272	 10	 38	 1	 5     0.469860163    0.011862756    0.004138318    0.002109706    0.011117522    0.002388320    0.016316771    0.727028394
145	 36510	 7554	 998782	 10	 38	 1	 5     0.469867818    0.011707074    0.004139305    0.002110405    0.010950879    0.002323297    0.016094820    0.727381507
146	 37940	 7843	 1036722	 10	 38	 1	 5     0.469874899    0.011556815    0.004140260    0.002111027    0.010789728    0.002316322    0.015886736    0.727450577
147	 39450	 8151	 1076172	 10	 38	 1	 5     0.469882401    0.011414352    0.004141374    0.002111619    0.010636562    0.002290037    0.015663287    0.728732820
148	 41010	 8479	 1117182	 10	 38	 1	 5     0.469889557    0.011267272    0.004142628    0.002112288    0.010478075    0.002225661    0.015447116    0.729409431
149	 42650	 8808	 1159832	 10	 38	 1	 5     0.469896172    0.011139039    0.004144016    0.002113196    0.010339503    0.002200969    0.015244587    0.730688109
150	 44340	 9148	 1204172	 10	 38	 1	 5     0.469902781    0.010999740    0.004145183    0.002113878    0.010188804    0.002192577    0.015039485    0.731390723
151	 46290	 9544	 1250462	 10	 38	 1	 5     0.469909494    0.010858487    0.004146486    0.002114591    0.010035606    0.002106961    0.014828261    0.732283216
152	 50919	 9544	 1301381	 11	 49	 1	 6     0.469914252    0.010752504    0.003853562    0.002063240    0.010038247    0.002107734    0.014676703    0.732623955
153	 52943	 9914	 1354324	 11	 49	 1	 6     0.469920509    0.010621378    0.003855173    0.002063948    0.009897035    0.002102831    0.014474971    0.733775426
154	 55099	 10307	 1409423	 11	 49	 1	 6     0.469927025    0.010495172    0.003857023    0.002064781    0.009760738    0.002112447    0.014261860    0.735890801
155	 57387	 10732	 1466810	 11	 49	 1	 6     0.469933815    0.010348911    0.003859051    0.002065679    0.009602484    0.002046747    0.014036338    0.737294252
156	 62604	 10732	 1529414	 12	 54	 1	 6     0.469938646    0.010166246    0.003335380    0.001550982    0.009603530    0.002046866    0.013873645    0.732773934
157	 65076	 11146	 1594490	 12	 54	 1	 6     0.469945086    0.010032021    0.003337235    0.001552208    0.009460671    0.002047291    0.013653788    0.734742666
158	 67488	 11555	 1661978	 12	 54	 1	 6     0.469951523    0.009891010    0.003338781    0.001553157    0.009310458    0.002001156    0.013430390    0.736464855
159	 69948	 11968	 1731926	 12	 54	 1	 6     0.469957352    0.009771280    0.003340002    0.001553832    0.009182717    0.001943850    0.013224864    0.738856755
160	 72180	 12347	 1804106	 12	 54	 1	 6     0.469962950    0.009626774    0.003340713    0.001554173    0.009028534    0.001940401    0.013024404    0.739133594
161	 74628	 12762	 1878734	 12	 54	 1	 6     0.469968374    0.009493692    0.003341431    0.001554435    0.008886226    0.001885411    0.012827186    0.740122694
162	 76920	 13149	 1955654	 12	 54	 1	 6     0.469973441    0.009363843    0.003342288    0.001554840    0.008747037    0.001896763    0.012640169    0.740800410
163	 79524	 13584	 2035178	 12	 54	 1	 6     0.469978528    0.009241271    0.003343112    0.001555220    0.008615376    0.001843625    0.012449608    0.742294148
164	 81864	 13980	 2117042	 12	 54	 1	 6     0.469983495    0.009105570    0.003343693    0.001555481    0.008469423    0.001827143    0.012260674    0.742664763
165	 84384	 14400	 2201426	 12	 54	 1	 6     0.469988067    0.008981252    0.003344111    0.001555581    0.008335455    0.001772565    0.012084126    0.743227273
166	 86688	 14784	 2288114	 12	 54	 1	 6     0.469992477    0.008861583    0.003344535    0.001555707    0.008206201    0.001755310    0.011911374    0.743959713
167	 89028	 15178	 2377142	 12	 54	 1	 6     0.469997026    0.008730389    0.003344959    0.001555829    0.008064176    0.001730825    0.011730517    0.744245881
168	 91608	 15610	 2468750	 12	 54	 1	 6     0.470001402    0.008599599    0.003345264    0.001555928    0.007922267    0.001712494    0.011553875    0.744304303
169	 94068	 16024	 2562818	 12	 54	 1	 6     0.470005668    0.008465580    0.003345552    0.001555979    0.007776460    0.001675582    0.011378982    0.743966349
170	 96768	 16480	 2659586	 12	 54	 1	 6     0.470009666    0.008363407    0.003345879    0.001556004    0.007664963    0.001646981    0.011212649    0.745890364
171	 99252	 16898	 2758838	 12	 54	 1	 6     0.470013506    0.008240317    0.003346122    0.001556089    0.007530358    0.001615861    0.011050497    0.745696489
172	 101904	 17342	 2860742	 12	 54	 1	 6     0.470017242    0.008128658    0.003346315    0.001556108    0.007407919    0.001582899    0.010890450    0.746402413
173	 104472	 17773	 2965214	 12	 54	 1	 6     0.470020859    0.008023041    0.003346577    0.001556132    0.007291750    0.001591145    0.010733222    0.747496054
174	 107220	 18236	 3072434	 12	 54	 1	 6     0.470024589    0.007906673    0.003346846    0.001556197    0.007163387    0.001536919    0.010568587    0.748129690
175	 116155	 18236	 3188589	 13	 58	 1	 6     0.470027369    0.007773475    0.003018623    0.001345990    0.007163437    0.001536921    0.010444224    0.744284661
176	 119262	 18719	 3307851	 13	 58	 1	 6     0.470030735    0.007660847    0.003018823    0.001346069    0.007040972    0.001496087    0.010291645    0.744375420
177	 122278	 19184	 3430129	 13	 58	 1	 6     0.470033797    0.007552775    0.003018987    0.001346130    0.006923159    0.001486529    0.010150844    0.744053961
178	 125658	 19711	 3555787	 13	 58	 1	 6     0.470036884    0.007454544    0.003019170    0.001346201    0.006815779    0.001442158    0.010006867    0.744942891
179	 128830	 20204	 3684617	 13	 58	 1	 6     0.470039886    0.007355797    0.003019329    0.001346277    0.006707563    0.001416981    0.009864825    0.745659136
180	 132171	 20725	 3816788	 13	 58	 1	 6     0.470042746    0.007263080    0.003019513    0.001346349    0.006605670    0.001367029    0.009727608    0.746646107
181	 135356	 21222	 3952144	 13	 58	 1	 6     0.470045390    0.007176861    0.003019682    0.001346434    0.006510672    0.001358929    0.009599009    0.747666878
182	 138632	 21731	 4090776	 13	 58	 1	 6     0.470047984    0.007087095    0.003019837    0.001346509    0.006411513    0.001345853    0.009471129    0.748284140
183	 149296	 21731	 4240072	 14	 61	 1	 6     0.470050039    0.006976642    0.002749971    0.001144846    0.006411801    0.001345885    0.009368601    0.744683388
184	 153300	 22307	 4393372	 14	 61	 1	 6     0.470052493    0.006883792    0.002750105    0.001144918    0.006310588    0.001336182    0.009244646    0.744624756
185	 157626	 22936	 4550998	 14	 61	 1	 6     0.470054917    0.006788917    0.002750248    0.001144997    0.006206894    0.001305120    0.009120577    0.744351699
186	 162260	 23614	 4713258	 14	 61	 1	 6     0.470057276    0.006703485    0.002750426    0.001145091    0.006113253    0.001301501    0.008998142    0.744985454
187	 167244	 24335	 4880502	 14	 61	 1	 6     0.470059594    0.006616555    0.002750594    0.001145169    0.006017726    0.001259490    0.008876236    0.745423477
188	 172536	 25100	 5053038	 14	 61	 1	 6     0.470061788    0.006531121    0.002750747    0.001145244    0.005923591    0.001249857    0.008759260    0.745624793
189	 178374	 25945	 5231412	 14	 61	 1	 6     0.470063909    0.006448019    0.002750907    0.001145310    0.005831763    0.001232465    0.008644714    0.745891563
190	 184408	 26828	 5415820	 14	 61	 1	 6     0.470065959    0.006370820    0.002751056    0.001145381    0.005746220    0.001223476    0.008532481    0.746655070
191	 191002	 27776	 5606822	 14	 61	 1	 6     0.470068024    0.006296638    0.002751217    0.001145446    0.005663784    0.001198315    0.008417951    0.748001207
192	 197750	 28754	 5804572	 14	 61	 1	 6     0.470069943    0.006221193    0.002751341    0.001145501    0.005579728    0.001193499    0.008310126    0.748627968
193	 205282	 29837	 6009854	 14	 61	 1	 6     0.470071833    0.006148669    0.002751506    0.001145568    0.005498667    0.001164760    0.008202496    0.749609536
194	 212982	 30954	 6222836	 14	 61	 1	 6     0.470073670    0.006075724    0.002751662    0.001145632    0.005416897    0.001168467    0.008096568    0.750407269
195	 221550	 32190	 6444386	 14	 61	 1	 6     0.470075497    0.006003498    0.002751833    0.001145697    0.005335673    0.001138763    0.007989806    0.751394738
196	 237375	 32190	 6681761	 15	 76	 1	 7     0.470076893    0.005975328    0.002689182    0.001075265    0.005335996    0.001138825    0.007907235    0.755678609
197	 246825	 33459	 6928586	 15	 76	 1	 7     0.470078641    0.005909039    0.002689358    0.001075295    0.005261568    0.001107248    0.007802589    0.757317809
198	 256245	 34727	 7184831	 15	 76	 1	 7     0.470080307    0.005845525    0.002689553    0.001075325    0.005190035    0.001112063    0.007701572    0.759004125
199	 266820	 36143	 7451651	 15	 76	 1	 7     0.470082009    0.005783785    0.002689771    0.001075357    0.005120284    0.001090054    0.007596964    0.761328536
200	 277530	 37583	 7729181	 15	 76	 1	 7     0.470083646    0.005718169    0.002689979    0.001075387    0.005045936    0.001070278    0.007495032    0.762927955
201	 296032	 37583	 8025213	 16	 82	 1	 7     0.470084880    0.005631230    0.002499730    0.001068928    0.005045999    0.001070288    0.007417209    0.759211421
202	 307792	 39059	 8333005	 16	 82	 1	 7     0.470086494    0.005565909    0.002499982    0.001069031    0.004972870    0.001046689    0.007314211    0.760971905
203	 327029	 39059	 8660034	 17	 89	 1	 7     0.470087794    0.005472896    0.002285346    0.001002218    0.004972904    0.001046700    0.007230178    0.756951684
204	 339915	 40582	 8999949	 17	 89	 1	 7     0.470089416    0.005406267    0.002285655    0.001002451    0.004899337    0.001048910    0.007123947    0.758886453
205	 353651	 42206	 9353600	 17	 89	 1	 7     0.470091070    0.005342953    0.002286031    0.001002728    0.004829204    0.001024848    0.007013949    0.761761031
206	 367200	 43808	 9720800	 17	 89	 1	 7     0.470092668    0.005277897    0.002286358    0.001002960    0.004756970    0.001014095    0.006906044    0.764243238
207	 380834	 45424	 10101634	 17	 89	 1	 7     0.470094222    0.005215969    0.002286628    0.001003130    0.004688034    0.001000532    0.006799426    0.767118936
208	 403236	 45424	 10504870	 18	 92	 1	 7     0.470095385    0.005133406    0.002091338    0.000875350    0.004688087    0.001000508    0.006718553    0.764064167
209	 417384	 47011	 10922254	 18	 92	 1	 7     0.470096830    0.005069028    0.002091516    0.000875406    0.004617424    0.000995817    0.006616644    0.766102503
210	 432432	 48698	 11354686	 18	 92	 1	 7     0.470098299    0.005002961    0.002091705    0.000875472    0.004544709    0.000966267    0.006511420    0.768336373
211	 446832	 50302	 11801518	 18	 92	 1	 7     0.470099674    0.004935324    0.002091875    0.000875528    0.004470065    0.000959741    0.006411388    0.769774642


==> data/lshaped/criterionB/varth1_thX0.2_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.024250406    0.131606152    0.711722556
12	 94	 124	 997	 2	 3	 1	 1     0.452026927    0.091284946    0.019740787    0.016237005    0.089124871    0.022840579    0.129253496    0.706247399
13	 98	 128	 1095	 2	 3	 1	 1     0.452641989    0.089508897    0.019809764    0.016244893    0.087289265    0.022556032    0.127082806    0.704335225
14	 102	 132	 1197	 2	 3	 1	 1     0.453284230    0.087666121    0.019867577    0.016247918    0.085385175    0.022329422    0.124772658    0.702606822
15	 106	 136	 1303	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.020924718    0.122630312    0.700174660
16	 112	 142	 1415	 2	 3	 1	 1     0.454525432    0.084224927    0.020408467    0.016456437    0.081714949    0.017979527    0.120172547    0.700866623
17	 118	 148	 1533	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.019321979    0.118440533    0.702769648
18	 124	 155	 1657	 2	 3	 1	 1     0.455572455    0.081974270    0.021109235    0.016782626    0.079209729    0.019040368    0.116140206    0.705821634
19	 130	 162	 1787	 2	 3	 1	 1     0.456130756    0.080940052    0.021146392    0.016827151    0.078128882    0.016749783    0.113927798    0.710450418
20	 195	 162	 1982	 3	 6	 1	 2     0.456441786    0.079633501    0.014155282    0.012590964    0.078365314    0.016828339    0.112675221    0.706752562
21	 201	 166	 2183	 3	 6	 1	 2     0.456830119    0.078915482    0.014200457    0.012619437    0.077627317    0.021386359    0.111090285    0.710372485
22	 216	 176	 2399	 3	 6	 1	 2     0.457602916    0.077352655    0.015494132    0.013688271    0.075784993    0.018466206    0.107862787    0.717139409
23	 225	 182	 2624	 3	 6	 1	 2     0.458042494    0.075876865    0.015991227    0.014098849    0.074172632    0.019638382    0.105980579    0.715950658
24	 243	 194	 2867	 3	 6	 1	 2     0.458655800    0.074711164    0.016710596    0.014662895    0.072818363    0.015535056    0.103294077    0.723286036
25	 252	 200	 3119	 3	 6	 1	 2     0.459011906    0.073781633    0.017081053    0.014963523    0.071777204    0.018517210    0.101699947    0.725483494
26	 264	 208	 3383	 3	 6	 1	 2     0.459531190    0.071707407    0.017102618    0.014967621    0.069638011    0.016101149    0.099327214    0.721931120
27	 276	 216	 3659	 3	 6	 1	 2     0.459886267    0.070753420    0.017094721    0.014947234    0.068657243    0.017632487    0.097670011    0.724412939
28	 288	 224	 3947	 3	 6	 1	 2     0.460356533    0.068973021    0.017081792    0.014905471    0.066824322    0.015675921    0.095428884    0.722768807
29	 300	 232	 4247	 3	 6	 1	 2     0.460752317    0.067418171    0.017244227    0.015042169    0.065175505    0.014583622    0.093499261    0.721055656
30	 400	 232	 4647	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.014624942    0.092216318    0.714719727
31	 412	 239	 5059	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.014496120    0.090606618    0.714835378
32	 424	 246	 5483	 4	 8	 1	 2     0.461626120    0.063606649    0.009490008    0.007130843    0.062894718    0.015746569    0.089084986    0.713999651
33	 440	 255	 5923	 4	 8	 1	 2     0.461978319    0.062548018    0.009542787    0.007151048    0.061815773    0.014607501    0.087240139    0.716963763
34	 452	 262	 6375	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.013463290    0.085623419    0.713597507
35	 468	 270	 6843	 4	 8	 1	 2     0.462516163    0.059956830    0.009594154    0.007168066    0.059184235    0.014055696    0.084342212    0.710875716
36	 484	 279	 7327	 4	 8	 1	 2     0.462784191    0.058850129    0.009670800    0.007240272    0.058050093    0.014095482    0.082858929    0.710244862
37	 500	 288	 7827	 4	 8	 1	 2     0.463072289    0.057675486    0.009721241    0.007288269    0.056850322    0.011392853    0.081233393    0.709997245
38	 508	 292	 8335	 4	 8	 1	 2     0.463240311    0.056772129    0.009755107    0.007322826    0.055927744    0.011370549    0.080269695    0.707267285
39	 516	 297	 8851	 4	 8	 1	 2     0.463409799    0.056012255    0.009810366    0.007379662    0.055146436    0.012981777    0.079285356    0.706464067
40	 528	 304	 9379	 4	 8	 1	 2     0.463611155    0.054985276    0.009825907    0.007388521    0.054100204    0.011832780    0.078099339    0.704042780
41	 540	 312	 9919	 4	 8	 1	 2     0.463774458    0.054052147    0.009814613    0.007381628    0.053153626    0.014674289    0.077123677    0.700850235
42	 568	 328	 10487	 4	 8	 1	 2     0.464110776    0.053142730    0.009843288    0.007408231    0.052223169    0.011841226    0.075073276    0.707878123
43	 580	 334	 11067	 4	 8	 1	 2     0.464294364    0.052416057    0.009860247    0.007412376    0.051480274    0.010659524    0.073929378    0.709001733
44	 588	 338	 11655	 4	 8	 1	 2     0.464431180    0.051537010    0.009859813    0.007413461    0.050585052    0.012962517    0.073064962    0.705358744
45	 612	 350	 12267	 4	 8	 1	 2     0.464645736    0.050475071    0.009917026    0.007467906    0.049491266    0.011292362    0.071687861    0.704095099
46	 632	 360	 12899	 4	 8	 1	 2     0.464821525    0.049564908    0.009946761    0.007487376    0.048556586    0.010460729    0.070539063    0.702659001
47	 652	 371	 13551	 4	 8	 1	 2     0.464969771    0.048750533    0.010014786    0.007542602    0.047710780    0.010333667    0.069555167    0.700890176
48	 680	 386	 14231	 4	 8	 1	 2     0.465118708    0.048223027    0.010061108    0.007572510    0.047161790    0.010306380    0.068552146    0.703450291
49	 704	 399	 14935	 4	 8	 1	 2     0.465253657    0.047450210    0.010080738    0.007588286    0.046367026    0.010859755    0.067630204    0.701612702
50	 740	 419	 15675	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.009879213    0.066592437    0.701658977
51	 768	 435	 16443	 4	 8	 1	 2     0.465537989    0.046173695    0.010178493    0.007677205    0.045037856    0.010797743    0.065644423    0.703390984
52	 800	 454	 17243	 4	 8	 1	 2     0.465710273    0.045563994    0.010197972    0.007697132    0.044408095    0.010137857    0.064410797    0.707396834
53	 828	 468	 18071	 4	 8	 1	 2     0.465834214    0.044970123    0.010211043    0.007700115    0.043795508    0.009869783    0.063508222    0.708099229
54	 860	 484	 18931	 4	 8	 1	 2     0.465984534    0.044007085    0.010237813    0.007724053    0.042799658    0.008724527    0.062395704    0.705290306
55	 888	 500	 19819	 4	 8	 1	 2     0.466089168    0.043480348    0.010261833    0.007745708    0.042252047    0.009287035    0.061609225    0.705744114
56	 928	 520	 20747	 4	 8	 1	 2     0.466192665    0.043006743    0.010290478    0.007758255    0.041757467    0.009137685    0.060821121    0.707102107
57	 972	 543	 21719	 4	 8	 1	 2     0.466306121    0.042417842    0.010309641    0.007773316    0.041145894    0.009059403    0.059945063    0.707611928
58	 1012	 566	 22731	 4	 8	 1	 2     0.466423108    0.041898398    0.010386549    0.007831872    0.040590582    0.008674849    0.059027910    0.709806564
59	 1060	 592	 23791	 4	 8	 1	 2     0.466527948    0.041524998    0.010434030    0.007859806    0.040192742    0.009518223    0.058193498    0.713567657
60	 1128	 627	 24919	 4	 8	 1	 2     0.466657532    0.040806628    0.010497950    0.007904155    0.039433158    0.009154679    0.057145056    0.714088513
61	 1188	 659	 26107	 4	 8	 1	 2     0.466765261    0.040229052    0.010544404    0.007932740    0.038822573    0.009133229    0.056258340    0.715077120
62	 1248	 691	 27355	 4	 8	 1	 2     0.466906054    0.039710985    0.010710574    0.008058198    0.038239324    0.008485183    0.055077639    0.721000131
63	 1304	 719	 28659	 4	 8	 1	 2     0.467024299    0.039158409    0.010816529    0.008137845    0.037634874    0.009182123    0.054065825    0.724272845
64	 1376	 757	 30035	 4	 8	 1	 2     0.467128379    0.038622306    0.010841161    0.008155185    0.037069553    0.008198861    0.053159073    0.726542127
65	 1416	 784	 31451	 4	 8	 1	 2     0.467216743    0.038086999    0.010848601    0.008157225    0.036509278    0.008326334    0.052376753    0.727173743
66	 1464	 809	 32915	 4	 8	 1	 2     0.467304466    0.037476531    0.010874636    0.008178796    0.035864086    0.008124884    0.051588230    0.726455077
67	 1830	 809	 34745	 5	 13	 1	 3     0.467376080    0.036958544    0.008701343    0.005515191    0.035919641    0.008037920    0.050935343    0.725597235
68	 1895	 836	 36640	 5	 13	 1	 3     0.467464143    0.036462662    0.008736254    0.005541744    0.035400616    0.008211655    0.050120699    0.727497080
69	 1970	 866	 38610	 5	 13	 1	 3     0.467570790    0.035793574    0.008754128    0.005546098    0.034706558    0.007653512    0.049115840    0.728758259
70	 2025	 888	 40635	 5	 13	 1	 3     0.467657951    0.035134938    0.008767119    0.005553266    0.034023543    0.007420890    0.048278882    0.727749610
71	 2100	 918	 42735	 5	 13	 1	 3     0.467739481    0.034534631    0.008784672    0.005572940    0.033398657    0.007539767    0.047482500    0.727312827
72	 2165	 944	 44900	 5	 13	 1	 3     0.467816172    0.034027853    0.008794161    0.005586412    0.032871834    0.006820395    0.046720855    0.728322556
73	 2220	 966	 47120	 5	 13	 1	 3     0.467880042    0.033537091    0.008803868    0.005599034    0.032360908    0.007242437    0.046076850    0.727851195
74	 2290	 994	 49410	 5	 13	 1	 3     0.467956921    0.032937435    0.008808780    0.005604963    0.031737675    0.006731983    0.045289402    0.727265842
75	 2350	 1020	 51760	 5	 13	 1	 3     0.468017537    0.032433463    0.008813861    0.005609305    0.031212904    0.007033950    0.044658650    0.726252653
76	 2420	 1048	 54180	 5	 13	 1	 3     0.468091074    0.031909479    0.008820297    0.005618591    0.030666223    0.006914528    0.043881161    0.727179459
77	 2490	 1076	 56670	 5	 13	 1	 3     0.468166124    0.031302495    0.008825704    0.005624541    0.030032535    0.006201252    0.043073071    0.726730049
78	 2550	 1103	 59220	 5	 13	 1	 3     0.468219310    0.030866676    0.008832034    0.005630978    0.029576120    0.007066306    0.042491028    0.726428085
79	 2640	 1140	 61860	 5	 13	 1	 3     0.468282737    0.030292203    0.008838190    0.005638189    0.028974194    0.006519131    0.041786210    0.724932999
80	 2715	 1172	 64575	 5	 13	 1	 3     0.468337228    0.029835738    0.008842124    0.005642870    0.028495405    0.006164318    0.041170989    0.724678691
81	 2780	 1201	 67355	 5	 13	 1	 3     0.468386259    0.029388940    0.008847643    0.005649660    0.028025506    0.005672645    0.040609383    0.723698262
82	 2835	 1224	 70190	 5	 13	 1	 3     0.468432408    0.028991868    0.008853965    0.005656298    0.027606805    0.006175252    0.040073537    0.723466652
83	 2925	 1260	 73115	 5	 13	 1	 3     0.468486126    0.028541892    0.008867468    0.005659869    0.027129460    0.006223560    0.039440584    0.723668081
84	 3000	 1292	 76115	 5	 13	 1	 3     0.468545500    0.028016117    0.008872826    0.005664958    0.026573968    0.005728688    0.038728852    0.723391370
85	 3090	 1328	 79205	 5	 13	 1	 3     0.468588633    0.027676217    0.008880297    0.005672856    0.026212846    0.005440202    0.038203433    0.724443184
86	 3708	 1328	 82913	 6	 15	 1	 3     0.468624981    0.027180442    0.007085466    0.004028861    0.026240667    0.005444304    0.037754950    0.719917308
87	 3786	 1356	 86699	 6	 15	 1	 3     0.468662932    0.026728094    0.007087392    0.004029120    0.025771299    0.005457095    0.037280899    0.716938009
88	 3894	 1394	 90593	 6	 15	 1	 3     0.468704285    0.026398229    0.007089499    0.004028681    0.025428439    0.005264462    0.036757351    0.718175495
89	 4002	 1432	 94595	 6	 15	 1	 3     0.468747201    0.025990708    0.007088645    0.004026825    0.025005359    0.005578483    0.036205958    0.717857201
90	 4146	 1480	 98741	 6	 15	 1	 3     0.468789059    0.025586698    0.007093295    0.004029364    0.024583821    0.005456861    0.035659895    0.717520286
91	 4284	 1528	 103025	 6	 15	 1	 3     0.468834243    0.025183839    0.007096493    0.004029414    0.024163310    0.005301504    0.035060840    0.718289657
92	 4446	 1584	 107471	 6	 15	 1	 3     0.468875931    0.024815928    0.007101890    0.004032037    0.023778004    0.005000745    0.034498851    0.719326233
93	 4590	 1637	 112061	 6	 15	 1	 3     0.468911099    0.024469916    0.007107475    0.004035026    0.023414965    0.005107741    0.034017508    0.719333017
94	 4764	 1701	 116825	 6	 15	 1	 3     0.468946654    0.024084888    0.007110809    0.004036744    0.023011263    0.004937710    0.033523805    0.718441357
95	 4944	 1763	 121769	 6	 15	 1	 3     0.468979265    0.023761934    0.007111999    0.004037442    0.022672648    0.004633559    0.033064453    0.718654972
96	 5088	 1812	 126857	 6	 15	 1	 3     0.469008849    0.023439555    0.007115061    0.004039399    0.022333577    0.004703092    0.032642134    0.718076682
97	 5268	 1873	 132125	 6	 15	 1	 3     0.469037440    0.023121229    0.007119048    0.004041646    0.021997963    0.004643867    0.032228701    0.717411127
98	 5460	 1941	 137585	 6	 15	 1	 3     0.469065296    0.022792000    0.007120488    0.004042077    0.021651187    0.004715779    0.031820709    0.716263104
99	 5676	 2014	 143261	 6	 15	 1	 3     0.469095866    0.022468519    0.007126668    0.004045490    0.021308330    0.004556510    0.031366834    0.716314516
100	 5904	 2100	 149165	 6	 15	 1	 3     0.469121066    0.022181964    0.007129131    0.004046364    0.021005119    0.004587140    0.030987658    0.715832209
101	 6132	 2177	 155297	 6	 15	 1	 3     0.469151239    0.021917808    0.007136187    0.004050004    0.020723541    0.004350638    0.030527443    0.717970664
102	 6390	 2263	 161687	 6	 15	 1	 3     0.469176412    0.021635214    0.007141118    0.004052590    0.020422706    0.004327179    0.030138074    0.717869843
103	 6684	 2363	 168371	 6	 15	 1	 3     0.469201883    0.021382117    0.007147584    0.004055432    0.020152096    0.004287643    0.029738904    0.718994807
104	 6960	 2459	 175331	 6	 15	 1	 3     0.469227748    0.021120447    0.007156560    0.004060788    0.019871007    0.004201368    0.029327968    0.720146968
105	 7296	 2571	 182627	 6	 15	 1	 3     0.469254686    0.020867079    0.007167407    0.004068039    0.019597532    0.004273544    0.028893756    0.722200293
106	 7602	 2674	 190229	 6	 15	 1	 3     0.469281785    0.020543640    0.007177833    0.004074485    0.019248893    0.004364356    0.028450230    0.722090472
107	 7950	 2791	 198179	 6	 15	 1	 3     0.469310009    0.020321641    0.007192008    0.004083364    0.019006423    0.004147569    0.027980798    0.726270971
108	 8262	 2898	 206441	 6	 15	 1	 3     0.469336917    0.020060235    0.007204226    0.004090820    0.018721970    0.003999992    0.027525769    0.728780191
109	 9639	 2898	 216080	 7	 18	 1	 3     0.469355914    0.019676923    0.006050849    0.003962249    0.018723475    0.004000851    0.027199920    0.723418395
110	 9968	 2996	 226048	 7	 18	 1	 3     0.469380543    0.019403633    0.006061380    0.003971582    0.018432597    0.003929814    0.026771538    0.724785899
111	 11392	 2996	 237440	 8	 19	 1	 3     0.469398758    0.019053750    0.004823220    0.003649381    0.018433175    0.003930707    0.026450247    0.720361888
112	 11752	 3089	 249192	 8	 19	 1	 3     0.469422210    0.018785465    0.004828050    0.003651231    0.018154438    0.003910572    0.026030724    0.721665093
113	 12152	 3190	 261344	 8	 19	 1	 3     0.469444290    0.018527978    0.004831547    0.003653275    0.017886926    0.003870256    0.025629430    0.722918069
114	 12568	 3295	 273912	 8	 19	 1	 3     0.469466720    0.018260162    0.004834316    0.003655351    0.017608603    0.003891517    0.025215246    0.724171495
115	 12976	 3402	 286888	 8	 19	 1	 3     0.469488283    0.017977247    0.004836248    0.003656763    0.017314506    0.003749528    0.024810509    0.724581936
116	 13360	 3502	 300248	 8	 19	 1	 3     0.469508702    0.017696540    0.004838326    0.003658280    0.017022283    0.003702235    0.024421053    0.724642788
117	 13760	 3604	 314008	 8	 19	 1	 3     0.469527162    0.017416703    0.004839828    0.003659470    0.016730738    0.003651005    0.024063535    0.723779906
118	 15480	 3604	 329488	 9	 28	 1	 4     0.469541424    0.017345091    0.004559635    0.003023752    0.016735050    0.003636576    0.023783615    0.729287410
119	 16020	 3724	 345508	 9	 28	 1	 4     0.469559198    0.017100664    0.004562280    0.003026508    0.016480847    0.003614417    0.023430095    0.729858920
120	 16452	 3824	 361960	 9	 28	 1	 4     0.469575953    0.016804939    0.004563872    0.003028216    0.016173343    0.003433331    0.023091854    0.727743163
121	 16938	 3932	 378898	 9	 28	 1	 4     0.469592839    0.016535779    0.004565112    0.003029296    0.015893135    0.003445112    0.022745880    0.726979110
122	 17379	 4034	 396277	 9	 28	 1	 4     0.469610215    0.016272280    0.004566406    0.003030075    0.015618420    0.003463269    0.022384264    0.726951768
123	 17892	 4148	 414169	 9	 28	 1	 4     0.469626729    0.016046892    0.004567852    0.003031172    0.015383025    0.003347708    0.022035084    0.728242807
124	 18342	 4249	 432511	 9	 28	 1	 4     0.469643552    0.015765206    0.004569696    0.003032391    0.015088393    0.003299534    0.021673577    0.727392906
125	 18882	 4370	 451393	 9	 28	 1	 4     0.469659684    0.015528617    0.004571571    0.003033762    0.014840441    0.003203474    0.021321140    0.728320227
126	 19332	 4470	 470725	 9	 28	 1	 4     0.469674374    0.015258079    0.004572685    0.003034633    0.014556769    0.003110218    0.020995055    0.726746294
127	 19917	 4600	 490642	 9	 28	 1	 4     0.469688306    0.014998563    0.004573591    0.003035538    0.014284228    0.002987137    0.020681023    0.725233122
128	 22130	 4600	 512772	 10	 38	 1	 5     0.469698116    0.014870419    0.004122660    0.002099241    0.014287513    0.002987497    0.020457013    0.726910587
129	 22690	 4718	 535462	 10	 38	 1	 5     0.469710528    0.014651278    0.004123539    0.002099910    0.014059032    0.003112479    0.020170013    0.726389138
130	 23360	 4855	 558822	 10	 38	 1	 5     0.469724957    0.014428455    0.004125282    0.002100850    0.013826147    0.002817483    0.019831142    0.727565481
131	 23860	 4959	 582682	 10	 38	 1	 5     0.469735533    0.014199480    0.004125938    0.002101300    0.013586827    0.002894425    0.019579044    0.725238700
132	 24480	 5087	 607162	 10	 38	 1	 5     0.469747122    0.013998115    0.004126779    0.002101906    0.013375983    0.002888948    0.019298996    0.725328664
133	 25110	 5216	 632272	 10	 38	 1	 5     0.469758770    0.013825411    0.004128059    0.002102804    0.013194738    0.002811363    0.019013346    0.727142464
134	 25740	 5342	 658012	 10	 38	 1	 5     0.469769822    0.013627225    0.004129015    0.002103358    0.012986628    0.002769554    0.018738303    0.727239030
135	 26410	 5478	 684422	 10	 38	 1	 5     0.469781261    0.013422703    0.004129832    0.002103869    0.012771587    0.002715207    0.018449295    0.727545593
136	 27140	 5628	 711562	 10	 38	 1	 5     0.469791133    0.013237725    0.004130915    0.002104604    0.012576680    0.002681987    0.018196174    0.727500440
137	 27950	 5796	 739512	 10	 38	 1	 5     0.469800708    0.013057013    0.004131898    0.002105134    0.012386001    0.002624551    0.017947255    0.727521491
138	 28740	 5956	 768252	 10	 38	 1	 5     0.469810053    0.012855298    0.004132794    0.002105795    0.012172867    0.002584138    0.017700944    0.726249284
139	 29640	 6141	 797892	 10	 38	 1	 5     0.469819571    0.012664741    0.004133756    0.002106493    0.011971121    0.002567264    0.017446505    0.725918527
140	 30700	 6356	 828592	 10	 38	 1	 5     0.469828198    0.012495148    0.004134813    0.002107318    0.011791185    0.002430993    0.017212605    0.725930113
141	 31740	 6575	 860332	 10	 38	 1	 5     0.469836160    0.012331662    0.004135626    0.002107932    0.011617508    0.002472915    0.016993879    0.725653191
142	 32840	 6808	 893172	 10	 38	 1	 5     0.469844445    0.012159441    0.004136596    0.002108442    0.011434185    0.002363933    0.016763257    0.725362664
143	 33880	 7020	 927052	 10	 38	 1	 5     0.469852141    0.012007196    0.004137297    0.002108907    0.011271892    0.002443796    0.016546165    0.725678531
144	 35220	 7290	 962272	 10	 38	 1	 5     0.469860163    0.011862756    0.004138318    0.002109706    0.011117522    0.002388320    0.016316771    0.727028394
145	 36510	 7554	 998782	 10	 38	 1	 5     0.469867818    0.011707074    0.004139305    0.002110405    0.010950879    0.002323297    0.016094820    0.727381507
146	 37940	 7843	 1036722	 10	 38	 1	 5     0.469874899    0.011556815    0.004140260    0.002111027    0.010789728    0.002316322    0.015886736    0.727450577
147	 39450	 8151	 1076172	 10	 38	 1	 5     0.469882401    0.011414352    0.004141374    0.002111619    0.010636562    0.002290037    0.015663287    0.728732820
148	 41010	 8479	 1117182	 10	 38	 1	 5     0.469889557    0.011267272    0.004142628    0.002112288    0.010478075    0.002225661    0.015447116    0.729409431
149	 42650	 8808	 1159832	 10	 38	 1	 5     0.469896172    0.011139039    0.004144016    0.002113196    0.010339503    0.002200969    0.015244587    0.730688109
150	 44340	 9148	 1204172	 10	 38	 1	 5     0.469902781    0.010999740    0.004145183    0.002113878    0.010188804    0.002192577    0.015039485    0.731390723
151	 46290	 9544	 1250462	 10	 38	 1	 5     0.469909494    0.010858487    0.004146486    0.002114591    0.010035606    0.002106961    0.014828261    0.732283216
152	 50919	 9544	 1301381	 11	 49	 1	 6     0.469914252    0.010752504    0.003853562    0.002063240    0.010038247    0.002107734    0.014676703    0.732623955
153	 52943	 9914	 1354324	 11	 49	 1	 6     0.469920509    0.010621378    0.003855173    0.002063948    0.009897035    0.002102831    0.014474971    0.733775426
154	 55099	 10307	 1409423	 11	 49	 1	 6     0.469927025    0.010495172    0.003857023    0.002064781    0.009760738    0.002112447    0.014261860    0.735890801
155	 57387	 10732	 1466810	 11	 49	 1	 6     0.469933815    0.010348911    0.003859051    0.002065679    0.009602484    0.002046747    0.014036338    0.737294252
156	 62604	 10732	 1529414	 12	 54	 1	 6     0.469938646    0.010166246    0.003335380    0.001550982    0.009603530    0.002046866    0.013873645    0.732773934
157	 65076	 11146	 1594490	 12	 54	 1	 6     0.469945086    0.010032021    0.003337235    0.001552208    0.009460671    0.002047291    0.013653788    0.734742666
158	 67488	 11555	 1661978	 12	 54	 1	 6     0.469951523    0.009891010    0.003338781    0.001553157    0.009310458    0.002001156    0.013430390    0.736464855
159	 69948	 11968	 1731926	 12	 54	 1	 6     0.469957352    0.009771280    0.003340002    0.001553832    0.009182717    0.001943850    0.013224864    0.738856755
160	 72180	 12347	 1804106	 12	 54	 1	 6     0.469962950    0.009626774    0.003340713    0.001554173    0.009028534    0.001940401    0.013024404    0.739133594
161	 74628	 12762	 1878734	 12	 54	 1	 6     0.469968374    0.009493692    0.003341431    0.001554435    0.008886226    0.001885411    0.012827186    0.740122694
162	 76920	 13149	 1955654	 12	 54	 1	 6     0.469973441    0.009363843    0.003342288    0.001554840    0.008747037    0.001896763    0.012640169    0.740800410
163	 79524	 13584	 2035178	 12	 54	 1	 6     0.469978528    0.009241271    0.003343112    0.001555220    0.008615376    0.001843625    0.012449608    0.742294148
164	 81864	 13980	 2117042	 12	 54	 1	 6     0.469983495    0.009105570    0.003343693    0.001555481    0.008469423    0.001827143    0.012260674    0.742664763
165	 84384	 14400	 2201426	 12	 54	 1	 6     0.469988067    0.008981252    0.003344111    0.001555581    0.008335455    0.001772565    0.012084126    0.743227273
166	 86688	 14784	 2288114	 12	 54	 1	 6     0.469992477    0.008861583    0.003344535    0.001555707    0.008206201    0.001755310    0.011911374    0.743959713
167	 89028	 15178	 2377142	 12	 54	 1	 6     0.469997026    0.008730389    0.003344959    0.001555829    0.008064176    0.001730825    0.011730517    0.744245881
168	 91608	 15610	 2468750	 12	 54	 1	 6     0.470001402    0.008599599    0.003345264    0.001555928    0.007922267    0.001712494    0.011553875    0.744304303
169	 94068	 16024	 2562818	 12	 54	 1	 6     0.470005668    0.008465580    0.003345552    0.001555979    0.007776460    0.001675582    0.011378982    0.743966349
170	 96768	 16480	 2659586	 12	 54	 1	 6     0.470009666    0.008363407    0.003345879    0.001556004    0.007664963    0.001646981    0.011212649    0.745890364
171	 99252	 16898	 2758838	 12	 54	 1	 6     0.470013506    0.008240317    0.003346122    0.001556089    0.007530358    0.001615861    0.011050497    0.745696489
172	 101904	 17342	 2860742	 12	 54	 1	 6     0.470017242    0.008128658    0.003346315    0.001556108    0.007407919    0.001582899    0.010890450    0.746402413
173	 104472	 17773	 2965214	 12	 54	 1	 6     0.470020859    0.008023041    0.003346577    0.001556132    0.007291750    0.001591145    0.010733222    0.747496054
174	 107220	 18236	 3072434	 12	 54	 1	 6     0.470024589    0.007906673    0.003346846    0.001556197    0.007163387    0.001536919    0.010568587    0.748129690
175	 116155	 18236	 3188589	 13	 58	 1	 6     0.470027369    0.007773475    0.003018623    0.001345990    0.007163437    0.001536921    0.010444224    0.744284661
176	 119262	 18719	 3307851	 13	 58	 1	 6     0.470030735    0.007660847    0.003018823    0.001346069    0.007040972    0.001496087    0.010291645    0.744375420
177	 122278	 19184	 3430129	 13	 58	 1	 6     0.470033797    0.007552775    0.003018987    0.001346130    0.006923159    0.001486529    0.010150844    0.744053961
178	 125658	 19711	 3555787	 13	 58	 1	 6     0.470036884    0.007454544    0.003019170    0.001346201    0.006815779    0.001442158    0.010006867    0.744942891
179	 128830	 20204	 3684617	 13	 58	 1	 6     0.470039886    0.007355797    0.003019329    0.001346277    0.006707563    0.001416981    0.009864825    0.745659136
180	 132171	 20725	 3816788	 13	 58	 1	 6     0.470042746    0.007263080    0.003019513    0.001346349    0.006605670    0.001367029    0.009727608    0.746646107
181	 135356	 21222	 3952144	 13	 58	 1	 6     0.470045390    0.007176861    0.003019682    0.001346434    0.006510672    0.001358929    0.009599009    0.747666878
182	 138632	 21731	 4090776	 13	 58	 1	 6     0.470047984    0.007087095    0.003019837    0.001346509    0.006411513    0.001345853    0.009471129    0.748284140
183	 149296	 21731	 4240072	 14	 61	 1	 6     0.470050039    0.006976642    0.002749971    0.001144846    0.006411801    0.001345885    0.009368601    0.744683388
184	 153300	 22307	 4393372	 14	 61	 1	 6     0.470052493    0.006883792    0.002750105    0.001144918    0.006310588    0.001336182    0.009244646    0.744624756
185	 157626	 22936	 4550998	 14	 61	 1	 6     0.470054917    0.006788917    0.002750248    0.001144997    0.006206894    0.001305120    0.009120577    0.744351699
186	 162260	 23614	 4713258	 14	 61	 1	 6     0.470057276    0.006703485    0.002750426    0.001145091    0.006113253    0.001301501    0.008998142    0.744985454
187	 167244	 24335	 4880502	 14	 61	 1	 6     0.470059594    0.006616555    0.002750594    0.001145169    0.006017726    0.001259490    0.008876236    0.745423477
188	 172536	 25100	 5053038	 14	 61	 1	 6     0.470061788    0.006531121    0.002750747    0.001145244    0.005923591    0.001249857    0.008759260    0.745624793
189	 178374	 25945	 5231412	 14	 61	 1	 6     0.470063909    0.006448019    0.002750907    0.001145310    0.005831763    0.001232465    0.008644714    0.745891563
190	 184408	 26828	 5415820	 14	 61	 1	 6     0.470065959    0.006370820    0.002751056    0.001145381    0.005746220    0.001223476    0.008532481    0.746655070
191	 191002	 27776	 5606822	 14	 61	 1	 6     0.470068024    0.006296638    0.002751217    0.001145446    0.005663784    0.001198315    0.008417951    0.748001207
192	 197750	 28754	 5804572	 14	 61	 1	 6     0.470069943    0.006221193    0.002751341    0.001145501    0.005579728    0.001193499    0.008310126    0.748627968
193	 205282	 29837	 6009854	 14	 61	 1	 6     0.470071833    0.006148669    0.002751506    0.001145568    0.005498667    0.001164760    0.008202496    0.749609536
194	 212982	 30954	 6222836	 14	 61	 1	 6     0.470073670    0.006075724    0.002751662    0.001145632    0.005416897    0.001168467    0.008096568    0.750407269
195	 221550	 32190	 6444386	 14	 61	 1	 6     0.470075497    0.006003498    0.002751833    0.001145697    0.005335673    0.001138763    0.007989806    0.751394738
196	 237375	 32190	 6681761	 15	 76	 1	 7     0.470076893    0.005975328    0.002689182    0.001075265    0.005335996    0.001138825    0.007907235    0.755678609
197	 246825	 33459	 6928586	 15	 76	 1	 7     0.470078641    0.005909039    0.002689358    0.001075295    0.005261568    0.001107248    0.007802589    0.757317809
198	 256245	 34727	 7184831	 15	 76	 1	 7     0.470080307    0.005845525    0.002689553    0.001075325    0.005190035    0.001112063    0.007701572    0.759004125
199	 266820	 36143	 7451651	 15	 76	 1	 7     0.470082009    0.005783785    0.002689771    0.001075357    0.005120284    0.001090054    0.007596964    0.761328536
200	 277530	 37583	 7729181	 15	 76	 1	 7     0.470083646    0.005718169    0.002689979    0.001075387    0.005045936    0.001070278    0.007495032    0.762927955
201	 296032	 37583	 8025213	 16	 82	 1	 7     0.470084880    0.005631230    0.002499730    0.001068928    0.005045999    0.001070288    0.007417209    0.759211421
202	 307792	 39059	 8333005	 16	 82	 1	 7     0.470086494    0.005565909    0.002499982    0.001069031    0.004972870    0.001046689    0.007314211    0.760971905
203	 327029	 39059	 8660034	 17	 89	 1	 7     0.470087794    0.005472896    0.002285346    0.001002218    0.004972904    0.001046700    0.007230178    0.756951684
204	 339915	 40582	 8999949	 17	 89	 1	 7     0.470089416    0.005406267    0.002285655    0.001002451    0.004899337    0.001048910    0.007123947    0.758886453
205	 353651	 42206	 9353600	 17	 89	 1	 7     0.470091070    0.005342953    0.002286031    0.001002728    0.004829204    0.001024848    0.007013949    0.761761031
206	 367200	 43808	 9720800	 17	 89	 1	 7     0.470092668    0.005277897    0.002286358    0.001002960    0.004756970    0.001014095    0.006906044    0.764243238
207	 380834	 45424	 10101634	 17	 89	 1	 7     0.470094222    0.005215969    0.002286628    0.001003130    0.004688034    0.001000532    0.006799426    0.767118936
208	 403236	 45424	 10504870	 18	 92	 1	 7     0.470095385    0.005133406    0.002091338    0.000875350    0.004688087    0.001000508    0.006718553    0.764064167
209	 417384	 47011	 10922254	 18	 92	 1	 7     0.470096830    0.005069028    0.002091516    0.000875406    0.004617424    0.000995817    0.006616644    0.766102503
210	 432432	 48698	 11354686	 18	 92	 1	 7     0.470098299    0.005002961    0.002091705    0.000875472    0.004544709    0.000966267    0.006511420    0.768336373
211	 446832	 50302	 11801518	 18	 92	 1	 7     0.470099674    0.004935324    0.002091875    0.000875528    0.004470065    0.000959741    0.006411388    0.769774642


==> data/lshaped/criterionB/varth1_thX0.2_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.024250406    0.131606152    0.711722556
12	 94	 124	 997	 2	 3	 1	 1     0.452026927    0.091284946    0.019740787    0.016237005    0.089124871    0.022840579    0.129253496    0.706247399
13	 98	 128	 1095	 2	 3	 1	 1     0.452641989    0.089508897    0.019809764    0.016244893    0.087289265    0.022556032    0.127082806    0.704335225
14	 102	 132	 1197	 2	 3	 1	 1     0.453284230    0.087666121    0.019867577    0.016247918    0.085385175    0.022329422    0.124772658    0.702606822
15	 106	 136	 1303	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.020924718    0.122630312    0.700174660
16	 112	 142	 1415	 2	 3	 1	 1     0.454525432    0.084224927    0.020408467    0.016456437    0.081714949    0.017979527    0.120172547    0.700866623
17	 118	 148	 1533	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.019321979    0.118440533    0.702769648
18	 124	 155	 1657	 2	 3	 1	 1     0.455572455    0.081974270    0.021109235    0.016782626    0.079209729    0.019040368    0.116140206    0.705821634
19	 130	 162	 1787	 2	 3	 1	 1     0.456130756    0.080940052    0.021146392    0.016827151    0.078128882    0.016749783    0.113927798    0.710450418
20	 195	 162	 1982	 3	 6	 1	 2     0.456441786    0.079633501    0.014155282    0.012590964    0.078365314    0.016828339    0.112675221    0.706752562
21	 201	 166	 2183	 3	 6	 1	 2     0.456830119    0.078915482    0.014200457    0.012619437    0.077627317    0.021386359    0.111090285    0.710372485
22	 216	 176	 2399	 3	 6	 1	 2     0.457602916    0.077352655    0.015494132    0.013688271    0.075784993    0.018466206    0.107862787    0.717139409
23	 225	 182	 2624	 3	 6	 1	 2     0.458042494    0.075876865    0.015991227    0.014098849    0.074172632    0.019638382    0.105980579    0.715950658
24	 243	 194	 2867	 3	 6	 1	 2     0.458655800    0.074711164    0.016710596    0.014662895    0.072818363    0.015535056    0.103294077    0.723286036
25	 252	 200	 3119	 3	 6	 1	 2     0.459011906    0.073781633    0.017081053    0.014963523    0.071777204    0.018517210    0.101699947    0.725483494
26	 264	 208	 3383	 3	 6	 1	 2     0.459531190    0.071707407    0.017102618    0.014967621    0.069638011    0.016101149    0.099327214    0.721931120
27	 276	 216	 3659	 3	 6	 1	 2     0.459886267    0.070753420    0.017094721    0.014947234    0.068657243    0.017632487    0.097670011    0.724412939
28	 288	 224	 3947	 3	 6	 1	 2     0.460356533    0.068973021    0.017081792    0.014905471    0.066824322    0.015675921    0.095428884    0.722768807
29	 300	 232	 4247	 3	 6	 1	 2     0.460752317    0.067418171    0.017244227    0.015042169    0.065175505    0.014583622    0.093499261    0.721055656
30	 400	 232	 4647	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.014624942    0.092216318    0.714719727
31	 412	 239	 5059	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.014496120    0.090606618    0.714835378
32	 424	 246	 5483	 4	 8	 1	 2     0.461626120    0.063606649    0.009490008    0.007130843    0.062894718    0.015746569    0.089084986    0.713999651
33	 440	 255	 5923	 4	 8	 1	 2     0.461978319    0.062548018    0.009542787    0.007151048    0.061815773    0.014607501    0.087240139    0.716963763
34	 452	 262	 6375	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.013463290    0.085623419    0.713597507
35	 468	 270	 6843	 4	 8	 1	 2     0.462516163    0.059956830    0.009594154    0.007168066    0.059184235    0.014055696    0.084342212    0.710875716
36	 484	 279	 7327	 4	 8	 1	 2     0.462784191    0.058850129    0.009670800    0.007240272    0.058050093    0.014095482    0.082858929    0.710244862
37	 500	 288	 7827	 4	 8	 1	 2     0.463072289    0.057675486    0.009721241    0.007288269    0.056850322    0.011392853    0.081233393    0.709997245
38	 508	 292	 8335	 4	 8	 1	 2     0.463240311    0.056772129    0.009755107    0.007322826    0.055927744    0.011370549    0.080269695    0.707267285
39	 516	 297	 8851	 4	 8	 1	 2     0.463409799    0.056012255    0.009810366    0.007379662    0.055146436    0.012981777    0.079285356    0.706464067
40	 528	 304	 9379	 4	 8	 1	 2     0.463611155    0.054985276    0.009825907    0.007388521    0.054100204    0.011832780    0.078099339    0.704042780
41	 540	 312	 9919	 4	 8	 1	 2     0.463774458    0.054052147    0.009814613    0.007381628    0.053153626    0.014674289    0.077123677    0.700850235
42	 568	 328	 10487	 4	 8	 1	 2     0.464110776    0.053142730    0.009843288    0.007408231    0.052223169    0.011841226    0.075073276    0.707878123
43	 580	 334	 11067	 4	 8	 1	 2     0.464294364    0.052416057    0.009860247    0.007412376    0.051480274    0.010659524    0.073929378    0.709001733
44	 588	 338	 11655	 4	 8	 1	 2     0.464431180    0.051537010    0.009859813    0.007413461    0.050585052    0.012962517    0.073064962    0.705358744
45	 612	 350	 12267	 4	 8	 1	 2     0.464645736    0.050475071    0.009917026    0.007467906    0.049491266    0.011292362    0.071687861    0.704095099
46	 632	 360	 12899	 4	 8	 1	 2     0.464821525    0.049564908    0.009946761    0.007487376    0.048556586    0.010460729    0.070539063    0.702659001
47	 652	 371	 13551	 4	 8	 1	 2     0.464969771    0.048750533    0.010014786    0.007542602    0.047710780    0.010333667    0.069555167    0.700890176
48	 680	 386	 14231	 4	 8	 1	 2     0.465118708    0.048223027    0.010061108    0.007572510    0.047161790    0.010306380    0.068552146    0.703450291
49	 704	 399	 14935	 4	 8	 1	 2     0.465253657    0.047450210    0.010080738    0.007588286    0.046367026    0.010859755    0.067630204    0.701612702
50	 740	 419	 15675	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.009879213    0.066592437    0.701658977
51	 768	 435	 16443	 4	 8	 1	 2     0.465537989    0.046173695    0.010178493    0.007677205    0.045037856    0.010797743    0.065644423    0.703390984
52	 800	 454	 17243	 4	 8	 1	 2     0.465710273    0.045563994    0.010197972    0.007697132    0.044408095    0.010137857    0.064410797    0.707396834
53	 828	 468	 18071	 4	 8	 1	 2     0.465834214    0.044970123    0.010211043    0.007700115    0.043795508    0.009869783    0.063508222    0.708099229
54	 860	 484	 18931	 4	 8	 1	 2     0.465984534    0.044007085    0.010237813    0.007724053    0.042799658    0.008724527    0.062395704    0.705290306
55	 888	 500	 19819	 4	 8	 1	 2     0.466089168    0.043480348    0.010261833    0.007745708    0.042252047    0.009287035    0.061609225    0.705744114
56	 928	 520	 20747	 4	 8	 1	 2     0.466192665    0.043006743    0.010290478    0.007758255    0.041757467    0.009137685    0.060821121    0.707102107
57	 972	 543	 21719	 4	 8	 1	 2     0.466306121    0.042417842    0.010309641    0.007773316    0.041145894    0.009059403    0.059945063    0.707611928
58	 1012	 566	 22731	 4	 8	 1	 2     0.466423108    0.041898398    0.010386549    0.007831872    0.040590582    0.008674849    0.059027910    0.709806564
59	 1060	 592	 23791	 4	 8	 1	 2     0.466527948    0.041524998    0.010434030    0.007859806    0.040192742    0.009518223    0.058193498    0.713567657
60	 1128	 627	 24919	 4	 8	 1	 2     0.466657532    0.040806628    0.010497950    0.007904155    0.039433158    0.009154679    0.057145056    0.714088513
61	 1188	 659	 26107	 4	 8	 1	 2     0.466765261    0.040229052    0.010544404    0.007932740    0.038822573    0.009133229    0.056258340    0.715077120
62	 1248	 691	 27355	 4	 8	 1	 2     0.466906054    0.039710985    0.010710574    0.008058198    0.038239324    0.008485183    0.055077639    0.721000131
63	 1304	 719	 28659	 4	 8	 1	 2     0.467024299    0.039158409    0.010816529    0.008137845    0.037634874    0.009182123    0.054065825    0.724272845
64	 1376	 757	 30035	 4	 8	 1	 2     0.467128379    0.038622306    0.010841161    0.008155185    0.037069553    0.008198861    0.053159073    0.726542127
65	 1416	 784	 31451	 4	 8	 1	 2     0.467216743    0.038086999    0.010848601    0.008157225    0.036509278    0.008326334    0.052376753    0.727173743
66	 1464	 809	 32915	 4	 8	 1	 2     0.467304466    0.037476531    0.010874636    0.008178796    0.035864086    0.008124884    0.051588230    0.726455077
67	 1830	 809	 34745	 5	 13	 1	 3     0.467376080    0.036958544    0.008701343    0.005515191    0.035919641    0.008037920    0.050935343    0.725597235
68	 1895	 836	 36640	 5	 13	 1	 3     0.467464143    0.036462662    0.008736254    0.005541744    0.035400616    0.008211655    0.050120699    0.727497080
69	 1970	 866	 38610	 5	 13	 1	 3     0.467570790    0.035793574    0.008754128    0.005546098    0.034706558    0.007653512    0.049115840    0.728758259
70	 2025	 888	 40635	 5	 13	 1	 3     0.467657951    0.035134938    0.008767119    0.005553266    0.034023543    0.007420890    0.048278882    0.727749610
71	 2100	 918	 42735	 5	 13	 1	 3     0.467739481    0.034534631    0.008784672    0.005572940    0.033398657    0.007539767    0.047482500    0.727312827
72	 2165	 944	 44900	 5	 13	 1	 3     0.467816172    0.034027853    0.008794161    0.005586412    0.032871834    0.006820395    0.046720855    0.728322556
73	 2220	 966	 47120	 5	 13	 1	 3     0.467880042    0.033537091    0.008803868    0.005599034    0.032360908    0.007242437    0.046076850    0.727851195
74	 2290	 994	 49410	 5	 13	 1	 3     0.467956921    0.032937435    0.008808780    0.005604963    0.031737675    0.006731983    0.045289402    0.727265842
75	 2350	 1020	 51760	 5	 13	 1	 3     0.468017537    0.032433463    0.008813861    0.005609305    0.031212904    0.007033950    0.044658650    0.726252653
76	 2420	 1048	 54180	 5	 13	 1	 3     0.468091074    0.031909479    0.008820297    0.005618591    0.030666223    0.006914528    0.043881161    0.727179459
77	 2490	 1076	 56670	 5	 13	 1	 3     0.468166124    0.031302495    0.008825704    0.005624541    0.030032535    0.006201252    0.043073071    0.726730049
78	 2550	 1103	 59220	 5	 13	 1	 3     0.468219310    0.030866676    0.008832034    0.005630978    0.029576120    0.007066306    0.042491028    0.726428085
79	 2640	 1140	 61860	 5	 13	 1	 3     0.468282737    0.030292203    0.008838190    0.005638189    0.028974194    0.006519131    0.041786210    0.724932999
80	 2715	 1172	 64575	 5	 13	 1	 3     0.468337228    0.029835738    0.008842124    0.005642870    0.028495405    0.006164318    0.041170989    0.724678691
81	 2780	 1201	 67355	 5	 13	 1	 3     0.468386259    0.029388940    0.008847643    0.005649660    0.028025506    0.005672645    0.040609383    0.723698262
82	 2835	 1224	 70190	 5	 13	 1	 3     0.468432408    0.028991868    0.008853965    0.005656298    0.027606805    0.006175252    0.040073537    0.723466652
83	 2925	 1260	 73115	 5	 13	 1	 3     0.468486126    0.028541892    0.008867468    0.005659869    0.027129460    0.006223560    0.039440584    0.723668081
84	 3000	 1292	 76115	 5	 13	 1	 3     0.468545500    0.028016117    0.008872826    0.005664958    0.026573968    0.005728688    0.038728852    0.723391370
85	 3090	 1328	 79205	 5	 13	 1	 3     0.468588633    0.027676217    0.008880297    0.005672856    0.026212846    0.005440202    0.038203433    0.724443184
86	 3708	 1328	 82913	 6	 15	 1	 3     0.468624981    0.027180442    0.007085466    0.004028861    0.026240667    0.005444304    0.037754950    0.719917308
87	 3786	 1356	 86699	 6	 15	 1	 3     0.468662932    0.026728094    0.007087392    0.004029120    0.025771299    0.005457095    0.037280899    0.716938009
88	 3894	 1394	 90593	 6	 15	 1	 3     0.468704285    0.026398229    0.007089499    0.004028681    0.025428439    0.005264462    0.036757351    0.718175495
89	 4002	 1432	 94595	 6	 15	 1	 3     0.468747201    0.025990708    0.007088645    0.004026825    0.025005359    0.005578483    0.036205958    0.717857201
90	 4146	 1480	 98741	 6	 15	 1	 3     0.468789059    0.025586698    0.007093295    0.004029364    0.024583821    0.005456861    0.035659895    0.717520286
91	 4284	 1528	 103025	 6	 15	 1	 3     0.468834243    0.025183839    0.007096493    0.004029414    0.024163310    0.005301504    0.035060840    0.718289657
92	 4446	 1584	 107471	 6	 15	 1	 3     0.468875931    0.024815928    0.007101890    0.004032037    0.023778004    0.005000745    0.034498851    0.719326233
93	 4590	 1637	 112061	 6	 15	 1	 3     0.468911099    0.024469916    0.007107475    0.004035026    0.023414965    0.005107741    0.034017508    0.719333017
94	 4764	 1701	 116825	 6	 15	 1	 3     0.468946654    0.024084888    0.007110809    0.004036744    0.023011263    0.004937710    0.033523805    0.718441357
95	 4944	 1763	 121769	 6	 15	 1	 3     0.468979265    0.023761934    0.007111999    0.004037442    0.022672648    0.004633559    0.033064453    0.718654972
96	 5088	 1812	 126857	 6	 15	 1	 3     0.469008849    0.023439555    0.007115061    0.004039399    0.022333577    0.004703092    0.032642134    0.718076682
97	 5268	 1873	 132125	 6	 15	 1	 3     0.469037440    0.023121229    0.007119048    0.004041646    0.021997963    0.004643867    0.032228701    0.717411127
98	 5460	 1941	 137585	 6	 15	 1	 3     0.469065296    0.022792000    0.007120488    0.004042077    0.021651187    0.004715779    0.031820709    0.716263104
99	 5676	 2014	 143261	 6	 15	 1	 3     0.469095866    0.022468519    0.007126668    0.004045490    0.021308330    0.004556510    0.031366834    0.716314516
100	 5904	 2100	 149165	 6	 15	 1	 3     0.469121066    0.022181964    0.007129131    0.004046364    0.021005119    0.004587140    0.030987658    0.715832209
101	 6132	 2177	 155297	 6	 15	 1	 3     0.469151239    0.021917808    0.007136187    0.004050004    0.020723541    0.004350638    0.030527443    0.717970664
102	 6390	 2263	 161687	 6	 15	 1	 3     0.469176412    0.021635214    0.007141118    0.004052590    0.020422706    0.004327179    0.030138074    0.717869843
103	 6684	 2363	 168371	 6	 15	 1	 3     0.469201883    0.021382117    0.007147584    0.004055432    0.020152096    0.004287643    0.029738904    0.718994807
104	 6960	 2459	 175331	 6	 15	 1	 3     0.469227748    0.021120447    0.007156560    0.004060788    0.019871007    0.004201368    0.029327968    0.720146968
105	 7296	 2571	 182627	 6	 15	 1	 3     0.469254686    0.020867079    0.007167407    0.004068039    0.019597532    0.004273544    0.028893756    0.722200293
106	 7602	 2674	 190229	 6	 15	 1	 3     0.469281785    0.020543640    0.007177833    0.004074485    0.019248893    0.004364356    0.028450230    0.722090472
107	 7950	 2791	 198179	 6	 15	 1	 3     0.469310009    0.020321641    0.007192008    0.004083364    0.019006423    0.004147569    0.027980798    0.726270971
108	 8262	 2898	 206441	 6	 15	 1	 3     0.469336917    0.020060235    0.007204226    0.004090820    0.018721970    0.003999992    0.027525769    0.728780191
109	 9639	 2898	 216080	 7	 18	 1	 3     0.469355914    0.019676923    0.006050849    0.003962249    0.018723475    0.004000851    0.027199920    0.723418395
110	 9968	 2996	 226048	 7	 18	 1	 3     0.469380543    0.019403633    0.006061380    0.003971582    0.018432597    0.003929814    0.026771538    0.724785899
111	 11392	 2996	 237440	 8	 19	 1	 3     0.469398758    0.019053750    0.004823220    0.003649381    0.018433175    0.003930707    0.026450247    0.720361888
112	 11752	 3089	 249192	 8	 19	 1	 3     0.469422210    0.018785465    0.004828050    0.003651231    0.018154438    0.003910572    0.026030724    0.721665093
113	 12152	 3190	 261344	 8	 19	 1	 3     0.469444290    0.018527978    0.004831547    0.003653275    0.017886926    0.003870256    0.025629430    0.722918069
114	 12568	 3295	 273912	 8	 19	 1	 3     0.469466720    0.018260162    0.004834316    0.003655351    0.017608603    0.003891517    0.025215246    0.724171495
115	 12976	 3402	 286888	 8	 19	 1	 3     0.469488283    0.017977247    0.004836248    0.003656763    0.017314506    0.003749528    0.024810509    0.724581936
116	 13360	 3502	 300248	 8	 19	 1	 3     0.469508702    0.017696540    0.004838326    0.003658280    0.017022283    0.003702235    0.024421053    0.724642788
117	 13760	 3604	 314008	 8	 19	 1	 3     0.469527162    0.017416703    0.004839828    0.003659470    0.016730738    0.003651005    0.024063535    0.723779906
118	 15480	 3604	 329488	 9	 28	 1	 4     0.469541424    0.017345091    0.004559635    0.003023752    0.016735050    0.003636576    0.023783615    0.729287410
119	 16020	 3724	 345508	 9	 28	 1	 4     0.469559198    0.017100664    0.004562280    0.003026508    0.016480847    0.003614417    0.023430095    0.729858920
120	 16452	 3824	 361960	 9	 28	 1	 4     0.469575953    0.016804939    0.004563872    0.003028216    0.016173343    0.003433331    0.023091854    0.727743163
121	 16938	 3932	 378898	 9	 28	 1	 4     0.469592839    0.016535779    0.004565112    0.003029296    0.015893135    0.003445112    0.022745880    0.726979110
122	 17379	 4034	 396277	 9	 28	 1	 4     0.469610215    0.016272280    0.004566406    0.003030075    0.015618420    0.003463269    0.022384264    0.726951768
123	 17892	 4148	 414169	 9	 28	 1	 4     0.469626729    0.016046892    0.004567852    0.003031172    0.015383025    0.003347708    0.022035084    0.728242807
124	 18342	 4249	 432511	 9	 28	 1	 4     0.469643552    0.015765206    0.004569696    0.003032391    0.015088393    0.003299534    0.021673577    0.727392906
125	 18882	 4370	 451393	 9	 28	 1	 4     0.469659684    0.015528617    0.004571571    0.003033762    0.014840441    0.003203474    0.021321140    0.728320227
126	 19332	 4470	 470725	 9	 28	 1	 4     0.469674374    0.015258079    0.004572685    0.003034633    0.014556769    0.003110218    0.020995055    0.726746294
127	 19917	 4600	 490642	 9	 28	 1	 4     0.469688306    0.014998563    0.004573591    0.003035538    0.014284228    0.002987137    0.020681023    0.725233122
128	 22130	 4600	 512772	 10	 38	 1	 5     0.469698116    0.014870419    0.004122660    0.002099241    0.014287513    0.002987497    0.020457013    0.726910587
129	 22690	 4718	 535462	 10	 38	 1	 5     0.469710528    0.014651278    0.004123539    0.002099910    0.014059032    0.003112479    0.020170013    0.726389138
130	 23360	 4855	 558822	 10	 38	 1	 5     0.469724957    0.014428455    0.004125282    0.002100850    0.013826147    0.002817483    0.019831142    0.727565481
131	 23860	 4959	 582682	 10	 38	 1	 5     0.469735533    0.014199480    0.004125938    0.002101300    0.013586827    0.002894425    0.019579044    0.725238700
132	 24480	 5087	 607162	 10	 38	 1	 5     0.469747122    0.013998115    0.004126779    0.002101906    0.013375983    0.002888948    0.019298996    0.725328664
133	 25110	 5216	 632272	 10	 38	 1	 5     0.469758770    0.013825411    0.004128059    0.002102804    0.013194738    0.002811363    0.019013346    0.727142464
134	 25740	 5342	 658012	 10	 38	 1	 5     0.469769822    0.013627225    0.004129015    0.002103358    0.012986628    0.002769554    0.018738303    0.727239030
135	 26410	 5478	 684422	 10	 38	 1	 5     0.469781261    0.013422703    0.004129832    0.002103869    0.012771587    0.002715207    0.018449295    0.727545593
136	 27140	 5628	 711562	 10	 38	 1	 5     0.469791133    0.013237725    0.004130915    0.002104604    0.012576680    0.002681987    0.018196174    0.727500440
137	 27950	 5796	 739512	 10	 38	 1	 5     0.469800708    0.013057013    0.004131898    0.002105134    0.012386001    0.002624551    0.017947255    0.727521491
138	 28740	 5956	 768252	 10	 38	 1	 5     0.469810053    0.012855298    0.004132794    0.002105795    0.012172867    0.002584138    0.017700944    0.726249284
139	 29640	 6141	 797892	 10	 38	 1	 5     0.469819571    0.012664741    0.004133756    0.002106493    0.011971121    0.002567264    0.017446505    0.725918527
140	 30700	 6356	 828592	 10	 38	 1	 5     0.469828198    0.012495148    0.004134813    0.002107318    0.011791185    0.002430993    0.017212605    0.725930113
141	 31740	 6575	 860332	 10	 38	 1	 5     0.469836160    0.012331662    0.004135626    0.002107932    0.011617508    0.002472915    0.016993879    0.725653191
142	 32840	 6808	 893172	 10	 38	 1	 5     0.469844445    0.012159441    0.004136596    0.002108442    0.011434185    0.002363933    0.016763257    0.725362664
143	 33880	 7020	 927052	 10	 38	 1	 5     0.469852141    0.012007196    0.004137297    0.002108907    0.011271892    0.002443796    0.016546165    0.725678531
144	 35220	 7290	 962272	 10	 38	 1	 5     0.469860163    0.011862756    0.004138318    0.002109706    0.011117522    0.002388320    0.016316771    0.727028394
145	 36510	 7554	 998782	 10	 38	 1	 5     0.469867818    0.011707074    0.004139305    0.002110405    0.010950879    0.002323297    0.016094820    0.727381507
146	 37940	 7843	 1036722	 10	 38	 1	 5     0.469874899    0.011556815    0.004140260    0.002111027    0.010789728    0.002316322    0.015886736    0.727450577
147	 39450	 8151	 1076172	 10	 38	 1	 5     0.469882401    0.011414352    0.004141374    0.002111619    0.010636562    0.002290037    0.015663287    0.728732820
148	 41010	 8479	 1117182	 10	 38	 1	 5     0.469889557    0.011267272    0.004142628    0.002112288    0.010478075    0.002225661    0.015447116    0.729409431
149	 42650	 8808	 1159832	 10	 38	 1	 5     0.469896172    0.011139039    0.004144016    0.002113196    0.010339503    0.002200969    0.015244587    0.730688109
150	 44340	 9148	 1204172	 10	 38	 1	 5     0.469902781    0.010999740    0.004145183    0.002113878    0.010188804    0.002192577    0.015039485    0.731390723
151	 46290	 9544	 1250462	 10	 38	 1	 5     0.469909494    0.010858487    0.004146486    0.002114591    0.010035606    0.002106961    0.014828261    0.732283216
152	 50919	 9544	 1301381	 11	 49	 1	 6     0.469914252    0.010752504    0.003853562    0.002063240    0.010038247    0.002107734    0.014676703    0.732623955
153	 52943	 9914	 1354324	 11	 49	 1	 6     0.469920509    0.010621378    0.003855173    0.002063948    0.009897035    0.002102831    0.014474971    0.733775426
154	 55099	 10307	 1409423	 11	 49	 1	 6     0.469927025    0.010495172    0.003857023    0.002064781    0.009760738    0.002112447    0.014261860    0.735890801
155	 57387	 10732	 1466810	 11	 49	 1	 6     0.469933815    0.010348911    0.003859051    0.002065679    0.009602484    0.002046747    0.014036338    0.737294252
156	 62604	 10732	 1529414	 12	 54	 1	 6     0.469938646    0.010166246    0.003335380    0.001550982    0.009603530    0.002046866    0.013873645    0.732773934
157	 65076	 11146	 1594490	 12	 54	 1	 6     0.469945086    0.010032021    0.003337235    0.001552208    0.009460671    0.002047291    0.013653788    0.734742666
158	 67488	 11555	 1661978	 12	 54	 1	 6     0.469951523    0.009891010    0.003338781    0.001553157    0.009310458    0.002001156    0.013430390    0.736464855
159	 69948	 11968	 1731926	 12	 54	 1	 6     0.469957352    0.009771280    0.003340002    0.001553832    0.009182717    0.001943850    0.013224864    0.738856755
160	 72180	 12347	 1804106	 12	 54	 1	 6     0.469962950    0.009626774    0.003340713    0.001554173    0.009028534    0.001940401    0.013024404    0.739133594
161	 74628	 12762	 1878734	 12	 54	 1	 6     0.469968374    0.009493692    0.003341431    0.001554435    0.008886226    0.001885411    0.012827186    0.740122694
162	 76920	 13149	 1955654	 12	 54	 1	 6     0.469973441    0.009363843    0.003342288    0.001554840    0.008747037    0.001896763    0.012640169    0.740800410
163	 79524	 13584	 2035178	 12	 54	 1	 6     0.469978528    0.009241271    0.003343112    0.001555220    0.008615376    0.001843625    0.012449608    0.742294148
164	 81864	 13980	 2117042	 12	 54	 1	 6     0.469983495    0.009105570    0.003343693    0.001555481    0.008469423    0.001827143    0.012260674    0.742664763
165	 84384	 14400	 2201426	 12	 54	 1	 6     0.469988067    0.008981252    0.003344111    0.001555581    0.008335455    0.001772565    0.012084126    0.743227273
166	 86688	 14784	 2288114	 12	 54	 1	 6     0.469992477    0.008861583    0.003344535    0.001555707    0.008206201    0.001755310    0.011911374    0.743959713
167	 89028	 15178	 2377142	 12	 54	 1	 6     0.469997026    0.008730389    0.003344959    0.001555829    0.008064176    0.001730825    0.011730517    0.744245881
168	 91608	 15610	 2468750	 12	 54	 1	 6     0.470001402    0.008599599    0.003345264    0.001555928    0.007922267    0.001712494    0.011553875    0.744304303
169	 94068	 16024	 2562818	 12	 54	 1	 6     0.470005668    0.008465580    0.003345552    0.001555979    0.007776460    0.001675582    0.011378982    0.743966349
170	 96768	 16480	 2659586	 12	 54	 1	 6     0.470009666    0.008363407    0.003345879    0.001556004    0.007664963    0.001646981    0.011212649    0.745890364
171	 99252	 16898	 2758838	 12	 54	 1	 6     0.470013506    0.008240317    0.003346122    0.001556089    0.007530358    0.001615861    0.011050497    0.745696489
172	 101904	 17342	 2860742	 12	 54	 1	 6     0.470017242    0.008128658    0.003346315    0.001556108    0.007407919    0.001582899    0.010890450    0.746402413
173	 104472	 17773	 2965214	 12	 54	 1	 6     0.470020859    0.008023041    0.003346577    0.001556132    0.007291750    0.001591145    0.010733222    0.747496054
174	 107220	 18236	 3072434	 12	 54	 1	 6     0.470024589    0.007906673    0.003346846    0.001556197    0.007163387    0.001536919    0.010568587    0.748129690
175	 116155	 18236	 3188589	 13	 58	 1	 6     0.470027369    0.007773475    0.003018623    0.001345990    0.007163437    0.001536921    0.010444224    0.744284661
176	 119262	 18719	 3307851	 13	 58	 1	 6     0.470030735    0.007660847    0.003018823    0.001346069    0.007040972    0.001496087    0.010291645    0.744375420
177	 122278	 19184	 3430129	 13	 58	 1	 6     0.470033797    0.007552775    0.003018987    0.001346130    0.006923159    0.001486529    0.010150844    0.744053961
178	 125658	 19711	 3555787	 13	 58	 1	 6     0.470036884    0.007454544    0.003019170    0.001346201    0.006815779    0.001442158    0.010006867    0.744942891
179	 128830	 20204	 3684617	 13	 58	 1	 6     0.470039886    0.007355797    0.003019329    0.001346277    0.006707563    0.001416981    0.009864825    0.745659136
180	 132171	 20725	 3816788	 13	 58	 1	 6     0.470042746    0.007263080    0.003019513    0.001346349    0.006605670    0.001367029    0.009727608    0.746646107
181	 135356	 21222	 3952144	 13	 58	 1	 6     0.470045390    0.007176861    0.003019682    0.001346434    0.006510672    0.001358929    0.009599009    0.747666878
182	 138632	 21731	 4090776	 13	 58	 1	 6     0.470047984    0.007087095    0.003019837    0.001346509    0.006411513    0.001345853    0.009471129    0.748284140
183	 149296	 21731	 4240072	 14	 61	 1	 6     0.470050039    0.006976642    0.002749971    0.001144846    0.006411801    0.001345885    0.009368601    0.744683388
184	 153300	 22307	 4393372	 14	 61	 1	 6     0.470052493    0.006883792    0.002750105    0.001144918    0.006310588    0.001336182    0.009244646    0.744624756
185	 157626	 22936	 4550998	 14	 61	 1	 6     0.470054917    0.006788917    0.002750248    0.001144997    0.006206894    0.001305120    0.009120577    0.744351699
186	 162260	 23614	 4713258	 14	 61	 1	 6     0.470057276    0.006703485    0.002750426    0.001145091    0.006113253    0.001301501    0.008998142    0.744985454
187	 167244	 24335	 4880502	 14	 61	 1	 6     0.470059594    0.006616555    0.002750594    0.001145169    0.006017726    0.001259490    0.008876236    0.745423477
188	 172536	 25100	 5053038	 14	 61	 1	 6     0.470061788    0.006531121    0.002750747    0.001145244    0.005923591    0.001249857    0.008759260    0.745624793
189	 178374	 25945	 5231412	 14	 61	 1	 6     0.470063909    0.006448019    0.002750907    0.001145310    0.005831763    0.001232465    0.008644714    0.745891563
190	 184408	 26828	 5415820	 14	 61	 1	 6     0.470065959    0.006370820    0.002751056    0.001145381    0.005746220    0.001223476    0.008532481    0.746655070
191	 191002	 27776	 5606822	 14	 61	 1	 6     0.470068024    0.006296638    0.002751217    0.001145446    0.005663784    0.001198315    0.008417951    0.748001207
192	 197750	 28754	 5804572	 14	 61	 1	 6     0.470069943    0.006221193    0.002751341    0.001145501    0.005579728    0.001193499    0.008310126    0.748627968
193	 205282	 29837	 6009854	 14	 61	 1	 6     0.470071833    0.006148669    0.002751506    0.001145568    0.005498667    0.001164760    0.008202496    0.749609536
194	 212982	 30954	 6222836	 14	 61	 1	 6     0.470073670    0.006075724    0.002751662    0.001145632    0.005416897    0.001168467    0.008096568    0.750407269
195	 221550	 32190	 6444386	 14	 61	 1	 6     0.470075497    0.006003498    0.002751833    0.001145697    0.005335673    0.001138763    0.007989806    0.751394738
196	 237375	 32190	 6681761	 15	 76	 2	 7     0.470076893    0.005975328    0.002689182    0.001515987    0.005335996    0.001138825    0.007907235    0.755678609
197	 269025	 32190	 6950786	 17	 89	 1	 7     0.470079426    0.005804489    0.002284311    0.001001651    0.005336104    0.001138844    0.007755175    0.748466470
198	 279735	 33459	 7230521	 17	 89	 1	 7     0.470081175    0.005736211    0.002284490    0.001001728    0.005261675    0.001107268    0.007648437    0.749984730
199	 290411	 34727	 7520932	 17	 89	 1	 7     0.470082841    0.005670746    0.002284690    0.001001828    0.005190139    0.001112085    0.007545344    0.751555568
200	 302396	 36143	 7823328	 17	 89	 1	 7     0.470084543    0.005607061    0.002284906    0.001001944    0.005120385    0.001090074    0.007438523    0.753786907
201	 314534	 37583	 8137862	 17	 89	 1	 7     0.470086180    0.005539332    0.002285112    0.001002065    0.005046035    0.001070298    0.007334373    0.755256423
202	 327029	 39059	 8464891	 17	 89	 1	 7     0.470087794    0.005472896    0.002285346    0.001002218    0.004972904    0.001046700    0.007230178    0.756951684
203	 339915	 40582	 8804806	 17	 89	 1	 7     0.470089416    0.005406267    0.002285655    0.001002451    0.004899337    0.001048910    0.007123947    0.758886453
204	 353651	 42206	 9158457	 17	 89	 1	 7     0.470091070    0.005342953    0.002286031    0.001002728    0.004829204    0.001024848    0.007013949    0.761761031
205	 367200	 43808	 9525657	 17	 89	 1	 7     0.470092668    0.005277897    0.002286358    0.001002960    0.004756970    0.001014095    0.006906044    0.764243238
206	 380834	 45424	 9906491	 17	 89	 1	 7     0.470094222    0.005215969    0.002286628    0.001003130    0.004688034    0.001000532    0.006799426    0.767118936
207	 403236	 45424	 10309727	 18	 92	 1	 7     0.470095385    0.005133406    0.002091338    0.000875350    0.004688087    0.001000508    0.006718553    0.764064167
208	 417384	 47011	 10727111	 18	 92	 1	 7     0.470096830    0.005069028    0.002091516    0.000875406    0.004617424    0.000995817    0.006616644    0.766102503
209	 432432	 48698	 11159543	 18	 92	 1	 7     0.470098299    0.005002961    0.002091705    0.000875472    0.004544709    0.000966267    0.006511420    0.768336373
210	 446832	 50302	 11606375	 18	 92	 1	 7     0.470099674    0.004935324    0.002091875    0.000875528    0.004470065    0.000959741    0.006411388    0.769774642


==> data/lshaped/criterionB/varth1_thX0.2_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.024250406    0.131606152    0.711722556
12	 94	 124	 997	 2	 3	 1	 1     0.452026927    0.091284946    0.019740787    0.016237005    0.089124871    0.022840579    0.129253496    0.706247399
13	 98	 128	 1095	 2	 3	 1	 1     0.452641989    0.089508897    0.019809764    0.016244893    0.087289265    0.022556032    0.127082806    0.704335225
14	 102	 132	 1197	 2	 3	 1	 1     0.453284230    0.087666121    0.019867577    0.016247918    0.085385175    0.022329422    0.124772658    0.702606822
15	 106	 136	 1303	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.020924718    0.122630312    0.700174660
16	 112	 142	 1415	 2	 3	 1	 1     0.454525432    0.084224927    0.020408467    0.016456437    0.081714949    0.017979527    0.120172547    0.700866623
17	 118	 148	 1533	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.019321979    0.118440533    0.702769648
18	 124	 155	 1657	 2	 3	 1	 1     0.455572455    0.081974270    0.021109235    0.016782626    0.079209729    0.019040368    0.116140206    0.705821634
19	 130	 162	 1787	 2	 3	 1	 1     0.456130756    0.080940052    0.021146392    0.016827151    0.078128882    0.016749783    0.113927798    0.710450418
20	 195	 162	 1982	 3	 6	 1	 2     0.456441786    0.079633501    0.014155282    0.012590964    0.078365314    0.016828339    0.112675221    0.706752562
21	 201	 166	 2183	 3	 6	 1	 2     0.456830119    0.078915482    0.014200457    0.012619437    0.077627317    0.021386359    0.111090285    0.710372485
22	 216	 176	 2399	 3	 6	 1	 2     0.457602916    0.077352655    0.015494132    0.013688271    0.075784993    0.018466206    0.107862787    0.717139409
23	 225	 182	 2624	 3	 6	 1	 2     0.458042494    0.075876865    0.015991227    0.014098849    0.074172632    0.019638382    0.105980579    0.715950658
24	 243	 194	 2867	 3	 6	 1	 2     0.458655800    0.074711164    0.016710596    0.014662895    0.072818363    0.015535056    0.103294077    0.723286036
25	 252	 200	 3119	 3	 6	 1	 2     0.459011906    0.073781633    0.017081053    0.014963523    0.071777204    0.018517210    0.101699947    0.725483494
26	 264	 208	 3383	 3	 6	 1	 2     0.459531190    0.071707407    0.017102618    0.014967621    0.069638011    0.016101149    0.099327214    0.721931120
27	 276	 216	 3659	 3	 6	 1	 2     0.459886267    0.070753420    0.017094721    0.014947234    0.068657243    0.017632487    0.097670011    0.724412939
28	 288	 224	 3947	 3	 6	 1	 2     0.460356533    0.068973021    0.017081792    0.014905471    0.066824322    0.015675921    0.095428884    0.722768807
29	 300	 232	 4247	 3	 6	 1	 2     0.460752317    0.067418171    0.017244227    0.015042169    0.065175505    0.014583622    0.093499261    0.721055656
30	 400	 232	 4647	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.014624942    0.092216318    0.714719727
31	 412	 239	 5059	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.014496120    0.090606618    0.714835378
32	 424	 246	 5483	 4	 8	 1	 2     0.461626120    0.063606649    0.009490008    0.007130843    0.062894718    0.015746569    0.089084986    0.713999651
33	 440	 255	 5923	 4	 8	 1	 2     0.461978319    0.062548018    0.009542787    0.007151048    0.061815773    0.014607501    0.087240139    0.716963763
34	 452	 262	 6375	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.013463290    0.085623419    0.713597507
35	 468	 270	 6843	 4	 8	 1	 2     0.462516163    0.059956830    0.009594154    0.007168066    0.059184235    0.014055696    0.084342212    0.710875716
36	 484	 279	 7327	 4	 8	 1	 2     0.462784191    0.058850129    0.009670800    0.007240272    0.058050093    0.014095482    0.082858929    0.710244862
37	 500	 288	 7827	 4	 8	 1	 2     0.463072289    0.057675486    0.009721241    0.007288269    0.056850322    0.011392853    0.081233393    0.709997245
38	 508	 292	 8335	 4	 8	 1	 2     0.463240311    0.056772129    0.009755107    0.007322826    0.055927744    0.011370549    0.080269695    0.707267285
39	 516	 297	 8851	 4	 8	 1	 2     0.463409799    0.056012255    0.009810366    0.007379662    0.055146436    0.012981777    0.079285356    0.706464067
40	 528	 304	 9379	 4	 8	 1	 2     0.463611155    0.054985276    0.009825907    0.007388521    0.054100204    0.011832780    0.078099339    0.704042780
41	 540	 312	 9919	 4	 8	 1	 2     0.463774458    0.054052147    0.009814613    0.007381628    0.053153626    0.014674289    0.077123677    0.700850235
42	 568	 328	 10487	 4	 8	 1	 2     0.464110776    0.053142730    0.009843288    0.007408231    0.052223169    0.011841226    0.075073276    0.707878123
43	 580	 334	 11067	 4	 8	 1	 2     0.464294364    0.052416057    0.009860247    0.007412376    0.051480274    0.010659524    0.073929378    0.709001733
44	 588	 338	 11655	 4	 8	 1	 2     0.464431180    0.051537010    0.009859813    0.007413461    0.050585052    0.012962517    0.073064962    0.705358744
45	 612	 350	 12267	 4	 8	 1	 2     0.464645736    0.050475071    0.009917026    0.007467906    0.049491266    0.011292362    0.071687861    0.704095099
46	 632	 360	 12899	 4	 8	 1	 2     0.464821525    0.049564908    0.009946761    0.007487376    0.048556586    0.010460729    0.070539063    0.702659001
47	 652	 371	 13551	 4	 8	 1	 2     0.464969771    0.048750533    0.010014786    0.007542602    0.047710780    0.010333667    0.069555167    0.700890176
48	 680	 386	 14231	 4	 8	 1	 2     0.465118708    0.048223027    0.010061108    0.007572510    0.047161790    0.010306380    0.068552146    0.703450291
49	 704	 399	 14935	 4	 8	 1	 2     0.465253657    0.047450210    0.010080738    0.007588286    0.046367026    0.010859755    0.067630204    0.701612702
50	 740	 419	 15675	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.009879213    0.066592437    0.701658977
51	 768	 435	 16443	 4	 8	 1	 2     0.465537989    0.046173695    0.010178493    0.007677205    0.045037856    0.010797743    0.065644423    0.703390984
52	 800	 454	 17243	 4	 8	 1	 2     0.465710273    0.045563994    0.010197972    0.007697132    0.044408095    0.010137857    0.064410797    0.707396834
53	 828	 468	 18071	 4	 8	 1	 2     0.465834214    0.044970123    0.010211043    0.007700115    0.043795508    0.009869783    0.063508222    0.708099229
54	 860	 484	 18931	 4	 8	 1	 2     0.465984534    0.044007085    0.010237813    0.007724053    0.042799658    0.008724527    0.062395704    0.705290306
55	 888	 500	 19819	 4	 8	 1	 2     0.466089168    0.043480348    0.010261833    0.007745708    0.042252047    0.009287035    0.061609225    0.705744114
56	 928	 520	 20747	 4	 8	 1	 2     0.466192665    0.043006743    0.010290478    0.007758255    0.041757467    0.009137685    0.060821121    0.707102107
57	 972	 543	 21719	 4	 8	 1	 2     0.466306121    0.042417842    0.010309641    0.007773316    0.041145894    0.009059403    0.059945063    0.707611928
58	 1012	 566	 22731	 4	 8	 1	 2     0.466423108    0.041898398    0.010386549    0.007831872    0.040590582    0.008674849    0.059027910    0.709806564
59	 1060	 592	 23791	 4	 8	 1	 2     0.466527948    0.041524998    0.010434030    0.007859806    0.040192742    0.009518223    0.058193498    0.713567657
60	 1128	 627	 24919	 4	 8	 1	 2     0.466657532    0.040806628    0.010497950    0.007904155    0.039433158    0.009154679    0.057145056    0.714088513
61	 1188	 659	 26107	 4	 8	 1	 2     0.466765261    0.040229052    0.010544404    0.007932740    0.038822573    0.009133229    0.056258340    0.715077120
62	 1248	 691	 27355	 4	 8	 1	 2     0.466906054    0.039710985    0.010710574    0.008058198    0.038239324    0.008485183    0.055077639    0.721000131
63	 1304	 719	 28659	 4	 8	 1	 2     0.467024299    0.039158409    0.010816529    0.008137845    0.037634874    0.009182123    0.054065825    0.724272845
64	 1376	 757	 30035	 4	 8	 1	 2     0.467128379    0.038622306    0.010841161    0.008155185    0.037069553    0.008198861    0.053159073    0.726542127
65	 1416	 784	 31451	 4	 8	 1	 2     0.467216743    0.038086999    0.010848601    0.008157225    0.036509278    0.008326334    0.052376753    0.727173743
66	 1464	 809	 32915	 4	 8	 1	 2     0.467304466    0.037476531    0.010874636    0.008178796    0.035864086    0.008124884    0.051588230    0.726455077
67	 1830	 809	 34745	 5	 13	 1	 3     0.467376080    0.036958544    0.008701343    0.005515191    0.035919641    0.008037920    0.050935343    0.725597235
68	 1895	 836	 36640	 5	 13	 1	 3     0.467464143    0.036462662    0.008736254    0.005541744    0.035400616    0.008211655    0.050120699    0.727497080
69	 1970	 866	 38610	 5	 13	 1	 3     0.467570790    0.035793574    0.008754128    0.005546098    0.034706558    0.007653512    0.049115840    0.728758259
70	 2025	 888	 40635	 5	 13	 1	 3     0.467657951    0.035134938    0.008767119    0.005553266    0.034023543    0.007420890    0.048278882    0.727749610
71	 2100	 918	 42735	 5	 13	 1	 3     0.467739481    0.034534631    0.008784672    0.005572940    0.033398657    0.007539767    0.047482500    0.727312827
72	 2165	 944	 44900	 5	 13	 1	 3     0.467816172    0.034027853    0.008794161    0.005586412    0.032871834    0.006820395    0.046720855    0.728322556
73	 2220	 966	 47120	 5	 13	 1	 3     0.467880042    0.033537091    0.008803868    0.005599034    0.032360908    0.007242437    0.046076850    0.727851195
74	 2290	 994	 49410	 5	 13	 1	 3     0.467956921    0.032937435    0.008808780    0.005604963    0.031737675    0.006731983    0.045289402    0.727265842
75	 2350	 1020	 51760	 5	 13	 1	 3     0.468017537    0.032433463    0.008813861    0.005609305    0.031212904    0.007033950    0.044658650    0.726252653
76	 2420	 1048	 54180	 5	 13	 1	 3     0.468091074    0.031909479    0.008820297    0.005618591    0.030666223    0.006914528    0.043881161    0.727179459
77	 2490	 1076	 56670	 5	 13	 1	 3     0.468166124    0.031302495    0.008825704    0.005624541    0.030032535    0.006201252    0.043073071    0.726730049
78	 2550	 1103	 59220	 5	 13	 1	 3     0.468219310    0.030866676    0.008832034    0.005630978    0.029576120    0.007066306    0.042491028    0.726428085
79	 2640	 1140	 61860	 5	 13	 1	 3     0.468282737    0.030292203    0.008838190    0.005638189    0.028974194    0.006519131    0.041786210    0.724932999
80	 2715	 1172	 64575	 5	 13	 1	 3     0.468337228    0.029835738    0.008842124    0.005642870    0.028495405    0.006164318    0.041170989    0.724678691
81	 2780	 1201	 67355	 5	 13	 1	 3     0.468386259    0.029388940    0.008847643    0.005649660    0.028025506    0.005672645    0.040609383    0.723698262
82	 2835	 1224	 70190	 5	 13	 1	 3     0.468432408    0.028991868    0.008853965    0.005656298    0.027606805    0.006175252    0.040073537    0.723466652
83	 2925	 1260	 73115	 5	 13	 1	 3     0.468486126    0.028541892    0.008867468    0.005659869    0.027129460    0.006223560    0.039440584    0.723668081
84	 3000	 1292	 76115	 5	 13	 1	 3     0.468545500    0.028016117    0.008872826    0.005664958    0.026573968    0.005728688    0.038728852    0.723391370
85	 3090	 1328	 79205	 5	 13	 1	 3     0.468588633    0.027676217    0.008880297    0.005672856    0.026212846    0.005440202    0.038203433    0.724443184
86	 3708	 1328	 82913	 6	 15	 1	 3     0.468624981    0.027180442    0.007085466    0.004028861    0.026240667    0.005444304    0.037754950    0.719917308
87	 3786	 1356	 86699	 6	 15	 1	 3     0.468662932    0.026728094    0.007087392    0.004029120    0.025771299    0.005457095    0.037280899    0.716938009
88	 3894	 1394	 90593	 6	 15	 1	 3     0.468704285    0.026398229    0.007089499    0.004028681    0.025428439    0.005264462    0.036757351    0.718175495
89	 4002	 1432	 94595	 6	 15	 1	 3     0.468747201    0.025990708    0.007088645    0.004026825    0.025005359    0.005578483    0.036205958    0.717857201
90	 4146	 1480	 98741	 6	 15	 1	 3     0.468789059    0.025586698    0.007093295    0.004029364    0.024583821    0.005456861    0.035659895    0.717520286
91	 4284	 1528	 103025	 6	 15	 1	 3     0.468834243    0.025183839    0.007096493    0.004029414    0.024163310    0.005301504    0.035060840    0.718289657
92	 4446	 1584	 107471	 6	 15	 1	 3     0.468875931    0.024815928    0.007101890    0.004032037    0.023778004    0.005000745    0.034498851    0.719326233
93	 4590	 1637	 112061	 6	 15	 1	 3     0.468911099    0.024469916    0.007107475    0.004035026    0.023414965    0.005107741    0.034017508    0.719333017
94	 4764	 1701	 116825	 6	 15	 1	 3     0.468946654    0.024084888    0.007110809    0.004036744    0.023011263    0.004937710    0.033523805    0.718441357
95	 4944	 1763	 121769	 6	 15	 1	 3     0.468979265    0.023761934    0.007111999    0.004037442    0.022672648    0.004633559    0.033064453    0.718654972
96	 5088	 1812	 126857	 6	 15	 1	 3     0.469008849    0.023439555    0.007115061    0.004039399    0.022333577    0.004703092    0.032642134    0.718076682
97	 5268	 1873	 132125	 6	 15	 1	 3     0.469037440    0.023121229    0.007119048    0.004041646    0.021997963    0.004643867    0.032228701    0.717411127
98	 5460	 1941	 137585	 6	 15	 1	 3     0.469065296    0.022792000    0.007120488    0.004042077    0.021651187    0.004715779    0.031820709    0.716263104
99	 5676	 2014	 143261	 6	 15	 1	 3     0.469095866    0.022468519    0.007126668    0.004045490    0.021308330    0.004556510    0.031366834    0.716314516
100	 5904	 2100	 149165	 6	 15	 1	 3     0.469121066    0.022181964    0.007129131    0.004046364    0.021005119    0.004587140    0.030987658    0.715832209
101	 6132	 2177	 155297	 6	 15	 1	 3     0.469151239    0.021917808    0.007136187    0.004050004    0.020723541    0.004350638    0.030527443    0.717970664
102	 6390	 2263	 161687	 6	 15	 1	 3     0.469176412    0.021635214    0.007141118    0.004052590    0.020422706    0.004327179    0.030138074    0.717869843
103	 6684	 2363	 168371	 6	 15	 1	 3     0.469201883    0.021382117    0.007147584    0.004055432    0.020152096    0.004287643    0.029738904    0.718994807
104	 6960	 2459	 175331	 6	 15	 1	 3     0.469227748    0.021120447    0.007156560    0.004060788    0.019871007    0.004201368    0.029327968    0.720146968
105	 7296	 2571	 182627	 6	 15	 1	 3     0.469254686    0.020867079    0.007167407    0.004068039    0.019597532    0.004273544    0.028893756    0.722200293
106	 7602	 2674	 190229	 6	 15	 1	 3     0.469281785    0.020543640    0.007177833    0.004074485    0.019248893    0.004364356    0.028450230    0.722090472
107	 7950	 2791	 198179	 6	 15	 1	 3     0.469310009    0.020321641    0.007192008    0.004083364    0.019006423    0.004147569    0.027980798    0.726270971
108	 8262	 2898	 206441	 6	 15	 1	 3     0.469336917    0.020060235    0.007204226    0.004090820    0.018721970    0.003999992    0.027525769    0.728780191
109	 9639	 2898	 216080	 7	 18	 1	 3     0.469355914    0.019676923    0.006050849    0.003962249    0.018723475    0.004000851    0.027199920    0.723418395
110	 9968	 2996	 226048	 7	 18	 1	 3     0.469380543    0.019403633    0.006061380    0.003971582    0.018432597    0.003929814    0.026771538    0.724785899
111	 11392	 2996	 237440	 8	 19	 1	 3     0.469398758    0.019053750    0.004823220    0.003649381    0.018433175    0.003930707    0.026450247    0.720361888
112	 11752	 3089	 249192	 8	 19	 1	 3     0.469422210    0.018785465    0.004828050    0.003651231    0.018154438    0.003910572    0.026030724    0.721665093
113	 12152	 3190	 261344	 8	 19	 1	 3     0.469444290    0.018527978    0.004831547    0.003653275    0.017886926    0.003870256    0.025629430    0.722918069
114	 12568	 3295	 273912	 8	 19	 1	 3     0.469466720    0.018260162    0.004834316    0.003655351    0.017608603    0.003891517    0.025215246    0.724171495
115	 12976	 3402	 286888	 8	 19	 1	 3     0.469488283    0.017977247    0.004836248    0.003656763    0.017314506    0.003749528    0.024810509    0.724581936
116	 13360	 3502	 300248	 8	 19	 1	 3     0.469508702    0.017696540    0.004838326    0.003658280    0.017022283    0.003702235    0.024421053    0.724642788
117	 13760	 3604	 314008	 8	 19	 1	 3     0.469527162    0.017416703    0.004839828    0.003659470    0.016730738    0.003651005    0.024063535    0.723779906
118	 15480	 3604	 329488	 9	 28	 1	 4     0.469541424    0.017345091    0.004559635    0.003023752    0.016735050    0.003636576    0.023783615    0.729287410
119	 16020	 3724	 345508	 9	 28	 1	 4     0.469559198    0.017100664    0.004562280    0.003026508    0.016480847    0.003614417    0.023430095    0.729858920
120	 16452	 3824	 361960	 9	 28	 1	 4     0.469575953    0.016804939    0.004563872    0.003028216    0.016173343    0.003433331    0.023091854    0.727743163
121	 16938	 3932	 378898	 9	 28	 1	 4     0.469592839    0.016535779    0.004565112    0.003029296    0.015893135    0.003445112    0.022745880    0.726979110
122	 17379	 4034	 396277	 9	 28	 1	 4     0.469610215    0.016272280    0.004566406    0.003030075    0.015618420    0.003463269    0.022384264    0.726951768
123	 17892	 4148	 414169	 9	 28	 1	 4     0.469626729    0.016046892    0.004567852    0.003031172    0.015383025    0.003347708    0.022035084    0.728242807
124	 18342	 4249	 432511	 9	 28	 1	 4     0.469643552    0.015765206    0.004569696    0.003032391    0.015088393    0.003299534    0.021673577    0.727392906
125	 18882	 4370	 451393	 9	 28	 1	 4     0.469659684    0.015528617    0.004571571    0.003033762    0.014840441    0.003203474    0.021321140    0.728320227
126	 19332	 4470	 470725	 9	 28	 1	 4     0.469674374    0.015258079    0.004572685    0.003034633    0.014556769    0.003110218    0.020995055    0.726746294
127	 19917	 4600	 490642	 9	 28	 1	 4     0.469688306    0.014998563    0.004573591    0.003035538    0.014284228    0.002987137    0.020681023    0.725233122
128	 22130	 4600	 512772	 10	 38	 1	 5     0.469698116    0.014870419    0.004122660    0.002099241    0.014287513    0.002987497    0.020457013    0.726910587
129	 22690	 4718	 535462	 10	 38	 1	 5     0.469710528    0.014651278    0.004123539    0.002099910    0.014059032    0.003112479    0.020170013    0.726389138
130	 23360	 4855	 558822	 10	 38	 1	 5     0.469724957    0.014428455    0.004125282    0.002100850    0.013826147    0.002817483    0.019831142    0.727565481
131	 23860	 4959	 582682	 10	 38	 1	 5     0.469735533    0.014199480    0.004125938    0.002101300    0.013586827    0.002894425    0.019579044    0.725238700
132	 24480	 5087	 607162	 10	 38	 1	 5     0.469747122    0.013998115    0.004126779    0.002101906    0.013375983    0.002888948    0.019298996    0.725328664
133	 25110	 5216	 632272	 10	 38	 1	 5     0.469758770    0.013825411    0.004128059    0.002102804    0.013194738    0.002811363    0.019013346    0.727142464
134	 25740	 5342	 658012	 10	 38	 1	 5     0.469769822    0.013627225    0.004129015    0.002103358    0.012986628    0.002769554    0.018738303    0.727239030
135	 26410	 5478	 684422	 10	 38	 1	 5     0.469781261    0.013422703    0.004129832    0.002103869    0.012771587    0.002715207    0.018449295    0.727545593
136	 27140	 5628	 711562	 10	 38	 1	 5     0.469791133    0.013237725    0.004130915    0.002104604    0.012576680    0.002681987    0.018196174    0.727500440
137	 27950	 5796	 739512	 10	 38	 1	 5     0.469800708    0.013057013    0.004131898    0.002105134    0.012386001    0.002624551    0.017947255    0.727521491
138	 28740	 5956	 768252	 10	 38	 1	 5     0.469810053    0.012855298    0.004132794    0.002105795    0.012172867    0.002584138    0.017700944    0.726249284
139	 29640	 6141	 797892	 10	 38	 1	 5     0.469819571    0.012664741    0.004133756    0.002106493    0.011971121    0.002567264    0.017446505    0.725918527
140	 30700	 6356	 828592	 10	 38	 1	 5     0.469828198    0.012495148    0.004134813    0.002107318    0.011791185    0.002430993    0.017212605    0.725930113
141	 31740	 6575	 860332	 10	 38	 1	 5     0.469836160    0.012331662    0.004135626    0.002107932    0.011617508    0.002472915    0.016993879    0.725653191
142	 32840	 6808	 893172	 10	 38	 1	 5     0.469844445    0.012159441    0.004136596    0.002108442    0.011434185    0.002363933    0.016763257    0.725362664
143	 33880	 7020	 927052	 10	 38	 1	 5     0.469852141    0.012007196    0.004137297    0.002108907    0.011271892    0.002443796    0.016546165    0.725678531
144	 35220	 7290	 962272	 10	 38	 1	 5     0.469860163    0.011862756    0.004138318    0.002109706    0.011117522    0.002388320    0.016316771    0.727028394
145	 36510	 7554	 998782	 10	 38	 1	 5     0.469867818    0.011707074    0.004139305    0.002110405    0.010950879    0.002323297    0.016094820    0.727381507
146	 37940	 7843	 1036722	 10	 38	 1	 5     0.469874899    0.011556815    0.004140260    0.002111027    0.010789728    0.002316322    0.015886736    0.727450577
147	 39450	 8151	 1076172	 10	 38	 1	 5     0.469882401    0.011414352    0.004141374    0.002111619    0.010636562    0.002290037    0.015663287    0.728732820
148	 41010	 8479	 1117182	 10	 38	 1	 5     0.469889557    0.011267272    0.004142628    0.002112288    0.010478075    0.002225661    0.015447116    0.729409431
149	 42650	 8808	 1159832	 10	 38	 1	 5     0.469896172    0.011139039    0.004144016    0.002113196    0.010339503    0.002200969    0.015244587    0.730688109
150	 44340	 9148	 1204172	 10	 38	 1	 5     0.469902781    0.010999740    0.004145183    0.002113878    0.010188804    0.002192577    0.015039485    0.731390723
151	 46290	 9544	 1250462	 10	 38	 1	 5     0.469909494    0.010858487    0.004146486    0.002114591    0.010035606    0.002106961    0.014828261    0.732283216
152	 50919	 9544	 1301381	 11	 49	 1	 6     0.469914252    0.010752504    0.003853562    0.002063240    0.010038247    0.002107734    0.014676703    0.732623955
153	 52943	 9914	 1354324	 11	 49	 1	 6     0.469920509    0.010621378    0.003855173    0.002063948    0.009897035    0.002102831    0.014474971    0.733775426
154	 55099	 10307	 1409423	 11	 49	 1	 6     0.469927025    0.010495172    0.003857023    0.002064781    0.009760738    0.002112447    0.014261860    0.735890801
155	 57387	 10732	 1466810	 11	 49	 1	 6     0.469933815    0.010348911    0.003859051    0.002065679    0.009602484    0.002046747    0.014036338    0.737294252
156	 62604	 10732	 1529414	 12	 54	 2	 6     0.469938646    0.010166246    0.003335380    0.002050917    0.009603530    0.002046866    0.013873645    0.732773934
157	 73038	 10732	 1602452	 14	 61	 2	 6     0.469943450    0.009986903    0.002738810    0.001565560    0.009604017    0.002046996    0.013709979    0.728440384
158	 75922	 11146	 1678374	 14	 61	 2	 6     0.469949895    0.009849986    0.002740273    0.001566010    0.009461138    0.002047404    0.013487242    0.730318746
159	 78736	 11555	 1757110	 14	 61	 2	 6     0.469956337    0.009706135    0.002741528    0.001566423    0.009310912    0.002001268    0.013260866    0.731938242
160	 81606	 11968	 1838716	 14	 61	 2	 6     0.469962169    0.009583937    0.002742530    0.001566783    0.009183157    0.001943890    0.013052538    0.734258493
161	 84210	 12347	 1922926	 14	 61	 2	 6     0.469967770    0.009436483    0.002743151    0.001567050    0.009028972    0.001940469    0.012849322    0.734395409
162	 87066	 12762	 2009992	 14	 61	 2	 6     0.469973195    0.009300599    0.002743805    0.001567376    0.008886657    0.001885502    0.012649311    0.735265262
163	 89740	 13149	 2099732	 14	 61	 2	 6     0.469978265    0.009167917    0.002744571    0.001567707    0.008747458    0.001897347    0.012459539    0.735815088
164	 92792	 13586	 2192524	 14	 61	 2	 6     0.469983358    0.009042366    0.002745306    0.001567983    0.008615549    0.001843327    0.012265925    0.737193992
165	 95508	 13980	 2288032	 14	 61	 2	 6     0.469988322    0.008905245    0.002745843    0.001568201    0.008471348    0.001833793    0.012074207    0.737542884
166	 98462	 14402	 2386494	 14	 61	 2	 6     0.469992925    0.008775777    0.002746244    0.001568433    0.008335011    0.001771246    0.011893692    0.737851386
167	 101164	 14788	 2487658	 14	 61	 2	 6     0.469997384    0.008650893    0.002746647    0.001568624    0.008203285    0.001758090    0.011716151    0.738373303
168	 103950	 15190	 2591608	 14	 61	 2	 6     0.470001908    0.008516616    0.002747030    0.001568816    0.008061425    0.001731726    0.011533269    0.738438988
169	 106890	 15612	 2698498	 14	 61	 2	 6     0.470006293    0.008381427    0.002747341    0.001568977    0.007918361    0.001703656    0.011353155    0.738246515
170	 109802	 16032	 2808300	 14	 61	 2	 6     0.470010509    0.008248930    0.002747633    0.001569150    0.007777876    0.001670235    0.011177256    0.738010319
171	 112882	 16478	 2921182	 14	 61	 2	 6     0.470014456    0.008143225    0.002747958    0.001569344    0.007665562    0.001643274    0.011010011    0.739620115
172	 115780	 16896	 3036962	 14	 61	 2	 6     0.470018284    0.008018003    0.002748177    0.001569451    0.007532323    0.001615476    0.010845394    0.739300247
173	 118860	 17338	 3155822	 14	 61	 2	 6     0.470022011    0.007903197    0.002748347    0.001569559    0.007409933    0.001592640    0.010682628    0.739817643
174	 121926	 17778	 3277748	 14	 61	 2	 6     0.470025763    0.007787766    0.002748604    0.001569723    0.007286596    0.001586936    0.010516249    0.740545990
175	 125174	 18248	 3402922	 14	 61	 2	 6     0.470029489    0.007670836    0.002748847    0.001569844    0.007161394    0.001525911    0.010348365    0.741260689
176	 143056	 18248	 3545978	 16	 82	 2	 7     0.470032115    0.007584293    0.002495889    0.001463215    0.007161846    0.001525963    0.010228400    0.741493606
177	 146784	 18719	 3692762	 16	 82	 2	 7     0.470035423    0.007469438    0.002496075    0.001463303    0.007040037    0.001508200    0.010075227    0.741366733
178	 150608	 19198	 3843370	 16	 82	 2	 7     0.470038507    0.007356064    0.002496230    0.001463380    0.006919575    0.001486606    0.009930315    0.740768458
179	 154768	 19725	 3998138	 16	 82	 2	 7     0.470041621    0.007257543    0.002496415    0.001463444    0.006814678    0.001431823    0.009781826    0.741941545
180	 174114	 19725	 4172252	 18	 92	 2	 7     0.470044076    0.007127242    0.002087111    0.001227824    0.006814803    0.001431825    0.009663148    0.737569355
181	 178434	 20210	 4350686	 18	 92	 2	 7     0.470046969    0.007026428    0.002087248    0.001227927    0.006709253    0.001412321    0.009521391    0.737962286
182	 183024	 20727	 4533710	 18	 92	 2	 7     0.470049868    0.006930394    0.002087418    0.001228051    0.006608559    0.001370432    0.009377153    0.739072290
183	 187398	 21220	 4721108	 18	 92	 2	 7     0.470052512    0.006840267    0.002087567    0.001228147    0.006513933    0.001357310    0.009243660    0.739995553
184	 191898	 21725	 4913006	 18	 92	 2	 7     0.470055085    0.006745824    0.002087703    0.001228239    0.006414642    0.001343967    0.009111898    0.740331349
185	 197064	 22303	 5110070	 18	 92	 2	 7     0.470057538    0.006648457    0.002087826    0.001228328    0.006312129    0.001341339    0.008984462    0.739994986
186	 202680	 22938	 5312750	 18	 92	 2	 7     0.470059996    0.006549021    0.002087956    0.001228409    0.006207263    0.001309231    0.008854921    0.739591046
187	 208620	 23613	 5521370	 18	 92	 2	 7     0.470062370    0.006460245    0.002088120    0.001228512    0.006113471    0.001293497    0.008728007    0.740174190
188	 214956	 24327	 5736326	 18	 92	 2	 7     0.470064644    0.006372018    0.002088279    0.001228614    0.006020108    0.001260260    0.008604639    0.740532839
189	 221706	 25086	 5958032	 18	 92	 2	 7     0.470066845    0.006282206    0.002088408    0.001228690    0.005924919    0.001252046    0.008483574    0.740514115
190	 229248	 25935	 6187280	 18	 92	 2	 7     0.470068970    0.006195271    0.002088542    0.001228776    0.005832613    0.001231823    0.008365001    0.740618056
191	 236988	 26814	 6424268	 18	 92	 2	 7     0.470071023    0.006115136    0.002088676    0.001228858    0.005747375    0.001222391    0.008248810    0.741335487
192	 263320	 26814	 6687588	 20	 114	 2	 8     0.470072680    0.006078937    0.001978813    0.001162954    0.005747850    0.001222465    0.008153845    0.745530178
193	 272700	 27760	 6960288	 20	 114	 2	 8     0.470074740    0.006001908    0.001978960    0.001163048    0.005666270    0.001202509    0.008034208    0.747044151
194	 282460	 28750	 7242748	 20	 114	 2	 8     0.470076670    0.005922745    0.001979087    0.001163136    0.005582304    0.001191898    0.007920492    0.747774838
195	 293200	 29830	 7535948	 20	 114	 2	 8     0.470078556    0.005846267    0.001979227    0.001163215    0.005501046    0.001163951    0.007807749    0.748777578
196	 304060	 30934	 7840008	 20	 114	 2	 8     0.470080388    0.005768750    0.001979362    0.001163292    0.005418543    0.001168724    0.007696641    0.749515270
197	 316300	 32171	 8156308	 20	 114	 2	 8     0.470082212    0.005693906    0.001979513    0.001163382    0.005338735    0.001139501    0.007584413    0.750737819
198	 347930	 32171	 8504238	 22	 143	 2	 9     0.470083687    0.005640190    0.001818231    0.001008936    0.005339080    0.001139565    0.007492432    0.752784986
199	 361878	 33447	 8866116	 22	 143	 2	 9     0.470085439    0.005569593    0.001818385    0.001009040    0.005264394    0.001106339    0.007381720    0.754511541
200	 375628	 34708	 9241744	 22	 143	 2	 9     0.470087101    0.005501816    0.001818563    0.001009162    0.005192572    0.001113828    0.007275087    0.756254299
201	 391138	 36125	 9632882	 22	 143	 2	 9     0.470088807    0.005436527    0.001818763    0.001009295    0.005123274    0.001089489    0.007163985    0.758869183
202	 406736	 37556	 10039618	 22	 143	 2	 9     0.470090440    0.005366334    0.001818947    0.001009419    0.005048661    0.001072383    0.007056009    0.760533991
203	 422950	 39035	 10462568	 22	 143	 2	 9     0.470092047    0.005298059    0.001819159    0.001009562    0.004975952    0.001048023    0.006948136    0.762515243
204	 439692	 40565	 10902260	 22	 143	 2	 9     0.470093676    0.005228835    0.001819459    0.001009766    0.004902069    0.001046319    0.006837035    0.764781148
205	 457336	 42176	 11359596	 22	 143	 2	 9     0.470095338    0.005162947    0.001819850    0.001010028    0.004831581    0.001025713    0.006721776    0.768092745
206	 474848	 43776	 11834444	 22	 143	 2	 9     0.470096946    0.005094539    0.001820183    0.001010253    0.004758284    0.001015889    0.006608382    0.770920841
207	 492602	 45402	 12327046	 22	 143	 2	 9     0.470098503    0.005030235    0.001820434    0.001010422    0.004689274    0.001000679    0.006496673    0.774278685
208	 537384	 45402	 12864430	 24	 174	 3	 10     0.470099591    0.004973734    0.001656969    0.000920563    0.004689615    0.001000998    0.006417461    0.775031492


==> data/lshaped/criterionB/varth1_thX0.2_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.024250406    0.131606152    0.711722556
12	 94	 124	 997	 2	 3	 1	 1     0.452026927    0.091284946    0.019740787    0.016237005    0.089124871    0.022840579    0.129253496    0.706247399
13	 98	 128	 1095	 2	 3	 1	 1     0.452641989    0.089508897    0.019809764    0.016244893    0.087289265    0.022556032    0.127082806    0.704335225
14	 102	 132	 1197	 2	 3	 1	 1     0.453284230    0.087666121    0.019867577    0.016247918    0.085385175    0.022329422    0.124772658    0.702606822
15	 106	 136	 1303	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.020924718    0.122630312    0.700174660
16	 112	 142	 1415	 2	 3	 1	 1     0.454525432    0.084224927    0.020408467    0.016456437    0.081714949    0.017979527    0.120172547    0.700866623
17	 118	 148	 1533	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.019321979    0.118440533    0.702769648
18	 124	 155	 1657	 2	 3	 1	 1     0.455572455    0.081974270    0.021109235    0.016782626    0.079209729    0.019040368    0.116140206    0.705821634
19	 130	 162	 1787	 2	 3	 1	 1     0.456130756    0.080940052    0.021146392    0.016827151    0.078128882    0.016749783    0.113927798    0.710450418
20	 195	 162	 1982	 3	 6	 1	 2     0.456441786    0.079633501    0.014155282    0.012590964    0.078365314    0.016828339    0.112675221    0.706752562
21	 201	 166	 2183	 3	 6	 1	 2     0.456830119    0.078915482    0.014200457    0.012619437    0.077627317    0.021386359    0.111090285    0.710372485
22	 216	 176	 2399	 3	 6	 1	 2     0.457602916    0.077352655    0.015494132    0.013688271    0.075784993    0.018466206    0.107862787    0.717139409
23	 225	 182	 2624	 3	 6	 1	 2     0.458042494    0.075876865    0.015991227    0.014098849    0.074172632    0.019638382    0.105980579    0.715950658
24	 243	 194	 2867	 3	 6	 1	 2     0.458655800    0.074711164    0.016710596    0.014662895    0.072818363    0.015535056    0.103294077    0.723286036
25	 252	 200	 3119	 3	 6	 1	 2     0.459011906    0.073781633    0.017081053    0.014963523    0.071777204    0.018517210    0.101699947    0.725483494
26	 264	 208	 3383	 3	 6	 1	 2     0.459531190    0.071707407    0.017102618    0.014967621    0.069638011    0.016101149    0.099327214    0.721931120
27	 276	 216	 3659	 3	 6	 1	 2     0.459886267    0.070753420    0.017094721    0.014947234    0.068657243    0.017632487    0.097670011    0.724412939
28	 288	 224	 3947	 3	 6	 1	 2     0.460356533    0.068973021    0.017081792    0.014905471    0.066824322    0.015675921    0.095428884    0.722768807
29	 300	 232	 4247	 3	 6	 1	 2     0.460752317    0.067418171    0.017244227    0.015042169    0.065175505    0.014583622    0.093499261    0.721055656
30	 400	 232	 4647	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.014624942    0.092216318    0.714719727
31	 412	 239	 5059	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.014496120    0.090606618    0.714835378
32	 424	 246	 5483	 4	 8	 1	 2     0.461626120    0.063606649    0.009490008    0.007130843    0.062894718    0.015746569    0.089084986    0.713999651
33	 440	 255	 5923	 4	 8	 1	 2     0.461978319    0.062548018    0.009542787    0.007151048    0.061815773    0.014607501    0.087240139    0.716963763
34	 452	 262	 6375	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.013463290    0.085623419    0.713597507
35	 468	 270	 6843	 4	 8	 1	 2     0.462516163    0.059956830    0.009594154    0.007168066    0.059184235    0.014055696    0.084342212    0.710875716
36	 484	 279	 7327	 4	 8	 1	 2     0.462784191    0.058850129    0.009670800    0.007240272    0.058050093    0.014095482    0.082858929    0.710244862
37	 500	 288	 7827	 4	 8	 1	 2     0.463072289    0.057675486    0.009721241    0.007288269    0.056850322    0.011392853    0.081233393    0.709997245
38	 508	 292	 8335	 4	 8	 1	 2     0.463240311    0.056772129    0.009755107    0.007322826    0.055927744    0.011370549    0.080269695    0.707267285
39	 516	 297	 8851	 4	 8	 1	 2     0.463409799    0.056012255    0.009810366    0.007379662    0.055146436    0.012981777    0.079285356    0.706464067
40	 528	 304	 9379	 4	 8	 1	 2     0.463611155    0.054985276    0.009825907    0.007388521    0.054100204    0.011832780    0.078099339    0.704042780
41	 540	 312	 9919	 4	 8	 1	 2     0.463774458    0.054052147    0.009814613    0.007381628    0.053153626    0.014674289    0.077123677    0.700850235
42	 568	 328	 10487	 4	 8	 1	 2     0.464110776    0.053142730    0.009843288    0.007408231    0.052223169    0.011841226    0.075073276    0.707878123
43	 580	 334	 11067	 4	 8	 1	 2     0.464294364    0.052416057    0.009860247    0.007412376    0.051480274    0.010659524    0.073929378    0.709001733
44	 588	 338	 11655	 4	 8	 1	 2     0.464431180    0.051537010    0.009859813    0.007413461    0.050585052    0.012962517    0.073064962    0.705358744
45	 612	 350	 12267	 4	 8	 1	 2     0.464645736    0.050475071    0.009917026    0.007467906    0.049491266    0.011292362    0.071687861    0.704095099
46	 632	 360	 12899	 4	 8	 1	 2     0.464821525    0.049564908    0.009946761    0.007487376    0.048556586    0.010460729    0.070539063    0.702659001
47	 652	 371	 13551	 4	 8	 1	 2     0.464969771    0.048750533    0.010014786    0.007542602    0.047710780    0.010333667    0.069555167    0.700890176
48	 680	 386	 14231	 4	 8	 1	 2     0.465118708    0.048223027    0.010061108    0.007572510    0.047161790    0.010306380    0.068552146    0.703450291
49	 704	 399	 14935	 4	 8	 1	 2     0.465253657    0.047450210    0.010080738    0.007588286    0.046367026    0.010859755    0.067630204    0.701612702
50	 740	 419	 15675	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.009879213    0.066592437    0.701658977
51	 768	 435	 16443	 4	 8	 1	 2     0.465537989    0.046173695    0.010178493    0.007677205    0.045037856    0.010797743    0.065644423    0.703390984
52	 800	 454	 17243	 4	 8	 1	 2     0.465710273    0.045563994    0.010197972    0.007697132    0.044408095    0.010137857    0.064410797    0.707396834
53	 828	 468	 18071	 4	 8	 1	 2     0.465834214    0.044970123    0.010211043    0.007700115    0.043795508    0.009869783    0.063508222    0.708099229
54	 860	 484	 18931	 4	 8	 1	 2     0.465984534    0.044007085    0.010237813    0.007724053    0.042799658    0.008724527    0.062395704    0.705290306
55	 888	 500	 19819	 4	 8	 1	 2     0.466089168    0.043480348    0.010261833    0.007745708    0.042252047    0.009287035    0.061609225    0.705744114
56	 928	 520	 20747	 4	 8	 1	 2     0.466192665    0.043006743    0.010290478    0.007758255    0.041757467    0.009137685    0.060821121    0.707102107
57	 972	 543	 21719	 4	 8	 1	 2     0.466306121    0.042417842    0.010309641    0.007773316    0.041145894    0.009059403    0.059945063    0.707611928
58	 1012	 566	 22731	 4	 8	 1	 2     0.466423108    0.041898398    0.010386549    0.007831872    0.040590582    0.008674849    0.059027910    0.709806564
59	 1060	 592	 23791	 4	 8	 1	 2     0.466527948    0.041524998    0.010434030    0.007859806    0.040192742    0.009518223    0.058193498    0.713567657
60	 1128	 627	 24919	 4	 8	 1	 2     0.466657532    0.040806628    0.010497950    0.007904155    0.039433158    0.009154679    0.057145056    0.714088513
61	 1188	 659	 26107	 4	 8	 1	 2     0.466765261    0.040229052    0.010544404    0.007932740    0.038822573    0.009133229    0.056258340    0.715077120
62	 1248	 691	 27355	 4	 8	 1	 2     0.466906054    0.039710985    0.010710574    0.008058198    0.038239324    0.008485183    0.055077639    0.721000131
63	 1304	 719	 28659	 4	 8	 1	 2     0.467024299    0.039158409    0.010816529    0.008137845    0.037634874    0.009182123    0.054065825    0.724272845
64	 1376	 757	 30035	 4	 8	 1	 2     0.467128379    0.038622306    0.010841161    0.008155185    0.037069553    0.008198861    0.053159073    0.726542127
65	 1416	 784	 31451	 4	 8	 1	 2     0.467216743    0.038086999    0.010848601    0.008157225    0.036509278    0.008326334    0.052376753    0.727173743
66	 1464	 809	 32915	 4	 8	 1	 2     0.467304466    0.037476531    0.010874636    0.008178796    0.035864086    0.008124884    0.051588230    0.726455077
67	 1830	 809	 34745	 5	 13	 1	 3     0.467376080    0.036958544    0.008701343    0.005515191    0.035919641    0.008037920    0.050935343    0.725597235
68	 1895	 836	 36640	 5	 13	 1	 3     0.467464143    0.036462662    0.008736254    0.005541744    0.035400616    0.008211655    0.050120699    0.727497080
69	 1970	 866	 38610	 5	 13	 1	 3     0.467570790    0.035793574    0.008754128    0.005546098    0.034706558    0.007653512    0.049115840    0.728758259
70	 2025	 888	 40635	 5	 13	 1	 3     0.467657951    0.035134938    0.008767119    0.005553266    0.034023543    0.007420890    0.048278882    0.727749610
71	 2100	 918	 42735	 5	 13	 1	 3     0.467739481    0.034534631    0.008784672    0.005572940    0.033398657    0.007539767    0.047482500    0.727312827
72	 2165	 944	 44900	 5	 13	 1	 3     0.467816172    0.034027853    0.008794161    0.005586412    0.032871834    0.006820395    0.046720855    0.728322556
73	 2220	 966	 47120	 5	 13	 1	 3     0.467880042    0.033537091    0.008803868    0.005599034    0.032360908    0.007242437    0.046076850    0.727851195
74	 2290	 994	 49410	 5	 13	 1	 3     0.467956921    0.032937435    0.008808780    0.005604963    0.031737675    0.006731983    0.045289402    0.727265842
75	 2350	 1020	 51760	 5	 13	 1	 3     0.468017537    0.032433463    0.008813861    0.005609305    0.031212904    0.007033950    0.044658650    0.726252653
76	 2420	 1048	 54180	 5	 13	 1	 3     0.468091074    0.031909479    0.008820297    0.005618591    0.030666223    0.006914528    0.043881161    0.727179459
77	 2490	 1076	 56670	 5	 13	 1	 3     0.468166124    0.031302495    0.008825704    0.005624541    0.030032535    0.006201252    0.043073071    0.726730049
78	 2550	 1103	 59220	 5	 13	 1	 3     0.468219310    0.030866676    0.008832034    0.005630978    0.029576120    0.007066306    0.042491028    0.726428085
79	 2640	 1140	 61860	 5	 13	 1	 3     0.468282737    0.030292203    0.008838190    0.005638189    0.028974194    0.006519131    0.041786210    0.724932999
80	 2715	 1172	 64575	 5	 13	 1	 3     0.468337228    0.029835738    0.008842124    0.005642870    0.028495405    0.006164318    0.041170989    0.724678691
81	 2780	 1201	 67355	 5	 13	 1	 3     0.468386259    0.029388940    0.008847643    0.005649660    0.028025506    0.005672645    0.040609383    0.723698262
82	 2835	 1224	 70190	 5	 13	 1	 3     0.468432408    0.028991868    0.008853965    0.005656298    0.027606805    0.006175252    0.040073537    0.723466652
83	 2925	 1260	 73115	 5	 13	 1	 3     0.468486126    0.028541892    0.008867468    0.005659869    0.027129460    0.006223560    0.039440584    0.723668081
84	 3000	 1292	 76115	 5	 13	 1	 3     0.468545500    0.028016117    0.008872826    0.005664958    0.026573968    0.005728688    0.038728852    0.723391370
85	 3090	 1328	 79205	 5	 13	 1	 3     0.468588633    0.027676217    0.008880297    0.005672856    0.026212846    0.005440202    0.038203433    0.724443184
86	 3708	 1328	 82913	 6	 15	 2	 3     0.468624981    0.027180442    0.007085466    0.005592996    0.026240667    0.005444304    0.037754950    0.719917308
87	 4944	 1328	 87857	 8	 19	 1	 3     0.468660897    0.026667477    0.004734952    0.003599741    0.026243753    0.005444273    0.037306472    0.714821733
88	 5048	 1356	 92905	 8	 19	 1	 3     0.468698856    0.026206176    0.004737251    0.003600794    0.025774447    0.005456463    0.036826515    0.711611621
89	 5192	 1394	 98097	 8	 19	 1	 3     0.468740203    0.025869740    0.004740750    0.003604234    0.025431648    0.005262947    0.036296441    0.712734874
90	 5336	 1432	 103433	 8	 19	 1	 3     0.468783090    0.025454493    0.004741846    0.003605738    0.025008921    0.005578635    0.035738270    0.712247499
91	 5528	 1480	 108961	 8	 19	 1	 3     0.468824982    0.025041229    0.004745699    0.003608442    0.024587425    0.005456322    0.035184458    0.711712774
92	 5712	 1528	 114673	 8	 19	 1	 3     0.468870158    0.024629691    0.004751043    0.003612675    0.024167111    0.005301596    0.034577219    0.712309769
93	 5928	 1584	 120601	 8	 19	 1	 3     0.468911888    0.024252611    0.004755361    0.003616337    0.023781835    0.005000979    0.034006632    0.713172984
94	 6120	 1637	 126721	 8	 19	 1	 3     0.468947108    0.023897600    0.004759328    0.003618626    0.023418883    0.005108206    0.033517446    0.712989898
95	 6352	 1700	 133073	 8	 19	 1	 3     0.468982474    0.023500335    0.004761511    0.003619805    0.023012904    0.004863780    0.033018918    0.711723350
96	 6584	 1760	 139657	 8	 19	 1	 3     0.469013835    0.023167634    0.004763285    0.003620659    0.022672679    0.004599382    0.032570421    0.711309017
97	 6776	 1810	 146433	 8	 19	 1	 3     0.469043154    0.022849930    0.004764665    0.003621399    0.022347646    0.004703821    0.032145441    0.710829589
98	 7008	 1869	 153441	 8	 19	 1	 3     0.469072341    0.022518920    0.004767431    0.003623115    0.022008484    0.004649666    0.031716684    0.710002342
99	 7272	 1939	 160713	 8	 19	 1	 3     0.469100354    0.022191125    0.004768801    0.003623813    0.021672668    0.004695385    0.031299644    0.708989670
100	 7552	 2010	 168265	 8	 19	 1	 3     0.469130360    0.021864809    0.004772192    0.003625793    0.021337667    0.004595778    0.030846641    0.708823004
101	 7864	 2098	 176129	 8	 19	 1	 3     0.469156519    0.021555360    0.004774440    0.003627228    0.021019949    0.004578219    0.030446178    0.707982441
102	 8176	 2177	 184305	 8	 19	 1	 3     0.469186627    0.021284227    0.004778959    0.003629502    0.020740778    0.004345284    0.029978638    0.709979783
103	 8512	 2261	 192817	 8	 19	 1	 3     0.469211676    0.021000310    0.004782696    0.003631569    0.020448444    0.004277525    0.029583989    0.709853908
104	 8880	 2355	 201697	 8	 19	 1	 3     0.469236927    0.020727347    0.004787186    0.003634033    0.020166948    0.004309767    0.029180739    0.710309201
105	 9272	 2456	 210969	 8	 19	 1	 3     0.469262872    0.020476082    0.004792391    0.003636627    0.019907359    0.004139472    0.028760504    0.711951426
106	 9680	 2559	 220649	 8	 19	 1	 3     0.469289148    0.020211021    0.004796898    0.003638024    0.019633521    0.004325599    0.028328525    0.713451232
107	 10104	 2666	 230753	 8	 19	 1	 3     0.469316672    0.019863958    0.004802213    0.003640282    0.019274739    0.004324226    0.027868814    0.712766548
108	 10560	 2781	 241313	 8	 19	 1	 3     0.469344279    0.019617153    0.004808801    0.003643420    0.019018626    0.004158056    0.027399958    0.715955578
109	 10976	 2888	 252289	 8	 19	 1	 3     0.469371334    0.019364655    0.004815128    0.003646070    0.018756449    0.003992263    0.026932513    0.719006604
110	 11360	 2989	 263649	 8	 19	 1	 3     0.469396861    0.019076169    0.004822170    0.003648845    0.018456622    0.003939329    0.026483886    0.720293421
111	 11736	 3085	 275385	 8	 19	 1	 3     0.469419556    0.018813605    0.004826563    0.003651067    0.018183950    0.003881392    0.026078529    0.721421255
112	 12120	 3182	 287505	 8	 19	 1	 3     0.469441175    0.018584287    0.004830276    0.003653130    0.017945589    0.003828991    0.025686426    0.723506151
113	 12504	 3279	 300009	 8	 19	 1	 3     0.469463094    0.018325610    0.004834050    0.003655155    0.017676536    0.003959953    0.025282652    0.724829406
114	 12944	 3394	 312953	 8	 19	 1	 3     0.469485900    0.018027626    0.004836231    0.003656852    0.017366812    0.003827199    0.024855576    0.725295038
115	 13336	 3496	 326289	 8	 19	 1	 3     0.469507362    0.017718358    0.004838197    0.003658248    0.017045001    0.003682215    0.024446817    0.724771544
116	 13728	 3596	 340017	 8	 19	 1	 3     0.469525365    0.017446818    0.004839687    0.003659321    0.016762126    0.003637549    0.024098561    0.723977561
117	 15444	 3596	 355461	 9	 28	 1	 4     0.469539627    0.017375251    0.004559154    0.003023092    0.016766439    0.003638282    0.023819076    0.729467917
118	 15939	 3706	 371400	 9	 28	 1	 4     0.469557958    0.017119527    0.004562210    0.003026366    0.016500438    0.003597849    0.023454924    0.729890536
119	 16425	 3815	 387825	 9	 28	 1	 4     0.469575008    0.016829301    0.004563817    0.003028093    0.016198671    0.003506355    0.023111057    0.728192627
120	 16902	 3924	 404727	 9	 28	 1	 4     0.469591273    0.016569333    0.004565243    0.003029269    0.015928005    0.003474085    0.022778195    0.727420801
121	 17325	 4022	 422052	 9	 28	 1	 4     0.469608709    0.016288299    0.004566181    0.003029892    0.015635175    0.003452324    0.022415832    0.726642648
122	 17838	 4136	 439890	 9	 28	 1	 4     0.469625853    0.016037621    0.004567668    0.003031101    0.015373408    0.003359465    0.022053739    0.727206420
123	 18297	 4239	 458187	 9	 28	 1	 4     0.469642096    0.015794849    0.004569475    0.003032081    0.015119430    0.003343368    0.021705093    0.727702448
124	 18837	 4360	 477024	 9	 28	 1	 4     0.469659026    0.015539361    0.004571246    0.003033377    0.014851783    0.003190036    0.021335613    0.728329731
125	 19296	 4462	 496320	 9	 28	 1	 4     0.469673530    0.015278357    0.004572451    0.003034312    0.014578096    0.003083131    0.021013921    0.727058847
126	 19863	 4588	 516183	 9	 28	 1	 4     0.469686700    0.015029853    0.004573364    0.003035182    0.014317151    0.003030700    0.020717464    0.725467781
127	 22070	 4588	 538253	 10	 38	 2	 5     0.469696508    0.014902096    0.004122728    0.002934410    0.014320460    0.003031449    0.020493905    0.727147716
128	 22650	 4710	 560903	 10	 38	 2	 5     0.469709199    0.014694366    0.004123771    0.002935331    0.014103861    0.003093304    0.020200929    0.727410415
129	 23300	 4842	 584203	 10	 38	 2	 5     0.469723392    0.014475672    0.004125358    0.002936749    0.013875392    0.002794551    0.019868183    0.728585604
130	 27960	 4842	 612163	 12	 54	 2	 6     0.469732859    0.014270080    0.003314978    0.002039362    0.013879702    0.002826993    0.019643082    0.726468497
131	 28536	 4943	 640699	 12	 54	 2	 6     0.469743460    0.014040829    0.003315321    0.002039504    0.013643809    0.002963630    0.019387916    0.724205149
132	 29268	 5067	 669967	 12	 54	 2	 6     0.469755855    0.013808137    0.003315987    0.002039793    0.013404062    0.002849012    0.019085231    0.723498561
133	 30012	 5195	 699979	 12	 54	 2	 6     0.469767060    0.013629082    0.003316770    0.002040186    0.013219339    0.002891906    0.018807412    0.724665473
134	 30792	 5326	 730771	 12	 54	 2	 6     0.469778476    0.013423479    0.003317382    0.002040465    0.013007105    0.002785631    0.018520067    0.724807275
135	 31608	 5464	 762379	 12	 54	 2	 6     0.469789372    0.013230516    0.003318018    0.002040738    0.012807705    0.002716187    0.018241576    0.725294575
136	 32496	 5616	 794875	 12	 54	 2	 6     0.469799469    0.013037991    0.003318663    0.002041024    0.012608556    0.002660513    0.017979664    0.725152090
137	 33420	 5776	 828295	 12	 54	 2	 6     0.469809033    0.012845160    0.003319411    0.002041429    0.012408854    0.002646016    0.017728008    0.724568737
138	 34428	 5946	 862723	 12	 54	 2	 6     0.469818693    0.012640115    0.003319991    0.002041721    0.012196318    0.002575357    0.017470119    0.723527711
139	 35472	 6125	 898195	 12	 54	 2	 6     0.469827993    0.012450690    0.003320757    0.002042085    0.011999677    0.002556105    0.017218195    0.723112384
140	 36720	 6336	 934915	 12	 54	 2	 6     0.469836773    0.012271070    0.003321420    0.002042400    0.011813015    0.002453551    0.016976933    0.722808398
141	 37968	 6553	 972883	 12	 54	 2	 6     0.469844900    0.012110343    0.003322179    0.002042850    0.011645751    0.002456966    0.016750496    0.722984117
142	 39252	 6781	 1012135	 12	 54	 2	 6     0.469852946    0.011940252    0.003322830    0.002043213    0.011468584    0.002365931    0.016523266    0.722632696
143	 40500	 6994	 1052635	 12	 54	 2	 6     0.469860640    0.011774761    0.003323355    0.002043483    0.011296030    0.002446448    0.016303035    0.722243484
144	 42084	 7259	 1094719	 12	 54	 2	 6     0.469868709    0.011628060    0.003324054    0.002043850    0.011142820    0.002379649    0.016068774    0.723643227
145	 43572	 7515	 1138291	 12	 54	 2	 6     0.469876388    0.011470755    0.003324709    0.002044184    0.010978367    0.002353995    0.015842655    0.724042475
146	 45336	 7812	 1183627	 12	 54	 2	 6     0.469883625    0.011316366    0.003325440    0.002044598    0.010816727    0.002297723    0.015626531    0.724176495
147	 47100	 8109	 1230727	 12	 54	 2	 6     0.469890919    0.011171079    0.003326258    0.002045053    0.010664380    0.002305393    0.015405637    0.725129265
148	 48948	 8435	 1279675	 12	 54	 2	 6     0.469898179    0.011019361    0.003327226    0.002045567    0.010505041    0.002238938    0.015182591    0.725789254
149	 50916	 8764	 1330591	 12	 54	 2	 6     0.469904833    0.010880956    0.003328241    0.002046168    0.010359441    0.002202950    0.014975224    0.726597240
150	 52896	 9096	 1383487	 12	 54	 2	 6     0.469911381    0.010742511    0.003329136    0.002046713    0.010213638    0.002179552    0.014768330    0.727401920
151	 55188	 9483	 1438675	 12	 54	 2	 6     0.469917831    0.010608942    0.003330097    0.002047281    0.010072740    0.002114604    0.014561641    0.728553966
152	 57348	 9845	 1496023	 12	 54	 2	 6     0.469923988    0.010476918    0.003331344    0.002048100    0.009933174    0.002106954    0.014361588    0.729509723
153	 59748	 10247	 1555771	 12	 54	 2	 6     0.469930708    0.010338228    0.003333283    0.002049451    0.009786122    0.002128104    0.014139983    0.731134370
154	 62256	 10674	 1618027	 12	 54	 2	 6     0.469937591    0.010188067    0.003335118    0.002050745    0.009626718    0.002039488    0.013909339    0.732462368
155	 72632	 10674	 1690659	 14	 61	 3	 6     0.469942394    0.010009147    0.002738596    0.001893452    0.009627207    0.002039599    0.013746126    0.728143086
156	 75474	 11080	 1766133	 14	 61	 3	 6     0.469948691    0.009868142    0.002739899    0.001894114    0.009480146    0.002064193    0.013529117    0.729400257
157	 78316	 11492	 1844449	 14	 61	 3	 6     0.469955253    0.009726884    0.002741131    0.001894752    0.009332657    0.002015177    0.013299227    0.731387188
158	 81186	 11907	 1925635	 14	 61	 3	 6     0.469961289    0.009597208    0.002742120    0.001895263    0.009197129    0.001964021    0.013084187    0.733496723
159	 83958	 12311	 2009593	 14	 61	 3	 6     0.469966965    0.009458251    0.002742938    0.001895679    0.009051784    0.001935006    0.012878718    0.734409325
160	 86730	 12713	 2096323	 14	 61	 3	 6     0.469972450    0.009316407    0.002743575    0.001895999    0.008903271    0.001904017    0.012676977    0.734907619
161	 89474	 13111	 2185797	 14	 61	 3	 6     0.469977776    0.009181919    0.002744501    0.001896471    0.008762155    0.001891544    0.012477979    0.735849907
162	 108647	 13111	 2294444	 17	 89	 3	 7     0.469981690    0.009053714    0.002276830    0.001580128    0.008762750    0.001891671    0.012329645    0.734304511
163	 112268	 13537	 2406712	 17	 89	 3	 7     0.469986785    0.008926602    0.002277494    0.001580632    0.008631179    0.001823789    0.012133882    0.735675744
164	 115583	 13934	 2522295	 17	 89	 3	 7     0.469991518    0.008792566    0.002278001    0.001580994    0.008492345    0.001831001    0.011949153    0.735831757
165	 119068	 14344	 2641363	 17	 89	 3	 7     0.469996166    0.008663323    0.002278518    0.001581355    0.008358320    0.001759072    0.011764924    0.736368783
166	 122298	 14724	 2763661	 17	 89	 3	 7     0.470000510    0.008539771    0.002278964    0.001581694    0.008230068    0.001772928    0.011590094    0.736816390
167	 125579	 15114	 2889240	 17	 89	 3	 7     0.470005122    0.008397749    0.002279377    0.001581999    0.008082489    0.001745724    0.011401518    0.736546550
168	 129319	 15557	 3018559	 17	 89	 3	 7     0.470009625    0.008259835    0.002279727    0.001582279    0.007939000    0.001727356    0.011214344    0.736541995
169	 132872	 15976	 3151431	 17	 89	 3	 7     0.470013896    0.008126328    0.002280005    0.001582482    0.007799922    0.001682078    0.011033906    0.736486922
170	 136595	 16419	 3288026	 17	 89	 3	 7     0.470017894    0.008012407    0.002280304    0.001582704    0.007681073    0.001645617    0.010862258    0.737637318
171	 140097	 16836	 3428123	 17	 89	 3	 7     0.470021656    0.007891385    0.002280545    0.001582879    0.007554672    0.001629313    0.010698260    0.737632608
172	 143922	 17290	 3572045	 17	 89	 3	 7     0.470025516    0.007766972    0.002280723    0.001583013    0.007424564    0.001590827    0.010527294    0.737793730
173	 147696	 17736	 3719741	 17	 89	 3	 7     0.470029203    0.007658068    0.002280972    0.001583183    0.007310483    0.001588266    0.010361375    0.739097621
174	 151351	 18173	 3871092	 17	 89	 3	 7     0.470032919    0.007533809    0.002281223    0.001583377    0.007180132    0.001546093    0.010191409    0.739231331
175	 178060	 18173	 4049152	 20	 114	 3	 8     0.470035728    0.007447879    0.001976775    0.001335830    0.007180756    0.001546186    0.010061001    0.740272104
176	 182940	 18665	 4232092	 20	 114	 3	 8     0.470039157    0.007329235    0.001976974    0.001336002    0.007057567    0.001501750    0.009899510    0.740363436
177	 187600	 19131	 4419692	 20	 114	 3	 8     0.470042259    0.007214412    0.001977143    0.001336133    0.006938202    0.001488879    0.009751123    0.739854481
178	 192640	 19642	 4612332	 20	 114	 3	 8     0.470045355    0.007108326    0.001977316    0.001336270    0.006827775    0.001450658    0.009600716    0.740395364
179	 197740	 20158	 4810072	 20	 114	 3	 8     0.470048393    0.007004357    0.001977457    0.001336387    0.006719425    0.001412059    0.009450827    0.741136910
180	 202660	 20656	 5012732	 20	 114	 3	 8     0.470051256    0.006904441    0.001977582    0.001336488    0.006615170    0.001370116    0.009307338    0.741827701
181	 207660	 21163	 5220392	 20	 114	 3	 8     0.470053924    0.006814342    0.001977724    0.001336596    0.006521033    0.001359085    0.009171585    0.742984162
182	 212640	 21667	 5433032	 20	 114	 3	 8     0.470056488    0.006721193    0.001977854    0.001336688    0.006423591    0.001340692    0.009039241    0.743557228
183	 218260	 22232	 5651292	 20	 114	 3	 8     0.470058939    0.006625231    0.001977980    0.001336793    0.006323076    0.001341898    0.008910878    0.743499277
184	 224400	 22857	 5875692	 20	 114	 3	 8     0.470061371    0.006527842    0.001978107    0.001336886    0.006220918    0.001300975    0.008781614    0.743353371
185	 258060	 22857	 6133752	 23	 150	 3	 9     0.470063310    0.006457785    0.001731150    0.001080952    0.006221423    0.001301029    0.008677202    0.744224339
186	 265420	 23511	 6399172	 23	 150	 3	 9     0.470065628    0.006365334    0.001731291    0.001081062    0.006125366    0.001300106    0.008550704    0.744422238
187	 273539	 24228	 6672711	 23	 150	 3	 9     0.470067962    0.006276085    0.001731446    0.001081169    0.006032523    0.001270786    0.008421461    0.745249012
188	 282095	 24979	 6954806	 23	 150	 3	 9     0.470070166    0.006184550    0.001731591    0.001081278    0.005937192    0.001255832    0.008297483    0.745352469
189	 291686	 25825	 7246492	 23	 150	 3	 9     0.470072292    0.006096183    0.001731735    0.001081384    0.005845044    0.001233917    0.008176198    0.745601253
190	 301438	 26686	 7547930	 23	 150	 3	 9     0.470074355    0.006013959    0.001731861    0.001081470    0.005759197    0.001230305    0.008056674    0.746456706
191	 312271	 27644	 7860201	 23	 150	 3	 9     0.470076427    0.005935254    0.001732011    0.001081577    0.005676916    0.001206773    0.007934854    0.747997852
192	 323311	 28615	 8183512	 23	 150	 3	 9     0.470078375    0.005854128    0.001732133    0.001081666    0.005592005    0.001187970    0.007818646    0.748739260
193	 335363	 29674	 8518875	 23	 150	 3	 9     0.470080258    0.005778104    0.001732280    0.001081763    0.005512321    0.001168431    0.007704562    0.749958771
194	 347852	 30774	 8866727	 23	 150	 3	 9     0.470082096    0.005698908    0.001732410    0.001081844    0.005429209    0.001167242    0.007591630    0.750683016
195	 361928	 32011	 9228655	 23	 150	 3	 9     0.470083901    0.005624016    0.001732565    0.001081950    0.005350493    0.001144690    0.007478993    0.751975081
196	 375958	 33237	 9604613	 23	 150	 3	 9     0.470085672    0.005553654    0.001732719    0.001082053    0.005276435    0.001109390    0.007366833    0.753872702
197	 390425	 34509	 9995038	 23	 150	 3	 9     0.470087345    0.005484565    0.001732877    0.001082160    0.005203613    0.001121656    0.007259315    0.755520897
198	 406755	 35936	 10401793	 23	 150	 3	 9     0.470089065    0.005418502    0.001733068    0.001082288    0.005133872    0.001085673    0.007147076    0.758142440
199	 422970	 37359	 10824763	 23	 150	 3	 9     0.470090685    0.005347328    0.001733242    0.001082412    0.005058635    0.001065745    0.007039726    0.759593203
200	 478140	 37359	 11302903	 26	 191	 4	 10     0.470091978    0.005276283    0.001498616    0.000961799    0.005058983    0.001065820    0.006952832    0.758868138
201	 496860	 38805	 11799763	 26	 191	 4	 10     0.470093565    0.005207673    0.001498788    0.000961898    0.004987333    0.001059872    0.006844695    0.760833401
202	 517192	 40371	 12316955	 26	 191	 4	 10     0.470095200    0.005139274    0.001499025    0.000962031    0.004915797    0.001044024    0.006731485    0.763468080
203	 537368	 41931	 12854323	 26	 191	 4	 10     0.470096876    0.005067435    0.001499333    0.000962219    0.004840547    0.001029327    0.006613395    0.766237991
204	 558662	 43581	 13412985	 26	 191	 4	 10     0.470098486    0.005000196    0.001499622    0.000962401    0.004770020    0.001009035    0.006497912    0.769508078
205	 578422	 45113	 13991407	 26	 191	 4	 10     0.470099999    0.004931456    0.001499824    0.000962520    0.004697849    0.001020162    0.006387543    0.772042745


==> data/lshaped/criterionB/varth1_thX0.2_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.024250406    0.131606152    0.711722556
12	 94	 124	 997	 2	 3	 1	 1     0.452026927    0.091284946    0.019740787    0.016237005    0.089124871    0.022840579    0.129253496    0.706247399
13	 98	 128	 1095	 2	 3	 1	 1     0.452641989    0.089508897    0.019809764    0.016244893    0.087289265    0.022556032    0.127082806    0.704335225
14	 102	 132	 1197	 2	 3	 1	 1     0.453284230    0.087666121    0.019867577    0.016247918    0.085385175    0.022329422    0.124772658    0.702606822
15	 106	 136	 1303	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.020924718    0.122630312    0.700174660
16	 112	 142	 1415	 2	 3	 1	 1     0.454525432    0.084224927    0.020408467    0.016456437    0.081714949    0.017979527    0.120172547    0.700866623
17	 118	 148	 1533	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.019321979    0.118440533    0.702769648
18	 124	 155	 1657	 2	 3	 1	 1     0.455572455    0.081974270    0.021109235    0.016782626    0.079209729    0.019040368    0.116140206    0.705821634
19	 130	 162	 1787	 2	 3	 1	 1     0.456130756    0.080940052    0.021146392    0.016827151    0.078128882    0.016749783    0.113927798    0.710450418
20	 195	 162	 1982	 3	 6	 1	 2     0.456441786    0.079633501    0.014155282    0.012590964    0.078365314    0.016828339    0.112675221    0.706752562
21	 201	 166	 2183	 3	 6	 1	 2     0.456830119    0.078915482    0.014200457    0.012619437    0.077627317    0.021386359    0.111090285    0.710372485
22	 216	 176	 2399	 3	 6	 1	 2     0.457602916    0.077352655    0.015494132    0.013688271    0.075784993    0.018466206    0.107862787    0.717139409
23	 225	 182	 2624	 3	 6	 1	 2     0.458042494    0.075876865    0.015991227    0.014098849    0.074172632    0.019638382    0.105980579    0.715950658
24	 243	 194	 2867	 3	 6	 1	 2     0.458655800    0.074711164    0.016710596    0.014662895    0.072818363    0.015535056    0.103294077    0.723286036
25	 252	 200	 3119	 3	 6	 1	 2     0.459011906    0.073781633    0.017081053    0.014963523    0.071777204    0.018517210    0.101699947    0.725483494
26	 264	 208	 3383	 3	 6	 1	 2     0.459531190    0.071707407    0.017102618    0.014967621    0.069638011    0.016101149    0.099327214    0.721931120
27	 276	 216	 3659	 3	 6	 1	 2     0.459886267    0.070753420    0.017094721    0.014947234    0.068657243    0.017632487    0.097670011    0.724412939
28	 288	 224	 3947	 3	 6	 1	 2     0.460356533    0.068973021    0.017081792    0.014905471    0.066824322    0.015675921    0.095428884    0.722768807
29	 300	 232	 4247	 3	 6	 1	 2     0.460752317    0.067418171    0.017244227    0.015042169    0.065175505    0.014583622    0.093499261    0.721055656
30	 400	 232	 4647	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.014624942    0.092216318    0.714719727
31	 412	 239	 5059	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.014496120    0.090606618    0.714835378
32	 424	 246	 5483	 4	 8	 1	 2     0.461626120    0.063606649    0.009490008    0.007130843    0.062894718    0.015746569    0.089084986    0.713999651
33	 440	 255	 5923	 4	 8	 1	 2     0.461978319    0.062548018    0.009542787    0.007151048    0.061815773    0.014607501    0.087240139    0.716963763
34	 452	 262	 6375	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.013463290    0.085623419    0.713597507
35	 468	 270	 6843	 4	 8	 1	 2     0.462516163    0.059956830    0.009594154    0.007168066    0.059184235    0.014055696    0.084342212    0.710875716
36	 484	 279	 7327	 4	 8	 1	 2     0.462784191    0.058850129    0.009670800    0.007240272    0.058050093    0.014095482    0.082858929    0.710244862
37	 500	 288	 7827	 4	 8	 1	 2     0.463072289    0.057675486    0.009721241    0.007288269    0.056850322    0.011392853    0.081233393    0.709997245
38	 508	 292	 8335	 4	 8	 1	 2     0.463240311    0.056772129    0.009755107    0.007322826    0.055927744    0.011370549    0.080269695    0.707267285
39	 516	 297	 8851	 4	 8	 1	 2     0.463409799    0.056012255    0.009810366    0.007379662    0.055146436    0.012981777    0.079285356    0.706464067
40	 528	 304	 9379	 4	 8	 1	 2     0.463611155    0.054985276    0.009825907    0.007388521    0.054100204    0.011832780    0.078099339    0.704042780
41	 540	 312	 9919	 4	 8	 1	 2     0.463774458    0.054052147    0.009814613    0.007381628    0.053153626    0.014674289    0.077123677    0.700850235
42	 568	 328	 10487	 4	 8	 1	 2     0.464110776    0.053142730    0.009843288    0.007408231    0.052223169    0.011841226    0.075073276    0.707878123
43	 580	 334	 11067	 4	 8	 1	 2     0.464294364    0.052416057    0.009860247    0.007412376    0.051480274    0.010659524    0.073929378    0.709001733
44	 588	 338	 11655	 4	 8	 1	 2     0.464431180    0.051537010    0.009859813    0.007413461    0.050585052    0.012962517    0.073064962    0.705358744
45	 612	 350	 12267	 4	 8	 1	 2     0.464645736    0.050475071    0.009917026    0.007467906    0.049491266    0.011292362    0.071687861    0.704095099
46	 632	 360	 12899	 4	 8	 1	 2     0.464821525    0.049564908    0.009946761    0.007487376    0.048556586    0.010460729    0.070539063    0.702659001
47	 652	 371	 13551	 4	 8	 1	 2     0.464969771    0.048750533    0.010014786    0.007542602    0.047710780    0.010333667    0.069555167    0.700890176
48	 680	 386	 14231	 4	 8	 1	 2     0.465118708    0.048223027    0.010061108    0.007572510    0.047161790    0.010306380    0.068552146    0.703450291
49	 704	 399	 14935	 4	 8	 1	 2     0.465253657    0.047450210    0.010080738    0.007588286    0.046367026    0.010859755    0.067630204    0.701612702
50	 740	 419	 15675	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.009879213    0.066592437    0.701658977
51	 768	 435	 16443	 4	 8	 1	 2     0.465537989    0.046173695    0.010178493    0.007677205    0.045037856    0.010797743    0.065644423    0.703390984
52	 800	 454	 17243	 4	 8	 1	 2     0.465710273    0.045563994    0.010197972    0.007697132    0.044408095    0.010137857    0.064410797    0.707396834
53	 828	 468	 18071	 4	 8	 1	 2     0.465834214    0.044970123    0.010211043    0.007700115    0.043795508    0.009869783    0.063508222    0.708099229
54	 860	 484	 18931	 4	 8	 1	 2     0.465984534    0.044007085    0.010237813    0.007724053    0.042799658    0.008724527    0.062395704    0.705290306
55	 888	 500	 19819	 4	 8	 1	 2     0.466089168    0.043480348    0.010261833    0.007745708    0.042252047    0.009287035    0.061609225    0.705744114
56	 928	 520	 20747	 4	 8	 1	 2     0.466192665    0.043006743    0.010290478    0.007758255    0.041757467    0.009137685    0.060821121    0.707102107
57	 972	 543	 21719	 4	 8	 1	 2     0.466306121    0.042417842    0.010309641    0.007773316    0.041145894    0.009059403    0.059945063    0.707611928
58	 1012	 566	 22731	 4	 8	 1	 2     0.466423108    0.041898398    0.010386549    0.007831872    0.040590582    0.008674849    0.059027910    0.709806564
59	 1060	 592	 23791	 4	 8	 1	 2     0.466527948    0.041524998    0.010434030    0.007859806    0.040192742    0.009518223    0.058193498    0.713567657
60	 1128	 627	 24919	 4	 8	 1	 2     0.466657532    0.040806628    0.010497950    0.007904155    0.039433158    0.009154679    0.057145056    0.714088513
61	 1188	 659	 26107	 4	 8	 1	 2     0.466765261    0.040229052    0.010544404    0.007932740    0.038822573    0.009133229    0.056258340    0.715077120
62	 1248	 691	 27355	 4	 8	 1	 2     0.466906054    0.039710985    0.010710574    0.008058198    0.038239324    0.008485183    0.055077639    0.721000131
63	 1304	 719	 28659	 4	 8	 1	 2     0.467024299    0.039158409    0.010816529    0.008137845    0.037634874    0.009182123    0.054065825    0.724272845
64	 1376	 757	 30035	 4	 8	 1	 2     0.467128379    0.038622306    0.010841161    0.008155185    0.037069553    0.008198861    0.053159073    0.726542127
65	 1416	 784	 31451	 4	 8	 1	 2     0.467216743    0.038086999    0.010848601    0.008157225    0.036509278    0.008326334    0.052376753    0.727173743
66	 1464	 809	 32915	 4	 8	 1	 2     0.467304466    0.037476531    0.010874636    0.008178796    0.035864086    0.008124884    0.051588230    0.726455077
67	 1830	 809	 34745	 5	 13	 2	 3     0.467376080    0.036958544    0.008701343    0.006800285    0.035919641    0.008037920    0.050935343    0.725597235
68	 1895	 836	 36640	 5	 13	 2	 3     0.467464143    0.036462662    0.008736254    0.006828277    0.035400616    0.008211655    0.050120699    0.727497080
69	 1970	 866	 38610	 5	 13	 2	 3     0.467570790    0.035793574    0.008754128    0.006837685    0.034706558    0.007653512    0.049115840    0.728758259
70	 2025	 888	 40635	 5	 13	 2	 3     0.467657951    0.035134938    0.008767119    0.006847309    0.034023543    0.007420890    0.048278882    0.727749610
71	 2100	 918	 42735	 5	 13	 2	 3     0.467739481    0.034534631    0.008784672    0.006863569    0.033398657    0.007539767    0.047482500    0.727312827
72	 2165	 944	 44900	 5	 13	 2	 3     0.467816172    0.034027853    0.008794161    0.006872949    0.032871834    0.006820395    0.046720855    0.728322556
73	 3031	 944	 47931	 7	 18	 2	 3     0.467869845    0.033432341    0.005897183    0.005258659    0.032908124    0.006823651    0.046180276    0.723952813
74	 3108	 966	 51039	 7	 18	 2	 3     0.467933851    0.032930394    0.005901884    0.005262228    0.032397200    0.007244373    0.045527137    0.723313524
75	 3206	 994	 54245	 7	 18	 2	 3     0.468010785    0.032318212    0.005904811    0.005264664    0.031774204    0.006736388    0.044729353    0.722528044
76	 3290	 1020	 57535	 7	 18	 2	 3     0.468071467    0.031802638    0.005907993    0.005266970    0.031249054    0.007041182    0.044089813    0.721314873
77	 3388	 1048	 60923	 7	 18	 2	 3     0.468145117    0.031264916    0.005909822    0.005267364    0.030701286    0.006918205    0.043300791    0.722040301
78	 3486	 1076	 64409	 7	 18	 2	 3     0.468220241    0.030643275    0.005912770    0.005269384    0.030067415    0.006363055    0.042480762    0.721344760
79	 3577	 1104	 67986	 7	 18	 2	 3     0.468277628    0.030165644    0.005915215    0.005270729    0.029579998    0.006814710    0.041843428    0.720917113
80	 3682	 1136	 71668	 7	 18	 2	 3     0.468337355    0.029654806    0.005919865    0.005275244    0.029057920    0.006547041    0.041169550    0.720309221
81	 3794	 1168	 75462	 7	 18	 2	 3     0.468388939    0.029143103    0.005921060    0.005275246    0.028535268    0.006034241    0.040578455    0.718191543
82	 3871	 1194	 79333	 7	 18	 2	 3     0.468434804    0.028742001    0.005924914    0.005278120    0.028124687    0.005766080    0.040045524    0.717733166
83	 3955	 1219	 83288	 7	 18	 2	 3     0.468482391    0.028297534    0.005926291    0.005279901    0.027670011    0.006199084    0.039484925    0.716666785
84	 4088	 1258	 87376	 7	 18	 2	 3     0.468537427    0.027853290    0.005939441    0.005292312    0.027212659    0.005839408    0.038826392    0.717380346
85	 4179	 1284	 91555	 7	 18	 2	 3     0.468586023    0.027322525    0.005942641    0.005294939    0.026668434    0.005592658    0.038235436    0.714586466
86	 4291	 1318	 95846	 7	 18	 2	 3     0.468629246    0.027005462    0.005946472    0.005298347    0.026342635    0.005453493    0.037701980    0.716287626
87	 4389	 1348	 100235	 7	 18	 2	 3     0.468672056    0.026603431    0.005948150    0.005299239    0.025929945    0.005515542    0.037166025    0.715799751
88	 4501	 1380	 104736	 7	 18	 2	 3     0.468713572    0.026196135    0.005948702    0.005299601    0.025511771    0.005315201    0.036638731    0.714984776
89	 4620	 1418	 109356	 7	 18	 2	 3     0.468754874    0.025813268    0.005951854    0.005301980    0.025117727    0.005410922    0.036106476    0.714920728
90	 4774	 1462	 114130	 7	 18	 2	 3     0.468794312    0.025404632    0.005954064    0.005303853    0.024697053    0.005621926    0.035590765    0.713798418
91	 4942	 1511	 119072	 7	 18	 2	 3     0.468841515    0.024986694    0.005958083    0.005306323    0.024265946    0.005355436    0.034963462    0.714651598
92	 5145	 1570	 124217	 7	 18	 2	 3     0.468883629    0.024597530    0.005961969    0.005309846    0.023864061    0.005104624    0.034394071    0.715167736
93	 6615	 1570	 130832	 9	 28	 2	 4     0.468915042    0.024285461    0.004460920    0.003577420    0.023872239    0.005105879    0.033963105    0.715054195
94	 6831	 1624	 137663	 9	 28	 2	 4     0.468953259    0.023916612    0.004465306    0.003580467    0.023496072    0.004818374    0.033431280    0.715396256
95	 7038	 1675	 144701	 9	 28	 2	 4     0.468984749    0.023569221    0.004469743    0.003584661    0.023141512    0.004871491    0.032986588    0.714509219
96	 7308	 1737	 152009	 9	 28	 2	 4     0.469016638    0.023256273    0.004472730    0.003587451    0.022822115    0.004687548    0.032530024    0.714917195
97	 7533	 1790	 159542	 9	 28	 2	 4     0.469046696    0.022910126    0.004474734    0.003588981    0.022468881    0.004565703    0.032093712    0.713850900
98	 7767	 1842	 167309	 9	 28	 2	 4     0.469074578    0.022596710    0.004477072    0.003590508    0.022148751    0.004737863    0.031683590    0.713199183
99	 8073	 1911	 175382	 9	 28	 2	 4     0.469103407    0.022269115    0.004479237    0.003592094    0.021813984    0.004573097    0.031253848    0.712523932
100	 8343	 1976	 183725	 9	 28	 2	 4     0.469132029    0.021943734    0.004481041    0.003593093    0.021481334    0.004687884    0.030821245    0.711967782
101	 8694	 2060	 192419	 9	 28	 2	 4     0.469159434    0.021631394    0.004483458    0.003595039    0.021161659    0.004513040    0.030401237    0.711530067
102	 9009	 2134	 201428	 9	 28	 2	 4     0.469187063    0.021322101    0.004486667    0.003597551    0.020844707    0.004492245    0.029971806    0.711405269
103	 9396	 2221	 210824	 9	 28	 2	 4     0.469214082    0.021069615    0.004491211    0.003601283    0.020585376    0.004328205    0.029545805    0.713116996
104	 9774	 2307	 220598	 9	 28	 2	 4     0.469238813    0.020807409    0.004497096    0.003605764    0.020315619    0.004264343    0.029150400    0.713794985
105	 10206	 2403	 230804	 9	 28	 2	 4     0.469263343    0.020526303    0.004500925    0.003608724    0.020026752    0.004166927    0.028752809    0.713888632
106	 10620	 2499	 241424	 9	 28	 2	 4     0.469288672    0.020289049    0.004506343    0.003611658    0.019782274    0.004220887    0.028336411    0.716006297
107	 11097	 2605	 252521	 9	 28	 2	 4     0.469315264    0.019989495    0.004510694    0.003614038    0.019473920    0.004367674    0.027892519    0.716661535
108	 11619	 2722	 264140	 9	 28	 2	 4     0.469342669    0.019694866    0.004516645    0.003617768    0.019169968    0.004340800    0.027427508    0.718069832
109	 12123	 2835	 276263	 9	 28	 2	 4     0.469372481    0.019438633    0.004522906    0.003621647    0.018905126    0.004211900    0.026912517    0.722289692
110	 12600	 2945	 288863	 9	 28	 2	 4     0.469400628    0.019144040    0.004531342    0.003626099    0.018600032    0.003899547    0.026417040    0.724685262
111	 12996	 3036	 301859	 9	 28	 2	 4     0.469424922    0.018849064    0.004536512    0.003629112    0.018295007    0.003934331    0.025981773    0.725472591
112	 13410	 3130	 315269	 9	 28	 2	 4     0.469447551    0.018576193    0.004541232    0.003632715    0.018012555    0.003807664    0.025569638    0.726494160
113	 13833	 3226	 329102	 9	 28	 2	 4     0.469468459    0.018329890    0.004546049    0.003636009    0.017757205    0.003865646    0.025182846    0.727872060
114	 14319	 3337	 343421	 9	 28	 2	 4     0.469490005    0.018092007    0.004551042    0.003640693    0.017510247    0.003844662    0.024777914    0.730166685
115	 14760	 3441	 358181	 9	 28	 2	 4     0.469511243    0.017778910    0.004553968    0.003643586    0.017185780    0.003723980    0.024372165    0.729476023
116	 15219	 3545	 373400	 9	 28	 2	 4     0.469529803    0.017527133    0.004557195    0.003646876    0.016924313    0.003598648    0.024011955    0.729933621
117	 18601	 3545	 392001	 11	 42	 2	 5     0.469544250    0.017315459    0.003631193    0.002593542    0.016930433    0.003601377    0.023727769    0.729755054
118	 19118	 3640	 411119	 11	 42	 2	 5     0.469561325    0.017049214    0.003632776    0.002594369    0.016657690    0.003641540    0.023387429    0.728990508
119	 19745	 3754	 430864	 11	 42	 2	 5     0.469578522    0.016778695    0.003633955    0.002595307    0.016380445    0.003602627    0.023039552    0.728256131
120	 20339	 3866	 451203	 11	 42	 2	 5     0.469596095    0.016507591    0.003634965    0.002596012    0.016102409    0.003486293    0.022678556    0.727894248
121	 20900	 3970	 472103	 11	 42	 2	 5     0.469613480    0.016220261    0.003636445    0.002597273    0.015807376    0.003325205    0.022315669    0.726855243
122	 21406	 4064	 493509	 11	 42	 2	 5     0.469629716    0.015976541    0.003637692    0.002598462    0.015556898    0.003450979    0.021971327    0.727154157
123	 22055	 4182	 515564	 11	 42	 2	 5     0.469647019    0.015718099    0.003639681    0.002600200    0.015290891    0.003381787    0.021598320    0.727746374
124	 22660	 4293	 538224	 11	 42	 2	 5     0.469664105    0.015440315    0.003641559    0.002601813    0.015004745    0.003280624    0.021223516    0.727509751
125	 23276	 4406	 561500	 11	 42	 2	 5     0.469679953    0.015185005    0.003643065    0.002603177    0.014741522    0.003142856    0.020869860    0.727604569
126	 23903	 4520	 585403	 11	 42	 2	 5     0.469694090    0.014919599    0.003643961    0.002604054    0.014467757    0.002982000    0.020549238    0.726041473
127	 24541	 4638	 609944	 11	 42	 2	 5     0.469706377    0.014690743    0.003644772    0.002604827    0.014231429    0.003073704    0.020266441    0.724880295
128	 25168	 4756	 635112	 11	 42	 2	 5     0.469719737    0.014463424    0.003645562    0.002605201    0.013996446    0.002996604    0.019954398    0.724823836
129	 25817	 4878	 660929	 11	 42	 2	 5     0.469732718    0.014240224    0.003646720    0.002606043    0.013765371    0.002872071    0.019646462    0.724823875
130	 26422	 4991	 687351	 11	 42	 2	 5     0.469743846    0.013998636    0.003647499    0.002606689    0.013515086    0.002948742    0.019378558    0.722377580
131	 27159	 5131	 714510	 11	 42	 2	 5     0.469755752    0.013809123    0.003648311    0.002607317    0.013318472    0.002814578    0.019087767    0.723454076
132	 27786	 5246	 742296	 11	 42	 2	 5     0.469766732    0.013633608    0.003649347    0.002608094    0.013136116    0.002903916    0.018815615    0.724590081
133	 28567	 5389	 770863	 11	 42	 2	 5     0.469779048    0.013428554    0.003650029    0.002608475    0.012922978    0.002719240    0.018505567    0.725649424
134	 29348	 5532	 800211	 11	 42	 2	 5     0.469789618    0.013226801    0.003650691    0.002608982    0.012713014    0.002676445    0.018235259    0.725342112
135	 30151	 5686	 830362	 11	 42	 2	 5     0.469799106    0.013039695    0.003651648    0.002609711    0.012517952    0.002657944    0.017989157    0.724864124
136	 30987	 5841	 861349	 11	 42	 2	 5     0.469808657    0.012832830    0.003652348    0.002610289    0.012302108    0.002591929    0.017737968    0.723466713
137	 36621	 5841	 897970	 13	 58	 4	 6     0.469816108    0.012664096    0.002994046    0.002312464    0.012305081    0.002592376    0.017539493    0.722033206
138	 37739	 6017	 935709	 13	 58	 4	 6     0.469825311    0.012482088    0.002994703    0.002312833    0.012117519    0.002590131    0.017291221    0.721874293
139	 38922	 6203	 974631	 13	 58	 4	 6     0.469834654    0.012293194    0.002995421    0.002313230    0.011922670    0.002512963    0.017035475    0.721623182
140	 40326	 6425	 1014957	 13	 58	 4	 6     0.469843033    0.012112809    0.002996061    0.002313591    0.011736429    0.002463573    0.016802781    0.720881192
141	 41691	 6647	 1056648	 13	 58	 4	 6     0.469851278    0.011946290    0.002996676    0.002313955    0.011564332    0.002422222    0.016570629    0.720931574
142	 43095	 6872	 1099743	 13	 58	 4	 6     0.469859267    0.011771869    0.002997228    0.002314285    0.011383915    0.002387793    0.016342534    0.720320916
143	 44564	 7100	 1144307	 13	 58	 4	 6     0.469866972    0.011608843    0.002997834    0.002314618    0.011215089    0.002421638    0.016119502    0.720173772
144	 46306	 7373	 1190613	 13	 58	 4	 6     0.469875009    0.011463322    0.002998432    0.002314983    0.011064229    0.002371758    0.015883495    0.721712824
145	 48113	 7654	 1238726	 13	 58	 4	 6     0.469882423    0.011301237    0.002999061    0.002315416    0.010896036    0.002294553    0.015662635    0.721541262
146	 62917	 7654	 1301643	 17	 89	 4	 7     0.469888340    0.011129929    0.002263080    0.001714100    0.010897421    0.002294835    0.015484100    0.718797310
147	 65280	 7936	 1366923	 17	 89	 4	 7     0.469895368    0.010986466    0.002263850    0.001714711    0.010750693    0.002338123    0.015269326    0.719512138
148	 67881	 8255	 1434804	 17	 89	 4	 7     0.469902961    0.010832030    0.002264646    0.001715329    0.010592651    0.002233150    0.015033845    0.720509611
149	 70516	 8573	 1505320	 17	 89	 4	 7     0.469909735    0.010683583    0.002265434    0.001715965    0.010440630    0.002242837    0.014820610    0.720859916
150	 73372	 8910	 1578692	 17	 89	 4	 7     0.469916527    0.010537597    0.002266161    0.001716550    0.010291038    0.002193807    0.014603685    0.721571096
151	 76398	 9268	 1655090	 17	 89	 4	 7     0.469923165    0.010397420    0.002267030    0.001717206    0.010147262    0.002167041    0.014388488    0.722620772
152	 79577	 9649	 1734667	 17	 89	 4	 7     0.469929639    0.010250133    0.002267862    0.001717834    0.009996101    0.002120481    0.014175462    0.723089870
153	 83011	 10054	 1817678	 17	 89	 4	 7     0.469936276    0.010114463    0.002269259    0.001718890    0.009856613    0.002121517    0.013953702    0.724858761
154	 86496	 10467	 1904174	 17	 89	 4	 7     0.469943038    0.009968839    0.002270760    0.001720008    0.009706771    0.002057115    0.013724072    0.726376159
155	 89794	 10861	 1993968	 17	 89	 4	 7     0.469949519    0.009818676    0.002271973    0.001720915    0.009552200    0.002040856    0.013500327    0.727291701
156	 93211	 11265	 2087179	 17	 89	 4	 7     0.469955786    0.009674726    0.002273102    0.001721757    0.009403900    0.002062847    0.013280393    0.728496971
157	 96730	 11688	 2183909	 17	 89	 4	 7     0.469961973    0.009551237    0.002274113    0.001722519    0.009276558    0.001971623    0.013059622    0.731356331
158	 100096	 12090	 2284005	 17	 89	 4	 7     0.469967908    0.009412815    0.002274985    0.001723195    0.009133757    0.001937793    0.012844255    0.732842412
159	 103394	 12482	 2387399	 17	 89	 4	 7     0.469973355    0.009275862    0.002275639    0.001723712    0.008992390    0.001927271    0.012643389    0.733653137
160	 106726	 12882	 2494125	 17	 89	 4	 7     0.469978816    0.009125474    0.002276317    0.001724203    0.008837005    0.001877846    0.012438726    0.733634119
161	 110262	 13301	 2604387	 17	 89	 4	 7     0.469983915    0.008999523    0.002277082    0.001724820    0.008706682    0.001892063    0.012244550    0.734981948
162	 113934	 13738	 2718321	 17	 89	 4	 7     0.469989145    0.008859523    0.002277808    0.001725383    0.008561702    0.001853372    0.012042134    0.735710350
163	 117368	 14144	 2835689	 17	 89	 4	 7     0.469994010    0.008723027    0.002278297    0.001725755    0.008420248    0.001795261    0.011850743    0.736074315
164	 120768	 14544	 2956457	 17	 89	 4	 7     0.469998541    0.008590558    0.002278740    0.001726110    0.008282815    0.001774972    0.011669648    0.736145402
165	 124202	 14948	 3080659	 17	 89	 4	 7     0.470003173    0.008454361    0.002279128    0.001726425    0.008141364    0.001734435    0.011481605    0.736339698
166	 127687	 15364	 3208346	 17	 89	 4	 7     0.470007504    0.008325604    0.002279514    0.001726742    0.008007465    0.001737251    0.011302916    0.736589037
167	 131308	 15790	 3339654	 17	 89	 4	 7     0.470011906    0.008188074    0.002279849    0.001727023    0.007864276    0.001679793    0.011118348    0.736446982
168	 162204	 15790	 3501858	 21	 121	 4	 8     0.470015257    0.008083537    0.001866746    0.001374606    0.007865039    0.001679918    0.010975786    0.736488273
169	 166446	 16201	 3668304	 21	 121	 4	 8     0.470019260    0.007961666    0.001867014    0.001374832    0.007739664    0.001675825    0.010803011    0.736985839
170	 171150	 16653	 3839454	 21	 121	 4	 8     0.470023249    0.007844087    0.001867297    0.001375062    0.007618589    0.001622191    0.010628010    0.738057932
171	 175350	 17058	 4014804	 21	 121	 4	 8     0.470026964    0.007714426    0.001867471    0.001375211    0.007484980    0.001616128    0.010462422    0.737346127
172	 180012	 17502	 4194816	 21	 121	 4	 8     0.470030774    0.007599534    0.001867695    0.001375404    0.007366453    0.001594812    0.010289840    0.738547347
173	 184737	 17956	 4379553	 21	 121	 4	 8     0.470034494    0.007484747    0.001867930    0.001375597    0.007247915    0.001545963    0.010118474    0.739711049
174	 189315	 18399	 4568868	 21	 121	 4	 8     0.470037871    0.007364035    0.001868119    0.001375759    0.007123141    0.001537509    0.009960403    0.739331043
175	 194565	 18901	 4763433	 21	 121	 4	 8     0.470041281    0.007245704    0.001868297    0.001375900    0.007000693    0.001492109    0.009798137    0.739498181
176	 199542	 19378	 4962975	 21	 121	 4	 8     0.470044329    0.007126073    0.001868447    0.001376024    0.006876759    0.001473735    0.009650831    0.738389521
177	 205065	 19914	 5168040	 21	 121	 4	 8     0.470047411    0.007026954    0.001868610    0.001376162    0.006773949    0.001417157    0.009499540    0.739715243
178	 209916	 20378	 5377956	 21	 121	 4	 8     0.470050296    0.006923287    0.001868733    0.001376258    0.006666313    0.001407140    0.009355673    0.740009454
179	 215544	 20923	 5593500	 21	 121	 4	 8     0.470053161    0.006825205    0.001868861    0.001376359    0.006564357    0.001376500    0.009210612    0.741015403
180	 220941	 21443	 5814441	 21	 121	 4	 8     0.470055864    0.006735265    0.001869009    0.001376465    0.006470749    0.001344286    0.009071604    0.742455784
181	 263025	 21443	 6077466	 25	 165	 4	 9     0.470057930    0.006661715    0.001581579    0.001138128    0.006471248    0.001344347    0.008963940    0.743168181
182	 269400	 21957	 6346866	 25	 165	 4	 9     0.470060407    0.006563568    0.001581704    0.001138238    0.006370137    0.001333086    0.008833074    0.743067282
183	 276650	 22548	 6623516	 25	 165	 4	 9     0.470062798    0.006466703    0.001581832    0.001138350    0.006270252    0.001327571    0.008704929    0.742878270
184	 284750	 23210	 6908266	 25	 165	 4	 9     0.470065235    0.006368769    0.001581968    0.001138469    0.006169165    0.001304268    0.008572296    0.742947935
185	 293325	 23902	 7201591	 25	 165	 4	 9     0.470067596    0.006276839    0.001582120    0.001138591    0.006074176    0.001279581    0.008441828    0.743540308
186	 302125	 24614	 7503716	 25	 165	 4	 9     0.470069849    0.006187089    0.001582272    0.001138711    0.005981344    0.001262826    0.008315460    0.744046490
187	 312100	 25427	 7815816	 25	 165	 4	 9     0.470071998    0.006095974    0.001582403    0.001138812    0.005887011    0.001232317    0.008193052    0.744041883
188	 322425	 26262	 8138241	 25	 165	 4	 9     0.470074065    0.006010335    0.001582543    0.001138920    0.005798249    0.001233901    0.008073614    0.744441794
189	 333775	 27187	 8472016	 25	 165	 4	 9     0.470076157    0.005928632    0.001582674    0.001139029    0.005713477    0.001211150    0.007950855    0.745659719
190	 345675	 28147	 8817691	 25	 165	 4	 9     0.470078138    0.005854563    0.001582807    0.001139131    0.005636544    0.001189313    0.007832857    0.747436430
191	 358100	 29155	 9175791	 25	 165	 4	 9     0.470080016    0.005773594    0.001582934    0.001139227    0.005552361    0.001184482    0.007719309    0.747941913
192	 371600	 30250	 9547391	 25	 165	 4	 9     0.470081893    0.005693706    0.001583058    0.001139318    0.005469206    0.001169843    0.007604166    0.748761464
193	 386000	 31412	 9933391	 25	 165	 4	 9     0.470083706    0.005616378    0.001583201    0.001139425    0.005388615    0.001143973    0.007491258    0.749724292
194	 400775	 32604	 10334166	 25	 165	 4	 9     0.470085496    0.005542253    0.001583338    0.001139526    0.005311271    0.001130259    0.007378098    0.751176354
195	 464899	 32604	 10799065	 29	 210	 6	 10     0.470086933    0.005464528    0.001283488    0.000911294    0.005311659    0.001130319    0.007285913    0.750012856
196	 483459	 33897	 11282524	 29	 210	 6	 10     0.470088649    0.005391767    0.001283606    0.000911374    0.005236745    0.001120582    0.007174399    0.751528692
197	 502889	 35244	 11785413	 29	 210	 6	 10     0.470090366    0.005324009    0.001283744    0.000911470    0.005166921    0.001089312    0.007060974    0.754004856
198	 522812	 36636	 12308225	 29	 210	 6	 10     0.470091974    0.005255869    0.001283877    0.000911559    0.005096648    0.001089635    0.006953123    0.755900518
199	 543779	 38084	 12852004	 29	 210	 6	 10     0.470093621    0.005185030    0.001284034    0.000911670    0.005023524    0.001061823    0.006840799    0.757956760
200	 565674	 39598	 13417678	 29	 210	 6	 10     0.470095234    0.005115860    0.001284236    0.000911814    0.004952046    0.001048118    0.006729059    0.760263708
201	 587917	 41137	 14005595	 29	 210	 6	 10     0.470096867    0.005045629    0.001284456    0.000911971    0.004879400    0.001035532    0.006613991    0.762872087
202	 611175	 42748	 14616770	 29	 210	 6	 10     0.470098504    0.004975393    0.001284745    0.000912180    0.004806659    0.001019070    0.006496621    0.765843255


==> data/lshaped/criterionB/varth1_thX0.2_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.024250406    0.131606152    0.711722556
12	 94	 124	 997	 2	 3	 1	 1     0.452026927    0.091284946    0.019740787    0.016237005    0.089124871    0.022840579    0.129253496    0.706247399
13	 98	 128	 1095	 2	 3	 1	 1     0.452641989    0.089508897    0.019809764    0.016244893    0.087289265    0.022556032    0.127082806    0.704335225
14	 102	 132	 1197	 2	 3	 1	 1     0.453284230    0.087666121    0.019867577    0.016247918    0.085385175    0.022329422    0.124772658    0.702606822
15	 106	 136	 1303	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.020924718    0.122630312    0.700174660
16	 112	 142	 1415	 2	 3	 1	 1     0.454525432    0.084224927    0.020408467    0.016456437    0.081714949    0.017979527    0.120172547    0.700866623
17	 118	 148	 1533	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.019321979    0.118440533    0.702769648
18	 124	 155	 1657	 2	 3	 2	 1     0.455572455    0.081974270    0.021109235    0.020969916    0.079209729    0.019040368    0.116140206    0.705821634
19	 248	 155	 1905	 4	 8	 2	 2     0.456063591    0.079903202    0.007028900    0.006412171    0.079593444    0.019093108    0.114196366    0.699700038
20	 260	 162	 2165	 4	 8	 2	 2     0.456612483    0.078614110    0.007073043    0.006456206    0.078295277    0.016814281    0.111981471    0.702027837
21	 268	 166	 2433	 4	 8	 2	 2     0.457001130    0.077885915    0.007115173    0.006497713    0.077560235    0.022794577    0.110384675    0.705586303
22	 288	 176	 2721	 4	 8	 2	 2     0.457769862    0.075953920    0.007666655    0.006978094    0.075566000    0.019645267    0.107152054    0.708842406
23	 308	 186	 3029	 4	 8	 2	 2     0.458558348    0.074307943    0.008686641    0.007886768    0.073798460    0.016866480    0.103725846    0.716387918
24	 320	 192	 3349	 4	 8	 2	 2     0.459006583    0.072971139    0.008939797    0.008116497    0.072421455    0.017174124    0.101723972    0.717344568
25	 340	 202	 3689	 4	 8	 2	 2     0.459385410    0.072062288    0.009009047    0.008187493    0.071496926    0.018540544    0.099999271    0.720628128
26	 360	 212	 4049	 4	 8	 2	 2     0.459898256    0.070084416    0.009044200    0.008223121    0.069498401    0.016118450    0.097613545    0.717978390
27	 372	 218	 4421	 4	 8	 2	 2     0.460262387    0.068896649    0.009062927    0.008242440    0.068297962    0.017865042    0.095881931    0.718557169
28	 392	 228	 4813	 4	 8	 2	 2     0.460761575    0.067017379    0.009110621    0.008289540    0.066395223    0.015660432    0.093453629    0.717119063
29	 404	 234	 5217	 4	 8	 2	 2     0.461125016    0.065471164    0.009273681    0.008433638    0.064811050    0.014563475    0.091643487    0.714411533
30	 416	 241	 5633	 4	 8	 2	 2     0.461421097    0.064443820    0.009386603    0.008544103    0.063756550    0.014538985    0.090140893    0.714923250
31	 428	 248	 6061	 4	 8	 2	 2     0.461725268    0.063225091    0.009490191    0.008636925    0.062508787    0.015822060    0.088569671    0.713845843
32	 444	 258	 6505	 4	 8	 2	 2     0.462080596    0.061999337    0.009537921    0.008681418    0.061261292    0.014462740    0.086696781    0.715128480
33	 460	 266	 6965	 4	 8	 2	 2     0.462354801    0.060756705    0.009580391    0.008722251    0.059996611    0.013411835    0.085222342    0.712919913
34	 476	 274	 7441	 4	 8	 2	 2     0.462597783    0.059668784    0.009621243    0.008761570    0.058887991    0.011963053    0.083893390    0.711245364
35	 484	 279	 7925	 4	 8	 2	 2     0.462770228    0.058725579    0.009618655    0.008758758    0.057932504    0.013708506    0.082936879    0.708075576
36	 500	 287	 8425	 4	 8	 2	 2     0.463042252    0.057707454    0.009679151    0.008820198    0.056889931    0.012057306    0.081404436    0.708898148
37	 508	 292	 8933	 4	 8	 2	 2     0.463223720    0.056699725    0.009703406    0.008844913    0.055863250    0.012374737    0.080365383    0.705524231
38	 520	 299	 9453	 4	 8	 2	 2     0.463456136    0.055775807    0.009810428    0.008949625    0.054906249    0.013156822    0.079014046    0.705897375
39	 532	 306	 9985	 4	 8	 2	 2     0.463664898    0.054598365    0.009821595    0.008958852    0.053707707    0.013188102    0.077779638    0.701962196
40	 548	 317	 10533	 4	 8	 2	 2     0.463898524    0.053747278    0.009822771    0.008959702    0.052842058    0.013637908    0.076373876    0.703739034
41	 572	 330	 11105	 4	 8	 2	 2     0.464166360    0.052880716    0.009851347    0.008988209    0.051954991    0.010612751    0.074728840    0.707634640
42	 580	 334	 11685	 4	 8	 2	 2     0.464307059    0.052255837    0.009851986    0.008988790    0.051318719    0.011112490    0.073849604    0.707598065
43	 592	 340	 12277	 4	 8	 2	 2     0.464484216    0.051215792    0.009896808    0.009032908    0.050250478    0.014208497    0.072727044    0.704219359
44	 624	 356	 12901	 4	 8	 2	 2     0.464776424    0.049912467    0.009940324    0.009077308    0.048912620    0.011658864    0.070835622    0.704623829
45	 652	 370	 13553	 4	 8	 2	 2     0.464939818    0.048851657    0.009994738    0.009122419    0.047818298    0.009690955    0.069755106    0.700330916
46	 668	 380	 14221	 4	 8	 2	 2     0.465071439    0.048165004    0.010042404    0.009162206    0.047106451    0.010612503    0.068872097    0.699339879
47	 700	 397	 14921	 4	 8	 2	 2     0.465217066    0.047662783    0.010060928    0.009179895    0.046588825    0.009862084    0.067881446    0.702147430
48	 720	 409	 15641	 4	 8	 2	 2     0.465350501    0.047007143    0.010103768    0.009217402    0.045908446    0.009936686    0.066960588    0.702012109
49	 752	 426	 16393	 4	 8	 2	 2     0.465487694    0.046413611    0.010153428    0.009262804    0.045289415    0.009778940    0.066000122    0.703235224
50	 784	 444	 17177	 4	 8	 2	 2     0.465608853    0.045856437    0.010196419    0.009297717    0.044708454    0.011173127    0.065139889    0.703968604
51	 816	 462	 17993	 4	 8	 2	 2     0.465785884    0.045117645    0.010208356    0.009310846    0.043947598    0.009529012    0.063861727    0.706489588
52	 844	 476	 18837	 4	 8	 2	 2     0.465912653    0.044419251    0.010236283    0.009333306    0.043223701    0.009592507    0.062930194    0.705849577
53	 876	 494	 19713	 4	 8	 2	 2     0.466045105    0.043830115    0.010262384    0.009355435    0.042611764    0.009344847    0.061941659    0.707603177
54	 1314	 494	 21027	 6	 15	 3	 3     0.466140642    0.043216535    0.006461453    0.006076281    0.042730767    0.009362181    0.061218557    0.705938466
55	 1368	 512	 22395	 6	 15	 3	 3     0.466255634    0.042546347    0.006461232    0.006073628    0.042052873    0.009056629    0.060336499    0.705151068
56	 1440	 536	 23835	 6	 15	 3	 3     0.466356087    0.041977468    0.006475239    0.006087761    0.041475042    0.009162895    0.059555100    0.704850945
57	 1500	 559	 25335	 6	 15	 3	 3     0.466476531    0.041471006    0.006509354    0.006119813    0.040956961    0.008746070    0.058604231    0.707645256
58	 1566	 583	 26901	 6	 15	 3	 3     0.466587879    0.041010513    0.006549920    0.006155376    0.040484080    0.008738018    0.057711011    0.710618522
59	 1638	 609	 28539	 6	 15	 3	 3     0.466700261    0.040524340    0.006633034    0.006237424    0.039977806    0.009654739    0.056795036    0.713519043
60	 1746	 647	 30285	 6	 15	 3	 3     0.466824769    0.039751602    0.006677356    0.006277786    0.039186768    0.009431250    0.055762396    0.712874714
61	 1842	 680	 32127	 6	 15	 3	 3     0.466975280    0.039132445    0.006832153    0.006425707    0.038531415    0.008821350    0.054487589    0.718190073
62	 1932	 711	 34059	 6	 15	 3	 3     0.467091874    0.038532658    0.006925177    0.006513768    0.037905246    0.009387263    0.053478878    0.720521065
63	 2040	 748	 36099	 6	 15	 3	 3     0.467209978    0.037971943    0.006941979    0.006527223    0.037331988    0.008011994    0.052437071    0.724143094
64	 2094	 773	 38193	 6	 15	 3	 3     0.467291227    0.037456743    0.006943134    0.006528326    0.036807614    0.008250505    0.051708009    0.724389574
65	 2166	 798	 40359	 6	 15	 3	 3     0.467382202    0.036811523    0.006968508    0.006552035    0.036145928    0.008216264    0.050879137    0.723509185
66	 2244	 826	 42603	 6	 15	 3	 3     0.467470380    0.036141880    0.006987585    0.006569101    0.035459965    0.008173385    0.050062497    0.721935211
67	 2340	 858	 44943	 6	 15	 3	 3     0.467574105    0.035596709    0.006996950    0.006575810    0.034902269    0.007312042    0.049084270    0.725216232
68	 2412	 882	 47355	 6	 15	 3	 3     0.467651837    0.035070186    0.007021014    0.006599104    0.034360199    0.007855582    0.048338064    0.725519045
69	 2490	 908	 49845	 6	 15	 3	 3     0.467741485    0.034476657    0.007040298    0.006615897    0.033750172    0.007232888    0.047462751    0.726393983
70	 2556	 930	 52401	 6	 15	 3	 3     0.467814761    0.033876736    0.007042306    0.006617169    0.033136674    0.007257917    0.046734982    0.724868922
71	 2634	 956	 55035	 6	 15	 3	 3     0.467893599    0.033303884    0.007042307    0.006615634    0.032550801    0.006881976    0.045938974    0.724959260
72	 2706	 980	 57741	 6	 15	 3	 3     0.467958653    0.032794005    0.007044505    0.006616568    0.032028452    0.007048705    0.045271494    0.724385312
73	 2790	 1008	 60531	 6	 15	 3	 3     0.468031636    0.032212200    0.007045468    0.006616971    0.031432264    0.007140605    0.044510646    0.723696536
74	 2874	 1038	 63405	 6	 15	 3	 3     0.468107476    0.031682402    0.007047842    0.006618285    0.030888549    0.006695651    0.043705838    0.724900910
75	 2958	 1066	 66363	 6	 15	 3	 3     0.468175152    0.031079925    0.007051538    0.006621320    0.030269416    0.006706146    0.042974832    0.723212264
76	 3042	 1096	 69405	 6	 15	 3	 3     0.468240505    0.030541636    0.007054566    0.006623586    0.029715730    0.007268326    0.042256827    0.722762169
77	 3156	 1136	 72561	 6	 15	 3	 3     0.468311599    0.029927712    0.007056469    0.006624857    0.029083917    0.006579389    0.041461500    0.721819336
78	 4734	 1136	 77295	 9	 28	 2	 4     0.468360986    0.029429991    0.004423941    0.003545507    0.029095586    0.006580134    0.040899828    0.719562711
79	 4869	 1167	 82164	 9	 28	 2	 4     0.468414061    0.028927754    0.004427754    0.003549504    0.028586884    0.006120415    0.040287434    0.718034169
80	 4977	 1194	 87141	 9	 28	 2	 4     0.468461861    0.028519011    0.004431324    0.003553049    0.028172635    0.005789235    0.039727748    0.717861250
81	 5076	 1217	 92217	 9	 28	 2	 4     0.468508009    0.028082366    0.004433794    0.003555145    0.027730141    0.005856925    0.039179773    0.716756731
82	 5211	 1248	 97428	 9	 28	 2	 4     0.468558149    0.027717026    0.004438830    0.003556934    0.027359282    0.006478231    0.038575511    0.718513517
83	 5373	 1285	 102801	 9	 28	 2	 4     0.468621280    0.027042212    0.004440940    0.003558583    0.026675069    0.005759637    0.037800865    0.715386074
84	 5535	 1322	 108336	 9	 28	 2	 4     0.468666366    0.026693204    0.004446694    0.003564255    0.026320221    0.005356318    0.037237705    0.716832677
85	 5652	 1349	 113988	 9	 28	 2	 4     0.468705308    0.026271982    0.004449096    0.003566360    0.025892520    0.005654764    0.036744299    0.714994790
86	 5814	 1386	 119802	 9	 28	 2	 4     0.468751478    0.025874284    0.004449999    0.003567156    0.025488744    0.005286995    0.036150539    0.715737162
87	 5958	 1422	 125760	 9	 28	 2	 4     0.468791412    0.025467180    0.004452235    0.003569198    0.025074985    0.005432121    0.035628943    0.714789110
88	 6165	 1468	 131925	 9	 28	 2	 4     0.468831580    0.025079035    0.004455267    0.003572142    0.024680125    0.005565125    0.035096429    0.714575119
89	 6372	 1516	 138297	 9	 28	 2	 4     0.468877794    0.024636297    0.004458679    0.003575096    0.024229471    0.005278147    0.034473523    0.714644014
90	 6633	 1575	 144930	 9	 28	 2	 4     0.468917896    0.024246481    0.004461192    0.003577505    0.023832532    0.005073266    0.033923683    0.714736108
91	 6849	 1628	 151779	 9	 28	 2	 4     0.468955893    0.023900106    0.004465810    0.003580597    0.023479174    0.005125080    0.033394314    0.715693888
92	 7101	 1689	 158880	 9	 28	 2	 4     0.468991883    0.023493373    0.004470329    0.003584764    0.023064144    0.004849716    0.032885004    0.714409923
93	 7362	 1750	 166242	 9	 28	 2	 4     0.469023620    0.023182648    0.004474015    0.003588418    0.022746831    0.004701695    0.032429205    0.714869447
94	 7578	 1800	 173820	 9	 28	 2	 4     0.469053209    0.022838280    0.004475131    0.003589398    0.022395540    0.004740730    0.031998386    0.713732244
95	 7848	 1860	 181668	 9	 28	 2	 4     0.469082415    0.022505282    0.004477715    0.003591018    0.022055335    0.004596164    0.031567344    0.712929227
96	 8127	 1926	 189795	 9	 28	 2	 4     0.469110227    0.022176943    0.004479329    0.003591929    0.021719862    0.004688095    0.031151319    0.711910252
97	 8433	 1996	 198228	 9	 28	 2	 4     0.469140751    0.021839272    0.004481665    0.003593543    0.021374482    0.004555969    0.030688189    0.711650744
98	 8775	 2081	 207003	 9	 28	 2	 4     0.469165837    0.021534249    0.004483609    0.003595135    0.021062315    0.004620123    0.030302256    0.710648375
99	 9135	 2163	 216138	 9	 28	 2	 4     0.469196861    0.021249893    0.004488837    0.003599087    0.020770371    0.004376351    0.029818031    0.712652477
100	 9513	 2247	 225651	 9	 28	 2	 4     0.469222540    0.020971378    0.004492962    0.003602158    0.020484433    0.004362887    0.029411186    0.713040871
101	 9927	 2341	 235578	 9	 28	 2	 4     0.469247695    0.020717991    0.004498743    0.003606970    0.020223661    0.004229797    0.029007069    0.714239382
102	 10341	 2435	 245919	 9	 28	 2	 4     0.469272830    0.020433180    0.004503691    0.003609960    0.019930670    0.004176426    0.028597554    0.714507950
103	 10773	 2533	 256692	 9	 28	 2	 4     0.469298031    0.020177333    0.004508493    0.003612747    0.019667187    0.004153341    0.028180983    0.715991101
104	 11250	 2640	 267942	 9	 28	 2	 4     0.469323942    0.019876592    0.004513579    0.003615641    0.019357338    0.004248277    0.027746122    0.716373702
105	 11745	 2751	 279687	 9	 28	 2	 4     0.469350511    0.019592802    0.004519780    0.003619450    0.019064351    0.004295506    0.027292985    0.717869525
106	 12222	 2860	 291909	 9	 28	 2	 4     0.469379474    0.019362597    0.004528617    0.003623880    0.018825563    0.004037919    0.026790267    0.722747447
107	 12681	 2965	 304590	 9	 28	 3	 4     0.469404949    0.019086075    0.004533684    0.003936165    0.018539794    0.003951879    0.026340144    0.724600266
108	 13086	 3058	 317676	 9	 28	 3	 4     0.469428571    0.018814546    0.004538122    0.003939982    0.018259042    0.003929113    0.025915758    0.725988645
109	 17448	 3058	 335124	 12	 45	 3	 5     0.469445594    0.018566146    0.003323881    0.002685168    0.018266187    0.003931055    0.025605540    0.725083166
110	 18024	 3155	 353148	 12	 45	 3	 5     0.469467670    0.018299434    0.003329140    0.002689071    0.017994058    0.003833555    0.025197538    0.726238975
111	 18600	 3252	 371748	 12	 45	 3	 5     0.469489279    0.018034051    0.003332136    0.002691245    0.017723539    0.003906464    0.024791669    0.727423812
112	 19260	 3367	 391008	 12	 45	 3	 5     0.469511821    0.017771770    0.003334530    0.002693041    0.017456137    0.003888626    0.024361029    0.729516396
113	 19836	 3468	 410844	 12	 45	 3	 5     0.469533590    0.017452984    0.003336676    0.002694709    0.017131060    0.003650475    0.023937782    0.729097787
114	 20436	 3569	 431280	 12	 45	 3	 5     0.469551637    0.017193686    0.003337879    0.002695634    0.016866576    0.003671309    0.023581135    0.729128826
115	 21060	 3674	 452340	 12	 45	 3	 5     0.469569574    0.016912897    0.003339553    0.002697082    0.016579911    0.003572906    0.023221221    0.728337968
116	 21696	 3781	 474036	 12	 45	 3	 5     0.469586248    0.016634335    0.003340758    0.002698132    0.016295412    0.003596828    0.022881539    0.726976245
117	 22356	 3894	 496392	 12	 45	 3	 5     0.469603787    0.016357580    0.003341911    0.002699104    0.016012560    0.003529775    0.022518714    0.726399398
118	 22968	 3999	 519360	 12	 45	 3	 5     0.469621901    0.016074250    0.003343564    0.002700541    0.015722662    0.003392510    0.022137747    0.726101414
119	 23580	 4102	 542940	 12	 45	 3	 5     0.469638050    0.015819326    0.003344744    0.002701595    0.015461687    0.003422039    0.021792467    0.725907971
120	 24264	 4216	 567204	 12	 45	 3	 5     0.469655320    0.015561972    0.003346979    0.002703714    0.015197786    0.003286666    0.021417048    0.726616108
121	 24924	 4327	 592128	 12	 45	 3	 5     0.469671453    0.015299504    0.003348606    0.002705112    0.014928552    0.003203126    0.021060291    0.726462113
122	 25536	 4430	 617664	 12	 45	 3	 5     0.469686293    0.015044175    0.003349818    0.002706271    0.014666490    0.003122965    0.020726693    0.725835774
123	 26304	 4558	 643968	 12	 45	 3	 5     0.469700041    0.014774568    0.003350662    0.002707098    0.014389612    0.003114999    0.020412761    0.723790783
124	 27048	 4688	 671016	 12	 45	 3	 5     0.469713985    0.014547423    0.003351718    0.002707981    0.014156042    0.002944969    0.020089345    0.724136278
125	 27672	 4793	 698688	 12	 45	 3	 5     0.469726131    0.014332646    0.003352702    0.002708795    0.013934996    0.002958242    0.019803314    0.723749863
126	 28368	 4913	 727056	 12	 45	 3	 5     0.469738439    0.014095232    0.003353503    0.002709391    0.013690492    0.002909125    0.019509192    0.722491848
127	 29016	 5024	 756072	 12	 45	 3	 5     0.469750217    0.013858603    0.003354397    0.002710138    0.013446519    0.002871117    0.019223495    0.720920046
128	 29808	 5161	 785880	 12	 45	 3	 5     0.469761571    0.013695798    0.003355382    0.002710930    0.013278415    0.002818937    0.018944020    0.722961553
129	 30528	 5282	 816408	 12	 45	 3	 5     0.469772291    0.013495189    0.003356228    0.002711674    0.013071184    0.002839817    0.018676310    0.722583251
130	 31320	 5416	 847728	 12	 45	 3	 5     0.469783959    0.013304805    0.003356991    0.002712319    0.012874333    0.002723516    0.018380474    0.723855386
131	 32196	 5563	 879924	 12	 45	 3	 5     0.469794316    0.013109084    0.003357706    0.002712939    0.012671775    0.002648606    0.018113821    0.723706147
132	 40245	 5563	 920169	 15	 66	 5	 6     0.469802277    0.012926961    0.002538091    0.002136418    0.012675347    0.002649104    0.017906142    0.721928871
133	 41340	 5717	 961509	 15	 66	 5	 6     0.469811807    0.012734225    0.002538802    0.002137015    0.012478580    0.002683691    0.017654329    0.721308926
134	 42570	 5882	 1004079	 15	 66	 5	 6     0.469821577    0.012523737    0.002539287    0.002137419    0.012263605    0.002574571    0.017392380    0.720070345
135	 43860	 6060	 1047939	 15	 66	 5	 6     0.469830645    0.012337806    0.002539989    0.002137993    0.012073521    0.002586399    0.017145677    0.719586945
136	 45300	 6255	 1093239	 15	 66	 5	 6     0.469839796    0.012146069    0.002540667    0.002138570    0.011877374    0.002474309    0.016893069    0.718997195
137	 46860	 6469	 1140099	 15	 66	 5	 6     0.469847884    0.011974986    0.002541311    0.002139122    0.011702223    0.002466201    0.016666589    0.718502519
138	 48495	 6702	 1188594	 15	 66	 5	 6     0.469856170    0.011805634    0.002541929    0.002139619    0.011528729    0.002420955    0.016431350    0.718482295
139	 50115	 6926	 1238709	 15	 66	 5	 6     0.469864087    0.011630198    0.002542372    0.002139997    0.011348914    0.002398036    0.016203376    0.717763903
140	 51870	 7160	 1290579	 15	 66	 5	 6     0.469871981    0.011475547    0.002543087    0.002140596    0.011190214    0.002378163    0.015972831    0.718441654
141	 53760	 7418	 1344339	 15	 66	 5	 6     0.469879725    0.011320294    0.002543672    0.002141072    0.011030811    0.002363607    0.015743363    0.719051878
142	 55890	 7705	 1400229	 15	 66	 5	 6     0.469887128    0.011164444    0.002544243    0.002141540    0.010870678    0.002286521    0.015520840    0.719319579
143	 57960	 7985	 1458189	 15	 66	 5	 6     0.469894148    0.011022473    0.002545114    0.002142271    0.010724613    0.002352759    0.015306838    0.720101287
144	 60375	 8325	 1518564	 15	 66	 5	 6     0.469901697    0.010861422    0.002545851    0.002142868    0.010558841    0.002232310    0.015073309    0.720573132
145	 62730	 8641	 1581294	 15	 66	 5	 6     0.469908390    0.010718696    0.002546770    0.002143643    0.010411743    0.002211525    0.014863182    0.721157508
146	 65250	 8979	 1646544	 15	 66	 5	 6     0.469915057    0.010576368    0.002547562    0.002144311    0.010264964    0.002219215    0.014650882    0.721892896
147	 68040	 9354	 1714584	 15	 66	 5	 6     0.469921843    0.010430822    0.002548473    0.002145049    0.010114709    0.002151699    0.014431605    0.722776277
148	 70875	 9737	 1785459	 15	 66	 5	 6     0.469928309    0.010291568    0.002549520    0.002145913    0.009970774    0.002124620    0.014219491    0.723764879
149	 94500	 9737	 1879959	 20	 100	 6	 7     0.469933488    0.010133744    0.001802715    0.001497714    0.009972111    0.002124995    0.014047275    0.721402844
150	 98540	 10142	 1978499	 20	 100	 6	 7     0.469940211    0.009992552    0.001803769    0.001498491    0.009828403    0.002094947    0.013820546    0.723021494
151	 102540	 10546	 2081039	 20	 100	 6	 7     0.469946871    0.009844921    0.001804815    0.001499238    0.009678074    0.002063944    0.013592191    0.724307130
152	 106500	 10948	 2187539	 20	 100	 6	 7     0.469953398    0.009692959    0.001805679    0.001499879    0.009523286    0.002044618    0.013364623    0.725269946
153	 110500	 11349	 2298039	 20	 100	 6	 7     0.469959699    0.009549590    0.001806537    0.001500510    0.009377158    0.002034217    0.013141201    0.726690815
154	 114500	 11758	 2412539	 20	 100	 6	 7     0.469965901    0.009413607    0.001807179    0.001501006    0.009238512    0.001986112    0.012917490    0.728748931
155	 118520	 12167	 2531059	 20	 100	 6	 7     0.469971760    0.009275658    0.001807895    0.001501555    0.009097766    0.001952028    0.012702534    0.730221080
156	 122640	 12583	 2653699	 20	 100	 6	 7     0.469977400    0.009128428    0.001808406    0.001501937    0.008947506    0.001919854    0.012492104    0.730735838
157	 126540	 12980	 2780239	 20	 100	 6	 7     0.469982663    0.008988094    0.001808921    0.001502314    0.008804183    0.001892196    0.012292505    0.731184908
158	 130860	 13415	 2911099	 20	 100	 6	 7     0.469987972    0.008850697    0.001809576    0.001502806    0.008663733    0.001873182    0.012087824    0.732199313
159	 135060	 13839	 3046159	 20	 100	 6	 7     0.469993029    0.008706967    0.001810011    0.001503133    0.008516756    0.001832250    0.011889574    0.732319496
160	 139060	 14242	 3185219	 20	 100	 6	 7     0.469997743    0.008572092    0.001810445    0.001503465    0.008378726    0.001783475    0.011701736    0.732548784
161	 143000	 14636	 3328219	 20	 100	 6	 7     0.470002184    0.008443339    0.001810734    0.001503681    0.008246892    0.001767174    0.011522014    0.732800670
162	 147080	 15045	 3475299	 20	 100	 6	 7     0.470006799    0.008304255    0.001811054    0.001503931    0.008104365    0.001716624    0.011332176    0.732803212
163	 151000	 15442	 3626299	 20	 100	 6	 7     0.470011118    0.008169424    0.001811341    0.001504167    0.007966086    0.001737879    0.011151630    0.732576658
164	 155300	 15873	 3781599	 20	 100	 6	 7     0.470015500    0.008038402    0.001811595    0.001504376    0.007831605    0.001671715    0.010965356    0.733072641
165	 159460	 16296	 3941059	 20	 100	 6	 7     0.470019453    0.007913971    0.001811805    0.001504554    0.007703785    0.001666575    0.010794602    0.733141559
166	 163760	 16731	 4104819	 20	 100	 6	 7     0.470023356    0.007794149    0.001812031    0.001504751    0.007580587    0.001617443    0.010623277    0.733685924
167	 167900	 17148	 4272719	 20	 100	 6	 7     0.470027011    0.007669221    0.001812163    0.001504860    0.007452048    0.001608539    0.010460307    0.733173628
168	 172480	 17608	 4445199	 20	 100	 6	 7     0.470030870    0.007551936    0.001812357    0.001505035    0.007331242    0.001609849    0.010285451    0.734234854
169	 177040	 18068	 4622239	 20	 100	 6	 7     0.470034734    0.007429136    0.001812561    0.001505213    0.007204629    0.001522556    0.010107357    0.735022605
170	 181580	 18529	 4803819	 20	 100	 6	 7     0.470038030    0.007310289    0.001812693    0.001505326    0.007081982    0.001528699    0.009952875    0.734490148
171	 186420	 19013	 4990239	 20	 100	 6	 7     0.470041300    0.007192646    0.001812812    0.001505423    0.006960450    0.001479784    0.009797250    0.734149446
172	 242346	 19013	 5232585	 26	 147	 5	 8     0.470043795    0.007122765    0.001509569    0.001227441    0.006960962    0.001479864    0.009676787    0.736067190
173	 248794	 19515	 5481379	 26	 147	 5	 8     0.470046829    0.007013269    0.001509716    0.001227558    0.006848847    0.001470208    0.009528283    0.736047551
174	 255528	 20040	 5736907	 26	 147	 5	 8     0.470049963    0.006906517    0.001509850    0.001227679    0.006739461    0.001422806    0.009372417    0.736898207
175	 261872	 20534	 5998779	 26	 147	 5	 8     0.470052879    0.006803691    0.001509965    0.001227769    0.006634019    0.001383413    0.009224968    0.737529955
176	 268606	 21057	 6267385	 26	 147	 5	 8     0.470055607    0.006710005    0.001510077    0.001227856    0.006537877    0.001360359    0.009084924    0.738586844
177	 274924	 21548	 6542309	 26	 147	 5	 8     0.470058225    0.006616698    0.001510184    0.001227933    0.006442052    0.001344550    0.008948430    0.739425619
178	 282048	 22102	 6824357	 26	 147	 5	 8     0.470060725    0.006518448    0.001510294    0.001228023    0.006341071    0.001348160    0.008816115    0.739378778
179	 289926	 22720	 7114283	 26	 147	 5	 8     0.470063154    0.006419998    0.001510399    0.001228108    0.006239797    0.001320864    0.008685673    0.739148003
180	 298532	 23396	 7412815	 26	 147	 5	 8     0.470065537    0.006322122    0.001510493    0.001228176    0.006139026    0.001298027    0.008555727    0.738934487
181	 307372	 24083	 7720187	 26	 147	 5	 8     0.470067863    0.006231445    0.001510613    0.001228266    0.006045573    0.001267194    0.008426972    0.739464234
182	 316914	 24824	 8037101	 26	 147	 5	 8     0.470070041    0.006144420    0.001510735    0.001228359    0.005955802    0.001257743    0.008304555    0.739885596
183	 327418	 25648	 8364519	 26	 147	 5	 8     0.470072166    0.006052899    0.001510840    0.001228437    0.005861309    0.001234351    0.008183389    0.739656794
184	 338624	 26522	 8703143	 26	 147	 5	 8     0.470074234    0.005969326    0.001510954    0.001228520    0.005774934    0.001237082    0.008063735    0.740268115
185	 350376	 27439	 9053519	 26	 147	 5	 8     0.470076311    0.005888228    0.001511075    0.001228620    0.005691035    0.001198938    0.007941724    0.741429428
186	 417756	 27439	 9471275	 31	 197	 7	 9     0.470077953    0.005828677    0.001257629    0.001024044    0.005691383    0.001198996    0.007843932    0.743080977
187	 432791	 28420	 9904066	 31	 197	 7	 9     0.470079907    0.005750535    0.001257750    0.001024152    0.005611303    0.001190789    0.007725960    0.744313371
188	 448198	 29426	 10352264	 31	 197	 7	 9     0.470081776    0.005670088    0.001257870    0.001024257    0.005528803    0.001177072    0.007611409    0.744945912
189	 465372	 30548	 10817636	 31	 197	 7	 9     0.470083635    0.005590012    0.001257994    0.001024361    0.005446622    0.001166851    0.007495685    0.745764015
190	 483414	 31724	 11301050	 31	 197	 7	 9     0.470085417    0.005512519    0.001258120    0.001024469    0.005367028    0.001139726    0.007383090    0.746641162
191	 502231	 32946	 11803281	 31	 197	 7	 9     0.470087178    0.005439484    0.001258253    0.001024584    0.005291955    0.001121300    0.007270086    0.748200808
192	 521823	 34221	 12325104	 31	 197	 7	 9     0.470088904    0.005366305    0.001258393    0.001024703    0.005216673    0.001124785    0.007157672    0.749727702
193	 543802	 35650	 12868906	 31	 197	 7	 9     0.470090632    0.005297636    0.001258553    0.001024841    0.005145969    0.001089505    0.007043231    0.752159912
194	 565781	 37081	 13434687	 31	 197	 7	 9     0.470092254    0.005226563    0.001258696    0.001024962    0.005072735    0.001074480    0.006934142    0.753743195
195	 587822	 38508	 14022509	 31	 197	 7	 9     0.470093893    0.005156436    0.001258889    0.001025125    0.005000403    0.001060822    0.006822112    0.755841586
196	 611661	 40049	 14634170	 31	 197	 7	 9     0.470095519    0.005087287    0.001259124    0.001025321    0.004929005    0.001038887    0.006709115    0.758264928
197	 635345	 41582	 15269515	 31	 197	 7	 9     0.470097155    0.005016498    0.001259423    0.001025571    0.004855833    0.001035646    0.006593478    0.760827335
198	 660579	 43218	 15930094	 31	 197	 7	 9     0.470098793    0.004948631    0.001259730    0.001025828    0.004785607    0.001015213    0.006475663    0.764189100


==> data/lshaped/criterionB/varth1_thX0.2_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 2	 1     0.445934386    0.104076133    0.018422207    0.018317085    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 2	 1     0.447322643    0.102121368    0.018811194    0.018704427    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 2	 1     0.447996289    0.101225754    0.018909710    0.018801580    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 2	 1     0.448646674    0.099837740    0.019073047    0.018961856    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 2	 1     0.449820601    0.097143253    0.019369524    0.019257544    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 2	 1     0.450380085    0.095906597    0.019518015    0.019403992    0.093899533    0.019177828    0.134879904    0.711051788
10	 172	 116	 897	 4	 8	 2	 2     0.450803789    0.094427704    0.005473072    0.004959795    0.094268959    0.019228593    0.133456935    0.707551866
11	 176	 118	 1073	 4	 8	 2	 2     0.451299342    0.093250436    0.005479743    0.004965056    0.093089292    0.018971140    0.131771445    0.707668009
12	 180	 120	 1253	 4	 8	 2	 2     0.451781608    0.092089424    0.005486166    0.004970010    0.091925862    0.024252328    0.130108372    0.707790152
13	 188	 124	 1441	 4	 8	 2	 2     0.452458762    0.089680636    0.005565200    0.005053098    0.089507793    0.022844317    0.127733623    0.702091064
14	 196	 128	 1637	 4	 8	 2	 2     0.453076178    0.087866278    0.005680522    0.005170138    0.087682464    0.022559651    0.125526040    0.699984463
15	 204	 132	 1841	 4	 8	 2	 2     0.453720268    0.085986868    0.005814236    0.005306529    0.085790070    0.022352556    0.123177627    0.698072124
16	 212	 136	 2053	 4	 8	 2	 2     0.454306212    0.084139930    0.005860104    0.005353985    0.083935612    0.021060143    0.120998659    0.695379033
17	 224	 142	 2277	 4	 8	 2	 2     0.454984868    0.082367910    0.006406379    0.005851913    0.082118396    0.018152422    0.118421195    0.695550404
18	 236	 148	 2513	 4	 8	 2	 2     0.455459240    0.081244918    0.006689924    0.006110783    0.080969017    0.019387558    0.116583405    0.696882357
19	 248	 155	 2761	 4	 8	 2	 2     0.456063591    0.079903202    0.007028900    0.006412171    0.079593444    0.019093108    0.114196366    0.699700038
20	 260	 162	 3021	 4	 8	 2	 2     0.456612483    0.078614110    0.007073043    0.006456206    0.078295277    0.016814281    0.111981471    0.702027837
21	 268	 166	 3289	 4	 8	 2	 2     0.457001130    0.077885915    0.007115173    0.006497713    0.077560235    0.022794577    0.110384675    0.705586303
22	 288	 176	 3577	 4	 8	 2	 2     0.457769862    0.075953920    0.007666655    0.006978094    0.075566000    0.019645267    0.107152054    0.708842406
23	 308	 186	 3885	 4	 8	 2	 2     0.458558348    0.074307943    0.008686641    0.007886768    0.073798460    0.016866480    0.103725846    0.716387918
24	 320	 192	 4205	 4	 8	 2	 2     0.459006583    0.072971139    0.008939797    0.008116497    0.072421455    0.017174124    0.101723972    0.717344568
25	 340	 202	 4545	 4	 8	 2	 2     0.459385410    0.072062288    0.009009047    0.008187493    0.071496926    0.018540544    0.099999271    0.720628128
26	 360	 212	 4905	 4	 8	 2	 2     0.459898256    0.070084416    0.009044200    0.008223121    0.069498401    0.016118450    0.097613545    0.717978390
27	 372	 218	 5277	 4	 8	 2	 2     0.460262387    0.068896649    0.009062927    0.008242440    0.068297962    0.017865042    0.095881931    0.718557169
28	 392	 228	 5669	 4	 8	 2	 2     0.460761575    0.067017379    0.009110621    0.008289540    0.066395223    0.015660432    0.093453629    0.717119063
29	 404	 234	 6073	 4	 8	 2	 2     0.461125016    0.065471164    0.009273681    0.008433638    0.064811050    0.014563475    0.091643487    0.714411533
30	 416	 241	 6489	 4	 8	 2	 2     0.461421097    0.064443820    0.009386603    0.008544103    0.063756550    0.014538985    0.090140893    0.714923250
31	 428	 248	 6917	 4	 8	 2	 2     0.461725268    0.063225091    0.009490191    0.008636925    0.062508787    0.015822060    0.088569671    0.713845843
32	 444	 258	 7361	 4	 8	 2	 2     0.462080596    0.061999337    0.009537921    0.008681418    0.061261292    0.014462740    0.086696781    0.715128480
33	 460	 266	 7821	 4	 8	 2	 2     0.462354801    0.060756705    0.009580391    0.008722251    0.059996611    0.013411835    0.085222342    0.712919913
34	 476	 274	 8297	 4	 8	 2	 2     0.462597783    0.059668784    0.009621243    0.008761570    0.058887991    0.011963053    0.083893390    0.711245364
35	 484	 279	 8781	 4	 8	 2	 2     0.462770228    0.058725579    0.009618655    0.008758758    0.057932504    0.013708506    0.082936879    0.708075576
36	 500	 287	 9281	 4	 8	 2	 2     0.463042252    0.057707454    0.009679151    0.008820198    0.056889931    0.012057306    0.081404436    0.708898148
37	 508	 292	 9789	 4	 8	 2	 2     0.463223720    0.056699725    0.009703406    0.008844913    0.055863250    0.012374737    0.080365383    0.705524231
38	 520	 299	 10309	 4	 8	 2	 2     0.463456136    0.055775807    0.009810428    0.008949625    0.054906249    0.013156822    0.079014046    0.705897375
39	 532	 306	 10841	 4	 8	 2	 2     0.463664898    0.054598365    0.009821595    0.008958852    0.053707707    0.013188102    0.077779638    0.701962196
40	 548	 317	 11389	 4	 8	 2	 2     0.463898524    0.053747278    0.009822771    0.008959702    0.052842058    0.013637908    0.076373876    0.703739034
41	 572	 330	 11961	 4	 8	 2	 2     0.464166360    0.052880716    0.009851347    0.008988209    0.051954991    0.010612751    0.074728840    0.707634640
42	 580	 334	 12541	 4	 8	 2	 2     0.464307059    0.052255837    0.009851986    0.008988790    0.051318719    0.011112490    0.073849604    0.707598065
43	 592	 340	 13133	 4	 8	 2	 2     0.464484216    0.051215792    0.009896808    0.009032908    0.050250478    0.014208497    0.072727044    0.704219359
44	 624	 356	 13757	 4	 8	 2	 2     0.464776424    0.049912467    0.009940324    0.009077308    0.048912620    0.011658864    0.070835622    0.704623829
45	 652	 370	 14409	 4	 8	 2	 2     0.464939818    0.048851657    0.009994738    0.009122419    0.047818298    0.009690955    0.069755106    0.700330916
46	 668	 380	 15077	 4	 8	 2	 2     0.465071439    0.048165004    0.010042404    0.009162206    0.047106451    0.010612503    0.068872097    0.699339879
47	 700	 397	 15777	 4	 8	 2	 2     0.465217066    0.047662783    0.010060928    0.009179895    0.046588825    0.009862084    0.067881446    0.702147430
48	 720	 409	 16497	 4	 8	 2	 2     0.465350501    0.047007143    0.010103768    0.009217402    0.045908446    0.009936686    0.066960588    0.702012109
49	 752	 426	 17249	 4	 8	 2	 2     0.465487694    0.046413611    0.010153428    0.009262804    0.045289415    0.009778940    0.066000122    0.703235224
50	 784	 444	 18033	 4	 8	 2	 2     0.465608853    0.045856437    0.010196419    0.009297717    0.044708454    0.011173127    0.065139889    0.703968604
51	 816	 462	 18849	 4	 8	 2	 2     0.465785884    0.045117645    0.010208356    0.009310846    0.043947598    0.009529012    0.063861727    0.706489588
52	 844	 476	 19693	 4	 8	 2	 2     0.465912653    0.044419251    0.010236283    0.009333306    0.043223701    0.009592507    0.062930194    0.705849577
53	 876	 494	 20569	 4	 8	 2	 2     0.466045105    0.043830115    0.010262384    0.009355435    0.042611764    0.009344847    0.061941659    0.707603177
54	 1314	 494	 21883	 6	 15	 3	 3     0.466140642    0.043216535    0.006461453    0.006076281    0.042730767    0.009362181    0.061218557    0.705938466
55	 1368	 512	 23251	 6	 15	 3	 3     0.466255634    0.042546347    0.006461232    0.006073628    0.042052873    0.009056629    0.060336499    0.705151068
56	 1440	 536	 24691	 6	 15	 3	 3     0.466356087    0.041977468    0.006475239    0.006087761    0.041475042    0.009162895    0.059555100    0.704850945
57	 1500	 559	 26191	 6	 15	 3	 3     0.466476531    0.041471006    0.006509354    0.006119813    0.040956961    0.008746070    0.058604231    0.707645256
58	 1566	 583	 27757	 6	 15	 3	 3     0.466587879    0.041010513    0.006549920    0.006155376    0.040484080    0.008738018    0.057711011    0.710618522
59	 1638	 609	 29395	 6	 15	 3	 3     0.466700261    0.040524340    0.006633034    0.006237424    0.039977806    0.009654739    0.056795036    0.713519043
60	 1746	 647	 31141	 6	 15	 3	 3     0.466824769    0.039751602    0.006677356    0.006277786    0.039186768    0.009431250    0.055762396    0.712874714
61	 1842	 680	 32983	 6	 15	 3	 3     0.466975280    0.039132445    0.006832153    0.006425707    0.038531415    0.008821350    0.054487589    0.718190073
62	 1932	 711	 34915	 6	 15	 3	 3     0.467091874    0.038532658    0.006925177    0.006513768    0.037905246    0.009387263    0.053478878    0.720521065
63	 2040	 748	 36955	 6	 15	 3	 3     0.467209978    0.037971943    0.006941979    0.006527223    0.037331988    0.008011994    0.052437071    0.724143094
64	 2094	 773	 39049	 6	 15	 3	 3     0.467291227    0.037456743    0.006943134    0.006528326    0.036807614    0.008250505    0.051708009    0.724389574
65	 2166	 798	 41215	 6	 15	 3	 3     0.467382202    0.036811523    0.006968508    0.006552035    0.036145928    0.008216264    0.050879137    0.723509185
66	 2244	 826	 43459	 6	 15	 3	 3     0.467470380    0.036141880    0.006987585    0.006569101    0.035459965    0.008173385    0.050062497    0.721935211
67	 2340	 858	 45799	 6	 15	 3	 3     0.467574105    0.035596709    0.006996950    0.006575810    0.034902269    0.007312042    0.049084270    0.725216232
68	 2412	 882	 48211	 6	 15	 3	 3     0.467651837    0.035070186    0.007021014    0.006599104    0.034360199    0.007855582    0.048338064    0.725519045
69	 2490	 908	 50701	 6	 15	 3	 3     0.467741485    0.034476657    0.007040298    0.006615897    0.033750172    0.007232888    0.047462751    0.726393983
70	 2556	 930	 53257	 6	 15	 3	 3     0.467814761    0.033876736    0.007042306    0.006617169    0.033136674    0.007257917    0.046734982    0.724868922
71	 2634	 956	 55891	 6	 15	 3	 3     0.467893599    0.033303884    0.007042307    0.006615634    0.032550801    0.006881976    0.045938974    0.724959260
72	 2706	 980	 58597	 6	 15	 3	 3     0.467958653    0.032794005    0.007044505    0.006616568    0.032028452    0.007048705    0.045271494    0.724385312
73	 2790	 1008	 61387	 6	 15	 3	 3     0.468031636    0.032212200    0.007045468    0.006616971    0.031432264    0.007140605    0.044510646    0.723696536
74	 2874	 1038	 64261	 6	 15	 3	 3     0.468107476    0.031682402    0.007047842    0.006618285    0.030888549    0.006695651    0.043705838    0.724900910
75	 2958	 1066	 67219	 6	 15	 3	 3     0.468175152    0.031079925    0.007051538    0.006621320    0.030269416    0.006706146    0.042974832    0.723212264
76	 3042	 1096	 70261	 6	 15	 3	 3     0.468240505    0.030541636    0.007054566    0.006623586    0.029715730    0.007268326    0.042256827    0.722762169
77	 3156	 1136	 73417	 6	 15	 3	 3     0.468311599    0.029927712    0.007056469    0.006624857    0.029083917    0.006579389    0.041461500    0.721819336
78	 4734	 1136	 78151	 9	 28	 4	 4     0.468360986    0.029429991    0.004423941    0.004052705    0.029095586    0.006580134    0.040899828    0.719562711
79	 4869	 1167	 83020	 9	 28	 4	 4     0.468414061    0.028927754    0.004427754    0.004056577    0.028586884    0.006120415    0.040287434    0.718034169
80	 4977	 1194	 87997	 9	 28	 4	 4     0.468461861    0.028519011    0.004431324    0.004060129    0.028172635    0.005789235    0.039727748    0.717861250
81	 5076	 1217	 93073	 9	 28	 4	 4     0.468508009    0.028082366    0.004433794    0.004062470    0.027730141    0.005856925    0.039179773    0.716756731
82	 5211	 1248	 98284	 9	 28	 4	 4     0.468558149    0.027717026    0.004438830    0.004066653    0.027359282    0.006478231    0.038575511    0.718513517
83	 5373	 1285	 103657	 9	 28	 4	 4     0.468621280    0.027042212    0.004440940    0.004068650    0.026675069    0.005759637    0.037800865    0.715386074
84	 5535	 1322	 109192	 9	 28	 4	 4     0.468666366    0.026693204    0.004446694    0.004074321    0.026320221    0.005356318    0.037237705    0.716832677
85	 5652	 1349	 114844	 9	 28	 4	 4     0.468705308    0.026271982    0.004449096    0.004076635    0.025892520    0.005654764    0.036744299    0.714994790
86	 5814	 1386	 120658	 9	 28	 4	 4     0.468751478    0.025874284    0.004449999    0.004077409    0.025488744    0.005286995    0.036150539    0.715737162
87	 5958	 1422	 126616	 9	 28	 4	 4     0.468791412    0.025467180    0.004452235    0.004079411    0.025074985    0.005432121    0.035628943    0.714789110
88	 6165	 1468	 132781	 9	 28	 4	 4     0.468831580    0.025079035    0.004455267    0.004082368    0.024680125    0.005565125    0.035096429    0.714575119
89	 6372	 1516	 139153	 9	 28	 4	 4     0.468877794    0.024636297    0.004458679    0.004085784    0.024229471    0.005278147    0.034473523    0.714644014
90	 6633	 1575	 145786	 9	 28	 4	 4     0.468917896    0.024246481    0.004461192    0.004088137    0.023832532    0.005073266    0.033923683    0.714736108
91	 6849	 1628	 152635	 9	 28	 4	 4     0.468955893    0.023900106    0.004465810    0.004092259    0.023479174    0.005125080    0.033394314    0.715693888
92	 7101	 1689	 159736	 9	 28	 4	 4     0.468991883    0.023493373    0.004470329    0.004096522    0.023064144    0.004849716    0.032885004    0.714409923
93	 7362	 1750	 167098	 9	 28	 4	 4     0.469023620    0.023182648    0.004474015    0.004099978    0.022746831    0.004701695    0.032429205    0.714869447
94	 7578	 1800	 174676	 9	 28	 4	 4     0.469053209    0.022838280    0.004475131    0.004100987    0.022395540    0.004740730    0.031998386    0.713732244
95	 7848	 1860	 182524	 9	 28	 4	 4     0.469082415    0.022505282    0.004477715    0.004103203    0.022055335    0.004596164    0.031567344    0.712929227
96	 8127	 1926	 190651	 9	 28	 4	 4     0.469110227    0.022176943    0.004479329    0.004104597    0.021719862    0.004688095    0.031151319    0.711910252
97	 8433	 1996	 199084	 9	 28	 4	 4     0.469140751    0.021839272    0.004481665    0.004106669    0.021374482    0.004555969    0.030688189    0.711650744
98	 8775	 2081	 207859	 9	 28	 4	 4     0.469165837    0.021534249    0.004483609    0.004108405    0.021062315    0.004620123    0.030302256    0.710648375
99	 9135	 2163	 216994	 9	 28	 4	 4     0.469196861    0.021249893    0.004488837    0.004113239    0.020770371    0.004376351    0.029818031    0.712652477
100	 9513	 2247	 226507	 9	 28	 4	 4     0.469222540    0.020971378    0.004492962    0.004116986    0.020484433    0.004362887    0.029411186    0.713040871
101	 9927	 2341	 236434	 9	 28	 4	 4     0.469247695    0.020717991    0.004498743    0.004122335    0.020223661    0.004229797    0.029007069    0.714239382
102	 10341	 2435	 246775	 9	 28	 4	 4     0.469272830    0.020433180    0.004503691    0.004126695    0.019930670    0.004176426    0.028597554    0.714507950
103	 10773	 2533	 257548	 9	 28	 4	 4     0.469298031    0.020177333    0.004508493    0.004130853    0.019667187    0.004153341    0.028180983    0.715991101
104	 11250	 2640	 268798	 9	 28	 4	 4     0.469323942    0.019876592    0.004513579    0.004135275    0.019357338    0.004248277    0.027746122    0.716373702
105	 11745	 2751	 280543	 9	 28	 4	 4     0.469350511    0.019592802    0.004519780    0.004140754    0.019064351    0.004295506    0.027292985    0.717869525
106	 12222	 2860	 292765	 9	 28	 4	 4     0.469379474    0.019362597    0.004528617    0.004148304    0.018825563    0.004037919    0.026790267    0.722747447
107	 17654	 2860	 310419	 13	 47	 6	 5     0.469398415    0.019083327    0.003076784    0.002840337    0.018833660    0.004039012    0.026456329    0.721314237
108	 18317	 2965	 328736	 13	 47	 6	 5     0.469423931    0.018802353    0.003083291    0.002846390    0.018547825    0.003953480    0.025999667    0.723176679
109	 18902	 3058	 347638	 13	 47	 6	 5     0.469447589    0.018526062    0.003087775    0.002850413    0.018266927    0.003931164    0.025568946    0.724553227
110	 19526	 3155	 367164	 13	 47	 6	 5     0.469469669    0.018258680    0.003093055    0.002854966    0.017994788    0.003833778    0.025160281    0.725694593
111	 20150	 3252	 387314	 13	 47	 6	 5     0.469491281    0.017992568    0.003095785    0.002857331    0.017724239    0.003906570    0.024753721    0.726863192
112	 20865	 3367	 408179	 13	 47	 6	 5     0.469513825    0.017729601    0.003098084    0.002859387    0.017456822    0.003888714    0.024322361    0.728942416
113	 21489	 3468	 429668	 13	 47	 6	 5     0.469535597    0.017409988    0.003100178    0.002861337    0.017131742    0.003650572    0.023898390    0.728500478
114	 22139	 3569	 451807	 13	 47	 6	 5     0.469553645    0.017149986    0.003101282    0.002862333    0.016867249    0.003671340    0.023541116    0.728512025
115	 22815	 3674	 474622	 13	 47	 6	 5     0.469571582    0.016868448    0.003103008    0.002864007    0.016580587    0.003572964    0.023180566    0.727697862
116	 23504	 3781	 498126	 13	 47	 6	 5     0.469588258    0.016589106    0.003104190    0.002865121    0.016296087    0.003596920    0.022840257    0.726309960
117	 24219	 3894	 522345	 13	 47	 6	 5     0.469605798    0.016311540    0.003105301    0.002866215    0.016013228    0.003529931    0.022476742    0.725707499
118	 24882	 3999	 547227	 13	 47	 6	 5     0.469623913    0.016027336    0.003106939    0.002867771    0.015723309    0.003392613    0.022095025    0.725382145
119	 25545	 4102	 572772	 13	 47	 6	 5     0.469640063    0.015771610    0.003108102    0.002868868    0.015462321    0.003422127    0.021749045    0.725163333
120	 26286	 4216	 599058	 13	 47	 6	 5     0.469657335    0.015513397    0.003110280    0.002871064    0.015198410    0.003286729    0.021372817    0.725847091
121	 27001	 4327	 626059	 13	 47	 6	 5     0.469673469    0.015250052    0.003111909    0.002872669    0.014929170    0.003203179    0.021015282    0.725664886
122	 27664	 4430	 653723	 13	 47	 6	 5     0.469688310    0.014993850    0.003113120    0.002873872    0.014667106    0.003123002    0.020680939    0.725008159
123	 28496	 4558	 682219	 13	 47	 6	 5     0.469702058    0.014723307    0.003114001    0.002874750    0.014390231    0.003115096    0.020366295    0.722925131
124	 29302	 4688	 711521	 13	 47	 6	 5     0.469716003    0.014495317    0.003115042    0.002875728    0.014156650    0.002945078    0.020042109    0.723243102
125	 29978	 4793	 741499	 13	 47	 6	 5     0.469728150    0.014279707    0.003115974    0.002876582    0.013935592    0.002958304    0.019755367    0.722826678
126	 30732	 4913	 772231	 13	 47	 6	 5     0.469740459    0.014041362    0.003116729    0.002877262    0.013691086    0.002909200    0.019460497    0.721531518
127	 31434	 5024	 803665	 13	 47	 6	 5     0.469752238    0.013803776    0.003117606    0.002878070    0.013447110    0.002871211    0.019174055    0.719919489
128	 45942	 5024	 849607	 19	 83	 6	 6     0.469761250    0.013601999    0.002019337    0.001819309    0.013451270    0.002871824    0.018951977    0.717708711
129	 47196	 5161	 896803	 19	 83	 6	 6     0.469772610    0.013435816    0.002019920    0.001819818    0.013283112    0.002819539    0.018668274    0.719713859
130	 48336	 5282	 945139	 19	 83	 6	 6     0.469783335    0.013231052    0.002020506    0.001820361    0.013075866    0.002840331    0.018396408    0.719219297
131	 49590	 5416	 994729	 19	 83	 6	 6     0.469795008    0.013036621    0.002021118    0.001820928    0.012878997    0.002724064    0.018095864    0.720419939
132	 50977	 5563	 1045706	 19	 83	 6	 6     0.469805369    0.012836624    0.002021655    0.001821437    0.012676428    0.002649221    0.017824832    0.720153973
133	 52364	 5717	 1098070	 19	 83	 6	 6     0.469814901    0.012642441    0.002022258    0.001821989    0.012479655    0.002683820    0.017571811    0.719472864
134	 53922	 5882	 1151992	 19	 83	 6	 6     0.469824672    0.012430335    0.002022642    0.001822321    0.012264671    0.002574703    0.017308579    0.718160356
135	 55556	 6060	 1207548	 19	 83	 6	 6     0.469833742    0.012242912    0.002023227    0.001822837    0.012074578    0.002586539    0.017060618    0.717612443
136	 57380	 6255	 1264928	 19	 83	 6	 6     0.469842894    0.012049589    0.002023790    0.001823342    0.011878420    0.002474427    0.016806686    0.716952116
137	 59356	 6469	 1324284	 19	 83	 6	 6     0.469850972    0.011877118    0.002024357    0.001823860    0.011703329    0.002466340    0.016579315    0.716381695
138	 61427	 6702	 1385711	 19	 83	 6	 6     0.469859271    0.011706212    0.002024843    0.001824283    0.011529762    0.002421060    0.016342440    0.716307507
139	 63479	 6926	 1449190	 19	 83	 6	 6     0.469867189    0.011529209    0.002025213    0.001824612    0.011349942    0.002398176    0.016113177    0.715514331
140	 65702	 7160	 1514892	 19	 83	 6	 6     0.469875084    0.011373105    0.002025820    0.001825153    0.011191227    0.002378326    0.015881273    0.716133092
141	 68096	 7418	 1582988	 19	 83	 6	 6     0.469882830    0.011216352    0.002026289    0.001825557    0.011031804    0.002363754    0.015650417    0.716680711
142	 70794	 7705	 1653782	 19	 83	 6	 6     0.469890234    0.011058961    0.002026751    0.001825956    0.010871655    0.002286702    0.015426509    0.716880288
143	 73416	 7985	 1727198	 19	 83	 6	 6     0.469897256    0.010915515    0.002027488    0.001826623    0.010725566    0.002352921    0.015211117    0.717601136
144	 76475	 8325	 1803673	 19	 83	 6	 6     0.469904807    0.010752762    0.002028065    0.001827124    0.010559775    0.002232491    0.014976035    0.717997921
145	 79458	 8641	 1883131	 19	 83	 6	 6     0.469911503    0.010608469    0.002028863    0.001827861    0.010412652    0.002211710    0.014764459    0.718513896
146	 82650	 8979	 1965781	 19	 83	 6	 6     0.469918171    0.010464538    0.002029521    0.001828453    0.010265847    0.002219382    0.014550658    0.719179761
147	 86184	 9354	 2051965	 19	 83	 6	 6     0.469924959    0.010317303    0.002030275    0.001829128    0.010115568    0.002151863    0.014329775    0.719990586
148	 89775	 9737	 2141740	 19	 83	 6	 6     0.469931428    0.010176375    0.002031147    0.001829906    0.009971612    0.002124775    0.014116047    0.720908256
149	 93613	 10142	 2235353	 19	 83	 6	 6     0.469938147    0.010035898    0.002032501    0.001831147    0.009827929    0.002094728    0.013890541    0.722498700
150	 97413	 10546	 2332766	 19	 83	 6	 6     0.469944804    0.009889052    0.002033924    0.001832461    0.009677630    0.002063759    0.013663468    0.723758591
151	 101175	 10948	 2433941	 19	 83	 6	 6     0.469951329    0.009737894    0.002035087    0.001833539    0.009522867    0.002044454    0.013437197    0.724696792
152	 104975	 11349	 2538916	 19	 83	 6	 6     0.469957627    0.009595299    0.002036197    0.001834548    0.009376762    0.002034092    0.013215089    0.726086605
153	 108775	 11758	 2647691	 19	 83	 6	 6     0.469963827    0.009460035    0.002036978    0.001835251    0.009238127    0.001985964    0.012992707    0.728103472
154	 112594	 12167	 2760285	 19	 83	 6	 6     0.469969685    0.009322838    0.002037792    0.001835970    0.009097401    0.001951941    0.012779076    0.729539254
155	 116508	 12583	 2876793	 19	 83	 6	 6     0.469975324    0.009176392    0.002038309    0.001836401    0.008947148    0.001919738    0.012569964    0.730025323
156	 120213	 12980	 2997006	 19	 83	 6	 6     0.469980586    0.009036848    0.002038891    0.001836902    0.008803836    0.001892074    0.012371663    0.730447290
157	 124317	 13415	 3121323	 19	 83	 6	 6     0.469985894    0.008900257    0.002039629    0.001837554    0.008663400    0.001873110    0.012168373    0.731425415
158	 128307	 13839	 3249630	 19	 83	 6	 6     0.469990950    0.008757365    0.002040066    0.001837921    0.008516429    0.001832171    0.011971487    0.731518519
159	 168825	 13839	 3418455	 25	 125	 9	 7     0.469994725    0.008638379    0.001442360    0.001299607    0.008517112    0.001832308    0.011822343    0.730682481
160	 173825	 14242	 3592280	 25	 125	 9	 7     0.469999440    0.008502376    0.001442737    0.001299934    0.008379076    0.001783526    0.011633388    0.730859849
161	 178750	 14636	 3771030	 25	 125	 9	 7     0.470003881    0.008372521    0.001442989    0.001300150    0.008247236    0.001767223    0.011452571    0.731060417
162	 183850	 15045	 3954880	 25	 125	 9	 7     0.470008497    0.008232209    0.001443271    0.001300402    0.008104704    0.001716674    0.011261539    0.731002103
163	 188750	 15442	 4143630	 25	 125	 9	 7     0.470012816    0.008096148    0.001443519    0.001300626    0.007966421    0.001737939    0.011079821    0.730711052
164	 194125	 15873	 4337755	 25	 125	 9	 7     0.470017199    0.007963888    0.001443729    0.001300813    0.007831932    0.001671765    0.010892299    0.731148505
165	 199325	 16296	 4537080	 25	 125	 9	 7     0.470021152    0.007838249    0.001443910    0.001300980    0.007704107    0.001666627    0.010720366    0.731154927
166	 204700	 16731	 4741780	 25	 125	 9	 7     0.470025056    0.007717221    0.001444100    0.001301152    0.007580902    0.001617479    0.010547817    0.731641518
167	 209875	 17148	 4951655	 25	 125	 9	 7     0.470028711    0.007591010    0.001444212    0.001301249    0.007452361    0.001608590    0.010383653    0.731053925
168	 215600	 17608	 5167255	 25	 125	 9	 7     0.470032570    0.007472470    0.001444368    0.001301394    0.007331549    0.001609901    0.010207467    0.732059136
169	 221300	 18068	 5388555	 25	 125	 9	 7     0.470036443    0.007347876    0.001444536    0.001301546    0.007204484    0.001521564    0.010027560    0.732768068
170	 226975	 18529	 5615530	 25	 125	 9	 7     0.470039743    0.007227485    0.001444646    0.001301646    0.007081634    0.001532231    0.009871674    0.732143842
171	 233150	 19023	 5848680	 25	 125	 9	 7     0.470043034    0.007107858    0.001444747    0.001301733    0.006959479    0.001481499    0.009713699    0.731735420
172	 239250	 19517	 6087930	 25	 125	 9	 7     0.470046085    0.006997190    0.001444877    0.001301846    0.006846386    0.001466563    0.009564917    0.731547324
173	 245775	 20046	 6333705	 25	 125	 9	 7     0.470049207    0.006890756    0.001444986    0.001301946    0.006737547    0.001423478    0.009410249    0.732260767
174	 251900	 20542	 6585605	 25	 125	 9	 7     0.470052119    0.006787506    0.001445087    0.001302035    0.006631889    0.001383089    0.009263628    0.732704893
175	 258375	 21065	 6843980	 25	 125	 9	 7     0.470054874    0.006692893    0.001445193    0.001302129    0.006535001    0.001359323    0.009122787    0.733645697
176	 264525	 21562	 7108505	 25	 125	 9	 7     0.470057473    0.006600217    0.001445306    0.001302229    0.006440027    0.001342980    0.008987851    0.734348726
177	 271300	 22110	 7379805	 25	 125	 9	 7     0.470059967    0.006501712    0.001445397    0.001302309    0.006339013    0.001351787    0.008856489    0.734118490
178	 278950	 22734	 7658755	 25	 125	 9	 7     0.470062400    0.006403102    0.001445492    0.001302394    0.006237810    0.001313776    0.008726379    0.733763930
179	 287150	 23404	 7945905	 25	 125	 9	 7     0.470064771    0.006305724    0.001445583    0.001302473    0.006137788    0.001297437    0.008597698    0.733420057
180	 390524	 23404	 8336429	 34	 190	 8	 8     0.470066631    0.006260039    0.001229558    0.001110496    0.006138101    0.001297487    0.008495385    0.736875313
181	 402118	 24093	 8738547	 34	 190	 8	 8     0.470068963    0.006167902    0.001229661    0.001110585    0.006044084    0.001266067    0.008365366    0.737314109
182	 414562	 24833	 9153109	 34	 190	 8	 8     0.470071148    0.006079493    0.001229769    0.001110677    0.005953815    0.001255102    0.008241709    0.737649571
183	 428400	 25662	 9581509	 34	 190	 8	 8     0.470073262    0.005989063    0.001229857    0.001110751    0.005861427    0.001233044    0.008120203    0.737550861
184	 442782	 26520	 10024291	 34	 190	 8	 8     0.470075326    0.005903754    0.001229954    0.001110832    0.005774212    0.001242553    0.007999841    0.737983893
185	 458456	 27456	 10482747	 34	 190	 8	 8     0.470077425    0.005821102    0.001230064    0.001110930    0.005689655    0.001197391    0.007875536    0.739137219
186	 474810	 28428	 10957557	 34	 190	 8	 8     0.470079369    0.005742194    0.001230167    0.001111021    0.005608875    0.001193616    0.007758645    0.740102654
187	 492014	 29452	 11449571	 34	 190	 8	 8     0.470081262    0.005660536    0.001230257    0.001111096    0.005525227    0.001177586    0.007643068    0.740610422
188	 510816	 30573	 11960387	 34	 190	 8	 8     0.470083121    0.005581084    0.001230358    0.001111181    0.005443778    0.001167543    0.007527890    0.741387558
189	 530774	 31758	 12491161	 34	 190	 8	 8     0.470084901    0.005503818    0.001230454    0.001111260    0.005364512    0.001141776    0.007415884    0.742166068
190	 551378	 32978	 13042539	 34	 190	 8	 8     0.470086665    0.005430962    0.001230563    0.001111352    0.005289713    0.001120649    0.007303228    0.743638668
191	 572968	 34259	 13615507	 34	 190	 8	 8     0.470088385    0.005358133    0.001230669    0.001111442    0.005214887    0.001122592    0.007191664    0.745047832
192	 596972	 35682	 14212479	 34	 190	 8	 8     0.470090092    0.005290147    0.001230771    0.001111524    0.005144984    0.001088254    0.007079168    0.747283818
193	 737436	 35682	 14949915	 42	 264	 10	 9     0.470091432    0.005244003    0.001012581    0.000917719    0.005145313    0.001088300    0.006989670    0.750250392
194	 767172	 37110	 15717087	 42	 264	 10	 9     0.470093054    0.005172346    0.001012710    0.000917840    0.005072237    0.001071505    0.006879691    0.751828270
195	 797034	 38538	 16514121	 42	 264	 10	 9     0.470094677    0.005101679    0.001012886    0.000918005    0.005000119    0.001060638    0.006767854    0.753810399
196	 829122	 40070	 17343243	 42	 264	 10	 9     0.470096293    0.005031821    0.001013100    0.000918205    0.004928777    0.001041181    0.006654688    0.756131730
197	 861420	 41613	 18204663	 42	 264	 10	 9     0.470097945    0.004958868    0.001013378    0.000918472    0.004854219    0.001033636    0.006536916    0.758594461


==> data/lshaped/criterionB/varth1_thX0.35_thP0.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 1	 1	 0.455341720	 0.082707673	 0.020932557	 0.016773614	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 1	 1	 0.457063196	 0.079155885	 0.022117609	 0.017197031	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 1	 1	 0.458560616	 0.075530033	 0.023333729	 0.017708029	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 1	 1	 0.459602525	 0.071900653	 0.023398697	 0.017793986	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 1	 1	 0.460519771	 0.068901051	 0.023596049	 0.017776054	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 1	 1	 0.461408336	 0.065721441	 0.023987282	 0.018146448	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 244	 280	 1905	 2	 3	 1	 1	 0.462127760	 0.062880277	 0.024089146	 0.018235175	 0.058083063	 0.020836178	 0.086445026	 0.727401907
15	 258	 296	 2163	 2	 3	 1	 1	 0.462673019	 0.060392718	 0.024257897	 0.018408883	 0.055306734	 0.020325666	 0.083477462	 0.723461361
16	 274	 317	 2437	 2	 3	 1	 1	 0.463209139	 0.058189168	 0.024313472	 0.018422017	 0.052866193	 0.020073856	 0.080449383	 0.723301603
17	 296	 340	 2733	 2	 3	 1	 1	 0.463790223	 0.055701698	 0.024460217	 0.018578670	 0.050043751	 0.019470711	 0.077028815	 0.723128075
18	 328	 372	 3061	 2	 3	 1	 1	 0.464319846	 0.053340605	 0.024520810	 0.018630799	 0.047370349	 0.017599735	 0.073769169	 0.723074500
19	 492	 372	 3553	 3	 6	 1	 2	 0.464694708	 0.050869285	 0.018177362	 0.015676446	 0.047510711	 0.017596108	 0.071369726	 0.712757182
20	 552	 418	 4105	 3	 6	 1	 2	 0.465118447	 0.049105759	 0.018313300	 0.015774077	 0.045563128	 0.017070536	 0.068553918	 0.716308571
21	 621	 468	 4726	 3	 6	 1	 2	 0.465551307	 0.047271292	 0.018407655	 0.015830846	 0.043540020	 0.016018846	 0.065549905	 0.721149671
22	 696	 520	 5422	 3	 6	 1	 2	 0.465902626	 0.045630708	 0.018470468	 0.015858817	 0.041725332	 0.015496832	 0.063004386	 0.724246536
23	 928	 520	 6350	 4	 8	 1	 2	 0.466187783	 0.043044412	 0.010290948	 0.007758520	 0.041796146	 0.015511110	 0.060858528	 0.707286454
24	 1060	 592	 7410	 4	 8	 1	 2	 0.466525076	 0.041439420	 0.010412552	 0.007846392	 0.040109903	 0.016183880	 0.058216519	 0.711815497
25	 1264	 699	 8674	 4	 8	 1	 2	 0.466897990	 0.039842986	 0.010657564	 0.008019085	 0.038391143	 0.015281725	 0.055145956	 0.722500596
26	 1436	 794	 10110	 4	 8	 1	 2	 0.467227138	 0.037989885	 0.010822620	 0.008138768	 0.036415687	 0.013907667	 0.052283947	 0.726607047
27	 1592	 874	 11702	 4	 8	 1	 2	 0.467513877	 0.036157518	 0.010920400	 0.008213029	 0.034468986	 0.012597641	 0.049654652	 0.728179878
28	 1740	 948	 13442	 4	 8	 1	 2	 0.467752641	 0.034483249	 0.010986366	 0.008262721	 0.032686300	 0.011970027	 0.047352680	 0.728221701
29	 1896	 1028	 15338	 4	 8	 1	 2	 0.467957291	 0.033076450	 0.011016661	 0.008277746	 0.031187894	 0.012526985	 0.045285570	 0.730397127
30	 2092	 1130	 17430	 4	 8	 1	 2	 0.468171481	 0.031322913	 0.011045842	 0.008306764	 0.029310650	 0.010831795	 0.043014813	 0.728188981
31	 2268	 1224	 19698	 4	 8	 1	 2	 0.468334432	 0.030036828	 0.011091290	 0.008345053	 0.027914052	 0.010169280	 0.041202787	 0.728999914
32	 2424	 1304	 22122	 4	 8	 1	 2	 0.468479794	 0.028692710	 0.011113090	 0.008363663	 0.026453182	 0.009689209	 0.039515725	 0.726108662
33	 2640	 1418	 24762	 4	 8	 1	 2	 0.468615160	 0.027533949	 0.011128386	 0.008370598	 0.025184864	 0.009308339	 0.037876660	 0.726937082
34	 2920	 1560	 27682	 4	 8	 1	 2	 0.468740712	 0.026431664	 0.011151402	 0.008389146	 0.023964121	 0.008716077	 0.036289867	 0.728348333
35	 3212	 1720	 30894	 4	 8	 1	 2	 0.468844667	 0.025436900	 0.011174245	 0.008406741	 0.022851086	 0.008299244	 0.034921166	 0.728409251
36	 4015	 1720	 34909	 5	 13	 1	 3	 0.468920085	 0.024572978	 0.008924366	 0.005714608	 0.022895129	 0.008356998	 0.033893409	 0.725007553
37	 4480	 1913	 39389	 5	 13	 1	 3	 0.469012419	 0.023573979	 0.008935621	 0.005721808	 0.021814838	 0.008049303	 0.032590801	 0.723332315
38	 5030	 2145	 44419	 5	 13	 1	 3	 0.469099934	 0.022691994	 0.008953192	 0.005736000	 0.020851066	 0.007714941	 0.031305938	 0.724846323
39	 5770	 2446	 50189	 5	 13	 1	 3	 0.469181159	 0.021937840	 0.008979224	 0.005754840	 0.020016053	 0.007529156	 0.030064090	 0.729702462
40	 6615	 2788	 56804	 5	 13	 1	 3	 0.469266222	 0.021118928	 0.009016431	 0.005772840	 0.019097463	 0.007177312	 0.028705788	 0.735702789
41	 7425	 3120	 64229	 5	 13	 1	 3	 0.469343295	 0.020379971	 0.009048798	 0.005789056	 0.018260955	 0.006811259	 0.027416807	 0.743338595
42	 8195	 3442	 72424	 5	 13	 1	 3	 0.469412781	 0.019526403	 0.009065129	 0.005801344	 0.017294619	 0.006499964	 0.026200204	 0.745276743
43	 9010	 3771	 81434	 5	 13	 1	 3	 0.469470510	 0.018842029	 0.009077568	 0.005811344	 0.016511203	 0.006218184	 0.025144577	 0.749347625
44	 9840	 4108	 91274	 5	 13	 1	 3	 0.469524740	 0.018041947	 0.009082064	 0.005815908	 0.015589354	 0.005878788	 0.024110739	 0.748295053
45	 10750	 4474	 102024	 5	 13	 1	 3	 0.469577329	 0.017260197	 0.009089609	 0.005821020	 0.014672880	 0.005406870	 0.023063863	 0.748365418
46	 12900	 4474	 114924	 6	 15	 1	 3	 0.469615572	 0.016380145	 0.007247891	 0.004110507	 0.014689358	 0.005427331	 0.022271604	 0.735472186
47	 13986	 4843	 128910	 6	 15	 1	 3	 0.469657745	 0.015710474	 0.007251477	 0.004111749	 0.013936824	 0.005094692	 0.021363794	 0.735378481
48	 15084	 5222	 143994	 6	 15	 1	 3	 0.469693634	 0.015111643	 0.007254256	 0.004112600	 0.013256603	 0.004930514	 0.020559667	 0.735013999
49	 16446	 5686	 160440	 6	 15	 1	 3	 0.469728337	 0.014531784	 0.007256786	 0.004113110	 0.012590147	 0.004603195	 0.019750923	 0.735752118
50	 18030	 6226	 178470	 6	 15	 1	 3	 0.469758284	 0.014013344	 0.007260030	 0.004114431	 0.011986066	 0.004359921	 0.019025349	 0.736561747
51	 19938	 6888	 198408	 6	 15	 1	 3	 0.469783890	 0.013534645	 0.007263313	 0.004116217	 0.011420635	 0.004219037	 0.018382235	 0.736289409
52	 22398	 7720	 220806	 6	 15	 1	 3	 0.469808382	 0.013101337	 0.007266433	 0.004117612	 0.010901559	 0.004043250	 0.017745236	 0.738301635
53	 26131	 7720	 246937	 7	 18	 1	 3	 0.469827615	 0.012497798	 0.006109247	 0.003999351	 0.010902846	 0.004043674	 0.017228518	 0.725413422
54	 29512	 8710	 276449	 7	 18	 1	 3	 0.469849657	 0.012089442	 0.006113087	 0.004002017	 0.010429994	 0.003879977	 0.016616537	 0.727554837
55	 33728	 8710	 310177	 8	 19	 1	 3	 0.469868135	 0.011510677	 0.004867233	 0.003677684	 0.010430998	 0.003884080	 0.016085548	 0.715591217
56	 38384	 9883	 348561	 8	 19	 1	 3	 0.469888791	 0.011102233	 0.004870493	 0.003679200	 0.009976867	 0.003665485	 0.015470416	 0.717642788
57	 43182	 9883	 391743	 9	 28	 1	 4	 0.469903196	 0.010987050	 0.004595559	 0.003047847	 0.009979785	 0.003670227	 0.015026495	 0.731178508
58	 48654	 11110	 440397	 9	 28	 1	 4	 0.469923319	 0.010566667	 0.004599747	 0.003048983	 0.009512979	 0.003575733	 0.014383451	 0.734640561
59	 54567	 12441	 494964	 9	 28	 1	 4	 0.469942214	 0.010185385	 0.004603546	 0.003050944	 0.009085671	 0.003377295	 0.013752261	 0.740633436
60	 60381	 13749	 555345	 9	 28	 1	 4	 0.469958922	 0.009780777	 0.004606620	 0.003052917	 0.008628015	 0.003201385	 0.013168952	 0.742714921
61	 66177	 15045	 621522	 9	 28	 1	 4	 0.469973835	 0.009395327	 0.004609245	 0.003054890	 0.008187004	 0.003069766	 0.012625536	 0.744152752
62	 72279	 16414	 693801	 9	 28	 1	 4	 0.469987244	 0.009040781	 0.004611251	 0.003056521	 0.007776380	 0.002893683	 0.012116114	 0.746178243
63	 80310	 16414	 774111	 10	 38	 1	 5	 0.469997183	 0.008823631	 0.004165978	 0.002126967	 0.007778245	 0.002894463	 0.011724207	 0.752599435
64	 87230	 17804	 861341	 10	 38	 1	 5	 0.470009381	 0.008460900	 0.004167235	 0.002127921	 0.007363490	 0.002719924	 0.011224590	 0.753782532
65	 94580	 19293	 955921	 10	 38	 1	 5	 0.470019949	 0.008132806	 0.004168282	 0.002128774	 0.006983407	 0.002564592	 0.010772988	 0.754925807
66	 102650	 20924	 1058571	 10	 38	 1	 5	 0.470029502	 0.007837104	 0.004169135	 0.002129349	 0.006636152	 0.002423888	 0.010347787	 0.757370085
67	 111440	 22705	 1170011	 10	 38	 1	 5	 0.470038042	 0.007565199	 0.004169864	 0.002129823	 0.006312248	 0.002295444	 0.009952309	 0.760145172
68	 121620	 24773	 1291631	 10	 38	 1	 5	 0.470045388	 0.007317880	 0.004170599	 0.002130281	 0.006013108	 0.002195366	 0.009599102	 0.762350474
69	 134460	 27372	 1426091	 10	 38	 1	 5	 0.470052000	 0.007089404	 0.004171348	 0.002130836	 0.005732321	 0.002114869	 0.009269646	 0.764797706
70	 147906	 27372	 1573997	 11	 49	 1	 6	 0.470056830	 0.006920425	 0.003875061	 0.002074464	 0.005733775	 0.002115244	 0.009021400	 0.767112052
71	 165671	 30639	 1739668	 11	 49	 1	 6	 0.470062900	 0.006709439	 0.003875690	 0.002074820	 0.005476823	 0.002024441	 0.008699377	 0.771255118
72	 180732	 30639	 1920400	 12	 54	 1	 6	 0.470067774	 0.006420597	 0.003349861	 0.001557148	 0.005477453	 0.002024774	 0.008431914	 0.761463776
73	 203880	 34530	 2124280	 12	 54	 1	 6	 0.470073315	 0.006214301	 0.003350508	 0.001557410	 0.005233701	 0.001937904	 0.008117165	 0.765575311
74	 230952	 39070	 2355232	 12	 54	 1	 6	 0.470078478	 0.006027923	 0.003351426	 0.001557899	 0.005010369	 0.001847402	 0.007812412	 0.771582825
75	 260808	 44067	 2616040	 12	 54	 1	 6	 0.470083690	 0.005834538	 0.003352775	 0.001558794	 0.004775011	 0.001784044	 0.007492242	 0.778743911
76	 291912	 49273	 2907952	 12	 54	 1	 6	 0.470088330	 0.005654377	 0.003353602	 0.001559215	 0.004552508	 0.001689638	 0.007195244	 0.785849225
77	 323280	 54545	 3231232	 12	 54	 1	 6	 0.470092534	 0.005473969	 0.003354186	 0.001559489	 0.004325942	 0.001603694	 0.006915125	 0.791593669
78	 354900	 59841	 3586132	 12	 54	 1	 6	 0.470096298	 0.005301335	 0.003354635	 0.001559692	 0.004104945	 0.001527259	 0.006654364	 0.796670414
79	 384475	 59841	 3970607	 13	 58	 1	 6	 0.470099090	 0.005099608	 0.003025768	 0.001348697	 0.004104964	 0.001526895	 0.006454101	 0.790134566
80	 419640	 65272	 4390247	 13	 58	 1	 6	 0.470102429	 0.004933091	 0.003026057	 0.001348798	 0.003895943	 0.001451757	 0.006206069	 0.794881819


==> data/lshaped/criterionB/varth1_thX0.35_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 1	 1	 0.455341720	 0.082707673	 0.020932557	 0.016773614	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 1	 1	 0.457063196	 0.079155885	 0.022117609	 0.017197031	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 1	 1	 0.458560616	 0.075530033	 0.023333729	 0.017708029	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 1	 1	 0.459602525	 0.071900653	 0.023398697	 0.017793986	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 1	 1	 0.460519771	 0.068901051	 0.023596049	 0.017776054	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 1	 1	 0.461408336	 0.065721441	 0.023987282	 0.018146448	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 244	 280	 1905	 2	 3	 1	 1	 0.462127760	 0.062880277	 0.024089146	 0.018235175	 0.058083063	 0.020836178	 0.086445026	 0.727401907
15	 258	 296	 2163	 2	 3	 1	 1	 0.462673019	 0.060392718	 0.024257897	 0.018408883	 0.055306734	 0.020325666	 0.083477462	 0.723461361
16	 274	 317	 2437	 2	 3	 1	 1	 0.463209139	 0.058189168	 0.024313472	 0.018422017	 0.052866193	 0.020073856	 0.080449383	 0.723301603
17	 296	 340	 2733	 2	 3	 1	 1	 0.463790223	 0.055701698	 0.024460217	 0.018578670	 0.050043751	 0.019470711	 0.077028815	 0.723128075
18	 328	 372	 3061	 2	 3	 1	 1	 0.464319846	 0.053340605	 0.024520810	 0.018630799	 0.047370349	 0.017599735	 0.073769169	 0.723074500
19	 492	 372	 3553	 3	 6	 1	 2	 0.464694708	 0.050869285	 0.018177362	 0.015676446	 0.047510711	 0.017596108	 0.071369726	 0.712757182
20	 552	 418	 4105	 3	 6	 1	 2	 0.465118447	 0.049105759	 0.018313300	 0.015774077	 0.045563128	 0.017070536	 0.068553918	 0.716308571
21	 621	 468	 4726	 3	 6	 1	 2	 0.465551307	 0.047271292	 0.018407655	 0.015830846	 0.043540020	 0.016018846	 0.065549905	 0.721149671
22	 696	 520	 5422	 3	 6	 1	 2	 0.465902626	 0.045630708	 0.018470468	 0.015858817	 0.041725332	 0.015496832	 0.063004386	 0.724246536
23	 928	 520	 6350	 4	 8	 1	 2	 0.466187783	 0.043044412	 0.010290948	 0.007758520	 0.041796146	 0.015511110	 0.060858528	 0.707286454
24	 1060	 592	 7410	 4	 8	 1	 2	 0.466525076	 0.041439420	 0.010412552	 0.007846392	 0.040109903	 0.016183880	 0.058216519	 0.711815497
25	 1264	 699	 8674	 4	 8	 1	 2	 0.466897990	 0.039842986	 0.010657564	 0.008019085	 0.038391143	 0.015281725	 0.055145956	 0.722500596
26	 1436	 794	 10110	 4	 8	 1	 2	 0.467227138	 0.037989885	 0.010822620	 0.008138768	 0.036415687	 0.013907667	 0.052283947	 0.726607047
27	 1592	 874	 11702	 4	 8	 1	 2	 0.467513877	 0.036157518	 0.010920400	 0.008213029	 0.034468986	 0.012597641	 0.049654652	 0.728179878
28	 1740	 948	 13442	 4	 8	 1	 2	 0.467752641	 0.034483249	 0.010986366	 0.008262721	 0.032686300	 0.011970027	 0.047352680	 0.728221701
29	 1896	 1028	 15338	 4	 8	 1	 2	 0.467957291	 0.033076450	 0.011016661	 0.008277746	 0.031187894	 0.012526985	 0.045285570	 0.730397127
30	 2092	 1130	 17430	 4	 8	 1	 2	 0.468171481	 0.031322913	 0.011045842	 0.008306764	 0.029310650	 0.010831795	 0.043014813	 0.728188981
31	 2268	 1224	 19698	 4	 8	 1	 2	 0.468334432	 0.030036828	 0.011091290	 0.008345053	 0.027914052	 0.010169280	 0.041202787	 0.728999914
32	 2424	 1304	 22122	 4	 8	 1	 2	 0.468479794	 0.028692710	 0.011113090	 0.008363663	 0.026453182	 0.009689209	 0.039515725	 0.726108662
33	 2640	 1418	 24762	 4	 8	 1	 2	 0.468615160	 0.027533949	 0.011128386	 0.008370598	 0.025184864	 0.009308339	 0.037876660	 0.726937082
34	 2920	 1560	 27682	 4	 8	 1	 2	 0.468740712	 0.026431664	 0.011151402	 0.008389146	 0.023964121	 0.008716077	 0.036289867	 0.728348333
35	 3212	 1720	 30894	 4	 8	 1	 2	 0.468844667	 0.025436900	 0.011174245	 0.008406741	 0.022851086	 0.008299244	 0.034921166	 0.728409251
36	 4015	 1720	 34909	 5	 13	 1	 3	 0.468920085	 0.024572978	 0.008924366	 0.005714608	 0.022895129	 0.008356998	 0.033893409	 0.725007553
37	 4480	 1913	 39389	 5	 13	 1	 3	 0.469012419	 0.023573979	 0.008935621	 0.005721808	 0.021814838	 0.008049303	 0.032590801	 0.723332315
38	 5030	 2145	 44419	 5	 13	 1	 3	 0.469099934	 0.022691994	 0.008953192	 0.005736000	 0.020851066	 0.007714941	 0.031305938	 0.724846323
39	 5770	 2446	 50189	 5	 13	 1	 3	 0.469181159	 0.021937840	 0.008979224	 0.005754840	 0.020016053	 0.007529156	 0.030064090	 0.729702462
40	 6615	 2788	 56804	 5	 13	 1	 3	 0.469266222	 0.021118928	 0.009016431	 0.005772840	 0.019097463	 0.007177312	 0.028705788	 0.735702789
41	 7425	 3120	 64229	 5	 13	 1	 3	 0.469343295	 0.020379971	 0.009048798	 0.005789056	 0.018260955	 0.006811259	 0.027416807	 0.743338595
42	 8195	 3442	 72424	 5	 13	 1	 3	 0.469412781	 0.019526403	 0.009065129	 0.005801344	 0.017294619	 0.006499964	 0.026200204	 0.745276743
43	 9010	 3771	 81434	 5	 13	 1	 3	 0.469470510	 0.018842029	 0.009077568	 0.005811344	 0.016511203	 0.006218184	 0.025144577	 0.749347625
44	 9840	 4108	 91274	 5	 13	 1	 3	 0.469524740	 0.018041947	 0.009082064	 0.005815908	 0.015589354	 0.005878788	 0.024110739	 0.748295053
45	 10750	 4474	 102024	 5	 13	 1	 3	 0.469577329	 0.017260197	 0.009089609	 0.005821020	 0.014672880	 0.005406870	 0.023063863	 0.748365418
46	 12900	 4474	 114924	 6	 15	 1	 3	 0.469615572	 0.016380145	 0.007247891	 0.004110507	 0.014689358	 0.005427331	 0.022271604	 0.735472186
47	 13986	 4843	 128910	 6	 15	 1	 3	 0.469657745	 0.015710474	 0.007251477	 0.004111749	 0.013936824	 0.005094692	 0.021363794	 0.735378481
48	 15084	 5222	 143994	 6	 15	 1	 3	 0.469693634	 0.015111643	 0.007254256	 0.004112600	 0.013256603	 0.004930514	 0.020559667	 0.735013999
49	 16446	 5686	 160440	 6	 15	 1	 3	 0.469728337	 0.014531784	 0.007256786	 0.004113110	 0.012590147	 0.004603195	 0.019750923	 0.735752118
50	 18030	 6226	 178470	 6	 15	 1	 3	 0.469758284	 0.014013344	 0.007260030	 0.004114431	 0.011986066	 0.004359921	 0.019025349	 0.736561747
51	 19938	 6888	 198408	 6	 15	 1	 3	 0.469783890	 0.013534645	 0.007263313	 0.004116217	 0.011420635	 0.004219037	 0.018382235	 0.736289409
52	 22398	 7720	 220806	 6	 15	 1	 3	 0.469808382	 0.013101337	 0.007266433	 0.004117612	 0.010901559	 0.004043250	 0.017745236	 0.738301635
53	 26131	 7720	 246937	 7	 18	 1	 3	 0.469827615	 0.012497798	 0.006109247	 0.003999351	 0.010902846	 0.004043674	 0.017228518	 0.725413422
54	 29512	 8710	 276449	 7	 18	 1	 3	 0.469849657	 0.012089442	 0.006113087	 0.004002017	 0.010429994	 0.003879977	 0.016616537	 0.727554837
55	 33728	 8710	 310177	 8	 19	 1	 3	 0.469868135	 0.011510677	 0.004867233	 0.003677684	 0.010430998	 0.003884080	 0.016085548	 0.715591217
56	 38384	 9883	 348561	 8	 19	 1	 3	 0.469888791	 0.011102233	 0.004870493	 0.003679200	 0.009976867	 0.003665485	 0.015470416	 0.717642788
57	 43182	 9883	 391743	 9	 28	 1	 4	 0.469903196	 0.010987050	 0.004595559	 0.003047847	 0.009979785	 0.003670227	 0.015026495	 0.731178508
58	 48654	 11110	 440397	 9	 28	 1	 4	 0.469923319	 0.010566667	 0.004599747	 0.003048983	 0.009512979	 0.003575733	 0.014383451	 0.734640561
59	 54567	 12441	 494964	 9	 28	 1	 4	 0.469942214	 0.010185385	 0.004603546	 0.003050944	 0.009085671	 0.003377295	 0.013752261	 0.740633436
60	 60381	 13749	 555345	 9	 28	 1	 4	 0.469958922	 0.009780777	 0.004606620	 0.003052917	 0.008628015	 0.003201385	 0.013168952	 0.742714921
61	 66177	 15045	 621522	 9	 28	 1	 4	 0.469973835	 0.009395327	 0.004609245	 0.003054890	 0.008187004	 0.003069766	 0.012625536	 0.744152752
62	 72279	 16414	 693801	 9	 28	 1	 4	 0.469987244	 0.009040781	 0.004611251	 0.003056521	 0.007776380	 0.002893683	 0.012116114	 0.746178243
63	 80310	 16414	 774111	 10	 38	 1	 5	 0.469997183	 0.008823631	 0.004165978	 0.002126967	 0.007778245	 0.002894463	 0.011724207	 0.752599435
64	 87230	 17804	 861341	 10	 38	 1	 5	 0.470009381	 0.008460900	 0.004167235	 0.002127921	 0.007363490	 0.002719924	 0.011224590	 0.753782532
65	 94580	 19293	 955921	 10	 38	 1	 5	 0.470019949	 0.008132806	 0.004168282	 0.002128774	 0.006983407	 0.002564592	 0.010772988	 0.754925807
66	 102650	 20924	 1058571	 10	 38	 1	 5	 0.470029502	 0.007837104	 0.004169135	 0.002129349	 0.006636152	 0.002423888	 0.010347787	 0.757370085
67	 111440	 22705	 1170011	 10	 38	 1	 5	 0.470038042	 0.007565199	 0.004169864	 0.002129823	 0.006312248	 0.002295444	 0.009952309	 0.760145172
68	 121620	 24773	 1291631	 10	 38	 1	 5	 0.470045388	 0.007317880	 0.004170599	 0.002130281	 0.006013108	 0.002195366	 0.009599102	 0.762350474
69	 134460	 27372	 1426091	 10	 38	 1	 5	 0.470052000	 0.007089404	 0.004171348	 0.002130836	 0.005732321	 0.002114869	 0.009269646	 0.764797706
70	 147906	 27372	 1573997	 11	 49	 1	 6	 0.470056830	 0.006920425	 0.003875061	 0.002074464	 0.005733775	 0.002115244	 0.009021400	 0.767112052
71	 165671	 30639	 1739668	 11	 49	 1	 6	 0.470062900	 0.006709439	 0.003875690	 0.002074820	 0.005476823	 0.002024441	 0.008699377	 0.771255118
72	 180732	 30639	 1920400	 12	 54	 1	 6	 0.470067774	 0.006420597	 0.003349861	 0.001557148	 0.005477453	 0.002024774	 0.008431914	 0.761463776
73	 203880	 34530	 2124280	 12	 54	 1	 6	 0.470073315	 0.006214301	 0.003350508	 0.001557410	 0.005233701	 0.001937904	 0.008117165	 0.765575311
74	 230952	 39070	 2355232	 12	 54	 1	 6	 0.470078478	 0.006027923	 0.003351426	 0.001557899	 0.005010369	 0.001847402	 0.007812412	 0.771582825
75	 260808	 44067	 2616040	 12	 54	 1	 6	 0.470083690	 0.005834538	 0.003352775	 0.001558794	 0.004775011	 0.001784044	 0.007492242	 0.778743911
76	 291912	 49273	 2907952	 12	 54	 1	 6	 0.470088330	 0.005654377	 0.003353602	 0.001559215	 0.004552508	 0.001689638	 0.007195244	 0.785849225
77	 323280	 54545	 3231232	 12	 54	 1	 6	 0.470092534	 0.005473969	 0.003354186	 0.001559489	 0.004325942	 0.001603694	 0.006915125	 0.791593669
78	 354900	 59841	 3586132	 12	 54	 1	 6	 0.470096298	 0.005301335	 0.003354635	 0.001559692	 0.004104945	 0.001527259	 0.006654364	 0.796670414
79	 384475	 59841	 3970607	 13	 58	 1	 6	 0.470099090	 0.005099608	 0.003025768	 0.001348697	 0.004104964	 0.001526895	 0.006454101	 0.790134566
80	 419640	 65272	 4390247	 13	 58	 1	 6	 0.470102429	 0.004933091	 0.003026057	 0.001348798	 0.003895943	 0.001451757	 0.006206069	 0.794881819


==> data/lshaped/criterionB/varth1_thX0.35_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 1	 1	 0.455341720	 0.082707673	 0.020932557	 0.016773614	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 1	 1	 0.457063196	 0.079155885	 0.022117609	 0.017197031	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 1	 1	 0.458560616	 0.075530033	 0.023333729	 0.017708029	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 1	 1	 0.459602525	 0.071900653	 0.023398697	 0.017793986	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 1	 1	 0.460519771	 0.068901051	 0.023596049	 0.017776054	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 1	 1	 0.461408336	 0.065721441	 0.023987282	 0.018146448	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 244	 280	 1905	 2	 3	 1	 1	 0.462127760	 0.062880277	 0.024089146	 0.018235175	 0.058083063	 0.020836178	 0.086445026	 0.727401907
15	 258	 296	 2163	 2	 3	 1	 1	 0.462673019	 0.060392718	 0.024257897	 0.018408883	 0.055306734	 0.020325666	 0.083477462	 0.723461361
16	 274	 317	 2437	 2	 3	 1	 1	 0.463209139	 0.058189168	 0.024313472	 0.018422017	 0.052866193	 0.020073856	 0.080449383	 0.723301603
17	 296	 340	 2733	 2	 3	 1	 1	 0.463790223	 0.055701698	 0.024460217	 0.018578670	 0.050043751	 0.019470711	 0.077028815	 0.723128075
18	 328	 372	 3061	 2	 3	 1	 1	 0.464319846	 0.053340605	 0.024520810	 0.018630799	 0.047370349	 0.017599735	 0.073769169	 0.723074500
19	 492	 372	 3553	 3	 6	 1	 2	 0.464694708	 0.050869285	 0.018177362	 0.015676446	 0.047510711	 0.017596108	 0.071369726	 0.712757182
20	 552	 418	 4105	 3	 6	 1	 2	 0.465118447	 0.049105759	 0.018313300	 0.015774077	 0.045563128	 0.017070536	 0.068553918	 0.716308571
21	 621	 468	 4726	 3	 6	 1	 2	 0.465551307	 0.047271292	 0.018407655	 0.015830846	 0.043540020	 0.016018846	 0.065549905	 0.721149671
22	 696	 520	 5422	 3	 6	 1	 2	 0.465902626	 0.045630708	 0.018470468	 0.015858817	 0.041725332	 0.015496832	 0.063004386	 0.724246536
23	 928	 520	 6350	 4	 8	 1	 2	 0.466187783	 0.043044412	 0.010290948	 0.007758520	 0.041796146	 0.015511110	 0.060858528	 0.707286454
24	 1060	 592	 7410	 4	 8	 1	 2	 0.466525076	 0.041439420	 0.010412552	 0.007846392	 0.040109903	 0.016183880	 0.058216519	 0.711815497
25	 1264	 699	 8674	 4	 8	 1	 2	 0.466897990	 0.039842986	 0.010657564	 0.008019085	 0.038391143	 0.015281725	 0.055145956	 0.722500596
26	 1436	 794	 10110	 4	 8	 1	 2	 0.467227138	 0.037989885	 0.010822620	 0.008138768	 0.036415687	 0.013907667	 0.052283947	 0.726607047
27	 1592	 874	 11702	 4	 8	 1	 2	 0.467513877	 0.036157518	 0.010920400	 0.008213029	 0.034468986	 0.012597641	 0.049654652	 0.728179878
28	 1740	 948	 13442	 4	 8	 1	 2	 0.467752641	 0.034483249	 0.010986366	 0.008262721	 0.032686300	 0.011970027	 0.047352680	 0.728221701
29	 1896	 1028	 15338	 4	 8	 1	 2	 0.467957291	 0.033076450	 0.011016661	 0.008277746	 0.031187894	 0.012526985	 0.045285570	 0.730397127
30	 2092	 1130	 17430	 4	 8	 1	 2	 0.468171481	 0.031322913	 0.011045842	 0.008306764	 0.029310650	 0.010831795	 0.043014813	 0.728188981
31	 2268	 1224	 19698	 4	 8	 1	 2	 0.468334432	 0.030036828	 0.011091290	 0.008345053	 0.027914052	 0.010169280	 0.041202787	 0.728999914
32	 2424	 1304	 22122	 4	 8	 1	 2	 0.468479794	 0.028692710	 0.011113090	 0.008363663	 0.026453182	 0.009689209	 0.039515725	 0.726108662
33	 2640	 1418	 24762	 4	 8	 1	 2	 0.468615160	 0.027533949	 0.011128386	 0.008370598	 0.025184864	 0.009308339	 0.037876660	 0.726937082
34	 2920	 1560	 27682	 4	 8	 1	 2	 0.468740712	 0.026431664	 0.011151402	 0.008389146	 0.023964121	 0.008716077	 0.036289867	 0.728348333
35	 3212	 1720	 30894	 4	 8	 1	 2	 0.468844667	 0.025436900	 0.011174245	 0.008406741	 0.022851086	 0.008299244	 0.034921166	 0.728409251
36	 4015	 1720	 34909	 5	 13	 1	 3	 0.468920085	 0.024572978	 0.008924366	 0.005714608	 0.022895129	 0.008356998	 0.033893409	 0.725007553
37	 4480	 1913	 39389	 5	 13	 1	 3	 0.469012419	 0.023573979	 0.008935621	 0.005721808	 0.021814838	 0.008049303	 0.032590801	 0.723332315
38	 5030	 2145	 44419	 5	 13	 1	 3	 0.469099934	 0.022691994	 0.008953192	 0.005736000	 0.020851066	 0.007714941	 0.031305938	 0.724846323
39	 5770	 2446	 50189	 5	 13	 1	 3	 0.469181159	 0.021937840	 0.008979224	 0.005754840	 0.020016053	 0.007529156	 0.030064090	 0.729702462
40	 6615	 2788	 56804	 5	 13	 1	 3	 0.469266222	 0.021118928	 0.009016431	 0.005772840	 0.019097463	 0.007177312	 0.028705788	 0.735702789
41	 7425	 3120	 64229	 5	 13	 1	 3	 0.469343295	 0.020379971	 0.009048798	 0.005789056	 0.018260955	 0.006811259	 0.027416807	 0.743338595
42	 8195	 3442	 72424	 5	 13	 1	 3	 0.469412781	 0.019526403	 0.009065129	 0.005801344	 0.017294619	 0.006499964	 0.026200204	 0.745276743
43	 9010	 3771	 81434	 5	 13	 1	 3	 0.469470510	 0.018842029	 0.009077568	 0.005811344	 0.016511203	 0.006218184	 0.025144577	 0.749347625
44	 9840	 4108	 91274	 5	 13	 1	 3	 0.469524740	 0.018041947	 0.009082064	 0.005815908	 0.015589354	 0.005878788	 0.024110739	 0.748295053
45	 10750	 4474	 102024	 5	 13	 1	 3	 0.469577329	 0.017260197	 0.009089609	 0.005821020	 0.014672880	 0.005406870	 0.023063863	 0.748365418
46	 12900	 4474	 114924	 6	 15	 1	 3	 0.469615572	 0.016380145	 0.007247891	 0.004110507	 0.014689358	 0.005427331	 0.022271604	 0.735472186
47	 13986	 4843	 128910	 6	 15	 1	 3	 0.469657745	 0.015710474	 0.007251477	 0.004111749	 0.013936824	 0.005094692	 0.021363794	 0.735378481
48	 15084	 5222	 143994	 6	 15	 1	 3	 0.469693634	 0.015111643	 0.007254256	 0.004112600	 0.013256603	 0.004930514	 0.020559667	 0.735013999
49	 16446	 5686	 160440	 6	 15	 1	 3	 0.469728337	 0.014531784	 0.007256786	 0.004113110	 0.012590147	 0.004603195	 0.019750923	 0.735752118
50	 18030	 6226	 178470	 6	 15	 1	 3	 0.469758284	 0.014013344	 0.007260030	 0.004114431	 0.011986066	 0.004359921	 0.019025349	 0.736561747
51	 19938	 6888	 198408	 6	 15	 1	 3	 0.469783890	 0.013534645	 0.007263313	 0.004116217	 0.011420635	 0.004219037	 0.018382235	 0.736289409
52	 22398	 7720	 220806	 6	 15	 1	 3	 0.469808382	 0.013101337	 0.007266433	 0.004117612	 0.010901559	 0.004043250	 0.017745236	 0.738301635
53	 26131	 7720	 246937	 7	 18	 1	 3	 0.469827615	 0.012497798	 0.006109247	 0.003999351	 0.010902846	 0.004043674	 0.017228518	 0.725413422
54	 29512	 8710	 276449	 7	 18	 1	 3	 0.469849657	 0.012089442	 0.006113087	 0.004002017	 0.010429994	 0.003879977	 0.016616537	 0.727554837
55	 33728	 8710	 310177	 8	 19	 1	 3	 0.469868135	 0.011510677	 0.004867233	 0.003677684	 0.010430998	 0.003884080	 0.016085548	 0.715591217
56	 38384	 9883	 348561	 8	 19	 1	 3	 0.469888791	 0.011102233	 0.004870493	 0.003679200	 0.009976867	 0.003665485	 0.015470416	 0.717642788
57	 43182	 9883	 391743	 9	 28	 1	 4	 0.469903196	 0.010987050	 0.004595559	 0.003047847	 0.009979785	 0.003670227	 0.015026495	 0.731178508
58	 48654	 11110	 440397	 9	 28	 1	 4	 0.469923319	 0.010566667	 0.004599747	 0.003048983	 0.009512979	 0.003575733	 0.014383451	 0.734640561
59	 54567	 12441	 494964	 9	 28	 1	 4	 0.469942214	 0.010185385	 0.004603546	 0.003050944	 0.009085671	 0.003377295	 0.013752261	 0.740633436
60	 60381	 13749	 555345	 9	 28	 1	 4	 0.469958922	 0.009780777	 0.004606620	 0.003052917	 0.008628015	 0.003201385	 0.013168952	 0.742714921
61	 66177	 15045	 621522	 9	 28	 1	 4	 0.469973835	 0.009395327	 0.004609245	 0.003054890	 0.008187004	 0.003069766	 0.012625536	 0.744152752
62	 72279	 16414	 693801	 9	 28	 1	 4	 0.469987244	 0.009040781	 0.004611251	 0.003056521	 0.007776380	 0.002893683	 0.012116114	 0.746178243
63	 80310	 16414	 774111	 10	 38	 1	 5	 0.469997183	 0.008823631	 0.004165978	 0.002126967	 0.007778245	 0.002894463	 0.011724207	 0.752599435
64	 87230	 17804	 861341	 10	 38	 1	 5	 0.470009381	 0.008460900	 0.004167235	 0.002127921	 0.007363490	 0.002719924	 0.011224590	 0.753782532
65	 94580	 19293	 955921	 10	 38	 1	 5	 0.470019949	 0.008132806	 0.004168282	 0.002128774	 0.006983407	 0.002564592	 0.010772988	 0.754925807
66	 102650	 20924	 1058571	 10	 38	 1	 5	 0.470029502	 0.007837104	 0.004169135	 0.002129349	 0.006636152	 0.002423888	 0.010347787	 0.757370085
67	 111440	 22705	 1170011	 10	 38	 1	 5	 0.470038042	 0.007565199	 0.004169864	 0.002129823	 0.006312248	 0.002295444	 0.009952309	 0.760145172
68	 121620	 24773	 1291631	 10	 38	 1	 5	 0.470045388	 0.007317880	 0.004170599	 0.002130281	 0.006013108	 0.002195366	 0.009599102	 0.762350474
69	 134460	 27372	 1426091	 10	 38	 1	 5	 0.470052000	 0.007089404	 0.004171348	 0.002130836	 0.005732321	 0.002114869	 0.009269646	 0.764797706
70	 147906	 27372	 1573997	 11	 49	 1	 6	 0.470056830	 0.006920425	 0.003875061	 0.002074464	 0.005733775	 0.002115244	 0.009021400	 0.767112052
71	 165671	 30639	 1739668	 11	 49	 1	 6	 0.470062900	 0.006709439	 0.003875690	 0.002074820	 0.005476823	 0.002024441	 0.008699377	 0.771255118
72	 180732	 30639	 1920400	 12	 54	 1	 6	 0.470067774	 0.006420597	 0.003349861	 0.001557148	 0.005477453	 0.002024774	 0.008431914	 0.761463776
73	 203880	 34530	 2124280	 12	 54	 1	 6	 0.470073315	 0.006214301	 0.003350508	 0.001557410	 0.005233701	 0.001937904	 0.008117165	 0.765575311
74	 230952	 39070	 2355232	 12	 54	 1	 6	 0.470078478	 0.006027923	 0.003351426	 0.001557899	 0.005010369	 0.001847402	 0.007812412	 0.771582825
75	 260808	 44067	 2616040	 12	 54	 1	 6	 0.470083690	 0.005834538	 0.003352775	 0.001558794	 0.004775011	 0.001784044	 0.007492242	 0.778743911
76	 291912	 49273	 2907952	 12	 54	 1	 6	 0.470088330	 0.005654377	 0.003353602	 0.001559215	 0.004552508	 0.001689638	 0.007195244	 0.785849225
77	 323280	 54545	 3231232	 12	 54	 1	 6	 0.470092534	 0.005473969	 0.003354186	 0.001559489	 0.004325942	 0.001603694	 0.006915125	 0.791593669
78	 354900	 59841	 3586132	 12	 54	 1	 6	 0.470096298	 0.005301335	 0.003354635	 0.001559692	 0.004104945	 0.001527259	 0.006654364	 0.796670414
79	 384475	 59841	 3970607	 13	 58	 1	 6	 0.470099090	 0.005099608	 0.003025768	 0.001348697	 0.004104964	 0.001526895	 0.006454101	 0.790134566
80	 419640	 65272	 4390247	 13	 58	 1	 6	 0.470102429	 0.004933091	 0.003026057	 0.001348798	 0.003895943	 0.001451757	 0.006206069	 0.794881819


==> data/lshaped/criterionB/varth1_thX0.35_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 1	 1	 0.455341720	 0.082707673	 0.020932557	 0.016773614	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 1	 1	 0.457063196	 0.079155885	 0.022117609	 0.017197031	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 1	 1	 0.458560616	 0.075530033	 0.023333729	 0.017708029	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 1	 1	 0.459602525	 0.071900653	 0.023398697	 0.017793986	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 1	 1	 0.460519771	 0.068901051	 0.023596049	 0.017776054	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 1	 1	 0.461408336	 0.065721441	 0.023987282	 0.018146448	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 244	 280	 1905	 2	 3	 1	 1	 0.462127760	 0.062880277	 0.024089146	 0.018235175	 0.058083063	 0.020836178	 0.086445026	 0.727401907
15	 258	 296	 2163	 2	 3	 1	 1	 0.462673019	 0.060392718	 0.024257897	 0.018408883	 0.055306734	 0.020325666	 0.083477462	 0.723461361
16	 274	 317	 2437	 2	 3	 1	 1	 0.463209139	 0.058189168	 0.024313472	 0.018422017	 0.052866193	 0.020073856	 0.080449383	 0.723301603
17	 296	 340	 2733	 2	 3	 1	 1	 0.463790223	 0.055701698	 0.024460217	 0.018578670	 0.050043751	 0.019470711	 0.077028815	 0.723128075
18	 328	 372	 3061	 2	 3	 1	 1	 0.464319846	 0.053340605	 0.024520810	 0.018630799	 0.047370349	 0.017599735	 0.073769169	 0.723074500
19	 492	 372	 3553	 3	 6	 1	 2	 0.464694708	 0.050869285	 0.018177362	 0.015676446	 0.047510711	 0.017596108	 0.071369726	 0.712757182
20	 552	 418	 4105	 3	 6	 1	 2	 0.465118447	 0.049105759	 0.018313300	 0.015774077	 0.045563128	 0.017070536	 0.068553918	 0.716308571
21	 621	 468	 4726	 3	 6	 1	 2	 0.465551307	 0.047271292	 0.018407655	 0.015830846	 0.043540020	 0.016018846	 0.065549905	 0.721149671
22	 696	 520	 5422	 3	 6	 1	 2	 0.465902626	 0.045630708	 0.018470468	 0.015858817	 0.041725332	 0.015496832	 0.063004386	 0.724246536
23	 928	 520	 6350	 4	 8	 1	 2	 0.466187783	 0.043044412	 0.010290948	 0.007758520	 0.041796146	 0.015511110	 0.060858528	 0.707286454
24	 1060	 592	 7410	 4	 8	 1	 2	 0.466525076	 0.041439420	 0.010412552	 0.007846392	 0.040109903	 0.016183880	 0.058216519	 0.711815497
25	 1264	 699	 8674	 4	 8	 1	 2	 0.466897990	 0.039842986	 0.010657564	 0.008019085	 0.038391143	 0.015281725	 0.055145956	 0.722500596
26	 1436	 794	 10110	 4	 8	 1	 2	 0.467227138	 0.037989885	 0.010822620	 0.008138768	 0.036415687	 0.013907667	 0.052283947	 0.726607047
27	 1592	 874	 11702	 4	 8	 1	 2	 0.467513877	 0.036157518	 0.010920400	 0.008213029	 0.034468986	 0.012597641	 0.049654652	 0.728179878
28	 1740	 948	 13442	 4	 8	 1	 2	 0.467752641	 0.034483249	 0.010986366	 0.008262721	 0.032686300	 0.011970027	 0.047352680	 0.728221701
29	 1896	 1028	 15338	 4	 8	 1	 2	 0.467957291	 0.033076450	 0.011016661	 0.008277746	 0.031187894	 0.012526985	 0.045285570	 0.730397127
30	 2092	 1130	 17430	 4	 8	 1	 2	 0.468171481	 0.031322913	 0.011045842	 0.008306764	 0.029310650	 0.010831795	 0.043014813	 0.728188981
31	 2268	 1224	 19698	 4	 8	 1	 2	 0.468334432	 0.030036828	 0.011091290	 0.008345053	 0.027914052	 0.010169280	 0.041202787	 0.728999914
32	 2424	 1304	 22122	 4	 8	 1	 2	 0.468479794	 0.028692710	 0.011113090	 0.008363663	 0.026453182	 0.009689209	 0.039515725	 0.726108662
33	 2640	 1418	 24762	 4	 8	 1	 2	 0.468615160	 0.027533949	 0.011128386	 0.008370598	 0.025184864	 0.009308339	 0.037876660	 0.726937082
34	 2920	 1560	 27682	 4	 8	 1	 2	 0.468740712	 0.026431664	 0.011151402	 0.008389146	 0.023964121	 0.008716077	 0.036289867	 0.728348333
35	 3212	 1720	 30894	 4	 8	 1	 2	 0.468844667	 0.025436900	 0.011174245	 0.008406741	 0.022851086	 0.008299244	 0.034921166	 0.728409251
36	 4015	 1720	 34909	 5	 13	 1	 3	 0.468920085	 0.024572978	 0.008924366	 0.005714608	 0.022895129	 0.008356998	 0.033893409	 0.725007553
37	 4480	 1913	 39389	 5	 13	 1	 3	 0.469012419	 0.023573979	 0.008935621	 0.005721808	 0.021814838	 0.008049303	 0.032590801	 0.723332315
38	 5030	 2145	 44419	 5	 13	 1	 3	 0.469099934	 0.022691994	 0.008953192	 0.005736000	 0.020851066	 0.007714941	 0.031305938	 0.724846323
39	 5770	 2446	 50189	 5	 13	 1	 3	 0.469181159	 0.021937840	 0.008979224	 0.005754840	 0.020016053	 0.007529156	 0.030064090	 0.729702462
40	 6615	 2788	 56804	 5	 13	 1	 3	 0.469266222	 0.021118928	 0.009016431	 0.005772840	 0.019097463	 0.007177312	 0.028705788	 0.735702789
41	 7425	 3120	 64229	 5	 13	 1	 3	 0.469343295	 0.020379971	 0.009048798	 0.005789056	 0.018260955	 0.006811259	 0.027416807	 0.743338595
42	 8195	 3442	 72424	 5	 13	 1	 3	 0.469412781	 0.019526403	 0.009065129	 0.005801344	 0.017294619	 0.006499964	 0.026200204	 0.745276743
43	 9010	 3771	 81434	 5	 13	 1	 3	 0.469470510	 0.018842029	 0.009077568	 0.005811344	 0.016511203	 0.006218184	 0.025144577	 0.749347625
44	 9840	 4108	 91274	 5	 13	 1	 3	 0.469524740	 0.018041947	 0.009082064	 0.005815908	 0.015589354	 0.005878788	 0.024110739	 0.748295053
45	 10750	 4474	 102024	 5	 13	 1	 3	 0.469577329	 0.017260197	 0.009089609	 0.005821020	 0.014672880	 0.005406870	 0.023063863	 0.748365418
46	 12900	 4474	 114924	 6	 15	 1	 3	 0.469615572	 0.016380145	 0.007247891	 0.004110507	 0.014689358	 0.005427331	 0.022271604	 0.735472186
47	 13986	 4843	 128910	 6	 15	 1	 3	 0.469657745	 0.015710474	 0.007251477	 0.004111749	 0.013936824	 0.005094692	 0.021363794	 0.735378481
48	 15084	 5222	 143994	 6	 15	 1	 3	 0.469693634	 0.015111643	 0.007254256	 0.004112600	 0.013256603	 0.004930514	 0.020559667	 0.735013999
49	 16446	 5686	 160440	 6	 15	 1	 3	 0.469728337	 0.014531784	 0.007256786	 0.004113110	 0.012590147	 0.004603195	 0.019750923	 0.735752118
50	 18030	 6226	 178470	 6	 15	 1	 3	 0.469758284	 0.014013344	 0.007260030	 0.004114431	 0.011986066	 0.004359921	 0.019025349	 0.736561747
51	 19938	 6888	 198408	 6	 15	 1	 3	 0.469783890	 0.013534645	 0.007263313	 0.004116217	 0.011420635	 0.004219037	 0.018382235	 0.736289409
52	 22398	 7720	 220806	 6	 15	 1	 3	 0.469808382	 0.013101337	 0.007266433	 0.004117612	 0.010901559	 0.004043250	 0.017745236	 0.738301635
53	 26131	 7720	 246937	 7	 18	 1	 3	 0.469827615	 0.012497798	 0.006109247	 0.003999351	 0.010902846	 0.004043674	 0.017228518	 0.725413422
54	 29512	 8710	 276449	 7	 18	 1	 3	 0.469849657	 0.012089442	 0.006113087	 0.004002017	 0.010429994	 0.003879977	 0.016616537	 0.727554837
55	 33728	 8710	 310177	 8	 19	 1	 3	 0.469868135	 0.011510677	 0.004867233	 0.003677684	 0.010430998	 0.003884080	 0.016085548	 0.715591217
56	 38384	 9883	 348561	 8	 19	 1	 3	 0.469888791	 0.011102233	 0.004870493	 0.003679200	 0.009976867	 0.003665485	 0.015470416	 0.717642788
57	 43182	 9883	 391743	 9	 28	 1	 4	 0.469903196	 0.010987050	 0.004595559	 0.003047847	 0.009979785	 0.003670227	 0.015026495	 0.731178508
58	 48654	 11110	 440397	 9	 28	 1	 4	 0.469923319	 0.010566667	 0.004599747	 0.003048983	 0.009512979	 0.003575733	 0.014383451	 0.734640561
59	 54567	 12441	 494964	 9	 28	 1	 4	 0.469942214	 0.010185385	 0.004603546	 0.003050944	 0.009085671	 0.003377295	 0.013752261	 0.740633436
60	 60381	 13749	 555345	 9	 28	 1	 4	 0.469958922	 0.009780777	 0.004606620	 0.003052917	 0.008628015	 0.003201385	 0.013168952	 0.742714921
61	 66177	 15045	 621522	 9	 28	 1	 4	 0.469973835	 0.009395327	 0.004609245	 0.003054890	 0.008187004	 0.003069766	 0.012625536	 0.744152752
62	 72279	 16414	 693801	 9	 28	 1	 4	 0.469987244	 0.009040781	 0.004611251	 0.003056521	 0.007776380	 0.002893683	 0.012116114	 0.746178243
63	 80310	 16414	 774111	 10	 38	 1	 5	 0.469997183	 0.008823631	 0.004165978	 0.002126967	 0.007778245	 0.002894463	 0.011724207	 0.752599435
64	 87230	 17804	 861341	 10	 38	 1	 5	 0.470009381	 0.008460900	 0.004167235	 0.002127921	 0.007363490	 0.002719924	 0.011224590	 0.753782532
65	 94580	 19293	 955921	 10	 38	 1	 5	 0.470019949	 0.008132806	 0.004168282	 0.002128774	 0.006983407	 0.002564592	 0.010772988	 0.754925807
66	 102650	 20924	 1058571	 10	 38	 1	 5	 0.470029502	 0.007837104	 0.004169135	 0.002129349	 0.006636152	 0.002423888	 0.010347787	 0.757370085
67	 111440	 22705	 1170011	 10	 38	 1	 5	 0.470038042	 0.007565199	 0.004169864	 0.002129823	 0.006312248	 0.002295444	 0.009952309	 0.760145172
68	 121620	 24773	 1291631	 10	 38	 1	 5	 0.470045388	 0.007317880	 0.004170599	 0.002130281	 0.006013108	 0.002195366	 0.009599102	 0.762350474
69	 134460	 27372	 1426091	 10	 38	 1	 5	 0.470052000	 0.007089404	 0.004171348	 0.002130836	 0.005732321	 0.002114869	 0.009269646	 0.764797706
70	 147906	 27372	 1573997	 11	 49	 1	 6	 0.470056830	 0.006920425	 0.003875061	 0.002074464	 0.005733775	 0.002115244	 0.009021400	 0.767112052
71	 165671	 30639	 1739668	 11	 49	 1	 6	 0.470062900	 0.006709439	 0.003875690	 0.002074820	 0.005476823	 0.002024441	 0.008699377	 0.771255118
72	 180732	 30639	 1920400	 12	 54	 1	 6	 0.470067774	 0.006420597	 0.003349861	 0.001557148	 0.005477453	 0.002024774	 0.008431914	 0.761463776
73	 203880	 34530	 2124280	 12	 54	 1	 6	 0.470073315	 0.006214301	 0.003350508	 0.001557410	 0.005233701	 0.001937904	 0.008117165	 0.765575311
74	 230952	 39070	 2355232	 12	 54	 1	 6	 0.470078478	 0.006027923	 0.003351426	 0.001557899	 0.005010369	 0.001847402	 0.007812412	 0.771582825
75	 260808	 44067	 2616040	 12	 54	 1	 6	 0.470083690	 0.005834538	 0.003352775	 0.001558794	 0.004775011	 0.001784044	 0.007492242	 0.778743911
76	 291912	 49273	 2907952	 12	 54	 1	 6	 0.470088330	 0.005654377	 0.003353602	 0.001559215	 0.004552508	 0.001689638	 0.007195244	 0.785849225
77	 323280	 54545	 3231232	 12	 54	 1	 6	 0.470092534	 0.005473969	 0.003354186	 0.001559489	 0.004325942	 0.001603694	 0.006915125	 0.791593669
78	 354900	 59841	 3586132	 12	 54	 1	 6	 0.470096298	 0.005301335	 0.003354635	 0.001559692	 0.004104945	 0.001527259	 0.006654364	 0.796670414
79	 384475	 59841	 3970607	 13	 58	 1	 6	 0.470099090	 0.005099608	 0.003025768	 0.001348697	 0.004104964	 0.001526895	 0.006454101	 0.790134566
80	 419640	 65272	 4390247	 13	 58	 1	 6	 0.470102429	 0.004933091	 0.003026057	 0.001348798	 0.003895943	 0.001451757	 0.006206069	 0.794881819


==> data/lshaped/criterionB/varth1_thX0.35_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 1	 1	 0.455341720	 0.082707673	 0.020932557	 0.016773614	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 1	 1	 0.457063196	 0.079155885	 0.022117609	 0.017197031	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 1	 1	 0.458560616	 0.075530033	 0.023333729	 0.017708029	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 1	 1	 0.459602525	 0.071900653	 0.023398697	 0.017793986	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 1	 1	 0.460519771	 0.068901051	 0.023596049	 0.017776054	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 1	 1	 0.461408336	 0.065721441	 0.023987282	 0.018146448	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 244	 280	 1905	 2	 3	 1	 1	 0.462127760	 0.062880277	 0.024089146	 0.018235175	 0.058083063	 0.020836178	 0.086445026	 0.727401907
15	 258	 296	 2163	 2	 3	 1	 1	 0.462673019	 0.060392718	 0.024257897	 0.018408883	 0.055306734	 0.020325666	 0.083477462	 0.723461361
16	 274	 317	 2437	 2	 3	 1	 1	 0.463209139	 0.058189168	 0.024313472	 0.018422017	 0.052866193	 0.020073856	 0.080449383	 0.723301603
17	 296	 340	 2733	 2	 3	 1	 1	 0.463790223	 0.055701698	 0.024460217	 0.018578670	 0.050043751	 0.019470711	 0.077028815	 0.723128075
18	 328	 372	 3061	 2	 3	 1	 1	 0.464319846	 0.053340605	 0.024520810	 0.018630799	 0.047370349	 0.017599735	 0.073769169	 0.723074500
19	 492	 372	 3553	 3	 6	 1	 2	 0.464694708	 0.050869285	 0.018177362	 0.015676446	 0.047510711	 0.017596108	 0.071369726	 0.712757182
20	 552	 418	 4105	 3	 6	 1	 2	 0.465118447	 0.049105759	 0.018313300	 0.015774077	 0.045563128	 0.017070536	 0.068553918	 0.716308571
21	 621	 468	 4726	 3	 6	 1	 2	 0.465551307	 0.047271292	 0.018407655	 0.015830846	 0.043540020	 0.016018846	 0.065549905	 0.721149671
22	 696	 520	 5422	 3	 6	 1	 2	 0.465902626	 0.045630708	 0.018470468	 0.015858817	 0.041725332	 0.015496832	 0.063004386	 0.724246536
23	 928	 520	 6350	 4	 8	 1	 2	 0.466187783	 0.043044412	 0.010290948	 0.007758520	 0.041796146	 0.015511110	 0.060858528	 0.707286454
24	 1060	 592	 7410	 4	 8	 1	 2	 0.466525076	 0.041439420	 0.010412552	 0.007846392	 0.040109903	 0.016183880	 0.058216519	 0.711815497
25	 1264	 699	 8674	 4	 8	 1	 2	 0.466897990	 0.039842986	 0.010657564	 0.008019085	 0.038391143	 0.015281725	 0.055145956	 0.722500596
26	 1436	 794	 10110	 4	 8	 1	 2	 0.467227138	 0.037989885	 0.010822620	 0.008138768	 0.036415687	 0.013907667	 0.052283947	 0.726607047
27	 1592	 874	 11702	 4	 8	 1	 2	 0.467513877	 0.036157518	 0.010920400	 0.008213029	 0.034468986	 0.012597641	 0.049654652	 0.728179878
28	 1740	 948	 13442	 4	 8	 1	 2	 0.467752641	 0.034483249	 0.010986366	 0.008262721	 0.032686300	 0.011970027	 0.047352680	 0.728221701
29	 1896	 1028	 15338	 4	 8	 1	 2	 0.467957291	 0.033076450	 0.011016661	 0.008277746	 0.031187894	 0.012526985	 0.045285570	 0.730397127
30	 2092	 1130	 17430	 4	 8	 1	 2	 0.468171481	 0.031322913	 0.011045842	 0.008306764	 0.029310650	 0.010831795	 0.043014813	 0.728188981
31	 2268	 1224	 19698	 4	 8	 1	 2	 0.468334432	 0.030036828	 0.011091290	 0.008345053	 0.027914052	 0.010169280	 0.041202787	 0.728999914
32	 2424	 1304	 22122	 4	 8	 1	 2	 0.468479794	 0.028692710	 0.011113090	 0.008363663	 0.026453182	 0.009689209	 0.039515725	 0.726108662
33	 2640	 1418	 24762	 4	 8	 1	 2	 0.468615160	 0.027533949	 0.011128386	 0.008370598	 0.025184864	 0.009308339	 0.037876660	 0.726937082
34	 2920	 1560	 27682	 4	 8	 1	 2	 0.468740712	 0.026431664	 0.011151402	 0.008389146	 0.023964121	 0.008716077	 0.036289867	 0.728348333
35	 3212	 1720	 30894	 4	 8	 1	 2	 0.468844667	 0.025436900	 0.011174245	 0.008406741	 0.022851086	 0.008299244	 0.034921166	 0.728409251
36	 4015	 1720	 34909	 5	 13	 1	 3	 0.468920085	 0.024572978	 0.008924366	 0.005714608	 0.022895129	 0.008356998	 0.033893409	 0.725007553
37	 4480	 1913	 39389	 5	 13	 1	 3	 0.469012419	 0.023573979	 0.008935621	 0.005721808	 0.021814838	 0.008049303	 0.032590801	 0.723332315
38	 5030	 2145	 44419	 5	 13	 1	 3	 0.469099934	 0.022691994	 0.008953192	 0.005736000	 0.020851066	 0.007714941	 0.031305938	 0.724846323
39	 5770	 2446	 50189	 5	 13	 1	 3	 0.469181159	 0.021937840	 0.008979224	 0.005754840	 0.020016053	 0.007529156	 0.030064090	 0.729702462
40	 6615	 2788	 56804	 5	 13	 1	 3	 0.469266222	 0.021118928	 0.009016431	 0.005772840	 0.019097463	 0.007177312	 0.028705788	 0.735702789
41	 7425	 3120	 64229	 5	 13	 1	 3	 0.469343295	 0.020379971	 0.009048798	 0.005789056	 0.018260955	 0.006811259	 0.027416807	 0.743338595
42	 8195	 3442	 72424	 5	 13	 1	 3	 0.469412781	 0.019526403	 0.009065129	 0.005801344	 0.017294619	 0.006499964	 0.026200204	 0.745276743
43	 9010	 3771	 81434	 5	 13	 1	 3	 0.469470510	 0.018842029	 0.009077568	 0.005811344	 0.016511203	 0.006218184	 0.025144577	 0.749347625
44	 9840	 4108	 91274	 5	 13	 1	 3	 0.469524740	 0.018041947	 0.009082064	 0.005815908	 0.015589354	 0.005878788	 0.024110739	 0.748295053
45	 10750	 4474	 102024	 5	 13	 1	 3	 0.469577329	 0.017260197	 0.009089609	 0.005821020	 0.014672880	 0.005406870	 0.023063863	 0.748365418
46	 12900	 4474	 114924	 6	 15	 1	 3	 0.469615572	 0.016380145	 0.007247891	 0.004110507	 0.014689358	 0.005427331	 0.022271604	 0.735472186
47	 13986	 4843	 128910	 6	 15	 1	 3	 0.469657745	 0.015710474	 0.007251477	 0.004111749	 0.013936824	 0.005094692	 0.021363794	 0.735378481
48	 15084	 5222	 143994	 6	 15	 1	 3	 0.469693634	 0.015111643	 0.007254256	 0.004112600	 0.013256603	 0.004930514	 0.020559667	 0.735013999
49	 16446	 5686	 160440	 6	 15	 1	 3	 0.469728337	 0.014531784	 0.007256786	 0.004113110	 0.012590147	 0.004603195	 0.019750923	 0.735752118
50	 18030	 6226	 178470	 6	 15	 1	 3	 0.469758284	 0.014013344	 0.007260030	 0.004114431	 0.011986066	 0.004359921	 0.019025349	 0.736561747
51	 19938	 6888	 198408	 6	 15	 1	 3	 0.469783890	 0.013534645	 0.007263313	 0.004116217	 0.011420635	 0.004219037	 0.018382235	 0.736289409
52	 22398	 7720	 220806	 6	 15	 1	 3	 0.469808382	 0.013101337	 0.007266433	 0.004117612	 0.010901559	 0.004043250	 0.017745236	 0.738301635
53	 26131	 7720	 246937	 7	 18	 1	 3	 0.469827615	 0.012497798	 0.006109247	 0.003999351	 0.010902846	 0.004043674	 0.017228518	 0.725413422
54	 29512	 8710	 276449	 7	 18	 1	 3	 0.469849657	 0.012089442	 0.006113087	 0.004002017	 0.010429994	 0.003879977	 0.016616537	 0.727554837
55	 33728	 8710	 310177	 8	 19	 1	 3	 0.469868135	 0.011510677	 0.004867233	 0.003677684	 0.010430998	 0.003884080	 0.016085548	 0.715591217
56	 38384	 9883	 348561	 8	 19	 1	 3	 0.469888791	 0.011102233	 0.004870493	 0.003679200	 0.009976867	 0.003665485	 0.015470416	 0.717642788
57	 43182	 9883	 391743	 9	 28	 1	 4	 0.469903196	 0.010987050	 0.004595559	 0.003047847	 0.009979785	 0.003670227	 0.015026495	 0.731178508
58	 48654	 11110	 440397	 9	 28	 1	 4	 0.469923319	 0.010566667	 0.004599747	 0.003048983	 0.009512979	 0.003575733	 0.014383451	 0.734640561
59	 54567	 12441	 494964	 9	 28	 1	 4	 0.469942214	 0.010185385	 0.004603546	 0.003050944	 0.009085671	 0.003377295	 0.013752261	 0.740633436
60	 60381	 13749	 555345	 9	 28	 1	 4	 0.469958922	 0.009780777	 0.004606620	 0.003052917	 0.008628015	 0.003201385	 0.013168952	 0.742714921
61	 66177	 15045	 621522	 9	 28	 1	 4	 0.469973835	 0.009395327	 0.004609245	 0.003054890	 0.008187004	 0.003069766	 0.012625536	 0.744152752
62	 72279	 16414	 693801	 9	 28	 1	 4	 0.469987244	 0.009040781	 0.004611251	 0.003056521	 0.007776380	 0.002893683	 0.012116114	 0.746178243
63	 80310	 16414	 774111	 10	 38	 1	 5	 0.469997183	 0.008823631	 0.004165978	 0.002126967	 0.007778245	 0.002894463	 0.011724207	 0.752599435
64	 87230	 17804	 861341	 10	 38	 1	 5	 0.470009381	 0.008460900	 0.004167235	 0.002127921	 0.007363490	 0.002719924	 0.011224590	 0.753782532
65	 94580	 19293	 955921	 10	 38	 1	 5	 0.470019949	 0.008132806	 0.004168282	 0.002128774	 0.006983407	 0.002564592	 0.010772988	 0.754925807
66	 102650	 20924	 1058571	 10	 38	 1	 5	 0.470029502	 0.007837104	 0.004169135	 0.002129349	 0.006636152	 0.002423888	 0.010347787	 0.757370085
67	 111440	 22705	 1170011	 10	 38	 1	 5	 0.470038042	 0.007565199	 0.004169864	 0.002129823	 0.006312248	 0.002295444	 0.009952309	 0.760145172
68	 121620	 24773	 1291631	 10	 38	 1	 5	 0.470045388	 0.007317880	 0.004170599	 0.002130281	 0.006013108	 0.002195366	 0.009599102	 0.762350474
69	 134460	 27372	 1426091	 10	 38	 1	 5	 0.470052000	 0.007089404	 0.004171348	 0.002130836	 0.005732321	 0.002114869	 0.009269646	 0.764797706
70	 147906	 27372	 1573997	 11	 49	 1	 6	 0.470056830	 0.006920425	 0.003875061	 0.002074464	 0.005733775	 0.002115244	 0.009021400	 0.767112052
71	 165671	 30639	 1739668	 11	 49	 1	 6	 0.470062900	 0.006709439	 0.003875690	 0.002074820	 0.005476823	 0.002024441	 0.008699377	 0.771255118
72	 180732	 30639	 1920400	 12	 54	 1	 6	 0.470067774	 0.006420597	 0.003349861	 0.001557148	 0.005477453	 0.002024774	 0.008431914	 0.761463776
73	 203880	 34530	 2124280	 12	 54	 1	 6	 0.470073315	 0.006214301	 0.003350508	 0.001557410	 0.005233701	 0.001937904	 0.008117165	 0.765575311
74	 230952	 39070	 2355232	 12	 54	 1	 6	 0.470078478	 0.006027923	 0.003351426	 0.001557899	 0.005010369	 0.001847402	 0.007812412	 0.771582825
75	 260808	 44067	 2616040	 12	 54	 1	 6	 0.470083690	 0.005834538	 0.003352775	 0.001558794	 0.004775011	 0.001784044	 0.007492242	 0.778743911
76	 291912	 49273	 2907952	 12	 54	 1	 6	 0.470088330	 0.005654377	 0.003353602	 0.001559215	 0.004552508	 0.001689638	 0.007195244	 0.785849225
77	 323280	 54545	 3231232	 12	 54	 1	 6	 0.470092534	 0.005473969	 0.003354186	 0.001559489	 0.004325942	 0.001603694	 0.006915125	 0.791593669
78	 354900	 59841	 3586132	 12	 54	 1	 6	 0.470096298	 0.005301335	 0.003354635	 0.001559692	 0.004104945	 0.001527259	 0.006654364	 0.796670414
79	 384475	 59841	 3970607	 13	 58	 1	 6	 0.470099090	 0.005099608	 0.003025768	 0.001348697	 0.004104964	 0.001526895	 0.006454101	 0.790134566
80	 419640	 65272	 4390247	 13	 58	 1	 6	 0.470102429	 0.004933091	 0.003026057	 0.001348798	 0.003895943	 0.001451757	 0.006206069	 0.794881819


==> data/lshaped/criterionB/varth1_thX0.35_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 1	 1	 0.455341720	 0.082707673	 0.020932557	 0.016773614	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 1	 1	 0.457063196	 0.079155885	 0.022117609	 0.017197031	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 1	 1	 0.458560616	 0.075530033	 0.023333729	 0.017708029	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 1	 1	 0.459602525	 0.071900653	 0.023398697	 0.017793986	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 1	 1	 0.460519771	 0.068901051	 0.023596049	 0.017776054	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 1	 1	 0.461408336	 0.065721441	 0.023987282	 0.018146448	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 244	 280	 1905	 2	 3	 1	 1	 0.462127760	 0.062880277	 0.024089146	 0.018235175	 0.058083063	 0.020836178	 0.086445026	 0.727401907
15	 258	 296	 2163	 2	 3	 1	 1	 0.462673019	 0.060392718	 0.024257897	 0.018408883	 0.055306734	 0.020325666	 0.083477462	 0.723461361
16	 274	 317	 2437	 2	 3	 1	 1	 0.463209139	 0.058189168	 0.024313472	 0.018422017	 0.052866193	 0.020073856	 0.080449383	 0.723301603
17	 296	 340	 2733	 2	 3	 1	 1	 0.463790223	 0.055701698	 0.024460217	 0.018578670	 0.050043751	 0.019470711	 0.077028815	 0.723128075
18	 328	 372	 3061	 2	 3	 1	 1	 0.464319846	 0.053340605	 0.024520810	 0.018630799	 0.047370349	 0.017599735	 0.073769169	 0.723074500
19	 492	 372	 3553	 3	 6	 1	 2	 0.464694708	 0.050869285	 0.018177362	 0.015676446	 0.047510711	 0.017596108	 0.071369726	 0.712757182
20	 552	 418	 4105	 3	 6	 1	 2	 0.465118447	 0.049105759	 0.018313300	 0.015774077	 0.045563128	 0.017070536	 0.068553918	 0.716308571
21	 621	 468	 4726	 3	 6	 1	 2	 0.465551307	 0.047271292	 0.018407655	 0.015830846	 0.043540020	 0.016018846	 0.065549905	 0.721149671
22	 696	 520	 5422	 3	 6	 1	 2	 0.465902626	 0.045630708	 0.018470468	 0.015858817	 0.041725332	 0.015496832	 0.063004386	 0.724246536
23	 928	 520	 6350	 4	 8	 1	 2	 0.466187783	 0.043044412	 0.010290948	 0.007758520	 0.041796146	 0.015511110	 0.060858528	 0.707286454
24	 1060	 592	 7410	 4	 8	 1	 2	 0.466525076	 0.041439420	 0.010412552	 0.007846392	 0.040109903	 0.016183880	 0.058216519	 0.711815497
25	 1264	 699	 8674	 4	 8	 1	 2	 0.466897990	 0.039842986	 0.010657564	 0.008019085	 0.038391143	 0.015281725	 0.055145956	 0.722500596
26	 1436	 794	 10110	 4	 8	 1	 2	 0.467227138	 0.037989885	 0.010822620	 0.008138768	 0.036415687	 0.013907667	 0.052283947	 0.726607047
27	 1592	 874	 11702	 4	 8	 1	 2	 0.467513877	 0.036157518	 0.010920400	 0.008213029	 0.034468986	 0.012597641	 0.049654652	 0.728179878
28	 1740	 948	 13442	 4	 8	 1	 2	 0.467752641	 0.034483249	 0.010986366	 0.008262721	 0.032686300	 0.011970027	 0.047352680	 0.728221701
29	 1896	 1028	 15338	 4	 8	 1	 2	 0.467957291	 0.033076450	 0.011016661	 0.008277746	 0.031187894	 0.012526985	 0.045285570	 0.730397127
30	 2092	 1130	 17430	 4	 8	 1	 2	 0.468171481	 0.031322913	 0.011045842	 0.008306764	 0.029310650	 0.010831795	 0.043014813	 0.728188981
31	 2268	 1224	 19698	 4	 8	 1	 2	 0.468334432	 0.030036828	 0.011091290	 0.008345053	 0.027914052	 0.010169280	 0.041202787	 0.728999914
32	 2424	 1304	 22122	 4	 8	 1	 2	 0.468479794	 0.028692710	 0.011113090	 0.008363663	 0.026453182	 0.009689209	 0.039515725	 0.726108662
33	 2640	 1418	 24762	 4	 8	 1	 2	 0.468615160	 0.027533949	 0.011128386	 0.008370598	 0.025184864	 0.009308339	 0.037876660	 0.726937082
34	 2920	 1560	 27682	 4	 8	 1	 2	 0.468740712	 0.026431664	 0.011151402	 0.008389146	 0.023964121	 0.008716077	 0.036289867	 0.728348333
35	 3212	 1720	 30894	 4	 8	 1	 2	 0.468844667	 0.025436900	 0.011174245	 0.008406741	 0.022851086	 0.008299244	 0.034921166	 0.728409251
36	 4015	 1720	 34909	 5	 13	 1	 3	 0.468920085	 0.024572978	 0.008924366	 0.005714608	 0.022895129	 0.008356998	 0.033893409	 0.725007553
37	 4480	 1913	 39389	 5	 13	 1	 3	 0.469012419	 0.023573979	 0.008935621	 0.005721808	 0.021814838	 0.008049303	 0.032590801	 0.723332315
38	 5030	 2145	 44419	 5	 13	 1	 3	 0.469099934	 0.022691994	 0.008953192	 0.005736000	 0.020851066	 0.007714941	 0.031305938	 0.724846323
39	 5770	 2446	 50189	 5	 13	 1	 3	 0.469181159	 0.021937840	 0.008979224	 0.005754840	 0.020016053	 0.007529156	 0.030064090	 0.729702462
40	 6615	 2788	 56804	 5	 13	 1	 3	 0.469266222	 0.021118928	 0.009016431	 0.005772840	 0.019097463	 0.007177312	 0.028705788	 0.735702789
41	 7425	 3120	 64229	 5	 13	 1	 3	 0.469343295	 0.020379971	 0.009048798	 0.005789056	 0.018260955	 0.006811259	 0.027416807	 0.743338595
42	 8195	 3442	 72424	 5	 13	 1	 3	 0.469412781	 0.019526403	 0.009065129	 0.005801344	 0.017294619	 0.006499964	 0.026200204	 0.745276743
43	 9010	 3771	 81434	 5	 13	 1	 3	 0.469470510	 0.018842029	 0.009077568	 0.005811344	 0.016511203	 0.006218184	 0.025144577	 0.749347625
44	 9840	 4108	 91274	 5	 13	 1	 3	 0.469524740	 0.018041947	 0.009082064	 0.005815908	 0.015589354	 0.005878788	 0.024110739	 0.748295053
45	 10750	 4474	 102024	 5	 13	 1	 3	 0.469577329	 0.017260197	 0.009089609	 0.005821020	 0.014672880	 0.005406870	 0.023063863	 0.748365418
46	 12900	 4474	 114924	 6	 15	 1	 3	 0.469615572	 0.016380145	 0.007247891	 0.004110507	 0.014689358	 0.005427331	 0.022271604	 0.735472186
47	 13986	 4843	 128910	 6	 15	 1	 3	 0.469657745	 0.015710474	 0.007251477	 0.004111749	 0.013936824	 0.005094692	 0.021363794	 0.735378481
48	 15084	 5222	 143994	 6	 15	 1	 3	 0.469693634	 0.015111643	 0.007254256	 0.004112600	 0.013256603	 0.004930514	 0.020559667	 0.735013999
49	 16446	 5686	 160440	 6	 15	 1	 3	 0.469728337	 0.014531784	 0.007256786	 0.004113110	 0.012590147	 0.004603195	 0.019750923	 0.735752118
50	 18030	 6226	 178470	 6	 15	 1	 3	 0.469758284	 0.014013344	 0.007260030	 0.004114431	 0.011986066	 0.004359921	 0.019025349	 0.736561747
51	 19938	 6888	 198408	 6	 15	 1	 3	 0.469783890	 0.013534645	 0.007263313	 0.004116217	 0.011420635	 0.004219037	 0.018382235	 0.736289409
52	 22398	 7720	 220806	 6	 15	 1	 3	 0.469808382	 0.013101337	 0.007266433	 0.004117612	 0.010901559	 0.004043250	 0.017745236	 0.738301635
53	 26131	 7720	 246937	 7	 18	 1	 3	 0.469827615	 0.012497798	 0.006109247	 0.003999351	 0.010902846	 0.004043674	 0.017228518	 0.725413422
54	 29512	 8710	 276449	 7	 18	 1	 3	 0.469849657	 0.012089442	 0.006113087	 0.004002017	 0.010429994	 0.003879977	 0.016616537	 0.727554837
55	 33728	 8710	 310177	 8	 19	 1	 3	 0.469868135	 0.011510677	 0.004867233	 0.003677684	 0.010430998	 0.003884080	 0.016085548	 0.715591217
56	 38384	 9883	 348561	 8	 19	 1	 3	 0.469888791	 0.011102233	 0.004870493	 0.003679200	 0.009976867	 0.003665485	 0.015470416	 0.717642788
57	 43182	 9883	 391743	 9	 28	 1	 4	 0.469903196	 0.010987050	 0.004595559	 0.003047847	 0.009979785	 0.003670227	 0.015026495	 0.731178508
58	 48654	 11110	 440397	 9	 28	 1	 4	 0.469923319	 0.010566667	 0.004599747	 0.003048983	 0.009512979	 0.003575733	 0.014383451	 0.734640561
59	 54567	 12441	 494964	 9	 28	 1	 4	 0.469942214	 0.010185385	 0.004603546	 0.003050944	 0.009085671	 0.003377295	 0.013752261	 0.740633436
60	 60381	 13749	 555345	 9	 28	 1	 4	 0.469958922	 0.009780777	 0.004606620	 0.003052917	 0.008628015	 0.003201385	 0.013168952	 0.742714921
61	 66177	 15045	 621522	 9	 28	 1	 4	 0.469973835	 0.009395327	 0.004609245	 0.003054890	 0.008187004	 0.003069766	 0.012625536	 0.744152752
62	 72279	 16414	 693801	 9	 28	 1	 4	 0.469987244	 0.009040781	 0.004611251	 0.003056521	 0.007776380	 0.002893683	 0.012116114	 0.746178243
63	 80310	 16414	 774111	 10	 38	 1	 5	 0.469997183	 0.008823631	 0.004165978	 0.002126967	 0.007778245	 0.002894463	 0.011724207	 0.752599435
64	 87230	 17804	 861341	 10	 38	 1	 5	 0.470009381	 0.008460900	 0.004167235	 0.002127921	 0.007363490	 0.002719924	 0.011224590	 0.753782532
65	 94580	 19293	 955921	 10	 38	 1	 5	 0.470019949	 0.008132806	 0.004168282	 0.002128774	 0.006983407	 0.002564592	 0.010772988	 0.754925807
66	 102650	 20924	 1058571	 10	 38	 1	 5	 0.470029502	 0.007837104	 0.004169135	 0.002129349	 0.006636152	 0.002423888	 0.010347787	 0.757370085
67	 111440	 22705	 1170011	 10	 38	 1	 5	 0.470038042	 0.007565199	 0.004169864	 0.002129823	 0.006312248	 0.002295444	 0.009952309	 0.760145172
68	 121620	 24773	 1291631	 10	 38	 1	 5	 0.470045388	 0.007317880	 0.004170599	 0.002130281	 0.006013108	 0.002195366	 0.009599102	 0.762350474
69	 134460	 27372	 1426091	 10	 38	 1	 5	 0.470052000	 0.007089404	 0.004171348	 0.002130836	 0.005732321	 0.002114869	 0.009269646	 0.764797706
70	 147906	 27372	 1573997	 11	 49	 1	 6	 0.470056830	 0.006920425	 0.003875061	 0.002074464	 0.005733775	 0.002115244	 0.009021400	 0.767112052
71	 165671	 30639	 1739668	 11	 49	 1	 6	 0.470062900	 0.006709439	 0.003875690	 0.002074820	 0.005476823	 0.002024441	 0.008699377	 0.771255118
72	 180732	 30639	 1920400	 12	 54	 2	 6	 0.470067774	 0.006420597	 0.003349861	 0.002058815	 0.005477453	 0.002024774	 0.008431914	 0.761463776
73	 210854	 30639	 2131254	 14	 61	 2	 6	 0.470072614	 0.006130036	 0.002751607	 0.001571152	 0.005477773	 0.002024868	 0.008157647	 0.751446564
74	 237860	 34530	 2369114	 14	 61	 2	 6	 0.470078155	 0.005913531	 0.002752174	 0.001571381	 0.005234060	 0.001938361	 0.007831824	 0.755064311
75	 269458	 39072	 2638572	 14	 61	 2	 6	 0.470083328	 0.005716954	 0.002752941	 0.001571647	 0.005010477	 0.001847438	 0.007514965	 0.760742532
76	 304290	 44069	 2942862	 14	 61	 2	 6	 0.470088536	 0.005512526	 0.002754010	 0.001571956	 0.004775288	 0.001784015	 0.007181757	 0.767573437
77	 340564	 49273	 3283426	 14	 61	 2	 6	 0.470093177	 0.005321324	 0.002754706	 0.001572237	 0.004552811	 0.001689056	 0.006871298	 0.774427791
78	 377076	 54533	 3660502	 14	 61	 2	 6	 0.470097379	 0.005129417	 0.002755217	 0.001572462	 0.004326627	 0.001603393	 0.006577529	 0.779839468
79	 413924	 59823	 4074426	 14	 61	 2	 6	 0.470101143	 0.004944242	 0.002755619	 0.001572626	 0.004105131	 0.001527052	 0.006302743	 0.784458865


==> data/lshaped/criterionB/varth1_thX0.35_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 1	 1	 0.455341720	 0.082707673	 0.020932557	 0.016773614	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 1	 1	 0.457063196	 0.079155885	 0.022117609	 0.017197031	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 1	 1	 0.458560616	 0.075530033	 0.023333729	 0.017708029	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 1	 1	 0.459602525	 0.071900653	 0.023398697	 0.017793986	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 1	 1	 0.460519771	 0.068901051	 0.023596049	 0.017776054	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 1	 1	 0.461408336	 0.065721441	 0.023987282	 0.018146448	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 244	 280	 1905	 2	 3	 1	 1	 0.462127760	 0.062880277	 0.024089146	 0.018235175	 0.058083063	 0.020836178	 0.086445026	 0.727401907
15	 258	 296	 2163	 2	 3	 1	 1	 0.462673019	 0.060392718	 0.024257897	 0.018408883	 0.055306734	 0.020325666	 0.083477462	 0.723461361
16	 274	 317	 2437	 2	 3	 1	 1	 0.463209139	 0.058189168	 0.024313472	 0.018422017	 0.052866193	 0.020073856	 0.080449383	 0.723301603
17	 296	 340	 2733	 2	 3	 1	 1	 0.463790223	 0.055701698	 0.024460217	 0.018578670	 0.050043751	 0.019470711	 0.077028815	 0.723128075
18	 328	 372	 3061	 2	 3	 1	 1	 0.464319846	 0.053340605	 0.024520810	 0.018630799	 0.047370349	 0.017599735	 0.073769169	 0.723074500
19	 492	 372	 3553	 3	 6	 1	 2	 0.464694708	 0.050869285	 0.018177362	 0.015676446	 0.047510711	 0.017596108	 0.071369726	 0.712757182
20	 552	 418	 4105	 3	 6	 1	 2	 0.465118447	 0.049105759	 0.018313300	 0.015774077	 0.045563128	 0.017070536	 0.068553918	 0.716308571
21	 621	 468	 4726	 3	 6	 1	 2	 0.465551307	 0.047271292	 0.018407655	 0.015830846	 0.043540020	 0.016018846	 0.065549905	 0.721149671
22	 696	 520	 5422	 3	 6	 1	 2	 0.465902626	 0.045630708	 0.018470468	 0.015858817	 0.041725332	 0.015496832	 0.063004386	 0.724246536
23	 928	 520	 6350	 4	 8	 1	 2	 0.466187783	 0.043044412	 0.010290948	 0.007758520	 0.041796146	 0.015511110	 0.060858528	 0.707286454
24	 1060	 592	 7410	 4	 8	 1	 2	 0.466525076	 0.041439420	 0.010412552	 0.007846392	 0.040109903	 0.016183880	 0.058216519	 0.711815497
25	 1264	 699	 8674	 4	 8	 1	 2	 0.466897990	 0.039842986	 0.010657564	 0.008019085	 0.038391143	 0.015281725	 0.055145956	 0.722500596
26	 1436	 794	 10110	 4	 8	 1	 2	 0.467227138	 0.037989885	 0.010822620	 0.008138768	 0.036415687	 0.013907667	 0.052283947	 0.726607047
27	 1592	 874	 11702	 4	 8	 1	 2	 0.467513877	 0.036157518	 0.010920400	 0.008213029	 0.034468986	 0.012597641	 0.049654652	 0.728179878
28	 1740	 948	 13442	 4	 8	 1	 2	 0.467752641	 0.034483249	 0.010986366	 0.008262721	 0.032686300	 0.011970027	 0.047352680	 0.728221701
29	 1896	 1028	 15338	 4	 8	 1	 2	 0.467957291	 0.033076450	 0.011016661	 0.008277746	 0.031187894	 0.012526985	 0.045285570	 0.730397127
30	 2092	 1130	 17430	 4	 8	 1	 2	 0.468171481	 0.031322913	 0.011045842	 0.008306764	 0.029310650	 0.010831795	 0.043014813	 0.728188981
31	 2268	 1224	 19698	 4	 8	 1	 2	 0.468334432	 0.030036828	 0.011091290	 0.008345053	 0.027914052	 0.010169280	 0.041202787	 0.728999914
32	 2424	 1304	 22122	 4	 8	 1	 2	 0.468479794	 0.028692710	 0.011113090	 0.008363663	 0.026453182	 0.009689209	 0.039515725	 0.726108662
33	 2640	 1418	 24762	 4	 8	 1	 2	 0.468615160	 0.027533949	 0.011128386	 0.008370598	 0.025184864	 0.009308339	 0.037876660	 0.726937082
34	 2920	 1560	 27682	 4	 8	 1	 2	 0.468740712	 0.026431664	 0.011151402	 0.008389146	 0.023964121	 0.008716077	 0.036289867	 0.728348333
35	 3212	 1720	 30894	 4	 8	 1	 2	 0.468844667	 0.025436900	 0.011174245	 0.008406741	 0.022851086	 0.008299244	 0.034921166	 0.728409251
36	 4015	 1720	 34909	 5	 13	 1	 3	 0.468920085	 0.024572978	 0.008924366	 0.005714608	 0.022895129	 0.008356998	 0.033893409	 0.725007553
37	 4480	 1913	 39389	 5	 13	 1	 3	 0.469012419	 0.023573979	 0.008935621	 0.005721808	 0.021814838	 0.008049303	 0.032590801	 0.723332315
38	 5030	 2145	 44419	 5	 13	 1	 3	 0.469099934	 0.022691994	 0.008953192	 0.005736000	 0.020851066	 0.007714941	 0.031305938	 0.724846323
39	 5770	 2446	 50189	 5	 13	 1	 3	 0.469181159	 0.021937840	 0.008979224	 0.005754840	 0.020016053	 0.007529156	 0.030064090	 0.729702462
40	 6615	 2788	 56804	 5	 13	 1	 3	 0.469266222	 0.021118928	 0.009016431	 0.005772840	 0.019097463	 0.007177312	 0.028705788	 0.735702789
41	 7425	 3120	 64229	 5	 13	 1	 3	 0.469343295	 0.020379971	 0.009048798	 0.005789056	 0.018260955	 0.006811259	 0.027416807	 0.743338595
42	 8195	 3442	 72424	 5	 13	 1	 3	 0.469412781	 0.019526403	 0.009065129	 0.005801344	 0.017294619	 0.006499964	 0.026200204	 0.745276743
43	 9010	 3771	 81434	 5	 13	 1	 3	 0.469470510	 0.018842029	 0.009077568	 0.005811344	 0.016511203	 0.006218184	 0.025144577	 0.749347625
44	 9840	 4108	 91274	 5	 13	 1	 3	 0.469524740	 0.018041947	 0.009082064	 0.005815908	 0.015589354	 0.005878788	 0.024110739	 0.748295053
45	 10750	 4474	 102024	 5	 13	 1	 3	 0.469577329	 0.017260197	 0.009089609	 0.005821020	 0.014672880	 0.005406870	 0.023063863	 0.748365418
46	 12900	 4474	 114924	 6	 15	 2	 3	 0.469615572	 0.016380145	 0.007247891	 0.005722077	 0.014689358	 0.005427331	 0.022271604	 0.735472186
47	 17200	 4474	 132124	 8	 19	 1	 3	 0.469653116	 0.015470704	 0.004848482	 0.003665297	 0.014691321	 0.005427346	 0.021465317	 0.720730298
48	 18648	 4843	 150772	 8	 19	 1	 3	 0.469695315	 0.014759116	 0.004851671	 0.003667442	 0.013938895	 0.005094920	 0.020521229	 0.719212090
49	 20112	 5222	 170884	 8	 19	 1	 3	 0.469731219	 0.014119400	 0.004854327	 0.003669454	 0.013258694	 0.004930278	 0.019682257	 0.717366917
50	 21928	 5686	 192812	 8	 19	 1	 3	 0.469765932	 0.013496780	 0.004857169	 0.003671597	 0.012592496	 0.004603677	 0.018835558	 0.716558544
51	 24040	 6226	 216852	 8	 19	 1	 3	 0.469795908	 0.012935973	 0.004859776	 0.003673293	 0.011988410	 0.004360427	 0.018072486	 0.715782731
52	 26584	 6888	 243436	 8	 19	 1	 3	 0.469821547	 0.012414615	 0.004861932	 0.003674501	 0.011422972	 0.004219488	 0.017393196	 0.713762750
53	 29864	 7720	 273300	 8	 19	 1	 3	 0.469846069	 0.011939628	 0.004864209	 0.003675994	 0.010903861	 0.004044043	 0.016717680	 0.714191647
54	 33736	 8712	 307036	 8	 19	 1	 3	 0.469868110	 0.011511753	 0.004867235	 0.003677682	 0.010432185	 0.003882892	 0.016086287	 0.715625239
55	 38360	 9877	 345396	 8	 19	 1	 3	 0.469888731	 0.011103062	 0.004870495	 0.003679194	 0.009977789	 0.003668789	 0.015472243	 0.717611703
56	 43155	 9877	 388551	 9	 28	 1	 4	 0.469903136	 0.010987892	 0.004595566	 0.003047848	 0.009980709	 0.003669800	 0.015028377	 0.731142976
57	 48645	 11108	 437196	 9	 28	 1	 4	 0.469923274	 0.010568811	 0.004599754	 0.003048984	 0.009515358	 0.003580838	 0.014384916	 0.734714828
58	 54585	 12445	 491781	 9	 28	 1	 4	 0.469942222	 0.010185770	 0.004603564	 0.003050965	 0.009086094	 0.003374035	 0.013752008	 0.740675064
59	 60363	 13744	 552144	 9	 28	 1	 4	 0.469958878	 0.009779744	 0.004606557	 0.003052912	 0.008626879	 0.003200324	 0.013170511	 0.742548575
60	 66213	 15053	 618357	 9	 28	 1	 4	 0.469973783	 0.009398890	 0.004609241	 0.003054910	 0.008191095	 0.003066407	 0.012627465	 0.744321238
61	 72243	 16406	 690600	 9	 28	 1	 4	 0.469987187	 0.009042620	 0.004611249	 0.003056522	 0.007778519	 0.002892683	 0.012118320	 0.746194164
62	 80270	 16406	 770870	 10	 38	 2	 5	 0.469997127	 0.008825515	 0.004165976	 0.002969017	 0.007780383	 0.002894747	 0.011726486	 0.752613761
63	 96324	 16406	 867194	 12	 54	 2	 6	 0.470006798	 0.008471531	 0.003345708	 0.002056844	 0.007782870	 0.002895627	 0.011332208	 0.747562222
64	 104640	 17798	 971834	 12	 54	 2	 6	 0.470019030	 0.008091800	 0.003346525	 0.002057181	 0.007367360	 0.002720085	 0.010813001	 0.748339873
65	 113448	 19285	 1085282	 12	 54	 2	 6	 0.470029597	 0.007748167	 0.003347186	 0.002057495	 0.006987878	 0.002570340	 0.010343464	 0.749088217
66	 123180	 20924	 1208462	 12	 54	 2	 6	 0.470039173	 0.007435585	 0.003347739	 0.002057727	 0.006639320	 0.002423526	 0.009898753	 0.751163813
67	 133692	 22699	 1342154	 12	 54	 2	 6	 0.470047721	 0.007146975	 0.003348250	 0.002057979	 0.006314149	 0.002296853	 0.009484179	 0.753568137
68	 145956	 24775	 1488110	 12	 54	 2	 6	 0.470055129	 0.006882685	 0.003348782	 0.002058246	 0.006013070	 0.002197784	 0.009109618	 0.755540514
69	 161460	 27390	 1649570	 12	 54	 2	 6	 0.470061743	 0.006639181	 0.003349316	 0.002058525	 0.005732435	 0.002114200	 0.008761694	 0.757750880
70	 180804	 30651	 1830374	 12	 54	 2	 6	 0.470067799	 0.006419107	 0.003349860	 0.002058814	 0.005475707	 0.002024690	 0.008430519	 0.761412998
71	 210938	 30651	 2041312	 14	 61	 3	 6	 0.470072639	 0.006128475	 0.002751606	 0.001900102	 0.005476026	 0.002024784	 0.008156205	 0.751388014
72	 237986	 34548	 2279298	 14	 61	 3	 6	 0.470078176	 0.005912274	 0.002752173	 0.001900378	 0.005232641	 0.001938326	 0.007830564	 0.755025330
73	 269598	 39092	 2548896	 14	 61	 3	 6	 0.470083343	 0.005715707	 0.002752940	 0.001900755	 0.005009055	 0.001845910	 0.007513999	 0.760674444
74	 327369	 39092	 2876265	 17	 89	 3	 7	 0.470087275	 0.005506128	 0.002285390	 0.001586439	 0.005009435	 0.001846067	 0.007263867	 0.758016152
75	 369631	 44085	 3245896	 17	 89	 3	 7	 0.470092490	 0.005293638	 0.002286396	 0.001587123	 0.004774411	 0.001785863	 0.006918122	 0.765184351
76	 413814	 49305	 3659710	 17	 89	 3	 7	 0.470097141	 0.005094130	 0.002287074	 0.001587612	 0.004551863	 0.001687673	 0.006594474	 0.772484647
77	 457997	 54548	 4117707	 17	 89	 3	 7	 0.470101339	 0.004893057	 0.002287570	 0.001587975	 0.004325394	 0.001603536	 0.006288162	 0.778137795


==> data/lshaped/criterionB/varth1_thX0.35_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 1	 1	 0.455341720	 0.082707673	 0.020932557	 0.016773614	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 1	 1	 0.457063196	 0.079155885	 0.022117609	 0.017197031	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 1	 1	 0.458560616	 0.075530033	 0.023333729	 0.017708029	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 1	 1	 0.459602525	 0.071900653	 0.023398697	 0.017793986	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 1	 1	 0.460519771	 0.068901051	 0.023596049	 0.017776054	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 1	 1	 0.461408336	 0.065721441	 0.023987282	 0.018146448	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 244	 280	 1905	 2	 3	 1	 1	 0.462127760	 0.062880277	 0.024089146	 0.018235175	 0.058083063	 0.020836178	 0.086445026	 0.727401907
15	 258	 296	 2163	 2	 3	 1	 1	 0.462673019	 0.060392718	 0.024257897	 0.018408883	 0.055306734	 0.020325666	 0.083477462	 0.723461361
16	 274	 317	 2437	 2	 3	 1	 1	 0.463209139	 0.058189168	 0.024313472	 0.018422017	 0.052866193	 0.020073856	 0.080449383	 0.723301603
17	 296	 340	 2733	 2	 3	 1	 1	 0.463790223	 0.055701698	 0.024460217	 0.018578670	 0.050043751	 0.019470711	 0.077028815	 0.723128075
18	 328	 372	 3061	 2	 3	 1	 1	 0.464319846	 0.053340605	 0.024520810	 0.018630799	 0.047370349	 0.017599735	 0.073769169	 0.723074500
19	 492	 372	 3553	 3	 6	 1	 2	 0.464694708	 0.050869285	 0.018177362	 0.015676446	 0.047510711	 0.017596108	 0.071369726	 0.712757182
20	 552	 418	 4105	 3	 6	 1	 2	 0.465118447	 0.049105759	 0.018313300	 0.015774077	 0.045563128	 0.017070536	 0.068553918	 0.716308571
21	 621	 468	 4726	 3	 6	 1	 2	 0.465551307	 0.047271292	 0.018407655	 0.015830846	 0.043540020	 0.016018846	 0.065549905	 0.721149671
22	 696	 520	 5422	 3	 6	 1	 2	 0.465902626	 0.045630708	 0.018470468	 0.015858817	 0.041725332	 0.015496832	 0.063004386	 0.724246536
23	 928	 520	 6350	 4	 8	 1	 2	 0.466187783	 0.043044412	 0.010290948	 0.007758520	 0.041796146	 0.015511110	 0.060858528	 0.707286454
24	 1060	 592	 7410	 4	 8	 1	 2	 0.466525076	 0.041439420	 0.010412552	 0.007846392	 0.040109903	 0.016183880	 0.058216519	 0.711815497
25	 1264	 699	 8674	 4	 8	 1	 2	 0.466897990	 0.039842986	 0.010657564	 0.008019085	 0.038391143	 0.015281725	 0.055145956	 0.722500596
26	 1436	 794	 10110	 4	 8	 1	 2	 0.467227138	 0.037989885	 0.010822620	 0.008138768	 0.036415687	 0.013907667	 0.052283947	 0.726607047
27	 1592	 874	 11702	 4	 8	 1	 2	 0.467513877	 0.036157518	 0.010920400	 0.008213029	 0.034468986	 0.012597641	 0.049654652	 0.728179878
28	 1740	 948	 13442	 4	 8	 1	 2	 0.467752641	 0.034483249	 0.010986366	 0.008262721	 0.032686300	 0.011970027	 0.047352680	 0.728221701
29	 1896	 1028	 15338	 4	 8	 1	 2	 0.467957291	 0.033076450	 0.011016661	 0.008277746	 0.031187894	 0.012526985	 0.045285570	 0.730397127
30	 2092	 1130	 17430	 4	 8	 1	 2	 0.468171481	 0.031322913	 0.011045842	 0.008306764	 0.029310650	 0.010831795	 0.043014813	 0.728188981
31	 2268	 1224	 19698	 4	 8	 1	 2	 0.468334432	 0.030036828	 0.011091290	 0.008345053	 0.027914052	 0.010169280	 0.041202787	 0.728999914
32	 2424	 1304	 22122	 4	 8	 1	 2	 0.468479794	 0.028692710	 0.011113090	 0.008363663	 0.026453182	 0.009689209	 0.039515725	 0.726108662
33	 2640	 1418	 24762	 4	 8	 1	 2	 0.468615160	 0.027533949	 0.011128386	 0.008370598	 0.025184864	 0.009308339	 0.037876660	 0.726937082
34	 2920	 1560	 27682	 4	 8	 1	 2	 0.468740712	 0.026431664	 0.011151402	 0.008389146	 0.023964121	 0.008716077	 0.036289867	 0.728348333
35	 3212	 1720	 30894	 4	 8	 1	 2	 0.468844667	 0.025436900	 0.011174245	 0.008406741	 0.022851086	 0.008299244	 0.034921166	 0.728409251
36	 4015	 1720	 34909	 5	 13	 2	 3	 0.468920085	 0.024572978	 0.008924366	 0.006988354	 0.022895129	 0.008356998	 0.033893409	 0.725007553
37	 4480	 1913	 39389	 5	 13	 2	 3	 0.469012419	 0.023573979	 0.008935621	 0.006997384	 0.021814838	 0.008049303	 0.032590801	 0.723332315
38	 5030	 2145	 44419	 5	 13	 2	 3	 0.469099934	 0.022691994	 0.008953192	 0.007012406	 0.020851066	 0.007714941	 0.031305938	 0.724846323
39	 5770	 2446	 50189	 5	 13	 2	 3	 0.469181159	 0.021937840	 0.008979224	 0.007033622	 0.020016053	 0.007529156	 0.030064090	 0.729702462
40	 6615	 2788	 56804	 5	 13	 2	 3	 0.469266222	 0.021118928	 0.009016431	 0.007060667	 0.019097463	 0.007177312	 0.028705788	 0.735702789
41	 7425	 3120	 64229	 5	 13	 2	 3	 0.469343295	 0.020379971	 0.009048798	 0.007084149	 0.018260955	 0.006811259	 0.027416807	 0.743338595
42	 10395	 3120	 74624	 7	 18	 2	 3	 0.469400191	 0.019260826	 0.006063190	 0.005394967	 0.018281607	 0.006815633	 0.026424807	 0.728891832
43	 11473	 3442	 86097	 7	 18	 2	 3	 0.469469889	 0.018349405	 0.006074433	 0.005403861	 0.017314790	 0.006505856	 0.025156163	 0.729419893
44	 12614	 3771	 98711	 7	 18	 2	 3	 0.469527779	 0.017613695	 0.006082960	 0.005410566	 0.016529968	 0.006241703	 0.024051484	 0.732332987
45	 13783	 4110	 112494	 7	 18	 2	 3	 0.469582440	 0.016743972	 0.006085876	 0.005412626	 0.015598805	 0.005902768	 0.022959553	 0.729281268
46	 15071	 4480	 127565	 7	 18	 2	 3	 0.469635325	 0.015894393	 0.006091410	 0.005417371	 0.014680819	 0.005400728	 0.021851104	 0.727395402
47	 19377	 4480	 146942	 9	 28	 2	 4	 0.469668001	 0.015380932	 0.004572385	 0.003661876	 0.014685584	 0.005418553	 0.021137128	 0.727673704
48	 21006	 4849	 167948	 9	 28	 2	 4	 0.469710363	 0.014660149	 0.004576137	 0.003665328	 0.013927633	 0.005093401	 0.020173845	 0.726690881
49	 22662	 5230	 190610	 9	 28	 2	 4	 0.469746275	 0.014021096	 0.004578754	 0.003667699	 0.013252402	 0.004912943	 0.019319602	 0.725744591
50	 24696	 5692	 215306	 9	 28	 2	 4	 0.469780689	 0.013397616	 0.004581397	 0.003670037	 0.012589953	 0.004606275	 0.018463851	 0.725613275
51	 27072	 6233	 242378	 9	 28	 2	 4	 0.469810754	 0.012828951	 0.004584339	 0.003672564	 0.011981896	 0.004362605	 0.017682331	 0.725523745
52	 29961	 6900	 272339	 9	 28	 2	 4	 0.469836423	 0.012304853	 0.004586691	 0.003674339	 0.011418041	 0.004227361	 0.016986605	 0.724385610
53	 33696	 7742	 306035	 9	 28	 2	 4	 0.469860976	 0.011824098	 0.004589036	 0.003676185	 0.010897249	 0.004025485	 0.016293331	 0.725701699
54	 37998	 8722	 344033	 9	 28	 2	 4	 0.469882762	 0.011392974	 0.004592062	 0.003678392	 0.010426545	 0.003870765	 0.015652456	 0.727871366
55	 43146	 9875	 387179	 9	 28	 2	 4	 0.469903237	 0.010984750	 0.004595629	 0.003680778	 0.009977220	 0.003680744	 0.015025229	 0.731087014
56	 52734	 9875	 439913	 11	 42	 2	 5	 0.469917945	 0.010633342	 0.003666662	 0.002621605	 0.009981160	 0.003672483	 0.014557985	 0.730413060
57	 59477	 11112	 499390	 11	 42	 2	 5	 0.469938264	 0.010197184	 0.003672636	 0.002626905	 0.009512849	 0.003579279	 0.013886585	 0.734319044
58	 66715	 12444	 566105	 11	 42	 2	 5	 0.469957263	 0.009800008	 0.003676839	 0.002630267	 0.009084108	 0.003369905	 0.013228023	 0.740852044
59	 73766	 13742	 639871	 11	 42	 2	 5	 0.469973914	 0.009378631	 0.003679751	 0.002632678	 0.008626595	 0.003201195	 0.012622588	 0.743003816
60	 80883	 15045	 720754	 11	 42	 2	 5	 0.469988684	 0.008980365	 0.003681812	 0.002634211	 0.008190922	 0.003060970	 0.012060132	 0.744632371
61	 88286	 16404	 809040	 11	 42	 2	 5	 0.470002104	 0.008597641	 0.003683374	 0.002635369	 0.007768666	 0.002888247	 0.011525252	 0.745982853
62	 95920	 17799	 904960	 11	 42	 2	 5	 0.470014277	 0.008232935	 0.003684444	 0.002636212	 0.007362479	 0.002725984	 0.011017668	 0.747248420
63	 104049	 19294	 1009009	 11	 42	 2	 5	 0.470024909	 0.007893382	 0.003685399	 0.002637020	 0.006980209	 0.002559498	 0.010554333	 0.747880717
64	 122967	 19294	 1131976	 13	 58	 4	 6	 0.470032511	 0.007606512	 0.003018945	 0.002327424	 0.006981762	 0.002562842	 0.010210196	 0.744991768
65	 133471	 20928	 1265447	 13	 58	 4	 6	 0.470042043	 0.007288972	 0.003019518	 0.002327789	 0.006634125	 0.002426403	 0.009761532	 0.746703680
66	 144989	 22724	 1410436	 13	 58	 4	 6	 0.470050605	 0.006996641	 0.003020032	 0.002328123	 0.006311291	 0.002297552	 0.009340145	 0.749093414
67	 189601	 22724	 1600037	 17	 89	 4	 7	 0.470056586	 0.006712097	 0.002282617	 0.001729305	 0.006312044	 0.002297722	 0.009034129	 0.742971104
68	 206975	 24798	 1807012	 17	 89	 4	 7	 0.470063919	 0.006430930	 0.002283106	 0.001729701	 0.006012012	 0.002191799	 0.008644169	 0.743961594
69	 228786	 27396	 2035798	 17	 89	 4	 7	 0.470070535	 0.006171129	 0.002283590	 0.001730089	 0.005733067	 0.002113800	 0.008276574	 0.745614004
70	 256207	 30658	 2292005	 17	 89	 4	 7	 0.470076568	 0.005934446	 0.002284080	 0.001730478	 0.005477282	 0.002025549	 0.007926518	 0.748682494
71	 288983	 34548	 2580988	 17	 89	 4	 7	 0.470082123	 0.005709617	 0.002284651	 0.001730923	 0.005232600	 0.001939330	 0.007589954	 0.752259826
72	 327658	 39125	 2908646	 17	 89	 4	 7	 0.470087319	 0.005506233	 0.002285417	 0.001731510	 0.005009538	 0.001847658	 0.007260977	 0.758332181
73	 369886	 44115	 3278532	 17	 89	 4	 7	 0.470092530	 0.005292692	 0.002286416	 0.001732256	 0.004773353	 0.001785020	 0.006915378	 0.765351110
74	 414137	 49343	 3692669	 17	 89	 4	 7	 0.470097171	 0.005093656	 0.002287080	 0.001732771	 0.004551330	 0.001687415	 0.006592395	 0.772656395
75	 511581	 49343	 4204250	 21	 121	 4	 8	 0.470100543	 0.004921998	 0.001872817	 0.001379116	 0.004551771	 0.001687727	 0.006347338	 0.775442874


==> data/lshaped/criterionB/varth1_thX0.35_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 1	 1	 0.455341720	 0.082707673	 0.020932557	 0.016773614	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 2	 1	 0.457063196	 0.079155885	 0.022117609	 0.021962193	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 2	 1	 0.458560616	 0.075530033	 0.023333729	 0.023165224	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 2	 1	 0.459602525	 0.071900653	 0.023398697	 0.023227010	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 2	 1	 0.460519771	 0.068901051	 0.023596049	 0.023415513	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 2	 1	 0.461408336	 0.065721441	 0.023987282	 0.023805894	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 444	 256	 2105	 4	 8	 2	 2	 0.462037735	 0.062190792	 0.009547426	 0.008691905	 0.061453570	 0.022740860	 0.086924915	 0.715454161
15	 484	 278	 2589	 4	 8	 2	 2	 0.462730440	 0.059189998	 0.009646639	 0.008789196	 0.058398615	 0.021394239	 0.083158579	 0.711772594
16	 512	 295	 3101	 4	 8	 2	 2	 0.463313176	 0.056341768	 0.009778110	 0.008918917	 0.055486786	 0.021702657	 0.079848047	 0.705612351
17	 552	 319	 3653	 4	 8	 2	 2	 0.463927313	 0.053595473	 0.009821874	 0.008958681	 0.052687812	 0.019943454	 0.076198802	 0.703363716
18	 600	 344	 4253	 4	 8	 2	 2	 0.464523657	 0.051014432	 0.009914075	 0.009050306	 0.050041817	 0.019102161	 0.072474697	 0.703893011
19	 660	 375	 4913	 4	 8	 2	 2	 0.465008448	 0.048504185	 0.010019200	 0.009142453	 0.047458103	 0.017540062	 0.069296121	 0.699955261
20	 740	 421	 5653	 4	 8	 2	 2	 0.465427696	 0.046674855	 0.010132988	 0.009240605	 0.045561658	 0.016932759	 0.066421905	 0.702702746
21	 832	 470	 6485	 4	 8	 2	 2	 0.465840033	 0.044853210	 0.010241565	 0.009338889	 0.043668304	 0.015972743	 0.063465525	 0.706733463
22	 932	 522	 7417	 4	 8	 2	 2	 0.466198033	 0.043009831	 0.010292874	 0.009383657	 0.041760056	 0.015522956	 0.060779963	 0.707631745
23	 1072	 598	 8489	 4	 8	 2	 2	 0.466532088	 0.041476715	 0.010432489	 0.009504848	 0.040143257	 0.016016424	 0.058160302	 0.713144773
24	 1264	 699	 9753	 4	 8	 2	 2	 0.466897990	 0.039842986	 0.010657564	 0.009686828	 0.038391143	 0.015281725	 0.055145956	 0.722500596
25	 1436	 794	 11189	 4	 8	 2	 2	 0.467227138	 0.037989885	 0.010822620	 0.009821970	 0.036415687	 0.013907667	 0.052283947	 0.726607047
26	 1592	 874	 12781	 4	 8	 2	 2	 0.467513877	 0.036157518	 0.010920400	 0.009908130	 0.034468986	 0.012597641	 0.049654652	 0.728179878
27	 1740	 948	 14521	 4	 8	 2	 2	 0.467752641	 0.034483249	 0.010986366	 0.009969779	 0.032686300	 0.011970027	 0.047352680	 0.728221701
28	 1896	 1028	 16417	 4	 8	 2	 2	 0.467957291	 0.033076450	 0.011016661	 0.010003018	 0.031187894	 0.012526985	 0.045285570	 0.730397127
29	 2092	 1130	 18509	 4	 8	 2	 2	 0.468171481	 0.031322913	 0.011045842	 0.010033666	 0.029310650	 0.010831795	 0.043014813	 0.728188981
30	 2268	 1224	 20777	 4	 8	 2	 2	 0.468334432	 0.030036828	 0.011091290	 0.010078294	 0.027914052	 0.010169280	 0.041202787	 0.728999914
31	 2424	 1304	 23201	 4	 8	 2	 2	 0.468479794	 0.028692710	 0.011113090	 0.010101612	 0.026453182	 0.009689209	 0.039515725	 0.726108662
32	 3636	 1304	 26837	 6	 15	 3	 3	 0.468590785	 0.027454989	 0.007083190	 0.006648836	 0.026525550	 0.009699690	 0.038177026	 0.719149476
33	 3960	 1418	 30797	 6	 15	 3	 3	 0.468723215	 0.026273298	 0.007090831	 0.006654427	 0.025298346	 0.009365436	 0.036515158	 0.719517566
34	 4368	 1556	 35165	 6	 15	 3	 3	 0.468849857	 0.025107450	 0.007098128	 0.006660016	 0.024083202	 0.008838492	 0.034851417	 0.720414020
35	 4824	 1722	 39989	 6	 15	 3	 3	 0.468957042	 0.024000623	 0.007111723	 0.006672103	 0.022922768	 0.008286223	 0.033378165	 0.719051613
36	 5376	 1913	 45365	 6	 15	 3	 3	 0.469048737	 0.023007742	 0.007121294	 0.006680427	 0.021877919	 0.008074338	 0.032063877	 0.717559576
37	 6030	 2142	 51395	 6	 15	 3	 3	 0.469135314	 0.022066031	 0.007132792	 0.006690564	 0.020881403	 0.007704122	 0.030771205	 0.717099980
38	 6906	 2440	 58301	 6	 15	 3	 3	 0.469215909	 0.021292055	 0.007152618	 0.006707690	 0.020054716	 0.007595013	 0.029516771	 0.721354465
39	 7926	 2784	 66227	 6	 15	 3	 3	 0.469302081	 0.020453596	 0.007187397	 0.006740406	 0.019149176	 0.007151719	 0.028113461	 0.727537470
40	 8886	 3112	 75113	 6	 15	 3	 3	 0.469379073	 0.019684109	 0.007217902	 0.006769344	 0.018313002	 0.006877112	 0.026797293	 0.734555893
41	 9834	 3440	 84947	 6	 15	 3	 3	 0.469450263	 0.018774569	 0.007230630	 0.006780231	 0.017326351	 0.006508525	 0.025519790	 0.735686657
42	 14751	 3440	 99698	 9	 28	 2	 4	 0.469501909	 0.017920410	 0.004551649	 0.003642427	 0.017332731	 0.006510661	 0.024551310	 0.729916645
43	 16209	 3769	 115907	 9	 28	 2	 4	 0.469560028	 0.017155980	 0.004561888	 0.003651516	 0.016538344	 0.006218285	 0.023413442	 0.732740627
44	 17694	 4104	 133601	 9	 28	 2	 4	 0.469614344	 0.016267383	 0.004567342	 0.003657156	 0.015613044	 0.005900459	 0.022297468	 0.729561902
45	 19359	 4476	 152960	 9	 28	 2	 4	 0.469667742	 0.015383265	 0.004572524	 0.003662033	 0.014687984	 0.005421554	 0.021142892	 0.727585648
46	 20997	 4847	 173957	 9	 28	 2	 4	 0.469709719	 0.014670185	 0.004576143	 0.003665365	 0.013938194	 0.005089412	 0.020188841	 0.726648231
47	 22635	 5224	 196592	 9	 28	 2	 4	 0.469745870	 0.014026466	 0.004578722	 0.003667672	 0.013258094	 0.004933068	 0.019329435	 0.725653179
48	 24687	 5691	 221279	 9	 28	 2	 4	 0.469780554	 0.013401584	 0.004581343	 0.003669980	 0.012594195	 0.004601598	 0.018467293	 0.725692962
49	 27054	 6229	 248333	 9	 28	 2	 4	 0.469810517	 0.012836031	 0.004584309	 0.003672536	 0.011989487	 0.004367699	 0.017688623	 0.725665936
50	 29943	 6896	 278276	 9	 28	 2	 4	 0.469836245	 0.012309632	 0.004586678	 0.003674330	 0.011423197	 0.004220564	 0.016991536	 0.724456726
51	 33651	 7732	 311927	 9	 28	 2	 4	 0.469860762	 0.011826195	 0.004589022	 0.003676177	 0.010899531	 0.004035501	 0.016299495	 0.725555946
52	 37989	 8720	 349916	 9	 28	 2	 4	 0.469882790	 0.011391853	 0.004592062	 0.003678388	 0.010425319	 0.003872017	 0.015651625	 0.727838377
53	 43173	 9881	 393089	 9	 28	 2	 4	 0.469903244	 0.010985162	 0.004595592	 0.003680766	 0.009977692	 0.003671648	 0.015024998	 0.731125720
54	 52767	 9881	 445856	 11	 42	 3	 5	 0.469917952	 0.010633762	 0.003666596	 0.002944519	 0.009981631	 0.003671324	 0.014557750	 0.730453705
55	 59455	 11108	 505311	 11	 42	 3	 5	 0.469938097	 0.010201760	 0.003672628	 0.002949937	 0.009517757	 0.003577557	 0.013892261	 0.734348406
56	 66682	 12438	 571993	 11	 42	 3	 5	 0.469957066	 0.009804370	 0.003676781	 0.002953440	 0.009088837	 0.003378086	 0.013235017	 0.740790163
57	 73810	 13750	 645803	 11	 42	 3	 5	 0.469973805	 0.009380502	 0.003679587	 0.002955797	 0.008628700	 0.003207599	 0.012626652	 0.742912875
58	 80971	 15061	 726774	 11	 42	 3	 5	 0.469988699	 0.008980481	 0.003681797	 0.002957572	 0.008191057	 0.003058702	 0.012059525	 0.744679501
59	 88352	 16415	 815126	 11	 42	 3	 5	 0.470002156	 0.008599508	 0.003683373	 0.002958811	 0.007770734	 0.002890897	 0.011523165	 0.746280088
60	 112448	 16415	 927574	 14	 61	 5	 6	 0.470011800	 0.008244147	 0.002747767	 0.002311821	 0.007772756	 0.002893191	 0.011122843	 0.741190624
61	 122178	 17814	 1049752	 14	 61	 5	 6	 0.470023918	 0.007863269	 0.002748547	 0.002312437	 0.007367258	 0.002722109	 0.010598411	 0.741929112
62	 132426	 19294	 1182178	 14	 61	 5	 6	 0.470034524	 0.007503670	 0.002749151	 0.002312917	 0.006981922	 0.002561335	 0.010117094	 0.741682373
63	 143710	 20924	 1325888	 14	 61	 5	 6	 0.470044067	 0.007180961	 0.002749685	 0.002313336	 0.006633659	 0.002428602	 0.009663579	 0.743095362
64	 156212	 22734	 1482100	 14	 61	 5	 6	 0.470052729	 0.006882589	 0.002750168	 0.002313716	 0.006309248	 0.002293477	 0.009232617	 0.745464601
65	 212002	 22734	 1694102	 19	 94	 6	 7	 0.470058656	 0.006597365	 0.001925637	 0.001587338	 0.006310083	 0.002294914	 0.008925799	 0.739134380
66	 231572	 24825	 1925674	 19	 94	 6	 7	 0.470066016	 0.006309285	 0.001926034	 0.001587673	 0.006008117	 0.002190074	 0.008529381	 0.739712025
67	 256044	 27432	 2181718	 19	 94	 6	 7	 0.470072596	 0.006045841	 0.001926424	 0.001587987	 0.005730714	 0.002115819	 0.008158660	 0.741033659
68	 286843	 30712	 2468561	 19	 94	 6	 7	 0.470078659	 0.005802508	 0.001926817	 0.001588299	 0.005473250	 0.002023694	 0.007801529	 0.743765465
69	 323513	 34604	 2792074	 19	 94	 6	 7	 0.470084202	 0.005572099	 0.001927282	 0.001588675	 0.005228180	 0.001940299	 0.007460082	 0.746921901
70	 367270	 39237	 3159344	 19	 94	 6	 7	 0.470089419	 0.005363910	 0.001927894	 0.001589146	 0.005005473	 0.001844590	 0.007123738	 0.752962853
71	 414295	 44210	 3573639	 19	 94	 6	 7	 0.470094611	 0.005145594	 0.001928690	 0.001589735	 0.004770460	 0.001785361	 0.006772492	 0.759778492
72	 463828	 49448	 4037467	 19	 94	 6	 7	 0.470099266	 0.004938845	 0.001929236	 0.001590151	 0.004546454	 0.001683217	 0.006441232	 0.766754747


==> data/lshaped/criterionB/varth1_thX0.35_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 2	 1	 0.441911422	 0.109920301	 0.017291732	 0.017201947	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 2	 1	 0.444486538	 0.105987874	 0.017846361	 0.017753700	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 2	 1	 0.447972947	 0.100748435	 0.018974639	 0.018864796	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 2	 1	 0.449820601	 0.097143253	 0.019369524	 0.019257544	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 2	 1	 0.451347571	 0.093667067	 0.019775175	 0.019662791	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 2	 1	 0.452676746	 0.089560163	 0.019789081	 0.019670535	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 2	 1	 0.453868501	 0.085862637	 0.019918585	 0.019795550	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 2	 1	 0.455341720	 0.082707673	 0.020932557	 0.020795427	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 2	 1	 0.457063196	 0.079155885	 0.022117609	 0.021962193	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 2	 1	 0.458560616	 0.075530033	 0.023333729	 0.023165224	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 2	 1	 0.459602525	 0.071900653	 0.023398697	 0.023227010	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 2	 1	 0.460519771	 0.068901051	 0.023596049	 0.023415513	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 2	 1	 0.461408336	 0.065721441	 0.023987282	 0.023805894	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 444	 256	 2105	 4	 8	 2	 2	 0.462037735	 0.062190792	 0.009547426	 0.008691905	 0.061453570	 0.022740860	 0.086924915	 0.715454161
15	 484	 278	 2589	 4	 8	 2	 2	 0.462730440	 0.059189998	 0.009646639	 0.008789196	 0.058398615	 0.021394239	 0.083158579	 0.711772594
16	 512	 295	 3101	 4	 8	 2	 2	 0.463313176	 0.056341768	 0.009778110	 0.008918917	 0.055486786	 0.021702657	 0.079848047	 0.705612351
17	 552	 319	 3653	 4	 8	 2	 2	 0.463927313	 0.053595473	 0.009821874	 0.008958681	 0.052687812	 0.019943454	 0.076198802	 0.703363716
18	 600	 344	 4253	 4	 8	 2	 2	 0.464523657	 0.051014432	 0.009914075	 0.009050306	 0.050041817	 0.019102161	 0.072474697	 0.703893011
19	 660	 375	 4913	 4	 8	 2	 2	 0.465008448	 0.048504185	 0.010019200	 0.009142453	 0.047458103	 0.017540062	 0.069296121	 0.699955261
20	 740	 421	 5653	 4	 8	 2	 2	 0.465427696	 0.046674855	 0.010132988	 0.009240605	 0.045561658	 0.016932759	 0.066421905	 0.702702746
21	 832	 470	 6485	 4	 8	 2	 2	 0.465840033	 0.044853210	 0.010241565	 0.009338889	 0.043668304	 0.015972743	 0.063465525	 0.706733463
22	 932	 522	 7417	 4	 8	 2	 2	 0.466198033	 0.043009831	 0.010292874	 0.009383657	 0.041760056	 0.015522956	 0.060779963	 0.707631745
23	 1072	 598	 8489	 4	 8	 2	 2	 0.466532088	 0.041476715	 0.010432489	 0.009504848	 0.040143257	 0.016016424	 0.058160302	 0.713144773
24	 1264	 699	 9753	 4	 8	 2	 2	 0.466897990	 0.039842986	 0.010657564	 0.009686828	 0.038391143	 0.015281725	 0.055145956	 0.722500596
25	 1436	 794	 11189	 4	 8	 2	 2	 0.467227138	 0.037989885	 0.010822620	 0.009821970	 0.036415687	 0.013907667	 0.052283947	 0.726607047
26	 1592	 874	 12781	 4	 8	 2	 2	 0.467513877	 0.036157518	 0.010920400	 0.009908130	 0.034468986	 0.012597641	 0.049654652	 0.728179878
27	 1740	 948	 14521	 4	 8	 2	 2	 0.467752641	 0.034483249	 0.010986366	 0.009969779	 0.032686300	 0.011970027	 0.047352680	 0.728221701
28	 1896	 1028	 16417	 4	 8	 2	 2	 0.467957291	 0.033076450	 0.011016661	 0.010003018	 0.031187894	 0.012526985	 0.045285570	 0.730397127
29	 2092	 1130	 18509	 4	 8	 2	 2	 0.468171481	 0.031322913	 0.011045842	 0.010033666	 0.029310650	 0.010831795	 0.043014813	 0.728188981
30	 2268	 1224	 20777	 4	 8	 2	 2	 0.468334432	 0.030036828	 0.011091290	 0.010078294	 0.027914052	 0.010169280	 0.041202787	 0.728999914
31	 2424	 1304	 23201	 4	 8	 2	 2	 0.468479794	 0.028692710	 0.011113090	 0.010101612	 0.026453182	 0.009689209	 0.039515725	 0.726108662
32	 3636	 1304	 26837	 6	 15	 3	 3	 0.468590785	 0.027454989	 0.007083190	 0.006648836	 0.026525550	 0.009699690	 0.038177026	 0.719149476
33	 3960	 1418	 30797	 6	 15	 3	 3	 0.468723215	 0.026273298	 0.007090831	 0.006654427	 0.025298346	 0.009365436	 0.036515158	 0.719517566
34	 4368	 1556	 35165	 6	 15	 3	 3	 0.468849857	 0.025107450	 0.007098128	 0.006660016	 0.024083202	 0.008838492	 0.034851417	 0.720414020
35	 4824	 1722	 39989	 6	 15	 3	 3	 0.468957042	 0.024000623	 0.007111723	 0.006672103	 0.022922768	 0.008286223	 0.033378165	 0.719051613
36	 5376	 1913	 45365	 6	 15	 3	 3	 0.469048737	 0.023007742	 0.007121294	 0.006680427	 0.021877919	 0.008074338	 0.032063877	 0.717559576
37	 6030	 2142	 51395	 6	 15	 3	 3	 0.469135314	 0.022066031	 0.007132792	 0.006690564	 0.020881403	 0.007704122	 0.030771205	 0.717099980
38	 6906	 2440	 58301	 6	 15	 3	 3	 0.469215909	 0.021292055	 0.007152618	 0.006707690	 0.020054716	 0.007595013	 0.029516771	 0.721354465
39	 7926	 2784	 66227	 6	 15	 3	 3	 0.469302081	 0.020453596	 0.007187397	 0.006740406	 0.019149176	 0.007151719	 0.028113461	 0.727537470
40	 8886	 3112	 75113	 6	 15	 3	 3	 0.469379073	 0.019684109	 0.007217902	 0.006769344	 0.018313002	 0.006877112	 0.026797293	 0.734555893
41	 9834	 3440	 84947	 6	 15	 3	 3	 0.469450263	 0.018774569	 0.007230630	 0.006780231	 0.017326351	 0.006508525	 0.025519790	 0.735686657
42	 14751	 3440	 99698	 9	 28	 4	 4	 0.469501909	 0.017920410	 0.004551649	 0.004169509	 0.017332731	 0.006510661	 0.024551310	 0.729916645
43	 16209	 3769	 115907	 9	 28	 4	 4	 0.469560028	 0.017155980	 0.004561888	 0.004179135	 0.016538344	 0.006218285	 0.023413442	 0.732740627
44	 17694	 4104	 133601	 9	 28	 4	 4	 0.469614344	 0.016267383	 0.004567342	 0.004184455	 0.015613044	 0.005900459	 0.022297468	 0.729561902
45	 19359	 4476	 152960	 9	 28	 4	 4	 0.469667742	 0.015383265	 0.004572524	 0.004189371	 0.014687984	 0.005421554	 0.021142892	 0.727585648
46	 20997	 4847	 173957	 9	 28	 4	 4	 0.469709719	 0.014670185	 0.004576143	 0.004192797	 0.013938194	 0.005089412	 0.020188841	 0.726648231
47	 22635	 5224	 196592	 9	 28	 4	 4	 0.469745870	 0.014026466	 0.004578722	 0.004195246	 0.013258094	 0.004933068	 0.019329435	 0.725653179
48	 24687	 5691	 221279	 9	 28	 4	 4	 0.469780554	 0.013401584	 0.004581343	 0.004197732	 0.012594195	 0.004601598	 0.018467293	 0.725692962
49	 27054	 6229	 248333	 9	 28	 4	 4	 0.469810517	 0.012836031	 0.004584309	 0.004200511	 0.011989487	 0.004367699	 0.017688623	 0.725665936
50	 29943	 6896	 278276	 9	 28	 4	 4	 0.469836245	 0.012309632	 0.004586678	 0.004202639	 0.011423197	 0.004220564	 0.016991536	 0.724456726
51	 33651	 7732	 311927	 9	 28	 4	 4	 0.469860762	 0.011826195	 0.004589022	 0.004204767	 0.010899531	 0.004035501	 0.016299495	 0.725555946
52	 48607	 7732	 360534	 13	 47	 6	 5	 0.469880206	 0.011344299	 0.003128526	 0.002888100	 0.010904377	 0.004036808	 0.015728990	 0.721235036
53	 54873	 8720	 415407	 13	 47	 6	 5	 0.469902259	 0.010889953	 0.003131497	 0.002890779	 0.010429995	 0.003873333	 0.015055786	 0.723306822
54	 62361	 9881	 477768	 13	 47	 6	 5	 0.469922742	 0.010462914	 0.003135121	 0.002894010	 0.009982163	 0.003671557	 0.014402283	 0.726476067
55	 70265	 11108	 548033	 13	 47	 6	 5	 0.469942904	 0.010022877	 0.003140306	 0.002898624	 0.009518222	 0.003580418	 0.013728689	 0.730068029
56	 78806	 12438	 626839	 13	 47	 6	 5	 0.469961910	 0.009617664	 0.003144032	 0.002901987	 0.009089254	 0.003377087	 0.013061884	 0.736315241
57	 87217	 13748	 714056	 13	 47	 6	 5	 0.469978664	 0.009183514	 0.003146630	 0.002904331	 0.008627610	 0.003206727	 0.012444485	 0.737958566
58	 95693	 15061	 809749	 13	 47	 6	 5	 0.469993504	 0.008776852	 0.003148614	 0.002906128	 0.008192641	 0.003059033	 0.011870795	 0.739365118
59	 104416	 16415	 914165	 13	 47	 6	 5	 0.470006970	 0.008386117	 0.003150149	 0.002907547	 0.007771970	 0.002891010	 0.011325069	 0.740491434
60	 152608	 16415	 1066773	 19	 83	 6	 6	 0.470016164	 0.008037985	 0.002041844	 0.001839434	 0.007774322	 0.002893414	 0.010936876	 0.734943424
61	 165813	 17814	 1232586	 19	 83	 6	 6	 0.470028284	 0.007646639	 0.002042480	 0.001840002	 0.007368810	 0.002722369	 0.010402958	 0.735044646
62	 179702	 19292	 1412288	 19	 83	 6	 6	 0.470038895	 0.007276063	 0.002043011	 0.001840490	 0.006983352	 0.002561744	 0.009911930	 0.734071338
63	 195016	 20922	 1607304	 19	 83	 6	 6	 0.470048435	 0.006942636	 0.002043457	 0.001840880	 0.006635095	 0.002429028	 0.009448727	 0.734769496
64	 211964	 22730	 1819268	 19	 83	 6	 6	 0.470057091	 0.006633791	 0.002043892	 0.001841274	 0.006311076	 0.002294248	 0.009007803	 0.736449374
65	 231496	 24817	 2050764	 19	 83	 6	 6	 0.470064448	 0.006347660	 0.002044301	 0.001841642	 0.006009461	 0.002189968	 0.008615323	 0.736787250
66	 255911	 27418	 2306675	 19	 83	 6	 6	 0.470071023	 0.006085421	 0.002044721	 0.001842019	 0.005731620	 0.002114216	 0.008248820	 0.737732299
67	 286539	 30680	 2593214	 19	 83	 6	 6	 0.470077077	 0.005844092	 0.002045141	 0.001842391	 0.005474561	 0.002025007	 0.007896287	 0.740106351
68	 323285	 34580	 2916499	 19	 83	 6	 6	 0.470082629	 0.005615784	 0.002045617	 0.001842812	 0.005229960	 0.001939130	 0.007558523	 0.742973776
69	 366814	 39189	 3283313	 19	 83	 6	 6	 0.470087821	 0.005409586	 0.002046315	 0.001843444	 0.005007616	 0.001846534	 0.007228391	 0.748380454
70	 413991	 44178	 3697304	 19	 83	 6	 6	 0.470093036	 0.005191916	 0.002047272	 0.001844322	 0.004771234	 0.001784156	 0.006880897	 0.754540631
71	 544725	 44178	 4242029	 25	 125	 9	 7	 0.470096837	 0.004986431	 0.001447738	 0.001304264	 0.004771640	 0.001784838	 0.006616123	 0.753678639


==> data/lshaped/criterionB/varth1_thX0.35_thP1.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 3	 1	 0.441911422	 0.109920301	 0.017291732	 0.017291732	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 3	 1	 0.444486538	 0.105987874	 0.017846361	 0.017846361	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 3	 1	 0.447972947	 0.100748435	 0.018974639	 0.018974639	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 3	 1	 0.449820601	 0.097143253	 0.019369524	 0.019369524	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 3	 1	 0.451347571	 0.093667067	 0.019775175	 0.019775175	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 3	 1	 0.452676746	 0.089560163	 0.019789081	 0.019789081	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 3	 1	 0.453868501	 0.085862637	 0.019918585	 0.019918585	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 3	 1	 0.455341720	 0.082707673	 0.020932557	 0.020932557	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 3	 1	 0.457063196	 0.079155885	 0.022117609	 0.022117609	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 3	 1	 0.458560616	 0.075530033	 0.023333729	 0.023333729	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 3	 1	 0.459602525	 0.071900653	 0.023398697	 0.023398697	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 3	 1	 0.460519771	 0.068901051	 0.023596049	 0.023596049	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 3	 1	 0.461408336	 0.065721441	 0.023987282	 0.023987282	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 555	 256	 2216	 5	 9	 9	 2	 0.462065704	 0.062057810	 0.008294589	 0.008294589	 0.061500989	 0.022756000	 0.086776116	 0.715148515
15	 605	 278	 2821	 5	 9	 9	 2	 0.462759164	 0.059040344	 0.008371408	 0.008371408	 0.058443834	 0.021776621	 0.082998588	 0.711341544
16	 645	 296	 3466	 5	 9	 9	 2	 0.463385538	 0.056090211	 0.008533116	 0.008533116	 0.055437331	 0.019434659	 0.079427028	 0.706185438
17	 680	 314	 4146	 5	 9	 9	 2	 0.463831555	 0.053739522	 0.008546421	 0.008546421	 0.053055584	 0.021692006	 0.076779544	 0.699919794
18	 750	 344	 4896	 5	 9	 9	 2	 0.464553242	 0.050824932	 0.008638712	 0.008638712	 0.050085391	 0.019109251	 0.072284816	 0.703120453
19	 825	 375	 5721	 5	 9	 9	 2	 0.465038631	 0.048298345	 0.008733255	 0.008733255	 0.047502215	 0.017547071	 0.069093280	 0.699031013
20	 925	 421	 6646	 5	 9	 9	 2	 0.465458483	 0.046455142	 0.008838900	 0.008838900	 0.045606514	 0.016944177	 0.066205813	 0.701677697
21	 1040	 470	 7686	 5	 9	 9	 2	 0.465871105	 0.044618143	 0.008951431	 0.008951431	 0.043710989	 0.015985704	 0.063237038	 0.705569777
22	 1165	 522	 8851	 5	 9	 9	 2	 0.466229495	 0.042756494	 0.008992252	 0.008992252	 0.041800206	 0.015533494	 0.060538147	 0.706273582
23	 1340	 598	 10191	 5	 9	 9	 2	 0.466564316	 0.041203511	 0.009121532	 0.009121532	 0.040181177	 0.016028319	 0.057901200	 0.711617572
24	 1580	 699	 11771	 5	 9	 9	 2	 0.466931382	 0.039544224	 0.009334298	 0.009334298	 0.038426769	 0.015286876	 0.054862503	 0.720787821
25	 1795	 794	 13566	 5	 9	 9	 2	 0.467261343	 0.037668119	 0.009493961	 0.009493961	 0.036452050	 0.013915645	 0.051977371	 0.724702280
26	 1990	 874	 15556	 5	 9	 9	 2	 0.467548626	 0.035810902	 0.009584035	 0.009584035	 0.034504594	 0.012603725	 0.049326377	 0.725999044
27	 2175	 948	 17731	 5	 9	 9	 2	 0.467787844	 0.034112403	 0.009640986	 0.009640986	 0.032721667	 0.011983778	 0.047003643	 0.725739560
28	 2370	 1028	 20101	 5	 9	 9	 2	 0.467992950	 0.032679383	 0.009656210	 0.009656210	 0.031220181	 0.012533344	 0.044915563	 0.727573712
29	 2615	 1130	 22716	 5	 9	 9	 2	 0.468207280	 0.030899147	 0.009683729	 0.009683729	 0.029342507	 0.010842620	 0.042623377	 0.724934291
30	 2835	 1224	 25551	 5	 9	 9	 2	 0.468370515	 0.029587119	 0.009723847	 0.009723847	 0.027943594	 0.010176065	 0.040790565	 0.725342232
31	 3030	 1304	 28581	 5	 9	 9	 2	 0.468516048	 0.028216671	 0.009741460	 0.009741460	 0.026481776	 0.009696223	 0.039083531	 0.721958062
32	 8484	 1304	 37065	 14	 28	 28	 3	 0.468635810	 0.026821213	 0.003925186	 0.003925186	 0.026532440	 0.009879234	 0.037620307	 0.712945089
33	 9268	 1422	 46333	 14	 28	 28	 3	 0.468776784	 0.025541951	 0.003933373	 0.003933373	 0.025237270	 0.009334758	 0.035820891	 0.713046220
34	 10234	 1562	 56567	 14	 28	 28	 3	 0.468900613	 0.024346216	 0.003941669	 0.003941669	 0.024025017	 0.008814599	 0.034161743	 0.712674869
35	 11298	 1728	 67865	 14	 28	 28	 3	 0.469006774	 0.023205967	 0.003950068	 0.003950068	 0.022867310	 0.008357288	 0.032671938	 0.710272129
36	 12642	 1927	 80507	 14	 28	 28	 3	 0.469099621	 0.022157376	 0.003954880	 0.003954880	 0.021801565	 0.008031633	 0.031310626	 0.707663140
37	 14168	 2157	 94675	 14	 28	 28	 3	 0.469186990	 0.021219590	 0.003960920	 0.003960920	 0.020846634	 0.007689111	 0.029972950	 0.707958011
38	 16254	 2460	 110929	 14	 28	 28	 3	 0.469268595	 0.020380675	 0.003970753	 0.003970753	 0.019990124	 0.007532203	 0.028666978	 0.710946084
39	 18592	 2798	 129521	 14	 28	 28	 3	 0.469353608	 0.019492423	 0.003982535	 0.003982535	 0.019081246	 0.007155015	 0.027239684	 0.715589163
40	 20888	 3134	 150409	 14	 28	 28	 3	 0.469431812	 0.018679007	 0.003992677	 0.003992677	 0.018247296	 0.006852220	 0.025856972	 0.722397312
41	 23044	 3455	 173453	 14	 28	 28	 3	 0.469501936	 0.017712255	 0.003999411	 0.003999411	 0.017254817	 0.006463350	 0.024550803	 0.721453188
42	 25368	 3792	 198821	 14	 28	 28	 3	 0.469561164	 0.016935865	 0.004004374	 0.004004374	 0.016455653	 0.006241846	 0.023390649	 0.724044269
43	 27748	 4136	 226569	 14	 28	 28	 3	 0.469616252	 0.016001794	 0.004006808	 0.004006808	 0.015492027	 0.005813703	 0.022257259	 0.718947197
44	 30310	 4504	 256879	 14	 28	 28	 3	 0.469667080	 0.015144068	 0.004009177	 0.004009177	 0.014603742	 0.005424663	 0.021157580	 0.715775050
45	 32900	 4885	 289779	 14	 28	 28	 3	 0.469710007	 0.014392219	 0.004011755	 0.004011755	 0.013821787	 0.005125444	 0.020182130	 0.713116969
46	 35686	 5293	 325465	 14	 28	 28	 3	 0.469746933	 0.013751659	 0.004013942	 0.004013942	 0.013152809	 0.004856399	 0.019303579	 0.712389078
47	 38850	 5757	 364315	 14	 28	 28	 3	 0.469780618	 0.013126706	 0.004016306	 0.004016306	 0.012497187	 0.004572235	 0.018465664	 0.710871037
48	 42644	 6312	 406959	 14	 28	 28	 3	 0.469809166	 0.012573217	 0.004018149	 0.004018149	 0.011913868	 0.004311484	 0.017724482	 0.709370055
49	 46956	 6952	 453915	 14	 28	 28	 3	 0.469834314	 0.012048993	 0.004019571	 0.004019571	 0.011358754	 0.004218367	 0.017044846	 0.706899510
50	 53004	 7825	 506919	 14	 28	 28	 3	 0.469858465	 0.011568570	 0.004021390	 0.004021390	 0.010847130	 0.004029697	 0.016365592	 0.706883680
51	 59934	 8840	 566853	 14	 28	 28	 3	 0.469880624	 0.011122112	 0.004023454	 0.004023454	 0.010368857	 0.003845209	 0.015716508	 0.707670686
52	 179802	 8840	 746655	 42	 90	 90	 4	 0.469900109	 0.010831790	 0.003119586	 0.003119586	 0.010372842	 0.003846719	 0.015122737	 0.716258586
53	 203994	 10001	 950649	 42	 90	 90	 4	 0.469920409	 0.010409637	 0.003121222	 0.003121222	 0.009930685	 0.003665181	 0.014478207	 0.718986578
54	 229950	 11249	 1180599	 42	 90	 90	 4	 0.469940422	 0.009972822	 0.003122671	 0.003122671	 0.009471331	 0.003537048	 0.013813384	 0.721968080
55	 256662	 12537	 1437261	 42	 90	 90	 4	 0.469958946	 0.009557106	 0.003124831	 0.003124831	 0.009031816	 0.003368602	 0.013168094	 0.725777443
56	 284172	 13863	 1721433	 42	 90	 90	 4	 0.469975541	 0.009136904	 0.003126826	 0.003126826	 0.008585218	 0.003176659	 0.012561847	 0.727353531
57	 311262	 15163	 2032695	 42	 90	 90	 4	 0.469990175	 0.008722850	 0.003128875	 0.003128875	 0.008142374	 0.003057724	 0.012001861	 0.726791445
58	 978252	 15163	 3010947	 132	 297	 297	 5	 0.470001504	 0.008435197	 0.002193921	 0.002193921	 0.008144892	 0.003058849	 0.011549710	 0.730338485
59	 1069332	 16554	 4080279	 132	 297	 297	 5	 0.470014841	 0.008043117	 0.002195086	 0.002195086	 0.007737786	 0.002877667	 0.010993577	 0.731619654
60	 1161204	 17957	 5241483	 132	 297	 297	 5	 0.470026875	 0.007645962	 0.002196103	 0.002196103	 0.007323788	 0.002717349	 0.010466457	 0.730520539
61	 1259808	 19466	 6501291	 132	 297	 297	 5	 0.470037543	 0.007283481	 0.002196972	 0.002196972	 0.006944236	 0.002549411	 0.009975853	 0.730111150
62	 1367784	 21121	 7869075	 132	 297	 297	 5	 0.470046974	 0.006956720	 0.002197524	 0.002197524	 0.006600518	 0.002403122	 0.009521140	 0.730660351
63	 1484736	 22917	 9353811	 132	 297	 297	 5	 0.470055403	 0.006650892	 0.002198011	 0.002198011	 0.006277189	 0.002285760	 0.009095453	 0.731232624
64	 1623204	 25044	 10977015	 132	 297	 297	 5	 0.470062700	 0.006367854	 0.002198507	 0.002198507	 0.005976298	 0.002185361	 0.008710173	 0.731082387
65	 5275413	 25044	 16252428	 429	 1001	 1001	 6	 0.470069004	 0.006091780	 0.001172529	 0.001172529	 0.005977873	 0.002185783	 0.008363073	 0.728414095
66	 5843838	 27726	 22096266	 429	 1001	 1001	 6	 0.470075521	 0.005825238	 0.001172758	 0.001172758	 0.005705965	 0.002102992	 0.007988399	 0.729212212
67	 6542250	 31019	 28638516	 429	 1001	 1001	 6	 0.470081504	 0.005575958	 0.001172970	 0.001172970	 0.005451188	 0.002018655	 0.007628186	 0.730967730
68	 7385235	 34980	 36023751	 429	 1001	 1001	 6	 0.470087000	 0.005338392	 0.001173200	 0.001173200	 0.005207882	 0.001926772	 0.007281645	 0.733129994
69	 8371935	 39608	 44395686	 429	 1001	 1001	 6	 0.470092188	 0.005121287	 0.001173486	 0.001173486	 0.004985029	 0.001843818	 0.006938601	 0.738086398
70	 9446580	 44639	 53842266	 429	 1001	 1001	 6	 0.470097357	 0.004896980	 0.001173854	 0.001173854	 0.004754207	 0.001776734	 0.006579061	 0.744328138


==> data/lshaped/criterionB/varth1_thX0.3_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 1	 1     0.447972947    0.100748435    0.018974639    0.015710065    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 1	 1     0.452022976    0.091305827    0.019740707    0.016236970    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 1	 1     0.452932295    0.088597574    0.019785652    0.016216130    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 1	 1     0.456278518    0.080338158    0.021256390    0.016961156    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 1	 1     0.457470487    0.078097930    0.022129410    0.017186321    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 1	 1     0.458438200    0.075815673    0.022989999    0.017510881    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 1	 1     0.459279222    0.073136948    0.023269878    0.017620910    0.069336325    0.021332665    0.100485847    0.727833330
14	 192	 224	 1647	 2	 3	 1	 1     0.459920261    0.071050609    0.023361435    0.017753651    0.067100167    0.021276220    0.097509808    0.728650895
15	 204	 236	 1851	 2	 3	 1	 1     0.460570154    0.068834057    0.023588071    0.017765215    0.064666299    0.019800916    0.094392494    0.729232308
16	 214	 248	 2065	 2	 3	 1	 1     0.461111547    0.066560251    0.023678626    0.017761413    0.062206026    0.021361059    0.091711234    0.725758970
17	 232	 268	 2297	 2	 3	 1	 1     0.461791657    0.064326471    0.023979478    0.018116797    0.059689861    0.018914882    0.088222871    0.729136003
18	 246	 282	 2543	 2	 3	 1	 1     0.462266248    0.062189489    0.024135184    0.018297094    0.057315142    0.018142683    0.085701372    0.725653369
19	 369	 282	 2912	 3	 6	 1	 2     0.462629391    0.060196276    0.017857674    0.015476000    0.057486478    0.018158051    0.083718912    0.719028407
20	 384	 294	 3296	 3	 6	 1	 2     0.463051518    0.058305063    0.018019762    0.015602121    0.055450595    0.016866586    0.081351713    0.716703561
21	 399	 306	 3695	 3	 6	 1	 2     0.463387560    0.056580221    0.018041969    0.015618007    0.053626568    0.020395645    0.079415231    0.712460575
22	 429	 330	 4124	 3	 6	 1	 2     0.464010264    0.054086214    0.018062030    0.015629177    0.050981189    0.018005610    0.075692040    0.714556168
23	 465	 354	 4589	 3	 6	 1	 2     0.464413666    0.052286296    0.018111684    0.015638619    0.049049197    0.016354331    0.073176200    0.714525982
24	 501	 380	 5090	 3	 6	 1	 2     0.464790898    0.050435863    0.018237406    0.015723215    0.047023114    0.015526408    0.070740587    0.712969242
25	 668	 380	 5758	 4	 8	 1	 2     0.465071439    0.048165004    0.010042404    0.007563272    0.047106451    0.015545473    0.068872097    0.699339879
26	 740	 419	 6498	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.015013968    0.066592437    0.701658977
27	 804	 456	 7302	 4	 8	 1	 2     0.465735452    0.045434067    0.010202785    0.007701299    0.044273668    0.014384538    0.064228485    0.707381893
28	 868	 488	 8170	 4	 8	 1	 2     0.466017257    0.043839075    0.010242958    0.007727541    0.042625653    0.013690020    0.062150828    0.705365902
29	 960	 537	 9130	 4	 8	 1	 2     0.466256544    0.042567584    0.010304063    0.007767524    0.041301640    0.012966252    0.060329469    0.705585253
30	 1044	 584	 10174	 4	 8	 1	 2     0.466493998    0.041577813    0.010395508    0.007835143    0.040257272    0.013833000    0.058465028    0.711156984
31	 1188	 660	 11362	 4	 8	 1	 2     0.466760968    0.040407101    0.010541656    0.007932656    0.039007785    0.013698134    0.056293946    0.717787680
32	 1336	 737	 12698	 4	 8	 1	 2     0.467040205    0.039116030    0.010774585    0.008102340    0.037602821    0.012062335    0.053928254    0.725334641
33	 1432	 791	 14130	 4	 8	 1	 2     0.467240043    0.037893213    0.010856339    0.008168574    0.036304759    0.011773660    0.052168497    0.726361989
34	 1540	 848	 15670	 4	 8	 1	 2     0.467435787    0.036702664    0.010908536    0.008203321    0.035044106    0.011582691    0.050384463    0.728452010
35	 1668	 912	 17338	 4	 8	 1	 2     0.467637217    0.035352399    0.010960611    0.008242989    0.033610372    0.010844502    0.048479305    0.729226596
36	 1776	 966	 19114	 4	 8	 1	 2     0.467802427    0.034198587    0.010997948    0.008266587    0.032381916    0.010367637    0.046858286    0.729830082
37	 1892	 1026	 21006	 4	 8	 1	 2     0.467960874    0.033043770    0.011015925    0.008278029    0.031153493    0.010105452    0.045248535    0.730272714
38	 2016	 1092	 23022	 4	 8	 1	 2     0.468111660    0.031813543    0.011032483    0.008293695    0.029839333    0.010082223    0.043661000    0.728648960
39	 2160	 1165	 25182	 4	 8	 1	 2     0.468243513    0.030628891    0.011053439    0.008310996    0.028564847    0.009214547    0.042223479    0.725399520
40	 2300	 1240	 27482	 4	 8	 1	 2     0.468363036    0.029723384    0.011092976    0.008344098    0.027575813    0.008949587    0.040876348    0.727153614
41	 2416	 1300	 29898	 4	 8	 1	 2     0.468479329    0.028678608    0.011112552    0.008363709    0.026438112    0.008485010    0.039521234    0.725650633
42	 2576	 1382	 32474	 4	 8	 1	 2     0.468575872    0.027833880    0.011124726    0.008369489    0.025514023    0.007982817    0.038359632    0.725603417
43	 3220	 1382	 35694	 5	 13	 1	 3     0.468650666    0.027059544    0.008887522    0.005681451    0.025558382    0.007962784    0.037434782    0.722844981
44	 3430	 1471	 39124	 5	 13	 1	 3     0.468743046    0.026212679    0.008897500    0.005691098    0.024656420    0.007856231    0.036259706    0.722914825
45	 3700	 1582	 42824	 5	 13	 1	 3     0.468835203    0.025371592    0.008910405    0.005704966    0.023755470    0.007600586    0.035047990    0.723910037
46	 3985	 1706	 46809	 5	 13	 1	 3     0.468914062    0.024614745    0.008923334    0.005714640    0.022940353    0.007168359    0.033976634    0.724460979
47	 4310	 1840	 51119	 5	 13	 1	 3     0.468982642    0.023902161    0.008929870    0.005718766    0.022171395    0.006921483    0.033016521    0.723945481
48	 4655	 1983	 55774	 5	 13	 1	 3     0.469045842    0.023238283    0.008940979    0.005726590    0.021449399    0.006918540    0.032106198    0.723794305
49	 5075	 2163	 60849	 5	 13	 1	 3     0.469109640    0.022594986    0.008955086    0.005737799    0.020744633    0.006512801    0.031160159    0.725124205
50	 5610	 2379	 66459	 5	 13	 1	 3     0.469166654    0.022037702    0.008972797    0.005750613    0.020128319    0.006406052    0.030289600    0.727566627
51	 6190	 2615	 72649	 5	 13	 1	 3     0.469227171    0.021442644    0.008995312    0.005761762    0.019464618    0.006341221    0.029337202    0.730902843
52	 6800	 2864	 79449	 5	 13	 1	 3     0.469288338    0.020911869    0.009026400    0.005777079    0.018863466    0.006147694    0.028341938    0.737841886
53	 7405	 3113	 86854	 5	 13	 1	 3     0.469346448    0.020302261    0.009050711    0.005789785    0.018173234    0.005808648    0.027362773    0.741966502
54	 7960	 3342	 94814	 5	 13	 1	 3     0.469395772    0.019751841    0.009063279    0.005799390    0.017549706    0.005639940    0.026503192    0.745262715
55	 9552	 3342	 104366	 6	 15	 1	 3     0.469433735    0.018997973    0.007229436    0.004103972    0.017568672    0.005644796    0.025822038    0.735727102
56	 10194	 3561	 114560	 6	 15	 1	 3     0.469479450    0.018395269    0.007235982    0.004106542    0.016912317    0.005465940    0.024977106    0.736485195
57	 10956	 3821	 125516	 6	 15	 1	 3     0.469521131    0.017794756    0.007239083    0.004107227    0.016255738    0.005244245    0.024180923    0.735900611
58	 11688	 4068	 137204	 6	 15	 1	 3     0.469560109    0.017219851    0.007240796    0.004107390    0.015623512    0.005071468    0.023411817    0.735519634
59	 12462	 4328	 149666	 6	 15	 1	 3     0.469598752    0.016659796    0.007246710    0.004110096    0.015001134    0.004824018    0.022623470    0.736394400
60	 13248	 4590	 162914	 6	 15	 1	 3     0.469632270    0.016114270    0.007249481    0.004111124    0.014391481    0.004584811    0.021916665    0.735251940
61	 14052	 4866	 176966	 6	 15	 1	 3     0.469662085    0.015612672    0.007251522    0.004111732    0.013826459    0.004328473    0.021268170    0.734086296
62	 14820	 5133	 191786	 6	 15	 1	 3     0.469687803    0.015176060    0.007253532    0.004112390    0.013330381    0.004309587    0.020692439    0.733410877
63	 15750	 5446	 207536	 6	 15	 1	 3     0.469714411    0.014775323    0.007255618    0.004112796    0.012871138    0.004073464    0.020079389    0.735845259
64	 18375	 5446	 225911	 7	 18	 1	 3     0.469733601    0.014244373    0.006099217    0.003993044    0.012872517    0.004065641    0.019625322    0.725816003
65	 19607	 5809	 245518	 7	 18	 1	 3     0.469756797    0.013840392    0.006101436    0.003994091    0.012422919    0.003899969    0.019062023    0.726071526
66	 22408	 5809	 267926	 8	 19	 1	 3     0.469775206    0.013339894    0.004857986    0.003672095    0.012423878    0.003900119    0.018602843    0.717088988
67	 23920	 6195	 291846	 8	 19	 1	 3     0.469796272    0.012914295    0.004859624    0.003673129    0.011965077    0.003773003    0.018063004    0.714958337
68	 25816	 6691	 317662	 8	 19	 1	 3     0.469814991    0.012541884    0.004861331    0.003674158    0.011561415    0.003661471    0.017569396    0.713848370
69	 29043	 6691	 346705	 9	 28	 1	 4     0.469829359    0.012441096    0.004585975    0.003043396    0.011565021    0.003656603    0.017180877    0.724124645
70	 31392	 7221	 378097	 9	 28	 1	 4     0.469847342    0.012074760    0.004587584    0.003044234    0.011169329    0.003571506    0.016681860    0.723825771
71	 34272	 7869	 412369	 9	 28	 1	 4     0.469864558    0.011744459    0.004589422    0.003045272    0.010810620    0.003458929    0.016189706    0.725427555
72	 37494	 8610	 449863	 9	 28	 1	 4     0.469881058    0.011425330    0.004591808    0.003046362    0.010462001    0.003314092    0.015703540    0.727564013
73	 41040	 9405	 490903	 9	 28	 1	 4     0.469896185    0.011115148    0.004594000    0.003047210    0.010121347    0.003201008    0.015244167    0.729141046
74	 44964	 10281	 535867	 9	 28	 1	 4     0.469910729    0.010829863    0.004597082    0.003048216    0.009805751    0.003137382    0.014789060    0.732288789
75	 49140	 11220	 585007	 9	 28	 1	 4     0.469925539    0.010534964    0.004600525    0.003049196    0.009477375    0.003035240    0.014310755    0.736157107
76	 54600	 11220	 639607	 10	 38	 1	 5     0.469935432    0.010350808    0.004155199    0.002120116    0.009480166    0.003037137    0.013982104    0.740289701
77	 59200	 12154	 698807	 10	 38	 1	 5     0.469948957    0.010057867    0.004158217    0.002121988    0.009158053    0.002898741    0.013519900    0.743930613
78	 63740	 13073	 762547	 10	 38	 1	 5     0.469961299    0.009758963    0.004160478    0.002123449    0.008827671    0.002869666    0.013083856    0.745878178
79	 68680	 14072	 831227	 10	 38	 1	 5     0.469973177    0.009467117    0.004162828    0.002124901    0.008502774    0.002687616    0.012650003    0.748388554
80	 73260	 14990	 904487	 10	 38	 1	 5     0.469983521    0.009187000    0.004164235    0.002125803    0.008189023    0.002621737    0.012259687    0.749366550
81	 77960	 15939	 982447	 10	 38	 1	 5     0.469993399    0.008910759    0.004165467    0.002126604    0.007877215    0.002541519    0.011874959    0.750382309
82	 82970	 16949	 1065417	 10	 38	 1	 5     0.470002673    0.008658167    0.004166474    0.002127312    0.007589753    0.002416429    0.011502020    0.752751869
83	 87880	 17938	 1153297	 10	 38	 1	 5     0.470011032    0.008405288    0.004167424    0.002128117    0.007299414    0.002327158    0.011155216    0.753485033
84	 93220	 19017	 1246517	 10	 38	 1	 5     0.470018797    0.008166699    0.004168179    0.002128698    0.007022909    0.002223326    0.010823136    0.754559395
85	 98880	 20161	 1345397	 10	 38	 1	 5     0.470025866    0.007951545    0.004168790    0.002129106    0.006771135    0.002133270    0.010511672    0.756449144
86	 104810	 21361	 1450207	 10	 38	 1	 5     0.470032432    0.007743355    0.004169311    0.002129461    0.006525059    0.002038988    0.010213817    0.758125514
87	 115291	 21361	 1565498	 11	 49	 1	 6     0.470037256    0.007589353    0.003873312    0.002073388    0.006526540    0.002039262    0.009989356    0.759743940
88	 125772	 21361	 1691270	 12	 54	 1	 6     0.470042123    0.007335752    0.003347862    0.001556425    0.006527256    0.002039411    0.009757650    0.751794945
89	 133464	 22659	 1824734	 12	 54	 1	 6     0.470048056    0.007134522    0.003348240    0.001556519    0.006300055    0.001973233    0.009467558    0.753575741
90	 142152	 24132	 1966886	 12	 54	 1	 6     0.470053480    0.006941249    0.003348654    0.001556658    0.006080087    0.001898343    0.009194316    0.754950067
91	 152448	 25869	 2119334	 12	 54	 1	 6     0.470058445    0.006757393    0.003349080    0.001556835    0.005869073    0.001860935    0.008936863    0.756125742
92	 164616	 27927	 2283950	 12	 54	 1	 6     0.470063107    0.006588482    0.003349433    0.001556977    0.005673570    0.001792651    0.008688211    0.758324346
93	 178536	 30271	 2462486	 12	 54	 1	 6     0.470067404    0.006428600    0.003349809    0.001557125    0.005486864    0.001742666    0.008452504    0.760555683
94	 194880	 33022	 2657366	 12	 54	 1	 6     0.470071503    0.006276523    0.003350253    0.001557304    0.005307593    0.001686220    0.008221399    0.763437384
95	 213012	 36067	 2870378	 12	 54	 1	 6     0.470075383    0.006135444    0.003350783    0.001557535    0.005139642    0.001632168    0.007996462    0.767269800
96	 233472	 39488	 3103850	 12	 54	 1	 6     0.470079114    0.006002333    0.003351549    0.001557995    0.004979470    0.001573000    0.007774035    0.772100057
97	 254676	 43040	 3358526	 12	 54	 1	 6     0.470082839    0.005863231    0.003352563    0.001558667    0.004810177    0.001550173    0.007545437    0.777056483
98	 275899	 43040	 3634425	 13	 58	 1	 6     0.470085628    0.005681738    0.003023908    0.001348038    0.004810210    0.001550200    0.007369667    0.770962576
99	 300417	 46839	 3934842	 13	 58	 1	 6     0.470089143    0.005550994    0.003024561    0.001348285    0.004654628    0.001479364    0.007141945    0.777238338
100	 324051	 50498	 4258893	 13	 58	 1	 6     0.470092370    0.005408006    0.003024979    0.001348434    0.004482860    0.001439398    0.006926253    0.780798187
101	 349505	 54433	 4608398	 13	 58	 1	 6     0.470095397    0.005273286    0.003025359    0.001348565    0.004319115    0.001376989    0.006717673    0.784987079
102	 374062	 58229	 4982460	 13	 58	 1	 6     0.470098147    0.005142437    0.003025660    0.001348663    0.004158129    0.001324352    0.006522374    0.788430199
103	 402836	 58229	 5385296	 14	 61	 1	 6     0.470100209    0.004988425    0.002755513    0.001146959    0.004158308    0.001324386    0.006372085    0.782856004


==> data/lshaped/criterionB/varth1_thX0.3_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 1	 1     0.447972947    0.100748435    0.018974639    0.015710065    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 1	 1     0.452022976    0.091305827    0.019740707    0.016236970    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 1	 1     0.452932295    0.088597574    0.019785652    0.016216130    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 1	 1     0.456278518    0.080338158    0.021256390    0.016961156    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 1	 1     0.457470487    0.078097930    0.022129410    0.017186321    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 1	 1     0.458438200    0.075815673    0.022989999    0.017510881    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 1	 1     0.459279222    0.073136948    0.023269878    0.017620910    0.069336325    0.021332665    0.100485847    0.727833330
14	 192	 224	 1647	 2	 3	 1	 1     0.459920261    0.071050609    0.023361435    0.017753651    0.067100167    0.021276220    0.097509808    0.728650895
15	 204	 236	 1851	 2	 3	 1	 1     0.460570154    0.068834057    0.023588071    0.017765215    0.064666299    0.019800916    0.094392494    0.729232308
16	 214	 248	 2065	 2	 3	 1	 1     0.461111547    0.066560251    0.023678626    0.017761413    0.062206026    0.021361059    0.091711234    0.725758970
17	 232	 268	 2297	 2	 3	 1	 1     0.461791657    0.064326471    0.023979478    0.018116797    0.059689861    0.018914882    0.088222871    0.729136003
18	 246	 282	 2543	 2	 3	 1	 1     0.462266248    0.062189489    0.024135184    0.018297094    0.057315142    0.018142683    0.085701372    0.725653369
19	 369	 282	 2912	 3	 6	 1	 2     0.462629391    0.060196276    0.017857674    0.015476000    0.057486478    0.018158051    0.083718912    0.719028407
20	 384	 294	 3296	 3	 6	 1	 2     0.463051518    0.058305063    0.018019762    0.015602121    0.055450595    0.016866586    0.081351713    0.716703561
21	 399	 306	 3695	 3	 6	 1	 2     0.463387560    0.056580221    0.018041969    0.015618007    0.053626568    0.020395645    0.079415231    0.712460575
22	 429	 330	 4124	 3	 6	 1	 2     0.464010264    0.054086214    0.018062030    0.015629177    0.050981189    0.018005610    0.075692040    0.714556168
23	 465	 354	 4589	 3	 6	 1	 2     0.464413666    0.052286296    0.018111684    0.015638619    0.049049197    0.016354331    0.073176200    0.714525982
24	 501	 380	 5090	 3	 6	 1	 2     0.464790898    0.050435863    0.018237406    0.015723215    0.047023114    0.015526408    0.070740587    0.712969242
25	 668	 380	 5758	 4	 8	 1	 2     0.465071439    0.048165004    0.010042404    0.007563272    0.047106451    0.015545473    0.068872097    0.699339879
26	 740	 419	 6498	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.015013968    0.066592437    0.701658977
27	 804	 456	 7302	 4	 8	 1	 2     0.465735452    0.045434067    0.010202785    0.007701299    0.044273668    0.014384538    0.064228485    0.707381893
28	 868	 488	 8170	 4	 8	 1	 2     0.466017257    0.043839075    0.010242958    0.007727541    0.042625653    0.013690020    0.062150828    0.705365902
29	 960	 537	 9130	 4	 8	 1	 2     0.466256544    0.042567584    0.010304063    0.007767524    0.041301640    0.012966252    0.060329469    0.705585253
30	 1044	 584	 10174	 4	 8	 1	 2     0.466493998    0.041577813    0.010395508    0.007835143    0.040257272    0.013833000    0.058465028    0.711156984
31	 1188	 660	 11362	 4	 8	 1	 2     0.466760968    0.040407101    0.010541656    0.007932656    0.039007785    0.013698134    0.056293946    0.717787680
32	 1336	 737	 12698	 4	 8	 1	 2     0.467040205    0.039116030    0.010774585    0.008102340    0.037602821    0.012062335    0.053928254    0.725334641
33	 1432	 791	 14130	 4	 8	 1	 2     0.467240043    0.037893213    0.010856339    0.008168574    0.036304759    0.011773660    0.052168497    0.726361989
34	 1540	 848	 15670	 4	 8	 1	 2     0.467435787    0.036702664    0.010908536    0.008203321    0.035044106    0.011582691    0.050384463    0.728452010
35	 1668	 912	 17338	 4	 8	 1	 2     0.467637217    0.035352399    0.010960611    0.008242989    0.033610372    0.010844502    0.048479305    0.729226596
36	 1776	 966	 19114	 4	 8	 1	 2     0.467802427    0.034198587    0.010997948    0.008266587    0.032381916    0.010367637    0.046858286    0.729830082
37	 1892	 1026	 21006	 4	 8	 1	 2     0.467960874    0.033043770    0.011015925    0.008278029    0.031153493    0.010105452    0.045248535    0.730272714
38	 2016	 1092	 23022	 4	 8	 1	 2     0.468111660    0.031813543    0.011032483    0.008293695    0.029839333    0.010082223    0.043661000    0.728648960
39	 2160	 1165	 25182	 4	 8	 1	 2     0.468243513    0.030628891    0.011053439    0.008310996    0.028564847    0.009214547    0.042223479    0.725399520
40	 2300	 1240	 27482	 4	 8	 1	 2     0.468363036    0.029723384    0.011092976    0.008344098    0.027575813    0.008949587    0.040876348    0.727153614
41	 2416	 1300	 29898	 4	 8	 1	 2     0.468479329    0.028678608    0.011112552    0.008363709    0.026438112    0.008485010    0.039521234    0.725650633
42	 2576	 1382	 32474	 4	 8	 1	 2     0.468575872    0.027833880    0.011124726    0.008369489    0.025514023    0.007982817    0.038359632    0.725603417
43	 3220	 1382	 35694	 5	 13	 1	 3     0.468650666    0.027059544    0.008887522    0.005681451    0.025558382    0.007962784    0.037434782    0.722844981
44	 3430	 1471	 39124	 5	 13	 1	 3     0.468743046    0.026212679    0.008897500    0.005691098    0.024656420    0.007856231    0.036259706    0.722914825
45	 3700	 1582	 42824	 5	 13	 1	 3     0.468835203    0.025371592    0.008910405    0.005704966    0.023755470    0.007600586    0.035047990    0.723910037
46	 3985	 1706	 46809	 5	 13	 1	 3     0.468914062    0.024614745    0.008923334    0.005714640    0.022940353    0.007168359    0.033976634    0.724460979
47	 4310	 1840	 51119	 5	 13	 1	 3     0.468982642    0.023902161    0.008929870    0.005718766    0.022171395    0.006921483    0.033016521    0.723945481
48	 4655	 1983	 55774	 5	 13	 1	 3     0.469045842    0.023238283    0.008940979    0.005726590    0.021449399    0.006918540    0.032106198    0.723794305
49	 5075	 2163	 60849	 5	 13	 1	 3     0.469109640    0.022594986    0.008955086    0.005737799    0.020744633    0.006512801    0.031160159    0.725124205
50	 5610	 2379	 66459	 5	 13	 1	 3     0.469166654    0.022037702    0.008972797    0.005750613    0.020128319    0.006406052    0.030289600    0.727566627
51	 6190	 2615	 72649	 5	 13	 1	 3     0.469227171    0.021442644    0.008995312    0.005761762    0.019464618    0.006341221    0.029337202    0.730902843
52	 6800	 2864	 79449	 5	 13	 1	 3     0.469288338    0.020911869    0.009026400    0.005777079    0.018863466    0.006147694    0.028341938    0.737841886
53	 7405	 3113	 86854	 5	 13	 1	 3     0.469346448    0.020302261    0.009050711    0.005789785    0.018173234    0.005808648    0.027362773    0.741966502
54	 7960	 3342	 94814	 5	 13	 1	 3     0.469395772    0.019751841    0.009063279    0.005799390    0.017549706    0.005639940    0.026503192    0.745262715
55	 9552	 3342	 104366	 6	 15	 1	 3     0.469433735    0.018997973    0.007229436    0.004103972    0.017568672    0.005644796    0.025822038    0.735727102
56	 10194	 3561	 114560	 6	 15	 1	 3     0.469479450    0.018395269    0.007235982    0.004106542    0.016912317    0.005465940    0.024977106    0.736485195
57	 10956	 3821	 125516	 6	 15	 1	 3     0.469521131    0.017794756    0.007239083    0.004107227    0.016255738    0.005244245    0.024180923    0.735900611
58	 11688	 4068	 137204	 6	 15	 1	 3     0.469560109    0.017219851    0.007240796    0.004107390    0.015623512    0.005071468    0.023411817    0.735519634
59	 12462	 4328	 149666	 6	 15	 1	 3     0.469598752    0.016659796    0.007246710    0.004110096    0.015001134    0.004824018    0.022623470    0.736394400
60	 13248	 4590	 162914	 6	 15	 1	 3     0.469632270    0.016114270    0.007249481    0.004111124    0.014391481    0.004584811    0.021916665    0.735251940
61	 14052	 4866	 176966	 6	 15	 1	 3     0.469662085    0.015612672    0.007251522    0.004111732    0.013826459    0.004328473    0.021268170    0.734086296
62	 14820	 5133	 191786	 6	 15	 1	 3     0.469687803    0.015176060    0.007253532    0.004112390    0.013330381    0.004309587    0.020692439    0.733410877
63	 15750	 5446	 207536	 6	 15	 1	 3     0.469714411    0.014775323    0.007255618    0.004112796    0.012871138    0.004073464    0.020079389    0.735845259
64	 18375	 5446	 225911	 7	 18	 1	 3     0.469733601    0.014244373    0.006099217    0.003993044    0.012872517    0.004065641    0.019625322    0.725816003
65	 19607	 5809	 245518	 7	 18	 1	 3     0.469756797    0.013840392    0.006101436    0.003994091    0.012422919    0.003899969    0.019062023    0.726071526
66	 22408	 5809	 267926	 8	 19	 1	 3     0.469775206    0.013339894    0.004857986    0.003672095    0.012423878    0.003900119    0.018602843    0.717088988
67	 23920	 6195	 291846	 8	 19	 1	 3     0.469796272    0.012914295    0.004859624    0.003673129    0.011965077    0.003773003    0.018063004    0.714958337
68	 25816	 6691	 317662	 8	 19	 1	 3     0.469814991    0.012541884    0.004861331    0.003674158    0.011561415    0.003661471    0.017569396    0.713848370
69	 29043	 6691	 346705	 9	 28	 1	 4     0.469829359    0.012441096    0.004585975    0.003043396    0.011565021    0.003656603    0.017180877    0.724124645
70	 31392	 7221	 378097	 9	 28	 1	 4     0.469847342    0.012074760    0.004587584    0.003044234    0.011169329    0.003571506    0.016681860    0.723825771
71	 34272	 7869	 412369	 9	 28	 1	 4     0.469864558    0.011744459    0.004589422    0.003045272    0.010810620    0.003458929    0.016189706    0.725427555
72	 37494	 8610	 449863	 9	 28	 1	 4     0.469881058    0.011425330    0.004591808    0.003046362    0.010462001    0.003314092    0.015703540    0.727564013
73	 41040	 9405	 490903	 9	 28	 1	 4     0.469896185    0.011115148    0.004594000    0.003047210    0.010121347    0.003201008    0.015244167    0.729141046
74	 44964	 10281	 535867	 9	 28	 1	 4     0.469910729    0.010829863    0.004597082    0.003048216    0.009805751    0.003137382    0.014789060    0.732288789
75	 49140	 11220	 585007	 9	 28	 1	 4     0.469925539    0.010534964    0.004600525    0.003049196    0.009477375    0.003035240    0.014310755    0.736157107
76	 54600	 11220	 639607	 10	 38	 1	 5     0.469935432    0.010350808    0.004155199    0.002120116    0.009480166    0.003037137    0.013982104    0.740289701
77	 59200	 12154	 698807	 10	 38	 1	 5     0.469948957    0.010057867    0.004158217    0.002121988    0.009158053    0.002898741    0.013519900    0.743930613
78	 63740	 13073	 762547	 10	 38	 1	 5     0.469961299    0.009758963    0.004160478    0.002123449    0.008827671    0.002869666    0.013083856    0.745878178
79	 68680	 14072	 831227	 10	 38	 1	 5     0.469973177    0.009467117    0.004162828    0.002124901    0.008502774    0.002687616    0.012650003    0.748388554
80	 73260	 14990	 904487	 10	 38	 1	 5     0.469983521    0.009187000    0.004164235    0.002125803    0.008189023    0.002621737    0.012259687    0.749366550
81	 77960	 15939	 982447	 10	 38	 1	 5     0.469993399    0.008910759    0.004165467    0.002126604    0.007877215    0.002541519    0.011874959    0.750382309
82	 82970	 16949	 1065417	 10	 38	 1	 5     0.470002673    0.008658167    0.004166474    0.002127312    0.007589753    0.002416429    0.011502020    0.752751869
83	 87880	 17938	 1153297	 10	 38	 1	 5     0.470011032    0.008405288    0.004167424    0.002128117    0.007299414    0.002327158    0.011155216    0.753485033
84	 93220	 19017	 1246517	 10	 38	 1	 5     0.470018797    0.008166699    0.004168179    0.002128698    0.007022909    0.002223326    0.010823136    0.754559395
85	 98880	 20161	 1345397	 10	 38	 1	 5     0.470025866    0.007951545    0.004168790    0.002129106    0.006771135    0.002133270    0.010511672    0.756449144
86	 104810	 21361	 1450207	 10	 38	 1	 5     0.470032432    0.007743355    0.004169311    0.002129461    0.006525059    0.002038988    0.010213817    0.758125514
87	 115291	 21361	 1565498	 11	 49	 1	 6     0.470037256    0.007589353    0.003873312    0.002073388    0.006526540    0.002039262    0.009989356    0.759743940
88	 125772	 21361	 1691270	 12	 54	 1	 6     0.470042123    0.007335752    0.003347862    0.001556425    0.006527256    0.002039411    0.009757650    0.751794945
89	 133464	 22659	 1824734	 12	 54	 1	 6     0.470048056    0.007134522    0.003348240    0.001556519    0.006300055    0.001973233    0.009467558    0.753575741
90	 142152	 24132	 1966886	 12	 54	 1	 6     0.470053480    0.006941249    0.003348654    0.001556658    0.006080087    0.001898343    0.009194316    0.754950067
91	 152448	 25869	 2119334	 12	 54	 1	 6     0.470058445    0.006757393    0.003349080    0.001556835    0.005869073    0.001860935    0.008936863    0.756125742
92	 164616	 27927	 2283950	 12	 54	 1	 6     0.470063107    0.006588482    0.003349433    0.001556977    0.005673570    0.001792651    0.008688211    0.758324346
93	 178536	 30271	 2462486	 12	 54	 1	 6     0.470067404    0.006428600    0.003349809    0.001557125    0.005486864    0.001742666    0.008452504    0.760555683
94	 194880	 33022	 2657366	 12	 54	 1	 6     0.470071503    0.006276523    0.003350253    0.001557304    0.005307593    0.001686220    0.008221399    0.763437384
95	 213012	 36067	 2870378	 12	 54	 1	 6     0.470075383    0.006135444    0.003350783    0.001557535    0.005139642    0.001632168    0.007996462    0.767269800
96	 233472	 39488	 3103850	 12	 54	 1	 6     0.470079114    0.006002333    0.003351549    0.001557995    0.004979470    0.001573000    0.007774035    0.772100057
97	 254676	 43040	 3358526	 12	 54	 1	 6     0.470082839    0.005863231    0.003352563    0.001558667    0.004810177    0.001550173    0.007545437    0.777056483
98	 275899	 43040	 3634425	 13	 58	 1	 6     0.470085628    0.005681738    0.003023908    0.001348038    0.004810210    0.001550200    0.007369667    0.770962576
99	 300417	 46839	 3934842	 13	 58	 1	 6     0.470089143    0.005550994    0.003024561    0.001348285    0.004654628    0.001479364    0.007141945    0.777238338
100	 324051	 50498	 4258893	 13	 58	 1	 6     0.470092370    0.005408006    0.003024979    0.001348434    0.004482860    0.001439398    0.006926253    0.780798187
101	 349505	 54433	 4608398	 13	 58	 1	 6     0.470095397    0.005273286    0.003025359    0.001348565    0.004319115    0.001376989    0.006717673    0.784987079
102	 374062	 58229	 4982460	 13	 58	 1	 6     0.470098147    0.005142437    0.003025660    0.001348663    0.004158129    0.001324352    0.006522374    0.788430199
103	 402836	 58229	 5385296	 14	 61	 1	 6     0.470100209    0.004988425    0.002755513    0.001146959    0.004158308    0.001324386    0.006372085    0.782856004


==> data/lshaped/criterionB/varth1_thX0.3_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 1	 1     0.447972947    0.100748435    0.018974639    0.015710065    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 1	 1     0.452022976    0.091305827    0.019740707    0.016236970    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 1	 1     0.452932295    0.088597574    0.019785652    0.016216130    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 1	 1     0.456278518    0.080338158    0.021256390    0.016961156    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 1	 1     0.457470487    0.078097930    0.022129410    0.017186321    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 1	 1     0.458438200    0.075815673    0.022989999    0.017510881    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 1	 1     0.459279222    0.073136948    0.023269878    0.017620910    0.069336325    0.021332665    0.100485847    0.727833330
14	 192	 224	 1647	 2	 3	 1	 1     0.459920261    0.071050609    0.023361435    0.017753651    0.067100167    0.021276220    0.097509808    0.728650895
15	 204	 236	 1851	 2	 3	 1	 1     0.460570154    0.068834057    0.023588071    0.017765215    0.064666299    0.019800916    0.094392494    0.729232308
16	 214	 248	 2065	 2	 3	 1	 1     0.461111547    0.066560251    0.023678626    0.017761413    0.062206026    0.021361059    0.091711234    0.725758970
17	 232	 268	 2297	 2	 3	 1	 1     0.461791657    0.064326471    0.023979478    0.018116797    0.059689861    0.018914882    0.088222871    0.729136003
18	 246	 282	 2543	 2	 3	 1	 1     0.462266248    0.062189489    0.024135184    0.018297094    0.057315142    0.018142683    0.085701372    0.725653369
19	 369	 282	 2912	 3	 6	 1	 2     0.462629391    0.060196276    0.017857674    0.015476000    0.057486478    0.018158051    0.083718912    0.719028407
20	 384	 294	 3296	 3	 6	 1	 2     0.463051518    0.058305063    0.018019762    0.015602121    0.055450595    0.016866586    0.081351713    0.716703561
21	 399	 306	 3695	 3	 6	 1	 2     0.463387560    0.056580221    0.018041969    0.015618007    0.053626568    0.020395645    0.079415231    0.712460575
22	 429	 330	 4124	 3	 6	 1	 2     0.464010264    0.054086214    0.018062030    0.015629177    0.050981189    0.018005610    0.075692040    0.714556168
23	 465	 354	 4589	 3	 6	 1	 2     0.464413666    0.052286296    0.018111684    0.015638619    0.049049197    0.016354331    0.073176200    0.714525982
24	 501	 380	 5090	 3	 6	 1	 2     0.464790898    0.050435863    0.018237406    0.015723215    0.047023114    0.015526408    0.070740587    0.712969242
25	 668	 380	 5758	 4	 8	 1	 2     0.465071439    0.048165004    0.010042404    0.007563272    0.047106451    0.015545473    0.068872097    0.699339879
26	 740	 419	 6498	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.015013968    0.066592437    0.701658977
27	 804	 456	 7302	 4	 8	 1	 2     0.465735452    0.045434067    0.010202785    0.007701299    0.044273668    0.014384538    0.064228485    0.707381893
28	 868	 488	 8170	 4	 8	 1	 2     0.466017257    0.043839075    0.010242958    0.007727541    0.042625653    0.013690020    0.062150828    0.705365902
29	 960	 537	 9130	 4	 8	 1	 2     0.466256544    0.042567584    0.010304063    0.007767524    0.041301640    0.012966252    0.060329469    0.705585253
30	 1044	 584	 10174	 4	 8	 1	 2     0.466493998    0.041577813    0.010395508    0.007835143    0.040257272    0.013833000    0.058465028    0.711156984
31	 1188	 660	 11362	 4	 8	 1	 2     0.466760968    0.040407101    0.010541656    0.007932656    0.039007785    0.013698134    0.056293946    0.717787680
32	 1336	 737	 12698	 4	 8	 1	 2     0.467040205    0.039116030    0.010774585    0.008102340    0.037602821    0.012062335    0.053928254    0.725334641
33	 1432	 791	 14130	 4	 8	 1	 2     0.467240043    0.037893213    0.010856339    0.008168574    0.036304759    0.011773660    0.052168497    0.726361989
34	 1540	 848	 15670	 4	 8	 1	 2     0.467435787    0.036702664    0.010908536    0.008203321    0.035044106    0.011582691    0.050384463    0.728452010
35	 1668	 912	 17338	 4	 8	 1	 2     0.467637217    0.035352399    0.010960611    0.008242989    0.033610372    0.010844502    0.048479305    0.729226596
36	 1776	 966	 19114	 4	 8	 1	 2     0.467802427    0.034198587    0.010997948    0.008266587    0.032381916    0.010367637    0.046858286    0.729830082
37	 1892	 1026	 21006	 4	 8	 1	 2     0.467960874    0.033043770    0.011015925    0.008278029    0.031153493    0.010105452    0.045248535    0.730272714
38	 2016	 1092	 23022	 4	 8	 1	 2     0.468111660    0.031813543    0.011032483    0.008293695    0.029839333    0.010082223    0.043661000    0.728648960
39	 2160	 1165	 25182	 4	 8	 1	 2     0.468243513    0.030628891    0.011053439    0.008310996    0.028564847    0.009214547    0.042223479    0.725399520
40	 2300	 1240	 27482	 4	 8	 1	 2     0.468363036    0.029723384    0.011092976    0.008344098    0.027575813    0.008949587    0.040876348    0.727153614
41	 2416	 1300	 29898	 4	 8	 1	 2     0.468479329    0.028678608    0.011112552    0.008363709    0.026438112    0.008485010    0.039521234    0.725650633
42	 2576	 1382	 32474	 4	 8	 1	 2     0.468575872    0.027833880    0.011124726    0.008369489    0.025514023    0.007982817    0.038359632    0.725603417
43	 3220	 1382	 35694	 5	 13	 1	 3     0.468650666    0.027059544    0.008887522    0.005681451    0.025558382    0.007962784    0.037434782    0.722844981
44	 3430	 1471	 39124	 5	 13	 1	 3     0.468743046    0.026212679    0.008897500    0.005691098    0.024656420    0.007856231    0.036259706    0.722914825
45	 3700	 1582	 42824	 5	 13	 1	 3     0.468835203    0.025371592    0.008910405    0.005704966    0.023755470    0.007600586    0.035047990    0.723910037
46	 3985	 1706	 46809	 5	 13	 1	 3     0.468914062    0.024614745    0.008923334    0.005714640    0.022940353    0.007168359    0.033976634    0.724460979
47	 4310	 1840	 51119	 5	 13	 1	 3     0.468982642    0.023902161    0.008929870    0.005718766    0.022171395    0.006921483    0.033016521    0.723945481
48	 4655	 1983	 55774	 5	 13	 1	 3     0.469045842    0.023238283    0.008940979    0.005726590    0.021449399    0.006918540    0.032106198    0.723794305
49	 5075	 2163	 60849	 5	 13	 1	 3     0.469109640    0.022594986    0.008955086    0.005737799    0.020744633    0.006512801    0.031160159    0.725124205
50	 5610	 2379	 66459	 5	 13	 1	 3     0.469166654    0.022037702    0.008972797    0.005750613    0.020128319    0.006406052    0.030289600    0.727566627
51	 6190	 2615	 72649	 5	 13	 1	 3     0.469227171    0.021442644    0.008995312    0.005761762    0.019464618    0.006341221    0.029337202    0.730902843
52	 6800	 2864	 79449	 5	 13	 1	 3     0.469288338    0.020911869    0.009026400    0.005777079    0.018863466    0.006147694    0.028341938    0.737841886
53	 7405	 3113	 86854	 5	 13	 1	 3     0.469346448    0.020302261    0.009050711    0.005789785    0.018173234    0.005808648    0.027362773    0.741966502
54	 7960	 3342	 94814	 5	 13	 1	 3     0.469395772    0.019751841    0.009063279    0.005799390    0.017549706    0.005639940    0.026503192    0.745262715
55	 9552	 3342	 104366	 6	 15	 1	 3     0.469433735    0.018997973    0.007229436    0.004103972    0.017568672    0.005644796    0.025822038    0.735727102
56	 10194	 3561	 114560	 6	 15	 1	 3     0.469479450    0.018395269    0.007235982    0.004106542    0.016912317    0.005465940    0.024977106    0.736485195
57	 10956	 3821	 125516	 6	 15	 1	 3     0.469521131    0.017794756    0.007239083    0.004107227    0.016255738    0.005244245    0.024180923    0.735900611
58	 11688	 4068	 137204	 6	 15	 1	 3     0.469560109    0.017219851    0.007240796    0.004107390    0.015623512    0.005071468    0.023411817    0.735519634
59	 12462	 4328	 149666	 6	 15	 1	 3     0.469598752    0.016659796    0.007246710    0.004110096    0.015001134    0.004824018    0.022623470    0.736394400
60	 13248	 4590	 162914	 6	 15	 1	 3     0.469632270    0.016114270    0.007249481    0.004111124    0.014391481    0.004584811    0.021916665    0.735251940
61	 14052	 4866	 176966	 6	 15	 1	 3     0.469662085    0.015612672    0.007251522    0.004111732    0.013826459    0.004328473    0.021268170    0.734086296
62	 14820	 5133	 191786	 6	 15	 1	 3     0.469687803    0.015176060    0.007253532    0.004112390    0.013330381    0.004309587    0.020692439    0.733410877
63	 15750	 5446	 207536	 6	 15	 1	 3     0.469714411    0.014775323    0.007255618    0.004112796    0.012871138    0.004073464    0.020079389    0.735845259
64	 18375	 5446	 225911	 7	 18	 1	 3     0.469733601    0.014244373    0.006099217    0.003993044    0.012872517    0.004065641    0.019625322    0.725816003
65	 19607	 5809	 245518	 7	 18	 1	 3     0.469756797    0.013840392    0.006101436    0.003994091    0.012422919    0.003899969    0.019062023    0.726071526
66	 22408	 5809	 267926	 8	 19	 1	 3     0.469775206    0.013339894    0.004857986    0.003672095    0.012423878    0.003900119    0.018602843    0.717088988
67	 23920	 6195	 291846	 8	 19	 1	 3     0.469796272    0.012914295    0.004859624    0.003673129    0.011965077    0.003773003    0.018063004    0.714958337
68	 25816	 6691	 317662	 8	 19	 1	 3     0.469814991    0.012541884    0.004861331    0.003674158    0.011561415    0.003661471    0.017569396    0.713848370
69	 29043	 6691	 346705	 9	 28	 1	 4     0.469829359    0.012441096    0.004585975    0.003043396    0.011565021    0.003656603    0.017180877    0.724124645
70	 31392	 7221	 378097	 9	 28	 1	 4     0.469847342    0.012074760    0.004587584    0.003044234    0.011169329    0.003571506    0.016681860    0.723825771
71	 34272	 7869	 412369	 9	 28	 1	 4     0.469864558    0.011744459    0.004589422    0.003045272    0.010810620    0.003458929    0.016189706    0.725427555
72	 37494	 8610	 449863	 9	 28	 1	 4     0.469881058    0.011425330    0.004591808    0.003046362    0.010462001    0.003314092    0.015703540    0.727564013
73	 41040	 9405	 490903	 9	 28	 1	 4     0.469896185    0.011115148    0.004594000    0.003047210    0.010121347    0.003201008    0.015244167    0.729141046
74	 44964	 10281	 535867	 9	 28	 1	 4     0.469910729    0.010829863    0.004597082    0.003048216    0.009805751    0.003137382    0.014789060    0.732288789
75	 49140	 11220	 585007	 9	 28	 1	 4     0.469925539    0.010534964    0.004600525    0.003049196    0.009477375    0.003035240    0.014310755    0.736157107
76	 54600	 11220	 639607	 10	 38	 1	 5     0.469935432    0.010350808    0.004155199    0.002120116    0.009480166    0.003037137    0.013982104    0.740289701
77	 59200	 12154	 698807	 10	 38	 1	 5     0.469948957    0.010057867    0.004158217    0.002121988    0.009158053    0.002898741    0.013519900    0.743930613
78	 63740	 13073	 762547	 10	 38	 1	 5     0.469961299    0.009758963    0.004160478    0.002123449    0.008827671    0.002869666    0.013083856    0.745878178
79	 68680	 14072	 831227	 10	 38	 1	 5     0.469973177    0.009467117    0.004162828    0.002124901    0.008502774    0.002687616    0.012650003    0.748388554
80	 73260	 14990	 904487	 10	 38	 1	 5     0.469983521    0.009187000    0.004164235    0.002125803    0.008189023    0.002621737    0.012259687    0.749366550
81	 77960	 15939	 982447	 10	 38	 1	 5     0.469993399    0.008910759    0.004165467    0.002126604    0.007877215    0.002541519    0.011874959    0.750382309
82	 82970	 16949	 1065417	 10	 38	 1	 5     0.470002673    0.008658167    0.004166474    0.002127312    0.007589753    0.002416429    0.011502020    0.752751869
83	 87880	 17938	 1153297	 10	 38	 1	 5     0.470011032    0.008405288    0.004167424    0.002128117    0.007299414    0.002327158    0.011155216    0.753485033
84	 93220	 19017	 1246517	 10	 38	 1	 5     0.470018797    0.008166699    0.004168179    0.002128698    0.007022909    0.002223326    0.010823136    0.754559395
85	 98880	 20161	 1345397	 10	 38	 1	 5     0.470025866    0.007951545    0.004168790    0.002129106    0.006771135    0.002133270    0.010511672    0.756449144
86	 104810	 21361	 1450207	 10	 38	 1	 5     0.470032432    0.007743355    0.004169311    0.002129461    0.006525059    0.002038988    0.010213817    0.758125514
87	 115291	 21361	 1565498	 11	 49	 1	 6     0.470037256    0.007589353    0.003873312    0.002073388    0.006526540    0.002039262    0.009989356    0.759743940
88	 125772	 21361	 1691270	 12	 54	 1	 6     0.470042123    0.007335752    0.003347862    0.001556425    0.006527256    0.002039411    0.009757650    0.751794945
89	 133464	 22659	 1824734	 12	 54	 1	 6     0.470048056    0.007134522    0.003348240    0.001556519    0.006300055    0.001973233    0.009467558    0.753575741
90	 142152	 24132	 1966886	 12	 54	 1	 6     0.470053480    0.006941249    0.003348654    0.001556658    0.006080087    0.001898343    0.009194316    0.754950067
91	 152448	 25869	 2119334	 12	 54	 1	 6     0.470058445    0.006757393    0.003349080    0.001556835    0.005869073    0.001860935    0.008936863    0.756125742
92	 164616	 27927	 2283950	 12	 54	 1	 6     0.470063107    0.006588482    0.003349433    0.001556977    0.005673570    0.001792651    0.008688211    0.758324346
93	 178536	 30271	 2462486	 12	 54	 1	 6     0.470067404    0.006428600    0.003349809    0.001557125    0.005486864    0.001742666    0.008452504    0.760555683
94	 194880	 33022	 2657366	 12	 54	 1	 6     0.470071503    0.006276523    0.003350253    0.001557304    0.005307593    0.001686220    0.008221399    0.763437384
95	 213012	 36067	 2870378	 12	 54	 1	 6     0.470075383    0.006135444    0.003350783    0.001557535    0.005139642    0.001632168    0.007996462    0.767269800
96	 233472	 39488	 3103850	 12	 54	 1	 6     0.470079114    0.006002333    0.003351549    0.001557995    0.004979470    0.001573000    0.007774035    0.772100057
97	 254676	 43040	 3358526	 12	 54	 1	 6     0.470082839    0.005863231    0.003352563    0.001558667    0.004810177    0.001550173    0.007545437    0.777056483
98	 275899	 43040	 3634425	 13	 58	 1	 6     0.470085628    0.005681738    0.003023908    0.001348038    0.004810210    0.001550200    0.007369667    0.770962576
99	 300417	 46839	 3934842	 13	 58	 1	 6     0.470089143    0.005550994    0.003024561    0.001348285    0.004654628    0.001479364    0.007141945    0.777238338
100	 324051	 50498	 4258893	 13	 58	 1	 6     0.470092370    0.005408006    0.003024979    0.001348434    0.004482860    0.001439398    0.006926253    0.780798187
101	 349505	 54433	 4608398	 13	 58	 1	 6     0.470095397    0.005273286    0.003025359    0.001348565    0.004319115    0.001376989    0.006717673    0.784987079
102	 374062	 58229	 4982460	 13	 58	 1	 6     0.470098147    0.005142437    0.003025660    0.001348663    0.004158129    0.001324352    0.006522374    0.788430199
103	 402836	 58229	 5385296	 14	 61	 1	 6     0.470100209    0.004988425    0.002755513    0.001146959    0.004158308    0.001324386    0.006372085    0.782856004


==> data/lshaped/criterionB/varth1_thX0.3_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 1	 1     0.447972947    0.100748435    0.018974639    0.015710065    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 1	 1     0.452022976    0.091305827    0.019740707    0.016236970    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 1	 1     0.452932295    0.088597574    0.019785652    0.016216130    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 1	 1     0.456278518    0.080338158    0.021256390    0.016961156    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 1	 1     0.457470487    0.078097930    0.022129410    0.017186321    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 1	 1     0.458438200    0.075815673    0.022989999    0.017510881    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 1	 1     0.459279222    0.073136948    0.023269878    0.017620910    0.069336325    0.021332665    0.100485847    0.727833330
14	 192	 224	 1647	 2	 3	 1	 1     0.459920261    0.071050609    0.023361435    0.017753651    0.067100167    0.021276220    0.097509808    0.728650895
15	 204	 236	 1851	 2	 3	 1	 1     0.460570154    0.068834057    0.023588071    0.017765215    0.064666299    0.019800916    0.094392494    0.729232308
16	 214	 248	 2065	 2	 3	 1	 1     0.461111547    0.066560251    0.023678626    0.017761413    0.062206026    0.021361059    0.091711234    0.725758970
17	 232	 268	 2297	 2	 3	 1	 1     0.461791657    0.064326471    0.023979478    0.018116797    0.059689861    0.018914882    0.088222871    0.729136003
18	 246	 282	 2543	 2	 3	 1	 1     0.462266248    0.062189489    0.024135184    0.018297094    0.057315142    0.018142683    0.085701372    0.725653369
19	 369	 282	 2912	 3	 6	 1	 2     0.462629391    0.060196276    0.017857674    0.015476000    0.057486478    0.018158051    0.083718912    0.719028407
20	 384	 294	 3296	 3	 6	 1	 2     0.463051518    0.058305063    0.018019762    0.015602121    0.055450595    0.016866586    0.081351713    0.716703561
21	 399	 306	 3695	 3	 6	 1	 2     0.463387560    0.056580221    0.018041969    0.015618007    0.053626568    0.020395645    0.079415231    0.712460575
22	 429	 330	 4124	 3	 6	 1	 2     0.464010264    0.054086214    0.018062030    0.015629177    0.050981189    0.018005610    0.075692040    0.714556168
23	 465	 354	 4589	 3	 6	 1	 2     0.464413666    0.052286296    0.018111684    0.015638619    0.049049197    0.016354331    0.073176200    0.714525982
24	 501	 380	 5090	 3	 6	 1	 2     0.464790898    0.050435863    0.018237406    0.015723215    0.047023114    0.015526408    0.070740587    0.712969242
25	 668	 380	 5758	 4	 8	 1	 2     0.465071439    0.048165004    0.010042404    0.007563272    0.047106451    0.015545473    0.068872097    0.699339879
26	 740	 419	 6498	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.015013968    0.066592437    0.701658977
27	 804	 456	 7302	 4	 8	 1	 2     0.465735452    0.045434067    0.010202785    0.007701299    0.044273668    0.014384538    0.064228485    0.707381893
28	 868	 488	 8170	 4	 8	 1	 2     0.466017257    0.043839075    0.010242958    0.007727541    0.042625653    0.013690020    0.062150828    0.705365902
29	 960	 537	 9130	 4	 8	 1	 2     0.466256544    0.042567584    0.010304063    0.007767524    0.041301640    0.012966252    0.060329469    0.705585253
30	 1044	 584	 10174	 4	 8	 1	 2     0.466493998    0.041577813    0.010395508    0.007835143    0.040257272    0.013833000    0.058465028    0.711156984
31	 1188	 660	 11362	 4	 8	 1	 2     0.466760968    0.040407101    0.010541656    0.007932656    0.039007785    0.013698134    0.056293946    0.717787680
32	 1336	 737	 12698	 4	 8	 1	 2     0.467040205    0.039116030    0.010774585    0.008102340    0.037602821    0.012062335    0.053928254    0.725334641
33	 1432	 791	 14130	 4	 8	 1	 2     0.467240043    0.037893213    0.010856339    0.008168574    0.036304759    0.011773660    0.052168497    0.726361989
34	 1540	 848	 15670	 4	 8	 1	 2     0.467435787    0.036702664    0.010908536    0.008203321    0.035044106    0.011582691    0.050384463    0.728452010
35	 1668	 912	 17338	 4	 8	 1	 2     0.467637217    0.035352399    0.010960611    0.008242989    0.033610372    0.010844502    0.048479305    0.729226596
36	 1776	 966	 19114	 4	 8	 1	 2     0.467802427    0.034198587    0.010997948    0.008266587    0.032381916    0.010367637    0.046858286    0.729830082
37	 1892	 1026	 21006	 4	 8	 1	 2     0.467960874    0.033043770    0.011015925    0.008278029    0.031153493    0.010105452    0.045248535    0.730272714
38	 2016	 1092	 23022	 4	 8	 1	 2     0.468111660    0.031813543    0.011032483    0.008293695    0.029839333    0.010082223    0.043661000    0.728648960
39	 2160	 1165	 25182	 4	 8	 1	 2     0.468243513    0.030628891    0.011053439    0.008310996    0.028564847    0.009214547    0.042223479    0.725399520
40	 2300	 1240	 27482	 4	 8	 1	 2     0.468363036    0.029723384    0.011092976    0.008344098    0.027575813    0.008949587    0.040876348    0.727153614
41	 2416	 1300	 29898	 4	 8	 1	 2     0.468479329    0.028678608    0.011112552    0.008363709    0.026438112    0.008485010    0.039521234    0.725650633
42	 2576	 1382	 32474	 4	 8	 1	 2     0.468575872    0.027833880    0.011124726    0.008369489    0.025514023    0.007982817    0.038359632    0.725603417
43	 3220	 1382	 35694	 5	 13	 1	 3     0.468650666    0.027059544    0.008887522    0.005681451    0.025558382    0.007962784    0.037434782    0.722844981
44	 3430	 1471	 39124	 5	 13	 1	 3     0.468743046    0.026212679    0.008897500    0.005691098    0.024656420    0.007856231    0.036259706    0.722914825
45	 3700	 1582	 42824	 5	 13	 1	 3     0.468835203    0.025371592    0.008910405    0.005704966    0.023755470    0.007600586    0.035047990    0.723910037
46	 3985	 1706	 46809	 5	 13	 1	 3     0.468914062    0.024614745    0.008923334    0.005714640    0.022940353    0.007168359    0.033976634    0.724460979
47	 4310	 1840	 51119	 5	 13	 1	 3     0.468982642    0.023902161    0.008929870    0.005718766    0.022171395    0.006921483    0.033016521    0.723945481
48	 4655	 1983	 55774	 5	 13	 1	 3     0.469045842    0.023238283    0.008940979    0.005726590    0.021449399    0.006918540    0.032106198    0.723794305
49	 5075	 2163	 60849	 5	 13	 1	 3     0.469109640    0.022594986    0.008955086    0.005737799    0.020744633    0.006512801    0.031160159    0.725124205
50	 5610	 2379	 66459	 5	 13	 1	 3     0.469166654    0.022037702    0.008972797    0.005750613    0.020128319    0.006406052    0.030289600    0.727566627
51	 6190	 2615	 72649	 5	 13	 1	 3     0.469227171    0.021442644    0.008995312    0.005761762    0.019464618    0.006341221    0.029337202    0.730902843
52	 6800	 2864	 79449	 5	 13	 1	 3     0.469288338    0.020911869    0.009026400    0.005777079    0.018863466    0.006147694    0.028341938    0.737841886
53	 7405	 3113	 86854	 5	 13	 1	 3     0.469346448    0.020302261    0.009050711    0.005789785    0.018173234    0.005808648    0.027362773    0.741966502
54	 7960	 3342	 94814	 5	 13	 1	 3     0.469395772    0.019751841    0.009063279    0.005799390    0.017549706    0.005639940    0.026503192    0.745262715
55	 9552	 3342	 104366	 6	 15	 1	 3     0.469433735    0.018997973    0.007229436    0.004103972    0.017568672    0.005644796    0.025822038    0.735727102
56	 10194	 3561	 114560	 6	 15	 1	 3     0.469479450    0.018395269    0.007235982    0.004106542    0.016912317    0.005465940    0.024977106    0.736485195
57	 10956	 3821	 125516	 6	 15	 1	 3     0.469521131    0.017794756    0.007239083    0.004107227    0.016255738    0.005244245    0.024180923    0.735900611
58	 11688	 4068	 137204	 6	 15	 1	 3     0.469560109    0.017219851    0.007240796    0.004107390    0.015623512    0.005071468    0.023411817    0.735519634
59	 12462	 4328	 149666	 6	 15	 1	 3     0.469598752    0.016659796    0.007246710    0.004110096    0.015001134    0.004824018    0.022623470    0.736394400
60	 13248	 4590	 162914	 6	 15	 1	 3     0.469632270    0.016114270    0.007249481    0.004111124    0.014391481    0.004584811    0.021916665    0.735251940
61	 14052	 4866	 176966	 6	 15	 1	 3     0.469662085    0.015612672    0.007251522    0.004111732    0.013826459    0.004328473    0.021268170    0.734086296
62	 14820	 5133	 191786	 6	 15	 1	 3     0.469687803    0.015176060    0.007253532    0.004112390    0.013330381    0.004309587    0.020692439    0.733410877
63	 15750	 5446	 207536	 6	 15	 1	 3     0.469714411    0.014775323    0.007255618    0.004112796    0.012871138    0.004073464    0.020079389    0.735845259
64	 18375	 5446	 225911	 7	 18	 1	 3     0.469733601    0.014244373    0.006099217    0.003993044    0.012872517    0.004065641    0.019625322    0.725816003
65	 19607	 5809	 245518	 7	 18	 1	 3     0.469756797    0.013840392    0.006101436    0.003994091    0.012422919    0.003899969    0.019062023    0.726071526
66	 22408	 5809	 267926	 8	 19	 1	 3     0.469775206    0.013339894    0.004857986    0.003672095    0.012423878    0.003900119    0.018602843    0.717088988
67	 23920	 6195	 291846	 8	 19	 1	 3     0.469796272    0.012914295    0.004859624    0.003673129    0.011965077    0.003773003    0.018063004    0.714958337
68	 25816	 6691	 317662	 8	 19	 1	 3     0.469814991    0.012541884    0.004861331    0.003674158    0.011561415    0.003661471    0.017569396    0.713848370
69	 29043	 6691	 346705	 9	 28	 1	 4     0.469829359    0.012441096    0.004585975    0.003043396    0.011565021    0.003656603    0.017180877    0.724124645
70	 31392	 7221	 378097	 9	 28	 1	 4     0.469847342    0.012074760    0.004587584    0.003044234    0.011169329    0.003571506    0.016681860    0.723825771
71	 34272	 7869	 412369	 9	 28	 1	 4     0.469864558    0.011744459    0.004589422    0.003045272    0.010810620    0.003458929    0.016189706    0.725427555
72	 37494	 8610	 449863	 9	 28	 1	 4     0.469881058    0.011425330    0.004591808    0.003046362    0.010462001    0.003314092    0.015703540    0.727564013
73	 41040	 9405	 490903	 9	 28	 1	 4     0.469896185    0.011115148    0.004594000    0.003047210    0.010121347    0.003201008    0.015244167    0.729141046
74	 44964	 10281	 535867	 9	 28	 1	 4     0.469910729    0.010829863    0.004597082    0.003048216    0.009805751    0.003137382    0.014789060    0.732288789
75	 49140	 11220	 585007	 9	 28	 1	 4     0.469925539    0.010534964    0.004600525    0.003049196    0.009477375    0.003035240    0.014310755    0.736157107
76	 54600	 11220	 639607	 10	 38	 1	 5     0.469935432    0.010350808    0.004155199    0.002120116    0.009480166    0.003037137    0.013982104    0.740289701
77	 59200	 12154	 698807	 10	 38	 1	 5     0.469948957    0.010057867    0.004158217    0.002121988    0.009158053    0.002898741    0.013519900    0.743930613
78	 63740	 13073	 762547	 10	 38	 1	 5     0.469961299    0.009758963    0.004160478    0.002123449    0.008827671    0.002869666    0.013083856    0.745878178
79	 68680	 14072	 831227	 10	 38	 1	 5     0.469973177    0.009467117    0.004162828    0.002124901    0.008502774    0.002687616    0.012650003    0.748388554
80	 73260	 14990	 904487	 10	 38	 1	 5     0.469983521    0.009187000    0.004164235    0.002125803    0.008189023    0.002621737    0.012259687    0.749366550
81	 77960	 15939	 982447	 10	 38	 1	 5     0.469993399    0.008910759    0.004165467    0.002126604    0.007877215    0.002541519    0.011874959    0.750382309
82	 82970	 16949	 1065417	 10	 38	 1	 5     0.470002673    0.008658167    0.004166474    0.002127312    0.007589753    0.002416429    0.011502020    0.752751869
83	 87880	 17938	 1153297	 10	 38	 1	 5     0.470011032    0.008405288    0.004167424    0.002128117    0.007299414    0.002327158    0.011155216    0.753485033
84	 93220	 19017	 1246517	 10	 38	 1	 5     0.470018797    0.008166699    0.004168179    0.002128698    0.007022909    0.002223326    0.010823136    0.754559395
85	 98880	 20161	 1345397	 10	 38	 1	 5     0.470025866    0.007951545    0.004168790    0.002129106    0.006771135    0.002133270    0.010511672    0.756449144
86	 104810	 21361	 1450207	 10	 38	 1	 5     0.470032432    0.007743355    0.004169311    0.002129461    0.006525059    0.002038988    0.010213817    0.758125514
87	 115291	 21361	 1565498	 11	 49	 1	 6     0.470037256    0.007589353    0.003873312    0.002073388    0.006526540    0.002039262    0.009989356    0.759743940
88	 125772	 21361	 1691270	 12	 54	 1	 6     0.470042123    0.007335752    0.003347862    0.001556425    0.006527256    0.002039411    0.009757650    0.751794945
89	 133464	 22659	 1824734	 12	 54	 1	 6     0.470048056    0.007134522    0.003348240    0.001556519    0.006300055    0.001973233    0.009467558    0.753575741
90	 142152	 24132	 1966886	 12	 54	 1	 6     0.470053480    0.006941249    0.003348654    0.001556658    0.006080087    0.001898343    0.009194316    0.754950067
91	 152448	 25869	 2119334	 12	 54	 1	 6     0.470058445    0.006757393    0.003349080    0.001556835    0.005869073    0.001860935    0.008936863    0.756125742
92	 164616	 27927	 2283950	 12	 54	 1	 6     0.470063107    0.006588482    0.003349433    0.001556977    0.005673570    0.001792651    0.008688211    0.758324346
93	 178536	 30271	 2462486	 12	 54	 1	 6     0.470067404    0.006428600    0.003349809    0.001557125    0.005486864    0.001742666    0.008452504    0.760555683
94	 194880	 33022	 2657366	 12	 54	 1	 6     0.470071503    0.006276523    0.003350253    0.001557304    0.005307593    0.001686220    0.008221399    0.763437384
95	 213012	 36067	 2870378	 12	 54	 1	 6     0.470075383    0.006135444    0.003350783    0.001557535    0.005139642    0.001632168    0.007996462    0.767269800
96	 233472	 39488	 3103850	 12	 54	 1	 6     0.470079114    0.006002333    0.003351549    0.001557995    0.004979470    0.001573000    0.007774035    0.772100057
97	 254676	 43040	 3358526	 12	 54	 1	 6     0.470082839    0.005863231    0.003352563    0.001558667    0.004810177    0.001550173    0.007545437    0.777056483
98	 275899	 43040	 3634425	 13	 58	 1	 6     0.470085628    0.005681738    0.003023908    0.001348038    0.004810210    0.001550200    0.007369667    0.770962576
99	 300417	 46839	 3934842	 13	 58	 1	 6     0.470089143    0.005550994    0.003024561    0.001348285    0.004654628    0.001479364    0.007141945    0.777238338
100	 324051	 50498	 4258893	 13	 58	 1	 6     0.470092370    0.005408006    0.003024979    0.001348434    0.004482860    0.001439398    0.006926253    0.780798187
101	 349505	 54433	 4608398	 13	 58	 1	 6     0.470095397    0.005273286    0.003025359    0.001348565    0.004319115    0.001376989    0.006717673    0.784987079
102	 374062	 58229	 4982460	 13	 58	 1	 6     0.470098147    0.005142437    0.003025660    0.001348663    0.004158129    0.001324352    0.006522374    0.788430199
103	 402836	 58229	 5385296	 14	 61	 1	 6     0.470100209    0.004988425    0.002755513    0.001146959    0.004158308    0.001324386    0.006372085    0.782856004


==> data/lshaped/criterionB/varth1_thX0.3_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 1	 1     0.447972947    0.100748435    0.018974639    0.015710065    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 1	 1     0.452022976    0.091305827    0.019740707    0.016236970    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 1	 1     0.452932295    0.088597574    0.019785652    0.016216130    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 1	 1     0.456278518    0.080338158    0.021256390    0.016961156    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 1	 1     0.457470487    0.078097930    0.022129410    0.017186321    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 1	 1     0.458438200    0.075815673    0.022989999    0.017510881    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 1	 1     0.459279222    0.073136948    0.023269878    0.017620910    0.069336325    0.021332665    0.100485847    0.727833330
14	 192	 224	 1647	 2	 3	 1	 1     0.459920261    0.071050609    0.023361435    0.017753651    0.067100167    0.021276220    0.097509808    0.728650895
15	 204	 236	 1851	 2	 3	 1	 1     0.460570154    0.068834057    0.023588071    0.017765215    0.064666299    0.019800916    0.094392494    0.729232308
16	 214	 248	 2065	 2	 3	 1	 1     0.461111547    0.066560251    0.023678626    0.017761413    0.062206026    0.021361059    0.091711234    0.725758970
17	 232	 268	 2297	 2	 3	 1	 1     0.461791657    0.064326471    0.023979478    0.018116797    0.059689861    0.018914882    0.088222871    0.729136003
18	 246	 282	 2543	 2	 3	 1	 1     0.462266248    0.062189489    0.024135184    0.018297094    0.057315142    0.018142683    0.085701372    0.725653369
19	 369	 282	 2912	 3	 6	 1	 2     0.462629391    0.060196276    0.017857674    0.015476000    0.057486478    0.018158051    0.083718912    0.719028407
20	 384	 294	 3296	 3	 6	 1	 2     0.463051518    0.058305063    0.018019762    0.015602121    0.055450595    0.016866586    0.081351713    0.716703561
21	 399	 306	 3695	 3	 6	 1	 2     0.463387560    0.056580221    0.018041969    0.015618007    0.053626568    0.020395645    0.079415231    0.712460575
22	 429	 330	 4124	 3	 6	 1	 2     0.464010264    0.054086214    0.018062030    0.015629177    0.050981189    0.018005610    0.075692040    0.714556168
23	 465	 354	 4589	 3	 6	 1	 2     0.464413666    0.052286296    0.018111684    0.015638619    0.049049197    0.016354331    0.073176200    0.714525982
24	 501	 380	 5090	 3	 6	 1	 2     0.464790898    0.050435863    0.018237406    0.015723215    0.047023114    0.015526408    0.070740587    0.712969242
25	 668	 380	 5758	 4	 8	 1	 2     0.465071439    0.048165004    0.010042404    0.007563272    0.047106451    0.015545473    0.068872097    0.699339879
26	 740	 419	 6498	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.015013968    0.066592437    0.701658977
27	 804	 456	 7302	 4	 8	 1	 2     0.465735452    0.045434067    0.010202785    0.007701299    0.044273668    0.014384538    0.064228485    0.707381893
28	 868	 488	 8170	 4	 8	 1	 2     0.466017257    0.043839075    0.010242958    0.007727541    0.042625653    0.013690020    0.062150828    0.705365902
29	 960	 537	 9130	 4	 8	 1	 2     0.466256544    0.042567584    0.010304063    0.007767524    0.041301640    0.012966252    0.060329469    0.705585253
30	 1044	 584	 10174	 4	 8	 1	 2     0.466493998    0.041577813    0.010395508    0.007835143    0.040257272    0.013833000    0.058465028    0.711156984
31	 1188	 660	 11362	 4	 8	 1	 2     0.466760968    0.040407101    0.010541656    0.007932656    0.039007785    0.013698134    0.056293946    0.717787680
32	 1336	 737	 12698	 4	 8	 1	 2     0.467040205    0.039116030    0.010774585    0.008102340    0.037602821    0.012062335    0.053928254    0.725334641
33	 1432	 791	 14130	 4	 8	 1	 2     0.467240043    0.037893213    0.010856339    0.008168574    0.036304759    0.011773660    0.052168497    0.726361989
34	 1540	 848	 15670	 4	 8	 1	 2     0.467435787    0.036702664    0.010908536    0.008203321    0.035044106    0.011582691    0.050384463    0.728452010
35	 1668	 912	 17338	 4	 8	 1	 2     0.467637217    0.035352399    0.010960611    0.008242989    0.033610372    0.010844502    0.048479305    0.729226596
36	 1776	 966	 19114	 4	 8	 1	 2     0.467802427    0.034198587    0.010997948    0.008266587    0.032381916    0.010367637    0.046858286    0.729830082
37	 1892	 1026	 21006	 4	 8	 1	 2     0.467960874    0.033043770    0.011015925    0.008278029    0.031153493    0.010105452    0.045248535    0.730272714
38	 2016	 1092	 23022	 4	 8	 1	 2     0.468111660    0.031813543    0.011032483    0.008293695    0.029839333    0.010082223    0.043661000    0.728648960
39	 2160	 1165	 25182	 4	 8	 1	 2     0.468243513    0.030628891    0.011053439    0.008310996    0.028564847    0.009214547    0.042223479    0.725399520
40	 2300	 1240	 27482	 4	 8	 1	 2     0.468363036    0.029723384    0.011092976    0.008344098    0.027575813    0.008949587    0.040876348    0.727153614
41	 2416	 1300	 29898	 4	 8	 1	 2     0.468479329    0.028678608    0.011112552    0.008363709    0.026438112    0.008485010    0.039521234    0.725650633
42	 2576	 1382	 32474	 4	 8	 1	 2     0.468575872    0.027833880    0.011124726    0.008369489    0.025514023    0.007982817    0.038359632    0.725603417
43	 3220	 1382	 35694	 5	 13	 1	 3     0.468650666    0.027059544    0.008887522    0.005681451    0.025558382    0.007962784    0.037434782    0.722844981
44	 3430	 1471	 39124	 5	 13	 1	 3     0.468743046    0.026212679    0.008897500    0.005691098    0.024656420    0.007856231    0.036259706    0.722914825
45	 3700	 1582	 42824	 5	 13	 1	 3     0.468835203    0.025371592    0.008910405    0.005704966    0.023755470    0.007600586    0.035047990    0.723910037
46	 3985	 1706	 46809	 5	 13	 1	 3     0.468914062    0.024614745    0.008923334    0.005714640    0.022940353    0.007168359    0.033976634    0.724460979
47	 4310	 1840	 51119	 5	 13	 1	 3     0.468982642    0.023902161    0.008929870    0.005718766    0.022171395    0.006921483    0.033016521    0.723945481
48	 4655	 1983	 55774	 5	 13	 1	 3     0.469045842    0.023238283    0.008940979    0.005726590    0.021449399    0.006918540    0.032106198    0.723794305
49	 5075	 2163	 60849	 5	 13	 1	 3     0.469109640    0.022594986    0.008955086    0.005737799    0.020744633    0.006512801    0.031160159    0.725124205
50	 5610	 2379	 66459	 5	 13	 1	 3     0.469166654    0.022037702    0.008972797    0.005750613    0.020128319    0.006406052    0.030289600    0.727566627
51	 6190	 2615	 72649	 5	 13	 1	 3     0.469227171    0.021442644    0.008995312    0.005761762    0.019464618    0.006341221    0.029337202    0.730902843
52	 6800	 2864	 79449	 5	 13	 1	 3     0.469288338    0.020911869    0.009026400    0.005777079    0.018863466    0.006147694    0.028341938    0.737841886
53	 7405	 3113	 86854	 5	 13	 1	 3     0.469346448    0.020302261    0.009050711    0.005789785    0.018173234    0.005808648    0.027362773    0.741966502
54	 7960	 3342	 94814	 5	 13	 1	 3     0.469395772    0.019751841    0.009063279    0.005799390    0.017549706    0.005639940    0.026503192    0.745262715
55	 9552	 3342	 104366	 6	 15	 1	 3     0.469433735    0.018997973    0.007229436    0.004103972    0.017568672    0.005644796    0.025822038    0.735727102
56	 10194	 3561	 114560	 6	 15	 1	 3     0.469479450    0.018395269    0.007235982    0.004106542    0.016912317    0.005465940    0.024977106    0.736485195
57	 10956	 3821	 125516	 6	 15	 1	 3     0.469521131    0.017794756    0.007239083    0.004107227    0.016255738    0.005244245    0.024180923    0.735900611
58	 11688	 4068	 137204	 6	 15	 1	 3     0.469560109    0.017219851    0.007240796    0.004107390    0.015623512    0.005071468    0.023411817    0.735519634
59	 12462	 4328	 149666	 6	 15	 1	 3     0.469598752    0.016659796    0.007246710    0.004110096    0.015001134    0.004824018    0.022623470    0.736394400
60	 13248	 4590	 162914	 6	 15	 1	 3     0.469632270    0.016114270    0.007249481    0.004111124    0.014391481    0.004584811    0.021916665    0.735251940
61	 14052	 4866	 176966	 6	 15	 1	 3     0.469662085    0.015612672    0.007251522    0.004111732    0.013826459    0.004328473    0.021268170    0.734086296
62	 14820	 5133	 191786	 6	 15	 1	 3     0.469687803    0.015176060    0.007253532    0.004112390    0.013330381    0.004309587    0.020692439    0.733410877
63	 15750	 5446	 207536	 6	 15	 1	 3     0.469714411    0.014775323    0.007255618    0.004112796    0.012871138    0.004073464    0.020079389    0.735845259
64	 18375	 5446	 225911	 7	 18	 1	 3     0.469733601    0.014244373    0.006099217    0.003993044    0.012872517    0.004065641    0.019625322    0.725816003
65	 19607	 5809	 245518	 7	 18	 1	 3     0.469756797    0.013840392    0.006101436    0.003994091    0.012422919    0.003899969    0.019062023    0.726071526
66	 22408	 5809	 267926	 8	 19	 1	 3     0.469775206    0.013339894    0.004857986    0.003672095    0.012423878    0.003900119    0.018602843    0.717088988
67	 23920	 6195	 291846	 8	 19	 1	 3     0.469796272    0.012914295    0.004859624    0.003673129    0.011965077    0.003773003    0.018063004    0.714958337
68	 25816	 6691	 317662	 8	 19	 1	 3     0.469814991    0.012541884    0.004861331    0.003674158    0.011561415    0.003661471    0.017569396    0.713848370
69	 29043	 6691	 346705	 9	 28	 1	 4     0.469829359    0.012441096    0.004585975    0.003043396    0.011565021    0.003656603    0.017180877    0.724124645
70	 31392	 7221	 378097	 9	 28	 1	 4     0.469847342    0.012074760    0.004587584    0.003044234    0.011169329    0.003571506    0.016681860    0.723825771
71	 34272	 7869	 412369	 9	 28	 1	 4     0.469864558    0.011744459    0.004589422    0.003045272    0.010810620    0.003458929    0.016189706    0.725427555
72	 37494	 8610	 449863	 9	 28	 1	 4     0.469881058    0.011425330    0.004591808    0.003046362    0.010462001    0.003314092    0.015703540    0.727564013
73	 41040	 9405	 490903	 9	 28	 1	 4     0.469896185    0.011115148    0.004594000    0.003047210    0.010121347    0.003201008    0.015244167    0.729141046
74	 44964	 10281	 535867	 9	 28	 1	 4     0.469910729    0.010829863    0.004597082    0.003048216    0.009805751    0.003137382    0.014789060    0.732288789
75	 49140	 11220	 585007	 9	 28	 1	 4     0.469925539    0.010534964    0.004600525    0.003049196    0.009477375    0.003035240    0.014310755    0.736157107
76	 54600	 11220	 639607	 10	 38	 1	 5     0.469935432    0.010350808    0.004155199    0.002120116    0.009480166    0.003037137    0.013982104    0.740289701
77	 59200	 12154	 698807	 10	 38	 1	 5     0.469948957    0.010057867    0.004158217    0.002121988    0.009158053    0.002898741    0.013519900    0.743930613
78	 63740	 13073	 762547	 10	 38	 1	 5     0.469961299    0.009758963    0.004160478    0.002123449    0.008827671    0.002869666    0.013083856    0.745878178
79	 68680	 14072	 831227	 10	 38	 1	 5     0.469973177    0.009467117    0.004162828    0.002124901    0.008502774    0.002687616    0.012650003    0.748388554
80	 73260	 14990	 904487	 10	 38	 1	 5     0.469983521    0.009187000    0.004164235    0.002125803    0.008189023    0.002621737    0.012259687    0.749366550
81	 77960	 15939	 982447	 10	 38	 1	 5     0.469993399    0.008910759    0.004165467    0.002126604    0.007877215    0.002541519    0.011874959    0.750382309
82	 82970	 16949	 1065417	 10	 38	 1	 5     0.470002673    0.008658167    0.004166474    0.002127312    0.007589753    0.002416429    0.011502020    0.752751869
83	 87880	 17938	 1153297	 10	 38	 1	 5     0.470011032    0.008405288    0.004167424    0.002128117    0.007299414    0.002327158    0.011155216    0.753485033
84	 93220	 19017	 1246517	 10	 38	 1	 5     0.470018797    0.008166699    0.004168179    0.002128698    0.007022909    0.002223326    0.010823136    0.754559395
85	 98880	 20161	 1345397	 10	 38	 1	 5     0.470025866    0.007951545    0.004168790    0.002129106    0.006771135    0.002133270    0.010511672    0.756449144
86	 104810	 21361	 1450207	 10	 38	 1	 5     0.470032432    0.007743355    0.004169311    0.002129461    0.006525059    0.002038988    0.010213817    0.758125514
87	 115291	 21361	 1565498	 11	 49	 1	 6     0.470037256    0.007589353    0.003873312    0.002073388    0.006526540    0.002039262    0.009989356    0.759743940
88	 125772	 21361	 1691270	 12	 54	 2	 6     0.470042123    0.007335752    0.003347862    0.002057781    0.006527256    0.002039411    0.009757650    0.751794945
89	 146734	 21361	 1838004	 14	 61	 2	 6     0.470046958    0.007083154    0.002749807    0.001570342    0.006527605    0.002039472    0.009521890    0.743881041
90	 155708	 22659	 1993712	 14	 61	 2	 6     0.470052892    0.006874472    0.002750154    0.001570513    0.006300398    0.001973287    0.009224343    0.745253308
91	 165844	 24132	 2159556	 14	 61	 2	 6     0.470058317    0.006673604    0.002750527    0.001570687    0.006080427    0.001898406    0.008943620    0.746185970
92	 177856	 25869	 2337412	 14	 61	 2	 6     0.470063283    0.006482082    0.002750902    0.001570848    0.005869406    0.001860197    0.008678673    0.746897840
93	 192038	 27925	 2529450	 14	 61	 2	 6     0.470067943    0.006305819    0.002751225    0.001570989    0.005673986    0.001794455    0.008422475    0.748689560
94	 208306	 30272	 2737756	 14	 61	 2	 6     0.470072245    0.006138480    0.002751562    0.001571134    0.005487243    0.001742162    0.008178886    0.750527564
95	 227360	 33022	 2965116	 14	 61	 2	 6     0.470076347    0.005978891    0.002751960    0.001571292    0.005307905    0.001686332    0.007939609    0.753046051
96	 248514	 36067	 3213630	 14	 61	 2	 6     0.470080228    0.005829938    0.002752408    0.001571467    0.005139302    0.001632155    0.007706389    0.756507168
97	 272384	 39488	 3486014	 14	 61	 2	 6     0.470083957    0.005690145    0.002753035    0.001571667    0.004979814    0.001573804    0.007475454    0.761177161
98	 297164	 43046	 3783178	 14	 61	 2	 6     0.470087693    0.005542515    0.002753844    0.001571895    0.004809970    0.001549242    0.007236738    0.765885780
99	 339616	 43046	 4122794	 16	 82	 2	 7     0.470090325    0.005421597    0.002500958    0.001466015    0.004810293    0.001549351    0.007063670    0.767532609
100	 369808	 46847	 4492602	 16	 82	 2	 7     0.470093845    0.005284477    0.002501597    0.001466456    0.004654859    0.001480149    0.006825429    0.774233673
101	 398896	 50506	 4891498	 16	 82	 2	 7     0.470097073    0.005133499    0.002501978    0.001466672    0.004482512    0.001439656    0.006599363    0.777877970
102	 448758	 50506	 5340256	 18	 92	 2	 7     0.470099538    0.004946656    0.002091848    0.001230446    0.004482586    0.001439670    0.006421340    0.770346329


==> data/lshaped/criterionB/varth1_thX0.3_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 1	 1     0.447972947    0.100748435    0.018974639    0.015710065    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 1	 1     0.452022976    0.091305827    0.019740707    0.016236970    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 1	 1     0.452932295    0.088597574    0.019785652    0.016216130    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 1	 1     0.456278518    0.080338158    0.021256390    0.016961156    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 1	 1     0.457470487    0.078097930    0.022129410    0.017186321    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 1	 1     0.458438200    0.075815673    0.022989999    0.017510881    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 1	 1     0.459279222    0.073136948    0.023269878    0.017620910    0.069336325    0.021332665    0.100485847    0.727833330
14	 192	 224	 1647	 2	 3	 1	 1     0.459920261    0.071050609    0.023361435    0.017753651    0.067100167    0.021276220    0.097509808    0.728650895
15	 204	 236	 1851	 2	 3	 1	 1     0.460570154    0.068834057    0.023588071    0.017765215    0.064666299    0.019800916    0.094392494    0.729232308
16	 214	 248	 2065	 2	 3	 1	 1     0.461111547    0.066560251    0.023678626    0.017761413    0.062206026    0.021361059    0.091711234    0.725758970
17	 232	 268	 2297	 2	 3	 1	 1     0.461791657    0.064326471    0.023979478    0.018116797    0.059689861    0.018914882    0.088222871    0.729136003
18	 246	 282	 2543	 2	 3	 1	 1     0.462266248    0.062189489    0.024135184    0.018297094    0.057315142    0.018142683    0.085701372    0.725653369
19	 369	 282	 2912	 3	 6	 1	 2     0.462629391    0.060196276    0.017857674    0.015476000    0.057486478    0.018158051    0.083718912    0.719028407
20	 384	 294	 3296	 3	 6	 1	 2     0.463051518    0.058305063    0.018019762    0.015602121    0.055450595    0.016866586    0.081351713    0.716703561
21	 399	 306	 3695	 3	 6	 1	 2     0.463387560    0.056580221    0.018041969    0.015618007    0.053626568    0.020395645    0.079415231    0.712460575
22	 429	 330	 4124	 3	 6	 1	 2     0.464010264    0.054086214    0.018062030    0.015629177    0.050981189    0.018005610    0.075692040    0.714556168
23	 465	 354	 4589	 3	 6	 1	 2     0.464413666    0.052286296    0.018111684    0.015638619    0.049049197    0.016354331    0.073176200    0.714525982
24	 501	 380	 5090	 3	 6	 1	 2     0.464790898    0.050435863    0.018237406    0.015723215    0.047023114    0.015526408    0.070740587    0.712969242
25	 668	 380	 5758	 4	 8	 1	 2     0.465071439    0.048165004    0.010042404    0.007563272    0.047106451    0.015545473    0.068872097    0.699339879
26	 740	 419	 6498	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.015013968    0.066592437    0.701658977
27	 804	 456	 7302	 4	 8	 1	 2     0.465735452    0.045434067    0.010202785    0.007701299    0.044273668    0.014384538    0.064228485    0.707381893
28	 868	 488	 8170	 4	 8	 1	 2     0.466017257    0.043839075    0.010242958    0.007727541    0.042625653    0.013690020    0.062150828    0.705365902
29	 960	 537	 9130	 4	 8	 1	 2     0.466256544    0.042567584    0.010304063    0.007767524    0.041301640    0.012966252    0.060329469    0.705585253
30	 1044	 584	 10174	 4	 8	 1	 2     0.466493998    0.041577813    0.010395508    0.007835143    0.040257272    0.013833000    0.058465028    0.711156984
31	 1188	 660	 11362	 4	 8	 1	 2     0.466760968    0.040407101    0.010541656    0.007932656    0.039007785    0.013698134    0.056293946    0.717787680
32	 1336	 737	 12698	 4	 8	 1	 2     0.467040205    0.039116030    0.010774585    0.008102340    0.037602821    0.012062335    0.053928254    0.725334641
33	 1432	 791	 14130	 4	 8	 1	 2     0.467240043    0.037893213    0.010856339    0.008168574    0.036304759    0.011773660    0.052168497    0.726361989
34	 1540	 848	 15670	 4	 8	 1	 2     0.467435787    0.036702664    0.010908536    0.008203321    0.035044106    0.011582691    0.050384463    0.728452010
35	 1668	 912	 17338	 4	 8	 1	 2     0.467637217    0.035352399    0.010960611    0.008242989    0.033610372    0.010844502    0.048479305    0.729226596
36	 1776	 966	 19114	 4	 8	 1	 2     0.467802427    0.034198587    0.010997948    0.008266587    0.032381916    0.010367637    0.046858286    0.729830082
37	 1892	 1026	 21006	 4	 8	 1	 2     0.467960874    0.033043770    0.011015925    0.008278029    0.031153493    0.010105452    0.045248535    0.730272714
38	 2016	 1092	 23022	 4	 8	 1	 2     0.468111660    0.031813543    0.011032483    0.008293695    0.029839333    0.010082223    0.043661000    0.728648960
39	 2160	 1165	 25182	 4	 8	 1	 2     0.468243513    0.030628891    0.011053439    0.008310996    0.028564847    0.009214547    0.042223479    0.725399520
40	 2300	 1240	 27482	 4	 8	 1	 2     0.468363036    0.029723384    0.011092976    0.008344098    0.027575813    0.008949587    0.040876348    0.727153614
41	 2416	 1300	 29898	 4	 8	 1	 2     0.468479329    0.028678608    0.011112552    0.008363709    0.026438112    0.008485010    0.039521234    0.725650633
42	 2576	 1382	 32474	 4	 8	 1	 2     0.468575872    0.027833880    0.011124726    0.008369489    0.025514023    0.007982817    0.038359632    0.725603417
43	 3220	 1382	 35694	 5	 13	 1	 3     0.468650666    0.027059544    0.008887522    0.005681451    0.025558382    0.007962784    0.037434782    0.722844981
44	 3430	 1471	 39124	 5	 13	 1	 3     0.468743046    0.026212679    0.008897500    0.005691098    0.024656420    0.007856231    0.036259706    0.722914825
45	 3700	 1582	 42824	 5	 13	 1	 3     0.468835203    0.025371592    0.008910405    0.005704966    0.023755470    0.007600586    0.035047990    0.723910037
46	 3985	 1706	 46809	 5	 13	 1	 3     0.468914062    0.024614745    0.008923334    0.005714640    0.022940353    0.007168359    0.033976634    0.724460979
47	 4310	 1840	 51119	 5	 13	 1	 3     0.468982642    0.023902161    0.008929870    0.005718766    0.022171395    0.006921483    0.033016521    0.723945481
48	 4655	 1983	 55774	 5	 13	 1	 3     0.469045842    0.023238283    0.008940979    0.005726590    0.021449399    0.006918540    0.032106198    0.723794305
49	 5075	 2163	 60849	 5	 13	 1	 3     0.469109640    0.022594986    0.008955086    0.005737799    0.020744633    0.006512801    0.031160159    0.725124205
50	 5610	 2379	 66459	 5	 13	 1	 3     0.469166654    0.022037702    0.008972797    0.005750613    0.020128319    0.006406052    0.030289600    0.727566627
51	 6190	 2615	 72649	 5	 13	 1	 3     0.469227171    0.021442644    0.008995312    0.005761762    0.019464618    0.006341221    0.029337202    0.730902843
52	 6800	 2864	 79449	 5	 13	 1	 3     0.469288338    0.020911869    0.009026400    0.005777079    0.018863466    0.006147694    0.028341938    0.737841886
53	 7405	 3113	 86854	 5	 13	 1	 3     0.469346448    0.020302261    0.009050711    0.005789785    0.018173234    0.005808648    0.027362773    0.741966502
54	 7960	 3342	 94814	 5	 13	 1	 3     0.469395772    0.019751841    0.009063279    0.005799390    0.017549706    0.005639940    0.026503192    0.745262715
55	 9552	 3342	 104366	 6	 15	 2	 3     0.469433735    0.018997973    0.007229436    0.005710152    0.017568672    0.005644796    0.025822038    0.735727102
56	 12736	 3342	 117102	 8	 19	 1	 3     0.469471138    0.018223153    0.004833168    0.003655542    0.017570538    0.005645169    0.025132848    0.725073138
57	 13592	 3561	 130694	 8	 19	 1	 3     0.469516908    0.017592721    0.004838829    0.003658571    0.016914183    0.005482984    0.024262791    0.725090577
58	 14608	 3821	 145302	 8	 19	 1	 3     0.469559096    0.016953180    0.004841918    0.003661037    0.016247034    0.005265509    0.023432130    0.723501441
59	 15592	 4070	 160894	 8	 19	 1	 3     0.469598809    0.016339192    0.004844276    0.003662742    0.015604557    0.005098967    0.022622295    0.722260599
60	 16656	 4338	 177550	 8	 19	 1	 3     0.469637977    0.015757603    0.004847867    0.003664858    0.014993340    0.004762962    0.021794045    0.723023348
61	 17648	 4586	 195198	 8	 19	 1	 3     0.469670693    0.015163569    0.004849778    0.003666190    0.014367098    0.004586652    0.021077236    0.719428736
62	 18752	 4871	 213950	 8	 19	 1	 3     0.469700884    0.014628222    0.004851852    0.003667700    0.013800160    0.004328801    0.020393369    0.717302868
63	 19800	 5143	 233750	 8	 19	 1	 3     0.469726527    0.014182461    0.004853706    0.003668949    0.013326055    0.004280919    0.019793932    0.716505476
64	 21024	 5452	 254774	 8	 19	 1	 3     0.469752553    0.013743476    0.004855960    0.003670743    0.012857013    0.004071949    0.019166326    0.717063652
65	 22440	 5817	 277214	 8	 19	 1	 3     0.469776018    0.013316923    0.004857919    0.003672046    0.012399236    0.003888724    0.018582308    0.716645248
66	 23984	 6213	 301198	 8	 19	 1	 3     0.469796991    0.012897299    0.004859603    0.003673117    0.011946739    0.003764358    0.018044308    0.714757157
67	 25880	 6707	 327078	 8	 19	 1	 3     0.469815593    0.012527433    0.004861324    0.003674142    0.011545740    0.003657659    0.017553284    0.713680321
68	 29115	 6707	 356193	 9	 28	 1	 4     0.469829962    0.012426538    0.004585993    0.003043425    0.011549351    0.003658454    0.017164403    0.723971438
69	 31500	 7246	 387693	 9	 28	 1	 4     0.469848025    0.012066305    0.004587546    0.003044204    0.011160203    0.003553614    0.016662622    0.724154019
70	 34326	 7884	 422019	 9	 28	 1	 4     0.469864907    0.011736749    0.004589408    0.003045288    0.010802250    0.003463872    0.016179585    0.725404792
71	 37566	 8626	 459585	 9	 28	 1	 4     0.469881389    0.011417652    0.004591784    0.003046360    0.010453625    0.003304654    0.015693619    0.727534654
72	 41112	 9421	 500697	 9	 28	 1	 4     0.469896448    0.011106307    0.004593984    0.003047229    0.010111645    0.003200585    0.015236069    0.728948350
73	 45054	 10301	 545751	 9	 28	 1	 4     0.469910985    0.010824564    0.004597163    0.003048254    0.009799861    0.003133577    0.014780931    0.732333036
74	 49212	 11236	 594963	 9	 28	 1	 4     0.469925806    0.010530675    0.004600643    0.003049245    0.009472550    0.003034712    0.014301972    0.736309285
75	 54680	 11236	 649643	 10	 38	 2	 5     0.469935700    0.010346445    0.004155361    0.002960812    0.009475330    0.003039232    0.013973104    0.740454273
76	 59300	 12173	 708943	 10	 38	 2	 5     0.469949226    0.010050392    0.004158276    0.002963016    0.009149815    0.002903157    0.013510540    0.743892640
77	 71160	 12173	 780103	 12	 54	 2	 6     0.469958859    0.009743094    0.003339789    0.002053730    0.009152797    0.002907186    0.013171187    0.739727885
78	 76692	 13106	 856795	 12	 54	 2	 6     0.469971359    0.009434268    0.003341662    0.002054800    0.008822625    0.002854117    0.012717351    0.741842251
79	 82512	 14086	 939307	 12	 54	 2	 6     0.469983118    0.009127751    0.003343379    0.002055778    0.008493389    0.002684914    0.012275125    0.743597399
80	 88032	 15010	 1027339	 12	 54	 2	 6     0.469993412    0.008845374    0.003344441    0.002056291    0.008188733    0.002621129    0.011874447    0.744908284
81	 93720	 15967	 1121059	 12	 54	 2	 6     0.470003304    0.008561246    0.003345437    0.002056753    0.007880544    0.002537061    0.011476231    0.745998040
82	 99720	 16976	 1220779	 12	 54	 2	 6     0.470012532    0.008291812    0.003346064    0.002056982    0.007586700    0.002427438    0.011091866    0.747557912
83	 105816	 17998	 1326595	 12	 54	 2	 6     0.470021108    0.008023518    0.003346648    0.002057240    0.007292242    0.002328396    0.010722272    0.748303933
84	 112212	 19075	 1438807	 12	 54	 2	 6     0.470028853    0.007769227    0.003347124    0.002057463    0.007011251    0.002225611    0.010377247    0.748679004
85	 119088	 20234	 1557895	 12	 54	 2	 6     0.470035872    0.007545729    0.003347535    0.002057636    0.006762547    0.002132828    0.010054269    0.750500034
86	 126204	 21436	 1684099	 12	 54	 2	 6     0.470042456    0.007325089    0.003347874    0.002057786    0.006515264    0.002034806    0.009741609    0.751938346
87	 147238	 21436	 1831337	 14	 61	 3	 6     0.470047291    0.007072109    0.002749819    0.001899198    0.006515614    0.002034871    0.009505450    0.744005666
88	 156366	 22754	 1987703	 14	 61	 3	 6     0.470053224    0.006862552    0.002750170    0.001899375    0.006287383    0.001966223    0.009207416    0.745328715
89	 166460	 24222	 2154163	 14	 61	 3	 6     0.470058593    0.006664388    0.002750544    0.001899564    0.006070303    0.001893680    0.008929105    0.746366881
90	 202130	 24222	 2356293	 17	 89	 3	 7     0.470062520    0.006485856    0.002283019    0.001584737    0.006070762    0.001894048    0.008719929    0.743796867
91	 216801	 25970	 2573094	 17	 89	 3	 7     0.470067461    0.006288527    0.002283385    0.001585009    0.005859329    0.001854917    0.008449343    0.744262287
92	 234141	 28037	 2807235	 17	 89	 3	 7     0.470072141    0.006106648    0.002283709    0.001585251    0.005663552    0.001790959    0.008184835    0.746092978
93	 254269	 30428	 3061504	 17	 89	 3	 7     0.470076433    0.005934633    0.002284055    0.001585500    0.005477496    0.001739990    0.007934514    0.747951664
94	 277627	 33205	 3339131	 17	 89	 3	 7     0.470080509    0.005771508    0.002284462    0.001585791    0.005300145    0.001686245    0.007689275    0.750591945
95	 303399	 36259	 3642530	 17	 89	 3	 7     0.470084375    0.005617053    0.002284918    0.001586116    0.005131319    0.001624035    0.007449147    0.754053212
96	 332231	 39663	 3974761	 17	 89	 3	 7     0.470088087    0.005470992    0.002285511    0.001586531    0.004970733    0.001572351    0.007211071    0.758693427
97	 390860	 39663	 4365621	 20	 114	 3	 8     0.470090908    0.005351183    0.001980506    0.001338495    0.004971193    0.001572535    0.007024804    0.761755515
98	 426600	 43254	 4792221	 20	 114	 3	 8     0.470094655    0.005193926    0.001981119    0.001338810    0.004801253    0.001544939    0.006769427    0.767262264
99	 463960	 47016	 5256181	 20	 114	 3	 8     0.470098135    0.005050564    0.001981580    0.001339088    0.004645593    0.001483006    0.006523266    0.774238471
100	 500900	 50736	 5757081	 20	 114	 3	 8     0.470101366    0.004894566    0.001981980    0.001339389    0.004475325    0.001431480    0.006286075    0.778636209


==> data/lshaped/criterionB/varth1_thX0.3_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 1	 1     0.447972947    0.100748435    0.018974639    0.015710065    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 1	 1     0.452022976    0.091305827    0.019740707    0.016236970    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 1	 1     0.452932295    0.088597574    0.019785652    0.016216130    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 1	 1     0.456278518    0.080338158    0.021256390    0.016961156    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 1	 1     0.457470487    0.078097930    0.022129410    0.017186321    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 1	 1     0.458438200    0.075815673    0.022989999    0.017510881    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 1	 1     0.459279222    0.073136948    0.023269878    0.017620910    0.069336325    0.021332665    0.100485847    0.727833330
14	 192	 224	 1647	 2	 3	 1	 1     0.459920261    0.071050609    0.023361435    0.017753651    0.067100167    0.021276220    0.097509808    0.728650895
15	 204	 236	 1851	 2	 3	 1	 1     0.460570154    0.068834057    0.023588071    0.017765215    0.064666299    0.019800916    0.094392494    0.729232308
16	 214	 248	 2065	 2	 3	 1	 1     0.461111547    0.066560251    0.023678626    0.017761413    0.062206026    0.021361059    0.091711234    0.725758970
17	 232	 268	 2297	 2	 3	 1	 1     0.461791657    0.064326471    0.023979478    0.018116797    0.059689861    0.018914882    0.088222871    0.729136003
18	 246	 282	 2543	 2	 3	 1	 1     0.462266248    0.062189489    0.024135184    0.018297094    0.057315142    0.018142683    0.085701372    0.725653369
19	 369	 282	 2912	 3	 6	 1	 2     0.462629391    0.060196276    0.017857674    0.015476000    0.057486478    0.018158051    0.083718912    0.719028407
20	 384	 294	 3296	 3	 6	 1	 2     0.463051518    0.058305063    0.018019762    0.015602121    0.055450595    0.016866586    0.081351713    0.716703561
21	 399	 306	 3695	 3	 6	 1	 2     0.463387560    0.056580221    0.018041969    0.015618007    0.053626568    0.020395645    0.079415231    0.712460575
22	 429	 330	 4124	 3	 6	 1	 2     0.464010264    0.054086214    0.018062030    0.015629177    0.050981189    0.018005610    0.075692040    0.714556168
23	 465	 354	 4589	 3	 6	 1	 2     0.464413666    0.052286296    0.018111684    0.015638619    0.049049197    0.016354331    0.073176200    0.714525982
24	 501	 380	 5090	 3	 6	 1	 2     0.464790898    0.050435863    0.018237406    0.015723215    0.047023114    0.015526408    0.070740587    0.712969242
25	 668	 380	 5758	 4	 8	 1	 2     0.465071439    0.048165004    0.010042404    0.007563272    0.047106451    0.015545473    0.068872097    0.699339879
26	 740	 419	 6498	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.015013968    0.066592437    0.701658977
27	 804	 456	 7302	 4	 8	 1	 2     0.465735452    0.045434067    0.010202785    0.007701299    0.044273668    0.014384538    0.064228485    0.707381893
28	 868	 488	 8170	 4	 8	 1	 2     0.466017257    0.043839075    0.010242958    0.007727541    0.042625653    0.013690020    0.062150828    0.705365902
29	 960	 537	 9130	 4	 8	 1	 2     0.466256544    0.042567584    0.010304063    0.007767524    0.041301640    0.012966252    0.060329469    0.705585253
30	 1044	 584	 10174	 4	 8	 1	 2     0.466493998    0.041577813    0.010395508    0.007835143    0.040257272    0.013833000    0.058465028    0.711156984
31	 1188	 660	 11362	 4	 8	 1	 2     0.466760968    0.040407101    0.010541656    0.007932656    0.039007785    0.013698134    0.056293946    0.717787680
32	 1336	 737	 12698	 4	 8	 1	 2     0.467040205    0.039116030    0.010774585    0.008102340    0.037602821    0.012062335    0.053928254    0.725334641
33	 1432	 791	 14130	 4	 8	 1	 2     0.467240043    0.037893213    0.010856339    0.008168574    0.036304759    0.011773660    0.052168497    0.726361989
34	 1540	 848	 15670	 4	 8	 1	 2     0.467435787    0.036702664    0.010908536    0.008203321    0.035044106    0.011582691    0.050384463    0.728452010
35	 1668	 912	 17338	 4	 8	 1	 2     0.467637217    0.035352399    0.010960611    0.008242989    0.033610372    0.010844502    0.048479305    0.729226596
36	 1776	 966	 19114	 4	 8	 1	 2     0.467802427    0.034198587    0.010997948    0.008266587    0.032381916    0.010367637    0.046858286    0.729830082
37	 1892	 1026	 21006	 4	 8	 1	 2     0.467960874    0.033043770    0.011015925    0.008278029    0.031153493    0.010105452    0.045248535    0.730272714
38	 2016	 1092	 23022	 4	 8	 1	 2     0.468111660    0.031813543    0.011032483    0.008293695    0.029839333    0.010082223    0.043661000    0.728648960
39	 2160	 1165	 25182	 4	 8	 1	 2     0.468243513    0.030628891    0.011053439    0.008310996    0.028564847    0.009214547    0.042223479    0.725399520
40	 2300	 1240	 27482	 4	 8	 1	 2     0.468363036    0.029723384    0.011092976    0.008344098    0.027575813    0.008949587    0.040876348    0.727153614
41	 2416	 1300	 29898	 4	 8	 1	 2     0.468479329    0.028678608    0.011112552    0.008363709    0.026438112    0.008485010    0.039521234    0.725650633
42	 2576	 1382	 32474	 4	 8	 1	 2     0.468575872    0.027833880    0.011124726    0.008369489    0.025514023    0.007982817    0.038359632    0.725603417
43	 3220	 1382	 35694	 5	 13	 2	 3     0.468650666    0.027059544    0.008887522    0.006956507    0.025558382    0.007962784    0.037434782    0.722844981
44	 3430	 1471	 39124	 5	 13	 2	 3     0.468743046    0.026212679    0.008897500    0.006965700    0.024656420    0.007856231    0.036259706    0.722914825
45	 3700	 1582	 42824	 5	 13	 2	 3     0.468835203    0.025371592    0.008910405    0.006977459    0.023755470    0.007600586    0.035047990    0.723910037
46	 3985	 1706	 46809	 5	 13	 2	 3     0.468914062    0.024614745    0.008923334    0.006987900    0.022940353    0.007168359    0.033976634    0.724460979
47	 4310	 1840	 51119	 5	 13	 2	 3     0.468982642    0.023902161    0.008929870    0.006993169    0.022171395    0.006921483    0.033016521    0.723945481
48	 6034	 1840	 57153	 7	 18	 2	 3     0.469038095    0.022989871    0.005976538    0.005321239    0.022199441    0.006928423    0.032219176    0.713546230
49	 6517	 1983	 63670	 7	 18	 2	 3     0.469101687    0.022290999    0.005983749    0.005327312    0.021472852    0.006948781    0.031279655    0.712635694
50	 7112	 2165	 70782	 7	 18	 2	 3     0.469166477    0.021611028    0.005993378    0.005335001    0.020763332    0.006543546    0.030292352    0.713415306
51	 7868	 2384	 78650	 7	 18	 2	 3     0.469224189    0.021003094    0.006005032    0.005344458    0.020126340    0.006436334    0.029384853    0.714759226
52	 8701	 2625	 87351	 7	 18	 2	 3     0.469285792    0.020371737    0.006023334    0.005360171    0.019460913    0.006345380    0.028384061    0.717717495
53	 9562	 2877	 96913	 7	 18	 2	 3     0.469348008    0.019792038    0.006046797    0.005380758    0.018845716    0.006125558    0.027335999    0.724028321
54	 10402	 3123	 107315	 7	 18	 2	 3     0.469405326    0.019158885    0.006065157    0.005396580    0.018173517    0.005828136    0.026333436    0.727549748
55	 11172	 3352	 118487	 7	 18	 2	 3     0.469455342    0.018553817    0.006073838    0.005403399    0.017531475    0.005683461    0.025426192    0.729712756
56	 11970	 3583	 130457	 7	 18	 2	 3     0.469501240    0.017947164    0.006080010    0.005408110    0.016885916    0.005422626    0.024564112    0.730625396
57	 12824	 3833	 143281	 7	 18	 2	 3     0.469542052    0.017334204    0.006083347    0.005410823    0.016231682    0.005254521    0.023771229    0.729209407
58	 16488	 3833	 159769	 9	 28	 2	 4     0.469574656    0.016865600    0.004563676    0.003653642    0.016236420    0.005254908    0.023118219    0.729537159
59	 17550	 4072	 177319	 9	 28	 2	 4     0.469613564    0.016242560    0.004566721    0.003656557    0.015587360    0.005141392    0.022313905    0.727912029
60	 18774	 4346	 196093	 9	 28	 2	 4     0.469653909    0.015652348    0.004571052    0.003660415    0.014970019    0.004785043    0.021447959    0.729782624
61	 19935	 4605	 216028	 9	 28	 2	 4     0.469685960    0.015071151    0.004574002    0.003663341    0.014360296    0.004615416    0.020734234    0.726872784
62	 21159	 4885	 237187	 9	 28	 2	 4     0.469716605    0.014517914    0.004576503    0.003665742    0.013777716    0.004278166    0.020027989    0.724881285
63	 22320	 5154	 259507	 9	 28	 2	 4     0.469741551    0.014065876    0.004578158    0.003667145    0.013299976    0.004277402    0.019434125    0.723772042
64	 23742	 5472	 283249	 9	 28	 2	 4     0.469767732    0.013641922    0.004580310    0.003669136    0.012850012    0.004075910    0.018790622    0.725996299
65	 25299	 5829	 308548	 9	 28	 2	 4     0.469790952    0.013210265    0.004582404    0.003670931    0.012390023    0.003881204    0.018200856    0.725804578
66	 27054	 6228	 335602	 9	 28	 2	 4     0.469811806    0.012794860    0.004584260    0.003672481    0.011945418    0.003741268    0.017654353    0.724742531
67	 29142	 6713	 364744	 9	 28	 2	 4     0.469830183    0.012418329    0.004586028    0.003673772    0.011540504    0.003664650    0.017158346    0.723748607
68	 35618	 6713	 400362	 11	 42	 2	 5     0.469844836    0.012109919    0.003656116    0.002613403    0.011544824    0.003665444    0.016752309    0.722880609
69	 38577	 7260	 438939	 11	 42	 2	 5     0.469863070    0.011744392    0.003657963    0.002614936    0.011160200    0.003544795    0.016232842    0.723495756
70	 42031	 7899	 480970	 11	 42	 2	 5     0.469879898    0.011405615    0.003659859    0.002616345    0.010802476    0.003468733    0.015738212    0.724708429
71	 45991	 8640	 526961	 11	 42	 2	 5     0.469896389    0.011071532    0.003662213    0.002618010    0.010448303    0.003309783    0.015237898    0.726578725
72	 50402	 9449	 577363	 11	 42	 2	 5     0.469911562    0.010752761    0.003664904    0.002620174    0.010108924    0.003196986    0.014762567    0.728380148
73	 55154	 10317	 632517	 11	 42	 2	 5     0.469926029    0.010459466    0.003668957    0.002623669    0.009794855    0.003131654    0.014294650    0.731704908
74	 60247	 11255	 692764	 11	 42	 2	 5     0.469940943    0.010155839    0.003673788    0.002627903    0.009468070    0.003023217    0.013795622    0.736163897
75	 65318	 12191	 758082	 11	 42	 2	 5     0.469954377    0.009855927    0.003676571    0.002630147    0.009144514    0.002909008    0.013330142    0.739371542
76	 70400	 13126	 828482	 11	 42	 2	 5     0.469966896    0.009546233    0.003678857    0.002632008    0.008808892    0.002854922    0.012881251    0.741095163
77	 75746	 14106	 904228	 11	 42	 2	 5     0.469978618    0.009245112    0.003680704    0.002633464    0.008480832    0.002679480    0.012446219    0.742804824
78	 80883	 15044	 985111	 11	 42	 2	 5     0.469988940    0.008965669    0.003681906    0.002634311    0.008174765    0.002615718    0.012050139    0.744030297
79	 95589	 15044	 1080700	 13	 58	 4	 6     0.469996527    0.008715130    0.003016283    0.002325727    0.008176523    0.002616186    0.011750508    0.741681134
80	 101777	 16007	 1182477	 13	 58	 4	 6     0.470006446    0.008424841    0.003017191    0.002326278    0.007866034    0.002531297    0.011346834    0.742483783
81	 108303	 17019	 1290780	 13	 58	 4	 6     0.470015568    0.008155236    0.003017853    0.002326726    0.007576308    0.002427825    0.010962443    0.743925114
82	 114933	 18044	 1405713	 13	 58	 4	 6     0.470024212    0.007883521    0.003018473    0.002327140    0.007282768    0.002323030    0.010585363    0.744756745
83	 150297	 18044	 1556010	 17	 89	 4	 7     0.470030188    0.007632429    0.002281088    0.001728038    0.007283585    0.002323190    0.010316581    0.739821498
84	 159392	 19125	 1715402	 17	 89	 4	 7     0.470037897    0.007362460    0.002281523    0.001728400    0.007000034    0.002225103    0.009959161    0.739265090
85	 169184	 20290	 1884586	 17	 89	 4	 7     0.470044941    0.007126593    0.002281949    0.001728754    0.006751373    0.002123397    0.009620964    0.740735885
86	 179299	 21496	 2063885	 17	 89	 4	 7     0.470051456    0.006895840    0.002282294    0.001729038    0.006507207    0.002031354    0.009297239    0.741708332
87	 190281	 22804	 2254166	 17	 89	 4	 7     0.470057340    0.006682169    0.002282657    0.001729338    0.006280196    0.001970714    0.008994829    0.742890120
88	 202657	 24284	 2456823	 17	 89	 4	 7     0.470062746    0.006476811    0.002283033    0.001729645    0.006061092    0.001895350    0.008707708    0.743802033
89	 217617	 26067	 2674440	 17	 89	 4	 7     0.470067695    0.006280214    0.002283406    0.001729942    0.005850397    0.001848250    0.008436335    0.744424433
90	 235059	 28146	 2909499	 17	 89	 4	 7     0.470072365    0.006100389    0.002283723    0.001730198    0.005656797    0.001791055    0.008171999    0.746498999
91	 255306	 30551	 3164805	 17	 89	 4	 7     0.470076625    0.005927209    0.002284070    0.001730471    0.005469445    0.001737483    0.007923134    0.748088944
92	 278647	 33327	 3443452	 17	 89	 4	 7     0.470080671    0.005765602    0.002284481    0.001730794    0.005293706    0.001682837    0.007679356    0.750792476
93	 344211	 33327	 3787663	 21	 121	 4	 8     0.470084036    0.005615079    0.001870756    0.001377740    0.005294278    0.001683001    0.007470535    0.751630045
94	 376194	 36396	 4163857	 21	 121	 4	 8     0.470087875    0.005459060    0.001871121    0.001377990    0.005128376    0.001624665    0.007224891    0.755590634
95	 411957	 39813	 4575814	 21	 121	 4	 8     0.470091618    0.005306293    0.001871565    0.001378275    0.004965279    0.001572375    0.006977094    0.760530619
96	 449631	 43418	 5025445	 21	 121	 4	 8     0.470095362    0.005146746    0.001872134    0.001378614    0.004794174    0.001542209    0.006720163    0.765866159
97	 488985	 47189	 5514430	 21	 121	 4	 8     0.470098835    0.005003310    0.001872576    0.001378909    0.004639673    0.001480564    0.006472621    0.772995930
98	 527877	 50921	 6042307	 21	 121	 4	 8     0.470102085    0.004843417    0.001872980    0.001379233    0.004466614    0.001425025    0.006232139    0.777167736


==> data/lshaped/criterionB/varth1_thX0.3_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 1	 1     0.447972947    0.100748435    0.018974639    0.015710065    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 1	 1     0.452022976    0.091305827    0.019740707    0.016236970    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 1	 1     0.452932295    0.088597574    0.019785652    0.016216130    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 2	 1     0.456278518    0.080338158    0.021256390    0.021116787    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 2	 1     0.457470487    0.078097930    0.022129410    0.021973506    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 2	 1     0.458438200    0.075815673    0.022989999    0.022821368    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 2	 1     0.459279222    0.073136948    0.023269878    0.023097495    0.069336325    0.021332665    0.100485847    0.727833330
14	 356	 210	 1811	 4	 8	 2	 2     0.459874003    0.070229174    0.009032572    0.008211874    0.069645887    0.021413333    0.097727740    0.718620669
15	 384	 224	 2195	 4	 8	 2	 2     0.460518870    0.068007090    0.009083519    0.008260553    0.067397730    0.021326718    0.094642380    0.718569102
16	 408	 236	 2603	 4	 8	 2	 2     0.461179664    0.065635472    0.009356771    0.008515252    0.064965114    0.019822528    0.091368088    0.718363201
17	 428	 248	 3031	 4	 8	 2	 2     0.461725268    0.063225091    0.009490191    0.008636925    0.062508787    0.020862650    0.088569671    0.713845843
18	 460	 266	 3491	 4	 8	 2	 2     0.462355668    0.060782867    0.009585110    0.008726916    0.060022351    0.019675335    0.085217639    0.713266265
19	 492	 284	 3983	 4	 8	 2	 2     0.462892045    0.058606920    0.009706338    0.008847160    0.057797561    0.017710428    0.082254266    0.712509183
20	 512	 294	 4495	 4	 8	 2	 2     0.463293800    0.056401349    0.009750749    0.008890834    0.055552093    0.016785412    0.079960395    0.705366065
21	 532	 307	 5027	 4	 8	 2	 2     0.463645809    0.054742111    0.009810145    0.008948643    0.053855917    0.020025389    0.077893347    0.702782878
22	 576	 332	 5603	 4	 8	 2	 2     0.464234376    0.052452475    0.009851142    0.008988044    0.051519095    0.017462756    0.074305137    0.705906442
23	 612	 350	 6215	 4	 8	 2	 2     0.464645736    0.050475071    0.009917026    0.009053808    0.049491266    0.016283880    0.071687861    0.704095099
24	 660	 374	 6875	 4	 8	 2	 2     0.465002921    0.048414461    0.009997583    0.009124829    0.047370965    0.015677604    0.069333204    0.698286798
25	 724	 411	 7599	 4	 8	 2	 2     0.465330282    0.047073505    0.010093357    0.009207535    0.045978680    0.014522970    0.067100958    0.701532532
26	 788	 447	 8387	 4	 8	 2	 2     0.465632225    0.045839397    0.010192422    0.009293693    0.044691888    0.014871841    0.064972611    0.705518782
27	 856	 482	 9243	 4	 8	 2	 2     0.465944647    0.044278877    0.010248236    0.009346089    0.043076590    0.013747443    0.062692868    0.706282531
28	 928	 520	 10171	 4	 8	 2	 2     0.466187675    0.042950020    0.010287837    0.009378029    0.041699696    0.013329904    0.060859354    0.705725861
29	 1024	 572	 11195	 4	 8	 2	 2     0.466437501    0.041929902    0.010384395    0.009464468    0.040623651    0.013580673    0.058914062    0.711712968
30	 1152	 639	 12347	 4	 8	 2	 2     0.466690534    0.040714503    0.010519654    0.009576463    0.039332018    0.013126726    0.056874903    0.715860607
31	 1280	 707	 13627	 4	 8	 2	 2     0.466942598    0.039637331    0.010690267    0.009713572    0.038168523    0.013546985    0.054766962    0.723745288
32	 1420	 784	 15047	 4	 8	 2	 2     0.467200383    0.038159251    0.010817744    0.009817474    0.036593782    0.011466641    0.052522486    0.726531708
33	 1512	 834	 16559	 4	 8	 2	 2     0.467383179    0.036888962    0.010894826    0.009880432    0.035243415    0.011376173    0.050870167    0.725159056
34	 1636	 896	 18195	 4	 8	 2	 2     0.467580290    0.035740519    0.010949437    0.009935119    0.034021971    0.010978555    0.049025315    0.729021696
35	 1744	 950	 19939	 4	 8	 2	 2     0.467760575    0.034512376    0.010995840    0.009979537    0.032713844    0.010393164    0.047274245    0.730046054
36	 1860	 1009	 21799	 4	 8	 2	 2     0.467911480    0.033469175    0.011013521    0.009999790    0.031605190    0.010231880    0.045756495    0.731462825
37	 1976	 1068	 23775	 4	 8	 2	 2     0.468064371    0.032214390    0.011028799    0.010015588    0.030267681    0.010275220    0.044165073    0.729408737
38	 2120	 1144	 25895	 4	 8	 2	 2     0.468204793    0.030988516    0.011048693    0.010036842    0.028951934    0.009185637    0.042650687    0.726565445
39	 3180	 1144	 29075	 6	 15	 3	 3     0.468314431    0.029877110    0.007056840    0.006625229    0.029031754    0.009179668    0.041429502    0.721155429
40	 3360	 1210	 32435	 6	 15	 3	 3     0.468430680    0.028973089    0.007073967    0.006641148    0.028096243    0.009176843    0.040093733    0.722633869
41	 3564	 1278	 35999	 6	 15	 3	 3     0.468557411    0.027729614    0.007081558    0.006647423    0.026810129    0.008538171    0.038584485    0.718672661
42	 3798	 1360	 39797	 6	 15	 3	 3     0.468654989    0.026871472    0.007088855    0.006653747    0.025919571    0.008009211    0.037380626    0.718860935
43	 4014	 1436	 43811	 6	 15	 3	 3     0.468748628    0.025986019    0.007091868    0.006655471    0.024999571    0.008370536    0.036187475    0.718094268
44	 4356	 1552	 48167	 6	 15	 3	 3     0.468852736    0.025073614    0.007099309    0.006660971    0.024047576    0.007474382    0.034812663    0.720244051
45	 4662	 1663	 52829	 6	 15	 3	 3     0.468929675    0.024261010    0.007110268    0.006670894    0.023195704    0.007276610    0.033760472    0.718621771
46	 5052	 1800	 57881	 6	 15	 3	 3     0.469001058    0.023544488    0.007114239    0.006674077    0.022443941    0.007005406    0.032753893    0.718830218
47	 5460	 1941	 63341	 6	 15	 3	 3     0.469064152    0.022808149    0.007121726    0.006680704    0.021667780    0.006885640    0.031837576    0.716390885
48	 5946	 2113	 69287	 6	 15	 3	 3     0.469126991    0.022128940    0.007128858    0.006686943    0.020949209    0.006648149    0.030897831    0.716197189
49	 8919	 2113	 78206	 9	 28	 2	 4     0.469177223    0.021434260    0.004485378    0.003596943    0.020959697    0.006651234    0.030125452    0.711500042
50	 9810	 2314	 88016	 9	 28	 2	 4     0.469236702    0.020845904    0.004494942    0.003604294    0.020355520    0.006346311    0.029184363    0.714283331
51	 10800	 2538	 98816	 9	 28	 2	 4     0.469295743    0.020207795    0.004507272    0.003612313    0.019698717    0.006325878    0.028219051    0.716104693
52	 11880	 2783	 110696	 9	 28	 2	 4     0.469356604    0.019585564    0.004520189    0.003619789    0.019056815    0.006243869    0.027188013    0.720374967
53	 12942	 3025	 123638	 9	 28	 2	 4     0.469417098    0.018974101    0.004534638    0.003628121    0.018424265    0.005860089    0.026122750    0.726343918
54	 13941	 3251	 137579	 9	 28	 2	 4     0.469466990    0.018361371    0.004545429    0.003636706    0.017789858    0.005870342    0.025210219    0.728330500
55	 15003	 3497	 152582	 9	 28	 2	 4     0.469517288    0.017735346    0.004553788    0.003644286    0.017140756    0.005505422    0.024255427    0.731190816
56	 16056	 3733	 168638	 9	 28	 2	 4     0.469558739    0.017108691    0.004560219    0.003649889    0.016489745    0.005347960    0.023439285    0.729915223
57	 17145	 3978	 185783	 9	 28	 2	 4     0.469599523    0.016454879    0.004564871    0.003654721    0.015809016    0.005092200    0.022607467    0.727851491
58	 18270	 4233	 204053	 9	 28	 2	 4     0.469637881    0.015892137    0.004569389    0.003658959    0.015221061    0.004924954    0.021796116    0.729127012
59	 19449	 4496	 223502	 9	 28	 2	 4     0.469672782    0.015296490    0.004572492    0.003661897    0.014597086    0.004555053    0.021030633    0.727343301
60	 20538	 4744	 244040	 9	 28	 2	 4     0.469702210    0.014776826    0.004575120    0.003664347    0.014050724    0.004421168    0.020362805    0.725677337
61	 21744	 5022	 265784	 9	 28	 2	 4     0.469730729    0.014259361    0.004577364    0.003666541    0.013504708    0.004344800    0.019693950    0.724047802
62	 23130	 5334	 288914	 9	 28	 2	 4     0.469757392    0.013827657    0.004579633    0.003668588    0.013047263    0.004161249    0.019047358    0.725961937
63	 24633	 5676	 313547	 9	 28	 2	 4     0.469782183    0.013372131    0.004581601    0.003670321    0.012562755    0.003954796    0.018425809    0.725728295
64	 26298	 6056	 339845	 9	 28	 2	 4     0.469804010    0.012945706    0.004583643    0.003672050    0.012107085    0.003796489    0.017860628    0.724818045
65	 28287	 6511	 368132	 9	 28	 2	 4     0.469823705    0.012559473    0.004585550    0.003673433    0.011692438    0.003663820    0.017334804    0.724523515
66	 34573	 6511	 402705	 11	 42	 3	 5     0.469838356    0.012254629    0.003655473    0.002935246    0.011696728    0.003664530    0.016933075    0.723709578
67	 37323	 7030	 440028	 11	 42	 3	 5     0.469856267    0.011874493    0.003656930    0.002936416    0.011297365    0.003603631    0.016428555    0.722795954
68	 40678	 7650	 480706	 11	 42	 3	 5     0.469874067    0.011518438    0.003658837    0.002938029    0.010921873    0.003475289    0.015911325    0.723914423
69	 44396	 8346	 525102	 11	 42	 3	 5     0.469890296    0.011195120    0.003661252    0.002940017    0.010579506    0.003359851    0.015424645    0.725794368
70	 48598	 9115	 573700	 11	 42	 3	 5     0.469905744    0.010882977    0.003663839    0.002942170    0.010247706    0.003245137    0.014946611    0.728123397
71	 53185	 9957	 626885	 11	 42	 3	 5     0.469920230    0.010579614    0.003667149    0.002945051    0.009923721    0.003174514    0.014484028    0.730433110
72	 58333	 10905	 685218	 11	 42	 3	 5     0.469935609    0.010256013    0.003671936    0.002949344    0.009576153    0.003093352    0.013976139    0.733823083
73	 63602	 11875	 748820	 11	 42	 3	 5     0.469949789    0.009972727    0.003675637    0.002952555    0.009270652    0.002937443    0.013490947    0.739216259
74	 80948	 11875	 829768	 14	 61	 5	 6     0.469959393    0.009670033    0.002741930    0.002307202    0.009273153    0.002938246    0.013152122    0.735245092
75	 87080	 12761	 916848	 14	 61	 5	 6     0.469972234    0.009333432    0.002743384    0.002308418    0.008921143    0.002867177    0.012684985    0.735785774
76	 93982	 13756	 1010830	 14	 61	 5	 6     0.469984126    0.009034652    0.002744955    0.002309658    0.008607564    0.002755677    0.012236456    0.738338896
77	 100380	 14676	 1111210	 14	 61	 5	 6     0.469994988    0.008726718    0.002746172    0.002310593    0.008283366    0.002657472    0.011811878    0.738808663
78	 107198	 15658	 1218408	 14	 61	 5	 6     0.470005270    0.008428470    0.002747271    0.002311433    0.007968162    0.002538548    0.011395428    0.739636116
79	 113834	 16614	 1332242	 14	 61	 5	 6     0.470014483    0.008151237    0.002747946    0.002311967    0.007674077    0.002459941    0.011008878    0.740423945
80	 121086	 17656	 1453328	 14	 61	 5	 6     0.470023228    0.007882446    0.002748524    0.002312414    0.007387732    0.002357815    0.010628961    0.741600853
81	 128296	 18699	 1581624	 14	 61	 5	 6     0.470031231    0.007620003    0.002748977    0.002312772    0.007106868    0.002243757    0.010268970    0.742041618
82	 174116	 18699	 1755740	 19	 94	 6	 7     0.470037152    0.007363709    0.001924608    0.001586463    0.007107749    0.002247026    0.009994247    0.736794795
83	 184547	 19810	 1940287	 19	 94	 6	 7     0.470044325    0.007104556    0.001924948    0.001586748    0.006838808    0.002164381    0.009651035    0.736144474
84	 195966	 21023	 2136253	 19	 94	 6	 7     0.470051028    0.006870459    0.001925257    0.001587017    0.006595195    0.002058589    0.009318820    0.737267094
85	 207613	 22263	 2343866	 19	 94	 6	 7     0.470057227    0.006650223    0.001925552    0.001587268    0.006365352    0.001995503    0.009000707    0.738855613
86	 220685	 23664	 2564551	 19	 94	 6	 7     0.470062748    0.006435971    0.001925844    0.001587518    0.006141079    0.001921101    0.008707632    0.739118440
87	 236208	 25320	 2800759	 19	 94	 6	 7     0.470067905    0.006230840    0.001926150    0.001587768    0.005925649    0.001875481    0.008424609    0.739599872
88	 255132	 27336	 3055891	 19	 94	 6	 7     0.470072651    0.006041037    0.001926419    0.001587982    0.005725647    0.001799995    0.008155495    0.740732096
89	 276089	 29571	 3331980	 19	 94	 6	 7     0.470076995    0.005863878    0.001926691    0.001588200    0.005538315    0.001765327    0.007901132    0.742156771
90	 300960	 32219	 3632940	 19	 94	 6	 7     0.470081202    0.005692897    0.001927014    0.001588457    0.005356836    0.001704481    0.007646750    0.744485838
91	 329061	 35190	 3962001	 19	 94	 6	 7     0.470085083    0.005534113    0.001927361    0.001588738    0.005187647    0.001645667    0.007404320    0.747416713
92	 360031	 38473	 4322032	 19	 94	 6	 7     0.470088837    0.005382708    0.001927779    0.001589061    0.005025655    0.001594719    0.007162048    0.751559858
93	 393623	 42025	 4715655	 19	 94	 6	 7     0.470092651    0.005224098    0.001928379    0.001589501    0.004855158    0.001534861    0.006907169    0.756329808
94	 517925	 42025	 5233580	 25	 145	 5	 8     0.470095447    0.005104840    0.001575727    0.001269077    0.004855561    0.001534959    0.006714191    0.760305992
95	 562650	 45624	 5796230	 25	 145	 5	 8     0.470098930    0.004952365    0.001576132    0.001269374    0.004694861    0.001520710    0.006465715    0.765942252


==> data/lshaped/criterionB/varth1_thX0.3_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 2	 1     0.447972947    0.100748435    0.018974639    0.018864796    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 2	 1     0.450870484    0.094778424    0.019646751    0.019533563    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 2	 1     0.452022976    0.091305827    0.019740707    0.019625890    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 2	 1     0.452932295    0.088597574    0.019785652    0.019665882    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 2	 1     0.453868501    0.085862637    0.019918585    0.019795550    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 2	 1     0.454979834    0.083236412    0.020853163    0.020717632    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 2	 1     0.456278518    0.080338158    0.021256390    0.021116787    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 2	 1     0.457470487    0.078097930    0.022129410    0.021973506    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 2	 1     0.458438200    0.075815673    0.022989999    0.022821368    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 2	 1     0.459279222    0.073136948    0.023269878    0.023097495    0.069336325    0.021332665    0.100485847    0.727833330
14	 356	 210	 1811	 4	 8	 2	 2     0.459874003    0.070229174    0.009032572    0.008211874    0.069645887    0.021413333    0.097727740    0.718620669
15	 384	 224	 2195	 4	 8	 2	 2     0.460518870    0.068007090    0.009083519    0.008260553    0.067397730    0.021326718    0.094642380    0.718569102
16	 408	 236	 2603	 4	 8	 2	 2     0.461179664    0.065635472    0.009356771    0.008515252    0.064965114    0.019822528    0.091368088    0.718363201
17	 428	 248	 3031	 4	 8	 2	 2     0.461725268    0.063225091    0.009490191    0.008636925    0.062508787    0.020862650    0.088569671    0.713845843
18	 460	 266	 3491	 4	 8	 2	 2     0.462355668    0.060782867    0.009585110    0.008726916    0.060022351    0.019675335    0.085217639    0.713266265
19	 492	 284	 3983	 4	 8	 2	 2     0.462892045    0.058606920    0.009706338    0.008847160    0.057797561    0.017710428    0.082254266    0.712509183
20	 512	 294	 4495	 4	 8	 2	 2     0.463293800    0.056401349    0.009750749    0.008890834    0.055552093    0.016785412    0.079960395    0.705366065
21	 532	 307	 5027	 4	 8	 2	 2     0.463645809    0.054742111    0.009810145    0.008948643    0.053855917    0.020025389    0.077893347    0.702782878
22	 576	 332	 5603	 4	 8	 2	 2     0.464234376    0.052452475    0.009851142    0.008988044    0.051519095    0.017462756    0.074305137    0.705906442
23	 612	 350	 6215	 4	 8	 2	 2     0.464645736    0.050475071    0.009917026    0.009053808    0.049491266    0.016283880    0.071687861    0.704095099
24	 660	 374	 6875	 4	 8	 2	 2     0.465002921    0.048414461    0.009997583    0.009124829    0.047370965    0.015677604    0.069333204    0.698286798
25	 724	 411	 7599	 4	 8	 2	 2     0.465330282    0.047073505    0.010093357    0.009207535    0.045978680    0.014522970    0.067100958    0.701532532
26	 788	 447	 8387	 4	 8	 2	 2     0.465632225    0.045839397    0.010192422    0.009293693    0.044691888    0.014871841    0.064972611    0.705518782
27	 856	 482	 9243	 4	 8	 2	 2     0.465944647    0.044278877    0.010248236    0.009346089    0.043076590    0.013747443    0.062692868    0.706282531
28	 928	 520	 10171	 4	 8	 2	 2     0.466187675    0.042950020    0.010287837    0.009378029    0.041699696    0.013329904    0.060859354    0.705725861
29	 1024	 572	 11195	 4	 8	 2	 2     0.466437501    0.041929902    0.010384395    0.009464468    0.040623651    0.013580673    0.058914062    0.711712968
30	 1152	 639	 12347	 4	 8	 2	 2     0.466690534    0.040714503    0.010519654    0.009576463    0.039332018    0.013126726    0.056874903    0.715860607
31	 1280	 707	 13627	 4	 8	 2	 2     0.466942598    0.039637331    0.010690267    0.009713572    0.038168523    0.013546985    0.054766962    0.723745288
32	 1420	 784	 15047	 4	 8	 2	 2     0.467200383    0.038159251    0.010817744    0.009817474    0.036593782    0.011466641    0.052522486    0.726531708
33	 1512	 834	 16559	 4	 8	 2	 2     0.467383179    0.036888962    0.010894826    0.009880432    0.035243415    0.011376173    0.050870167    0.725159056
34	 1636	 896	 18195	 4	 8	 2	 2     0.467580290    0.035740519    0.010949437    0.009935119    0.034021971    0.010978555    0.049025315    0.729021696
35	 1744	 950	 19939	 4	 8	 2	 2     0.467760575    0.034512376    0.010995840    0.009979537    0.032713844    0.010393164    0.047274245    0.730046054
36	 1860	 1009	 21799	 4	 8	 2	 2     0.467911480    0.033469175    0.011013521    0.009999790    0.031605190    0.010231880    0.045756495    0.731462825
37	 1976	 1068	 23775	 4	 8	 2	 2     0.468064371    0.032214390    0.011028799    0.010015588    0.030267681    0.010275220    0.044165073    0.729408737
38	 2120	 1144	 25895	 4	 8	 2	 2     0.468204793    0.030988516    0.011048693    0.010036842    0.028951934    0.009185637    0.042650687    0.726565445
39	 3180	 1144	 29075	 6	 15	 3	 3     0.468314431    0.029877110    0.007056840    0.006625229    0.029031754    0.009179668    0.041429502    0.721155429
40	 3360	 1210	 32435	 6	 15	 3	 3     0.468430680    0.028973089    0.007073967    0.006641148    0.028096243    0.009176843    0.040093733    0.722633869
41	 3564	 1278	 35999	 6	 15	 3	 3     0.468557411    0.027729614    0.007081558    0.006647423    0.026810129    0.008538171    0.038584485    0.718672661
42	 3798	 1360	 39797	 6	 15	 3	 3     0.468654989    0.026871472    0.007088855    0.006653747    0.025919571    0.008009211    0.037380626    0.718860935
43	 4014	 1436	 43811	 6	 15	 3	 3     0.468748628    0.025986019    0.007091868    0.006655471    0.024999571    0.008370536    0.036187475    0.718094268
44	 4356	 1552	 48167	 6	 15	 3	 3     0.468852736    0.025073614    0.007099309    0.006660971    0.024047576    0.007474382    0.034812663    0.720244051
45	 4662	 1663	 52829	 6	 15	 3	 3     0.468929675    0.024261010    0.007110268    0.006670894    0.023195704    0.007276610    0.033760472    0.718621771
46	 5052	 1800	 57881	 6	 15	 3	 3     0.469001058    0.023544488    0.007114239    0.006674077    0.022443941    0.007005406    0.032753893    0.718830218
47	 5460	 1941	 63341	 6	 15	 3	 3     0.469064152    0.022808149    0.007121726    0.006680704    0.021667780    0.006885640    0.031837576    0.716390885
48	 5946	 2113	 69287	 6	 15	 3	 3     0.469126991    0.022128940    0.007128858    0.006686943    0.020949209    0.006648149    0.030897831    0.716197189
49	 8919	 2113	 78206	 9	 28	 4	 4     0.469177223    0.021434260    0.004485378    0.004110159    0.020959697    0.006651234    0.030125452    0.711500042
50	 9810	 2314	 88016	 9	 28	 4	 4     0.469236702    0.020845904    0.004494942    0.004118911    0.020355520    0.006346311    0.029184363    0.714283331
51	 10800	 2538	 98816	 9	 28	 4	 4     0.469295743    0.020207795    0.004507272    0.004129799    0.019698717    0.006325878    0.028219051    0.716104693
52	 11880	 2783	 110696	 9	 28	 4	 4     0.469356604    0.019585564    0.004520189    0.004141135    0.019056815    0.006243869    0.027188013    0.720374967
53	 12942	 3025	 123638	 9	 28	 4	 4     0.469417098    0.018974101    0.004534638    0.004153776    0.018424265    0.005860089    0.026122750    0.726343918
54	 13941	 3251	 137579	 9	 28	 4	 4     0.469466990    0.018361371    0.004545429    0.004163702    0.017789858    0.005870342    0.025210219    0.728330500
55	 15003	 3497	 152582	 9	 28	 4	 4     0.469517288    0.017735346    0.004553788    0.004171518    0.017140756    0.005505422    0.024255427    0.731190816
56	 16056	 3733	 168638	 9	 28	 4	 4     0.469558739    0.017108691    0.004560219    0.004177555    0.016489745    0.005347960    0.023439285    0.729915223
57	 17145	 3978	 185783	 9	 28	 4	 4     0.469599523    0.016454879    0.004564871    0.004182097    0.015809016    0.005092200    0.022607467    0.727851491
58	 18270	 4233	 204053	 9	 28	 4	 4     0.469637881    0.015892137    0.004569389    0.004186381    0.015221061    0.004924954    0.021796116    0.729127012
59	 19449	 4496	 223502	 9	 28	 4	 4     0.469672782    0.015296490    0.004572492    0.004189337    0.014597086    0.004555053    0.021030633    0.727343301
60	 20538	 4744	 244040	 9	 28	 4	 4     0.469702210    0.014776826    0.004575120    0.004191821    0.014050724    0.004421168    0.020362805    0.725677337
61	 21744	 5022	 265784	 9	 28	 4	 4     0.469730729    0.014259361    0.004577364    0.004193998    0.013504708    0.004344800    0.019693950    0.724047802
62	 23130	 5334	 288914	 9	 28	 4	 4     0.469757392    0.013827657    0.004579633    0.004196144    0.013047263    0.004161249    0.019047358    0.725961937
63	 33410	 5334	 322324	 13	 47	 6	 5     0.469776760    0.013419990    0.003119426    0.002879794    0.013052407    0.004162204    0.018563555    0.722921363
64	 35581	 5676	 357905	 13	 47	 6	 5     0.469801566    0.012949535    0.003120912    0.002881110    0.012567831    0.003952614    0.017924779    0.722437622
65	 37986	 6056	 395891	 13	 47	 6	 5     0.469823444    0.012511882    0.003122946    0.002882993    0.012115874    0.003802690    0.017341873    0.721483878
66	 40859	 6511	 436750	 13	 47	 6	 5     0.469843145    0.012107251    0.003124990    0.002884868    0.011697007    0.003655435    0.016799668    0.720683938
67	 44083	 7026	 480833	 13	 47	 6	 5     0.469860925    0.011726143    0.003126375    0.002886116    0.011301690    0.003599356    0.016294792    0.719625196
68	 48035	 7644	 528868	 13	 47	 6	 5     0.469878672    0.011366074    0.003128208    0.002887827    0.010927120    0.003474331    0.015774747    0.720523385
69	 52416	 8338	 581284	 13	 47	 6	 5     0.469894889    0.011034119    0.003130384    0.002889801    0.010580760    0.003370250    0.015284061    0.721936334
70	 57395	 9109	 638679	 13	 47	 6	 5     0.469910464    0.010717365    0.003132731    0.002891904    0.010249288    0.003246331    0.014797468    0.724270156
71	 62829	 9953	 701508	 13	 47	 6	 5     0.469924982    0.010408087    0.003135595    0.002894445    0.009924531    0.003161001    0.014329011    0.726364665
72	 68913	 10900	 770421	 13	 47	 6	 5     0.469940390    0.010078697    0.003139781    0.002898159    0.009577155    0.003099427    0.013814478    0.729574907
73	 75101	 11865	 845522	 13	 47	 6	 5     0.469954541    0.009791274    0.003142942    0.002901007    0.009273131    0.002937639    0.013324377    0.734839195
74	 80808	 12753	 926330	 13	 47	 6	 5     0.469967426    0.009457332    0.003144782    0.002902701    0.008919163    0.002866140    0.012861897    0.735298363
75	 118104	 12753	 1044434	 19	 83	 6	 6     0.469976589    0.009151752    0.002038172    0.001836257    0.008921907    0.002867003    0.012522595    0.730819130
76	 127471	 13748	 1171905	 19	 83	 6	 6     0.469988459    0.008848092    0.002039522    0.001837432    0.008609825    0.002759456    0.012068897    0.733131760
77	 136192	 14671	 1308097	 19	 83	 6	 6     0.469999292    0.008534130    0.002040547    0.001838320    0.008286588    0.002659101    0.011639373    0.733212211
78	 145464	 15656	 1453561	 19	 83	 6	 6     0.470009634    0.008225814    0.002041406    0.001839044    0.007968480    0.002539330    0.011213965    0.733533054
79	 154527	 16617	 1608088	 19	 83	 6	 6     0.470018855    0.007943787    0.002041949    0.001839516    0.007676861    0.002466725    0.010820597    0.734135743
80	 164464	 17670	 1772552	 19	 83	 6	 6     0.470027684    0.007664369    0.002042457    0.001839980    0.007387213    0.002350305    0.010430020    0.734837430
81	 174116	 18699	 1946668	 19	 83	 6	 6     0.470035580    0.007393724    0.002042837    0.001840326    0.007105911    0.002247201    0.010067943    0.734382839
82	 184680	 19824	 2131348	 19	 83	 6	 6     0.470042792    0.007137711    0.002043190    0.001840642    0.006839027    0.002158396    0.009725388    0.733925566
83	 195909	 21017	 2327257	 19	 83	 6	 6     0.470049524    0.006904768    0.002043493    0.001840912    0.006595450    0.002063917    0.009394384    0.734988897
84	 207632	 22265	 2534889	 19	 83	 6	 6     0.470055690    0.006684885    0.002043800    0.001841192    0.006364792    0.001996952    0.009080610    0.736171431
85	 220761	 23672	 2755650	 19	 83	 6	 6     0.470061210    0.006472271    0.002044114    0.001841478    0.006141001    0.001924498    0.008790228    0.736302949
86	 236265	 25326	 2991915	 19	 83	 6	 6     0.470066393    0.006266459    0.002044440    0.001841770    0.005923578    0.001873374    0.008508545    0.736490042
87	 255189	 27342	 3247104	 19	 83	 6	 6     0.470071141    0.006078098    0.002044730    0.001842028    0.005723841    0.001800979    0.008242072    0.737447817
88	 335775	 27342	 3582879	 25	 125	 9	 7     0.470074933    0.005904208    0.001446074    0.001302894    0.005724381    0.001801092    0.008022913    0.735918255
89	 363575	 29595	 3946454	 25	 125	 9	 7     0.470079293    0.005723311    0.001446288    0.001303076    0.005537557    0.001762408    0.007763242    0.737232029
90	 396125	 32229	 4342579	 25	 125	 9	 7     0.470083473    0.005547861    0.001446530    0.001303280    0.005355961    0.001705701    0.007505867    0.739136628
91	 433175	 35206	 4775754	 25	 125	 9	 7     0.470087359    0.005385242    0.001446785    0.001303497    0.005187258    0.001644640    0.007258390    0.741933349
92	 473850	 38483	 5249604	 25	 125	 9	 7     0.470091109    0.005227835    0.001447078    0.001303739    0.005023567    0.001594602    0.007011305    0.745629354
93	 518075	 42037	 5767679	 25	 125	 9	 7     0.470094932    0.005064140    0.001447515    0.001304082    0.004852857    0.001536478    0.006750145    0.750226917
94	 563150	 45665	 6330829	 25	 125	 9	 7     0.470098429    0.004910716    0.001447873    0.001304371    0.004692419    0.001520024    0.006502076    0.755253571


==> data/lshaped/criterionB/varth1_thX0.4_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 1	 1     0.445130760    0.104702465    0.018009763    0.015148501    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 1	 1     0.449144148    0.098098808    0.019271401    0.015909534    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 1	 1     0.452936766    0.088579758    0.019785453    0.016216073    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 1	 1     0.454748248    0.083884871    0.020641562    0.016515908    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 1	 1     0.457028730    0.078733073    0.021840672    0.017128592    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 1	 1     0.458787774    0.074925261    0.023312327    0.017677220    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 1	 1     0.460145824    0.070155417    0.023470946    0.017821619    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 1	 1     0.461402838    0.065761026    0.024033694    0.018217008    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 1	 1     0.462236929    0.062301056    0.024138550    0.018315867    0.057434763    0.023517822    0.085859369    0.725617454
12	 268	 309	 1803	 2	 3	 1	 1     0.462951735    0.059192765    0.024293388    0.018409817    0.053977909    0.025012501    0.081917644    0.722588711
13	 302	 346	 2105	 2	 3	 1	 1     0.463867177    0.055592470    0.024446475    0.018573049    0.049928876    0.022245788    0.076564035    0.726091179
14	 344	 391	 2449	 2	 3	 1	 1     0.464503861    0.052807285    0.024568219    0.018641586    0.046744112    0.020320557    0.072601465    0.727358399
15	 406	 460	 2855	 2	 3	 1	 1     0.465092784    0.050458255    0.024647885    0.018664896    0.044028596    0.018710974    0.068727807    0.734175260
16	 474	 530	 3329	 2	 3	 1	 1     0.465562813    0.048248651    0.024731129    0.018750365    0.041428294    0.017516836    0.065468136    0.736979136
17	 711	 530	 4040	 3	 6	 1	 2     0.465941498    0.045497646    0.018472639    0.015851818    0.041578809    0.017569677    0.062716263    0.725452125
18	 855	 635	 4895	 3	 6	 1	 2     0.466361168    0.043781312    0.018720914    0.016041480    0.039576896    0.018252108    0.059515296    0.735631262
19	 1041	 766	 5936	 3	 6	 1	 2     0.466815971    0.041576313    0.018992859    0.016249109    0.036984606    0.016100653    0.055835997    0.744614859
20	 1388	 766	 7324	 4	 8	 1	 2     0.467115651    0.038561618    0.010717486    0.008062645    0.037042325    0.016133130    0.053270804    0.723879023
21	 1588	 872	 8912	 4	 8	 1	 2     0.467496820    0.036222016    0.010895521    0.008194874    0.034544494    0.014607238    0.049814981    0.727130984
22	 1796	 976	 10708	 4	 8	 1	 2     0.467818929    0.034076962    0.011002523    0.008268820    0.032251881    0.013886648    0.046693249    0.729804904
23	 2020	 1094	 12728	 4	 8	 1	 2     0.468097317    0.031983642    0.011037517    0.008298866    0.030018770    0.012935593    0.043814513    0.729978259
24	 2256	 1218	 14984	 4	 8	 1	 2     0.468319480    0.030025801    0.011065735    0.008320366    0.027912331    0.011610723    0.041372381    0.725745044
25	 2496	 1340	 17480	 4	 8	 1	 2     0.468515777    0.028329184    0.011115267    0.008362664    0.026057504    0.010915199    0.039086774    0.724776743
26	 2808	 1503	 20288	 4	 8	 1	 2     0.468690809    0.026832235    0.011145290    0.008384678    0.024408018    0.010176044    0.036928783    0.726594076
27	 3204	 1716	 23492	 4	 8	 1	 2     0.468840581    0.025500385    0.011175097    0.008407880    0.022921319    0.009585226    0.034975983    0.729082734
28	 3744	 1995	 27236	 4	 8	 1	 2     0.468961253    0.024281800    0.011199545    0.008429412    0.021544744    0.009018582    0.033318961    0.728768228
29	 4344	 2306	 31580	 4	 8	 1	 2     0.469069526    0.023234944    0.011227419    0.008446772    0.020342264    0.008652422    0.031758292    0.731618193
30	 5208	 2746	 36788	 4	 8	 1	 2     0.469178870    0.022245419    0.011282595    0.008488733    0.019171899    0.008242068    0.030099797    0.739055453
31	 6510	 2746	 43298	 5	 13	 1	 3     0.469255712    0.021215714    0.009007557    0.005770020    0.019208603    0.008249953    0.028877082    0.734690360
32	 7610	 3195	 50908	 5	 13	 1	 3     0.469360174    0.020188727    0.009050670    0.005792682    0.018046331    0.007751722    0.027126305    0.744249052
33	 8670	 3633	 59578	 5	 13	 1	 3     0.469446926    0.019124029    0.009072042    0.005808116    0.016835276    0.007141395    0.025581104    0.747584195
34	 9755	 4074	 69333	 5	 13	 1	 3     0.469519118    0.018111495    0.009081599    0.005815598    0.015670061    0.006681711    0.024219973    0.747791725
35	 10985	 4571	 80318	 5	 13	 1	 3     0.469586536    0.017118135    0.009090125    0.005821461    0.014505178    0.006046540    0.022875638    0.748312910
36	 12155	 5054	 92473	 5	 13	 1	 3     0.469639356    0.016292185    0.009096725    0.005827318    0.013516097    0.005738691    0.021764300    0.748573795
37	 14586	 5054	 107059	 6	 15	 1	 3     0.469677679    0.015352606    0.007252539    0.004112022    0.013531563    0.005752736    0.020920981    0.733837801
38	 16368	 5661	 123427	 6	 15	 1	 3     0.469725583    0.014579573    0.007256570    0.004113099    0.012645400    0.005256189    0.019816306    0.735736179
39	 18480	 6382	 141907	 6	 15	 1	 3     0.469764503    0.013891039    0.007260644    0.004114781    0.011842467    0.004942609    0.018871172    0.736098399
40	 21234	 7327	 163141	 6	 15	 1	 3     0.469797385    0.013292655    0.007265017    0.004117033    0.011131676    0.004697955    0.018034031    0.737087258
41	 24870	 8559	 188011	 6	 15	 1	 3     0.469826722    0.012778291    0.007270098    0.004119402    0.010508586    0.004407287    0.017252841    0.740648491
42	 29304	 10055	 217315	 6	 15	 1	 3     0.469853306    0.012298827    0.007276888    0.004123249    0.009915041    0.004205654    0.016513025    0.744795483
43	 34356	 11757	 251671	 6	 15	 1	 3     0.469879568    0.011843115    0.007287472    0.004129607    0.009335529    0.003938262    0.015748059    0.752036459
44	 40082	 11757	 291753	 7	 18	 1	 3     0.469898912    0.011167370    0.006127211    0.004014644    0.009336350    0.003938058    0.015159884    0.736639570
45	 45808	 11757	 337561	 8	 19	 1	 3     0.469917507    0.010533616    0.004876568    0.003681773    0.009336816    0.003938416    0.014572088    0.722862504
46	 52528	 13454	 390089	 8	 19	 1	 3     0.469940538    0.010009703    0.004879978    0.003683659    0.008739563    0.003725947    0.013809417    0.724846176
47	 59600	 15243	 449689	 8	 19	 1	 3     0.469960815    0.009507426    0.004882517    0.003685063    0.008157952    0.003467313    0.013101230    0.725689571
48	 67050	 15243	 516739	 9	 28	 1	 4     0.469975264    0.009372068    0.004609574    0.003055069    0.008160116    0.003467940    0.012572224    0.745458300
49	 75267	 17084	 592006	 9	 28	 1	 4     0.469992654    0.008893501    0.004611795    0.003056924    0.007604322    0.003226280    0.011904407    0.747076383
50	 83889	 19015	 675895	 9	 28	 1	 4     0.470007695    0.008444956    0.004613240    0.003057974    0.007073564    0.002969888    0.011294944    0.747675821
51	 93210	 19015	 769105	 10	 38	 1	 5     0.470017644    0.008211691    0.004168113    0.002128631    0.007075217    0.002970395    0.010873070    0.755232025
52	 104070	 21212	 873175	 10	 38	 1	 5     0.470030387    0.007809299    0.004169235    0.002129419    0.006603228    0.002745741    0.010307515    0.757631603
53	 116600	 23755	 989775	 10	 38	 1	 5     0.470041332    0.007457600    0.004170182    0.002130014    0.006182667    0.002565712    0.009795711    0.761312717
54	 131950	 26863	 1121725	 10	 38	 1	 5     0.470050488    0.007141706    0.004171175    0.002130680    0.005797004    0.002429479    0.009346015    0.764144506
55	 152520	 31022	 1274245	 10	 38	 1	 5     0.470058514    0.006871571    0.004172184    0.002131404    0.005459979    0.002302675    0.008933258    0.769212272
56	 179060	 36378	 1453305	 10	 38	 1	 5     0.470065677    0.006620852    0.004173332    0.002132084    0.005139940    0.002167116    0.008548025    0.774547643
57	 211180	 42826	 1664485	 10	 38	 1	 5     0.470072560    0.006391474    0.004175376    0.002133363    0.004839129    0.002065708    0.008160751    0.783196726
58	 232298	 42826	 1896783	 11	 49	 1	 6     0.470077401    0.006202582    0.003878592    0.002076324    0.004840303    0.002066182    0.007876954    0.787433991
59	 253416	 42826	 2150199	 12	 54	 1	 6     0.470082282    0.005888327    0.003352436    0.001558575    0.004840823    0.002065976    0.007580083    0.776815638
60	 295428	 49856	 2445627	 12	 54	 1	 6     0.470088657    0.005643992    0.003353706    0.001559266    0.004539527    0.001915733    0.007173813    0.786749278
61	 337020	 56844	 2782647	 12	 54	 1	 6     0.470094078    0.005407906    0.003354422    0.001559610    0.004241852    0.001793415    0.006809336    0.794189912
62	 379800	 64006	 3162447	 12	 54	 1	 6     0.470098743    0.005186717    0.003354846    0.001559757    0.003955635    0.001680677    0.006479315    0.800504002
63	 424776	 71529	 3587223	 12	 54	 1	 6     0.470102837    0.004982280    0.003355146    0.001559827    0.003683220    0.001554650    0.006175159    0.806826209


==> data/lshaped/criterionB/varth1_thX0.4_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 1	 1     0.445130760    0.104702465    0.018009763    0.015148501    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 1	 1     0.449144148    0.098098808    0.019271401    0.015909534    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 1	 1     0.452936766    0.088579758    0.019785453    0.016216073    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 1	 1     0.454748248    0.083884871    0.020641562    0.016515908    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 1	 1     0.457028730    0.078733073    0.021840672    0.017128592    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 1	 1     0.458787774    0.074925261    0.023312327    0.017677220    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 1	 1     0.460145824    0.070155417    0.023470946    0.017821619    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 1	 1     0.461402838    0.065761026    0.024033694    0.018217008    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 1	 1     0.462236929    0.062301056    0.024138550    0.018315867    0.057434763    0.023517822    0.085859369    0.725617454
12	 268	 309	 1803	 2	 3	 1	 1     0.462951735    0.059192765    0.024293388    0.018409817    0.053977909    0.025012501    0.081917644    0.722588711
13	 302	 346	 2105	 2	 3	 1	 1     0.463867177    0.055592470    0.024446475    0.018573049    0.049928876    0.022245788    0.076564035    0.726091179
14	 344	 391	 2449	 2	 3	 1	 1     0.464503861    0.052807285    0.024568219    0.018641586    0.046744112    0.020320557    0.072601465    0.727358399
15	 406	 460	 2855	 2	 3	 1	 1     0.465092784    0.050458255    0.024647885    0.018664896    0.044028596    0.018710974    0.068727807    0.734175260
16	 474	 530	 3329	 2	 3	 1	 1     0.465562813    0.048248651    0.024731129    0.018750365    0.041428294    0.017516836    0.065468136    0.736979136
17	 711	 530	 4040	 3	 6	 1	 2     0.465941498    0.045497646    0.018472639    0.015851818    0.041578809    0.017569677    0.062716263    0.725452125
18	 855	 635	 4895	 3	 6	 1	 2     0.466361168    0.043781312    0.018720914    0.016041480    0.039576896    0.018252108    0.059515296    0.735631262
19	 1041	 766	 5936	 3	 6	 1	 2     0.466815971    0.041576313    0.018992859    0.016249109    0.036984606    0.016100653    0.055835997    0.744614859
20	 1388	 766	 7324	 4	 8	 1	 2     0.467115651    0.038561618    0.010717486    0.008062645    0.037042325    0.016133130    0.053270804    0.723879023
21	 1588	 872	 8912	 4	 8	 1	 2     0.467496820    0.036222016    0.010895521    0.008194874    0.034544494    0.014607238    0.049814981    0.727130984
22	 1796	 976	 10708	 4	 8	 1	 2     0.467818929    0.034076962    0.011002523    0.008268820    0.032251881    0.013886648    0.046693249    0.729804904
23	 2020	 1094	 12728	 4	 8	 1	 2     0.468097317    0.031983642    0.011037517    0.008298866    0.030018770    0.012935593    0.043814513    0.729978259
24	 2256	 1218	 14984	 4	 8	 1	 2     0.468319480    0.030025801    0.011065735    0.008320366    0.027912331    0.011610723    0.041372381    0.725745044
25	 2496	 1340	 17480	 4	 8	 1	 2     0.468515777    0.028329184    0.011115267    0.008362664    0.026057504    0.010915199    0.039086774    0.724776743
26	 2808	 1503	 20288	 4	 8	 1	 2     0.468690809    0.026832235    0.011145290    0.008384678    0.024408018    0.010176044    0.036928783    0.726594076
27	 3204	 1716	 23492	 4	 8	 1	 2     0.468840581    0.025500385    0.011175097    0.008407880    0.022921319    0.009585226    0.034975983    0.729082734
28	 3744	 1995	 27236	 4	 8	 1	 2     0.468961253    0.024281800    0.011199545    0.008429412    0.021544744    0.009018582    0.033318961    0.728768228
29	 4344	 2306	 31580	 4	 8	 1	 2     0.469069526    0.023234944    0.011227419    0.008446772    0.020342264    0.008652422    0.031758292    0.731618193
30	 5208	 2746	 36788	 4	 8	 1	 2     0.469178870    0.022245419    0.011282595    0.008488733    0.019171899    0.008242068    0.030099797    0.739055453
31	 6510	 2746	 43298	 5	 13	 1	 3     0.469255712    0.021215714    0.009007557    0.005770020    0.019208603    0.008249953    0.028877082    0.734690360
32	 7610	 3195	 50908	 5	 13	 1	 3     0.469360174    0.020188727    0.009050670    0.005792682    0.018046331    0.007751722    0.027126305    0.744249052
33	 8670	 3633	 59578	 5	 13	 1	 3     0.469446926    0.019124029    0.009072042    0.005808116    0.016835276    0.007141395    0.025581104    0.747584195
34	 9755	 4074	 69333	 5	 13	 1	 3     0.469519118    0.018111495    0.009081599    0.005815598    0.015670061    0.006681711    0.024219973    0.747791725
35	 10985	 4571	 80318	 5	 13	 1	 3     0.469586536    0.017118135    0.009090125    0.005821461    0.014505178    0.006046540    0.022875638    0.748312910
36	 12155	 5054	 92473	 5	 13	 1	 3     0.469639356    0.016292185    0.009096725    0.005827318    0.013516097    0.005738691    0.021764300    0.748573795
37	 14586	 5054	 107059	 6	 15	 1	 3     0.469677679    0.015352606    0.007252539    0.004112022    0.013531563    0.005752736    0.020920981    0.733837801
38	 16368	 5661	 123427	 6	 15	 1	 3     0.469725583    0.014579573    0.007256570    0.004113099    0.012645400    0.005256189    0.019816306    0.735736179
39	 18480	 6382	 141907	 6	 15	 1	 3     0.469764503    0.013891039    0.007260644    0.004114781    0.011842467    0.004942609    0.018871172    0.736098399
40	 21234	 7327	 163141	 6	 15	 1	 3     0.469797385    0.013292655    0.007265017    0.004117033    0.011131676    0.004697955    0.018034031    0.737087258
41	 24870	 8559	 188011	 6	 15	 1	 3     0.469826722    0.012778291    0.007270098    0.004119402    0.010508586    0.004407287    0.017252841    0.740648491
42	 29304	 10055	 217315	 6	 15	 1	 3     0.469853306    0.012298827    0.007276888    0.004123249    0.009915041    0.004205654    0.016513025    0.744795483
43	 34356	 11757	 251671	 6	 15	 1	 3     0.469879568    0.011843115    0.007287472    0.004129607    0.009335529    0.003938262    0.015748059    0.752036459
44	 40082	 11757	 291753	 7	 18	 1	 3     0.469898912    0.011167370    0.006127211    0.004014644    0.009336350    0.003938058    0.015159884    0.736639570
45	 45808	 11757	 337561	 8	 19	 1	 3     0.469917507    0.010533616    0.004876568    0.003681773    0.009336816    0.003938416    0.014572088    0.722862504
46	 52528	 13454	 390089	 8	 19	 1	 3     0.469940538    0.010009703    0.004879978    0.003683659    0.008739563    0.003725947    0.013809417    0.724846176
47	 59600	 15243	 449689	 8	 19	 1	 3     0.469960815    0.009507426    0.004882517    0.003685063    0.008157952    0.003467313    0.013101230    0.725689571
48	 67050	 15243	 516739	 9	 28	 1	 4     0.469975264    0.009372068    0.004609574    0.003055069    0.008160116    0.003467940    0.012572224    0.745458300
49	 75267	 17084	 592006	 9	 28	 1	 4     0.469992654    0.008893501    0.004611795    0.003056924    0.007604322    0.003226280    0.011904407    0.747076383
50	 83889	 19015	 675895	 9	 28	 1	 4     0.470007695    0.008444956    0.004613240    0.003057974    0.007073564    0.002969888    0.011294944    0.747675821
51	 93210	 19015	 769105	 10	 38	 1	 5     0.470017644    0.008211691    0.004168113    0.002128631    0.007075217    0.002970395    0.010873070    0.755232025
52	 104070	 21212	 873175	 10	 38	 1	 5     0.470030387    0.007809299    0.004169235    0.002129419    0.006603228    0.002745741    0.010307515    0.757631603
53	 116600	 23755	 989775	 10	 38	 1	 5     0.470041332    0.007457600    0.004170182    0.002130014    0.006182667    0.002565712    0.009795711    0.761312717
54	 131950	 26863	 1121725	 10	 38	 1	 5     0.470050488    0.007141706    0.004171175    0.002130680    0.005797004    0.002429479    0.009346015    0.764144506
55	 152520	 31022	 1274245	 10	 38	 1	 5     0.470058514    0.006871571    0.004172184    0.002131404    0.005459979    0.002302675    0.008933258    0.769212272
56	 179060	 36378	 1453305	 10	 38	 1	 5     0.470065677    0.006620852    0.004173332    0.002132084    0.005139940    0.002167116    0.008548025    0.774547643
57	 211180	 42826	 1664485	 10	 38	 1	 5     0.470072560    0.006391474    0.004175376    0.002133363    0.004839129    0.002065708    0.008160751    0.783196726
58	 232298	 42826	 1896783	 11	 49	 1	 6     0.470077401    0.006202582    0.003878592    0.002076324    0.004840303    0.002066182    0.007876954    0.787433991
59	 253416	 42826	 2150199	 12	 54	 1	 6     0.470082282    0.005888327    0.003352436    0.001558575    0.004840823    0.002065976    0.007580083    0.776815638
60	 295428	 49856	 2445627	 12	 54	 1	 6     0.470088657    0.005643992    0.003353706    0.001559266    0.004539527    0.001915733    0.007173813    0.786749278
61	 337020	 56844	 2782647	 12	 54	 1	 6     0.470094078    0.005407906    0.003354422    0.001559610    0.004241852    0.001793415    0.006809336    0.794189912
62	 379800	 64006	 3162447	 12	 54	 1	 6     0.470098743    0.005186717    0.003354846    0.001559757    0.003955635    0.001680677    0.006479315    0.800504002
63	 424776	 71529	 3587223	 12	 54	 1	 6     0.470102837    0.004982280    0.003355146    0.001559827    0.003683220    0.001554650    0.006175159    0.806826209


==> data/lshaped/criterionB/varth1_thX0.4_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 1	 1     0.445130760    0.104702465    0.018009763    0.015148501    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 1	 1     0.449144148    0.098098808    0.019271401    0.015909534    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 1	 1     0.452936766    0.088579758    0.019785453    0.016216073    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 1	 1     0.454748248    0.083884871    0.020641562    0.016515908    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 1	 1     0.457028730    0.078733073    0.021840672    0.017128592    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 1	 1     0.458787774    0.074925261    0.023312327    0.017677220    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 1	 1     0.460145824    0.070155417    0.023470946    0.017821619    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 1	 1     0.461402838    0.065761026    0.024033694    0.018217008    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 1	 1     0.462236929    0.062301056    0.024138550    0.018315867    0.057434763    0.023517822    0.085859369    0.725617454
12	 268	 309	 1803	 2	 3	 1	 1     0.462951735    0.059192765    0.024293388    0.018409817    0.053977909    0.025012501    0.081917644    0.722588711
13	 302	 346	 2105	 2	 3	 1	 1     0.463867177    0.055592470    0.024446475    0.018573049    0.049928876    0.022245788    0.076564035    0.726091179
14	 344	 391	 2449	 2	 3	 1	 1     0.464503861    0.052807285    0.024568219    0.018641586    0.046744112    0.020320557    0.072601465    0.727358399
15	 406	 460	 2855	 2	 3	 1	 1     0.465092784    0.050458255    0.024647885    0.018664896    0.044028596    0.018710974    0.068727807    0.734175260
16	 474	 530	 3329	 2	 3	 1	 1     0.465562813    0.048248651    0.024731129    0.018750365    0.041428294    0.017516836    0.065468136    0.736979136
17	 711	 530	 4040	 3	 6	 1	 2     0.465941498    0.045497646    0.018472639    0.015851818    0.041578809    0.017569677    0.062716263    0.725452125
18	 855	 635	 4895	 3	 6	 1	 2     0.466361168    0.043781312    0.018720914    0.016041480    0.039576896    0.018252108    0.059515296    0.735631262
19	 1041	 766	 5936	 3	 6	 1	 2     0.466815971    0.041576313    0.018992859    0.016249109    0.036984606    0.016100653    0.055835997    0.744614859
20	 1388	 766	 7324	 4	 8	 1	 2     0.467115651    0.038561618    0.010717486    0.008062645    0.037042325    0.016133130    0.053270804    0.723879023
21	 1588	 872	 8912	 4	 8	 1	 2     0.467496820    0.036222016    0.010895521    0.008194874    0.034544494    0.014607238    0.049814981    0.727130984
22	 1796	 976	 10708	 4	 8	 1	 2     0.467818929    0.034076962    0.011002523    0.008268820    0.032251881    0.013886648    0.046693249    0.729804904
23	 2020	 1094	 12728	 4	 8	 1	 2     0.468097317    0.031983642    0.011037517    0.008298866    0.030018770    0.012935593    0.043814513    0.729978259
24	 2256	 1218	 14984	 4	 8	 1	 2     0.468319480    0.030025801    0.011065735    0.008320366    0.027912331    0.011610723    0.041372381    0.725745044
25	 2496	 1340	 17480	 4	 8	 1	 2     0.468515777    0.028329184    0.011115267    0.008362664    0.026057504    0.010915199    0.039086774    0.724776743
26	 2808	 1503	 20288	 4	 8	 1	 2     0.468690809    0.026832235    0.011145290    0.008384678    0.024408018    0.010176044    0.036928783    0.726594076
27	 3204	 1716	 23492	 4	 8	 1	 2     0.468840581    0.025500385    0.011175097    0.008407880    0.022921319    0.009585226    0.034975983    0.729082734
28	 3744	 1995	 27236	 4	 8	 1	 2     0.468961253    0.024281800    0.011199545    0.008429412    0.021544744    0.009018582    0.033318961    0.728768228
29	 4344	 2306	 31580	 4	 8	 1	 2     0.469069526    0.023234944    0.011227419    0.008446772    0.020342264    0.008652422    0.031758292    0.731618193
30	 5208	 2746	 36788	 4	 8	 1	 2     0.469178870    0.022245419    0.011282595    0.008488733    0.019171899    0.008242068    0.030099797    0.739055453
31	 6510	 2746	 43298	 5	 13	 1	 3     0.469255712    0.021215714    0.009007557    0.005770020    0.019208603    0.008249953    0.028877082    0.734690360
32	 7610	 3195	 50908	 5	 13	 1	 3     0.469360174    0.020188727    0.009050670    0.005792682    0.018046331    0.007751722    0.027126305    0.744249052
33	 8670	 3633	 59578	 5	 13	 1	 3     0.469446926    0.019124029    0.009072042    0.005808116    0.016835276    0.007141395    0.025581104    0.747584195
34	 9755	 4074	 69333	 5	 13	 1	 3     0.469519118    0.018111495    0.009081599    0.005815598    0.015670061    0.006681711    0.024219973    0.747791725
35	 10985	 4571	 80318	 5	 13	 1	 3     0.469586536    0.017118135    0.009090125    0.005821461    0.014505178    0.006046540    0.022875638    0.748312910
36	 12155	 5054	 92473	 5	 13	 1	 3     0.469639356    0.016292185    0.009096725    0.005827318    0.013516097    0.005738691    0.021764300    0.748573795
37	 14586	 5054	 107059	 6	 15	 1	 3     0.469677679    0.015352606    0.007252539    0.004112022    0.013531563    0.005752736    0.020920981    0.733837801
38	 16368	 5661	 123427	 6	 15	 1	 3     0.469725583    0.014579573    0.007256570    0.004113099    0.012645400    0.005256189    0.019816306    0.735736179
39	 18480	 6382	 141907	 6	 15	 1	 3     0.469764503    0.013891039    0.007260644    0.004114781    0.011842467    0.004942609    0.018871172    0.736098399
40	 21234	 7327	 163141	 6	 15	 1	 3     0.469797385    0.013292655    0.007265017    0.004117033    0.011131676    0.004697955    0.018034031    0.737087258
41	 24870	 8559	 188011	 6	 15	 1	 3     0.469826722    0.012778291    0.007270098    0.004119402    0.010508586    0.004407287    0.017252841    0.740648491
42	 29304	 10055	 217315	 6	 15	 1	 3     0.469853306    0.012298827    0.007276888    0.004123249    0.009915041    0.004205654    0.016513025    0.744795483
43	 34356	 11757	 251671	 6	 15	 1	 3     0.469879568    0.011843115    0.007287472    0.004129607    0.009335529    0.003938262    0.015748059    0.752036459
44	 40082	 11757	 291753	 7	 18	 1	 3     0.469898912    0.011167370    0.006127211    0.004014644    0.009336350    0.003938058    0.015159884    0.736639570
45	 45808	 11757	 337561	 8	 19	 1	 3     0.469917507    0.010533616    0.004876568    0.003681773    0.009336816    0.003938416    0.014572088    0.722862504
46	 52528	 13454	 390089	 8	 19	 1	 3     0.469940538    0.010009703    0.004879978    0.003683659    0.008739563    0.003725947    0.013809417    0.724846176
47	 59600	 15243	 449689	 8	 19	 1	 3     0.469960815    0.009507426    0.004882517    0.003685063    0.008157952    0.003467313    0.013101230    0.725689571
48	 67050	 15243	 516739	 9	 28	 1	 4     0.469975264    0.009372068    0.004609574    0.003055069    0.008160116    0.003467940    0.012572224    0.745458300
49	 75267	 17084	 592006	 9	 28	 1	 4     0.469992654    0.008893501    0.004611795    0.003056924    0.007604322    0.003226280    0.011904407    0.747076383
50	 83889	 19015	 675895	 9	 28	 1	 4     0.470007695    0.008444956    0.004613240    0.003057974    0.007073564    0.002969888    0.011294944    0.747675821
51	 93210	 19015	 769105	 10	 38	 1	 5     0.470017644    0.008211691    0.004168113    0.002128631    0.007075217    0.002970395    0.010873070    0.755232025
52	 104070	 21212	 873175	 10	 38	 1	 5     0.470030387    0.007809299    0.004169235    0.002129419    0.006603228    0.002745741    0.010307515    0.757631603
53	 116600	 23755	 989775	 10	 38	 1	 5     0.470041332    0.007457600    0.004170182    0.002130014    0.006182667    0.002565712    0.009795711    0.761312717
54	 131950	 26863	 1121725	 10	 38	 1	 5     0.470050488    0.007141706    0.004171175    0.002130680    0.005797004    0.002429479    0.009346015    0.764144506
55	 152520	 31022	 1274245	 10	 38	 1	 5     0.470058514    0.006871571    0.004172184    0.002131404    0.005459979    0.002302675    0.008933258    0.769212272
56	 179060	 36378	 1453305	 10	 38	 1	 5     0.470065677    0.006620852    0.004173332    0.002132084    0.005139940    0.002167116    0.008548025    0.774547643
57	 211180	 42826	 1664485	 10	 38	 1	 5     0.470072560    0.006391474    0.004175376    0.002133363    0.004839129    0.002065708    0.008160751    0.783196726
58	 232298	 42826	 1896783	 11	 49	 1	 6     0.470077401    0.006202582    0.003878592    0.002076324    0.004840303    0.002066182    0.007876954    0.787433991
59	 253416	 42826	 2150199	 12	 54	 1	 6     0.470082282    0.005888327    0.003352436    0.001558575    0.004840823    0.002065976    0.007580083    0.776815638
60	 295428	 49856	 2445627	 12	 54	 1	 6     0.470088657    0.005643992    0.003353706    0.001559266    0.004539527    0.001915733    0.007173813    0.786749278
61	 337020	 56844	 2782647	 12	 54	 1	 6     0.470094078    0.005407906    0.003354422    0.001559610    0.004241852    0.001793415    0.006809336    0.794189912
62	 379800	 64006	 3162447	 12	 54	 1	 6     0.470098743    0.005186717    0.003354846    0.001559757    0.003955635    0.001680677    0.006479315    0.800504002
63	 424776	 71529	 3587223	 12	 54	 1	 6     0.470102837    0.004982280    0.003355146    0.001559827    0.003683220    0.001554650    0.006175159    0.806826209


==> data/lshaped/criterionB/varth1_thX0.4_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 1	 1     0.445130760    0.104702465    0.018009763    0.015148501    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 1	 1     0.449144148    0.098098808    0.019271401    0.015909534    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 1	 1     0.452936766    0.088579758    0.019785453    0.016216073    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 1	 1     0.454748248    0.083884871    0.020641562    0.016515908    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 1	 1     0.457028730    0.078733073    0.021840672    0.017128592    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 1	 1     0.458787774    0.074925261    0.023312327    0.017677220    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 1	 1     0.460145824    0.070155417    0.023470946    0.017821619    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 1	 1     0.461402838    0.065761026    0.024033694    0.018217008    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 1	 1     0.462236929    0.062301056    0.024138550    0.018315867    0.057434763    0.023517822    0.085859369    0.725617454
12	 268	 309	 1803	 2	 3	 1	 1     0.462951735    0.059192765    0.024293388    0.018409817    0.053977909    0.025012501    0.081917644    0.722588711
13	 302	 346	 2105	 2	 3	 1	 1     0.463867177    0.055592470    0.024446475    0.018573049    0.049928876    0.022245788    0.076564035    0.726091179
14	 344	 391	 2449	 2	 3	 1	 1     0.464503861    0.052807285    0.024568219    0.018641586    0.046744112    0.020320557    0.072601465    0.727358399
15	 406	 460	 2855	 2	 3	 1	 1     0.465092784    0.050458255    0.024647885    0.018664896    0.044028596    0.018710974    0.068727807    0.734175260
16	 474	 530	 3329	 2	 3	 1	 1     0.465562813    0.048248651    0.024731129    0.018750365    0.041428294    0.017516836    0.065468136    0.736979136
17	 711	 530	 4040	 3	 6	 1	 2     0.465941498    0.045497646    0.018472639    0.015851818    0.041578809    0.017569677    0.062716263    0.725452125
18	 855	 635	 4895	 3	 6	 1	 2     0.466361168    0.043781312    0.018720914    0.016041480    0.039576896    0.018252108    0.059515296    0.735631262
19	 1041	 766	 5936	 3	 6	 1	 2     0.466815971    0.041576313    0.018992859    0.016249109    0.036984606    0.016100653    0.055835997    0.744614859
20	 1388	 766	 7324	 4	 8	 1	 2     0.467115651    0.038561618    0.010717486    0.008062645    0.037042325    0.016133130    0.053270804    0.723879023
21	 1588	 872	 8912	 4	 8	 1	 2     0.467496820    0.036222016    0.010895521    0.008194874    0.034544494    0.014607238    0.049814981    0.727130984
22	 1796	 976	 10708	 4	 8	 1	 2     0.467818929    0.034076962    0.011002523    0.008268820    0.032251881    0.013886648    0.046693249    0.729804904
23	 2020	 1094	 12728	 4	 8	 1	 2     0.468097317    0.031983642    0.011037517    0.008298866    0.030018770    0.012935593    0.043814513    0.729978259
24	 2256	 1218	 14984	 4	 8	 1	 2     0.468319480    0.030025801    0.011065735    0.008320366    0.027912331    0.011610723    0.041372381    0.725745044
25	 2496	 1340	 17480	 4	 8	 1	 2     0.468515777    0.028329184    0.011115267    0.008362664    0.026057504    0.010915199    0.039086774    0.724776743
26	 2808	 1503	 20288	 4	 8	 1	 2     0.468690809    0.026832235    0.011145290    0.008384678    0.024408018    0.010176044    0.036928783    0.726594076
27	 3204	 1716	 23492	 4	 8	 1	 2     0.468840581    0.025500385    0.011175097    0.008407880    0.022921319    0.009585226    0.034975983    0.729082734
28	 3744	 1995	 27236	 4	 8	 1	 2     0.468961253    0.024281800    0.011199545    0.008429412    0.021544744    0.009018582    0.033318961    0.728768228
29	 4344	 2306	 31580	 4	 8	 1	 2     0.469069526    0.023234944    0.011227419    0.008446772    0.020342264    0.008652422    0.031758292    0.731618193
30	 5208	 2746	 36788	 4	 8	 1	 2     0.469178870    0.022245419    0.011282595    0.008488733    0.019171899    0.008242068    0.030099797    0.739055453
31	 6510	 2746	 43298	 5	 13	 1	 3     0.469255712    0.021215714    0.009007557    0.005770020    0.019208603    0.008249953    0.028877082    0.734690360
32	 7610	 3195	 50908	 5	 13	 1	 3     0.469360174    0.020188727    0.009050670    0.005792682    0.018046331    0.007751722    0.027126305    0.744249052
33	 8670	 3633	 59578	 5	 13	 1	 3     0.469446926    0.019124029    0.009072042    0.005808116    0.016835276    0.007141395    0.025581104    0.747584195
34	 9755	 4074	 69333	 5	 13	 1	 3     0.469519118    0.018111495    0.009081599    0.005815598    0.015670061    0.006681711    0.024219973    0.747791725
35	 10985	 4571	 80318	 5	 13	 1	 3     0.469586536    0.017118135    0.009090125    0.005821461    0.014505178    0.006046540    0.022875638    0.748312910
36	 12155	 5054	 92473	 5	 13	 1	 3     0.469639356    0.016292185    0.009096725    0.005827318    0.013516097    0.005738691    0.021764300    0.748573795
37	 14586	 5054	 107059	 6	 15	 1	 3     0.469677679    0.015352606    0.007252539    0.004112022    0.013531563    0.005752736    0.020920981    0.733837801
38	 16368	 5661	 123427	 6	 15	 1	 3     0.469725583    0.014579573    0.007256570    0.004113099    0.012645400    0.005256189    0.019816306    0.735736179
39	 18480	 6382	 141907	 6	 15	 1	 3     0.469764503    0.013891039    0.007260644    0.004114781    0.011842467    0.004942609    0.018871172    0.736098399
40	 21234	 7327	 163141	 6	 15	 1	 3     0.469797385    0.013292655    0.007265017    0.004117033    0.011131676    0.004697955    0.018034031    0.737087258
41	 24870	 8559	 188011	 6	 15	 1	 3     0.469826722    0.012778291    0.007270098    0.004119402    0.010508586    0.004407287    0.017252841    0.740648491
42	 29304	 10055	 217315	 6	 15	 1	 3     0.469853306    0.012298827    0.007276888    0.004123249    0.009915041    0.004205654    0.016513025    0.744795483
43	 34356	 11757	 251671	 6	 15	 1	 3     0.469879568    0.011843115    0.007287472    0.004129607    0.009335529    0.003938262    0.015748059    0.752036459
44	 40082	 11757	 291753	 7	 18	 1	 3     0.469898912    0.011167370    0.006127211    0.004014644    0.009336350    0.003938058    0.015159884    0.736639570
45	 45808	 11757	 337561	 8	 19	 1	 3     0.469917507    0.010533616    0.004876568    0.003681773    0.009336816    0.003938416    0.014572088    0.722862504
46	 52528	 13454	 390089	 8	 19	 1	 3     0.469940538    0.010009703    0.004879978    0.003683659    0.008739563    0.003725947    0.013809417    0.724846176
47	 59600	 15243	 449689	 8	 19	 1	 3     0.469960815    0.009507426    0.004882517    0.003685063    0.008157952    0.003467313    0.013101230    0.725689571
48	 67050	 15243	 516739	 9	 28	 1	 4     0.469975264    0.009372068    0.004609574    0.003055069    0.008160116    0.003467940    0.012572224    0.745458300
49	 75267	 17084	 592006	 9	 28	 1	 4     0.469992654    0.008893501    0.004611795    0.003056924    0.007604322    0.003226280    0.011904407    0.747076383
50	 83889	 19015	 675895	 9	 28	 1	 4     0.470007695    0.008444956    0.004613240    0.003057974    0.007073564    0.002969888    0.011294944    0.747675821
51	 93210	 19015	 769105	 10	 38	 1	 5     0.470017644    0.008211691    0.004168113    0.002128631    0.007075217    0.002970395    0.010873070    0.755232025
52	 104070	 21212	 873175	 10	 38	 1	 5     0.470030387    0.007809299    0.004169235    0.002129419    0.006603228    0.002745741    0.010307515    0.757631603
53	 116600	 23755	 989775	 10	 38	 1	 5     0.470041332    0.007457600    0.004170182    0.002130014    0.006182667    0.002565712    0.009795711    0.761312717
54	 131950	 26863	 1121725	 10	 38	 1	 5     0.470050488    0.007141706    0.004171175    0.002130680    0.005797004    0.002429479    0.009346015    0.764144506
55	 152520	 31022	 1274245	 10	 38	 1	 5     0.470058514    0.006871571    0.004172184    0.002131404    0.005459979    0.002302675    0.008933258    0.769212272
56	 179060	 36378	 1453305	 10	 38	 1	 5     0.470065677    0.006620852    0.004173332    0.002132084    0.005139940    0.002167116    0.008548025    0.774547643
57	 211180	 42826	 1664485	 10	 38	 1	 5     0.470072560    0.006391474    0.004175376    0.002133363    0.004839129    0.002065708    0.008160751    0.783196726
58	 232298	 42826	 1896783	 11	 49	 1	 6     0.470077401    0.006202582    0.003878592    0.002076324    0.004840303    0.002066182    0.007876954    0.787433991
59	 253416	 42826	 2150199	 12	 54	 1	 6     0.470082282    0.005888327    0.003352436    0.001558575    0.004840823    0.002065976    0.007580083    0.776815638
60	 295428	 49856	 2445627	 12	 54	 1	 6     0.470088657    0.005643992    0.003353706    0.001559266    0.004539527    0.001915733    0.007173813    0.786749278
61	 337020	 56844	 2782647	 12	 54	 1	 6     0.470094078    0.005407906    0.003354422    0.001559610    0.004241852    0.001793415    0.006809336    0.794189912
62	 379800	 64006	 3162447	 12	 54	 1	 6     0.470098743    0.005186717    0.003354846    0.001559757    0.003955635    0.001680677    0.006479315    0.800504002
63	 424776	 71529	 3587223	 12	 54	 1	 6     0.470102837    0.004982280    0.003355146    0.001559827    0.003683220    0.001554650    0.006175159    0.806826209


==> data/lshaped/criterionB/varth1_thX0.4_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 1	 1     0.445130760    0.104702465    0.018009763    0.015148501    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 1	 1     0.449144148    0.098098808    0.019271401    0.015909534    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 1	 1     0.452936766    0.088579758    0.019785453    0.016216073    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 1	 1     0.454748248    0.083884871    0.020641562    0.016515908    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 1	 1     0.457028730    0.078733073    0.021840672    0.017128592    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 1	 1     0.458787774    0.074925261    0.023312327    0.017677220    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 1	 1     0.460145824    0.070155417    0.023470946    0.017821619    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 1	 1     0.461402838    0.065761026    0.024033694    0.018217008    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 1	 1     0.462236929    0.062301056    0.024138550    0.018315867    0.057434763    0.023517822    0.085859369    0.725617454
12	 268	 309	 1803	 2	 3	 1	 1     0.462951735    0.059192765    0.024293388    0.018409817    0.053977909    0.025012501    0.081917644    0.722588711
13	 302	 346	 2105	 2	 3	 1	 1     0.463867177    0.055592470    0.024446475    0.018573049    0.049928876    0.022245788    0.076564035    0.726091179
14	 344	 391	 2449	 2	 3	 1	 1     0.464503861    0.052807285    0.024568219    0.018641586    0.046744112    0.020320557    0.072601465    0.727358399
15	 406	 460	 2855	 2	 3	 1	 1     0.465092784    0.050458255    0.024647885    0.018664896    0.044028596    0.018710974    0.068727807    0.734175260
16	 474	 530	 3329	 2	 3	 1	 1     0.465562813    0.048248651    0.024731129    0.018750365    0.041428294    0.017516836    0.065468136    0.736979136
17	 711	 530	 4040	 3	 6	 1	 2     0.465941498    0.045497646    0.018472639    0.015851818    0.041578809    0.017569677    0.062716263    0.725452125
18	 855	 635	 4895	 3	 6	 1	 2     0.466361168    0.043781312    0.018720914    0.016041480    0.039576896    0.018252108    0.059515296    0.735631262
19	 1041	 766	 5936	 3	 6	 1	 2     0.466815971    0.041576313    0.018992859    0.016249109    0.036984606    0.016100653    0.055835997    0.744614859
20	 1388	 766	 7324	 4	 8	 1	 2     0.467115651    0.038561618    0.010717486    0.008062645    0.037042325    0.016133130    0.053270804    0.723879023
21	 1588	 872	 8912	 4	 8	 1	 2     0.467496820    0.036222016    0.010895521    0.008194874    0.034544494    0.014607238    0.049814981    0.727130984
22	 1796	 976	 10708	 4	 8	 1	 2     0.467818929    0.034076962    0.011002523    0.008268820    0.032251881    0.013886648    0.046693249    0.729804904
23	 2020	 1094	 12728	 4	 8	 1	 2     0.468097317    0.031983642    0.011037517    0.008298866    0.030018770    0.012935593    0.043814513    0.729978259
24	 2256	 1218	 14984	 4	 8	 1	 2     0.468319480    0.030025801    0.011065735    0.008320366    0.027912331    0.011610723    0.041372381    0.725745044
25	 2496	 1340	 17480	 4	 8	 1	 2     0.468515777    0.028329184    0.011115267    0.008362664    0.026057504    0.010915199    0.039086774    0.724776743
26	 2808	 1503	 20288	 4	 8	 1	 2     0.468690809    0.026832235    0.011145290    0.008384678    0.024408018    0.010176044    0.036928783    0.726594076
27	 3204	 1716	 23492	 4	 8	 1	 2     0.468840581    0.025500385    0.011175097    0.008407880    0.022921319    0.009585226    0.034975983    0.729082734
28	 3744	 1995	 27236	 4	 8	 1	 2     0.468961253    0.024281800    0.011199545    0.008429412    0.021544744    0.009018582    0.033318961    0.728768228
29	 4344	 2306	 31580	 4	 8	 1	 2     0.469069526    0.023234944    0.011227419    0.008446772    0.020342264    0.008652422    0.031758292    0.731618193
30	 5208	 2746	 36788	 4	 8	 1	 2     0.469178870    0.022245419    0.011282595    0.008488733    0.019171899    0.008242068    0.030099797    0.739055453
31	 6510	 2746	 43298	 5	 13	 1	 3     0.469255712    0.021215714    0.009007557    0.005770020    0.019208603    0.008249953    0.028877082    0.734690360
32	 7610	 3195	 50908	 5	 13	 1	 3     0.469360174    0.020188727    0.009050670    0.005792682    0.018046331    0.007751722    0.027126305    0.744249052
33	 8670	 3633	 59578	 5	 13	 1	 3     0.469446926    0.019124029    0.009072042    0.005808116    0.016835276    0.007141395    0.025581104    0.747584195
34	 9755	 4074	 69333	 5	 13	 1	 3     0.469519118    0.018111495    0.009081599    0.005815598    0.015670061    0.006681711    0.024219973    0.747791725
35	 10985	 4571	 80318	 5	 13	 1	 3     0.469586536    0.017118135    0.009090125    0.005821461    0.014505178    0.006046540    0.022875638    0.748312910
36	 12155	 5054	 92473	 5	 13	 1	 3     0.469639356    0.016292185    0.009096725    0.005827318    0.013516097    0.005738691    0.021764300    0.748573795
37	 14586	 5054	 107059	 6	 15	 1	 3     0.469677679    0.015352606    0.007252539    0.004112022    0.013531563    0.005752736    0.020920981    0.733837801
38	 16368	 5661	 123427	 6	 15	 1	 3     0.469725583    0.014579573    0.007256570    0.004113099    0.012645400    0.005256189    0.019816306    0.735736179
39	 18480	 6382	 141907	 6	 15	 1	 3     0.469764503    0.013891039    0.007260644    0.004114781    0.011842467    0.004942609    0.018871172    0.736098399
40	 21234	 7327	 163141	 6	 15	 1	 3     0.469797385    0.013292655    0.007265017    0.004117033    0.011131676    0.004697955    0.018034031    0.737087258
41	 24870	 8559	 188011	 6	 15	 1	 3     0.469826722    0.012778291    0.007270098    0.004119402    0.010508586    0.004407287    0.017252841    0.740648491
42	 29304	 10055	 217315	 6	 15	 1	 3     0.469853306    0.012298827    0.007276888    0.004123249    0.009915041    0.004205654    0.016513025    0.744795483
43	 34356	 11757	 251671	 6	 15	 1	 3     0.469879568    0.011843115    0.007287472    0.004129607    0.009335529    0.003938262    0.015748059    0.752036459
44	 40082	 11757	 291753	 7	 18	 1	 3     0.469898912    0.011167370    0.006127211    0.004014644    0.009336350    0.003938058    0.015159884    0.736639570
45	 45808	 11757	 337561	 8	 19	 1	 3     0.469917507    0.010533616    0.004876568    0.003681773    0.009336816    0.003938416    0.014572088    0.722862504
46	 52528	 13454	 390089	 8	 19	 1	 3     0.469940538    0.010009703    0.004879978    0.003683659    0.008739563    0.003725947    0.013809417    0.724846176
47	 59600	 15243	 449689	 8	 19	 1	 3     0.469960815    0.009507426    0.004882517    0.003685063    0.008157952    0.003467313    0.013101230    0.725689571
48	 67050	 15243	 516739	 9	 28	 1	 4     0.469975264    0.009372068    0.004609574    0.003055069    0.008160116    0.003467940    0.012572224    0.745458300
49	 75267	 17084	 592006	 9	 28	 1	 4     0.469992654    0.008893501    0.004611795    0.003056924    0.007604322    0.003226280    0.011904407    0.747076383
50	 83889	 19015	 675895	 9	 28	 1	 4     0.470007695    0.008444956    0.004613240    0.003057974    0.007073564    0.002969888    0.011294944    0.747675821
51	 93210	 19015	 769105	 10	 38	 1	 5     0.470017644    0.008211691    0.004168113    0.002128631    0.007075217    0.002970395    0.010873070    0.755232025
52	 104070	 21212	 873175	 10	 38	 1	 5     0.470030387    0.007809299    0.004169235    0.002129419    0.006603228    0.002745741    0.010307515    0.757631603
53	 116600	 23755	 989775	 10	 38	 1	 5     0.470041332    0.007457600    0.004170182    0.002130014    0.006182667    0.002565712    0.009795711    0.761312717
54	 131950	 26863	 1121725	 10	 38	 1	 5     0.470050488    0.007141706    0.004171175    0.002130680    0.005797004    0.002429479    0.009346015    0.764144506
55	 152520	 31022	 1274245	 10	 38	 1	 5     0.470058514    0.006871571    0.004172184    0.002131404    0.005459979    0.002302675    0.008933258    0.769212272
56	 179060	 36378	 1453305	 10	 38	 1	 5     0.470065677    0.006620852    0.004173332    0.002132084    0.005139940    0.002167116    0.008548025    0.774547643
57	 211180	 42826	 1664485	 10	 38	 1	 5     0.470072560    0.006391474    0.004175376    0.002133363    0.004839129    0.002065708    0.008160751    0.783196726
58	 232298	 42826	 1896783	 11	 49	 1	 6     0.470077401    0.006202582    0.003878592    0.002076324    0.004840303    0.002066182    0.007876954    0.787433991
59	 253416	 42826	 2150199	 12	 54	 2	 6     0.470082282    0.005888327    0.003352436    0.002060441    0.004840823    0.002065976    0.007580083    0.776815638
60	 295428	 49856	 2445627	 12	 54	 2	 6     0.470088657    0.005643992    0.003353706    0.002061232    0.004539527    0.001915733    0.007173813    0.786749278
61	 344666	 49856	 2790293	 14	 61	 2	 6     0.470093509    0.005310193    0.002754798    0.001572276    0.004539740    0.001915796    0.006848558    0.775373883
62	 393176	 56843	 3183469	 14	 61	 2	 6     0.470098929    0.005058545    0.002755424    0.001572541    0.004242230    0.001793694    0.006465774    0.782357247
63	 443100	 64006	 3626569	 14	 61	 2	 6     0.470103596    0.004821040    0.002755819    0.001572724    0.003955741    0.001680432    0.006117040    0.788132829


==> data/lshaped/criterionB/varth1_thX0.4_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 1	 1     0.445130760    0.104702465    0.018009763    0.015148501    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 1	 1     0.449144148    0.098098808    0.019271401    0.015909534    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 1	 1     0.452936766    0.088579758    0.019785453    0.016216073    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 1	 1     0.454748248    0.083884871    0.020641562    0.016515908    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 1	 1     0.457028730    0.078733073    0.021840672    0.017128592    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 1	 1     0.458787774    0.074925261    0.023312327    0.017677220    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 1	 1     0.460145824    0.070155417    0.023470946    0.017821619    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 1	 1     0.461402838    0.065761026    0.024033694    0.018217008    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 1	 1     0.462236929    0.062301056    0.024138550    0.018315867    0.057434763    0.023517822    0.085859369    0.725617454
12	 268	 309	 1803	 2	 3	 1	 1     0.462951735    0.059192765    0.024293388    0.018409817    0.053977909    0.025012501    0.081917644    0.722588711
13	 302	 346	 2105	 2	 3	 1	 1     0.463867177    0.055592470    0.024446475    0.018573049    0.049928876    0.022245788    0.076564035    0.726091179
14	 344	 391	 2449	 2	 3	 1	 1     0.464503861    0.052807285    0.024568219    0.018641586    0.046744112    0.020320557    0.072601465    0.727358399
15	 406	 460	 2855	 2	 3	 1	 1     0.465092784    0.050458255    0.024647885    0.018664896    0.044028596    0.018710974    0.068727807    0.734175260
16	 474	 530	 3329	 2	 3	 1	 1     0.465562813    0.048248651    0.024731129    0.018750365    0.041428294    0.017516836    0.065468136    0.736979136
17	 711	 530	 4040	 3	 6	 1	 2     0.465941498    0.045497646    0.018472639    0.015851818    0.041578809    0.017569677    0.062716263    0.725452125
18	 855	 635	 4895	 3	 6	 1	 2     0.466361168    0.043781312    0.018720914    0.016041480    0.039576896    0.018252108    0.059515296    0.735631262
19	 1041	 766	 5936	 3	 6	 1	 2     0.466815971    0.041576313    0.018992859    0.016249109    0.036984606    0.016100653    0.055835997    0.744614859
20	 1388	 766	 7324	 4	 8	 1	 2     0.467115651    0.038561618    0.010717486    0.008062645    0.037042325    0.016133130    0.053270804    0.723879023
21	 1588	 872	 8912	 4	 8	 1	 2     0.467496820    0.036222016    0.010895521    0.008194874    0.034544494    0.014607238    0.049814981    0.727130984
22	 1796	 976	 10708	 4	 8	 1	 2     0.467818929    0.034076962    0.011002523    0.008268820    0.032251881    0.013886648    0.046693249    0.729804904
23	 2020	 1094	 12728	 4	 8	 1	 2     0.468097317    0.031983642    0.011037517    0.008298866    0.030018770    0.012935593    0.043814513    0.729978259
24	 2256	 1218	 14984	 4	 8	 1	 2     0.468319480    0.030025801    0.011065735    0.008320366    0.027912331    0.011610723    0.041372381    0.725745044
25	 2496	 1340	 17480	 4	 8	 1	 2     0.468515777    0.028329184    0.011115267    0.008362664    0.026057504    0.010915199    0.039086774    0.724776743
26	 2808	 1503	 20288	 4	 8	 1	 2     0.468690809    0.026832235    0.011145290    0.008384678    0.024408018    0.010176044    0.036928783    0.726594076
27	 3204	 1716	 23492	 4	 8	 1	 2     0.468840581    0.025500385    0.011175097    0.008407880    0.022921319    0.009585226    0.034975983    0.729082734
28	 3744	 1995	 27236	 4	 8	 1	 2     0.468961253    0.024281800    0.011199545    0.008429412    0.021544744    0.009018582    0.033318961    0.728768228
29	 4344	 2306	 31580	 4	 8	 1	 2     0.469069526    0.023234944    0.011227419    0.008446772    0.020342264    0.008652422    0.031758292    0.731618193
30	 5208	 2746	 36788	 4	 8	 1	 2     0.469178870    0.022245419    0.011282595    0.008488733    0.019171899    0.008242068    0.030099797    0.739055453
31	 6510	 2746	 43298	 5	 13	 1	 3     0.469255712    0.021215714    0.009007557    0.005770020    0.019208603    0.008249953    0.028877082    0.734690360
32	 7610	 3195	 50908	 5	 13	 1	 3     0.469360174    0.020188727    0.009050670    0.005792682    0.018046331    0.007751722    0.027126305    0.744249052
33	 8670	 3633	 59578	 5	 13	 1	 3     0.469446926    0.019124029    0.009072042    0.005808116    0.016835276    0.007141395    0.025581104    0.747584195
34	 9755	 4074	 69333	 5	 13	 1	 3     0.469519118    0.018111495    0.009081599    0.005815598    0.015670061    0.006681711    0.024219973    0.747791725
35	 10985	 4571	 80318	 5	 13	 1	 3     0.469586536    0.017118135    0.009090125    0.005821461    0.014505178    0.006046540    0.022875638    0.748312910
36	 12155	 5054	 92473	 5	 13	 1	 3     0.469639356    0.016292185    0.009096725    0.005827318    0.013516097    0.005738691    0.021764300    0.748573795
37	 14586	 5054	 107059	 6	 15	 2	 3     0.469677679    0.015352606    0.007252539    0.005724695    0.013531563    0.005752736    0.020920981    0.733837801
38	 16368	 5661	 123427	 6	 15	 2	 3     0.469725583    0.014579573    0.007256570    0.005726612    0.012645400    0.005256189    0.019816306    0.735736179
39	 21824	 5661	 145251	 8	 19	 1	 3     0.469763179    0.013548186    0.004856876    0.003671344    0.012647691    0.005256509    0.018904105    0.716679554
40	 24640	 6382	 169891	 8	 19	 1	 3     0.469802133    0.012803176    0.004860173    0.003673542    0.011844832    0.004943949    0.017909932    0.714864594
41	 28312	 7327	 198203	 8	 19	 1	 3     0.469835119    0.012152893    0.004863063    0.003675198    0.011137479    0.004697699    0.017022634    0.713925548
42	 33160	 8559	 231363	 8	 19	 1	 3     0.469864444    0.011582790    0.004866831    0.003677532    0.010510708    0.004409681    0.016193003    0.715295970
43	 39080	 10057	 270443	 8	 19	 1	 3     0.469891226    0.011046610    0.004871024    0.003679409    0.009914672    0.004209719    0.015396270    0.717486120
44	 45840	 11765	 316283	 8	 19	 1	 3     0.469917616    0.010529053    0.004876573    0.003681774    0.009331666    0.003941812    0.014568589    0.722722889
45	 52600	 13472	 368883	 8	 19	 1	 3     0.469940737    0.010008340    0.004880087    0.003683721    0.008737941    0.003717241    0.013802644    0.725103096
46	 59600	 15243	 428483	 8	 19	 1	 3     0.469960827    0.009507219    0.004882461    0.003685049    0.008157744    0.003470156    0.013100786    0.725698387
47	 67050	 15243	 495533	 9	 28	 1	 4     0.469975276    0.009371841    0.004609460    0.003054978    0.008159919    0.003470796    0.012571765    0.745467357
48	 75249	 17080	 570782	 9	 28	 1	 4     0.469992747    0.008891510    0.004611770    0.003056900    0.007602008    0.003212107    0.011900731    0.747139864
49	 83781	 18991	 654563	 9	 28	 1	 4     0.470007581    0.008446723    0.004613199    0.003057940    0.007075700    0.002972362    0.011299684    0.747518535
50	 93090	 18991	 747653	 10	 38	 2	 5     0.470017530    0.008213526    0.004168085    0.002970965    0.007077364    0.002974237    0.010878004    0.755058185
51	 103920	 21180	 851573	 10	 38	 2	 5     0.470030225    0.007814357    0.004169215    0.002971985    0.006609223    0.002746085    0.010314907    0.757579007
52	 124704	 21180	 976277	 12	 54	 2	 6     0.470039915    0.007410700    0.003347798    0.002057757    0.006611409    0.002747793    0.009863445    0.751329856
53	 139620	 23704	 1115897	 12	 54	 2	 6     0.470050935    0.007036091    0.003348471    0.002058078    0.006188240    0.002569304    0.009323513    0.754660844
54	 158124	 26827	 1274021	 12	 54	 2	 6     0.470060134    0.006698725    0.003349205    0.002058472    0.005801357    0.002431467    0.008847614    0.757122273
55	 182772	 30978	 1456793	 12	 54	 2	 6     0.470068176    0.006407617    0.003349912    0.002058837    0.005462201    0.002301493    0.008409495    0.761950323
56	 214464	 36309	 1671257	 12	 54	 2	 6     0.470075323    0.006138821    0.003350766    0.002059322    0.005143684    0.002169935    0.008000026    0.767350093
57	 252972	 42751	 1924229	 12	 54	 2	 6     0.470082220    0.005889260    0.003352413    0.002060427    0.004841974    0.002068530    0.007583896    0.776548078
58	 295068	 49794	 2219297	 12	 54	 2	 6     0.470088611    0.005645346    0.003353725    0.002061249    0.004541196    0.001915100    0.007176837    0.786606466
59	 344246	 49794	 2563543	 14	 61	 3	 6     0.470093462    0.005311627    0.002754812    0.001901703    0.004541408    0.001915167    0.006851720    0.775225317
60	 392630	 56763	 2956173	 14	 61	 3	 6     0.470098888    0.005058735    0.002755437    0.001902026    0.004242449    0.001794445    0.006468786    0.782022361
61	 476765	 56763	 3432938	 17	 89	 3	 7     0.470102825    0.004820233    0.002287769    0.001588118    0.004242730    0.001794273    0.006176063    0.780470042


==> data/lshaped/criterionB/varth1_thX0.4_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 1	 1     0.445130760    0.104702465    0.018009763    0.015148501    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 1	 1     0.449144148    0.098098808    0.019271401    0.015909534    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 1	 1     0.452936766    0.088579758    0.019785453    0.016216073    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 1	 1     0.454748248    0.083884871    0.020641562    0.016515908    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 1	 1     0.457028730    0.078733073    0.021840672    0.017128592    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 1	 1     0.458787774    0.074925261    0.023312327    0.017677220    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 1	 1     0.460145824    0.070155417    0.023470946    0.017821619    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 1	 1     0.461402838    0.065761026    0.024033694    0.018217008    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 1	 1     0.462236929    0.062301056    0.024138550    0.018315867    0.057434763    0.023517822    0.085859369    0.725617454
12	 268	 309	 1803	 2	 3	 1	 1     0.462951735    0.059192765    0.024293388    0.018409817    0.053977909    0.025012501    0.081917644    0.722588711
13	 302	 346	 2105	 2	 3	 1	 1     0.463867177    0.055592470    0.024446475    0.018573049    0.049928876    0.022245788    0.076564035    0.726091179
14	 344	 391	 2449	 2	 3	 1	 1     0.464503861    0.052807285    0.024568219    0.018641586    0.046744112    0.020320557    0.072601465    0.727358399
15	 406	 460	 2855	 2	 3	 1	 1     0.465092784    0.050458255    0.024647885    0.018664896    0.044028596    0.018710974    0.068727807    0.734175260
16	 474	 530	 3329	 2	 3	 1	 1     0.465562813    0.048248651    0.024731129    0.018750365    0.041428294    0.017516836    0.065468136    0.736979136
17	 711	 530	 4040	 3	 6	 1	 2     0.465941498    0.045497646    0.018472639    0.015851818    0.041578809    0.017569677    0.062716263    0.725452125
18	 855	 635	 4895	 3	 6	 1	 2     0.466361168    0.043781312    0.018720914    0.016041480    0.039576896    0.018252108    0.059515296    0.735631262
19	 1041	 766	 5936	 3	 6	 1	 2     0.466815971    0.041576313    0.018992859    0.016249109    0.036984606    0.016100653    0.055835997    0.744614859
20	 1388	 766	 7324	 4	 8	 1	 2     0.467115651    0.038561618    0.010717486    0.008062645    0.037042325    0.016133130    0.053270804    0.723879023
21	 1588	 872	 8912	 4	 8	 1	 2     0.467496820    0.036222016    0.010895521    0.008194874    0.034544494    0.014607238    0.049814981    0.727130984
22	 1796	 976	 10708	 4	 8	 1	 2     0.467818929    0.034076962    0.011002523    0.008268820    0.032251881    0.013886648    0.046693249    0.729804904
23	 2020	 1094	 12728	 4	 8	 1	 2     0.468097317    0.031983642    0.011037517    0.008298866    0.030018770    0.012935593    0.043814513    0.729978259
24	 2256	 1218	 14984	 4	 8	 1	 2     0.468319480    0.030025801    0.011065735    0.008320366    0.027912331    0.011610723    0.041372381    0.725745044
25	 2496	 1340	 17480	 4	 8	 1	 2     0.468515777    0.028329184    0.011115267    0.008362664    0.026057504    0.010915199    0.039086774    0.724776743
26	 2808	 1503	 20288	 4	 8	 1	 2     0.468690809    0.026832235    0.011145290    0.008384678    0.024408018    0.010176044    0.036928783    0.726594076
27	 3204	 1716	 23492	 4	 8	 1	 2     0.468840581    0.025500385    0.011175097    0.008407880    0.022921319    0.009585226    0.034975983    0.729082734
28	 3744	 1995	 27236	 4	 8	 1	 2     0.468961253    0.024281800    0.011199545    0.008429412    0.021544744    0.009018582    0.033318961    0.728768228
29	 4344	 2306	 31580	 4	 8	 1	 2     0.469069526    0.023234944    0.011227419    0.008446772    0.020342264    0.008652422    0.031758292    0.731618193
30	 5208	 2746	 36788	 4	 8	 1	 2     0.469178870    0.022245419    0.011282595    0.008488733    0.019171899    0.008242068    0.030099797    0.739055453
31	 6510	 2746	 43298	 5	 13	 2	 3     0.469255712    0.021215714    0.009007557    0.007054848    0.019208603    0.008249953    0.028877082    0.734690360
32	 7610	 3195	 50908	 5	 13	 2	 3     0.469360174    0.020188727    0.009050670    0.007086659    0.018046331    0.007751722    0.027126305    0.744249052
33	 8670	 3633	 59578	 5	 13	 2	 3     0.469446926    0.019124029    0.009072042    0.007103725    0.016835276    0.007141395    0.025581104    0.747584195
34	 9755	 4074	 69333	 5	 13	 2	 3     0.469519118    0.018111495    0.009081599    0.007111326    0.015670061    0.006681711    0.024219973    0.747791725
35	 13657	 4074	 82990	 7	 18	 2	 3     0.469576443    0.016827412    0.006085267    0.005412098    0.015688573    0.006701195    0.023081885    0.729031112
36	 15386	 4573	 98376	 7	 18	 2	 3     0.469644440    0.015739325    0.006091822    0.005417641    0.014512617    0.006065393    0.021654320    0.726844595
37	 17052	 5064	 115428	 7	 18	 2	 3     0.469697585    0.014831314    0.006096055    0.005421001    0.013520577    0.005726066    0.020469211    0.724566979
38	 19103	 5663	 134531	 7	 18	 2	 3     0.469744920    0.014037490    0.006100183    0.005424272    0.012642741    0.005253103    0.019352514    0.725357423
39	 24561	 5663	 159092	 9	 28	 2	 4     0.469777670    0.013451566    0.004581102    0.003669754    0.012647455    0.005254315    0.018540492    0.725523650
40	 27729	 6384	 186821	 9	 28	 2	 4     0.469816554    0.012703272    0.004584677    0.003672824    0.011847103    0.004944321    0.017527549    0.724760342
41	 31860	 7329	 218681	 9	 28	 2	 4     0.469849540    0.012047717    0.004587745    0.003675099    0.011140021    0.004698970    0.016619858    0.724898905
42	 37305	 8559	 255986	 9	 28	 2	 4     0.469878871    0.011470274    0.004591522    0.003678015    0.010511190    0.004416180    0.015768836    0.727401433
43	 44001	 10065	 299987	 9	 28	 2	 4     0.469905760    0.010928843    0.004596103    0.003681024    0.009915415    0.004209864    0.014946113    0.731216396
44	 51624	 11777	 351611	 9	 28	 2	 4     0.469932187    0.010407240    0.004601820    0.003684361    0.009334553    0.003950090    0.014090733    0.738587525
45	 59256	 13490	 410867	 9	 28	 2	 4     0.469955381    0.009875461    0.004606139    0.003687733    0.008735457    0.003710403    0.013294707    0.742811508
46	 67086	 15251	 477953	 9	 28	 2	 4     0.469975373    0.009368865    0.004609512    0.003690667    0.008156471    0.003467580    0.012568145    0.745445285
47	 81994	 15251	 559947	 11	 42	 2	 5     0.469990159    0.008951751    0.003682022    0.002634332    0.008159446    0.003468989    0.012002508    0.745823399
48	 91971	 17080	 651918	 11	 42	 2	 5     0.470007662    0.008444873    0.003683895    0.002635791    0.007599000    0.003215310    0.011296320    0.747577332
49	 102542	 19019	 754460	 11	 42	 2	 5     0.470022635    0.007970909    0.003685234    0.002636890    0.007067846    0.002960502    0.010655147    0.748080659
50	 114411	 21201	 868871	 11	 42	 2	 5     0.470035239    0.007562760    0.003686197    0.002637604    0.006603581    0.002745347    0.010083812    0.749990146
51	 128183	 23741	 997054	 11	 42	 2	 5     0.470046230    0.007197141    0.003686999    0.002638202    0.006181010    0.002567022    0.009557760    0.753015504
52	 151489	 23741	 1148543	 13	 58	 4	 6     0.470053838    0.006880833    0.003020270    0.002328276    0.006182543    0.002567441    0.009175980    0.749874496
53	 171535	 26862	 1320078	 13	 58	 4	 6     0.470063013    0.006536140    0.003020954    0.002328689    0.005796116    0.002429330    0.008693316    0.751858072
54	 198380	 31038	 1518458	 13	 58	 4	 6     0.470071040    0.006239000    0.003021625    0.002329094    0.005458471    0.002301280    0.008247820    0.756442292
55	 259420	 31038	 1777878	 17	 89	 4	 7     0.470077026    0.005917745    0.002284139    0.001730523    0.005459159    0.002301967    0.007899301    0.749147943
56	 304487	 36387	 2082365	 17	 89	 4	 7     0.470084189    0.005625836    0.002284887    0.001731108    0.005140946    0.002167537    0.007460852    0.754047411
57	 359142	 42842	 2441507	 17	 89	 4	 7     0.470091083    0.005352302    0.002286152    0.001732056    0.004839489    0.002067422    0.007013057    0.763191004
58	 418778	 49887	 2860285	 17	 89	 4	 7     0.470097475    0.005081835    0.002287183    0.001732843    0.004538043    0.001916662    0.006570650    0.773414334
59	 477802	 56889	 3338087	 17	 89	 4	 7     0.470102915    0.004817652    0.002287794    0.001733326    0.004239785    0.001791996    0.006169154    0.780925878


==> data/lshaped/criterionB/varth1_thX0.4_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 1	 1     0.445130760    0.104702465    0.018009763    0.015148501    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 1	 1     0.449144148    0.098098808    0.019271401    0.015909534    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 1	 1     0.452936766    0.088579758    0.019785453    0.016216073    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 1	 1     0.454748248    0.083884871    0.020641562    0.016515908    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 2	 1     0.457028730    0.078733073    0.021840672    0.021691526    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 2	 1     0.458787774    0.074925261    0.023312327    0.023141532    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 2	 1     0.460145824    0.070155417    0.023470946    0.023295582    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 2	 1     0.461402838    0.065761026    0.024033694    0.023851930    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 2	 1     0.462236929    0.062301056    0.024138550    0.023953479    0.057434763    0.023517822    0.085859369    0.725617454
12	 496	 285	 2031	 4	 8	 2	 2     0.462872979    0.058492114    0.009653044    0.008797224    0.057690087    0.023583107    0.082361491    0.710187657
13	 536	 309	 2567	 4	 8	 2	 2     0.463595091    0.055110900    0.009810267    0.008951023    0.054230711    0.024111216    0.078194638    0.704791300
14	 596	 342	 3163	 4	 8	 2	 2     0.464435518    0.051363784    0.009904014    0.009041477    0.050399889    0.022706928    0.073037379    0.703253380
15	 684	 388	 3847	 4	 8	 2	 2     0.465129555    0.048165164    0.010072978    0.009192842    0.047100086    0.020502770    0.068478509    0.703361742
16	 808	 458	 4655	 4	 8	 2	 2     0.465727452    0.045549340    0.010204593    0.009306716    0.044391538    0.018730336    0.064286465    0.708537013
17	 936	 525	 5591	 4	 8	 2	 2     0.466205856    0.043141143    0.010310185    0.009401605    0.041891028    0.017778323    0.060719923    0.710494023
18	 1132	 630	 6723	 4	 8	 2	 2     0.466638942    0.041094069    0.010498663    0.009558911    0.039730348    0.018558699    0.057296661    0.717215766
19	 1388	 766	 8111	 4	 8	 2	 2     0.467111043    0.038640862    0.010720504    0.009741203    0.037123941    0.016004314    0.053311193    0.724817062
20	 1580	 868	 9691	 4	 8	 2	 2     0.467487803    0.036303103    0.010893865    0.009887654    0.034630030    0.014784611    0.049899539    0.727523814
21	 1792	 974	 11483	 4	 8	 2	 2     0.467817206    0.034084684    0.011001487    0.009984691    0.032260393    0.013887512    0.046710509    0.729700558
22	 2016	 1092	 13499	 4	 8	 2	 2     0.468095623    0.031991251    0.011036482    0.010022757    0.030027257    0.012935100    0.043832609    0.729850482
23	 2252	 1216	 15751	 4	 8	 2	 2     0.468317767    0.030034124    0.011064704    0.010054298    0.027921692    0.011591714    0.041391772    0.725606137
24	 2492	 1338	 18243	 4	 8	 2	 2     0.468513566    0.028349488    0.011114061    0.010102475    0.026080090    0.010907834    0.039113275    0.724804767
25	 2800	 1499	 21043	 4	 8	 2	 2     0.468688085    0.026855849    0.011144909    0.010134559    0.024434149    0.010230607    0.036963337    0.726553698
26	 3204	 1716	 24247	 4	 8	 2	 2     0.468840581    0.025500385    0.011175097    0.010164203    0.022921319    0.009585226    0.034975983    0.729082734
27	 4806	 1716	 29053	 6	 15	 3	 3     0.468952885    0.024066139    0.007112324    0.006672809    0.022991169    0.009641114    0.033436522    0.719756046
28	 5622	 1998	 34675	 6	 15	 3	 3     0.469074926    0.022747243    0.007125122    0.006684074    0.021602539    0.009063203    0.031678440    0.718067032
29	 6540	 2314	 41215	 6	 15	 3	 3     0.469184688    0.021604852    0.007143054    0.006699513    0.020389861    0.008681151    0.030008968    0.719946519
30	 7830	 2752	 49045	 6	 15	 3	 3     0.469295249    0.020502289    0.007180901    0.006733937    0.019203607    0.008269947    0.028227268    0.726329221
31	 9156	 3205	 58201	 6	 15	 3	 3     0.469400358    0.019420019    0.007218338    0.006769017    0.018028664    0.007733381    0.026421838    0.734998794
32	 10434	 3642	 68635	 6	 15	 3	 3     0.469486217    0.018326656    0.007234723    0.006783284    0.016838203    0.007124633    0.024849570    0.737503936
33	 11718	 4078	 80353	 6	 15	 3	 3     0.469558259    0.017263139    0.007241610    0.006789122    0.015670835    0.006675349    0.023448901    0.736202478
34	 17577	 4078	 97930	 9	 28	 2	 4     0.469610029    0.016328481    0.004566635    0.003656401    0.015676898    0.006691055    0.022388164    0.729335438
35	 19800	 4577	 117730	 9	 28	 2	 4     0.469677345    0.015215658    0.004572869    0.003662301    0.014512240    0.006058000    0.020928465    0.727031721
36	 21942	 5068	 139672	 9	 28	 2	 4     0.469730466    0.014276862    0.004577324    0.003666423    0.013523199    0.005732163    0.019700232    0.724705272
37	 24579	 5667	 164251	 9	 28	 2	 4     0.469777959    0.013449681    0.004581251    0.003669925    0.012645397    0.005254439    0.018533177    0.725708357
38	 27756	 6390	 192007	 9	 28	 2	 4     0.469816660    0.012703850    0.004584781    0.003672903    0.011847683    0.004943270    0.017524710    0.724910689
39	 31878	 7333	 223885	 9	 28	 2	 4     0.469849642    0.012046679    0.004587752    0.003675105    0.011138896    0.004702436    0.016616949    0.724963374
40	 37341	 8568	 261226	 9	 28	 2	 4     0.469879014    0.011469679    0.004591573    0.003678061    0.010510518    0.004413317    0.015764560    0.727560979
41	 44037	 10073	 305263	 9	 28	 2	 4     0.469905871    0.010928662    0.004596123    0.003681047    0.009915206    0.004206677    0.014942616    0.731375451
42	 51633	 11779	 356896	 9	 28	 2	 4     0.469932222    0.010404996    0.004601823    0.003684369    0.009332051    0.003947686    0.014089584    0.738488515
43	 59238	 13489	 416134	 9	 28	 2	 4     0.469955381    0.009874749    0.004606123    0.003687711    0.008734661    0.003705027    0.013294714    0.742757557
44	 67095	 15254	 483229	 9	 28	 2	 4     0.469975467    0.009363764    0.004609418    0.003690564    0.008150666    0.003463999    0.012564615    0.745248789
45	 82005	 15254	 565234	 11	 42	 3	 5     0.469990252    0.008946472    0.003682008    0.002957745    0.008153660    0.003465994    0.011998844    0.745611153
46	 91993	 17083	 657227	 11	 42	 3	 5     0.470007678    0.008441716    0.003683899    0.002959255    0.007595489    0.003217902    0.011295689    0.747339622
47	 102564	 19021	 759791	 11	 42	 3	 5     0.470022742    0.007972450    0.003685252    0.002960428    0.007069573    0.002965728    0.010650425    0.748556935
48	 114510	 21219	 874301	 11	 42	 3	 5     0.470035396    0.007556925    0.003686199    0.002961211    0.006596897    0.002742516    0.010076520    0.749953838
49	 145740	 21219	 1020041	 14	 61	 5	 6     0.470045055    0.007148719    0.002749754    0.002313390    0.006598715    0.002744778    0.009615406    0.743465154
50	 163310	 23766	 1183351	 14	 61	 5	 6     0.470056042    0.006762542    0.002750391    0.002313891    0.006177971    0.002567211    0.009062397    0.746220003
51	 185066	 26911	 1368417	 14	 61	 5	 6     0.470065211    0.006411692    0.002751034    0.002314393    0.005791511    0.002430853    0.008573629    0.747838744
52	 214284	 31131	 1582701	 14	 61	 5	 6     0.470073237    0.006107523    0.002751676    0.002314893    0.005452533    0.002297294    0.008121684    0.752002087
53	 290814	 31131	 1873515	 19	 94	 6	 7     0.470079169    0.005783714    0.001926874    0.001588345    0.005453302    0.002297718    0.007770758    0.744292054
54	 341183	 36479	 2214698	 19	 94	 6	 7     0.470086314    0.005487033    0.001927499    0.001588849    0.005137342    0.002165738    0.007325751    0.749006312
55	 402477	 42955	 2617175	 19	 94	 6	 7     0.470093207    0.005204822    0.001928502    0.001589596    0.004834361    0.002065492    0.006869212    0.757702860
56	 469148	 50004	 3086323	 19	 94	 6	 7     0.470099582    0.004926442    0.001929305    0.001590201    0.004532947    0.001916412    0.006418122    0.767582996


==> data/lshaped/criterionB/varth1_thX0.4_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 2	 1     0.445130760    0.104702465    0.018009763    0.017913840    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 2	 1     0.449144148    0.098098808    0.019271401    0.019160755    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 2	 1     0.451347571    0.093667067    0.019775175    0.019662791    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 2	 1     0.452936766    0.088579758    0.019785453    0.019665690    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 2	 1     0.454748248    0.083884871    0.020641562    0.020505779    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 2	 1     0.457028730    0.078733073    0.021840672    0.021691526    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 2	 1     0.458787774    0.074925261    0.023312327    0.023141532    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 2	 1     0.460145824    0.070155417    0.023470946    0.023295582    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 2	 1     0.461402838    0.065761026    0.024033694    0.023851930    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 2	 1     0.462236929    0.062301056    0.024138550    0.023953479    0.057434763    0.023517822    0.085859369    0.725617454
12	 496	 285	 2031	 4	 8	 2	 2     0.462872979    0.058492114    0.009653044    0.008797224    0.057690087    0.023583107    0.082361491    0.710187657
13	 536	 309	 2567	 4	 8	 2	 2     0.463595091    0.055110900    0.009810267    0.008951023    0.054230711    0.024111216    0.078194638    0.704791300
14	 596	 342	 3163	 4	 8	 2	 2     0.464435518    0.051363784    0.009904014    0.009041477    0.050399889    0.022706928    0.073037379    0.703253380
15	 684	 388	 3847	 4	 8	 2	 2     0.465129555    0.048165164    0.010072978    0.009192842    0.047100086    0.020502770    0.068478509    0.703361742
16	 808	 458	 4655	 4	 8	 2	 2     0.465727452    0.045549340    0.010204593    0.009306716    0.044391538    0.018730336    0.064286465    0.708537013
17	 936	 525	 5591	 4	 8	 2	 2     0.466205856    0.043141143    0.010310185    0.009401605    0.041891028    0.017778323    0.060719923    0.710494023
18	 1132	 630	 6723	 4	 8	 2	 2     0.466638942    0.041094069    0.010498663    0.009558911    0.039730348    0.018558699    0.057296661    0.717215766
19	 1388	 766	 8111	 4	 8	 2	 2     0.467111043    0.038640862    0.010720504    0.009741203    0.037123941    0.016004314    0.053311193    0.724817062
20	 1580	 868	 9691	 4	 8	 2	 2     0.467487803    0.036303103    0.010893865    0.009887654    0.034630030    0.014784611    0.049899539    0.727523814
21	 1792	 974	 11483	 4	 8	 2	 2     0.467817206    0.034084684    0.011001487    0.009984691    0.032260393    0.013887512    0.046710509    0.729700558
22	 2016	 1092	 13499	 4	 8	 2	 2     0.468095623    0.031991251    0.011036482    0.010022757    0.030027257    0.012935100    0.043832609    0.729850482
23	 2252	 1216	 15751	 4	 8	 2	 2     0.468317767    0.030034124    0.011064704    0.010054298    0.027921692    0.011591714    0.041391772    0.725606137
24	 2492	 1338	 18243	 4	 8	 2	 2     0.468513566    0.028349488    0.011114061    0.010102475    0.026080090    0.010907834    0.039113275    0.724804767
25	 2800	 1499	 21043	 4	 8	 2	 2     0.468688085    0.026855849    0.011144909    0.010134559    0.024434149    0.010230607    0.036963337    0.726553698
26	 3204	 1716	 24247	 4	 8	 2	 2     0.468840581    0.025500385    0.011175097    0.010164203    0.022921319    0.009585226    0.034975983    0.729082734
27	 4806	 1716	 29053	 6	 15	 3	 3     0.468952885    0.024066139    0.007112324    0.006672809    0.022991169    0.009641114    0.033436522    0.719756046
28	 5622	 1998	 34675	 6	 15	 3	 3     0.469074926    0.022747243    0.007125122    0.006684074    0.021602539    0.009063203    0.031678440    0.718067032
29	 6540	 2314	 41215	 6	 15	 3	 3     0.469184688    0.021604852    0.007143054    0.006699513    0.020389861    0.008681151    0.030008968    0.719946519
30	 7830	 2752	 49045	 6	 15	 3	 3     0.469295249    0.020502289    0.007180901    0.006733937    0.019203607    0.008269947    0.028227268    0.726329221
31	 9156	 3205	 58201	 6	 15	 3	 3     0.469400358    0.019420019    0.007218338    0.006769017    0.018028664    0.007733381    0.026421838    0.734998794
32	 10434	 3642	 68635	 6	 15	 3	 3     0.469486217    0.018326656    0.007234723    0.006783284    0.016838203    0.007124633    0.024849570    0.737503936
33	 11718	 4078	 80353	 6	 15	 3	 3     0.469558259    0.017263139    0.007241610    0.006789122    0.015670835    0.006675349    0.023448901    0.736202478
34	 17577	 4078	 97930	 9	 28	 4	 4     0.469610029    0.016328481    0.004566635    0.004183807    0.015676898    0.006691055    0.022388164    0.729335438
35	 19800	 4577	 117730	 9	 28	 4	 4     0.469677345    0.015215658    0.004572869    0.004189711    0.014512240    0.006058000    0.020928465    0.727031721
36	 21942	 5068	 139672	 9	 28	 4	 4     0.469730466    0.014276862    0.004577324    0.004193936    0.013523199    0.005732163    0.019700232    0.724705272
37	 24579	 5667	 164251	 9	 28	 4	 4     0.469777959    0.013449681    0.004581251    0.004197663    0.012645397    0.005254439    0.018533177    0.725708357
38	 27756	 6390	 192007	 9	 28	 4	 4     0.469816660    0.012703850    0.004584781    0.004200942    0.011847683    0.004943270    0.017524710    0.724910689
39	 31878	 7333	 223885	 9	 28	 4	 4     0.469849642    0.012046679    0.004587752    0.004203601    0.011138896    0.004702436    0.016616949    0.724963374
40	 37341	 8568	 261226	 9	 28	 4	 4     0.469879014    0.011469679    0.004591573    0.004207067    0.010510518    0.004413317    0.015764560    0.727560979
41	 44037	 10073	 305263	 9	 28	 4	 4     0.469905871    0.010928662    0.004596123    0.004211114    0.009915206    0.004206677    0.014942616    0.731375451
42	 63609	 10073	 368872	 13	 47	 6	 5     0.469925374    0.010403493    0.003135759    0.002894566    0.009919662    0.004210847    0.014316171    0.726695264
43	 74594	 11781	 443466	 13	 47	 6	 5     0.469951807    0.009850909    0.003142319    0.002900455    0.009336286    0.003949145    0.013420449    0.734022300
44	 85592	 13493	 529058	 13	 47	 6	 5     0.469975002    0.009286503    0.003146130    0.002903870    0.008737334    0.003708781    0.012581993    0.738078875
45	 96967	 15262	 626025	 13	 47	 6	 5     0.469995134    0.008741041    0.003148812    0.002906317    0.008154188    0.003462737    0.011806086    0.740384311
46	 108706	 17081	 734731	 13	 47	 6	 5     0.470012554    0.008221134    0.003150682    0.002908049    0.007593434    0.003220142    0.011090902    0.741250207
47	 121238	 19025	 855969	 13	 47	 6	 5     0.470027615    0.007738397    0.003152026    0.002909341    0.007067356    0.002960524    0.010433132    0.741713646
48	 135291	 21213	 991260	 13	 47	 6	 5     0.470040252    0.007311457    0.003152966    0.002910219    0.006596681    0.002741160    0.009847404    0.742475546
49	 197733	 21213	 1188993	 19	 83	 6	 6     0.470049461    0.006907962    0.002043521    0.001840939    0.006598785    0.002742696    0.009397530    0.735082735
50	 221559	 23758	 1410552	 19	 83	 6	 6     0.470060433    0.006507142    0.002044090    0.001841454    0.006177750    0.002566775    0.008831717    0.736792410
51	 251161	 26911	 1661713	 19	 83	 6	 6     0.470069596    0.006142299    0.002044642    0.001841947    0.005792002    0.002430924    0.008329727    0.737395045
52	 290833	 31134	 1952546	 19	 83	 6	 6     0.470077634    0.005823298    0.002045197    0.001842439    0.005452336    0.002297849    0.007863036    0.740591524
53	 341278	 36489	 2293824	 19	 83	 6	 6     0.470084782    0.005528691    0.002045852    0.001843023    0.005136235    0.002164263    0.007423451    0.744760133
54	 402572	 42965	 2696396	 19	 83	 6	 6     0.470091671    0.005249444    0.002047053    0.001844121    0.004833864    0.002064850    0.006973573    0.752762517
55	 469186	 50008	 3165582	 19	 83	 6	 6     0.470098035    0.004974086    0.002047969    0.001844938    0.004532919    0.001915857    0.006530478    0.761672607


==> data/lshaped/criterionB/varth1_thX0.5_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 1	 1     0.446113118    0.102085288    0.018127807    0.015287801    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 1	 1     0.451056005    0.093235379    0.019646480    0.016198595    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 1	 1     0.457043726    0.078634778    0.021650989    0.017132106    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 1	 1     0.459563872    0.072527409    0.023076873    0.017641485    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 1	 1     0.461523485    0.065395022    0.024059022    0.018236362    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 1	 1     0.462870423    0.059803998    0.024312540    0.018409515    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 1	 1     0.463993523    0.055230394    0.024454467    0.018598260    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 1	 1     0.464900964    0.051219020    0.024632353    0.018672228    0.044906962    0.023218648    0.070013596    0.731558206
11	 496	 556	 2407	 2	 3	 1	 1     0.465632499    0.048104687    0.024767908    0.018771045    0.041238472    0.022377788    0.064970651    0.740406409
12	 674	 742	 3081	 2	 3	 1	 1     0.466292965    0.045211509    0.025072314    0.018922860    0.037622594    0.020138557    0.060047317    0.752931371
13	 836	 914	 3917	 2	 3	 1	 1     0.466892884    0.042231888    0.025369901    0.019036663    0.033762413    0.017809286    0.055189168    0.765220604
14	 1254	 914	 5171	 3	 6	 1	 2     0.467282143    0.038997884    0.019296256    0.016483321    0.033889371    0.017976453    0.051790038    0.752999711
15	 1518	 1092	 6689	 3	 6	 1	 2     0.467743641    0.036088606    0.019402840    0.016552915    0.030428889    0.016040076    0.047441498    0.760697013
16	 2024	 1092	 8713	 4	 8	 1	 2     0.468054373    0.032412490    0.011037419    0.008294669    0.030475316    0.016064428    0.044270909    0.732139705
17	 2408	 1296	 11121	 4	 8	 1	 2     0.468439853    0.029126909    0.011104757    0.008352142    0.026926960    0.013876475    0.039986414    0.728420123
18	 2912	 1558	 14033	 4	 8	 1	 2     0.468716261    0.026672549    0.011153524    0.008390900    0.024228573    0.012499774    0.036604316    0.728672238
19	 3612	 1927	 17645	 4	 8	 1	 2     0.468925008    0.024669139    0.011187158    0.008416881    0.021986676    0.011464755    0.033825233    0.729311710
20	 4668	 2470	 22313	 4	 8	 1	 2     0.469105680    0.022943620    0.011248955    0.008461834    0.019996768    0.010653309    0.031219720    0.734907941
21	 6080	 3190	 28393	 4	 8	 1	 2     0.469274690    0.021333582    0.011331957    0.008526393    0.018075079    0.009565640    0.028567021    0.746790580
22	 7488	 3914	 35881	 4	 8	 1	 2     0.469406253    0.019887994    0.011368236    0.008552093    0.016318564    0.008618597    0.026316900    0.755711904
23	 8996	 4678	 44877	 4	 8	 1	 2     0.469514078    0.018371406    0.011388694    0.008568942    0.014415486    0.007513406    0.024317486    0.755481316
24	 11245	 4678	 56122	 5	 13	 1	 3     0.469592325    0.017063183    0.009091640    0.005822694    0.014439331    0.007525403    0.022756499    0.749815813
25	 13415	 5567	 69537	 5	 13	 1	 3     0.469673898    0.015800833    0.009101376    0.005831615    0.012916319    0.006676422    0.021005689    0.752216864
26	 16300	 6758	 85837	 5	 13	 1	 3     0.469736446    0.014765788    0.009110663    0.005839257    0.011619997    0.006080499    0.019557108    0.755008760
27	 20740	 8563	 106577	 5	 13	 1	 3     0.469786190    0.013955146    0.009120977    0.005846527    0.010561908    0.005540737    0.018323357    0.761604221
28	 24888	 8563	 131465	 6	 15	 1	 3     0.469824761    0.012832303    0.007269936    0.004119314    0.010574310    0.005549696    0.017306176    0.741486929
29	 32394	 11087	 163859	 6	 15	 1	 3     0.469868606    0.012046633    0.007283422    0.004127138    0.009595474    0.005070555    0.016071781    0.749551829
30	 40926	 13967	 204785	 6	 15	 1	 3     0.469906564    0.011323073    0.007293775    0.004132888    0.008660994    0.004567830    0.014920802    0.758878308
31	 49758	 16944	 254543	 6	 15	 1	 3     0.469937241    0.010616645    0.007297926    0.004134717    0.007710606    0.004047557    0.013921157    0.762626643
32	 58051	 16944	 312594	 7	 18	 1	 3     0.469956632    0.009855035    0.006136630    0.004021422    0.007711258    0.004048867    0.013250416    0.743752911
33	 69286	 20182	 381880	 7	 18	 1	 3     0.469980416    0.009204189    0.006138696    0.004022639    0.006858099    0.003560664    0.012378115    0.743585717
34	 79184	 20182	 461064	 8	 19	 1	 3     0.469999084    0.008420615    0.004885558    0.003686989    0.006858431    0.003560160    0.011647786    0.722936948
35	 89082	 20182	 550146	 9	 28	 1	 4     0.470013547    0.008267544    0.004613720    0.003058270    0.006860457    0.003560597    0.011048769    0.748277409
36	 107235	 24270	 657381	 9	 28	 1	 4     0.470031882    0.007704754    0.004615327    0.003059322    0.006169440    0.003197780    0.010239098    0.752483683
37	 131985	 29837	 789366	 9	 28	 1	 4     0.470046056    0.007234203    0.004616598    0.003060068    0.005569624    0.002915510    0.009566358    0.756212872
38	 146650	 29837	 936016	 10	 38	 1	 5     0.470056017    0.006960024    0.004171858    0.002131178    0.005571135    0.002916014    0.009063680    0.767902697
39	 188910	 38355	 1124926	 10	 38	 1	 5     0.470067543    0.006563154    0.004173761    0.002132292    0.005065048    0.002670347    0.008444804    0.777182532
40	 244650	 49554	 1369576	 10	 38	 1	 5     0.470078232    0.006195576    0.004176721    0.002134159    0.004576042    0.002410393    0.007827193    0.791545077
41	 303020	 61300	 1672596	 10	 38	 1	 5     0.470086949    0.005846610    0.004178218    0.002135143    0.004089663    0.002155073    0.007284905    0.802565041
42	 364320	 73605	 2036916	 10	 38	 1	 5     0.470093757    0.005540590    0.004178999    0.002135729    0.003637872    0.001903118    0.006831448    0.811041834
43	 400752	 73605	 2437668	 11	 49	 1	 6     0.470098609    0.005320490    0.003881716    0.002077959    0.003638666    0.001903466    0.006489001    0.819924370
44	 437184	 73605	 2874852	 12	 54	 1	 6     0.470103498    0.004949757    0.003355197    0.001559839    0.003639058    0.001903615    0.006124621    0.808173579


==> data/lshaped/criterionB/varth1_thX0.5_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 1	 1     0.446113118    0.102085288    0.018127807    0.015287801    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 1	 1     0.451056005    0.093235379    0.019646480    0.016198595    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 1	 1     0.457043726    0.078634778    0.021650989    0.017132106    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 1	 1     0.459563872    0.072527409    0.023076873    0.017641485    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 1	 1     0.461523485    0.065395022    0.024059022    0.018236362    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 1	 1     0.462870423    0.059803998    0.024312540    0.018409515    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 1	 1     0.463993523    0.055230394    0.024454467    0.018598260    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 1	 1     0.464900964    0.051219020    0.024632353    0.018672228    0.044906962    0.023218648    0.070013596    0.731558206
11	 496	 556	 2407	 2	 3	 1	 1     0.465632499    0.048104687    0.024767908    0.018771045    0.041238472    0.022377788    0.064970651    0.740406409
12	 674	 742	 3081	 2	 3	 1	 1     0.466292965    0.045211509    0.025072314    0.018922860    0.037622594    0.020138557    0.060047317    0.752931371
13	 836	 914	 3917	 2	 3	 1	 1     0.466892884    0.042231888    0.025369901    0.019036663    0.033762413    0.017809286    0.055189168    0.765220604
14	 1254	 914	 5171	 3	 6	 1	 2     0.467282143    0.038997884    0.019296256    0.016483321    0.033889371    0.017976453    0.051790038    0.752999711
15	 1518	 1092	 6689	 3	 6	 1	 2     0.467743641    0.036088606    0.019402840    0.016552915    0.030428889    0.016040076    0.047441498    0.760697013
16	 2024	 1092	 8713	 4	 8	 1	 2     0.468054373    0.032412490    0.011037419    0.008294669    0.030475316    0.016064428    0.044270909    0.732139705
17	 2408	 1296	 11121	 4	 8	 1	 2     0.468439853    0.029126909    0.011104757    0.008352142    0.026926960    0.013876475    0.039986414    0.728420123
18	 2912	 1558	 14033	 4	 8	 1	 2     0.468716261    0.026672549    0.011153524    0.008390900    0.024228573    0.012499774    0.036604316    0.728672238
19	 3612	 1927	 17645	 4	 8	 1	 2     0.468925008    0.024669139    0.011187158    0.008416881    0.021986676    0.011464755    0.033825233    0.729311710
20	 4668	 2470	 22313	 4	 8	 1	 2     0.469105680    0.022943620    0.011248955    0.008461834    0.019996768    0.010653309    0.031219720    0.734907941
21	 6080	 3190	 28393	 4	 8	 1	 2     0.469274690    0.021333582    0.011331957    0.008526393    0.018075079    0.009565640    0.028567021    0.746790580
22	 7488	 3914	 35881	 4	 8	 1	 2     0.469406253    0.019887994    0.011368236    0.008552093    0.016318564    0.008618597    0.026316900    0.755711904
23	 8996	 4678	 44877	 4	 8	 1	 2     0.469514078    0.018371406    0.011388694    0.008568942    0.014415486    0.007513406    0.024317486    0.755481316
24	 11245	 4678	 56122	 5	 13	 1	 3     0.469592325    0.017063183    0.009091640    0.005822694    0.014439331    0.007525403    0.022756499    0.749815813
25	 13415	 5567	 69537	 5	 13	 1	 3     0.469673898    0.015800833    0.009101376    0.005831615    0.012916319    0.006676422    0.021005689    0.752216864
26	 16300	 6758	 85837	 5	 13	 1	 3     0.469736446    0.014765788    0.009110663    0.005839257    0.011619997    0.006080499    0.019557108    0.755008760
27	 20740	 8563	 106577	 5	 13	 1	 3     0.469786190    0.013955146    0.009120977    0.005846527    0.010561908    0.005540737    0.018323357    0.761604221
28	 24888	 8563	 131465	 6	 15	 1	 3     0.469824761    0.012832303    0.007269936    0.004119314    0.010574310    0.005549696    0.017306176    0.741486929
29	 32394	 11087	 163859	 6	 15	 1	 3     0.469868606    0.012046633    0.007283422    0.004127138    0.009595474    0.005070555    0.016071781    0.749551829
30	 40926	 13967	 204785	 6	 15	 1	 3     0.469906564    0.011323073    0.007293775    0.004132888    0.008660994    0.004567830    0.014920802    0.758878308
31	 49758	 16944	 254543	 6	 15	 1	 3     0.469937241    0.010616645    0.007297926    0.004134717    0.007710606    0.004047557    0.013921157    0.762626643
32	 58051	 16944	 312594	 7	 18	 1	 3     0.469956632    0.009855035    0.006136630    0.004021422    0.007711258    0.004048867    0.013250416    0.743752911
33	 69286	 20182	 381880	 7	 18	 1	 3     0.469980416    0.009204189    0.006138696    0.004022639    0.006858099    0.003560664    0.012378115    0.743585717
34	 79184	 20182	 461064	 8	 19	 1	 3     0.469999084    0.008420615    0.004885558    0.003686989    0.006858431    0.003560160    0.011647786    0.722936948
35	 89082	 20182	 550146	 9	 28	 1	 4     0.470013547    0.008267544    0.004613720    0.003058270    0.006860457    0.003560597    0.011048769    0.748277409
36	 107235	 24270	 657381	 9	 28	 1	 4     0.470031882    0.007704754    0.004615327    0.003059322    0.006169440    0.003197780    0.010239098    0.752483683
37	 131985	 29837	 789366	 9	 28	 1	 4     0.470046056    0.007234203    0.004616598    0.003060068    0.005569624    0.002915510    0.009566358    0.756212872
38	 146650	 29837	 936016	 10	 38	 1	 5     0.470056017    0.006960024    0.004171858    0.002131178    0.005571135    0.002916014    0.009063680    0.767902697
39	 188910	 38355	 1124926	 10	 38	 1	 5     0.470067543    0.006563154    0.004173761    0.002132292    0.005065048    0.002670347    0.008444804    0.777182532
40	 244650	 49554	 1369576	 10	 38	 1	 5     0.470078232    0.006195576    0.004176721    0.002134159    0.004576042    0.002410393    0.007827193    0.791545077
41	 303020	 61300	 1672596	 10	 38	 1	 5     0.470086949    0.005846610    0.004178218    0.002135143    0.004089663    0.002155073    0.007284905    0.802565041
42	 364320	 73605	 2036916	 10	 38	 1	 5     0.470093757    0.005540590    0.004178999    0.002135729    0.003637872    0.001903118    0.006831448    0.811041834
43	 400752	 73605	 2437668	 11	 49	 1	 6     0.470098609    0.005320490    0.003881716    0.002077959    0.003638666    0.001903466    0.006489001    0.819924370
44	 437184	 73605	 2874852	 12	 54	 1	 6     0.470103498    0.004949757    0.003355197    0.001559839    0.003639058    0.001903615    0.006124621    0.808173579


==> data/lshaped/criterionB/varth1_thX0.5_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 1	 1     0.446113118    0.102085288    0.018127807    0.015287801    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 1	 1     0.451056005    0.093235379    0.019646480    0.016198595    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 1	 1     0.457043726    0.078634778    0.021650989    0.017132106    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 1	 1     0.459563872    0.072527409    0.023076873    0.017641485    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 1	 1     0.461523485    0.065395022    0.024059022    0.018236362    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 1	 1     0.462870423    0.059803998    0.024312540    0.018409515    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 1	 1     0.463993523    0.055230394    0.024454467    0.018598260    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 1	 1     0.464900964    0.051219020    0.024632353    0.018672228    0.044906962    0.023218648    0.070013596    0.731558206
11	 496	 556	 2407	 2	 3	 1	 1     0.465632499    0.048104687    0.024767908    0.018771045    0.041238472    0.022377788    0.064970651    0.740406409
12	 674	 742	 3081	 2	 3	 1	 1     0.466292965    0.045211509    0.025072314    0.018922860    0.037622594    0.020138557    0.060047317    0.752931371
13	 836	 914	 3917	 2	 3	 1	 1     0.466892884    0.042231888    0.025369901    0.019036663    0.033762413    0.017809286    0.055189168    0.765220604
14	 1254	 914	 5171	 3	 6	 1	 2     0.467282143    0.038997884    0.019296256    0.016483321    0.033889371    0.017976453    0.051790038    0.752999711
15	 1518	 1092	 6689	 3	 6	 1	 2     0.467743641    0.036088606    0.019402840    0.016552915    0.030428889    0.016040076    0.047441498    0.760697013
16	 2024	 1092	 8713	 4	 8	 1	 2     0.468054373    0.032412490    0.011037419    0.008294669    0.030475316    0.016064428    0.044270909    0.732139705
17	 2408	 1296	 11121	 4	 8	 1	 2     0.468439853    0.029126909    0.011104757    0.008352142    0.026926960    0.013876475    0.039986414    0.728420123
18	 2912	 1558	 14033	 4	 8	 1	 2     0.468716261    0.026672549    0.011153524    0.008390900    0.024228573    0.012499774    0.036604316    0.728672238
19	 3612	 1927	 17645	 4	 8	 1	 2     0.468925008    0.024669139    0.011187158    0.008416881    0.021986676    0.011464755    0.033825233    0.729311710
20	 4668	 2470	 22313	 4	 8	 1	 2     0.469105680    0.022943620    0.011248955    0.008461834    0.019996768    0.010653309    0.031219720    0.734907941
21	 6080	 3190	 28393	 4	 8	 1	 2     0.469274690    0.021333582    0.011331957    0.008526393    0.018075079    0.009565640    0.028567021    0.746790580
22	 7488	 3914	 35881	 4	 8	 1	 2     0.469406253    0.019887994    0.011368236    0.008552093    0.016318564    0.008618597    0.026316900    0.755711904
23	 8996	 4678	 44877	 4	 8	 1	 2     0.469514078    0.018371406    0.011388694    0.008568942    0.014415486    0.007513406    0.024317486    0.755481316
24	 11245	 4678	 56122	 5	 13	 1	 3     0.469592325    0.017063183    0.009091640    0.005822694    0.014439331    0.007525403    0.022756499    0.749815813
25	 13415	 5567	 69537	 5	 13	 1	 3     0.469673898    0.015800833    0.009101376    0.005831615    0.012916319    0.006676422    0.021005689    0.752216864
26	 16300	 6758	 85837	 5	 13	 1	 3     0.469736446    0.014765788    0.009110663    0.005839257    0.011619997    0.006080499    0.019557108    0.755008760
27	 20740	 8563	 106577	 5	 13	 1	 3     0.469786190    0.013955146    0.009120977    0.005846527    0.010561908    0.005540737    0.018323357    0.761604221
28	 24888	 8563	 131465	 6	 15	 1	 3     0.469824761    0.012832303    0.007269936    0.004119314    0.010574310    0.005549696    0.017306176    0.741486929
29	 32394	 11087	 163859	 6	 15	 1	 3     0.469868606    0.012046633    0.007283422    0.004127138    0.009595474    0.005070555    0.016071781    0.749551829
30	 40926	 13967	 204785	 6	 15	 1	 3     0.469906564    0.011323073    0.007293775    0.004132888    0.008660994    0.004567830    0.014920802    0.758878308
31	 49758	 16944	 254543	 6	 15	 1	 3     0.469937241    0.010616645    0.007297926    0.004134717    0.007710606    0.004047557    0.013921157    0.762626643
32	 58051	 16944	 312594	 7	 18	 1	 3     0.469956632    0.009855035    0.006136630    0.004021422    0.007711258    0.004048867    0.013250416    0.743752911
33	 69286	 20182	 381880	 7	 18	 1	 3     0.469980416    0.009204189    0.006138696    0.004022639    0.006858099    0.003560664    0.012378115    0.743585717
34	 79184	 20182	 461064	 8	 19	 1	 3     0.469999084    0.008420615    0.004885558    0.003686989    0.006858431    0.003560160    0.011647786    0.722936948
35	 89082	 20182	 550146	 9	 28	 1	 4     0.470013547    0.008267544    0.004613720    0.003058270    0.006860457    0.003560597    0.011048769    0.748277409
36	 107235	 24270	 657381	 9	 28	 1	 4     0.470031882    0.007704754    0.004615327    0.003059322    0.006169440    0.003197780    0.010239098    0.752483683
37	 131985	 29837	 789366	 9	 28	 1	 4     0.470046056    0.007234203    0.004616598    0.003060068    0.005569624    0.002915510    0.009566358    0.756212872
38	 146650	 29837	 936016	 10	 38	 1	 5     0.470056017    0.006960024    0.004171858    0.002131178    0.005571135    0.002916014    0.009063680    0.767902697
39	 188910	 38355	 1124926	 10	 38	 1	 5     0.470067543    0.006563154    0.004173761    0.002132292    0.005065048    0.002670347    0.008444804    0.777182532
40	 244650	 49554	 1369576	 10	 38	 1	 5     0.470078232    0.006195576    0.004176721    0.002134159    0.004576042    0.002410393    0.007827193    0.791545077
41	 303020	 61300	 1672596	 10	 38	 1	 5     0.470086949    0.005846610    0.004178218    0.002135143    0.004089663    0.002155073    0.007284905    0.802565041
42	 364320	 73605	 2036916	 10	 38	 1	 5     0.470093757    0.005540590    0.004178999    0.002135729    0.003637872    0.001903118    0.006831448    0.811041834
43	 400752	 73605	 2437668	 11	 49	 1	 6     0.470098609    0.005320490    0.003881716    0.002077959    0.003638666    0.001903466    0.006489001    0.819924370
44	 437184	 73605	 2874852	 12	 54	 1	 6     0.470103498    0.004949757    0.003355197    0.001559839    0.003639058    0.001903615    0.006124621    0.808173579


==> data/lshaped/criterionB/varth1_thX0.5_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 1	 1     0.446113118    0.102085288    0.018127807    0.015287801    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 1	 1     0.451056005    0.093235379    0.019646480    0.016198595    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 1	 1     0.457043726    0.078634778    0.021650989    0.017132106    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 1	 1     0.459563872    0.072527409    0.023076873    0.017641485    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 1	 1     0.461523485    0.065395022    0.024059022    0.018236362    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 1	 1     0.462870423    0.059803998    0.024312540    0.018409515    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 1	 1     0.463993523    0.055230394    0.024454467    0.018598260    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 1	 1     0.464900964    0.051219020    0.024632353    0.018672228    0.044906962    0.023218648    0.070013596    0.731558206
11	 496	 556	 2407	 2	 3	 1	 1     0.465632499    0.048104687    0.024767908    0.018771045    0.041238472    0.022377788    0.064970651    0.740406409
12	 674	 742	 3081	 2	 3	 1	 1     0.466292965    0.045211509    0.025072314    0.018922860    0.037622594    0.020138557    0.060047317    0.752931371
13	 836	 914	 3917	 2	 3	 1	 1     0.466892884    0.042231888    0.025369901    0.019036663    0.033762413    0.017809286    0.055189168    0.765220604
14	 1254	 914	 5171	 3	 6	 1	 2     0.467282143    0.038997884    0.019296256    0.016483321    0.033889371    0.017976453    0.051790038    0.752999711
15	 1518	 1092	 6689	 3	 6	 1	 2     0.467743641    0.036088606    0.019402840    0.016552915    0.030428889    0.016040076    0.047441498    0.760697013
16	 2024	 1092	 8713	 4	 8	 1	 2     0.468054373    0.032412490    0.011037419    0.008294669    0.030475316    0.016064428    0.044270909    0.732139705
17	 2408	 1296	 11121	 4	 8	 1	 2     0.468439853    0.029126909    0.011104757    0.008352142    0.026926960    0.013876475    0.039986414    0.728420123
18	 2912	 1558	 14033	 4	 8	 1	 2     0.468716261    0.026672549    0.011153524    0.008390900    0.024228573    0.012499774    0.036604316    0.728672238
19	 3612	 1927	 17645	 4	 8	 1	 2     0.468925008    0.024669139    0.011187158    0.008416881    0.021986676    0.011464755    0.033825233    0.729311710
20	 4668	 2470	 22313	 4	 8	 1	 2     0.469105680    0.022943620    0.011248955    0.008461834    0.019996768    0.010653309    0.031219720    0.734907941
21	 6080	 3190	 28393	 4	 8	 1	 2     0.469274690    0.021333582    0.011331957    0.008526393    0.018075079    0.009565640    0.028567021    0.746790580
22	 7488	 3914	 35881	 4	 8	 1	 2     0.469406253    0.019887994    0.011368236    0.008552093    0.016318564    0.008618597    0.026316900    0.755711904
23	 8996	 4678	 44877	 4	 8	 1	 2     0.469514078    0.018371406    0.011388694    0.008568942    0.014415486    0.007513406    0.024317486    0.755481316
24	 11245	 4678	 56122	 5	 13	 1	 3     0.469592325    0.017063183    0.009091640    0.005822694    0.014439331    0.007525403    0.022756499    0.749815813
25	 13415	 5567	 69537	 5	 13	 1	 3     0.469673898    0.015800833    0.009101376    0.005831615    0.012916319    0.006676422    0.021005689    0.752216864
26	 16300	 6758	 85837	 5	 13	 1	 3     0.469736446    0.014765788    0.009110663    0.005839257    0.011619997    0.006080499    0.019557108    0.755008760
27	 20740	 8563	 106577	 5	 13	 1	 3     0.469786190    0.013955146    0.009120977    0.005846527    0.010561908    0.005540737    0.018323357    0.761604221
28	 24888	 8563	 131465	 6	 15	 1	 3     0.469824761    0.012832303    0.007269936    0.004119314    0.010574310    0.005549696    0.017306176    0.741486929
29	 32394	 11087	 163859	 6	 15	 1	 3     0.469868606    0.012046633    0.007283422    0.004127138    0.009595474    0.005070555    0.016071781    0.749551829
30	 40926	 13967	 204785	 6	 15	 1	 3     0.469906564    0.011323073    0.007293775    0.004132888    0.008660994    0.004567830    0.014920802    0.758878308
31	 49758	 16944	 254543	 6	 15	 1	 3     0.469937241    0.010616645    0.007297926    0.004134717    0.007710606    0.004047557    0.013921157    0.762626643
32	 58051	 16944	 312594	 7	 18	 1	 3     0.469956632    0.009855035    0.006136630    0.004021422    0.007711258    0.004048867    0.013250416    0.743752911
33	 69286	 20182	 381880	 7	 18	 1	 3     0.469980416    0.009204189    0.006138696    0.004022639    0.006858099    0.003560664    0.012378115    0.743585717
34	 79184	 20182	 461064	 8	 19	 1	 3     0.469999084    0.008420615    0.004885558    0.003686989    0.006858431    0.003560160    0.011647786    0.722936948
35	 89082	 20182	 550146	 9	 28	 1	 4     0.470013547    0.008267544    0.004613720    0.003058270    0.006860457    0.003560597    0.011048769    0.748277409
36	 107235	 24270	 657381	 9	 28	 1	 4     0.470031882    0.007704754    0.004615327    0.003059322    0.006169440    0.003197780    0.010239098    0.752483683
37	 131985	 29837	 789366	 9	 28	 1	 4     0.470046056    0.007234203    0.004616598    0.003060068    0.005569624    0.002915510    0.009566358    0.756212872
38	 146650	 29837	 936016	 10	 38	 1	 5     0.470056017    0.006960024    0.004171858    0.002131178    0.005571135    0.002916014    0.009063680    0.767902697
39	 188910	 38355	 1124926	 10	 38	 1	 5     0.470067543    0.006563154    0.004173761    0.002132292    0.005065048    0.002670347    0.008444804    0.777182532
40	 244650	 49554	 1369576	 10	 38	 1	 5     0.470078232    0.006195576    0.004176721    0.002134159    0.004576042    0.002410393    0.007827193    0.791545077
41	 303020	 61300	 1672596	 10	 38	 1	 5     0.470086949    0.005846610    0.004178218    0.002135143    0.004089663    0.002155073    0.007284905    0.802565041
42	 364320	 73605	 2036916	 10	 38	 1	 5     0.470093757    0.005540590    0.004178999    0.002135729    0.003637872    0.001903118    0.006831448    0.811041834
43	 400752	 73605	 2437668	 11	 49	 1	 6     0.470098609    0.005320490    0.003881716    0.002077959    0.003638666    0.001903466    0.006489001    0.819924370
44	 437184	 73605	 2874852	 12	 54	 1	 6     0.470103498    0.004949757    0.003355197    0.001559839    0.003639058    0.001903615    0.006124621    0.808173579


==> data/lshaped/criterionB/varth1_thX0.5_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 1	 1     0.446113118    0.102085288    0.018127807    0.015287801    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 1	 1     0.451056005    0.093235379    0.019646480    0.016198595    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 1	 1     0.457043726    0.078634778    0.021650989    0.017132106    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 1	 1     0.459563872    0.072527409    0.023076873    0.017641485    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 1	 1     0.461523485    0.065395022    0.024059022    0.018236362    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 1	 1     0.462870423    0.059803998    0.024312540    0.018409515    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 1	 1     0.463993523    0.055230394    0.024454467    0.018598260    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 1	 1     0.464900964    0.051219020    0.024632353    0.018672228    0.044906962    0.023218648    0.070013596    0.731558206
11	 496	 556	 2407	 2	 3	 1	 1     0.465632499    0.048104687    0.024767908    0.018771045    0.041238472    0.022377788    0.064970651    0.740406409
12	 674	 742	 3081	 2	 3	 1	 1     0.466292965    0.045211509    0.025072314    0.018922860    0.037622594    0.020138557    0.060047317    0.752931371
13	 836	 914	 3917	 2	 3	 1	 1     0.466892884    0.042231888    0.025369901    0.019036663    0.033762413    0.017809286    0.055189168    0.765220604
14	 1254	 914	 5171	 3	 6	 1	 2     0.467282143    0.038997884    0.019296256    0.016483321    0.033889371    0.017976453    0.051790038    0.752999711
15	 1518	 1092	 6689	 3	 6	 1	 2     0.467743641    0.036088606    0.019402840    0.016552915    0.030428889    0.016040076    0.047441498    0.760697013
16	 2024	 1092	 8713	 4	 8	 1	 2     0.468054373    0.032412490    0.011037419    0.008294669    0.030475316    0.016064428    0.044270909    0.732139705
17	 2408	 1296	 11121	 4	 8	 1	 2     0.468439853    0.029126909    0.011104757    0.008352142    0.026926960    0.013876475    0.039986414    0.728420123
18	 2912	 1558	 14033	 4	 8	 1	 2     0.468716261    0.026672549    0.011153524    0.008390900    0.024228573    0.012499774    0.036604316    0.728672238
19	 3612	 1927	 17645	 4	 8	 1	 2     0.468925008    0.024669139    0.011187158    0.008416881    0.021986676    0.011464755    0.033825233    0.729311710
20	 4668	 2470	 22313	 4	 8	 1	 2     0.469105680    0.022943620    0.011248955    0.008461834    0.019996768    0.010653309    0.031219720    0.734907941
21	 6080	 3190	 28393	 4	 8	 1	 2     0.469274690    0.021333582    0.011331957    0.008526393    0.018075079    0.009565640    0.028567021    0.746790580
22	 7488	 3914	 35881	 4	 8	 1	 2     0.469406253    0.019887994    0.011368236    0.008552093    0.016318564    0.008618597    0.026316900    0.755711904
23	 8996	 4678	 44877	 4	 8	 1	 2     0.469514078    0.018371406    0.011388694    0.008568942    0.014415486    0.007513406    0.024317486    0.755481316
24	 11245	 4678	 56122	 5	 13	 1	 3     0.469592325    0.017063183    0.009091640    0.005822694    0.014439331    0.007525403    0.022756499    0.749815813
25	 13415	 5567	 69537	 5	 13	 1	 3     0.469673898    0.015800833    0.009101376    0.005831615    0.012916319    0.006676422    0.021005689    0.752216864
26	 16300	 6758	 85837	 5	 13	 1	 3     0.469736446    0.014765788    0.009110663    0.005839257    0.011619997    0.006080499    0.019557108    0.755008760
27	 20740	 8563	 106577	 5	 13	 1	 3     0.469786190    0.013955146    0.009120977    0.005846527    0.010561908    0.005540737    0.018323357    0.761604221
28	 24888	 8563	 131465	 6	 15	 1	 3     0.469824761    0.012832303    0.007269936    0.004119314    0.010574310    0.005549696    0.017306176    0.741486929
29	 32394	 11087	 163859	 6	 15	 1	 3     0.469868606    0.012046633    0.007283422    0.004127138    0.009595474    0.005070555    0.016071781    0.749551829
30	 40926	 13967	 204785	 6	 15	 1	 3     0.469906564    0.011323073    0.007293775    0.004132888    0.008660994    0.004567830    0.014920802    0.758878308
31	 49758	 16944	 254543	 6	 15	 1	 3     0.469937241    0.010616645    0.007297926    0.004134717    0.007710606    0.004047557    0.013921157    0.762626643
32	 58051	 16944	 312594	 7	 18	 1	 3     0.469956632    0.009855035    0.006136630    0.004021422    0.007711258    0.004048867    0.013250416    0.743752911
33	 69286	 20182	 381880	 7	 18	 1	 3     0.469980416    0.009204189    0.006138696    0.004022639    0.006858099    0.003560664    0.012378115    0.743585717
34	 79184	 20182	 461064	 8	 19	 1	 3     0.469999084    0.008420615    0.004885558    0.003686989    0.006858431    0.003560160    0.011647786    0.722936948
35	 89082	 20182	 550146	 9	 28	 1	 4     0.470013547    0.008267544    0.004613720    0.003058270    0.006860457    0.003560597    0.011048769    0.748277409
36	 107235	 24270	 657381	 9	 28	 1	 4     0.470031882    0.007704754    0.004615327    0.003059322    0.006169440    0.003197780    0.010239098    0.752483683
37	 131985	 29837	 789366	 9	 28	 1	 4     0.470046056    0.007234203    0.004616598    0.003060068    0.005569624    0.002915510    0.009566358    0.756212872
38	 146650	 29837	 936016	 10	 38	 1	 5     0.470056017    0.006960024    0.004171858    0.002131178    0.005571135    0.002916014    0.009063680    0.767902697
39	 188910	 38355	 1124926	 10	 38	 1	 5     0.470067543    0.006563154    0.004173761    0.002132292    0.005065048    0.002670347    0.008444804    0.777182532
40	 244650	 49554	 1369576	 10	 38	 1	 5     0.470078232    0.006195576    0.004176721    0.002134159    0.004576042    0.002410393    0.007827193    0.791545077
41	 303020	 61300	 1672596	 10	 38	 1	 5     0.470086949    0.005846610    0.004178218    0.002135143    0.004089663    0.002155073    0.007284905    0.802565041
42	 364320	 73605	 2036916	 10	 38	 1	 5     0.470093757    0.005540590    0.004178999    0.002135729    0.003637872    0.001903118    0.006831448    0.811041834
43	 400752	 73605	 2437668	 11	 49	 1	 6     0.470098609    0.005320490    0.003881716    0.002077959    0.003638666    0.001903466    0.006489001    0.819924370
44	 437184	 73605	 2874852	 12	 54	 2	 6     0.470103498    0.004949757    0.003355197    0.002061987    0.003639058    0.001903615    0.006124621    0.808173579


==> data/lshaped/criterionB/varth1_thX0.5_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 1	 1     0.446113118    0.102085288    0.018127807    0.015287801    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 1	 1     0.451056005    0.093235379    0.019646480    0.016198595    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 1	 1     0.457043726    0.078634778    0.021650989    0.017132106    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 1	 1     0.459563872    0.072527409    0.023076873    0.017641485    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 1	 1     0.461523485    0.065395022    0.024059022    0.018236362    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 1	 1     0.462870423    0.059803998    0.024312540    0.018409515    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 1	 1     0.463993523    0.055230394    0.024454467    0.018598260    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 1	 1     0.464900964    0.051219020    0.024632353    0.018672228    0.044906962    0.023218648    0.070013596    0.731558206
11	 496	 556	 2407	 2	 3	 1	 1     0.465632499    0.048104687    0.024767908    0.018771045    0.041238472    0.022377788    0.064970651    0.740406409
12	 674	 742	 3081	 2	 3	 1	 1     0.466292965    0.045211509    0.025072314    0.018922860    0.037622594    0.020138557    0.060047317    0.752931371
13	 836	 914	 3917	 2	 3	 1	 1     0.466892884    0.042231888    0.025369901    0.019036663    0.033762413    0.017809286    0.055189168    0.765220604
14	 1254	 914	 5171	 3	 6	 1	 2     0.467282143    0.038997884    0.019296256    0.016483321    0.033889371    0.017976453    0.051790038    0.752999711
15	 1518	 1092	 6689	 3	 6	 1	 2     0.467743641    0.036088606    0.019402840    0.016552915    0.030428889    0.016040076    0.047441498    0.760697013
16	 2024	 1092	 8713	 4	 8	 1	 2     0.468054373    0.032412490    0.011037419    0.008294669    0.030475316    0.016064428    0.044270909    0.732139705
17	 2408	 1296	 11121	 4	 8	 1	 2     0.468439853    0.029126909    0.011104757    0.008352142    0.026926960    0.013876475    0.039986414    0.728420123
18	 2912	 1558	 14033	 4	 8	 1	 2     0.468716261    0.026672549    0.011153524    0.008390900    0.024228573    0.012499774    0.036604316    0.728672238
19	 3612	 1927	 17645	 4	 8	 1	 2     0.468925008    0.024669139    0.011187158    0.008416881    0.021986676    0.011464755    0.033825233    0.729311710
20	 4668	 2470	 22313	 4	 8	 1	 2     0.469105680    0.022943620    0.011248955    0.008461834    0.019996768    0.010653309    0.031219720    0.734907941
21	 6080	 3190	 28393	 4	 8	 1	 2     0.469274690    0.021333582    0.011331957    0.008526393    0.018075079    0.009565640    0.028567021    0.746790580
22	 7488	 3914	 35881	 4	 8	 1	 2     0.469406253    0.019887994    0.011368236    0.008552093    0.016318564    0.008618597    0.026316900    0.755711904
23	 8996	 4678	 44877	 4	 8	 1	 2     0.469514078    0.018371406    0.011388694    0.008568942    0.014415486    0.007513406    0.024317486    0.755481316
24	 11245	 4678	 56122	 5	 13	 1	 3     0.469592325    0.017063183    0.009091640    0.005822694    0.014439331    0.007525403    0.022756499    0.749815813
25	 13415	 5567	 69537	 5	 13	 1	 3     0.469673898    0.015800833    0.009101376    0.005831615    0.012916319    0.006676422    0.021005689    0.752216864
26	 16300	 6758	 85837	 5	 13	 1	 3     0.469736446    0.014765788    0.009110663    0.005839257    0.011619997    0.006080499    0.019557108    0.755008760
27	 20740	 8563	 106577	 5	 13	 1	 3     0.469786190    0.013955146    0.009120977    0.005846527    0.010561908    0.005540737    0.018323357    0.761604221
28	 24888	 8563	 131465	 6	 15	 2	 3     0.469824761    0.012832303    0.007269936    0.005736620    0.010574310    0.005549696    0.017306176    0.741486929
29	 33184	 8563	 164649	 8	 19	 1	 3     0.469862482    0.011642547    0.004866785    0.003677487    0.010576545    0.005551472    0.016249846    0.716471219
30	 43192	 11087	 207841	 8	 19	 1	 3     0.469906486    0.010764778    0.004874643    0.003681008    0.009597828    0.005074526    0.014923264    0.721342096
31	 54568	 13967	 262409	 8	 19	 1	 3     0.469944577    0.009941838    0.004880870    0.003684167    0.008661250    0.004568940    0.013671273    0.727206466
32	 66352	 16946	 328761	 8	 19	 1	 3     0.469975307    0.009127294    0.004883842    0.003685907    0.007710745    0.004047332    0.012570619    0.726081473
33	 79184	 20182	 407945	 8	 19	 1	 3     0.469999083    0.008420605    0.004885558    0.003686989    0.006858418    0.003560160    0.011647797    0.722935380
34	 89082	 20182	 497027	 9	 28	 1	 4     0.470013547    0.008267534    0.004613720    0.003058270    0.006860445    0.003560597    0.011048781    0.748275674
35	 107235	 24270	 604262	 9	 28	 1	 4     0.470031882    0.007704743    0.004615327    0.003059321    0.006169426    0.003197780    0.010239110    0.752481662
36	 131985	 29837	 736247	 9	 28	 1	 4     0.470046055    0.007234191    0.004616598    0.003060068    0.005569609    0.002915512    0.009566372    0.756210557
37	 146650	 29837	 882897	 10	 38	 2	 5     0.470056017    0.006960012    0.004171858    0.002974225    0.005571119    0.002916016    0.009063694    0.767900111
38	 175980	 29837	 1058877	 12	 54	 2	 6     0.470065722    0.006502384    0.003349702    0.002058730    0.005573194    0.002917189    0.008545581    0.760906043
39	 226704	 38357	 1285581	 12	 54	 2	 6     0.470077264    0.006074568    0.003351144    0.002059559    0.005066578    0.002671850    0.007885139    0.770381870
40	 293616	 49559	 1579197	 12	 54	 2	 6     0.470087977    0.005674178    0.003353523    0.002061107    0.004577137    0.002410569    0.007218242    0.786088690
41	 363720	 61316	 1942917	 12	 54	 2	 6     0.470096693    0.005290413    0.003354659    0.002061743    0.004090810    0.002155577    0.006626371    0.798387643
42	 437268	 73619	 2380185	 12	 54	 2	 6     0.470103505    0.004949403    0.003355197    0.002061987    0.003638576    0.001903433    0.006124057    0.808190204


==> data/lshaped/criterionB/varth1_thX0.5_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 1	 1     0.446113118    0.102085288    0.018127807    0.015287801    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 1	 1     0.451056005    0.093235379    0.019646480    0.016198595    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 1	 1     0.457043726    0.078634778    0.021650989    0.017132106    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 1	 1     0.459563872    0.072527409    0.023076873    0.017641485    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 1	 1     0.461523485    0.065395022    0.024059022    0.018236362    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 1	 1     0.462870423    0.059803998    0.024312540    0.018409515    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 1	 1     0.463993523    0.055230394    0.024454467    0.018598260    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 1	 1     0.464900964    0.051219020    0.024632353    0.018672228    0.044906962    0.023218648    0.070013596    0.731558206
11	 496	 556	 2407	 2	 3	 1	 1     0.465632499    0.048104687    0.024767908    0.018771045    0.041238472    0.022377788    0.064970651    0.740406409
12	 674	 742	 3081	 2	 3	 1	 1     0.466292965    0.045211509    0.025072314    0.018922860    0.037622594    0.020138557    0.060047317    0.752931371
13	 836	 914	 3917	 2	 3	 1	 1     0.466892884    0.042231888    0.025369901    0.019036663    0.033762413    0.017809286    0.055189168    0.765220604
14	 1254	 914	 5171	 3	 6	 1	 2     0.467282143    0.038997884    0.019296256    0.016483321    0.033889371    0.017976453    0.051790038    0.752999711
15	 1518	 1092	 6689	 3	 6	 1	 2     0.467743641    0.036088606    0.019402840    0.016552915    0.030428889    0.016040076    0.047441498    0.760697013
16	 2024	 1092	 8713	 4	 8	 1	 2     0.468054373    0.032412490    0.011037419    0.008294669    0.030475316    0.016064428    0.044270909    0.732139705
17	 2408	 1296	 11121	 4	 8	 1	 2     0.468439853    0.029126909    0.011104757    0.008352142    0.026926960    0.013876475    0.039986414    0.728420123
18	 2912	 1558	 14033	 4	 8	 1	 2     0.468716261    0.026672549    0.011153524    0.008390900    0.024228573    0.012499774    0.036604316    0.728672238
19	 3612	 1927	 17645	 4	 8	 1	 2     0.468925008    0.024669139    0.011187158    0.008416881    0.021986676    0.011464755    0.033825233    0.729311710
20	 4668	 2470	 22313	 4	 8	 1	 2     0.469105680    0.022943620    0.011248955    0.008461834    0.019996768    0.010653309    0.031219720    0.734907941
21	 6080	 3190	 28393	 4	 8	 1	 2     0.469274690    0.021333582    0.011331957    0.008526393    0.018075079    0.009565640    0.028567021    0.746790580
22	 7488	 3914	 35881	 4	 8	 1	 2     0.469406253    0.019887994    0.011368236    0.008552093    0.016318564    0.008618597    0.026316900    0.755711904
23	 8996	 4678	 44877	 4	 8	 1	 2     0.469514078    0.018371406    0.011388694    0.008568942    0.014415486    0.007513406    0.024317486    0.755481316
24	 11245	 4678	 56122	 5	 13	 2	 3     0.469592325    0.017063183    0.009091640    0.007118813    0.014439331    0.007525403    0.022756499    0.749815813
25	 13415	 5567	 69537	 5	 13	 2	 3     0.469673898    0.015800833    0.009101376    0.007127144    0.012916319    0.006676422    0.021005689    0.752216864
26	 18781	 5567	 88318	 7	 18	 2	 3     0.469731466    0.014298470    0.006099060    0.005423369    0.012932428    0.006686912    0.019676357    0.726682762
27	 22827	 6761	 111145	 7	 18	 2	 3     0.469794242    0.013138080    0.006105220    0.005428384    0.011633375    0.006088519    0.018115720    0.725230885
28	 29050	 8569	 140195	 7	 18	 2	 3     0.469844255    0.012211650    0.006112585    0.005434468    0.010571694    0.005549813    0.016768583    0.728245805
29	 37821	 11095	 178016	 7	 18	 2	 3     0.469888123    0.011380287    0.006123984    0.005444082    0.009592067    0.005070475    0.015490702    0.734652757
30	 48627	 11095	 226643	 9	 28	 2	 4     0.469921108    0.010640932    0.004599885    0.003683312    0.009595337    0.005074638    0.014455512    0.736115901
31	 61434	 13977	 288077	 9	 28	 2	 4     0.469959136    0.009809617    0.004607231    0.003688717    0.008660370    0.004570515    0.013161313    0.745337245
32	 74727	 16964	 362804	 9	 28	 2	 4     0.469989914    0.008984093    0.004611557    0.003692543    0.007710218    0.004044980    0.012012073    0.747921912
33	 89136	 20194	 451940	 9	 28	 2	 4     0.470013619    0.008263974    0.004613720    0.003694512    0.006856155    0.003560397    0.011045711    0.748161313
34	 108944	 20194	 560884	 11	 42	 2	 5     0.470028434    0.007786139    0.003685732    0.002637259    0.006858523    0.003562063    0.010396176    0.748942607
35	 131208	 24297	 692092	 11	 42	 2	 5     0.470046812    0.007185771    0.003687135    0.002638283    0.006167686    0.003196179    0.009529098    0.754087283
36	 161458	 29865	 853550	 11	 42	 2	 5     0.470060975    0.006677897    0.003688514    0.002639423    0.005566791    0.002915738    0.008802811    0.758609601
37	 208208	 38429	 1061758	 11	 42	 2	 5     0.470072502    0.006263666    0.003690193    0.002640700    0.005061224    0.002667760    0.008164101    0.767220572
38	 269412	 49609	 1331170	 11	 42	 2	 5     0.470083169    0.005877612    0.003692942    0.002643023    0.004572581    0.002409607    0.007524880    0.781090369
39	 318396	 49609	 1649566	 13	 58	 4	 6     0.470090804    0.005483376    0.003024748    0.002330981    0.004573654    0.002410405    0.007031746    0.779802872
40	 394537	 61394	 2044103	 13	 58	 4	 6     0.470099536    0.005085185    0.003025800    0.002331604    0.004087009    0.002153238    0.006421512    0.791898437
41	 515933	 61394	 2560036	 17	 89	 4	 7     0.470105535    0.004684243    0.002287987    0.001733486    0.004087450    0.002153609    0.005966231    0.785125878


==> data/lshaped/criterionB/varth1_thX0.5_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 1	 1     0.446113118    0.102085288    0.018127807    0.015287801    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 1	 1     0.451056005    0.093235379    0.019646480    0.016198595    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 2	 1     0.457043726    0.078634778    0.021650989    0.021501565    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 2	 1     0.459563872    0.072527409    0.023076873    0.022903002    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 2	 1     0.461523485    0.065395022    0.024059022    0.023876228    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 2	 1     0.462870423    0.059803998    0.024312540    0.024124586    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 2	 1     0.463993523    0.055230394    0.024454467    0.024267751    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 2	 1     0.464900964    0.051219020    0.024632353    0.024441026    0.044906962    0.023218648    0.070013596    0.731558206
11	 784	 444	 2695	 4	 8	 2	 2     0.465560047    0.046267528    0.010153225    0.009260300    0.045139741    0.023722101    0.065487799    0.706506089
12	 1008	 564	 3703	 4	 8	 2	 2     0.466315035    0.042579652    0.010350825    0.009441448    0.041302387    0.022493819    0.059875686    0.711134268
13	 1364	 750	 5067	 4	 8	 2	 2     0.466997732    0.039145311    0.010655543    0.009692258    0.037667157    0.020327879    0.054294820    0.720976900
14	 1692	 924	 6759	 4	 8	 2	 2     0.467620322    0.035439778    0.010954850    0.009943058    0.033704142    0.017809189    0.048641997    0.728583944
15	 2044	 1104	 8803	 4	 8	 2	 2     0.468072899    0.032234196    0.011039159    0.010025593    0.030284986    0.015811518    0.044074601    0.731355379
16	 2416	 1300	 11219	 4	 8	 2	 2     0.468451035    0.029028570    0.011103980    0.010091682    0.026820878    0.013826085    0.039855209    0.728350724
17	 2924	 1566	 14143	 4	 8	 2	 2     0.468721479    0.026581241    0.011151822    0.010140891    0.024128805    0.012465372    0.036537446    0.727506814
18	 3628	 1935	 17771	 4	 8	 2	 2     0.468929963    0.024604966    0.011188656    0.010176913    0.021913884    0.011433937    0.033756468    0.728896328
19	 4676	 2474	 22447	 4	 8	 2	 2     0.469107803    0.022903413    0.011248438    0.010231731    0.019950913    0.010614507    0.031187793    0.734371065
20	 6092	 3196	 28539	 4	 8	 2	 2     0.469275680    0.021311864    0.011331629    0.010304749    0.018049647    0.009550255    0.028550750    0.746455502
21	 9138	 3196	 37677	 6	 15	 3	 3     0.469391034    0.019484769    0.007214705    0.006765507    0.018099842    0.009585733    0.026586961    0.732869367
22	 11232	 3914	 48909	 6	 15	 3	 3     0.469522818    0.017876600    0.007238255    0.006786271    0.016345657    0.008628416    0.024148136    0.740289028
23	 13470	 4670	 62379	 6	 15	 3	 3     0.469630950    0.016153166    0.007249500    0.006796108    0.014435010    0.007513829    0.021944932    0.736077266
24	 16080	 5561	 78459	 6	 15	 3	 3     0.469712317    0.014824425    0.007255501    0.006800925    0.012927539    0.006685264    0.020128308    0.736496322
25	 24120	 5561	 102579	 9	 28	 2	 4     0.469764249    0.013720709    0.004580242    0.003668954    0.012933647    0.006687248    0.018877499    0.726828728
26	 29349	 6760	 131928	 9	 28	 2	 4     0.469826783    0.012505469    0.004585642    0.003673477    0.011634373    0.006094290    0.017251200    0.724904299
27	 37377	 8574	 169305	 9	 28	 2	 4     0.469876890    0.011530166    0.004591423    0.003677838    0.010576558    0.005556181    0.015827758    0.728477556
28	 48609	 11091	 217914	 9	 28	 2	 4     0.469920950    0.010639905    0.004599733    0.003683150    0.009594271    0.005076844    0.014460644    0.735783615
29	 61380	 13963	 279294	 9	 28	 2	 4     0.469959006    0.009812594    0.004607169    0.003688658    0.008663775    0.004573278    0.013165941    0.745301376
30	 74619	 16940	 353913	 9	 28	 2	 4     0.469989805    0.008986581    0.004611520    0.003692512    0.007713139    0.004049961    0.012016355    0.747862454
31	 89064	 20177	 442977	 9	 28	 2	 4     0.470013616    0.008267999    0.004613735    0.003694527    0.006860996    0.003560146    0.011045811    0.748518956
32	 108856	 20177	 551833	 11	 42	 3	 5     0.470028432    0.007790404    0.003685744    0.002960833    0.006863358    0.003561795    0.010396276    0.749345583
33	 131010	 24261	 682843	 11	 42	 3	 5     0.470046820    0.007185122    0.003687132    0.002961976    0.006166930    0.003197686    0.009528699    0.754050677
34	 161403	 29855	 844246	 11	 42	 3	 5     0.470060965    0.006678671    0.003688519    0.002963158    0.005567718    0.002917110    0.008803360    0.758650253
35	 205422	 29855	 1049668	 14	 61	 5	 6     0.470070636    0.006212060    0.002751472    0.002314737    0.005569478    0.002917633    0.008270854    0.751078374
36	 264950	 38423	 1314618	 14	 61	 5	 6     0.470082174    0.005763447    0.002752731    0.002315705    0.005063576    0.002668406    0.007586796    0.759668195
37	 342678	 49578	 1657296	 14	 61	 5	 6     0.470092841    0.005340691    0.002754647    0.002317219    0.004575467    0.002410504    0.006894255    0.774658193
38	 424130	 61286	 2081426	 14	 61	 5	 6     0.470101543    0.004931128    0.002755646    0.002318010    0.004089308    0.002154128    0.006272865    0.786104690


==> data/lshaped/criterionB/varth1_thX0.5_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 2	 1     0.446113118    0.102085288    0.018127807    0.018031896    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 2	 1     0.451056005    0.093235379    0.019646480    0.019534105    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 2	 1     0.453868501    0.085862637    0.019918585    0.019795550    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 2	 1     0.457043726    0.078634778    0.021650989    0.021501565    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 2	 1     0.459563872    0.072527409    0.023076873    0.022903002    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 2	 1     0.461523485    0.065395022    0.024059022    0.023876228    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 2	 1     0.462870423    0.059803998    0.024312540    0.024124586    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 2	 1     0.463993523    0.055230394    0.024454467    0.024267751    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 2	 1     0.464900964    0.051219020    0.024632353    0.024441026    0.044906962    0.023218648    0.070013596    0.731558206
11	 784	 444	 2695	 4	 8	 2	 2     0.465560047    0.046267528    0.010153225    0.009260300    0.045139741    0.023722101    0.065487799    0.706506089
12	 1008	 564	 3703	 4	 8	 2	 2     0.466315035    0.042579652    0.010350825    0.009441448    0.041302387    0.022493819    0.059875686    0.711134268
13	 1364	 750	 5067	 4	 8	 2	 2     0.466997732    0.039145311    0.010655543    0.009692258    0.037667157    0.020327879    0.054294820    0.720976900
14	 1692	 924	 6759	 4	 8	 2	 2     0.467620322    0.035439778    0.010954850    0.009943058    0.033704142    0.017809189    0.048641997    0.728583944
15	 2044	 1104	 8803	 4	 8	 2	 2     0.468072899    0.032234196    0.011039159    0.010025593    0.030284986    0.015811518    0.044074601    0.731355379
16	 2416	 1300	 11219	 4	 8	 2	 2     0.468451035    0.029028570    0.011103980    0.010091682    0.026820878    0.013826085    0.039855209    0.728350724
17	 2924	 1566	 14143	 4	 8	 2	 2     0.468721479    0.026581241    0.011151822    0.010140891    0.024128805    0.012465372    0.036537446    0.727506814
18	 3628	 1935	 17771	 4	 8	 2	 2     0.468929963    0.024604966    0.011188656    0.010176913    0.021913884    0.011433937    0.033756468    0.728896328
19	 4676	 2474	 22447	 4	 8	 2	 2     0.469107803    0.022903413    0.011248438    0.010231731    0.019950913    0.010614507    0.031187793    0.734371065
20	 6092	 3196	 28539	 4	 8	 2	 2     0.469275680    0.021311864    0.011331629    0.010304749    0.018049647    0.009550255    0.028550750    0.746455502
21	 9138	 3196	 37677	 6	 15	 3	 3     0.469391034    0.019484769    0.007214705    0.006765507    0.018099842    0.009585733    0.026586961    0.732869367
22	 11232	 3914	 48909	 6	 15	 3	 3     0.469522818    0.017876600    0.007238255    0.006786271    0.016345657    0.008628416    0.024148136    0.740289028
23	 13470	 4670	 62379	 6	 15	 3	 3     0.469630950    0.016153166    0.007249500    0.006796108    0.014435010    0.007513829    0.021944932    0.736077266
24	 16080	 5561	 78459	 6	 15	 3	 3     0.469712317    0.014824425    0.007255501    0.006800925    0.012927539    0.006685264    0.020128308    0.736496322
25	 24120	 5561	 102579	 9	 28	 4	 4     0.469764249    0.013720709    0.004580242    0.004196682    0.012933647    0.006687248    0.018877499    0.726828728
26	 29349	 6760	 131928	 9	 28	 4	 4     0.469826783    0.012505469    0.004585642    0.004201695    0.011634373    0.006094290    0.017251200    0.724904299
27	 37377	 8574	 169305	 9	 28	 4	 4     0.469876890    0.011530166    0.004591423    0.004206896    0.010576558    0.005556181    0.015827758    0.728477556
28	 48609	 11091	 217914	 9	 28	 4	 4     0.469920950    0.010639905    0.004599733    0.004214267    0.009594271    0.005076844    0.014460644    0.735783615
29	 61380	 13963	 279294	 9	 28	 4	 4     0.469959006    0.009812594    0.004607169    0.004221017    0.008663775    0.004573278    0.013165941    0.745301376
30	 74619	 16940	 353913	 9	 28	 4	 4     0.469989805    0.008986581    0.004611520    0.004225100    0.007713139    0.004049961    0.012016355    0.747862454
31	 107783	 16940	 461696	 13	 47	 6	 5     0.470009436    0.008334490    0.003150345    0.002907731    0.007716154    0.004052683    0.011222283    0.742673291
32	 128674	 20181	 590370	 13	 47	 6	 5     0.470033264    0.007552823    0.003152507    0.002909784    0.006863442    0.003561460    0.010175469    0.742257939
33	 154856	 24264	 745226	 13	 47	 6	 5     0.470051675    0.006926032    0.003153830    0.002911002    0.006166301    0.003196942    0.009286139    0.745846197
34	 190788	 29861	 936014	 13	 47	 6	 5     0.470065817    0.006399400    0.003155161    0.002912235    0.005567520    0.002916652    0.008540348    0.749313769
35	 246090	 38433	 1182104	 13	 47	 6	 5     0.470077343    0.005965436    0.003156683    0.002913607    0.005061795    0.002667204    0.007880439    0.756992758
36	 359670	 38433	 1541774	 19	 83	 6	 6     0.470086573    0.005461410    0.002046083    0.001843229    0.005063649    0.002668944    0.007309124    0.747204425
37	 465234	 49597	 2007008	 19	 83	 6	 6     0.470097256    0.005012563    0.002047782    0.001844767    0.004575191    0.002410228    0.006586313    0.761057463
38	 575757	 61302	 2582765	 19	 83	 6	 6     0.470105957    0.004573494    0.002048638    0.001845521    0.004089001    0.002154011    0.005932879    0.770872654


==> data/lshaped/criterionB/varth1_thX0.6_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 1	 1     0.447741510    0.098615317    0.018560672    0.015487686    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 1	 1     0.452633669    0.088600878    0.019685382    0.016149446    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 1	 1     0.456487206    0.079437614    0.021597810    0.017050899    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 1	 1     0.459944748    0.070934778    0.023459199    0.018003847    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 1	 1     0.462616168    0.060810507    0.024284464    0.018455795    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 1	 1     0.464291092    0.053571846    0.024529796    0.018623848    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 1	 1     0.465541504    0.048544346    0.024753632    0.018758840    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 1	 1     0.466517507    0.044249945    0.025191502    0.018955871    0.036379195    0.022902551    0.058277144    0.759301878
10	 1012	 1093	 3477	 2	 3	 1	 1     0.467289922    0.039913714    0.025502921    0.019158974    0.030703511    0.019040431    0.051719807    0.771729762
11	 1518	 1093	 4995	 3	 6	 1	 2     0.467683874    0.036398503    0.019383510    0.016541502    0.030807963    0.019092834    0.048027108    0.757874142
12	 1947	 1391	 6942	 3	 6	 1	 2     0.468206488    0.032503968    0.019477909    0.016589233    0.026021510    0.015955358    0.042632076    0.762429866
13	 2596	 1391	 9538	 4	 8	 1	 2     0.468518299    0.028339130    0.011120927    0.008362117    0.026065902    0.015989522    0.039056536    0.725592495
14	 3504	 1866	 13042	 4	 8	 1	 2     0.468889883    0.025003963    0.011189006    0.008418571    0.022360776    0.013944755    0.034308703    0.728793606
15	 5144	 2712	 18186	 4	 8	 1	 2     0.469153534    0.022515178    0.011270890    0.008476899    0.019491031    0.012367354    0.030492153    0.738392550
16	 7304	 3814	 25490	 4	 8	 1	 2     0.469375807    0.020283013    0.011361188    0.008546834    0.016802500    0.010500564    0.026854444    0.755294443
17	 9580	 4976	 35070	 4	 8	 1	 2     0.469535930    0.018047436    0.011392503    0.008571436    0.013997172    0.008674999    0.023891839    0.755380782
18	 12668	 6559	 47738	 4	 8	 1	 2     0.469643100    0.016513024    0.011411273    0.008585326    0.011935779    0.007420471    0.021683359    0.761552861
19	 15835	 6559	 63573	 5	 13	 1	 3     0.469721625    0.015033069    0.009109227    0.005838183    0.011958894    0.007437933    0.019909915    0.755054394
20	 22440	 9255	 86013	 5	 13	 1	 3     0.469797052    0.013816964    0.009124985    0.005849227    0.010375122    0.006504662    0.018042701    0.765792453
21	 32755	 13421	 118768	 5	 13	 1	 3     0.469858916    0.012775929    0.009146419    0.005861320    0.008920056    0.005594726    0.016352640    0.781276248
22	 39306	 13421	 158074	 6	 15	 1	 3     0.469897681    0.011528782    0.007291988    0.004131993    0.008929710    0.005601668    0.015197983    0.758573179
23	 52908	 17998	 210982	 6	 15	 1	 3     0.469943567    0.010483178    0.007298594    0.004134996    0.007525128    0.004678432    0.013705976    0.764861788
24	 68964	 23406	 279946	 6	 15	 1	 3     0.469974736    0.009671878    0.007301255    0.004135816    0.006343256    0.003926939    0.012591929    0.768101334
25	 80458	 23406	 360404	 7	 18	 1	 3     0.469994136    0.008828592    0.006139947    0.004023122    0.006343902    0.003927437    0.011845751    0.745296143
26	 91952	 23406	 452356	 8	 19	 1	 3     0.470012807    0.008008190    0.004886802    0.003687887    0.006344310    0.003927867    0.011080197    0.722747958
27	 126360	 32116	 578716	 8	 19	 1	 3     0.470034463    0.007325470    0.004888652    0.003689099    0.005455602    0.003416361    0.010119921    0.723866348
28	 142155	 32116	 720871	 9	 28	 1	 4     0.470048942    0.007148286    0.004616959    0.003060258    0.005457260    0.003417820    0.009423461    0.758562714
29	 209322	 47131	 930193	 9	 28	 1	 4     0.470065478    0.006604108    0.004619808    0.003061391    0.004719281    0.002973629    0.008558983    0.771599542
30	 232580	 47131	 1162773	 10	 38	 1	 5     0.470075447    0.006302640    0.004175959    0.002133643    0.004720660    0.002974603    0.007992696    0.788549911
31	 324160	 65542	 1486933	 10	 38	 1	 5     0.470088828    0.005775978    0.004178423    0.002135300    0.003987820    0.002493191    0.007162638    0.806403752
32	 423180	 85439	 1910113	 10	 38	 1	 5     0.470097869    0.005355218    0.004179442    0.002136042    0.003348227    0.002066381    0.006542403    0.818539912
33	 465498	 85439	 2375611	 11	 49	 1	 6     0.470102722    0.005127011    0.003882083    0.002078207    0.003348982    0.002066897    0.006183862    0.829095401
34	 507816	 85439	 2883427	 12	 54	 1	 6     0.470107612    0.004741030    0.003355490    0.001559906    0.003349336    0.002067174    0.005800249    0.817383896


==> data/lshaped/criterionB/varth1_thX0.6_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 1	 1     0.447741510    0.098615317    0.018560672    0.015487686    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 1	 1     0.452633669    0.088600878    0.019685382    0.016149446    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 1	 1     0.456487206    0.079437614    0.021597810    0.017050899    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 1	 1     0.459944748    0.070934778    0.023459199    0.018003847    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 1	 1     0.462616168    0.060810507    0.024284464    0.018455795    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 1	 1     0.464291092    0.053571846    0.024529796    0.018623848    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 1	 1     0.465541504    0.048544346    0.024753632    0.018758840    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 1	 1     0.466517507    0.044249945    0.025191502    0.018955871    0.036379195    0.022902551    0.058277144    0.759301878
10	 1012	 1093	 3477	 2	 3	 1	 1     0.467289922    0.039913714    0.025502921    0.019158974    0.030703511    0.019040431    0.051719807    0.771729762
11	 1518	 1093	 4995	 3	 6	 1	 2     0.467683874    0.036398503    0.019383510    0.016541502    0.030807963    0.019092834    0.048027108    0.757874142
12	 1947	 1391	 6942	 3	 6	 1	 2     0.468206488    0.032503968    0.019477909    0.016589233    0.026021510    0.015955358    0.042632076    0.762429866
13	 2596	 1391	 9538	 4	 8	 1	 2     0.468518299    0.028339130    0.011120927    0.008362117    0.026065902    0.015989522    0.039056536    0.725592495
14	 3504	 1866	 13042	 4	 8	 1	 2     0.468889883    0.025003963    0.011189006    0.008418571    0.022360776    0.013944755    0.034308703    0.728793606
15	 5144	 2712	 18186	 4	 8	 1	 2     0.469153534    0.022515178    0.011270890    0.008476899    0.019491031    0.012367354    0.030492153    0.738392550
16	 7304	 3814	 25490	 4	 8	 1	 2     0.469375807    0.020283013    0.011361188    0.008546834    0.016802500    0.010500564    0.026854444    0.755294443
17	 9580	 4976	 35070	 4	 8	 1	 2     0.469535930    0.018047436    0.011392503    0.008571436    0.013997172    0.008674999    0.023891839    0.755380782
18	 12668	 6559	 47738	 4	 8	 1	 2     0.469643100    0.016513024    0.011411273    0.008585326    0.011935779    0.007420471    0.021683359    0.761552861
19	 15835	 6559	 63573	 5	 13	 1	 3     0.469721625    0.015033069    0.009109227    0.005838183    0.011958894    0.007437933    0.019909915    0.755054394
20	 22440	 9255	 86013	 5	 13	 1	 3     0.469797052    0.013816964    0.009124985    0.005849227    0.010375122    0.006504662    0.018042701    0.765792453
21	 32755	 13421	 118768	 5	 13	 1	 3     0.469858916    0.012775929    0.009146419    0.005861320    0.008920056    0.005594726    0.016352640    0.781276248
22	 39306	 13421	 158074	 6	 15	 1	 3     0.469897681    0.011528782    0.007291988    0.004131993    0.008929710    0.005601668    0.015197983    0.758573179
23	 52908	 17998	 210982	 6	 15	 1	 3     0.469943567    0.010483178    0.007298594    0.004134996    0.007525128    0.004678432    0.013705976    0.764861788
24	 68964	 23406	 279946	 6	 15	 1	 3     0.469974736    0.009671878    0.007301255    0.004135816    0.006343256    0.003926939    0.012591929    0.768101334
25	 80458	 23406	 360404	 7	 18	 1	 3     0.469994136    0.008828592    0.006139947    0.004023122    0.006343902    0.003927437    0.011845751    0.745296143
26	 91952	 23406	 452356	 8	 19	 1	 3     0.470012807    0.008008190    0.004886802    0.003687887    0.006344310    0.003927867    0.011080197    0.722747958
27	 126360	 32116	 578716	 8	 19	 1	 3     0.470034463    0.007325470    0.004888652    0.003689099    0.005455602    0.003416361    0.010119921    0.723866348
28	 142155	 32116	 720871	 9	 28	 1	 4     0.470048942    0.007148286    0.004616959    0.003060258    0.005457260    0.003417820    0.009423461    0.758562714
29	 209322	 47131	 930193	 9	 28	 1	 4     0.470065478    0.006604108    0.004619808    0.003061391    0.004719281    0.002973629    0.008558983    0.771599542
30	 232580	 47131	 1162773	 10	 38	 1	 5     0.470075447    0.006302640    0.004175959    0.002133643    0.004720660    0.002974603    0.007992696    0.788549911
31	 324160	 65542	 1486933	 10	 38	 1	 5     0.470088828    0.005775978    0.004178423    0.002135300    0.003987820    0.002493191    0.007162638    0.806403752
32	 423180	 85439	 1910113	 10	 38	 1	 5     0.470097869    0.005355218    0.004179442    0.002136042    0.003348227    0.002066381    0.006542403    0.818539912
33	 465498	 85439	 2375611	 11	 49	 1	 6     0.470102722    0.005127011    0.003882083    0.002078207    0.003348982    0.002066897    0.006183862    0.829095401
34	 507816	 85439	 2883427	 12	 54	 1	 6     0.470107612    0.004741030    0.003355490    0.001559906    0.003349336    0.002067174    0.005800249    0.817383896


==> data/lshaped/criterionB/varth1_thX0.6_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 1	 1     0.447741510    0.098615317    0.018560672    0.015487686    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 1	 1     0.452633669    0.088600878    0.019685382    0.016149446    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 1	 1     0.456487206    0.079437614    0.021597810    0.017050899    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 1	 1     0.459944748    0.070934778    0.023459199    0.018003847    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 1	 1     0.462616168    0.060810507    0.024284464    0.018455795    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 1	 1     0.464291092    0.053571846    0.024529796    0.018623848    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 1	 1     0.465541504    0.048544346    0.024753632    0.018758840    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 1	 1     0.466517507    0.044249945    0.025191502    0.018955871    0.036379195    0.022902551    0.058277144    0.759301878
10	 1012	 1093	 3477	 2	 3	 1	 1     0.467289922    0.039913714    0.025502921    0.019158974    0.030703511    0.019040431    0.051719807    0.771729762
11	 1518	 1093	 4995	 3	 6	 1	 2     0.467683874    0.036398503    0.019383510    0.016541502    0.030807963    0.019092834    0.048027108    0.757874142
12	 1947	 1391	 6942	 3	 6	 1	 2     0.468206488    0.032503968    0.019477909    0.016589233    0.026021510    0.015955358    0.042632076    0.762429866
13	 2596	 1391	 9538	 4	 8	 1	 2     0.468518299    0.028339130    0.011120927    0.008362117    0.026065902    0.015989522    0.039056536    0.725592495
14	 3504	 1866	 13042	 4	 8	 1	 2     0.468889883    0.025003963    0.011189006    0.008418571    0.022360776    0.013944755    0.034308703    0.728793606
15	 5144	 2712	 18186	 4	 8	 1	 2     0.469153534    0.022515178    0.011270890    0.008476899    0.019491031    0.012367354    0.030492153    0.738392550
16	 7304	 3814	 25490	 4	 8	 1	 2     0.469375807    0.020283013    0.011361188    0.008546834    0.016802500    0.010500564    0.026854444    0.755294443
17	 9580	 4976	 35070	 4	 8	 1	 2     0.469535930    0.018047436    0.011392503    0.008571436    0.013997172    0.008674999    0.023891839    0.755380782
18	 12668	 6559	 47738	 4	 8	 1	 2     0.469643100    0.016513024    0.011411273    0.008585326    0.011935779    0.007420471    0.021683359    0.761552861
19	 15835	 6559	 63573	 5	 13	 1	 3     0.469721625    0.015033069    0.009109227    0.005838183    0.011958894    0.007437933    0.019909915    0.755054394
20	 22440	 9255	 86013	 5	 13	 1	 3     0.469797052    0.013816964    0.009124985    0.005849227    0.010375122    0.006504662    0.018042701    0.765792453
21	 32755	 13421	 118768	 5	 13	 1	 3     0.469858916    0.012775929    0.009146419    0.005861320    0.008920056    0.005594726    0.016352640    0.781276248
22	 39306	 13421	 158074	 6	 15	 1	 3     0.469897681    0.011528782    0.007291988    0.004131993    0.008929710    0.005601668    0.015197983    0.758573179
23	 52908	 17998	 210982	 6	 15	 1	 3     0.469943567    0.010483178    0.007298594    0.004134996    0.007525128    0.004678432    0.013705976    0.764861788
24	 68964	 23406	 279946	 6	 15	 1	 3     0.469974736    0.009671878    0.007301255    0.004135816    0.006343256    0.003926939    0.012591929    0.768101334
25	 80458	 23406	 360404	 7	 18	 1	 3     0.469994136    0.008828592    0.006139947    0.004023122    0.006343902    0.003927437    0.011845751    0.745296143
26	 91952	 23406	 452356	 8	 19	 1	 3     0.470012807    0.008008190    0.004886802    0.003687887    0.006344310    0.003927867    0.011080197    0.722747958
27	 126360	 32116	 578716	 8	 19	 1	 3     0.470034463    0.007325470    0.004888652    0.003689099    0.005455602    0.003416361    0.010119921    0.723866348
28	 142155	 32116	 720871	 9	 28	 1	 4     0.470048942    0.007148286    0.004616959    0.003060258    0.005457260    0.003417820    0.009423461    0.758562714
29	 209322	 47131	 930193	 9	 28	 1	 4     0.470065478    0.006604108    0.004619808    0.003061391    0.004719281    0.002973629    0.008558983    0.771599542
30	 232580	 47131	 1162773	 10	 38	 1	 5     0.470075447    0.006302640    0.004175959    0.002133643    0.004720660    0.002974603    0.007992696    0.788549911
31	 324160	 65542	 1486933	 10	 38	 1	 5     0.470088828    0.005775978    0.004178423    0.002135300    0.003987820    0.002493191    0.007162638    0.806403752
32	 423180	 85439	 1910113	 10	 38	 1	 5     0.470097869    0.005355218    0.004179442    0.002136042    0.003348227    0.002066381    0.006542403    0.818539912
33	 465498	 85439	 2375611	 11	 49	 1	 6     0.470102722    0.005127011    0.003882083    0.002078207    0.003348982    0.002066897    0.006183862    0.829095401
34	 507816	 85439	 2883427	 12	 54	 1	 6     0.470107612    0.004741030    0.003355490    0.001559906    0.003349336    0.002067174    0.005800249    0.817383896


==> data/lshaped/criterionB/varth1_thX0.6_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 1	 1     0.447741510    0.098615317    0.018560672    0.015487686    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 1	 1     0.452633669    0.088600878    0.019685382    0.016149446    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 1	 1     0.456487206    0.079437614    0.021597810    0.017050899    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 1	 1     0.459944748    0.070934778    0.023459199    0.018003847    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 1	 1     0.462616168    0.060810507    0.024284464    0.018455795    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 1	 1     0.464291092    0.053571846    0.024529796    0.018623848    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 1	 1     0.465541504    0.048544346    0.024753632    0.018758840    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 1	 1     0.466517507    0.044249945    0.025191502    0.018955871    0.036379195    0.022902551    0.058277144    0.759301878
10	 1012	 1093	 3477	 2	 3	 1	 1     0.467289922    0.039913714    0.025502921    0.019158974    0.030703511    0.019040431    0.051719807    0.771729762
11	 1518	 1093	 4995	 3	 6	 1	 2     0.467683874    0.036398503    0.019383510    0.016541502    0.030807963    0.019092834    0.048027108    0.757874142
12	 1947	 1391	 6942	 3	 6	 1	 2     0.468206488    0.032503968    0.019477909    0.016589233    0.026021510    0.015955358    0.042632076    0.762429866
13	 2596	 1391	 9538	 4	 8	 1	 2     0.468518299    0.028339130    0.011120927    0.008362117    0.026065902    0.015989522    0.039056536    0.725592495
14	 3504	 1866	 13042	 4	 8	 1	 2     0.468889883    0.025003963    0.011189006    0.008418571    0.022360776    0.013944755    0.034308703    0.728793606
15	 5144	 2712	 18186	 4	 8	 1	 2     0.469153534    0.022515178    0.011270890    0.008476899    0.019491031    0.012367354    0.030492153    0.738392550
16	 7304	 3814	 25490	 4	 8	 1	 2     0.469375807    0.020283013    0.011361188    0.008546834    0.016802500    0.010500564    0.026854444    0.755294443
17	 9580	 4976	 35070	 4	 8	 1	 2     0.469535930    0.018047436    0.011392503    0.008571436    0.013997172    0.008674999    0.023891839    0.755380782
18	 12668	 6559	 47738	 4	 8	 1	 2     0.469643100    0.016513024    0.011411273    0.008585326    0.011935779    0.007420471    0.021683359    0.761552861
19	 15835	 6559	 63573	 5	 13	 1	 3     0.469721625    0.015033069    0.009109227    0.005838183    0.011958894    0.007437933    0.019909915    0.755054394
20	 22440	 9255	 86013	 5	 13	 1	 3     0.469797052    0.013816964    0.009124985    0.005849227    0.010375122    0.006504662    0.018042701    0.765792453
21	 32755	 13421	 118768	 5	 13	 1	 3     0.469858916    0.012775929    0.009146419    0.005861320    0.008920056    0.005594726    0.016352640    0.781276248
22	 39306	 13421	 158074	 6	 15	 1	 3     0.469897681    0.011528782    0.007291988    0.004131993    0.008929710    0.005601668    0.015197983    0.758573179
23	 52908	 17998	 210982	 6	 15	 1	 3     0.469943567    0.010483178    0.007298594    0.004134996    0.007525128    0.004678432    0.013705976    0.764861788
24	 68964	 23406	 279946	 6	 15	 1	 3     0.469974736    0.009671878    0.007301255    0.004135816    0.006343256    0.003926939    0.012591929    0.768101334
25	 80458	 23406	 360404	 7	 18	 1	 3     0.469994136    0.008828592    0.006139947    0.004023122    0.006343902    0.003927437    0.011845751    0.745296143
26	 91952	 23406	 452356	 8	 19	 1	 3     0.470012807    0.008008190    0.004886802    0.003687887    0.006344310    0.003927867    0.011080197    0.722747958
27	 126360	 32116	 578716	 8	 19	 1	 3     0.470034463    0.007325470    0.004888652    0.003689099    0.005455602    0.003416361    0.010119921    0.723866348
28	 142155	 32116	 720871	 9	 28	 1	 4     0.470048942    0.007148286    0.004616959    0.003060258    0.005457260    0.003417820    0.009423461    0.758562714
29	 209322	 47131	 930193	 9	 28	 1	 4     0.470065478    0.006604108    0.004619808    0.003061391    0.004719281    0.002973629    0.008558983    0.771599542
30	 232580	 47131	 1162773	 10	 38	 1	 5     0.470075447    0.006302640    0.004175959    0.002133643    0.004720660    0.002974603    0.007992696    0.788549911
31	 324160	 65542	 1486933	 10	 38	 1	 5     0.470088828    0.005775978    0.004178423    0.002135300    0.003987820    0.002493191    0.007162638    0.806403752
32	 423180	 85439	 1910113	 10	 38	 1	 5     0.470097869    0.005355218    0.004179442    0.002136042    0.003348227    0.002066381    0.006542403    0.818539912
33	 465498	 85439	 2375611	 11	 49	 1	 6     0.470102722    0.005127011    0.003882083    0.002078207    0.003348982    0.002066897    0.006183862    0.829095401
34	 507816	 85439	 2883427	 12	 54	 1	 6     0.470107612    0.004741030    0.003355490    0.001559906    0.003349336    0.002067174    0.005800249    0.817383896


==> data/lshaped/criterionB/varth1_thX0.6_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 1	 1     0.447741510    0.098615317    0.018560672    0.015487686    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 1	 1     0.452633669    0.088600878    0.019685382    0.016149446    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 1	 1     0.456487206    0.079437614    0.021597810    0.017050899    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 1	 1     0.459944748    0.070934778    0.023459199    0.018003847    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 1	 1     0.462616168    0.060810507    0.024284464    0.018455795    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 1	 1     0.464291092    0.053571846    0.024529796    0.018623848    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 1	 1     0.465541504    0.048544346    0.024753632    0.018758840    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 1	 1     0.466517507    0.044249945    0.025191502    0.018955871    0.036379195    0.022902551    0.058277144    0.759301878
10	 1012	 1093	 3477	 2	 3	 1	 1     0.467289922    0.039913714    0.025502921    0.019158974    0.030703511    0.019040431    0.051719807    0.771729762
11	 1518	 1093	 4995	 3	 6	 1	 2     0.467683874    0.036398503    0.019383510    0.016541502    0.030807963    0.019092834    0.048027108    0.757874142
12	 1947	 1391	 6942	 3	 6	 1	 2     0.468206488    0.032503968    0.019477909    0.016589233    0.026021510    0.015955358    0.042632076    0.762429866
13	 2596	 1391	 9538	 4	 8	 1	 2     0.468518299    0.028339130    0.011120927    0.008362117    0.026065902    0.015989522    0.039056536    0.725592495
14	 3504	 1866	 13042	 4	 8	 1	 2     0.468889883    0.025003963    0.011189006    0.008418571    0.022360776    0.013944755    0.034308703    0.728793606
15	 5144	 2712	 18186	 4	 8	 1	 2     0.469153534    0.022515178    0.011270890    0.008476899    0.019491031    0.012367354    0.030492153    0.738392550
16	 7304	 3814	 25490	 4	 8	 1	 2     0.469375807    0.020283013    0.011361188    0.008546834    0.016802500    0.010500564    0.026854444    0.755294443
17	 9580	 4976	 35070	 4	 8	 1	 2     0.469535930    0.018047436    0.011392503    0.008571436    0.013997172    0.008674999    0.023891839    0.755380782
18	 12668	 6559	 47738	 4	 8	 1	 2     0.469643100    0.016513024    0.011411273    0.008585326    0.011935779    0.007420471    0.021683359    0.761552861
19	 15835	 6559	 63573	 5	 13	 1	 3     0.469721625    0.015033069    0.009109227    0.005838183    0.011958894    0.007437933    0.019909915    0.755054394
20	 22440	 9255	 86013	 5	 13	 1	 3     0.469797052    0.013816964    0.009124985    0.005849227    0.010375122    0.006504662    0.018042701    0.765792453
21	 32755	 13421	 118768	 5	 13	 1	 3     0.469858916    0.012775929    0.009146419    0.005861320    0.008920056    0.005594726    0.016352640    0.781276248
22	 39306	 13421	 158074	 6	 15	 1	 3     0.469897681    0.011528782    0.007291988    0.004131993    0.008929710    0.005601668    0.015197983    0.758573179
23	 52908	 17998	 210982	 6	 15	 1	 3     0.469943567    0.010483178    0.007298594    0.004134996    0.007525128    0.004678432    0.013705976    0.764861788
24	 68964	 23406	 279946	 6	 15	 1	 3     0.469974736    0.009671878    0.007301255    0.004135816    0.006343256    0.003926939    0.012591929    0.768101334
25	 80458	 23406	 360404	 7	 18	 1	 3     0.469994136    0.008828592    0.006139947    0.004023122    0.006343902    0.003927437    0.011845751    0.745296143
26	 91952	 23406	 452356	 8	 19	 1	 3     0.470012807    0.008008190    0.004886802    0.003687887    0.006344310    0.003927867    0.011080197    0.722747958
27	 126360	 32116	 578716	 8	 19	 1	 3     0.470034463    0.007325470    0.004888652    0.003689099    0.005455602    0.003416361    0.010119921    0.723866348
28	 142155	 32116	 720871	 9	 28	 1	 4     0.470048942    0.007148286    0.004616959    0.003060258    0.005457260    0.003417820    0.009423461    0.758562714
29	 209322	 47131	 930193	 9	 28	 1	 4     0.470065478    0.006604108    0.004619808    0.003061391    0.004719281    0.002973629    0.008558983    0.771599542
30	 232580	 47131	 1162773	 10	 38	 1	 5     0.470075447    0.006302640    0.004175959    0.002133643    0.004720660    0.002974603    0.007992696    0.788549911
31	 324160	 65542	 1486933	 10	 38	 1	 5     0.470088828    0.005775978    0.004178423    0.002135300    0.003987820    0.002493191    0.007162638    0.806403752
32	 423180	 85439	 1910113	 10	 38	 1	 5     0.470097869    0.005355218    0.004179442    0.002136042    0.003348227    0.002066381    0.006542403    0.818539912
33	 465498	 85439	 2375611	 11	 49	 1	 6     0.470102722    0.005127011    0.003882083    0.002078207    0.003348982    0.002066897    0.006183862    0.829095401
34	 507816	 85439	 2883427	 12	 54	 2	 6     0.470107612    0.004741030    0.003355490    0.002062124    0.003349336    0.002067174    0.005800249    0.817383896


==> data/lshaped/criterionB/varth1_thX0.6_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 1	 1     0.447741510    0.098615317    0.018560672    0.015487686    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 1	 1     0.452633669    0.088600878    0.019685382    0.016149446    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 1	 1     0.456487206    0.079437614    0.021597810    0.017050899    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 1	 1     0.459944748    0.070934778    0.023459199    0.018003847    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 1	 1     0.462616168    0.060810507    0.024284464    0.018455795    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 1	 1     0.464291092    0.053571846    0.024529796    0.018623848    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 1	 1     0.465541504    0.048544346    0.024753632    0.018758840    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 1	 1     0.466517507    0.044249945    0.025191502    0.018955871    0.036379195    0.022902551    0.058277144    0.759301878
10	 1012	 1093	 3477	 2	 3	 1	 1     0.467289922    0.039913714    0.025502921    0.019158974    0.030703511    0.019040431    0.051719807    0.771729762
11	 1518	 1093	 4995	 3	 6	 1	 2     0.467683874    0.036398503    0.019383510    0.016541502    0.030807963    0.019092834    0.048027108    0.757874142
12	 1947	 1391	 6942	 3	 6	 1	 2     0.468206488    0.032503968    0.019477909    0.016589233    0.026021510    0.015955358    0.042632076    0.762429866
13	 2596	 1391	 9538	 4	 8	 1	 2     0.468518299    0.028339130    0.011120927    0.008362117    0.026065902    0.015989522    0.039056536    0.725592495
14	 3504	 1866	 13042	 4	 8	 1	 2     0.468889883    0.025003963    0.011189006    0.008418571    0.022360776    0.013944755    0.034308703    0.728793606
15	 5144	 2712	 18186	 4	 8	 1	 2     0.469153534    0.022515178    0.011270890    0.008476899    0.019491031    0.012367354    0.030492153    0.738392550
16	 7304	 3814	 25490	 4	 8	 1	 2     0.469375807    0.020283013    0.011361188    0.008546834    0.016802500    0.010500564    0.026854444    0.755294443
17	 9580	 4976	 35070	 4	 8	 1	 2     0.469535930    0.018047436    0.011392503    0.008571436    0.013997172    0.008674999    0.023891839    0.755380782
18	 12668	 6559	 47738	 4	 8	 1	 2     0.469643100    0.016513024    0.011411273    0.008585326    0.011935779    0.007420471    0.021683359    0.761552861
19	 15835	 6559	 63573	 5	 13	 1	 3     0.469721625    0.015033069    0.009109227    0.005838183    0.011958894    0.007437933    0.019909915    0.755054394
20	 22440	 9255	 86013	 5	 13	 1	 3     0.469797052    0.013816964    0.009124985    0.005849227    0.010375122    0.006504662    0.018042701    0.765792453
21	 32755	 13421	 118768	 5	 13	 1	 3     0.469858916    0.012775929    0.009146419    0.005861320    0.008920056    0.005594726    0.016352640    0.781276248
22	 39306	 13421	 158074	 6	 15	 2	 3     0.469897681    0.011528782    0.007291988    0.005756851    0.008929710    0.005601668    0.015197983    0.758573179
23	 52408	 13421	 210482	 8	 19	 1	 3     0.469935669    0.010176881    0.004879641    0.003683528    0.008930734    0.005600159    0.013974124    0.728266148
24	 70528	 17994	 281010	 8	 19	 1	 3     0.469981600    0.008972067    0.004884374    0.003686283    0.007526013    0.004679199    0.012333077    0.727480011
25	 91952	 23406	 372962	 8	 19	 1	 3     0.470012835    0.008006796    0.004886801    0.003687886    0.006342551    0.003927023    0.011079019    0.722698964
26	 126408	 32128	 499370	 8	 19	 1	 3     0.470034474    0.007325144    0.004888653    0.003689099    0.005455164    0.003416116    0.010119428    0.723869394
27	 142209	 32128	 641579	 9	 28	 1	 4     0.470048953    0.007147952    0.004616960    0.003060258    0.005456822    0.003417310    0.009422931    0.758569897
28	 209349	 47137	 850928	 9	 28	 1	 4     0.470065480    0.006603967    0.004619808    0.003061391    0.004719084    0.002973454    0.008558852    0.771595013
29	 232610	 47137	 1083538	 10	 38	 2	 5     0.470075450    0.006302493    0.004175959    0.002977352    0.004720464    0.002974421    0.007992555    0.788545405
30	 279132	 47137	 1362670	 12	 54	 2	 6     0.470085175    0.005791382    0.003352900    0.002060693    0.004722093    0.002975166    0.007398515    0.782776179
31	 388992	 65542	 1751662	 12	 54	 2	 6     0.470098567    0.005212312    0.003354806    0.002061797    0.003989169    0.002494306    0.006492062    0.802874565
32	 507876	 85449	 2259538	 12	 54	 2	 6     0.470107618    0.004740841    0.003355490    0.002062125    0.003349068    0.002066716    0.005799733    0.817423955


==> data/lshaped/criterionB/varth1_thX0.6_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 1	 1     0.447741510    0.098615317    0.018560672    0.015487686    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 1	 1     0.452633669    0.088600878    0.019685382    0.016149446    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 1	 1     0.456487206    0.079437614    0.021597810    0.017050899    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 1	 1     0.459944748    0.070934778    0.023459199    0.018003847    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 1	 1     0.462616168    0.060810507    0.024284464    0.018455795    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 1	 1     0.464291092    0.053571846    0.024529796    0.018623848    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 1	 1     0.465541504    0.048544346    0.024753632    0.018758840    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 1	 1     0.466517507    0.044249945    0.025191502    0.018955871    0.036379195    0.022902551    0.058277144    0.759301878
10	 1012	 1093	 3477	 2	 3	 1	 1     0.467289922    0.039913714    0.025502921    0.019158974    0.030703511    0.019040431    0.051719807    0.771729762
11	 1518	 1093	 4995	 3	 6	 1	 2     0.467683874    0.036398503    0.019383510    0.016541502    0.030807963    0.019092834    0.048027108    0.757874142
12	 1947	 1391	 6942	 3	 6	 1	 2     0.468206488    0.032503968    0.019477909    0.016589233    0.026021510    0.015955358    0.042632076    0.762429866
13	 2596	 1391	 9538	 4	 8	 1	 2     0.468518299    0.028339130    0.011120927    0.008362117    0.026065902    0.015989522    0.039056536    0.725592495
14	 3504	 1866	 13042	 4	 8	 1	 2     0.468889883    0.025003963    0.011189006    0.008418571    0.022360776    0.013944755    0.034308703    0.728793606
15	 5144	 2712	 18186	 4	 8	 1	 2     0.469153534    0.022515178    0.011270890    0.008476899    0.019491031    0.012367354    0.030492153    0.738392550
16	 7304	 3814	 25490	 4	 8	 1	 2     0.469375807    0.020283013    0.011361188    0.008546834    0.016802500    0.010500564    0.026854444    0.755294443
17	 9580	 4976	 35070	 4	 8	 1	 2     0.469535930    0.018047436    0.011392503    0.008571436    0.013997172    0.008674999    0.023891839    0.755380782
18	 12668	 6559	 47738	 4	 8	 1	 2     0.469643100    0.016513024    0.011411273    0.008585326    0.011935779    0.007420471    0.021683359    0.761552861
19	 15835	 6559	 63573	 5	 13	 2	 3     0.469721625    0.015033069    0.009109227    0.007133851    0.011958894    0.007437933    0.019909915    0.755054394
20	 22440	 9255	 86013	 5	 13	 2	 3     0.469797052    0.013816964    0.009124985    0.007146303    0.010375122    0.006504662    0.018042701    0.765792453
21	 31416	 9255	 117429	 7	 18	 2	 3     0.469854924    0.012054227    0.006115234    0.005436590    0.010387891    0.006514927    0.016466940    0.732025879
22	 45878	 13427	 163307	 7	 18	 2	 3     0.469917094    0.010831874    0.006131220    0.005450278    0.008929594    0.005604203    0.014585400    0.742651838
23	 61796	 18018	 225103	 7	 18	 2	 3     0.469963004    0.009710747    0.006137272    0.005455225    0.007525458    0.004674933    0.013022439    0.745693447
24	 79452	 18018	 304555	 9	 28	 2	 4     0.469996122    0.008828337    0.004612208    0.003693163    0.007527754    0.004676397    0.011766663    0.750283858
25	 103446	 23406	 408001	 9	 28	 2	 4     0.470027262    0.007847518    0.004615037    0.003695700    0.006347045    0.003929468    0.010449021    0.751029043
26	 142146	 32114	 550147	 9	 28	 2	 4     0.470048938    0.007148532    0.004616957    0.003697250    0.005457584    0.003418130    0.009423666    0.758572323
27	 173734	 32114	 723881	 11	 42	 2	 5     0.470063775    0.006589056    0.003688820    0.002639598    0.005459695    0.003419895    0.008652010    0.761563674
28	 255882	 47138	 979763	 11	 42	 2	 5     0.470080337    0.005993297    0.003692228    0.002642386    0.004720918    0.002973701    0.007699765    0.778374116
29	 356609	 65548	 1336372	 11	 42	 2	 5     0.470093709    0.005437035    0.003694523    0.002644285    0.003988965    0.002493648    0.006834786    0.795494454
30	 421447	 65548	 1757819	 13	 58	 4	 6     0.470101351    0.005007527    0.003025949    0.002331697    0.003989857    0.002494306    0.006287216    0.796461665
31	 550082	 85431	 2307901	 13	 58	 4	 6     0.470110398    0.004514771    0.003026623    0.002332114    0.003350031    0.002067449    0.005569861    0.810571490


==> data/lshaped/criterionB/varth1_thX0.6_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 1	 1     0.447741510    0.098615317    0.018560672    0.015487686    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 1	 1     0.452633669    0.088600878    0.019685382    0.016149446    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 2	 1     0.456487206    0.079437614    0.021597810    0.021448839    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 2	 1     0.459944748    0.070934778    0.023459199    0.023285345    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 2	 1     0.462616168    0.060810507    0.024284464    0.024098532    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 2	 1     0.464291092    0.053571846    0.024529796    0.024340691    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 2	 1     0.465541504    0.048544346    0.024753632    0.024556232    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 2	 1     0.466517507    0.044249945    0.025191502    0.024987109    0.036379195    0.022902551    0.058277144    0.759301878
10	 1484	 817	 3949	 4	 8	 2	 2     0.467205581    0.038123677    0.010774156    0.009789266    0.036569554    0.023092023    0.052476231    0.726494188
11	 2028	 1095	 5977	 4	 8	 2	 2     0.467997963    0.032721241    0.011019620    0.010005208    0.030809862    0.019090179    0.044863305    0.729354219
12	 2604	 1395	 8581	 4	 8	 2	 2     0.468530165    0.028213759    0.011120544    0.010108127    0.025929707    0.015907330    0.038913931    0.725029796
13	 3536	 1884	 12117	 4	 8	 2	 2     0.468895252    0.024932430    0.011189161    0.010176816    0.022280681    0.013897219    0.034235249    0.728267814
14	 5192	 2735	 17309	 4	 8	 2	 2     0.469160086    0.022487472    0.011277501    0.010256537    0.019455188    0.012318926    0.030391169    0.739934415
15	 7352	 3838	 24661	 4	 8	 2	 2     0.469380769    0.020220168    0.011363796    0.010334568    0.016724812    0.010438576    0.026767571    0.755397956
16	 9592	 4982	 34253	 4	 8	 2	 2     0.469538510    0.018005076    0.011392560    0.010361928    0.013942465    0.008637616    0.023841073    0.755212451
17	 14388	 4982	 48641	 6	 15	 3	 3     0.469655099    0.015750334    0.007251659    0.006797911    0.013981648    0.008662222    0.021421892    0.735244791
18	 19074	 6583	 67715	 6	 15	 3	 3     0.469761156    0.013982937    0.007261075    0.006805698    0.011949866    0.007435366    0.018954299    0.737718473
19	 27066	 9301	 94781	 6	 15	 3	 3     0.469836365    0.012664668    0.007273312    0.006816550    0.010367871    0.006497205    0.016988231    0.745496545
20	 40599	 9301	 135380	 9	 28	 2	 4     0.469888525    0.011344527    0.004593631    0.003679361    0.010372890    0.006503981    0.015478499    0.732921642
21	 59121	 13458	 194501	 9	 28	 2	 4     0.469950382    0.010040842    0.004605920    0.003687632    0.008922108    0.005599953    0.013470275    0.745407376
22	 79578	 18047	 274079	 9	 28	 2	 4     0.469996404    0.008821666    0.004612266    0.003693210    0.007519893    0.004672138    0.011755429    0.750433365
23	 103716	 23470	 377795	 9	 28	 2	 4     0.470027472    0.007840481    0.004615080    0.003695735    0.006338311    0.003924297    0.010439569    0.751034925
24	 142749	 32250	 520544	 9	 28	 2	 4     0.470049125    0.007142896    0.004616980    0.003697269    0.005450179    0.003414400    0.009414313    0.758727249
25	 174471	 32250	 695015	 11	 42	 3	 5     0.470063962    0.006582933    0.003688839    0.002963384    0.005452291    0.003415825    0.008641813    0.761753745
26	 256971	 47338	 951986	 11	 42	 3	 5     0.470080500    0.005988212    0.003692262    0.002966320    0.004714434    0.002969537    0.007689810    0.778720393
27	 357588	 65726	 1309574	 11	 42	 3	 5     0.470093834    0.005429931    0.003694522    0.002968238    0.003979278    0.002487691    0.006826167    0.795458172
28	 455112	 65726	 1764686	 14	 61	 5	 6     0.470103538    0.004841227    0.002755793    0.002318127    0.003980337    0.002488251    0.006121531    0.790852232


==> data/lshaped/criterionB/varth1_thX0.6_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 2	 1     0.447741510    0.098615317    0.018560672    0.018461078    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 2	 1     0.452633669    0.088600878    0.019685382    0.019563721    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 2	 1     0.456487206    0.079437614    0.021597810    0.021448839    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 2	 1     0.459944748    0.070934778    0.023459199    0.023285345    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 2	 1     0.462616168    0.060810507    0.024284464    0.024098532    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 2	 1     0.464291092    0.053571846    0.024529796    0.024340691    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 2	 1     0.465541504    0.048544346    0.024753632    0.024556232    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 2	 1     0.466517507    0.044249945    0.025191502    0.024987109    0.036379195    0.022902551    0.058277144    0.759301878
10	 1484	 817	 3949	 4	 8	 2	 2     0.467205581    0.038123677    0.010774156    0.009789266    0.036569554    0.023092023    0.052476231    0.726494188
11	 2028	 1095	 5977	 4	 8	 2	 2     0.467997963    0.032721241    0.011019620    0.010005208    0.030809862    0.019090179    0.044863305    0.729354219
12	 2604	 1395	 8581	 4	 8	 2	 2     0.468530165    0.028213759    0.011120544    0.010108127    0.025929707    0.015907330    0.038913931    0.725029796
13	 3536	 1884	 12117	 4	 8	 2	 2     0.468895252    0.024932430    0.011189161    0.010176816    0.022280681    0.013897219    0.034235249    0.728267814
14	 5192	 2735	 17309	 4	 8	 2	 2     0.469160086    0.022487472    0.011277501    0.010256537    0.019455188    0.012318926    0.030391169    0.739934415
15	 7352	 3838	 24661	 4	 8	 2	 2     0.469380769    0.020220168    0.011363796    0.010334568    0.016724812    0.010438576    0.026767571    0.755397956
16	 9592	 4982	 34253	 4	 8	 2	 2     0.469538510    0.018005076    0.011392560    0.010361928    0.013942465    0.008637616    0.023841073    0.755212451
17	 14388	 4982	 48641	 6	 15	 3	 3     0.469655099    0.015750334    0.007251659    0.006797911    0.013981648    0.008662222    0.021421892    0.735244791
18	 19074	 6583	 67715	 6	 15	 3	 3     0.469761156    0.013982937    0.007261075    0.006805698    0.011949866    0.007435366    0.018954299    0.737718473
19	 27066	 9301	 94781	 6	 15	 3	 3     0.469836365    0.012664668    0.007273312    0.006816550    0.010367871    0.006497205    0.016988231    0.745496545
20	 40599	 9301	 135380	 9	 28	 4	 4     0.469888525    0.011344527    0.004593631    0.004208854    0.010372890    0.006503981    0.015478499    0.732921642
21	 59121	 13458	 194501	 9	 28	 4	 4     0.469950382    0.010040842    0.004605920    0.004219860    0.008922108    0.005599953    0.013470275    0.745407376
22	 79578	 18047	 274079	 9	 28	 4	 4     0.469996404    0.008821666    0.004612266    0.004225802    0.007519893    0.004672138    0.011755429    0.750433365
23	 103716	 23470	 377795	 9	 28	 4	 4     0.470027472    0.007840481    0.004615080    0.004228472    0.006338311    0.003924297    0.010439569    0.751034925
24	 149812	 23470	 527607	 13	 47	 6	 5     0.470047134    0.007081759    0.003153551    0.002910741    0.006340854    0.003925970    0.009513242    0.744410674
25	 206219	 32254	 733826	 13	 47	 6	 5     0.470068821    0.006298774    0.003155446    0.002912479    0.005451395    0.003416034    0.008373332    0.752242190
26	 303849	 47362	 1037675	 13	 47	 6	 5     0.470085370    0.005674306    0.003158486    0.002915211    0.004713991    0.002968661    0.007386084    0.768242746
27	 422721	 65744	 1460396	 13	 47	 6	 5     0.470098711    0.005080482    0.003160552    0.002917086    0.003977714    0.002486960    0.006481599    0.783831548
28	 617823	 65744	 2078219	 19	 83	 6	 6     0.470107963    0.004475414    0.002048760    0.001845624    0.003978933    0.002487644    0.005771679    0.775409313


==> data/lshaped/criterionB/varth1_thX0.7_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 1	 1     0.455631820    0.082104291    0.020819787    0.016812205    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 1	 1     0.460738017    0.068107366    0.023695271    0.018143735    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 1	 1     0.463734204    0.055734544    0.024463530    0.018613914    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 1	 1     0.465603774    0.048120363    0.024775155    0.018780899    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 1	 1     0.466899234    0.042223234    0.025365751    0.019043367    0.033754705    0.024345659    0.055135426    0.765809505
8	 1296	 1387	 3554	 2	 3	 1	 1     0.467756076    0.036854355    0.025597141    0.019231596    0.026514710    0.018967199    0.047318733    0.778853363
9	 1944	 1387	 5498	 3	 6	 1	 2     0.468152626    0.032978712    0.019487498    0.016598445    0.026605129    0.019053290    0.043219539    0.763050995
10	 3036	 2154	 8534	 3	 6	 1	 2     0.468659345    0.029117563    0.019586252    0.016663075    0.021545561    0.015594730    0.037325968    0.780088630
11	 4048	 2154	 12582	 4	 8	 1	 2     0.468973631    0.024325609    0.011209268    0.008431906    0.021589061    0.015612507    0.033144273    0.733930991
12	 6880	 3607	 19462	 4	 8	 1	 2     0.469319124    0.021023438    0.011351689    0.008540322    0.017695314    0.012828628    0.027827485    0.755491856
13	 10248	 5314	 29710	 4	 8	 1	 2     0.469553619    0.017858772    0.011397770    0.008575229    0.013748693    0.009846167    0.023541640    0.758603555
14	 15796	 8151	 45506	 4	 8	 1	 2     0.469689526    0.015883771    0.011422592    0.008593328    0.011037145    0.007978515    0.020653306    0.769066769
15	 19745	 8151	 65251	 5	 13	 1	 3     0.469768189    0.014334244    0.009118739    0.005845072    0.011059799    0.007996206    0.018779193    0.763304561
16	 33820	 13852	 99071	 5	 13	 1	 3     0.469859134    0.012782299    0.009146579    0.005861453    0.008929013    0.006471938    0.016346363    0.781965928
17	 50975	 20771	 150046	 5	 13	 1	 3     0.469920333    0.011502993    0.009157185    0.005869332    0.006961668    0.004983881    0.014480686    0.794367980
18	 61170	 20771	 211216	 6	 15	 1	 3     0.469959203    0.010092650    0.007300121    0.004135500    0.006969205    0.004989078    0.013158921    0.766981574
19	 93798	 31779	 305014	 6	 15	 1	 3     0.469994633    0.009190415    0.007303601    0.004136838    0.005578631    0.004041133    0.011825998    0.777136495
20	 109431	 31779	 414445	 7	 18	 1	 3     0.470014042    0.008297822    0.006142138    0.004024438    0.005579246    0.004041138    0.011027700    0.752452611
21	 188370	 54467	 602815	 7	 18	 1	 3     0.470037330    0.007615871    0.006147351    0.004028780    0.004495727    0.003261661    0.009985895    0.762662790
22	 215280	 54467	 818095	 8	 19	 1	 3     0.470056053    0.006644375    0.004892284    0.003690912    0.004495918    0.003261799    0.009061840    0.733225852
23	 242190	 54467	 1060285	 9	 28	 1	 4     0.470070545    0.006447909    0.004620836    0.003061946    0.004497044    0.003262823    0.008276012    0.779108257
24	 368856	 82737	 1429141	 9	 28	 1	 4     0.470086293    0.005788661    0.004622975    0.003063493    0.003483776    0.002492852    0.007327133    0.790030858
25	 409840	 82737	 1838981	 10	 38	 1	 5     0.470096276    0.005441428    0.004179328    0.002135948    0.003484588    0.002493503    0.006655899    0.817534668
26	 627960	 126635	 2466941	 10	 38	 1	 5     0.470105125    0.005025914    0.004180211    0.002136544    0.002790278    0.002021277    0.005998414    0.837873846
27	 690756	 126635	 3157697	 11	 49	 1	 6     0.470109980    0.004781786    0.003882750    0.002078624    0.002791009    0.002021820    0.005604992    0.853129851


==> data/lshaped/criterionB/varth1_thX0.7_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 1	 1     0.455631820    0.082104291    0.020819787    0.016812205    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 1	 1     0.460738017    0.068107366    0.023695271    0.018143735    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 1	 1     0.463734204    0.055734544    0.024463530    0.018613914    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 1	 1     0.465603774    0.048120363    0.024775155    0.018780899    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 1	 1     0.466899234    0.042223234    0.025365751    0.019043367    0.033754705    0.024345659    0.055135426    0.765809505
8	 1296	 1387	 3554	 2	 3	 1	 1     0.467756076    0.036854355    0.025597141    0.019231596    0.026514710    0.018967199    0.047318733    0.778853363
9	 1944	 1387	 5498	 3	 6	 1	 2     0.468152626    0.032978712    0.019487498    0.016598445    0.026605129    0.019053290    0.043219539    0.763050995
10	 3036	 2154	 8534	 3	 6	 1	 2     0.468659345    0.029117563    0.019586252    0.016663075    0.021545561    0.015594730    0.037325968    0.780088630
11	 4048	 2154	 12582	 4	 8	 1	 2     0.468973631    0.024325609    0.011209268    0.008431906    0.021589061    0.015612507    0.033144273    0.733930991
12	 6880	 3607	 19462	 4	 8	 1	 2     0.469319124    0.021023438    0.011351689    0.008540322    0.017695314    0.012828628    0.027827485    0.755491856
13	 10248	 5314	 29710	 4	 8	 1	 2     0.469553619    0.017858772    0.011397770    0.008575229    0.013748693    0.009846167    0.023541640    0.758603555
14	 15796	 8151	 45506	 4	 8	 1	 2     0.469689526    0.015883771    0.011422592    0.008593328    0.011037145    0.007978515    0.020653306    0.769066769
15	 19745	 8151	 65251	 5	 13	 1	 3     0.469768189    0.014334244    0.009118739    0.005845072    0.011059799    0.007996206    0.018779193    0.763304561
16	 33820	 13852	 99071	 5	 13	 1	 3     0.469859134    0.012782299    0.009146579    0.005861453    0.008929013    0.006471938    0.016346363    0.781965928
17	 50975	 20771	 150046	 5	 13	 1	 3     0.469920333    0.011502993    0.009157185    0.005869332    0.006961668    0.004983881    0.014480686    0.794367980
18	 61170	 20771	 211216	 6	 15	 1	 3     0.469959203    0.010092650    0.007300121    0.004135500    0.006969205    0.004989078    0.013158921    0.766981574
19	 93798	 31779	 305014	 6	 15	 1	 3     0.469994633    0.009190415    0.007303601    0.004136838    0.005578631    0.004041133    0.011825998    0.777136495
20	 109431	 31779	 414445	 7	 18	 1	 3     0.470014042    0.008297822    0.006142138    0.004024438    0.005579246    0.004041138    0.011027700    0.752452611
21	 188370	 54467	 602815	 7	 18	 1	 3     0.470037330    0.007615871    0.006147351    0.004028780    0.004495727    0.003261661    0.009985895    0.762662790
22	 215280	 54467	 818095	 8	 19	 1	 3     0.470056053    0.006644375    0.004892284    0.003690912    0.004495918    0.003261799    0.009061840    0.733225852
23	 242190	 54467	 1060285	 9	 28	 1	 4     0.470070545    0.006447909    0.004620836    0.003061946    0.004497044    0.003262823    0.008276012    0.779108257
24	 368856	 82737	 1429141	 9	 28	 1	 4     0.470086293    0.005788661    0.004622975    0.003063493    0.003483776    0.002492852    0.007327133    0.790030858
25	 409840	 82737	 1838981	 10	 38	 1	 5     0.470096276    0.005441428    0.004179328    0.002135948    0.003484588    0.002493503    0.006655899    0.817534668
26	 627960	 126635	 2466941	 10	 38	 1	 5     0.470105125    0.005025914    0.004180211    0.002136544    0.002790278    0.002021277    0.005998414    0.837873846
27	 690756	 126635	 3157697	 11	 49	 1	 6     0.470109980    0.004781786    0.003882750    0.002078624    0.002791009    0.002021820    0.005604992    0.853129851


==> data/lshaped/criterionB/varth1_thX0.7_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 1	 1     0.455631820    0.082104291    0.020819787    0.016812205    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 1	 1     0.460738017    0.068107366    0.023695271    0.018143735    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 1	 1     0.463734204    0.055734544    0.024463530    0.018613914    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 1	 1     0.465603774    0.048120363    0.024775155    0.018780899    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 1	 1     0.466899234    0.042223234    0.025365751    0.019043367    0.033754705    0.024345659    0.055135426    0.765809505
8	 1296	 1387	 3554	 2	 3	 1	 1     0.467756076    0.036854355    0.025597141    0.019231596    0.026514710    0.018967199    0.047318733    0.778853363
9	 1944	 1387	 5498	 3	 6	 1	 2     0.468152626    0.032978712    0.019487498    0.016598445    0.026605129    0.019053290    0.043219539    0.763050995
10	 3036	 2154	 8534	 3	 6	 1	 2     0.468659345    0.029117563    0.019586252    0.016663075    0.021545561    0.015594730    0.037325968    0.780088630
11	 4048	 2154	 12582	 4	 8	 1	 2     0.468973631    0.024325609    0.011209268    0.008431906    0.021589061    0.015612507    0.033144273    0.733930991
12	 6880	 3607	 19462	 4	 8	 1	 2     0.469319124    0.021023438    0.011351689    0.008540322    0.017695314    0.012828628    0.027827485    0.755491856
13	 10248	 5314	 29710	 4	 8	 1	 2     0.469553619    0.017858772    0.011397770    0.008575229    0.013748693    0.009846167    0.023541640    0.758603555
14	 15796	 8151	 45506	 4	 8	 1	 2     0.469689526    0.015883771    0.011422592    0.008593328    0.011037145    0.007978515    0.020653306    0.769066769
15	 19745	 8151	 65251	 5	 13	 1	 3     0.469768189    0.014334244    0.009118739    0.005845072    0.011059799    0.007996206    0.018779193    0.763304561
16	 33820	 13852	 99071	 5	 13	 1	 3     0.469859134    0.012782299    0.009146579    0.005861453    0.008929013    0.006471938    0.016346363    0.781965928
17	 50975	 20771	 150046	 5	 13	 1	 3     0.469920333    0.011502993    0.009157185    0.005869332    0.006961668    0.004983881    0.014480686    0.794367980
18	 61170	 20771	 211216	 6	 15	 1	 3     0.469959203    0.010092650    0.007300121    0.004135500    0.006969205    0.004989078    0.013158921    0.766981574
19	 93798	 31779	 305014	 6	 15	 1	 3     0.469994633    0.009190415    0.007303601    0.004136838    0.005578631    0.004041133    0.011825998    0.777136495
20	 109431	 31779	 414445	 7	 18	 1	 3     0.470014042    0.008297822    0.006142138    0.004024438    0.005579246    0.004041138    0.011027700    0.752452611
21	 188370	 54467	 602815	 7	 18	 1	 3     0.470037330    0.007615871    0.006147351    0.004028780    0.004495727    0.003261661    0.009985895    0.762662790
22	 215280	 54467	 818095	 8	 19	 1	 3     0.470056053    0.006644375    0.004892284    0.003690912    0.004495918    0.003261799    0.009061840    0.733225852
23	 242190	 54467	 1060285	 9	 28	 1	 4     0.470070545    0.006447909    0.004620836    0.003061946    0.004497044    0.003262823    0.008276012    0.779108257
24	 368856	 82737	 1429141	 9	 28	 1	 4     0.470086293    0.005788661    0.004622975    0.003063493    0.003483776    0.002492852    0.007327133    0.790030858
25	 409840	 82737	 1838981	 10	 38	 1	 5     0.470096276    0.005441428    0.004179328    0.002135948    0.003484588    0.002493503    0.006655899    0.817534668
26	 627960	 126635	 2466941	 10	 38	 1	 5     0.470105125    0.005025914    0.004180211    0.002136544    0.002790278    0.002021277    0.005998414    0.837873846
27	 690756	 126635	 3157697	 11	 49	 1	 6     0.470109980    0.004781786    0.003882750    0.002078624    0.002791009    0.002021820    0.005604992    0.853129851


==> data/lshaped/criterionB/varth1_thX0.7_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 1	 1     0.455631820    0.082104291    0.020819787    0.016812205    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 1	 1     0.460738017    0.068107366    0.023695271    0.018143735    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 1	 1     0.463734204    0.055734544    0.024463530    0.018613914    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 1	 1     0.465603774    0.048120363    0.024775155    0.018780899    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 1	 1     0.466899234    0.042223234    0.025365751    0.019043367    0.033754705    0.024345659    0.055135426    0.765809505
8	 1296	 1387	 3554	 2	 3	 1	 1     0.467756076    0.036854355    0.025597141    0.019231596    0.026514710    0.018967199    0.047318733    0.778853363
9	 1944	 1387	 5498	 3	 6	 1	 2     0.468152626    0.032978712    0.019487498    0.016598445    0.026605129    0.019053290    0.043219539    0.763050995
10	 3036	 2154	 8534	 3	 6	 1	 2     0.468659345    0.029117563    0.019586252    0.016663075    0.021545561    0.015594730    0.037325968    0.780088630
11	 4048	 2154	 12582	 4	 8	 1	 2     0.468973631    0.024325609    0.011209268    0.008431906    0.021589061    0.015612507    0.033144273    0.733930991
12	 6880	 3607	 19462	 4	 8	 1	 2     0.469319124    0.021023438    0.011351689    0.008540322    0.017695314    0.012828628    0.027827485    0.755491856
13	 10248	 5314	 29710	 4	 8	 1	 2     0.469553619    0.017858772    0.011397770    0.008575229    0.013748693    0.009846167    0.023541640    0.758603555
14	 15796	 8151	 45506	 4	 8	 1	 2     0.469689526    0.015883771    0.011422592    0.008593328    0.011037145    0.007978515    0.020653306    0.769066769
15	 19745	 8151	 65251	 5	 13	 1	 3     0.469768189    0.014334244    0.009118739    0.005845072    0.011059799    0.007996206    0.018779193    0.763304561
16	 33820	 13852	 99071	 5	 13	 1	 3     0.469859134    0.012782299    0.009146579    0.005861453    0.008929013    0.006471938    0.016346363    0.781965928
17	 50975	 20771	 150046	 5	 13	 1	 3     0.469920333    0.011502993    0.009157185    0.005869332    0.006961668    0.004983881    0.014480686    0.794367980
18	 61170	 20771	 211216	 6	 15	 1	 3     0.469959203    0.010092650    0.007300121    0.004135500    0.006969205    0.004989078    0.013158921    0.766981574
19	 93798	 31779	 305014	 6	 15	 1	 3     0.469994633    0.009190415    0.007303601    0.004136838    0.005578631    0.004041133    0.011825998    0.777136495
20	 109431	 31779	 414445	 7	 18	 1	 3     0.470014042    0.008297822    0.006142138    0.004024438    0.005579246    0.004041138    0.011027700    0.752452611
21	 188370	 54467	 602815	 7	 18	 1	 3     0.470037330    0.007615871    0.006147351    0.004028780    0.004495727    0.003261661    0.009985895    0.762662790
22	 215280	 54467	 818095	 8	 19	 1	 3     0.470056053    0.006644375    0.004892284    0.003690912    0.004495918    0.003261799    0.009061840    0.733225852
23	 242190	 54467	 1060285	 9	 28	 1	 4     0.470070545    0.006447909    0.004620836    0.003061946    0.004497044    0.003262823    0.008276012    0.779108257
24	 368856	 82737	 1429141	 9	 28	 1	 4     0.470086293    0.005788661    0.004622975    0.003063493    0.003483776    0.002492852    0.007327133    0.790030858
25	 409840	 82737	 1838981	 10	 38	 1	 5     0.470096276    0.005441428    0.004179328    0.002135948    0.003484588    0.002493503    0.006655899    0.817534668
26	 627960	 126635	 2466941	 10	 38	 1	 5     0.470105125    0.005025914    0.004180211    0.002136544    0.002790278    0.002021277    0.005998414    0.837873846
27	 690756	 126635	 3157697	 11	 49	 1	 6     0.470109980    0.004781786    0.003882750    0.002078624    0.002791009    0.002021820    0.005604992    0.853129851


==> data/lshaped/criterionB/varth1_thX0.7_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 1	 1     0.455631820    0.082104291    0.020819787    0.016812205    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 1	 1     0.460738017    0.068107366    0.023695271    0.018143735    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 1	 1     0.463734204    0.055734544    0.024463530    0.018613914    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 1	 1     0.465603774    0.048120363    0.024775155    0.018780899    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 1	 1     0.466899234    0.042223234    0.025365751    0.019043367    0.033754705    0.024345659    0.055135426    0.765809505
8	 1296	 1387	 3554	 2	 3	 1	 1     0.467756076    0.036854355    0.025597141    0.019231596    0.026514710    0.018967199    0.047318733    0.778853363
9	 1944	 1387	 5498	 3	 6	 1	 2     0.468152626    0.032978712    0.019487498    0.016598445    0.026605129    0.019053290    0.043219539    0.763050995
10	 3036	 2154	 8534	 3	 6	 1	 2     0.468659345    0.029117563    0.019586252    0.016663075    0.021545561    0.015594730    0.037325968    0.780088630
11	 4048	 2154	 12582	 4	 8	 1	 2     0.468973631    0.024325609    0.011209268    0.008431906    0.021589061    0.015612507    0.033144273    0.733930991
12	 6880	 3607	 19462	 4	 8	 1	 2     0.469319124    0.021023438    0.011351689    0.008540322    0.017695314    0.012828628    0.027827485    0.755491856
13	 10248	 5314	 29710	 4	 8	 1	 2     0.469553619    0.017858772    0.011397770    0.008575229    0.013748693    0.009846167    0.023541640    0.758603555
14	 15796	 8151	 45506	 4	 8	 1	 2     0.469689526    0.015883771    0.011422592    0.008593328    0.011037145    0.007978515    0.020653306    0.769066769
15	 19745	 8151	 65251	 5	 13	 1	 3     0.469768189    0.014334244    0.009118739    0.005845072    0.011059799    0.007996206    0.018779193    0.763304561
16	 33820	 13852	 99071	 5	 13	 1	 3     0.469859134    0.012782299    0.009146579    0.005861453    0.008929013    0.006471938    0.016346363    0.781965928
17	 50975	 20771	 150046	 5	 13	 1	 3     0.469920333    0.011502993    0.009157185    0.005869332    0.006961668    0.004983881    0.014480686    0.794367980
18	 61170	 20771	 211216	 6	 15	 1	 3     0.469959203    0.010092650    0.007300121    0.004135500    0.006969205    0.004989078    0.013158921    0.766981574
19	 93798	 31779	 305014	 6	 15	 1	 3     0.469994633    0.009190415    0.007303601    0.004136838    0.005578631    0.004041133    0.011825998    0.777136495
20	 109431	 31779	 414445	 7	 18	 1	 3     0.470014042    0.008297822    0.006142138    0.004024438    0.005579246    0.004041138    0.011027700    0.752452611
21	 188370	 54467	 602815	 7	 18	 1	 3     0.470037330    0.007615871    0.006147351    0.004028780    0.004495727    0.003261661    0.009985895    0.762662790
22	 215280	 54467	 818095	 8	 19	 1	 3     0.470056053    0.006644375    0.004892284    0.003690912    0.004495918    0.003261799    0.009061840    0.733225852
23	 242190	 54467	 1060285	 9	 28	 1	 4     0.470070545    0.006447909    0.004620836    0.003061946    0.004497044    0.003262823    0.008276012    0.779108257
24	 368856	 82737	 1429141	 9	 28	 1	 4     0.470086293    0.005788661    0.004622975    0.003063493    0.003483776    0.002492852    0.007327133    0.790030858
25	 409840	 82737	 1838981	 10	 38	 1	 5     0.470096276    0.005441428    0.004179328    0.002135948    0.003484588    0.002493503    0.006655899    0.817534668
26	 627960	 126635	 2466941	 10	 38	 1	 5     0.470105125    0.005025914    0.004180211    0.002136544    0.002790278    0.002021277    0.005998414    0.837873846
27	 690756	 126635	 3157697	 11	 49	 1	 6     0.470109980    0.004781786    0.003882750    0.002078624    0.002791009    0.002021820    0.005604992    0.853129851


==> data/lshaped/criterionB/varth1_thX0.7_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 1	 1     0.455631820    0.082104291    0.020819787    0.016812205    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 1	 1     0.460738017    0.068107366    0.023695271    0.018143735    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 1	 1     0.463734204    0.055734544    0.024463530    0.018613914    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 1	 1     0.465603774    0.048120363    0.024775155    0.018780899    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 1	 1     0.466899234    0.042223234    0.025365751    0.019043367    0.033754705    0.024345659    0.055135426    0.765809505
8	 1296	 1387	 3554	 2	 3	 1	 1     0.467756076    0.036854355    0.025597141    0.019231596    0.026514710    0.018967199    0.047318733    0.778853363
9	 1944	 1387	 5498	 3	 6	 1	 2     0.468152626    0.032978712    0.019487498    0.016598445    0.026605129    0.019053290    0.043219539    0.763050995
10	 3036	 2154	 8534	 3	 6	 1	 2     0.468659345    0.029117563    0.019586252    0.016663075    0.021545561    0.015594730    0.037325968    0.780088630
11	 4048	 2154	 12582	 4	 8	 1	 2     0.468973631    0.024325609    0.011209268    0.008431906    0.021589061    0.015612507    0.033144273    0.733930991
12	 6880	 3607	 19462	 4	 8	 1	 2     0.469319124    0.021023438    0.011351689    0.008540322    0.017695314    0.012828628    0.027827485    0.755491856
13	 10248	 5314	 29710	 4	 8	 1	 2     0.469553619    0.017858772    0.011397770    0.008575229    0.013748693    0.009846167    0.023541640    0.758603555
14	 15796	 8151	 45506	 4	 8	 1	 2     0.469689526    0.015883771    0.011422592    0.008593328    0.011037145    0.007978515    0.020653306    0.769066769
15	 19745	 8151	 65251	 5	 13	 1	 3     0.469768189    0.014334244    0.009118739    0.005845072    0.011059799    0.007996206    0.018779193    0.763304561
16	 33820	 13852	 99071	 5	 13	 1	 3     0.469859134    0.012782299    0.009146579    0.005861453    0.008929013    0.006471938    0.016346363    0.781965928
17	 50975	 20771	 150046	 5	 13	 1	 3     0.469920333    0.011502993    0.009157185    0.005869332    0.006961668    0.004983881    0.014480686    0.794367980
18	 61170	 20771	 211216	 6	 15	 2	 3     0.469959203    0.010092650    0.007300121    0.005762905    0.006969205    0.004989078    0.013158921    0.766981574
19	 81560	 20771	 292776	 8	 19	 1	 3     0.469997267    0.008511904    0.004885698    0.003687105    0.006970113    0.004989908    0.011720861    0.726218364
20	 125088	 31785	 417864	 8	 19	 1	 3     0.470032733    0.007418076    0.004888659    0.003689099    0.005579325    0.004041685    0.010199955    0.727265613
21	 215328	 54479	 633192	 8	 19	 1	 3     0.470056051    0.006644750    0.004892296    0.003690916    0.004496459    0.003262061    0.009061943    0.733258878
22	 242244	 54479	 875436	 9	 28	 1	 4     0.470070543    0.006448293    0.004620847    0.003061947    0.004497583    0.003263099    0.008276123    0.779144123
23	 368901	 82747	 1244337	 9	 28	 1	 4     0.470086292    0.005788851    0.004622975    0.003063494    0.003484091    0.002493105    0.007327166    0.790053240
24	 409890	 82747	 1654227	 10	 38	 2	 5     0.470096275    0.005441630    0.004179329    0.002980037    0.003484903    0.002493764    0.006655935    0.817560615
25	 491868	 82747	 2146095	 12	 54	 2	 6     0.470106017    0.004838513    0.003355424    0.002062094    0.003486021    0.002494614    0.005928070    0.816203762


==> data/lshaped/criterionB/varth1_thX0.7_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 1	 1     0.455631820    0.082104291    0.020819787    0.016812205    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 1	 1     0.460738017    0.068107366    0.023695271    0.018143735    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 1	 1     0.463734204    0.055734544    0.024463530    0.018613914    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 1	 1     0.465603774    0.048120363    0.024775155    0.018780899    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 1	 1     0.466899234    0.042223234    0.025365751    0.019043367    0.033754705    0.024345659    0.055135426    0.765809505
8	 1296	 1387	 3554	 2	 3	 1	 1     0.467756076    0.036854355    0.025597141    0.019231596    0.026514710    0.018967199    0.047318733    0.778853363
9	 1944	 1387	 5498	 3	 6	 1	 2     0.468152626    0.032978712    0.019487498    0.016598445    0.026605129    0.019053290    0.043219539    0.763050995
10	 3036	 2154	 8534	 3	 6	 1	 2     0.468659345    0.029117563    0.019586252    0.016663075    0.021545561    0.015594730    0.037325968    0.780088630
11	 4048	 2154	 12582	 4	 8	 1	 2     0.468973631    0.024325609    0.011209268    0.008431906    0.021589061    0.015612507    0.033144273    0.733930991
12	 6880	 3607	 19462	 4	 8	 1	 2     0.469319124    0.021023438    0.011351689    0.008540322    0.017695314    0.012828628    0.027827485    0.755491856
13	 10248	 5314	 29710	 4	 8	 1	 2     0.469553619    0.017858772    0.011397770    0.008575229    0.013748693    0.009846167    0.023541640    0.758603555
14	 15796	 8151	 45506	 4	 8	 1	 2     0.469689526    0.015883771    0.011422592    0.008593328    0.011037145    0.007978515    0.020653306    0.769066769
15	 19745	 8151	 65251	 5	 13	 2	 3     0.469768189    0.014334244    0.009118739    0.007141403    0.011059799    0.007996206    0.018779193    0.763304561
16	 33820	 13852	 99071	 5	 13	 2	 3     0.469859134    0.012782299    0.009146579    0.007162573    0.008929013    0.006471938    0.016346363    0.781965928
17	 47348	 13852	 146419	 7	 18	 2	 3     0.469917268    0.010839716    0.006131209    0.005450293    0.008939112    0.006479823    0.014579805    0.743474678
18	 71393	 20779	 217812	 7	 18	 2	 3     0.469978672    0.009285986    0.006138792    0.005456413    0.006967407    0.004988190    0.012444181    0.746211106
19	 91791	 20779	 309603	 9	 28	 2	 4     0.470011803    0.008358391    0.004613791    0.003694543    0.006969622    0.004990092    0.011122701    0.751471306
20	 140877	 31820	 450480	 9	 28	 2	 4     0.470047276    0.007240890    0.004616962    0.003697249    0.005578006    0.004040465    0.009506212    0.761700912
21	 242433	 54521	 692913	 9	 28	 2	 4     0.470070579    0.006446614    0.004620856    0.003699907    0.004495166    0.003261209    0.008274047    0.779136735
22	 296307	 54521	 989220	 11	 42	 2	 5     0.470085437    0.005819147    0.003693354    0.002643318    0.004496845    0.003262619    0.007381817    0.788308279
23	 451110	 82789	 1440330	 11	 42	 2	 5     0.470101179    0.005079122    0.003695332    0.002644924    0.003484537    0.002493538    0.006300079    0.806199706
24	 533130	 82789	 1973460	 13	 58	 4	 6     0.470108825    0.004616007    0.003026556    0.002332069    0.003485324    0.002494175    0.005701083    0.809672072


==> data/lshaped/criterionB/varth1_thX0.7_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 1	 1     0.455631820    0.082104291    0.020819787    0.016812205    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 2	 1     0.460738017    0.068107366    0.023695271    0.023516827    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 2	 1     0.463734204    0.055734544    0.024463530    0.024275467    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 2	 1     0.465603774    0.048120363    0.024775155    0.024578300    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 2	 1     0.466899234    0.042223234    0.025365751    0.025158496    0.033754705    0.024345659    0.055135426    0.765809505
8	 1768	 960	 4026	 4	 8	 2	 2     0.467596614    0.035649932    0.010940896    0.009933486    0.033929552    0.024457462    0.048869381    0.729494246
9	 2592	 1387	 6618	 4	 8	 2	 2     0.468464833    0.028875657    0.011125457    0.010111259    0.026646346    0.019080421    0.039692689    0.727480496
10	 4052	 2156	 10670	 4	 8	 2	 2     0.468974609    0.024311130    0.011208986    0.010195228    0.021572892    0.015590106    0.033130440    0.733800391
11	 6876	 3605	 17546	 4	 8	 2	 2     0.469318196    0.021046999    0.011352301    0.010323750    0.017722907    0.012843424    0.027843140    0.755913277
12	 10236	 5308	 27782	 4	 8	 2	 2     0.469553781    0.017845538    0.011397747    0.010366986    0.013731519    0.009831253    0.023538400    0.758145757
13	 15354	 5308	 43136	 6	 15	 3	 3     0.469670481    0.015563405    0.007254102    0.006799845    0.013769443    0.009861281    0.021081944    0.738233846
14	 23730	 8164	 66866	 6	 15	 3	 3     0.469806937    0.013241310    0.007268136    0.006811960    0.011068265    0.008004556    0.017783462    0.744585613
15	 40668	 13879	 107534	 6	 15	 3	 3     0.469898088    0.011538842    0.007292222    0.006834066    0.008942503    0.006479759    0.015185388    0.759864812
16	 61002	 13879	 168536	 9	 28	 2	 4     0.469950517    0.010061687    0.004605673    0.003687507    0.008945687    0.006482175    0.013465539    0.747217542
17	 91890	 20802	 260426	 9	 28	 2	 4     0.470011750    0.008363376    0.004613819    0.003694573    0.006975581    0.004993414    0.011124926    0.751769103
18	 140805	 31801	 401231	 9	 28	 2	 4     0.470047353    0.007237664    0.004616974    0.003697257    0.005573807    0.004037203    0.009502402    0.761666776
19	 242739	 54589	 643970	 9	 28	 2	 4     0.470070609    0.006446068    0.004620865    0.003699911    0.004494374    0.003260376    0.008272355    0.779230063
20	 296681	 54589	 940651	 11	 42	 3	 5     0.470085467    0.005818544    0.003693369    0.002967274    0.004496051    0.003261680    0.007379918    0.788429361
21	 451506	 82861	 1392157	 11	 42	 3	 5     0.470101209    0.005077013    0.003695336    0.002968919    0.003481458    0.002491180    0.006297836    0.806151970
22	 574644	 82861	 1966801	 14	 61	 5	 6     0.470110917    0.004441236    0.002756369    0.002318575    0.003482385    0.002491875    0.005525862    0.803718163


==> data/lshaped/criterionB/varth1_thX0.7_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 2	 1     0.455631820    0.082104291    0.020819787    0.020680152    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 2	 1     0.460738017    0.068107366    0.023695271    0.023516827    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 2	 1     0.463734204    0.055734544    0.024463530    0.024275467    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 2	 1     0.465603774    0.048120363    0.024775155    0.024578300    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 2	 1     0.466899234    0.042223234    0.025365751    0.025158496    0.033754705    0.024345659    0.055135426    0.765809505
8	 1768	 960	 4026	 4	 8	 2	 2     0.467596614    0.035649932    0.010940896    0.009933486    0.033929552    0.024457462    0.048869381    0.729494246
9	 2592	 1387	 6618	 4	 8	 2	 2     0.468464833    0.028875657    0.011125457    0.010111259    0.026646346    0.019080421    0.039692689    0.727480496
10	 4052	 2156	 10670	 4	 8	 2	 2     0.468974609    0.024311130    0.011208986    0.010195228    0.021572892    0.015590106    0.033130440    0.733800391
11	 6876	 3605	 17546	 4	 8	 2	 2     0.469318196    0.021046999    0.011352301    0.010323750    0.017722907    0.012843424    0.027843140    0.755913277
12	 10236	 5308	 27782	 4	 8	 2	 2     0.469553781    0.017845538    0.011397747    0.010366986    0.013731519    0.009831253    0.023538400    0.758145757
13	 15354	 5308	 43136	 6	 15	 3	 3     0.469670481    0.015563405    0.007254102    0.006799845    0.013769443    0.009861281    0.021081944    0.738233846
14	 23730	 8164	 66866	 6	 15	 3	 3     0.469806937    0.013241310    0.007268136    0.006811960    0.011068265    0.008004556    0.017783462    0.744585613
15	 40668	 13879	 107534	 6	 15	 3	 3     0.469898088    0.011538842    0.007292222    0.006834066    0.008942503    0.006479759    0.015185388    0.759864812
16	 61002	 13879	 168536	 9	 28	 4	 4     0.469950517    0.010061687    0.004605673    0.004219634    0.008945687    0.006482175    0.013465539    0.747217542
17	 91890	 20802	 260426	 9	 28	 4	 4     0.470011750    0.008363376    0.004613819    0.004227256    0.006975581    0.004993414    0.011124926    0.751769103
18	 140805	 31801	 401231	 9	 28	 4	 4     0.470047353    0.007237664    0.004616974    0.004230198    0.005573807    0.004037203    0.009502402    0.761666776
19	 203385	 31801	 604616	 13	 47	 6	 5     0.470067029    0.006407052    0.003155399    0.002912424    0.005576179    0.004039300    0.008473337    0.756142722
20	 350688	 54599	 955304	 13	 47	 6	 5     0.470090323    0.005495016    0.003159447    0.002916083    0.004495898    0.003261674    0.007063845    0.777907230
21	 533689	 82875	 1488993	 13	 47	 6	 5     0.470106067    0.004702472    0.003161328    0.002917813    0.003481271    0.002491065    0.005924151    0.793779884


==> data/lshaped/criterionB/varth1_thX0.7_thP1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 3	 1     0.455631820    0.082104291    0.020819787    0.020819787    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 3	 1     0.460738017    0.068107366    0.023695271    0.023695271    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 3	 1     0.463734204    0.055734544    0.024463530    0.024463530    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 3	 1     0.465603774    0.048120363    0.024775155    0.024775155    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 3	 1     0.466899234    0.042223234    0.025365751    0.025365751    0.033754705    0.024345659    0.055135426    0.765809505
8	 2210	 960	 4468	 5	 9	 9	 2     0.467631678    0.035291583    0.009593227    0.009593227    0.033962712    0.024476930    0.048532704    0.727171161
9	 3240	 1387	 7708	 5	 9	 9	 2     0.468501229    0.028399534    0.009750526    0.009750526    0.026673222    0.019119356    0.039260772    0.723356489
10	 5075	 2160	 12783	 5	 9	 9	 2     0.469012787    0.023719575    0.009817818    0.009817818    0.021592329    0.015607867    0.032585501    0.727918062
11	 8620	 3615	 21403	 5	 9	 9	 2     0.469358414    0.020301647    0.009947693    0.009947693    0.017697465    0.012829746    0.027156747    0.747572870
12	 12825	 5320	 34228	 5	 9	 9	 2     0.469593087    0.016980002    0.009986972    0.009986972    0.013732475    0.009836039    0.022740751    0.746677274
13	 35910	 5320	 70138	 14	 28	 28	 3     0.469718820    0.014333060    0.004013433    0.004013433    0.013759686    0.009852926    0.019975987    0.717514451
14	 55496	 8182	 125634	 14	 28	 28	 3     0.469855010    0.011766596    0.004022128    0.004022128    0.011057815    0.008002816    0.016464481    0.714665438
15	 95088	 13909	 220722	 14	 28	 28	 3     0.469946492    0.009794974    0.004031777    0.004031777    0.008926718    0.006472703    0.013605313    0.719937438
16	 143332	 20858	 364054	 14	 28	 28	 3     0.470007660    0.008041709    0.004035918    0.004035918    0.006955606    0.004980684    0.011296407    0.711882041
17	 220164	 31970	 584218	 14	 28	 28	 3     0.470043016    0.006873920    0.004038152    0.004038152    0.005562742    0.004028746    0.009714561    0.707589396
18	 660492	 31970	 1244710	 42	 90	 90	 4     0.470062649    0.006386812    0.003134361    0.003134361    0.005564813    0.004030156    0.008712937    0.733026301
19	 1137402	 54811	 2382112	 42	 90	 90	 4     0.470085931    0.005472590    0.003136260    0.003136260    0.004484765    0.003254103    0.007350282    0.744541584
20	 1729896	 83147	 4112008	 42	 90	 90	 4     0.470101616    0.004679037    0.003137868    0.003137868    0.003470904    0.002483694    0.006267406    0.746566765


==> data/lshaped/criterionB/varth1_thX0.8_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 34580	 17629	 77572	 4	 8	 1	 2     0.469811864    0.013979224    0.011466261    0.008625771    0.007996472    0.006496923    0.017652805    0.791898140
13	 43225	 17629	 120797	 5	 13	 1	 3     0.469891103    0.012163269    0.009153903    0.005866924    0.008009443    0.006507802    0.015400037    0.789820779
14	 75050	 30511	 195847	 5	 13	 1	 3     0.469950516    0.010855479    0.009162214    0.005873659    0.005821963    0.004772172    0.013465585    0.806164691
15	 90060	 30511	 285907	 6	 15	 1	 3     0.469989442    0.009343729    0.007303454    0.004136814    0.005827935    0.004777593    0.012030539    0.776667499
16	 187266	 63079	 473173	 6	 15	 1	 3     0.470022077    0.008473627    0.007310686    0.004140742    0.004284417    0.003499502    0.010679709    0.793432458
17	 218477	 63079	 691650	 7	 18	 1	 3     0.470041522    0.007493986    0.006148265    0.004029463    0.004284701    0.003499707    0.009786571    0.765741716
18	 249688	 63079	 941338	 8	 19	 1	 3     0.470060251    0.006503935    0.004892990    0.003691274    0.004284836    0.003499820    0.008841362    0.735625870
19	 280899	 63079	 1222237	 9	 28	 1	 4     0.470074746    0.006302996    0.004621631    0.003062343    0.004285825    0.003500630    0.008033831    0.784556722
20	 486828	 109090	 1709065	 9	 28	 1	 4     0.470092073    0.005545123    0.004623594    0.003063868    0.003061171    0.002507561    0.006946413    0.798271441
21	 540920	 109090	 2249985	 10	 38	 1	 5     0.470102058    0.005181466    0.004179996    0.002136362    0.003061898    0.002508179    0.006234138    0.831143915
22	 1131330	 227563	 3381315	 10	 38	 1	 5     0.470110999    0.004753200    0.004181499    0.002137364    0.002260085    0.001854484    0.005518891    0.861259991


==> data/lshaped/criterionB/varth1_thX0.8_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 34580	 17629	 77572	 4	 8	 1	 2     0.469811864    0.013979224    0.011466261    0.008625771    0.007996472    0.006496923    0.017652805    0.791898140
13	 43225	 17629	 120797	 5	 13	 1	 3     0.469891103    0.012163269    0.009153903    0.005866924    0.008009443    0.006507802    0.015400037    0.789820779
14	 75050	 30511	 195847	 5	 13	 1	 3     0.469950516    0.010855479    0.009162214    0.005873659    0.005821963    0.004772172    0.013465585    0.806164691
15	 90060	 30511	 285907	 6	 15	 1	 3     0.469989442    0.009343729    0.007303454    0.004136814    0.005827935    0.004777593    0.012030539    0.776667499
16	 187266	 63079	 473173	 6	 15	 1	 3     0.470022077    0.008473627    0.007310686    0.004140742    0.004284417    0.003499502    0.010679709    0.793432458
17	 218477	 63079	 691650	 7	 18	 1	 3     0.470041522    0.007493986    0.006148265    0.004029463    0.004284701    0.003499707    0.009786571    0.765741716
18	 249688	 63079	 941338	 8	 19	 1	 3     0.470060251    0.006503935    0.004892990    0.003691274    0.004284836    0.003499820    0.008841362    0.735625870
19	 280899	 63079	 1222237	 9	 28	 1	 4     0.470074746    0.006302996    0.004621631    0.003062343    0.004285825    0.003500630    0.008033831    0.784556722
20	 486828	 109090	 1709065	 9	 28	 1	 4     0.470092073    0.005545123    0.004623594    0.003063868    0.003061171    0.002507561    0.006946413    0.798271441
21	 540920	 109090	 2249985	 10	 38	 1	 5     0.470102058    0.005181466    0.004179996    0.002136362    0.003061898    0.002508179    0.006234138    0.831143915
22	 1131330	 227563	 3381315	 10	 38	 1	 5     0.470110999    0.004753200    0.004181499    0.002137364    0.002260085    0.001854484    0.005518891    0.861259991


==> data/lshaped/criterionB/varth1_thX0.8_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 34580	 17629	 77572	 4	 8	 1	 2     0.469811864    0.013979224    0.011466261    0.008625771    0.007996472    0.006496923    0.017652805    0.791898140
13	 43225	 17629	 120797	 5	 13	 1	 3     0.469891103    0.012163269    0.009153903    0.005866924    0.008009443    0.006507802    0.015400037    0.789820779
14	 75050	 30511	 195847	 5	 13	 1	 3     0.469950516    0.010855479    0.009162214    0.005873659    0.005821963    0.004772172    0.013465585    0.806164691
15	 90060	 30511	 285907	 6	 15	 1	 3     0.469989442    0.009343729    0.007303454    0.004136814    0.005827935    0.004777593    0.012030539    0.776667499
16	 187266	 63079	 473173	 6	 15	 1	 3     0.470022077    0.008473627    0.007310686    0.004140742    0.004284417    0.003499502    0.010679709    0.793432458
17	 218477	 63079	 691650	 7	 18	 1	 3     0.470041522    0.007493986    0.006148265    0.004029463    0.004284701    0.003499707    0.009786571    0.765741716
18	 249688	 63079	 941338	 8	 19	 1	 3     0.470060251    0.006503935    0.004892990    0.003691274    0.004284836    0.003499820    0.008841362    0.735625870
19	 280899	 63079	 1222237	 9	 28	 1	 4     0.470074746    0.006302996    0.004621631    0.003062343    0.004285825    0.003500630    0.008033831    0.784556722
20	 486828	 109090	 1709065	 9	 28	 1	 4     0.470092073    0.005545123    0.004623594    0.003063868    0.003061171    0.002507561    0.006946413    0.798271441
21	 540920	 109090	 2249985	 10	 38	 1	 5     0.470102058    0.005181466    0.004179996    0.002136362    0.003061898    0.002508179    0.006234138    0.831143915
22	 1131330	 227563	 3381315	 10	 38	 1	 5     0.470110999    0.004753200    0.004181499    0.002137364    0.002260085    0.001854484    0.005518891    0.861259991


==> data/lshaped/criterionB/varth1_thX0.8_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 34580	 17629	 77572	 4	 8	 1	 2     0.469811864    0.013979224    0.011466261    0.008625771    0.007996472    0.006496923    0.017652805    0.791898140
13	 43225	 17629	 120797	 5	 13	 1	 3     0.469891103    0.012163269    0.009153903    0.005866924    0.008009443    0.006507802    0.015400037    0.789820779
14	 75050	 30511	 195847	 5	 13	 1	 3     0.469950516    0.010855479    0.009162214    0.005873659    0.005821963    0.004772172    0.013465585    0.806164691
15	 90060	 30511	 285907	 6	 15	 1	 3     0.469989442    0.009343729    0.007303454    0.004136814    0.005827935    0.004777593    0.012030539    0.776667499
16	 187266	 63079	 473173	 6	 15	 1	 3     0.470022077    0.008473627    0.007310686    0.004140742    0.004284417    0.003499502    0.010679709    0.793432458
17	 218477	 63079	 691650	 7	 18	 1	 3     0.470041522    0.007493986    0.006148265    0.004029463    0.004284701    0.003499707    0.009786571    0.765741716
18	 249688	 63079	 941338	 8	 19	 1	 3     0.470060251    0.006503935    0.004892990    0.003691274    0.004284836    0.003499820    0.008841362    0.735625870
19	 280899	 63079	 1222237	 9	 28	 1	 4     0.470074746    0.006302996    0.004621631    0.003062343    0.004285825    0.003500630    0.008033831    0.784556722
20	 486828	 109090	 1709065	 9	 28	 1	 4     0.470092073    0.005545123    0.004623594    0.003063868    0.003061171    0.002507561    0.006946413    0.798271441
21	 540920	 109090	 2249985	 10	 38	 1	 5     0.470102058    0.005181466    0.004179996    0.002136362    0.003061898    0.002508179    0.006234138    0.831143915
22	 1131330	 227563	 3381315	 10	 38	 1	 5     0.470110999    0.004753200    0.004181499    0.002137364    0.002260085    0.001854484    0.005518891    0.861259991


==> data/lshaped/criterionB/varth1_thX0.8_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 34580	 17629	 77572	 4	 8	 1	 2     0.469811864    0.013979224    0.011466261    0.008625771    0.007996472    0.006496923    0.017652805    0.791898140
13	 43225	 17629	 120797	 5	 13	 1	 3     0.469891103    0.012163269    0.009153903    0.005866924    0.008009443    0.006507802    0.015400037    0.789820779
14	 75050	 30511	 195847	 5	 13	 1	 3     0.469950516    0.010855479    0.009162214    0.005873659    0.005821963    0.004772172    0.013465585    0.806164691
15	 90060	 30511	 285907	 6	 15	 1	 3     0.469989442    0.009343729    0.007303454    0.004136814    0.005827935    0.004777593    0.012030539    0.776667499
16	 187266	 63079	 473173	 6	 15	 1	 3     0.470022077    0.008473627    0.007310686    0.004140742    0.004284417    0.003499502    0.010679709    0.793432458
17	 218477	 63079	 691650	 7	 18	 1	 3     0.470041522    0.007493986    0.006148265    0.004029463    0.004284701    0.003499707    0.009786571    0.765741716
18	 249688	 63079	 941338	 8	 19	 1	 3     0.470060251    0.006503935    0.004892990    0.003691274    0.004284836    0.003499820    0.008841362    0.735625870
19	 280899	 63079	 1222237	 9	 28	 1	 4     0.470074746    0.006302996    0.004621631    0.003062343    0.004285825    0.003500630    0.008033831    0.784556722
20	 486828	 109090	 1709065	 9	 28	 1	 4     0.470092073    0.005545123    0.004623594    0.003063868    0.003061171    0.002507561    0.006946413    0.798271441
21	 540920	 109090	 2249985	 10	 38	 1	 5     0.470102058    0.005181466    0.004179996    0.002136362    0.003061898    0.002508179    0.006234138    0.831143915
22	 1131330	 227563	 3381315	 10	 38	 1	 5     0.470110999    0.004753200    0.004181499    0.002137364    0.002260085    0.001854484    0.005518891    0.861259991


==> data/lshaped/criterionB/varth1_thX0.8_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 34580	 17629	 77572	 4	 8	 1	 2     0.469811864    0.013979224    0.011466261    0.008625771    0.007996472    0.006496923    0.017652805    0.791898140
13	 43225	 17629	 120797	 5	 13	 1	 3     0.469891103    0.012163269    0.009153903    0.005866924    0.008009443    0.006507802    0.015400037    0.789820779
14	 75050	 30511	 195847	 5	 13	 1	 3     0.469950516    0.010855479    0.009162214    0.005873659    0.005821963    0.004772172    0.013465585    0.806164691
15	 90060	 30511	 285907	 6	 15	 2	 3     0.469989442    0.009343729    0.007303454    0.005765062    0.005827935    0.004777593    0.012030539    0.776667499
16	 120080	 30511	 405987	 8	 19	 1	 3     0.470027533    0.007607530    0.004888517    0.003688963    0.005828972    0.004778653    0.010436862    0.728909704
17	 249696	 63081	 655683	 8	 19	 1	 3     0.470060250    0.006503923    0.004892990    0.003691274    0.004284818    0.003499802    0.008841424    0.735619375
18	 280908	 63081	 936591	 9	 28	 1	 4     0.470074745    0.006302984    0.004621631    0.003062343    0.004285806    0.003500707    0.008033899    0.784548517
19	 486900	 109106	 1423491	 9	 28	 1	 4     0.470092077    0.005545057    0.004623595    0.003063868    0.003061051    0.002507434    0.006946149    0.798292305
20	 541000	 109106	 1964491	 10	 38	 2	 5     0.470102062    0.005181396    0.004179998    0.002980611    0.003061777    0.002508052    0.006233843    0.831171912
21	 649200	 109106	 2613691	 12	 54	 2	 6     0.470111808    0.004543428    0.003355888    0.002062330    0.003062801    0.002508978    0.005449569    0.833722407


==> data/lshaped/criterionB/varth1_thX0.8_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 34580	 17629	 77572	 4	 8	 1	 2     0.469811864    0.013979224    0.011466261    0.008625771    0.007996472    0.006496923    0.017652805    0.791898140
13	 43225	 17629	 120797	 5	 13	 2	 3     0.469891103    0.012163269    0.009153903    0.007168390    0.008009443    0.006507802    0.015400037    0.789820779
14	 60515	 17629	 181312	 7	 18	 2	 3     0.469949330    0.010096890    0.006136399    0.005454473    0.008018216    0.006515843    0.013506914    0.747534919
15	 105133	 30529	 286445	 7	 18	 2	 3     0.470008909    0.008466517    0.006141990    0.005458957    0.005827339    0.004777132    0.011244316    0.752959719
16	 135171	 30529	 421616	 9	 28	 2	 4     0.470042069    0.007436214    0.004616840    0.003697134    0.005829415    0.004778542    0.009760247    0.761887951
17	 281016	 63105	 702632	 9	 28	 2	 4     0.470074765    0.006302076    0.004621634    0.003700473    0.004284467    0.003499578    0.008032748    0.784547966
18	 343464	 63105	 1046096	 11	 42	 2	 5     0.470089627    0.005658360    0.003694195    0.002643981    0.004286020    0.003500818    0.007109996    0.795831709
19	 595276	 109138	 1641372	 11	 42	 2	 5     0.470106948    0.004799838    0.003695896    0.002645340    0.003062482    0.002508623    0.005853825    0.819949059


==> data/lshaped/criterionB/varth1_thX0.8_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2600	 1392	 5438	 4	 8	 2	 2     0.468401221    0.029474862    0.011124598    0.010109468    0.027294886    0.022257185    0.040436435    0.728918423
8	 5008	 2640	 10446	 4	 8	 2	 2     0.469073652    0.023467766    0.011253061    0.010235733    0.020593801    0.016910219    0.031697298    0.740371181
9	 9576	 4962	 20022	 4	 8	 2	 2     0.469491366    0.018762154    0.011387744    0.010357313    0.014910993    0.012123832    0.024752113    0.758002109
10	 17188	 8858	 37210	 4	 8	 2	 2     0.469695458    0.015846652    0.011426500    0.010394621    0.010979593    0.009005078    0.020517946    0.772331301
11	 25782	 8858	 62992	 6	 15	 3	 3     0.469812756    0.013196052    0.007270555    0.006813924    0.011012485    0.009032647    0.017629061    0.748539699
12	 51894	 17637	 114886	 6	 15	 3	 3     0.469930125    0.010836740    0.007297619    0.006838718    0.008011223    0.006510159    0.014159362    0.765340978
13	 77841	 17637	 192727	 9	 28	 2	 4     0.469982623    0.009245937    0.004611398    0.003692435    0.008013886    0.006512466    0.012294056    0.752065675
14	 135315	 30561	 328042	 9	 28	 2	 4     0.470042095    0.007435715    0.004616855    0.003697146    0.005828766    0.004777895    0.009759033    0.761931558
15	 281322	 63173	 609364	 9	 28	 2	 4     0.470074805    0.006300773    0.004621642    0.003700482    0.004282542    0.003497484    0.008030419    0.784613282
16	 343838	 63173	 953202	 11	 42	 3	 5     0.470089667    0.005656903    0.003694200    0.002967960    0.004284091    0.003498859    0.007107360    0.795921813
17	 595936	 109260	 1549138	 11	 42	 3	 5     0.470106970    0.004798949    0.003695898    0.002969380    0.003061086    0.002507996    0.005852067    0.820043428


==> data/lshaped/criterionB/varth1_thX0.8_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2600	 1392	 5438	 4	 8	 2	 2     0.468401221    0.029474862    0.011124598    0.010109468    0.027294886    0.022257185    0.040436435    0.728918423
8	 5008	 2640	 10446	 4	 8	 2	 2     0.469073652    0.023467766    0.011253061    0.010235733    0.020593801    0.016910219    0.031697298    0.740371181
9	 9576	 4962	 20022	 4	 8	 2	 2     0.469491366    0.018762154    0.011387744    0.010357313    0.014910993    0.012123832    0.024752113    0.758002109
10	 17188	 8858	 37210	 4	 8	 2	 2     0.469695458    0.015846652    0.011426500    0.010394621    0.010979593    0.009005078    0.020517946    0.772331301
11	 25782	 8858	 62992	 6	 15	 3	 3     0.469812756    0.013196052    0.007270555    0.006813924    0.011012485    0.009032647    0.017629061    0.748539699
12	 51894	 17637	 114886	 6	 15	 3	 3     0.469930125    0.010836740    0.007297619    0.006838718    0.008011223    0.006510159    0.014159362    0.765340978
13	 77841	 17637	 192727	 9	 28	 4	 4     0.469982623    0.009245937    0.004611398    0.004224980    0.008013886    0.006512466    0.012294056    0.752065675
14	 135315	 30561	 328042	 9	 28	 4	 4     0.470042095    0.007435715    0.004616855    0.004230084    0.005828766    0.004777895    0.009759033    0.761931558
15	 281322	 63173	 609364	 9	 28	 4	 4     0.470074805    0.006300773    0.004621642    0.004234381    0.004282542    0.003497484    0.008030419    0.784613282
16	 406354	 63173	 1015718	 13	 47	 6	 5     0.470094520    0.005323697    0.003160200    0.002916747    0.004284260    0.003498972    0.006778787    0.785346574
17	 704288	 109260	 1720006	 13	 47	 6	 5     0.470111825    0.004401030    0.003161858    0.002918299    0.003061326    0.002508167    0.005448112    0.807808297


==> data/lshaped/criterionB/varth1_thX0.9_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 4922	 5090	 8392	 2	 3	 1	 1     0.468708782    0.030355408    0.025886503    0.019407624    0.015853699    0.014393595    0.036699956    0.827123843
7	 7383	 5090	 15775	 3	 6	 1	 2     0.469111814    0.025400191    0.019806977    0.016827017    0.015901364    0.014439454    0.031127400    0.816007475
8	 9844	 5090	 25619	 4	 8	 1	 2     0.469432152    0.019570625    0.011377459    0.008557638    0.015923655    0.014461587    0.025850801    0.757060681
9	 23252	 11914	 48871	 4	 8	 1	 2     0.469720459    0.015508120    0.011444847    0.008609355    0.010465050    0.009520843    0.019937410    0.777840254
10	 51868	 26326	 100739	 4	 8	 1	 2     0.469847790    0.013310835    0.011475041    0.008632405    0.006745500    0.006150412    0.016669234    0.798527107
11	 64835	 26326	 165574	 5	 13	 1	 3     0.469927144    0.011382560    0.009160481    0.005872433    0.006756350    0.006160287    0.014257923    0.798332298
12	 170420	 68820	 335994	 5	 13	 1	 3     0.469980652    0.010172116    0.009170815    0.005878971    0.004400920    0.003987380    0.012369173    0.822376413
13	 204504	 68820	 540498	 6	 15	 1	 3     0.470019648    0.008535216    0.007310704    0.004140687    0.004404943    0.003991143    0.010786110    0.791315479
14	 238588	 68820	 779086	 7	 18	 1	 3     0.470039092    0.007563579    0.006148319    0.004029401    0.004405213    0.003991397    0.009902599    0.763797442
15	 272672	 68820	 1051758	 8	 19	 1	 3     0.470057821    0.006584048    0.004893101    0.003691383    0.004405366    0.003991507    0.008969656    0.734035684
16	 593888	 149511	 1645646	 8	 19	 1	 3     0.470080021    0.005677858    0.004894816    0.003692414    0.002877299    0.002623519    0.007719034    0.735565893
17	 668124	 149511	 2313770	 9	 28	 1	 4     0.470094524    0.005446479    0.004623997    0.003064073    0.002877982    0.002624169    0.006778483    0.803495224
18	 742360	 149511	 3056130	 10	 38	 1	 5     0.470104511    0.005075734    0.004180489    0.002136682    0.002878644    0.002624801    0.006046354    0.839470284
19	 1830660	 367603	 4886790	 10	 38	 1	 5     0.470114401    0.004564355    0.004182042    0.002137738    0.001828622    0.001663670    0.005221024    0.874226058


==> data/lshaped/criterionB/varth1_thX0.9_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 4922	 5090	 8392	 2	 3	 1	 1     0.468708782    0.030355408    0.025886503    0.019407624    0.015853699    0.014393595    0.036699956    0.827123843
7	 7383	 5090	 15775	 3	 6	 1	 2     0.469111814    0.025400191    0.019806977    0.016827017    0.015901364    0.014439454    0.031127400    0.816007475
8	 9844	 5090	 25619	 4	 8	 1	 2     0.469432152    0.019570625    0.011377459    0.008557638    0.015923655    0.014461587    0.025850801    0.757060681
9	 23252	 11914	 48871	 4	 8	 1	 2     0.469720459    0.015508120    0.011444847    0.008609355    0.010465050    0.009520843    0.019937410    0.777840254
10	 51868	 26326	 100739	 4	 8	 1	 2     0.469847790    0.013310835    0.011475041    0.008632405    0.006745500    0.006150412    0.016669234    0.798527107
11	 64835	 26326	 165574	 5	 13	 1	 3     0.469927144    0.011382560    0.009160481    0.005872433    0.006756350    0.006160287    0.014257923    0.798332298
12	 170420	 68820	 335994	 5	 13	 1	 3     0.469980652    0.010172116    0.009170815    0.005878971    0.004400920    0.003987380    0.012369173    0.822376413
13	 204504	 68820	 540498	 6	 15	 1	 3     0.470019648    0.008535216    0.007310704    0.004140687    0.004404943    0.003991143    0.010786110    0.791315479
14	 238588	 68820	 779086	 7	 18	 1	 3     0.470039092    0.007563579    0.006148319    0.004029401    0.004405213    0.003991397    0.009902599    0.763797442
15	 272672	 68820	 1051758	 8	 19	 1	 3     0.470057821    0.006584048    0.004893101    0.003691383    0.004405366    0.003991507    0.008969656    0.734035684
16	 593888	 149511	 1645646	 8	 19	 1	 3     0.470080021    0.005677858    0.004894816    0.003692414    0.002877299    0.002623519    0.007719034    0.735565893
17	 668124	 149511	 2313770	 9	 28	 1	 4     0.470094524    0.005446479    0.004623997    0.003064073    0.002877982    0.002624169    0.006778483    0.803495224
18	 742360	 149511	 3056130	 10	 38	 1	 5     0.470104511    0.005075734    0.004180489    0.002136682    0.002878644    0.002624801    0.006046354    0.839470284
19	 1830660	 367603	 4886790	 10	 38	 1	 5     0.470114401    0.004564355    0.004182042    0.002137738    0.001828622    0.001663670    0.005221024    0.874226058


==> data/lshaped/criterionB/varth1_thX0.9_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 4922	 5090	 8392	 2	 3	 1	 1     0.468708782    0.030355408    0.025886503    0.019407624    0.015853699    0.014393595    0.036699956    0.827123843
7	 7383	 5090	 15775	 3	 6	 1	 2     0.469111814    0.025400191    0.019806977    0.016827017    0.015901364    0.014439454    0.031127400    0.816007475
8	 9844	 5090	 25619	 4	 8	 1	 2     0.469432152    0.019570625    0.011377459    0.008557638    0.015923655    0.014461587    0.025850801    0.757060681
9	 23252	 11914	 48871	 4	 8	 1	 2     0.469720459    0.015508120    0.011444847    0.008609355    0.010465050    0.009520843    0.019937410    0.777840254
10	 51868	 26326	 100739	 4	 8	 1	 2     0.469847790    0.013310835    0.011475041    0.008632405    0.006745500    0.006150412    0.016669234    0.798527107
11	 64835	 26326	 165574	 5	 13	 1	 3     0.469927144    0.011382560    0.009160481    0.005872433    0.006756350    0.006160287    0.014257923    0.798332298
12	 170420	 68820	 335994	 5	 13	 1	 3     0.469980652    0.010172116    0.009170815    0.005878971    0.004400920    0.003987380    0.012369173    0.822376413
13	 204504	 68820	 540498	 6	 15	 1	 3     0.470019648    0.008535216    0.007310704    0.004140687    0.004404943    0.003991143    0.010786110    0.791315479
14	 238588	 68820	 779086	 7	 18	 1	 3     0.470039092    0.007563579    0.006148319    0.004029401    0.004405213    0.003991397    0.009902599    0.763797442
15	 272672	 68820	 1051758	 8	 19	 1	 3     0.470057821    0.006584048    0.004893101    0.003691383    0.004405366    0.003991507    0.008969656    0.734035684
16	 593888	 149511	 1645646	 8	 19	 1	 3     0.470080021    0.005677858    0.004894816    0.003692414    0.002877299    0.002623519    0.007719034    0.735565893
17	 668124	 149511	 2313770	 9	 28	 1	 4     0.470094524    0.005446479    0.004623997    0.003064073    0.002877982    0.002624169    0.006778483    0.803495224
18	 742360	 149511	 3056130	 10	 38	 1	 5     0.470104511    0.005075734    0.004180489    0.002136682    0.002878644    0.002624801    0.006046354    0.839470284
19	 1830660	 367603	 4886790	 10	 38	 1	 5     0.470114401    0.004564355    0.004182042    0.002137738    0.001828622    0.001663670    0.005221024    0.874226058


==> data/lshaped/criterionB/varth1_thX0.9_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 4922	 5090	 8392	 2	 3	 1	 1     0.468708782    0.030355408    0.025886503    0.019407624    0.015853699    0.014393595    0.036699956    0.827123843
7	 7383	 5090	 15775	 3	 6	 1	 2     0.469111814    0.025400191    0.019806977    0.016827017    0.015901364    0.014439454    0.031127400    0.816007475
8	 9844	 5090	 25619	 4	 8	 1	 2     0.469432152    0.019570625    0.011377459    0.008557638    0.015923655    0.014461587    0.025850801    0.757060681
9	 23252	 11914	 48871	 4	 8	 1	 2     0.469720459    0.015508120    0.011444847    0.008609355    0.010465050    0.009520843    0.019937410    0.777840254
10	 51868	 26326	 100739	 4	 8	 1	 2     0.469847790    0.013310835    0.011475041    0.008632405    0.006745500    0.006150412    0.016669234    0.798527107
11	 64835	 26326	 165574	 5	 13	 1	 3     0.469927144    0.011382560    0.009160481    0.005872433    0.006756350    0.006160287    0.014257923    0.798332298
12	 170420	 68820	 335994	 5	 13	 1	 3     0.469980652    0.010172116    0.009170815    0.005878971    0.004400920    0.003987380    0.012369173    0.822376413
13	 204504	 68820	 540498	 6	 15	 1	 3     0.470019648    0.008535216    0.007310704    0.004140687    0.004404943    0.003991143    0.010786110    0.791315479
14	 238588	 68820	 779086	 7	 18	 1	 3     0.470039092    0.007563579    0.006148319    0.004029401    0.004405213    0.003991397    0.009902599    0.763797442
15	 272672	 68820	 1051758	 8	 19	 1	 3     0.470057821    0.006584048    0.004893101    0.003691383    0.004405366    0.003991507    0.008969656    0.734035684
16	 593888	 149511	 1645646	 8	 19	 1	 3     0.470080021    0.005677858    0.004894816    0.003692414    0.002877299    0.002623519    0.007719034    0.735565893
17	 668124	 149511	 2313770	 9	 28	 1	 4     0.470094524    0.005446479    0.004623997    0.003064073    0.002877982    0.002624169    0.006778483    0.803495224
18	 742360	 149511	 3056130	 10	 38	 1	 5     0.470104511    0.005075734    0.004180489    0.002136682    0.002878644    0.002624801    0.006046354    0.839470284
19	 1830660	 367603	 4886790	 10	 38	 1	 5     0.470114401    0.004564355    0.004182042    0.002137738    0.001828622    0.001663670    0.005221024    0.874226058


==> data/lshaped/criterionB/varth1_thX0.9_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 4922	 5090	 8392	 2	 3	 1	 1     0.468708782    0.030355408    0.025886503    0.019407624    0.015853699    0.014393595    0.036699956    0.827123843
7	 7383	 5090	 15775	 3	 6	 1	 2     0.469111814    0.025400191    0.019806977    0.016827017    0.015901364    0.014439454    0.031127400    0.816007475
8	 9844	 5090	 25619	 4	 8	 1	 2     0.469432152    0.019570625    0.011377459    0.008557638    0.015923655    0.014461587    0.025850801    0.757060681
9	 23252	 11914	 48871	 4	 8	 1	 2     0.469720459    0.015508120    0.011444847    0.008609355    0.010465050    0.009520843    0.019937410    0.777840254
10	 51868	 26326	 100739	 4	 8	 1	 2     0.469847790    0.013310835    0.011475041    0.008632405    0.006745500    0.006150412    0.016669234    0.798527107
11	 64835	 26326	 165574	 5	 13	 1	 3     0.469927144    0.011382560    0.009160481    0.005872433    0.006756350    0.006160287    0.014257923    0.798332298
12	 170420	 68820	 335994	 5	 13	 1	 3     0.469980652    0.010172116    0.009170815    0.005878971    0.004400920    0.003987380    0.012369173    0.822376413
13	 204504	 68820	 540498	 6	 15	 1	 3     0.470019648    0.008535216    0.007310704    0.004140687    0.004404943    0.003991143    0.010786110    0.791315479
14	 238588	 68820	 779086	 7	 18	 1	 3     0.470039092    0.007563579    0.006148319    0.004029401    0.004405213    0.003991397    0.009902599    0.763797442
15	 272672	 68820	 1051758	 8	 19	 1	 3     0.470057821    0.006584048    0.004893101    0.003691383    0.004405366    0.003991507    0.008969656    0.734035684
16	 593888	 149511	 1645646	 8	 19	 1	 3     0.470080021    0.005677858    0.004894816    0.003692414    0.002877299    0.002623519    0.007719034    0.735565893
17	 668124	 149511	 2313770	 9	 28	 1	 4     0.470094524    0.005446479    0.004623997    0.003064073    0.002877982    0.002624169    0.006778483    0.803495224
18	 742360	 149511	 3056130	 10	 38	 1	 5     0.470104511    0.005075734    0.004180489    0.002136682    0.002878644    0.002624801    0.006046354    0.839470284
19	 1830660	 367603	 4886790	 10	 38	 1	 5     0.470114401    0.004564355    0.004182042    0.002137738    0.001828622    0.001663670    0.005221024    0.874226058


==> data/lshaped/criterionB/varth1_thX0.9_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 4922	 5090	 8392	 2	 3	 1	 1     0.468708782    0.030355408    0.025886503    0.019407624    0.015853699    0.014393595    0.036699956    0.827123843
7	 7383	 5090	 15775	 3	 6	 1	 2     0.469111814    0.025400191    0.019806977    0.016827017    0.015901364    0.014439454    0.031127400    0.816007475
8	 9844	 5090	 25619	 4	 8	 1	 2     0.469432152    0.019570625    0.011377459    0.008557638    0.015923655    0.014461587    0.025850801    0.757060681
9	 23252	 11914	 48871	 4	 8	 1	 2     0.469720459    0.015508120    0.011444847    0.008609355    0.010465050    0.009520843    0.019937410    0.777840254
10	 51868	 26326	 100739	 4	 8	 1	 2     0.469847790    0.013310835    0.011475041    0.008632405    0.006745500    0.006150412    0.016669234    0.798527107
11	 64835	 26326	 165574	 5	 13	 1	 3     0.469927144    0.011382560    0.009160481    0.005872433    0.006756350    0.006160287    0.014257923    0.798332298
12	 170420	 68820	 335994	 5	 13	 1	 3     0.469980652    0.010172116    0.009170815    0.005878971    0.004400920    0.003987380    0.012369173    0.822376413
13	 204504	 68820	 540498	 6	 15	 2	 3     0.470019648    0.008535216    0.007310704    0.005771339    0.004404943    0.003991143    0.010786110    0.791315479
14	 272672	 68820	 813170	 8	 19	 1	 3     0.470057821    0.006584048    0.004893101    0.003691383    0.004405366    0.003991507    0.008969656    0.734035684
15	 593888	 149511	 1407058	 8	 19	 1	 3     0.470080021    0.005677858    0.004894816    0.003692414    0.002877299    0.002623519    0.007719034    0.735565893
16	 668124	 149511	 2075182	 9	 28	 1	 4     0.470094524    0.005446479    0.004623997    0.003064073    0.002877982    0.002624169    0.006778483    0.803495224
17	 742360	 149511	 2817542	 10	 38	 2	 5     0.470104511    0.005075734    0.004180489    0.002981017    0.002878644    0.002624801    0.006046354    0.839470284
18	 890832	 149511	 3708374	 12	 54	 2	 6     0.470114259    0.004422238    0.003356251    0.002062516    0.002879543    0.002625654    0.005233820    0.844935056


==> data/lshaped/criterionB/varth1_thX0.9_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 4922	 5090	 8392	 2	 3	 1	 1     0.468708782    0.030355408    0.025886503    0.019407624    0.015853699    0.014393595    0.036699956    0.827123843
7	 7383	 5090	 15775	 3	 6	 1	 2     0.469111814    0.025400191    0.019806977    0.016827017    0.015901364    0.014439454    0.031127400    0.816007475
8	 9844	 5090	 25619	 4	 8	 1	 2     0.469432152    0.019570625    0.011377459    0.008557638    0.015923655    0.014461587    0.025850801    0.757060681
9	 23252	 11914	 48871	 4	 8	 1	 2     0.469720459    0.015508120    0.011444847    0.008609355    0.010465050    0.009520843    0.019937410    0.777840254
10	 51868	 26326	 100739	 4	 8	 1	 2     0.469847790    0.013310835    0.011475041    0.008632405    0.006745500    0.006150412    0.016669234    0.798527107
11	 64835	 26326	 165574	 5	 13	 2	 3     0.469927144    0.011382560    0.009160481    0.007173919    0.006756350    0.006160287    0.014257923    0.798332298
12	 90769	 26326	 256343	 7	 18	 2	 3     0.469985459    0.009134623    0.006140688    0.005457891    0.006762639    0.006166290    0.012185133    0.749653111
13	 238714	 68856	 495057	 7	 18	 2	 3     0.470039133    0.007562699    0.006148327    0.005464304    0.004403691    0.003990024    0.009900644    0.763859280
14	 306918	 68856	 801975	 9	 28	 2	 4     0.470072358    0.006384634    0.004621881    0.003700755    0.004404744    0.003990979    0.008172388    0.781244588
15	 669060	 149719	 1471035	 9	 28	 2	 4     0.470094554    0.005445644    0.004624001    0.003702577    0.002876396    0.002622706    0.006776432    0.803615286
16	 817740	 149719	 2288775	 11	 42	 2	 5     0.470109432    0.004684197    0.003696336    0.002645675    0.002877291    0.002623538    0.005650753    0.828950962


==> data/lshaped/criterionB/varth1_thX0.9_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 2	 2     0.468754602    0.026511438    0.011199314    0.010185401    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 2	 2     0.469434248    0.019562373    0.011379964    0.010351637    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 2	 2     0.469721167    0.015496492    0.011445060    0.010410963    0.010447577    0.009505652    0.019920711    0.777908571
9	 35076	 11980	 75710	 6	 15	 3	 3     0.469838830    0.012758000    0.007283685    0.006826080    0.010474469    0.009529039    0.016919904    0.754023202
10	 78096	 26424	 153806	 6	 15	 3	 3     0.469966435    0.009943069    0.007302102    0.006842506    0.006748624    0.006153828    0.012898030    0.770898240
11	 117144	 26424	 270950	 9	 28	 2	 4     0.470018988    0.008178095    0.004615651    0.003696145    0.006751074    0.006156255    0.010814830    0.756192603
12	 307881	 69071	 578831	 9	 28	 2	 4     0.470072506    0.006378751    0.004621894    0.003700767    0.004396198    0.003983097    0.008163853    0.781340725
13	 671724	 150313	 1250555	 9	 28	 2	 4     0.470094602    0.005443378    0.004624006    0.003702581    0.002872096    0.002618757    0.006773087    0.803677544
14	 820996	 150313	 2071551	 11	 42	 3	 5     0.470109481    0.004681561    0.003696341    0.002969746    0.002872991    0.002619594    0.005646740    0.829073289


==> data/lshaped/criterionB/varth1_thX0.9_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 2	 2     0.468754602    0.026511438    0.011199314    0.010185401    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 2	 2     0.469434248    0.019562373    0.011379964    0.010351637    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 2	 2     0.469721167    0.015496492    0.011445060    0.010410963    0.010447577    0.009505652    0.019920711    0.777908571
9	 35076	 11980	 75710	 6	 15	 3	 3     0.469838830    0.012758000    0.007283685    0.006826080    0.010474469    0.009529039    0.016919904    0.754023202
10	 78096	 26424	 153806	 6	 15	 3	 3     0.469966435    0.009943069    0.007302102    0.006842506    0.006748624    0.006153828    0.012898030    0.770898240
11	 117144	 26424	 270950	 9	 28	 4	 4     0.470018988    0.008178095    0.004615651    0.004228959    0.006751074    0.006156255    0.010814830    0.756192603
12	 307881	 69071	 578831	 9	 28	 4	 4     0.470072506    0.006378751    0.004621894    0.004234631    0.004396198    0.003983097    0.008163853    0.781340725
13	 444717	 69071	 1023548	 13	 47	 6	 5     0.470092224    0.005415500    0.003160322    0.002916862    0.004397727    0.003984495    0.006936185    0.780760581
14	 970424	 150337	 1993972	 13	 47	 6	 5     0.470114341    0.004272394    0.003162276    0.002918682    0.002872866    0.002619470    0.005226460    0.817454610


==> data/lshaped/criterionC/dataforthetaP_varth1_thX0.1.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	1914	37126693	406320	68440	12	727	-0.34124
0.20	1976	38436652	406776	68516	12	725	-0.33922
0.30	1596	31766942	394446	61380	13	708	-0.33908
0.40	1991	38948918	477414	68923	14	725	-0.33980
0.50	2063	40891821	414192	69756	12	726	-0.34003
0.60	1767	35855809	410813	63903	13	712	-0.33964
0.70	1466	30252882	428625	57828	15	697	-0.33968
0.80	2110	44306077	587418	69832	17	726	-0.33889
0.90	2178	47582801	566185	67322	17	720	-0.33420


==> data/lshaped/criterionC/dataforthetaP_varth1_thX0.2.dat <==
thetaP	time	cost		dofs	nels	cardP	iters	decay
0.10	544	10472434	420180	70757	12	218	-0.34006
0.20	533	10293846	411540	69312	12	215	-0.33883
0.30	443	8743434		402064	62556	13	211	-0.33877
0.40	558	10842902	492646	71108	14	215	-0.33951
0.50	548	10790957	422472	71141	12	214	-0.33968
0.60	491	9833369		424255	65980	13	211	-0.33949
0.70	408	8317634		439785	59323	15	207	-0.33950
0.80	583	12082564	599505	71261	17	214	-0.33887
0.90	600	12942155	585480	69604	17	212	-0.33385


==> data/lshaped/criterionC/dataforthetaP_varth1_thX0.3.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	282	5398269	437724	73698	12	104	-0.33918
0.20	282	5386660	438636	73851	12	102	-0.33819
0.30	236	4609593	421018	65483	13	100	-0.33837
0.40	286	5491501	510188	73628	14	101	-0.33898
0.50	267	5194711	437304	73628	12	100	-0.33907
0.60	229	4573863	421109	65497	13	98	-0.33911
0.70	211	4270672	456525	61567	15	97	-0.33902
0.80	297	6113283	621078	73814	17	100	-0.33824
0.90	277	5957047	587265	69817	17	98	-0.33339


==> data/lshaped/criterionC/dataforthetaP_varth1_thX0.35.dat <==
theta	time	cost	dofs	nels	cardP	iters
0.10	239	4335628	448800	75550	12	79
0.20	239	4266759	447564	75344	12	77
0.30	189	3464018	411463	64009	13	75
0.40	242	4411057	522900	75450	14	76
0.50	218	4070925	448248	75458	12	75
0.60	201	3815143	448656	69749	13	74
0.70	184	3488045	476115	64189	15	73
0.80	249	4872040	634661	75416	17	75
0.90	222	4537211	588234	69930	17	73
1.00	310	7002459	1453536	69942	42	73


==> data/lshaped/criterionC/dataforthetaP_varth1_thX0.4.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	193	3657156	463656	78041	12	62	-0.33817
0.20	189	3573880	464280	78145	12	60	-0.33723
0.30	165	3169527	451009	70112	13	59	-0.33726
0.40	197	3738567	541786	78163	14	59	-0.33843
0.50	173	3352712	464376	78161	12	58	-0.33842
0.60	153	3024178	451334	70162	13	57	-0.33796
0.70	131	2634872	465210	62727	15	56	-0.33785
0.80	206	4146897	657883	78163	17	58	-0.33699
0.90	166	3567033	591889	70360	17	56	-0.33250


==> data/lshaped/criterionC/dataforthetaP_varth1_thX0.5.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	133	2523497	437136	73597	12	42	-0.33739
0.20	125	2380561	437016	73577	12	40	-0.33668
0.30	129	2459900	472992	73509	13	40	-0.33679
0.40	132	2521302	509992	73597	14	39	-0.33813
0.50	107	2102539	437148	73599	12	38	-0.33788
0.60	115	2260210	473356	73565	13	38	-0.33743
0.70	92	1847454	454500	61296	15	37	-0.33714
0.80	135	2721150	618783	73539	17	38	-0.33691
0.90	124	2572804	619854	73665	17	37	-0.33200


==> data/lshaped/criterionC/dataforthetaP_varth1_thX0.6.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	126	2323857	492720	82900	12	32	-0.33834
0.20	118	2168310	492648	82888	12	30	-0.33766
0.30	121	2271816	533520	82860	13	30	-0.33819
0.40	126	2331065	574868	82904	14	29	-0.33887
0.50	97	1828574	492744	82904	12	28	-0.33837
0.60	103	2004779	533520	82860	13	28	-0.33895
0.70	77	1533861	469515	63302	15	27	-0.33856
0.80	127	2528526	697612	82852	17	28	-0.33776
0.90	112	2294306	701947	83363	17	27	-0.33252


==> data/lshaped/criterionC/dataforthetaP_varth1_thX0.7.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	114	2094382	503892	84761	12	25	-0.33799
0.20	103	1891752	503400	84679	12	23	-0.33748
0.30	107	1970087	545389	84685	13	23	-0.33763
0.40	110	2014430	587258	84673	14	22	-0.33994
0.50	90	1496851	503364	84673	12	21	-0.33929
0.60	91	1710029	545402	84687	13	21	-0.33831
0.70	95	1793937	629310	84687	15	21	-0.33833
0.80	112	2185402	713303	84697	17	21	-0.33768
0.90	93	1837025	714578	84847	17	20	-0.33252


==> data/lshaped/criterionC/dataforthetaP_varth1_thX0.8.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	141	2403912	649560	109166	12	21	-0.33539
0.20	126	2162469	649320	109126	12	19	-0.33475
0.30	130	2240383	703469	109132	13	19	-0.33621
0.40	89	1560286	595408	109162	11	17	-0.33635
0.50	92	1645652	649536	109162	12	17	-0.33699
0.60	111	1940368	703612	109156	13	17	-0.33683
0.70	116	2048616	811860	109156	15	17	-0.33703
0.80	86	1620466	703794	109184	13	16	-0.33531
0.90	109	2089746	920856	109244	17	16	-0.32968


==> data/lshaped/criterionC/dataforthetaP_varth1_thX0.9.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	193	2891115	896280	150421	12	18	-0.33078
0.20	179	2621348	895344	150265	12	16	-0.32953
0.30	191	2830679	969709	150227	13	16	-0.32834
0.40	114	1776192	821062	150325	11	14	-0.33213
0.50	121	1885067	895728	150329	12	14	-0.33292
0.60	167	2470591	970151	150295	13	14	-0.32816
0.70	173	2619845	1119405	150295	15	14	-0.32854
0.80	113	1880106	970229	150307	13	13	-0.32951
0.90	165	2611297	1273487	150863	17	13	-0.32306


==> data/lshaped/criterionC/varth1_thX0.1_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.016001621	 0.145571194	 0.738866350
12	 47	 124	 528	 1	 1	 1	 0	 0.447349429	 0.106706251	 0.063764494	 0.063764494	 0.085558829	 0.016029999	 0.144614306	 0.737867878
13	 48	 126	 576	 1	 1	 1	 0	 0.447660793	 0.105833634	 0.063676433	 0.063676433	 0.084534430	 0.016002879	 0.143647569	 0.736758961
14	 49	 128	 625	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.016031041	 0.142677628	 0.735549076
15	 50	 130	 675	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.014863479	 0.141697550	 0.734246494
16	 51	 132	 726	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.015389561	 0.140815338	 0.734143492
17	 52	 134	 778	 1	 1	 1	 0	 0.448858051	 0.102663815	 0.063655168	 0.063655168	 0.080547368	 0.014863769	 0.139861573	 0.734038756
18	 53	 136	 831	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.015389760	 0.138967671	 0.734907646
19	 54	 138	 885	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.012177541	 0.138001112	 0.735890848
20	 56	 142	 941	 1	 1	 1	 0	 0.449634780	 0.101643547	 0.065226934	 0.065226934	 0.077954203	 0.012194796	 0.137343999	 0.740065439
21	 58	 146	 999	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.014669268	 0.136682244	 0.741058589
22	 60	 151	 1059	 1	 1	 1	 0	 0.450174841	 0.100960550	 0.065605169	 0.065605169	 0.076739783	 0.015579225	 0.135563349	 0.744748121
23	 62	 156	 1121	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.012677623	 0.134287609	 0.748593808
24	 63	 158	 1184	 1	 1	 1	 0	 0.450768814	 0.100226619	 0.065739380	 0.065739380	 0.075655198	 0.011076864	 0.133575018	 0.750339546
25	 64	 160	 1248	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.010658648	 0.133012693	 0.750730257
26	 65	 162	 1313	 1	 1	 1	 0	 0.451083292	 0.099707292	 0.066256283	 0.066256283	 0.074509389	 0.010659226	 0.132509142	 0.752455943
27	 66	 164	 1379	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.010579252	 0.132003616	 0.751612667
28	 67	 166	 1446	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.010585888	 0.131524634	 0.755271480
29	 68	 168	 1514	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.009573766	 0.131043296	 0.757258510
30	 69	 170	 1583	 1	 1	 1	 0	 0.451637028	 0.098938692	 0.066959761	 0.066959761	 0.072837183	 0.009828156	 0.130609357	 0.757516107
31	 71	 174	 1654	 1	 1	 1	 0	 0.451760469	 0.098698774	 0.066885200	 0.066885200	 0.072579735	 0.009609666	 0.130181752	 0.758161359
32	 72	 176	 1726	 1	 1	 1	 0	 0.451887066	 0.098379838	 0.066822696	 0.066822696	 0.072203323	 0.009951718	 0.129741623	 0.758275066
33	 74	 180	 1800	 1	 1	 1	 0	 0.452012384	 0.098191989	 0.066845878	 0.066845878	 0.071925623	 0.012460031	 0.129304347	 0.759386605
34	 76	 184	 1876	 1	 1	 1	 0	 0.452282712	 0.097254254	 0.066675444	 0.066675444	 0.070800955	 0.012464616	 0.128355591	 0.757693944
35	 78	 188	 1954	 1	 1	 1	 0	 0.452553068	 0.096504092	 0.066791255	 0.066791255	 0.069656069	 0.009438040	 0.127399097	 0.757494316
36	 79	 190	 2033	 1	 1	 1	 0	 0.452674456	 0.096120210	 0.066715623	 0.066715623	 0.069196246	 0.009440424	 0.126967109	 0.757048114
37	 80	 192	 2113	 1	 1	 1	 0	 0.452795872	 0.095804217	 0.066740311	 0.066740311	 0.068732662	 0.011439494	 0.126533426	 0.757145521
38	 82	 196	 2195	 1	 1	 1	 0	 0.452998917	 0.095474470	 0.066869689	 0.066869689	 0.068145574	 0.011442218	 0.125804574	 0.758910962
39	 84	 200	 2279	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.009096665	 0.125071068	 0.766228735
40	 168	 200	 2447	 2	 3	 1	 1	 0.458497881	 0.074452610	 0.021997183	 0.017370865	 0.071128862	 0.012012231	 0.103992800	 0.715940042
41	 172	 204	 2619	 2	 3	 1	 1	 0.458774190	 0.074036949	 0.022360297	 0.017427588	 0.070579649	 0.011491718	 0.102766981	 0.720435182
42	 174	 206	 2793	 2	 3	 1	 1	 0.458978128	 0.073384772	 0.022529313	 0.017436513	 0.069840925	 0.011652459	 0.101852283	 0.720501980
43	 178	 210	 2971	 2	 3	 1	 1	 0.459244862	 0.073040000	 0.022920602	 0.017490712	 0.069350469	 0.011386971	 0.100642766	 0.725735218
44	 180	 212	 3151	 2	 3	 1	 1	 0.459447652	 0.072371199	 0.023107347	 0.017501137	 0.068583095	 0.009172987	 0.099712908	 0.725795684
45	 182	 214	 3333	 2	 3	 1	 1	 0.459561460	 0.072002607	 0.023108102	 0.017506386	 0.068193775	 0.010318831	 0.099187064	 0.725927390
46	 186	 218	 3519	 2	 3	 1	 1	 0.459729875	 0.071671144	 0.023283043	 0.017710327	 0.067783868	 0.009953063	 0.098403514	 0.728339273
47	 188	 220	 3707	 2	 3	 1	 1	 0.459853196	 0.071162039	 0.023380398	 0.017834019	 0.067211552	 0.009067921	 0.097825597	 0.727437816
48	 190	 222	 3897	 2	 3	 1	 1	 0.459972922	 0.070758758	 0.023364369	 0.017813130	 0.066790030	 0.010093474	 0.097261095	 0.727513485
49	 194	 226	 4091	 2	 3	 1	 1	 0.460124865	 0.070264712	 0.023345363	 0.017782213	 0.066273099	 0.009998028	 0.096539724	 0.727832116
50	 196	 228	 4287	 2	 3	 1	 1	 0.460258287	 0.069632825	 0.023334667	 0.017756650	 0.065606582	 0.008499594	 0.095901608	 0.726086105
51	 198	 230	 4485	 2	 3	 1	 1	 0.460370049	 0.069232560	 0.023417370	 0.017765113	 0.065151931	 0.008441152	 0.095363660	 0.725984721
52	 200	 233	 4685	 2	 3	 1	 1	 0.460462862	 0.068851968	 0.023427173	 0.017761934	 0.064743811	 0.008425504	 0.094914501	 0.725410424
53	 202	 235	 4887	 2	 3	 1	 1	 0.460572773	 0.068458835	 0.023509421	 0.017770251	 0.064295561	 0.008388649	 0.094379714	 0.725355392
54	 204	 238	 5091	 2	 3	 1	 1	 0.460664485	 0.068078956	 0.023519288	 0.017767084	 0.063887302	 0.008383167	 0.093931050	 0.724775840
55	 206	 240	 5297	 2	 3	 1	 1	 0.460755400	 0.067769861	 0.023529341	 0.017772746	 0.063554104	 0.008431488	 0.093484070	 0.724934858
56	 208	 242	 5505	 2	 3	 1	 1	 0.460856705	 0.067395649	 0.023505579	 0.017747536	 0.063163765	 0.008366810	 0.092983370	 0.724814004
57	 210	 244	 5715	 2	 3	 1	 1	 0.460965365	 0.067118608	 0.023565371	 0.017755390	 0.062845690	 0.008275761	 0.092443182	 0.726052548
58	 212	 246	 5927	 2	 3	 1	 1	 0.461072436	 0.066742032	 0.023657209	 0.017764418	 0.062408616	 0.009129481	 0.091907663	 0.726185722
59	 214	 249	 6141	 2	 3	 1	 1	 0.461180868	 0.066280741	 0.023668806	 0.017762537	 0.061910615	 0.009969131	 0.091362008	 0.725473772
60	 218	 253	 6359	 2	 3	 1	 1	 0.461349748	 0.065945195	 0.023861755	 0.017995913	 0.061476706	 0.009019580	 0.090505356	 0.728633060
61	 220	 255	 6579	 2	 3	 1	 1	 0.461451596	 0.065518382	 0.023969633	 0.018134726	 0.060976348	 0.010206447	 0.089984633	 0.728106340
62	 224	 260	 6803	 2	 3	 1	 1	 0.461608797	 0.064908558	 0.024037347	 0.018222214	 0.060293672	 0.008294513	 0.089174704	 0.727880831
63	 228	 264	 7031	 2	 3	 1	 1	 0.461704516	 0.064565351	 0.024032894	 0.018205153	 0.059925826	 0.007576926	 0.088677784	 0.728089358
64	 230	 266	 7261	 2	 3	 1	 1	 0.461772997	 0.064157562	 0.024028264	 0.018203176	 0.059488111	 0.008397775	 0.088320489	 0.726417657
65	 234	 270	 7495	 2	 3	 1	 1	 0.461873720	 0.063770567	 0.024024010	 0.018185058	 0.059072262	 0.007377775	 0.087792236	 0.726380487
66	 236	 272	 7731	 2	 3	 1	 1	 0.461946029	 0.063394496	 0.024011496	 0.018161234	 0.058671204	 0.009023906	 0.087410958	 0.725246553
67	 240	 276	 7971	 2	 3	 1	 1	 0.462082293	 0.063006376	 0.024011289	 0.018167438	 0.058251707	 0.008696365	 0.086687738	 0.726819931
68	 242	 278	 8213	 2	 3	 1	 1	 0.462181547	 0.062500722	 0.024011521	 0.018175214	 0.057704308	 0.007310345	 0.086156988	 0.725428353
69	 244	 280	 8457	 2	 3	 1	 1	 0.462249817	 0.062196944	 0.024066138	 0.018243262	 0.057352253	 0.008336023	 0.085789953	 0.724991007
70	 246	 283	 8703	 2	 3	 1	 1	 0.462332870	 0.061778477	 0.024072620	 0.018253672	 0.056895423	 0.007229589	 0.085341239	 0.723899456
71	 248	 285	 8951	 2	 3	 1	 1	 0.462415460	 0.061535370	 0.024122154	 0.018261527	 0.056610277	 0.007951556	 0.084892589	 0.724861511
72	 250	 288	 9201	 2	 3	 1	 1	 0.462496366	 0.061194200	 0.024126584	 0.018259259	 0.056237337	 0.007206593	 0.084450704	 0.724614451
73	 252	 290	 9453	 2	 3	 1	 1	 0.462577631	 0.060905440	 0.024174790	 0.018266050	 0.055902166	 0.008116021	 0.084004435	 0.725026485
74	 254	 293	 9707	 2	 3	 1	 1	 0.462661325	 0.060488707	 0.024181316	 0.018265729	 0.055444997	 0.007288187	 0.083542253	 0.724049269
75	 256	 295	 9963	 2	 3	 1	 1	 0.462730008	 0.060233324	 0.024236118	 0.018332968	 0.055142215	 0.008214337	 0.083160982	 0.724297890
76	 258	 298	 10221	 2	 3	 1	 1	 0.462810421	 0.059854845	 0.024242124	 0.018342791	 0.054725879	 0.007141185	 0.082712296	 0.723651104
77	 260	 300	 10481	 2	 3	 1	 1	 0.462874264	 0.059635862	 0.024298498	 0.018413550	 0.054461170	 0.006853771	 0.082354266	 0.724138106
78	 262	 303	 10743	 2	 3	 1	 1	 0.462929659	 0.059383413	 0.024292622	 0.018409340	 0.054187252	 0.006825976	 0.082042306	 0.723814529
79	 264	 306	 11007	 2	 3	 1	 1	 0.462984618	 0.059132563	 0.024286777	 0.018405165	 0.053914863	 0.006819197	 0.081731590	 0.723497026
80	 266	 308	 11273	 2	 3	 1	 1	 0.463038533	 0.058773088	 0.024283407	 0.018404128	 0.053521884	 0.008959851	 0.081425590	 0.721801198
81	 270	 313	 11543	 2	 3	 1	 1	 0.463162046	 0.058498697	 0.024292614	 0.018410414	 0.053216224	 0.009377388	 0.080720064	 0.724710738
82	 274	 318	 11817	 2	 3	 1	 1	 0.463302183	 0.058197272	 0.024300084	 0.018415381	 0.052881267	 0.007491453	 0.079911809	 0.728268733
83	 276	 320	 12093	 2	 3	 1	 1	 0.463374958	 0.058021874	 0.024302444	 0.018417315	 0.052687086	 0.006801672	 0.079488727	 0.729938398
84	 278	 322	 12371	 2	 3	 1	 1	 0.463428541	 0.057656935	 0.024299087	 0.018416273	 0.052286485	 0.006421903	 0.079175735	 0.728214718
85	 280	 324	 12651	 2	 3	 1	 1	 0.463481176	 0.057372194	 0.024308910	 0.018423883	 0.051967735	 0.007186653	 0.078867032	 0.727454710
86	 286	 330	 12937	 2	 3	 1	 1	 0.463550061	 0.057150331	 0.024337543	 0.018444813	 0.051709229	 0.006413453	 0.078461142	 0.728390260
87	 288	 332	 13225	 2	 3	 1	 1	 0.463603244	 0.056934251	 0.024384368	 0.018501721	 0.051448144	 0.007520591	 0.078146282	 0.728559943
88	 290	 334	 13515	 2	 3	 1	 1	 0.463671212	 0.056537475	 0.024387106	 0.018507253	 0.051007403	 0.006410634	 0.077741989	 0.727245031
89	 292	 336	 13807	 2	 3	 1	 1	 0.463724336	 0.056311179	 0.024434513	 0.018564850	 0.050733652	 0.007552822	 0.077424477	 0.727304612
90	 294	 338	 14101	 2	 3	 1	 1	 0.463792866	 0.055903201	 0.024437348	 0.018570506	 0.050279060	 0.007005544	 0.077012902	 0.725893963
91	 298	 342	 14399	 2	 3	 1	 1	 0.463875015	 0.055697327	 0.024434783	 0.018576546	 0.050051309	 0.007168627	 0.076516535	 0.727912295
92	 302	 346	 14701	 2	 3	 1	 1	 0.463963398	 0.055441736	 0.024429533	 0.018581789	 0.049769308	 0.009325012	 0.075978780	 0.729700267
93	 308	 352	 15009	 2	 3	 1	 1	 0.464048481	 0.054897841	 0.024455242	 0.018588122	 0.049149914	 0.008758993	 0.075457384	 0.727534382
94	 314	 358	 15323	 2	 3	 1	 1	 0.464127830	 0.054427374	 0.024465570	 0.018602845	 0.048618669	 0.005634432	 0.074967775	 0.726010268
95	 316	 360	 15639	 2	 3	 1	 1	 0.464170308	 0.054171169	 0.024472562	 0.018605994	 0.048328141	 0.005520110	 0.074704313	 0.725141111
96	 318	 362	 15957	 2	 3	 1	 1	 0.464217284	 0.053938732	 0.024470487	 0.018612834	 0.048068515	 0.005389933	 0.074411846	 0.724867547
97	 322	 366	 16279	 2	 3	 1	 1	 0.464252816	 0.053750308	 0.024507162	 0.018623005	 0.047838213	 0.004932237	 0.074189837	 0.724496920
98	 324	 369	 16603	 2	 3	 1	 1	 0.464286660	 0.053638365	 0.024526807	 0.018627638	 0.047702305	 0.004858145	 0.073977744	 0.725060836
99	 326	 371	 16929	 2	 3	 1	 1	 0.464320552	 0.053437297	 0.024526839	 0.018623642	 0.047476088	 0.004849541	 0.073764725	 0.724428882
100	 328	 374	 17257	 2	 3	 1	 1	 0.464353196	 0.053333758	 0.024545566	 0.018628316	 0.047349815	 0.005417543	 0.073558949	 0.725047855
101	 332	 378	 17589	 2	 3	 1	 1	 0.464386346	 0.053123652	 0.024559178	 0.018640103	 0.047105936	 0.005430459	 0.073349375	 0.724255014
102	 338	 384	 17927	 2	 3	 1	 1	 0.464433702	 0.053173226	 0.024558957	 0.018632721	 0.047161950	 0.005208790	 0.073048926	 0.727912497
103	 340	 386	 18267	 2	 3	 1	 1	 0.464464015	 0.052973295	 0.024551426	 0.018618476	 0.046940361	 0.004765809	 0.072855940	 0.727096442
104	 342	 388	 18609	 2	 3	 1	 1	 0.464493347	 0.052771907	 0.024553505	 0.018621694	 0.046711878	 0.004742755	 0.072668699	 0.726198595
105	 344	 391	 18953	 2	 3	 1	 1	 0.464523691	 0.052654572	 0.024563681	 0.018631701	 0.046573915	 0.005268182	 0.072474478	 0.726525720
106	 348	 395	 19301	 2	 3	 1	 1	 0.464566932	 0.052452148	 0.024568806	 0.018634571	 0.046342223	 0.005545736	 0.072196781	 0.726516441
107	 352	 399	 19653	 2	 3	 1	 1	 0.464601540	 0.052263474	 0.024565715	 0.018632543	 0.046130211	 0.005675535	 0.071973734	 0.726146488
108	 356	 403	 20009	 2	 3	 1	 1	 0.464634191	 0.052064050	 0.024567161	 0.018636503	 0.045903375	 0.004649332	 0.071762653	 0.725503419
109	 358	 406	 20367	 2	 3	 1	 1	 0.464664390	 0.051969876	 0.024585443	 0.018641071	 0.045786724	 0.004592011	 0.071566852	 0.726172455
110	 360	 409	 20727	 2	 3	 1	 1	 0.464693185	 0.051876260	 0.024595407	 0.018650600	 0.045675073	 0.006323102	 0.071379643	 0.726765472
111	 368	 417	 21095	 2	 3	 1	 1	 0.464749154	 0.051660286	 0.024597108	 0.018648675	 0.045428706	 0.006273362	 0.071014317	 0.727462963
112	 374	 424	 21469	 2	 3	 1	 1	 0.464805605	 0.051465746	 0.024601993	 0.018653345	 0.045204700	 0.006131334	 0.070643888	 0.728523688
113	 380	 431	 21849	 2	 3	 1	 1	 0.464857477	 0.051301647	 0.024624156	 0.018655894	 0.045005665	 0.006339774	 0.070301749	 0.729734999
114	 388	 439	 22237	 2	 3	 1	 1	 0.464904466	 0.051033924	 0.024639110	 0.018661421	 0.044692008	 0.005978577	 0.069990336	 0.729156719
115	 392	 444	 22629	 2	 3	 1	 1	 0.464948902	 0.050853752	 0.024646007	 0.018664288	 0.044482339	 0.005996102	 0.069694537	 0.729666263
116	 396	 448	 23025	 2	 3	 1	 1	 0.464996975	 0.050581831	 0.024641694	 0.018657183	 0.044173618	 0.006949435	 0.069373069	 0.729127769
117	 402	 455	 23427	 2	 3	 1	 1	 0.465067528	 0.050297395	 0.024639033	 0.018656680	 0.043849128	 0.005854670	 0.068898501	 0.730021619
118	 406	 460	 23833	 2	 3	 1	 1	 0.465121564	 0.050158912	 0.024640825	 0.018657550	 0.043689200	 0.004587276	 0.068532768	 0.731896777
119	 408	 462	 24241	 2	 3	 1	 1	 0.465148658	 0.050082962	 0.024641526	 0.018658158	 0.043601585	 0.006742343	 0.068348634	 0.732757312
120	 416	 470	 24657	 2	 3	 1	 1	 0.465197257	 0.049900595	 0.024653265	 0.018678433	 0.043385319	 0.005774471	 0.068017070	 0.733648110
121	 422	 476	 25079	 2	 3	 1	 1	 0.465251138	 0.049576038	 0.024682992	 0.018690568	 0.042994574	 0.005778824	 0.067647528	 0.732858083
122	 428	 482	 25507	 2	 3	 1	 1	 0.465305584	 0.049258714	 0.024678910	 0.018688217	 0.042630650	 0.004889997	 0.067272007	 0.732231965
123	 432	 486	 25939	 2	 3	 1	 1	 0.465342211	 0.049143713	 0.024678437	 0.018696594	 0.042497992	 0.005760651	 0.067018177	 0.733289318
124	 436	 490	 26375	 2	 3	 1	 1	 0.465386629	 0.048823470	 0.024676385	 0.018694748	 0.042128461	 0.004756298	 0.066709031	 0.731886967
125	 440	 496	 26815	 2	 3	 1	 1	 0.465415650	 0.048766721	 0.024697456	 0.018702065	 0.042050312	 0.005537832	 0.066506260	 0.733265120
126	 448	 504	 27263	 2	 3	 1	 1	 0.465451945	 0.048694171	 0.024707661	 0.018721430	 0.041960145	 0.005369492	 0.066251762	 0.734986810
127	 456	 512	 27719	 2	 3	 1	 1	 0.465488492	 0.048541940	 0.024713981	 0.018726670	 0.041779649	 0.004582711	 0.065994498	 0.735545263
128	 460	 516	 28179	 2	 3	 1	 1	 0.465515324	 0.048418967	 0.024720168	 0.018738729	 0.041633035	 0.004611658	 0.065804956	 0.735795140
129	 466	 522	 28645	 2	 3	 1	 1	 0.465541741	 0.048308098	 0.024741202	 0.018762073	 0.041491508	 0.004813582	 0.065617809	 0.736204060
130	 474	 530	 29119	 2	 3	 1	 1	 0.465568124	 0.048086931	 0.024744534	 0.018763955	 0.041231795	 0.004582010	 0.065430355	 0.734933049
131	 480	 536	 29599	 2	 3	 1	 1	 0.465598325	 0.047960971	 0.024754959	 0.018776046	 0.041078544	 0.004402081	 0.065215097	 0.735427435
132	 484	 540	 30083	 2	 3	 1	 1	 0.465628075	 0.047856110	 0.024749871	 0.018777397	 0.040959139	 0.005054325	 0.065002351	 0.736221215
133	 490	 546	 30573	 2	 3	 1	 1	 0.465661803	 0.047709900	 0.024752789	 0.018781149	 0.040786443	 0.004319397	 0.064760284	 0.736715415
134	 494	 552	 31067	 2	 3	 1	 1	 0.465688990	 0.047659917	 0.024771505	 0.018788474	 0.040716584	 0.004353907	 0.064564494	 0.738175326
135	 500	 558	 31567	 2	 3	 1	 1	 0.465718002	 0.047526544	 0.024796963	 0.018791094	 0.040544827	 0.004242088	 0.064354891	 0.738507094
136	 504	 564	 32071	 2	 3	 1	 1	 0.465743910	 0.047485488	 0.024817636	 0.018795760	 0.040484028	 0.004420172	 0.064167125	 0.740028293
137	 510	 571	 32581	 2	 3	 1	 1	 0.465772899	 0.047462408	 0.024832631	 0.018812193	 0.040447752	 0.004207855	 0.063956357	 0.742106186
138	 514	 575	 33095	 2	 3	 1	 1	 0.465796218	 0.047291323	 0.024834944	 0.018815948	 0.040245432	 0.004421075	 0.063786303	 0.741402478
139	 522	 583	 33617	 2	 3	 1	 1	 0.465820790	 0.047222222	 0.024840673	 0.018821665	 0.040160668	 0.004079047	 0.063606615	 0.742410556
140	 526	 587	 34143	 2	 3	 1	 1	 0.465844830	 0.047088240	 0.024855568	 0.018822013	 0.039993788	 0.004344941	 0.063430309	 0.742361824
141	 532	 594	 34675	 2	 3	 1	 1	 0.465867373	 0.047015131	 0.024877076	 0.018832234	 0.039894280	 0.004635347	 0.063264526	 0.743151556
142	 538	 600	 35213	 2	 3	 1	 1	 0.465897659	 0.046892607	 0.024875856	 0.018837179	 0.039750577	 0.004646803	 0.063041105	 0.743841760
143	 546	 608	 35759	 2	 3	 1	 1	 0.465927804	 0.046747909	 0.024889536	 0.018837729	 0.039571176	 0.005393839	 0.062817918	 0.744181124
144	 560	 622	 36319	 2	 3	 1	 1	 0.465966134	 0.046495451	 0.024899110	 0.018847224	 0.039266542	 0.004273948	 0.062532962	 0.743535087
145	 568	 631	 36887	 2	 3	 1	 1	 0.465994854	 0.046450211	 0.024940609	 0.018855504	 0.039186581	 0.005316582	 0.062318581	 0.745366957
146	 578	 643	 37465	 2	 3	 1	 1	 0.466029143	 0.046272666	 0.024947119	 0.018858584	 0.038971796	 0.005042496	 0.062061639	 0.745592072
147	 588	 653	 38053	 2	 3	 1	 1	 0.466065481	 0.046189869	 0.024990856	 0.018871315	 0.038845349	 0.004373122	 0.061788165	 0.747552044
148	 594	 659	 38647	 2	 3	 1	 1	 0.466092457	 0.046141009	 0.025011914	 0.018877459	 0.038773662	 0.004037149	 0.061584344	 0.749232778
149	 598	 663	 39245	 2	 3	 1	 1	 0.466116120	 0.046012368	 0.025036347	 0.018885885	 0.038604654	 0.004800875	 0.061404986	 0.749326239
150	 606	 672	 39851	 2	 3	 1	 1	 0.466157858	 0.045828782	 0.025071215	 0.018887467	 0.038362891	 0.005218065	 0.061087320	 0.750217589
151	 616	 683	 40467	 2	 3	 1	 1	 0.466190235	 0.045677535	 0.025086942	 0.018902147	 0.038171751	 0.005277263	 0.060839745	 0.750784456
152	 628	 695	 41095	 2	 3	 1	 1	 0.466232699	 0.045529053	 0.025123121	 0.018909784	 0.037970034	 0.004132622	 0.060513470	 0.752378823
153	 634	 701	 41729	 2	 3	 1	 1	 0.466262159	 0.045421372	 0.025169070	 0.018914044	 0.037810302	 0.004015371	 0.060286057	 0.753430796
154	 640	 707	 42369	 2	 3	 1	 1	 0.466286521	 0.045293751	 0.025189042	 0.018914749	 0.037643539	 0.005156104	 0.060097334	 0.753673220
155	 650	 717	 43019	 2	 3	 1	 1	 0.466322534	 0.045230502	 0.025187795	 0.018908910	 0.037568249	 0.005037325	 0.059817250	 0.756144796
156	 660	 727	 43679	 2	 3	 1	 1	 0.466354733	 0.045094798	 0.025202450	 0.018916712	 0.037394883	 0.003821991	 0.059565699	 0.757059820
157	 664	 733	 44343	 2	 3	 1	 1	 0.466371979	 0.044989890	 0.025203021	 0.018916603	 0.037267921	 0.004416719	 0.059430521	 0.757016576
158	 672	 741	 45015	 2	 3	 1	 1	 0.466398398	 0.044830354	 0.025214597	 0.018918866	 0.037067299	 0.006027657	 0.059222829	 0.756977575
159	 688	 758	 45703	 2	 3	 1	 1	 0.466441833	 0.044653049	 0.025224738	 0.018923665	 0.036845724	 0.003972635	 0.058879760	 0.758376885
160	 692	 766	 46395	 2	 3	 1	 1	 0.466460751	 0.044540119	 0.025224800	 0.018923993	 0.036708741	 0.004868507	 0.058729695	 0.758391802
161	 700	 775	 47095	 2	 3	 1	 1	 0.466497964	 0.044379543	 0.025226538	 0.018924552	 0.036512541	 0.004359891	 0.058433373	 0.759489663
162	 706	 781	 47801	 2	 3	 1	 1	 0.466518403	 0.044250978	 0.025228945	 0.018926280	 0.036354495	 0.004943499	 0.058269964	 0.759413162
163	 716	 792	 48517	 2	 3	 1	 1	 0.466547597	 0.044096195	 0.025234520	 0.018930045	 0.036162044	 0.003784749	 0.058035756	 0.759810807
164	 720	 797	 49237	 2	 3	 1	 1	 0.466563896	 0.043979905	 0.025234837	 0.018931019	 0.036019926	 0.004812012	 0.057904584	 0.759523720
165	 728	 805	 49965	 2	 3	 1	 1	 0.466592452	 0.043783644	 0.025251585	 0.018939077	 0.035768212	 0.004097782	 0.057674029	 0.759157028
166	 736	 814	 50701	 2	 3	 1	 1	 0.466617852	 0.043687239	 0.025274452	 0.018962069	 0.035633929	 0.003798447	 0.057468159	 0.760199034
167	 742	 820	 51443	 2	 3	 1	 1	 0.466638220	 0.043565202	 0.025280786	 0.018970005	 0.035479694	 0.004449628	 0.057302540	 0.760266505
168	 752	 830	 52195	 2	 3	 1	 1	 0.466665784	 0.043536752	 0.025303264	 0.018987147	 0.035428712	 0.003738594	 0.057077630	 0.762763847
169	 756	 834	 52951	 2	 3	 1	 1	 0.466686077	 0.043413077	 0.025306124	 0.018991056	 0.035274571	 0.004933196	 0.056911468	 0.762817742
170	 766	 844	 53717	 2	 3	 1	 1	 0.466727985	 0.043190105	 0.025310694	 0.018993186	 0.034996484	 0.003837752	 0.056566754	 0.763524537
171	 770	 848	 54487	 2	 3	 1	 1	 0.466747360	 0.043062987	 0.025311609	 0.018993009	 0.034838819	 0.003504791	 0.056406661	 0.763437976
172	 774	 852	 55261	 2	 3	 1	 1	 0.466764745	 0.042970088	 0.025319908	 0.018994176	 0.034717873	 0.004314755	 0.056262621	 0.763741313
173	 784	 862	 56045	 2	 3	 1	 1	 0.466791172	 0.042872246	 0.025344815	 0.019000220	 0.034578459	 0.003490146	 0.056042945	 0.764989170
174	 788	 866	 56833	 2	 3	 1	 1	 0.466806954	 0.042760662	 0.025350915	 0.019006984	 0.034435524	 0.004685441	 0.055911330	 0.764794229
175	 798	 876	 57631	 2	 3	 1	 1	 0.466839397	 0.042537377	 0.025356203	 0.019011016	 0.034153937	 0.004086619	 0.055639796	 0.764513537
176	 804	 882	 58435	 2	 3	 1	 1	 0.466863476	 0.042369981	 0.025370288	 0.019010710	 0.033934699	 0.004583308	 0.055437391	 0.764285276
177	 814	 892	 59249	 2	 3	 1	 1	 0.466891298	 0.042224706	 0.025389154	 0.019033269	 0.033738949	 0.003642363	 0.055202582	 0.764904558
178	 820	 898	 60069	 2	 3	 1	 1	 0.466909572	 0.042126927	 0.025405508	 0.019050879	 0.033604139	 0.003620264	 0.055047804	 0.765278966
179	 826	 904	 60895	 2	 3	 1	 1	 0.466928302	 0.042013322	 0.025412266	 0.019059302	 0.033456479	 0.004315564	 0.054888710	 0.765427387
180	 836	 914	 61731	 2	 3	 1	 1	 0.466954510	 0.041866342	 0.025420970	 0.019070298	 0.033265070	 0.004094381	 0.054665300	 0.765866869
181	 844	 922	 62575	 2	 3	 1	 1	 0.466975926	 0.041810805	 0.025424739	 0.019074692	 0.033192259	 0.003472581	 0.054482049	 0.767423516
182	 848	 926	 63423	 2	 3	 1	 1	 0.466990204	 0.041696068	 0.025430240	 0.019081225	 0.033043381	 0.003544354	 0.054359536	 0.767042386
183	 854	 932	 64277	 2	 3	 1	 1	 0.467007392	 0.041582209	 0.025430334	 0.019080079	 0.032899516	 0.004153265	 0.054211673	 0.767034223
184	 862	 940	 65139	 2	 3	 1	 1	 0.467032700	 0.041425767	 0.025435496	 0.019086278	 0.032697550	 0.004277854	 0.053993208	 0.767240347
185	 870	 948	 66009	 2	 3	 1	 1	 0.467061753	 0.041236124	 0.025439089	 0.019089143	 0.032454132	 0.003515657	 0.053741308	 0.767307782
186	 874	 952	 66883	 2	 3	 1	 1	 0.467079912	 0.041101166	 0.025439267	 0.019090447	 0.032282342	 0.003817913	 0.053583253	 0.767052464
187	 880	 958	 67763	 2	 3	 1	 1	 0.467099706	 0.040996183	 0.025442275	 0.019094346	 0.032146192	 0.003673819	 0.053410430	 0.767568868
188	 886	 964	 68649	 2	 3	 1	 1	 0.467116195	 0.040891296	 0.025448320	 0.019099185	 0.032007517	 0.003479079	 0.053266029	 0.767680581
189	 894	 972	 69543	 2	 3	 1	 1	 0.467132711	 0.040810062	 0.025454452	 0.019104313	 0.031898777	 0.004271744	 0.053120993	 0.768247347
190	 902	 980	 70445	 2	 3	 1	 1	 0.467159636	 0.040625511	 0.025462320	 0.019113878	 0.031656001	 0.003911349	 0.052883681	 0.768205054
191	 914	 992	 71359	 2	 3	 1	 1	 0.467182967	 0.040527958	 0.025468186	 0.019121065	 0.031525971	 0.004456415	 0.052677179	 0.769364609
192	 924	 1002	 72283	 2	 3	 1	 1	 0.467214366	 0.040308159	 0.025479480	 0.019135068	 0.031233696	 0.003708773	 0.052397958	 0.769269655
193	 932	 1010	 73215	 2	 3	 1	 1	 0.467231118	 0.040191152	 0.025478740	 0.019133329	 0.031083154	 0.003768186	 0.052248363	 0.769232743
194	 940	 1018	 74155	 2	 3	 1	 1	 0.467251375	 0.040087708	 0.025478925	 0.019130358	 0.030949130	 0.003351356	 0.052066902	 0.769926882
195	 944	 1022	 75099	 2	 3	 1	 1	 0.467265249	 0.039955593	 0.025478686	 0.019129277	 0.030778011	 0.003520085	 0.051942245	 0.769231141
196	 950	 1030	 76049	 2	 3	 1	 1	 0.467281664	 0.039845490	 0.025479231	 0.019130259	 0.030634488	 0.003620493	 0.051794360	 0.769301708
197	 960	 1040	 77009	 2	 3	 1	 1	 0.467300287	 0.039700949	 0.025483198	 0.019135232	 0.030442929	 0.004111520	 0.051626072	 0.769009681
198	 972	 1052	 77981	 2	 3	 1	 1	 0.467327671	 0.039632488	 0.025504881	 0.019159071	 0.030335378	 0.003681691	 0.051377599	 0.771396270
199	 980	 1060	 78961	 2	 3	 1	 1	 0.467347687	 0.039495135	 0.025513879	 0.019169991	 0.030148096	 0.003533917	 0.051195204	 0.771461612
200	 986	 1066	 79947	 2	 3	 1	 1	 0.467364430	 0.039364294	 0.025521591	 0.019179820	 0.029969919	 0.003649520	 0.051042130	 0.771211822
201	 996	 1076	 80943	 2	 3	 1	 1	 0.467383293	 0.039253215	 0.025526680	 0.019184331	 0.029819515	 0.003026292	 0.050869112	 0.771651268
202	 1000	 1080	 81943	 2	 3	 1	 1	 0.467395094	 0.039176503	 0.025527196	 0.019184292	 0.029718020	 0.003343819	 0.050760568	 0.771790097
203	 1006	 1086	 82949	 2	 3	 1	 1	 0.467410586	 0.039061695	 0.025527691	 0.019183568	 0.029566079	 0.003330751	 0.050617720	 0.771700020
204	 1012	 1094	 83961	 2	 3	 1	 1	 0.467424410	 0.038979551	 0.025529346	 0.019183491	 0.029456033	 0.004352363	 0.050489905	 0.772026639
205	 1026	 1108	 84987	 2	 3	 1	 1	 0.467447420	 0.038815806	 0.025532478	 0.019186215	 0.029236268	 0.003300135	 0.050276431	 0.772047766
206	 1032	 1116	 86019	 2	 3	 1	 1	 0.467460884	 0.038735289	 0.025534113	 0.019186116	 0.029127851	 0.004332128	 0.050151082	 0.772371953
207	 1046	 1130	 87065	 2	 3	 1	 1	 0.467483687	 0.038564454	 0.025537603	 0.019188987	 0.028897196	 0.003757196	 0.049938077	 0.772245468
208	 1058	 1142	 88123	 2	 3	 1	 1	 0.467507858	 0.038462452	 0.025544232	 0.019198714	 0.028755042	 0.002968052	 0.049711286	 0.773716705
209	 1062	 1146	 89185	 2	 3	 1	 1	 0.467520958	 0.038361954	 0.025544334	 0.019199884	 0.028620385	 0.003306767	 0.049587933	 0.773614688
210	 1072	 1156	 90257	 2	 3	 1	 1	 0.467534670	 0.038246002	 0.025545482	 0.019201308	 0.028463749	 0.003334674	 0.049458487	 0.773295019
211	 1078	 1162	 91335	 2	 3	 1	 1	 0.467548043	 0.038136146	 0.025547144	 0.019203588	 0.028314468	 0.003373615	 0.049331908	 0.773052323
212	 1088	 1173	 92423	 2	 3	 1	 1	 0.467563056	 0.038054102	 0.025549966	 0.019205584	 0.028201311	 0.003672246	 0.049189409	 0.773623898
213	 1098	 1183	 93521	 2	 3	 1	 1	 0.467580071	 0.037912206	 0.025549035	 0.019205913	 0.028010394	 0.003128102	 0.049027403	 0.773286028
214	 1104	 1191	 94625	 2	 3	 1	 1	 0.467592850	 0.037826067	 0.025549877	 0.019206920	 0.027892922	 0.003328245	 0.048905379	 0.773454124
215	 1114	 1201	 95739	 2	 3	 1	 1	 0.467608078	 0.037735966	 0.025553171	 0.019207898	 0.027767582	 0.003102437	 0.048759567	 0.773919223
216	 1120	 1208	 96859	 2	 3	 1	 1	 0.467621031	 0.037661821	 0.025552643	 0.019207341	 0.027667222	 0.003314180	 0.048635177	 0.774374082
217	 1126	 1214	 97985	 2	 3	 1	 1	 0.467637399	 0.037572509	 0.025553328	 0.019208087	 0.027544888	 0.003276098	 0.048477545	 0.775049742
218	 1134	 1223	 99119	 2	 3	 1	 1	 0.467652231	 0.037458100	 0.025554021	 0.019207721	 0.027387977	 0.003174284	 0.048334256	 0.774980385
219	 1144	 1234	 100263	 2	 3	 1	 1	 0.467665731	 0.037362083	 0.025556629	 0.019210446	 0.027254063	 0.003521193	 0.048203461	 0.775091286
220	 1156	 1246	 101419	 2	 3	 1	 1	 0.467686887	 0.037315908	 0.025565666	 0.019213955	 0.027182232	 0.002931756	 0.047997763	 0.777450990
221	 1160	 1250	 102579	 2	 3	 1	 1	 0.467699177	 0.037219112	 0.025567226	 0.019214457	 0.027047722	 0.003675536	 0.047877860	 0.777376274
222	 1174	 1264	 103753	 2	 3	 1	 1	 0.467716451	 0.037050918	 0.025571323	 0.019219553	 0.026811900	 0.003104870	 0.047708815	 0.776605276
223	 1182	 1272	 104935	 2	 3	 1	 1	 0.467731481	 0.036919557	 0.025576275	 0.019220922	 0.026625324	 0.003277817	 0.047561231	 0.776253180
224	 1194	 1284	 106129	 2	 3	 1	 1	 0.467749263	 0.036814835	 0.025577999	 0.019221999	 0.026478257	 0.003503409	 0.047386039	 0.776913129
225	 1204	 1296	 107333	 2	 3	 1	 1	 0.467768916	 0.036725979	 0.025578174	 0.019222973	 0.026354403	 0.002816168	 0.047191641	 0.778230603
226	 1210	 1302	 108543	 2	 3	 1	 1	 0.467779732	 0.036651188	 0.025577867	 0.019223520	 0.026250377	 0.002693722	 0.047084303	 0.778416287
227	 1218	 1310	 109761	 2	 3	 1	 1	 0.467789193	 0.036585704	 0.025579239	 0.019223142	 0.026157528	 0.003338786	 0.046990215	 0.778581328
228	 1228	 1320	 110989	 2	 3	 1	 1	 0.467801267	 0.036483500	 0.025582804	 0.019225505	 0.026010881	 0.003240407	 0.046869867	 0.778399912
229	 1242	 1334	 112231	 2	 3	 1	 1	 0.467817120	 0.036392356	 0.025583919	 0.019225701	 0.025881782	 0.002849714	 0.046711364	 0.779089978
230	 1248	 1341	 113479	 2	 3	 1	 1	 0.467827519	 0.036298583	 0.025584767	 0.019225526	 0.025748919	 0.002603545	 0.046607099	 0.778820903
231	 1254	 1348	 114733	 2	 3	 1	 1	 0.467836455	 0.036247566	 0.025585712	 0.019226153	 0.025676008	 0.002681847	 0.046517315	 0.779227378
232	 1260	 1354	 115993	 2	 3	 1	 1	 0.467847792	 0.036204459	 0.025585746	 0.019227151	 0.025615082	 0.002823779	 0.046403159	 0.780215402
233	 1268	 1362	 117261	 2	 3	 1	 1	 0.467859331	 0.036140162	 0.025585904	 0.019228355	 0.025523966	 0.003220791	 0.046286675	 0.780789760
234	 1902	 1362	 119163	 3	 6	 1	 2	 0.468255659	 0.032178836	 0.019474322	 0.016583978	 0.025616953	 0.003232012	 0.042088561	 0.764550642
235	 1917	 1372	 121080	 3	 6	 1	 2	 0.468271672	 0.032040149	 0.019472086	 0.016580996	 0.025444233	 0.002562606	 0.041910033	 0.764498294
236	 1926	 1378	 123006	 3	 6	 1	 2	 0.468281030	 0.031956374	 0.019467427	 0.016575612	 0.025342240	 0.002888785	 0.041805343	 0.764408838
237	 1947	 1392	 124953	 3	 6	 1	 2	 0.468292812	 0.031864680	 0.019470719	 0.016578268	 0.025223975	 0.002555750	 0.041673155	 0.764633242
238	 1956	 1400	 126909	 3	 6	 1	 2	 0.468301533	 0.031789726	 0.019472409	 0.016579458	 0.025127912	 0.002840055	 0.041575042	 0.764634844
239	 1974	 1414	 128883	 3	 6	 1	 2	 0.468312796	 0.031704036	 0.019478850	 0.016584622	 0.025014402	 0.003043475	 0.041447979	 0.764911515
240	 1998	 1430	 130881	 3	 6	 1	 2	 0.468323816	 0.031599106	 0.019479467	 0.016584981	 0.024880793	 0.003288953	 0.041323268	 0.764680707
241	 2022	 1446	 132903	 3	 6	 1	 2	 0.468338070	 0.031475960	 0.019485785	 0.016588909	 0.024719228	 0.002626136	 0.041161410	 0.764695855
242	 2034	 1454	 134937	 3	 6	 1	 2	 0.468347142	 0.031380211	 0.019489463	 0.016591186	 0.024594277	 0.002907467	 0.041058052	 0.764288828
243	 2055	 1468	 136992	 3	 6	 1	 2	 0.468359256	 0.031313706	 0.019491979	 0.016591356	 0.024507364	 0.002918251	 0.040919637	 0.765248861
244	 2073	 1480	 139065	 3	 6	 1	 2	 0.468371615	 0.031221471	 0.019490576	 0.016589249	 0.024390525	 0.002701688	 0.040777929	 0.765646321
245	 2088	 1490	 141153	 3	 6	 1	 2	 0.468382572	 0.031155556	 0.019492084	 0.016590373	 0.024304882	 0.002533759	 0.040651882	 0.766398854
246	 2103	 1500	 143256	 3	 6	 1	 2	 0.468391279	 0.031102547	 0.019498372	 0.016594947	 0.024231838	 0.002742521	 0.040551437	 0.766990019
247	 2121	 1513	 145377	 3	 6	 1	 2	 0.468402643	 0.031008821	 0.019497571	 0.016593604	 0.024112065	 0.002916369	 0.040419966	 0.767165924
248	 2148	 1531	 147525	 3	 6	 1	 2	 0.468414440	 0.030936597	 0.019502920	 0.016596969	 0.024014770	 0.002542639	 0.040283025	 0.767980986
249	 2169	 1546	 149694	 3	 6	 1	 2	 0.468424094	 0.030869886	 0.019505932	 0.016599166	 0.023926314	 0.002774477	 0.040170607	 0.768469499
250	 2193	 1564	 151887	 3	 6	 1	 2	 0.468435616	 0.030789586	 0.019507871	 0.016600609	 0.023821032	 0.002452772	 0.040036029	 0.769046945
251	 2208	 1575	 154095	 3	 6	 1	 2	 0.468443955	 0.030719594	 0.019509881	 0.016602307	 0.023728844	 0.002841008	 0.039938334	 0.769175665
252	 2229	 1591	 156324	 3	 6	 1	 2	 0.468456782	 0.030644929	 0.019515496	 0.016606788	 0.023627465	 0.002793511	 0.039787602	 0.770213026
253	 2253	 1608	 158577	 3	 6	 1	 2	 0.468467945	 0.030539930	 0.019519952	 0.016610810	 0.023487417	 0.002691965	 0.039655947	 0.770122304
254	 2277	 1624	 160854	 3	 6	 1	 2	 0.468477625	 0.030471873	 0.019524898	 0.016614772	 0.023394731	 0.002533115	 0.039541422	 0.770631698
255	 2292	 1636	 163146	 3	 6	 1	 2	 0.468486705	 0.030401731	 0.019529079	 0.016618134	 0.023299792	 0.002599549	 0.039433698	 0.770958152
256	 2313	 1651	 165459	 3	 6	 1	 2	 0.468496587	 0.030315025	 0.019529716	 0.016618643	 0.023186007	 0.002459646	 0.039316123	 0.771058366
257	 2331	 1663	 167790	 3	 6	 1	 2	 0.468504487	 0.030240176	 0.019530608	 0.016619284	 0.023087304	 0.002502966	 0.039221868	 0.771002941
258	 2355	 1679	 170145	 3	 6	 1	 2	 0.468512963	 0.030198644	 0.019534556	 0.016622481	 0.023029529	 0.002439679	 0.039120488	 0.771939333
259	 2370	 1692	 172515	 3	 6	 1	 2	 0.468520316	 0.030137971	 0.019536516	 0.016624156	 0.022948242	 0.002940430	 0.039032333	 0.772128334
260	 2406	 1716	 174921	 3	 6	 1	 2	 0.468531305	 0.030036717	 0.019539171	 0.016626351	 0.022812828	 0.002417247	 0.038900202	 0.772148092
261	 2427	 1731	 177348	 3	 6	 1	 2	 0.468538465	 0.029976249	 0.019544118	 0.016629567	 0.022728901	 0.002352597	 0.038813871	 0.772307628
262	 2448	 1746	 179796	 3	 6	 1	 2	 0.468546178	 0.029906113	 0.019544097	 0.016629256	 0.022636340	 0.002658758	 0.038720647	 0.772355717
263	 2475	 1764	 182271	 3	 6	 1	 2	 0.468555574	 0.029819038	 0.019545793	 0.016630402	 0.022519702	 0.002285856	 0.038606782	 0.772378223
264	 2493	 1776	 184764	 3	 6	 1	 2	 0.468562421	 0.029747194	 0.019546409	 0.016630850	 0.022423948	 0.002616094	 0.038523597	 0.772181116
265	 2514	 1792	 187278	 3	 6	 1	 2	 0.468572694	 0.029674311	 0.019546769	 0.016631296	 0.022326858	 0.002435859	 0.038398438	 0.772799962
266	 2535	 1806	 189813	 3	 6	 1	 2	 0.468580989	 0.029625808	 0.019550940	 0.016634732	 0.022258690	 0.002564510	 0.038297079	 0.773578795
267	 2562	 1825	 192375	 3	 6	 1	 2	 0.468589624	 0.029548830	 0.019552032	 0.016635609	 0.022155167	 0.002311336	 0.038191277	 0.773706265
268	 2580	 1837	 194955	 3	 6	 1	 2	 0.468596270	 0.029474983	 0.019553931	 0.016636825	 0.022054895	 0.002442556	 0.038109652	 0.773425665
269	 2604	 1853	 197559	 3	 6	 1	 2	 0.468603987	 0.029401211	 0.019555737	 0.016637872	 0.021954598	 0.002408382	 0.038014644	 0.773418035
270	 2628	 1869	 200187	 3	 6	 1	 2	 0.468611427	 0.029331684	 0.019557317	 0.016639240	 0.021859987	 0.002421276	 0.037922812	 0.773457506
271	 2658	 1889	 202845	 3	 6	 1	 2	 0.468619704	 0.029269116	 0.019557154	 0.016638997	 0.021776108	 0.002389294	 0.037820404	 0.773897505
272	 2682	 1905	 205527	 3	 6	 1	 2	 0.468626676	 0.029190841	 0.019557010	 0.016638806	 0.021670914	 0.002368185	 0.037733909	 0.773597046
273	 2709	 1924	 208236	 3	 6	 1	 2	 0.468633480	 0.029126872	 0.019558017	 0.016639520	 0.021583759	 0.002293598	 0.037649316	 0.773636148
274	 2730	 1940	 210966	 3	 6	 1	 2	 0.468640231	 0.029063997	 0.019558924	 0.016640154	 0.021498009	 0.002463225	 0.037565185	 0.773695019
275	 2760	 1961	 213726	 3	 6	 1	 2	 0.468649347	 0.028999843	 0.019560910	 0.016641129	 0.021409383	 0.002189265	 0.037451291	 0.774334930
276	 2781	 1976	 216507	 3	 6	 1	 2	 0.468655580	 0.028952001	 0.019562590	 0.016642052	 0.021342995	 0.002367737	 0.037373205	 0.774672689
277	 2805	 1993	 219312	 3	 6	 1	 2	 0.468662275	 0.028904673	 0.019565451	 0.016644162	 0.021276119	 0.002494922	 0.037289155	 0.775149569
278	 2844	 2019	 222156	 3	 6	 1	 2	 0.468669818	 0.028834347	 0.019569033	 0.016646884	 0.021177170	 0.002335094	 0.037194238	 0.775236943
279	 2877	 2044	 225033	 3	 6	 1	 2	 0.468676813	 0.028767874	 0.019571929	 0.016649254	 0.021083884	 0.002202295	 0.037105987	 0.775289288
280	 2901	 2065	 227934	 3	 6	 1	 2	 0.468682583	 0.028712070	 0.019572403	 0.016649660	 0.021007237	 0.002559501	 0.037033039	 0.775309568
281	 2940	 2091	 230874	 3	 6	 1	 2	 0.468691469	 0.028653080	 0.019576002	 0.016652416	 0.020923173	 0.002270252	 0.036920401	 0.776077170
282	 2967	 2110	 233841	 3	 6	 1	 2	 0.468698268	 0.028596569	 0.019577629	 0.016653662	 0.020844189	 0.002188711	 0.036833988	 0.776363646
283	 2988	 2124	 236829	 3	 6	 1	 2	 0.468705708	 0.028544948	 0.019583237	 0.016658607	 0.020768025	 0.002251085	 0.036739199	 0.776961616
284	 3018	 2145	 239847	 3	 6	 1	 2	 0.468712638	 0.028514221	 0.019588709	 0.016663082	 0.020720601	 0.002175636	 0.036650684	 0.777999696
285	 3042	 2161	 242889	 3	 6	 1	 2	 0.468719153	 0.028476789	 0.019594671	 0.016667977	 0.020663407	 0.002100326	 0.036567272	 0.778750696
286	 3066	 2177	 245955	 3	 6	 1	 2	 0.468725673	 0.028424928	 0.019599527	 0.016672006	 0.020587255	 0.002446324	 0.036483602	 0.779115170
287	 3102	 2201	 249057	 3	 6	 1	 2	 0.468732856	 0.028372482	 0.019601009	 0.016672909	 0.020513367	 0.002273537	 0.036391200	 0.779652283
288	 3138	 2225	 252195	 3	 6	 1	 2	 0.468739313	 0.028316691	 0.019603437	 0.016674650	 0.020433802	 0.002186977	 0.036307932	 0.779903728
289	 3171	 2247	 255366	 3	 6	 1	 2	 0.468745311	 0.028258634	 0.019605645	 0.016676147	 0.020351144	 0.002279547	 0.036230412	 0.779969970
290	 3213	 2275	 258579	 3	 6	 1	 2	 0.468752155	 0.028207431	 0.019609035	 0.016678503	 0.020276708	 0.002214566	 0.036141760	 0.780466453
291	 3246	 2297	 261825	 3	 6	 1	 2	 0.468758738	 0.028150232	 0.019609552	 0.016678419	 0.020196560	 0.002206953	 0.036056274	 0.780730491
292	 3279	 2320	 265104	 3	 6	 1	 2	 0.468765260	 0.028108286	 0.019613490	 0.016681210	 0.020134218	 0.002108489	 0.035971389	 0.781406747
293	 3312	 2343	 268416	 3	 6	 1	 2	 0.468771042	 0.028048868	 0.019615141	 0.016682379	 0.020049569	 0.002178988	 0.035895956	 0.781393534
294	 3357	 2373	 271773	 3	 6	 1	 2	 0.468777179	 0.028000402	 0.019616315	 0.016683065	 0.019980557	 0.002214030	 0.035815724	 0.781790738
295	 3402	 2403	 275175	 3	 6	 1	 2	 0.468784878	 0.027944600	 0.019623224	 0.016688721	 0.019895471	 0.002058707	 0.035714813	 0.782437265
296	 3429	 2421	 278604	 3	 6	 1	 2	 0.468790648	 0.027885143	 0.019626175	 0.016691099	 0.019808949	 0.002027972	 0.035638997	 0.782433443
297	 3459	 2443	 282063	 3	 6	 1	 2	 0.468796198	 0.027844443	 0.019630431	 0.016694599	 0.019747384	 0.002097699	 0.035565913	 0.782896904
298	 3498	 2471	 285561	 3	 6	 1	 2	 0.468802528	 0.027795948	 0.019635567	 0.016698796	 0.019673822	 0.002157077	 0.035482383	 0.783373205
299	 3540	 2499	 289101	 3	 6	 1	 2	 0.468809261	 0.027752643	 0.019639957	 0.016702257	 0.019608194	 0.002169826	 0.035393313	 0.784121091
300	 4720	 2499	 293821	 4	 8	 1	 2	 0.469124968	 0.022643673	 0.011251825	 0.008463448	 0.019650251	 0.002181422	 0.030928531	 0.732128960
301	 4788	 2533	 298609	 4	 8	 1	 2	 0.469132266	 0.022590200	 0.011256834	 0.008467816	 0.019585730	 0.002054886	 0.030817628	 0.733028503
302	 4836	 2557	 303445	 4	 8	 1	 2	 0.469139098	 0.022514539	 0.011261286	 0.008471844	 0.019495843	 0.002218624	 0.030713450	 0.733051458
303	 4896	 2587	 308341	 4	 8	 1	 2	 0.469146248	 0.022478277	 0.011265510	 0.008475310	 0.019451510	 0.002156004	 0.030604047	 0.734487082
304	 4948	 2613	 313289	 4	 8	 1	 2	 0.469153159	 0.022413868	 0.011269962	 0.008478435	 0.019374453	 0.002251245	 0.030497920	 0.734931041
305	 5008	 2643	 318297	 4	 8	 1	 2	 0.469160184	 0.022333765	 0.011274352	 0.008482600	 0.019279161	 0.002159922	 0.030389658	 0.734913349
306	 5072	 2676	 323369	 4	 8	 1	 2	 0.469167514	 0.022281471	 0.011281394	 0.008487410	 0.019214424	 0.002165179	 0.030276279	 0.735938218
307	 5120	 2700	 328489	 4	 8	 1	 2	 0.469174594	 0.022213711	 0.011286864	 0.008492712	 0.019132581	 0.002097661	 0.030166370	 0.736373358
308	 5172	 2726	 333661	 4	 8	 1	 2	 0.469181385	 0.022156344	 0.011290655	 0.008496089	 0.019063701	 0.002385491	 0.030060557	 0.737057000
309	 5232	 2756	 338893	 4	 8	 1	 2	 0.469188963	 0.022104609	 0.011297040	 0.008501599	 0.018999753	 0.002126650	 0.029942057	 0.738246174
310	 5292	 2787	 344185	 4	 8	 1	 2	 0.469196075	 0.022040292	 0.011298413	 0.008502936	 0.018924067	 0.002175114	 0.029830394	 0.738853539
311	 5348	 2815	 349533	 4	 8	 1	 2	 0.469203163	 0.021984335	 0.011301823	 0.008505405	 0.018856823	 0.002121675	 0.029718697	 0.739747601
312	 5400	 2841	 354933	 4	 8	 1	 2	 0.469210161	 0.021920672	 0.011306085	 0.008508617	 0.018779998	 0.002255089	 0.029608017	 0.740362747
313	 5460	 2872	 360393	 4	 8	 1	 2	 0.469218342	 0.021836236	 0.011311837	 0.008513010	 0.018677889	 0.002067756	 0.029478084	 0.740761717
314	 5512	 2900	 365905	 4	 8	 1	 2	 0.469225037	 0.021761304	 0.011315762	 0.008515969	 0.018587842	 0.002110841	 0.029371312	 0.740903352
315	 5568	 2928	 371473	 4	 8	 1	 2	 0.469231753	 0.021708232	 0.011320059	 0.008519302	 0.018523056	 0.002087160	 0.029263823	 0.741811195
316	 5616	 2953	 377089	 4	 8	 1	 2	 0.469237561	 0.021653696	 0.011322108	 0.008520605	 0.018457855	 0.002071947	 0.029170541	 0.742313816
317	 5672	 2981	 382761	 4	 8	 1	 2	 0.469243741	 0.021584377	 0.011324338	 0.008522422	 0.018375111	 0.002137211	 0.029070973	 0.742471771
318	 5720	 3006	 388481	 4	 8	 1	 2	 0.469250210	 0.021518019	 0.011325597	 0.008523458	 0.018296339	 0.002090505	 0.028966363	 0.742862320
319	 5776	 3035	 394257	 4	 8	 1	 2	 0.469257577	 0.021455931	 0.011329397	 0.008526460	 0.018220914	 0.002044501	 0.028846769	 0.743789725
320	 5820	 3058	 400077	 4	 8	 1	 2	 0.469263844	 0.021402760	 0.011333720	 0.008529920	 0.018155576	 0.001931594	 0.028744639	 0.744582661
321	 5864	 3082	 405941	 4	 8	 1	 2	 0.469269342	 0.021353718	 0.011335771	 0.008531204	 0.018096452	 0.002039595	 0.028654748	 0.745206959
322	 5924	 3114	 411865	 4	 8	 1	 2	 0.469275495	 0.021300161	 0.011339886	 0.008533885	 0.018030636	 0.001965907	 0.028553801	 0.745965850
323	 5968	 3136	 417833	 4	 8	 1	 2	 0.469282169	 0.021224238	 0.011345035	 0.008538122	 0.017937627	 0.002033532	 0.028443892	 0.746179109
324	 6020	 3162	 423853	 4	 8	 1	 2	 0.469288289	 0.021157905	 0.011348204	 0.008540809	 0.017857078	 0.001887385	 0.028342742	 0.746501718
325	 6056	 3180	 429909	 4	 8	 1	 2	 0.469293713	 0.021082841	 0.011349204	 0.008541695	 0.017767435	 0.002025235	 0.028252790	 0.746221564
326	 6116	 3210	 436025	 4	 8	 1	 2	 0.469299474	 0.021032080	 0.011351237	 0.008542673	 0.017705869	 0.001896227	 0.028156941	 0.746958976
327	 6168	 3237	 442193	 4	 8	 1	 2	 0.469304383	 0.020992764	 0.011352849	 0.008543473	 0.017658114	 0.002009455	 0.028074997	 0.747738803
328	 6228	 3267	 448421	 4	 8	 1	 2	 0.469310367	 0.020927123	 0.011353632	 0.008544126	 0.017579520	 0.001927642	 0.027974783	 0.748070981
329	 6288	 3297	 454709	 4	 8	 1	 2	 0.469315428	 0.020886406	 0.011354445	 0.008544352	 0.017530503	 0.001980784	 0.027889761	 0.748891531
330	 6344	 3326	 461053	 4	 8	 1	 2	 0.469321348	 0.020820025	 0.011356004	 0.008545342	 0.017450348	 0.001862575	 0.027789963	 0.749192265
331	 6384	 3346	 467437	 4	 8	 1	 2	 0.469326041	 0.020765615	 0.011357087	 0.008546033	 0.017384687	 0.002042619	 0.027710586	 0.749374804
332	 6440	 3376	 473877	 4	 8	 1	 2	 0.469331794	 0.020710979	 0.011358698	 0.008546768	 0.017318333	 0.001894998	 0.027612981	 0.750045051
333	 6484	 3399	 480361	 4	 8	 1	 2	 0.469336391	 0.020654735	 0.011359362	 0.008547122	 0.017250594	 0.001990564	 0.027534734	 0.750133814
334	 6536	 3428	 486897	 4	 8	 1	 2	 0.469342106	 0.020581369	 0.011360274	 0.008547439	 0.017162078	 0.002002896	 0.027437146	 0.750127926
335	 6588	 3456	 493485	 4	 8	 1	 2	 0.469347688	 0.020510713	 0.011360980	 0.008547898	 0.017076811	 0.001861689	 0.027341496	 0.750167933
336	 6644	 3484	 500129	 4	 8	 1	 2	 0.469352595	 0.020455989	 0.011362206	 0.008549002	 0.017010225	 0.001892042	 0.027257134	 0.750482017
337	 6696	 3510	 506825	 4	 8	 1	 2	 0.469357384	 0.020390444	 0.011362885	 0.008549373	 0.016930891	 0.001847255	 0.027174537	 0.750351124
338	 6744	 3535	 513569	 4	 8	 1	 2	 0.469361802	 0.020321173	 0.011363274	 0.008549485	 0.016847139	 0.001871991	 0.027098128	 0.749910575
339	 6792	 3560	 520361	 4	 8	 1	 2	 0.469366593	 0.020251330	 0.011363874	 0.008549927	 0.016762421	 0.001773851	 0.027015005	 0.749632673
340	 6836	 3582	 527197	 4	 8	 1	 2	 0.469370754	 0.020200592	 0.011364594	 0.008550174	 0.016700596	 0.001845686	 0.026942622	 0.749763415
341	 6900	 3614	 534097	 4	 8	 1	 2	 0.469375328	 0.020152728	 0.011364998	 0.008550231	 0.016642394	 0.001753643	 0.026862821	 0.750208923
342	 6940	 3634	 541037	 4	 8	 1	 2	 0.469379589	 0.020090716	 0.011365133	 0.008550310	 0.016567155	 0.001834306	 0.026788268	 0.749981894
343	 6996	 3662	 548033	 4	 8	 1	 2	 0.469383965	 0.020031529	 0.011365823	 0.008550816	 0.016494854	 0.001723861	 0.026711477	 0.749922169
344	 7044	 3686	 555077	 4	 8	 1	 2	 0.469388091	 0.019975444	 0.011366300	 0.008551049	 0.016426368	 0.001756645	 0.026638876	 0.749860601
345	 7084	 3707	 562161	 4	 8	 1	 2	 0.469392235	 0.019917532	 0.011366877	 0.008551513	 0.016355494	 0.001900615	 0.026565756	 0.749744620
346	 7148	 3739	 569309	 4	 8	 1	 2	 0.469397292	 0.019847315	 0.011367653	 0.008552096	 0.016269369	 0.001879282	 0.026476245	 0.749627238
347	 7212	 3772	 576521	 4	 8	 1	 2	 0.469401612	 0.019791708	 0.011368442	 0.008552741	 0.016200932	 0.001895852	 0.026399543	 0.749698868
348	 7272	 3804	 583793	 4	 8	 1	 2	 0.469406245	 0.019739863	 0.011369234	 0.008553464	 0.016136998	 0.001804369	 0.026317038	 0.750079207
349	 7324	 3830	 591117	 4	 8	 1	 2	 0.469410526	 0.019681173	 0.011369825	 0.008553781	 0.016064733	 0.001850521	 0.026240580	 0.750028122
350	 7380	 3858	 598497	 4	 8	 1	 2	 0.469415506	 0.019612400	 0.011370173	 0.008554112	 0.015980157	 0.001904645	 0.026151331	 0.749958007
351	 7444	 3890	 605941	 4	 8	 1	 2	 0.469420563	 0.019554381	 0.011371248	 0.008554505	 0.015908128	 0.001780001	 0.026060410	 0.750348162
352	 7488	 3912	 613429	 4	 8	 1	 2	 0.469424882	 0.019494786	 0.011371506	 0.008554561	 0.015834631	 0.001869978	 0.025982480	 0.750305064
353	 7548	 3943	 620977	 4	 8	 1	 2	 0.469429797	 0.019421871	 0.011371764	 0.008554792	 0.015744589	 0.001758322	 0.025893540	 0.750066298
354	 7620	 3979	 628597	 4	 8	 1	 2	 0.469433924	 0.019381664	 0.011372557	 0.008555159	 0.015694389	 0.001671726	 0.025818605	 0.750685973
355	 7656	 3999	 636253	 4	 8	 1	 2	 0.469438049	 0.019318115	 0.011372487	 0.008555051	 0.015615893	 0.001640707	 0.025743493	 0.750407712
356	 7704	 4023	 643957	 4	 8	 1	 2	 0.469441603	 0.019262132	 0.011372741	 0.008555302	 0.015546397	 0.001626666	 0.025678599	 0.750123927
357	 7752	 4048	 651709	 4	 8	 1	 2	 0.469445326	 0.019228619	 0.011372487	 0.008555166	 0.015505043	 0.001774992	 0.025610450	 0.750811470
358	 7808	 4076	 659517	 4	 8	 1	 2	 0.469450062	 0.019171312	 0.011372687	 0.008555154	 0.015433769	 0.001613724	 0.025523487	 0.751124334
359	 7852	 4098	 667369	 4	 8	 1	 2	 0.469453712	 0.019140245	 0.011373347	 0.008555202	 0.015394673	 0.001733274	 0.025456279	 0.751887002
360	 7908	 4126	 675277	 4	 8	 1	 2	 0.469457686	 0.019099986	 0.011374696	 0.008556015	 0.015343590	 0.001697410	 0.025382880	 0.752475105
361	 7960	 4152	 683237	 4	 8	 1	 2	 0.469461892	 0.019041677	 0.011375296	 0.008556552	 0.015270498	 0.001683714	 0.025304969	 0.752487657
362	 8008	 4176	 691245	 4	 8	 1	 2	 0.469465739	 0.018981303	 0.011375899	 0.008557141	 0.015194696	 0.001734858	 0.025233502	 0.752226272
363	 8072	 4208	 699317	 4	 8	 1	 2	 0.469469626	 0.018925457	 0.011376464	 0.008557595	 0.015124450	 0.001714722	 0.025161084	 0.752171765
364	 8124	 4235	 707441	 4	 8	 1	 2	 0.469473761	 0.018860100	 0.011377268	 0.008558518	 0.015041980	 0.001669009	 0.025083807	 0.751883474
365	 8188	 4267	 715629	 4	 8	 1	 2	 0.469478626	 0.018811636	 0.011380905	 0.008562290	 0.014978405	 0.001655074	 0.024992587	 0.752688609
366	 8236	 4292	 723865	 4	 8	 1	 2	 0.469482559	 0.018756473	 0.011382430	 0.008563670	 0.014907903	 0.001594073	 0.024918601	 0.752709714
367	 8284	 4316	 732149	 4	 8	 1	 2	 0.469486381	 0.018716584	 0.011383540	 0.008564730	 0.014856835	 0.001587237	 0.024846472	 0.753289411
368	 8336	 4342	 740485	 4	 8	 1	 2	 0.469489863	 0.018668651	 0.011383766	 0.008564862	 0.014796229	 0.001646047	 0.024780604	 0.753357359
369	 8392	 4370	 748877	 4	 8	 1	 2	 0.469494125	 0.018608843	 0.011385137	 0.008565918	 0.014719636	 0.001686997	 0.024699718	 0.753403049
370	 8456	 4402	 757333	 4	 8	 1	 2	 0.469498210	 0.018548255	 0.011385973	 0.008566730	 0.014642315	 0.001629255	 0.024621939	 0.753322254
371	 8520	 4434	 765853	 4	 8	 1	 2	 0.469502099	 0.018494917	 0.011386979	 0.008567506	 0.014573904	 0.001680940	 0.024547685	 0.753428160
372	 8580	 4465	 774433	 4	 8	 1	 2	 0.469506191	 0.018440857	 0.011387671	 0.008568037	 0.014504694	 0.001591933	 0.024469298	 0.753632455
373	 8628	 4489	 783061	 4	 8	 1	 2	 0.469509995	 0.018385500	 0.011388107	 0.008568627	 0.014433906	 0.001492227	 0.024396181	 0.753622061
374	 8680	 4516	 791741	 4	 8	 1	 2	 0.469513074	 0.018354616	 0.011388645	 0.008568935	 0.014394120	 0.001508722	 0.024336864	 0.754189865
375	 8744	 4548	 800485	 4	 8	 1	 2	 0.469515921	 0.018299732	 0.011388817	 0.008568964	 0.014323932	 0.001492546	 0.024281869	 0.753637688
376	 8816	 4584	 809301	 4	 8	 1	 2	 0.469518958	 0.018251236	 0.011389025	 0.008569045	 0.014261758	 0.001517987	 0.024223072	 0.753464940
377	 8888	 4621	 818189	 4	 8	 1	 2	 0.469522261	 0.018199163	 0.011389636	 0.008569686	 0.014194566	 0.001547586	 0.024158963	 0.753308929
378	 8952	 4654	 827141	 4	 8	 1	 2	 0.469525706	 0.018152731	 0.011390295	 0.008570504	 0.014134454	 0.001543121	 0.024091918	 0.753478032
379	 9004	 4682	 836145	 4	 8	 1	 2	 0.469528974	 0.018105123	 0.011390672	 0.008570847	 0.014072956	 0.001530992	 0.024028158	 0.753496087
380	 9068	 4715	 845213	 4	 8	 1	 2	 0.469532275	 0.018071826	 0.011391264	 0.008571130	 0.014029611	 0.001435923	 0.023963557	 0.754137868
381	 9112	 4738	 854325	 4	 8	 1	 2	 0.469535182	 0.018025534	 0.011391740	 0.008571362	 0.013969544	 0.001635051	 0.023906538	 0.754000177
382	 9180	 4772	 863505	 4	 8	 1	 2	 0.469539305	 0.017981177	 0.011392787	 0.008571975	 0.013911403	 0.001442872	 0.023825414	 0.754705769
383	 9224	 4794	 872729	 4	 8	 1	 2	 0.469542082	 0.017930135	 0.011393038	 0.008572193	 0.013845160	 0.001460264	 0.023770621	 0.754298145
384	 9284	 4825	 882013	 4	 8	 1	 2	 0.469544967	 0.017894334	 0.011393673	 0.008572635	 0.013798239	 0.001628197	 0.023713569	 0.754603147
385	 9364	 4866	 891377	 4	 8	 1	 2	 0.469548817	 0.017840127	 0.011393987	 0.008572860	 0.013727607	 0.001489763	 0.023637222	 0.754747179
386	 9416	 4894	 900793	 4	 8	 1	 2	 0.469552100	 0.017793513	 0.011394732	 0.008573471	 0.013666352	 0.001459814	 0.023571914	 0.754860764
387	 9464	 4918	 910257	 4	 8	 1	 2	 0.469554964	 0.017745195	 0.011394891	 0.008573519	 0.013603250	 0.001387493	 0.023514795	 0.754639594
388	 9512	 4942	 919769	 4	 8	 1	 2	 0.469557458	 0.017696038	 0.011394983	 0.008573556	 0.013538986	 0.001459142	 0.023464943	 0.754147932
389	 9576	 4976	 929345	 4	 8	 1	 2	 0.469560313	 0.017652372	 0.011395194	 0.008573673	 0.013481684	 0.001464211	 0.023407731	 0.754125716
390	 9648	 5012	 938993	 4	 8	 1	 2	 0.469563369	 0.017603518	 0.011395770	 0.008574171	 0.013417163	 0.001527373	 0.023346347	 0.754015918
391	 9712	 5045	 948705	 4	 8	 1	 2	 0.469566586	 0.017551572	 0.011396252	 0.008574478	 0.013348525	 0.001411659	 0.023281565	 0.753882816
392	 9772	 5076	 958477	 4	 8	 1	 2	 0.469569404	 0.017521984	 0.011396902	 0.008574903	 0.013309041	 0.001426948	 0.023224639	 0.754456684
393	 9824	 5102	 968301	 4	 8	 1	 2	 0.469572188	 0.017489650	 0.011397573	 0.008575494	 0.013265866	 0.001380795	 0.023168286	 0.754896154
394	 9868	 5127	 978169	 4	 8	 1	 2	 0.469574662	 0.017455003	 0.011398693	 0.008576640	 0.013219187	 0.001417952	 0.023118088	 0.755036589
395	 9932	 5160	 988101	 4	 8	 1	 2	 0.469577194	 0.017425836	 0.011399139	 0.008576922	 0.013180266	 0.001526156	 0.023066616	 0.755457005
396	 10004	 5196	 998105	 4	 8	 1	 2	 0.469580301	 0.017398573	 0.011400012	 0.008577440	 0.013143441	 0.001446815	 0.023003273	 0.756352060
397	 10068	 5228	 1008173	 4	 8	 1	 2	 0.469583182	 0.017356933	 0.011400572	 0.008577732	 0.013087783	 0.001516016	 0.022944386	 0.756478402
398	 10144	 5266	 1018317	 4	 8	 1	 2	 0.469586420	 0.017307406	 0.011400830	 0.008577971	 0.013021804	 0.001427719	 0.022878020	 0.756508041
399	 10216	 5303	 1028533	 4	 8	 1	 2	 0.469589189	 0.017273041	 0.011401388	 0.008578349	 0.012975603	 0.001488316	 0.022821112	 0.756888635
400	 10288	 5339	 1038821	 4	 8	 1	 2	 0.469592303	 0.017221506	 0.011401708	 0.008578512	 0.012906639	 0.001458678	 0.022756953	 0.756758005
401	 10356	 5374	 1049177	 4	 8	 1	 2	 0.469595571	 0.017182057	 0.011402180	 0.008578901	 0.012853535	 0.001403859	 0.022689408	 0.757272131
402	 10416	 5404	 1059593	 4	 8	 1	 2	 0.469598319	 0.017141396	 0.011402524	 0.008579284	 0.012798824	 0.001344939	 0.022632454	 0.757381215
403	 10480	 5436	 1070073	 4	 8	 1	 2	 0.469600767	 0.017107625	 0.011403045	 0.008579658	 0.012753094	 0.001315177	 0.022581606	 0.757591157
404	 10548	 5471	 1080621	 4	 8	 1	 2	 0.469603182	 0.017070439	 0.011403492	 0.008580013	 0.012702765	 0.001345926	 0.022531333	 0.757631106
405	 10624	 5510	 1091245	 4	 8	 1	 2	 0.469605600	 0.017030550	 0.011404202	 0.008580598	 0.012648471	 0.001399164	 0.022480878	 0.757557154
406	 10720	 5558	 1101965	 4	 8	 1	 2	 0.469608199	 0.017000042	 0.011404594	 0.008580863	 0.012607009	 0.001372956	 0.022426530	 0.758032680
407	 10800	 5600	 1112765	 4	 8	 1	 2	 0.469610772	 0.016962043	 0.011405059	 0.008581214	 0.012555299	 0.001308761	 0.022372573	 0.758162381
408	 10860	 5634	 1123625	 4	 8	 1	 2	 0.469613214	 0.016932962	 0.011405734	 0.008581755	 0.012515367	 0.001365823	 0.022321263	 0.758602295
409	 10940	 5675	 1134565	 4	 8	 1	 2	 0.469615763	 0.016894508	 0.011406198	 0.008582144	 0.012462867	 0.001378632	 0.022267576	 0.758704399
410	 11036	 5723	 1145601	 4	 8	 1	 2	 0.469618350	 0.016853305	 0.011406637	 0.008582360	 0.012406552	 0.001349615	 0.022212952	 0.758715236
411	 11116	 5764	 1156717	 4	 8	 1	 2	 0.469620730	 0.016812807	 0.011407038	 0.008582616	 0.012351112	 0.001369973	 0.022162571	 0.758612676
412	 11204	 5808	 1167921	 4	 8	 1	 2	 0.469623277	 0.016770115	 0.011407240	 0.008582711	 0.012292748	 0.001366807	 0.022108536	 0.758535752
413	 11288	 5852	 1179209	 4	 8	 1	 2	 0.469625805	 0.016730074	 0.011407685	 0.008582945	 0.012237651	 0.001325109	 0.022054759	 0.758569801
414	 11360	 5889	 1190569	 4	 8	 1	 2	 0.469628368	 0.016689118	 0.011408157	 0.008583238	 0.012181158	 0.001286827	 0.022000117	 0.758592218
415	 11444	 5932	 1202013	 4	 8	 1	 2	 0.469630754	 0.016651269	 0.011408814	 0.008583768	 0.012128633	 0.001297866	 0.021949125	 0.758630215
416	 11540	 5981	 1213553	 4	 8	 1	 2	 0.469632961	 0.016619343	 0.011409395	 0.008584222	 0.012084215	 0.001273286	 0.021901862	 0.758809588
417	 11624	 6025	 1225177	 4	 8	 1	 2	 0.469635160	 0.016588853	 0.011409841	 0.008584463	 0.012041826	 0.001332064	 0.021854656	 0.759053482
418	 11720	 6074	 1236897	 4	 8	 1	 2	 0.469637717	 0.016554346	 0.011410073	 0.008584650	 0.011994023	 0.001251155	 0.021799638	 0.759386281
419	 11800	 6114	 1248697	 4	 8	 1	 2	 0.469639962	 0.016517464	 0.011410352	 0.008584922	 0.011942800	 0.001282185	 0.021751229	 0.759380697
420	 11888	 6159	 1260585	 4	 8	 1	 2	 0.469642204	 0.016478942	 0.011410688	 0.008585218	 0.011889144	 0.001304209	 0.021702759	 0.759301703
421	 12004	 6217	 1272589	 4	 8	 1	 2	 0.469644412	 0.016449569	 0.011411301	 0.008585688	 0.011847807	 0.001282315	 0.021654936	 0.759622153
422	 12120	 6276	 1284709	 4	 8	 1	 2	 0.469646429	 0.016414169	 0.011411493	 0.008585813	 0.011798423	 0.001238771	 0.021611142	 0.759523438
423	 12220	 6329	 1296929	 4	 8	 1	 2	 0.469648446	 0.016380514	 0.011411774	 0.008585993	 0.011751283	 0.001236068	 0.021567260	 0.759508350
424	 12324	 6387	 1309253	 4	 8	 1	 2	 0.469650341	 0.016352992	 0.011412062	 0.008586206	 0.011712608	 0.001253183	 0.021525951	 0.759687302
425	 12428	 6439	 1321681	 4	 8	 1	 2	 0.469652568	 0.016319704	 0.011412495	 0.008586492	 0.011665663	 0.001249150	 0.021477313	 0.759857822
426	 12540	 6496	 1334221	 4	 8	 1	 2	 0.469654789	 0.016291790	 0.011413158	 0.008587021	 0.011625930	 0.001207642	 0.021428694	 0.760279193
427	 12640	 6550	 1346861	 4	 8	 1	 2	 0.469656808	 0.016264085	 0.011413529	 0.008587253	 0.011586708	 0.001244845	 0.021384401	 0.760558351
428	 12760	 6611	 1359621	 4	 8	 1	 2	 0.469658895	 0.016230990	 0.011413871	 0.008587527	 0.011539869	 0.001223875	 0.021338499	 0.760643470
429	 12868	 6669	 1372489	 4	 8	 1	 2	 0.469660884	 0.016197047	 0.011414050	 0.008587620	 0.011491901	 0.001226498	 0.021294691	 0.760614325
430	 12984	 6731	 1385473	 4	 8	 1	 2	 0.469662861	 0.016163448	 0.011414261	 0.008587765	 0.011444287	 0.001195288	 0.021251029	 0.760596044
431	 13084	 6784	 1398557	 4	 8	 1	 2	 0.469664799	 0.016131668	 0.011414764	 0.008588176	 0.011398854	 0.001249253	 0.021208150	 0.760635323
432	 16355	 6784	 1414912	 5	 13	 1	 3	 0.469743373	 0.014611184	 0.009111673	 0.005840308	 0.011422089	 0.001251300	 0.019390031	 0.753541033
433	 16505	 6844	 1431417	 5	 13	 1	 3	 0.469745467	 0.014574602	 0.009112104	 0.005840510	 0.011374911	 0.001181388	 0.019339224	 0.753629110
434	 16625	 6892	 1448042	 5	 13	 1	 3	 0.469747452	 0.014541267	 0.009112382	 0.005840660	 0.011331943	 0.001206292	 0.019290944	 0.753787211
435	 16760	 6946	 1464802	 5	 13	 1	 3	 0.469749535	 0.014508642	 0.009112673	 0.005840847	 0.011289813	 0.001170417	 0.019240163	 0.754081064
436	 16900	 7004	 1481702	 5	 13	 1	 3	 0.469751357	 0.014475252	 0.009112833	 0.005840915	 0.011246741	 0.001259993	 0.019195615	 0.754091570
437	 17040	 7061	 1498742	 5	 13	 1	 3	 0.469753499	 0.014441319	 0.009113276	 0.005841169	 0.011202674	 0.001223612	 0.019143138	 0.754386190
438	 17195	 7124	 1515937	 5	 13	 1	 3	 0.469755435	 0.014410392	 0.009113649	 0.005841397	 0.011162472	 0.001159353	 0.019095558	 0.754646281
439	 17355	 7188	 1533292	 5	 13	 1	 3	 0.469757351	 0.014380444	 0.009113777	 0.005841456	 0.011123679	 0.001208120	 0.019048368	 0.754943591
440	 17525	 7257	 1550817	 5	 13	 1	 3	 0.469759362	 0.014353081	 0.009114198	 0.005841797	 0.011087937	 0.001188202	 0.018998722	 0.755476159
441	 17685	 7323	 1568502	 5	 13	 1	 3	 0.469761414	 0.014321551	 0.009114530	 0.005842069	 0.011046818	 0.001195836	 0.018947926	 0.755837434
442	 17845	 7387	 1586347	 5	 13	 1	 3	 0.469763287	 0.014293463	 0.009114928	 0.005842337	 0.011010049	 0.001207673	 0.018901432	 0.756210598
443	 18015	 7457	 1604362	 5	 13	 1	 3	 0.469765308	 0.014259175	 0.009115196	 0.005842549	 0.010965276	 0.001230766	 0.018851126	 0.756409737
444	 18200	 7532	 1622562	 5	 13	 1	 3	 0.469767321	 0.014226055	 0.009115709	 0.005842892	 0.010921744	 0.001180597	 0.018800896	 0.756669007
445	 18370	 7600	 1640932	 5	 13	 1	 3	 0.469769136	 0.014197455	 0.009116112	 0.005843134	 0.010884127	 0.001151566	 0.018755495	 0.756975723
446	 18560	 7676	 1659492	 5	 13	 1	 3	 0.469771008	 0.014165883	 0.009116624	 0.005843472	 0.010842482	 0.001161511	 0.018708551	 0.757187607
447	 18740	 7749	 1678232	 5	 13	 1	 3	 0.469772796	 0.014135257	 0.009116916	 0.005843712	 0.010802190	 0.001140517	 0.018663602	 0.757370221
448	 18905	 7818	 1697137	 5	 13	 1	 3	 0.469774522	 0.014103538	 0.009117264	 0.005843905	 0.010760357	 0.001175550	 0.018620096	 0.757436354
449	 19095	 7895	 1716232	 5	 13	 1	 3	 0.469776346	 0.014070976	 0.009117538	 0.005844079	 0.010717409	 0.001137960	 0.018574031	 0.757561750
450	 19280	 7970	 1735512	 5	 13	 1	 3	 0.469778139	 0.014046644	 0.009118101	 0.005844377	 0.010684963	 0.001130021	 0.018528614	 0.758105517
451	 19455	 8045	 1754967	 5	 13	 1	 3	 0.469779926	 0.014025127	 0.009118586	 0.005844760	 0.010656246	 0.001187088	 0.018483263	 0.758801485
452	 19650	 8124	 1774617	 5	 13	 1	 3	 0.469781830	 0.013997106	 0.009118840	 0.005845034	 0.010619121	 0.001186327	 0.018434784	 0.759276911
453	 19860	 8208	 1794477	 5	 13	 1	 3	 0.469783650	 0.013964619	 0.009119294	 0.005845322	 0.010575872	 0.001172451	 0.018388359	 0.759427164
454	 20055	 8292	 1814532	 5	 13	 1	 3	 0.469785639	 0.013930720	 0.009119640	 0.005845575	 0.010530771	 0.001131286	 0.018337479	 0.759685666
455	 20255	 8377	 1834787	 5	 13	 1	 3	 0.469787410	 0.013899484	 0.009120185	 0.005845963	 0.010488941	 0.001118551	 0.018292047	 0.759864896
456	 20470	 8464	 1855257	 5	 13	 1	 3	 0.469789085	 0.013868022	 0.009120522	 0.005846269	 0.010446919	 0.001099812	 0.018248965	 0.759934742
457	 20655	 8539	 1875912	 5	 13	 1	 3	 0.469790694	 0.013843625	 0.009120896	 0.005846591	 0.010414184	 0.001129203	 0.018207519	 0.760324652
458	 20855	 8619	 1896767	 5	 13	 1	 3	 0.469792276	 0.013815359	 0.009121335	 0.005846895	 0.010376194	 0.001111748	 0.018166641	 0.760479592
459	 21050	 8698	 1917817	 5	 13	 1	 3	 0.469793994	 0.013790590	 0.009122078	 0.005847331	 0.010342537	 0.001109250	 0.018122148	 0.760979903
460	 21245	 8776	 1939062	 5	 13	 1	 3	 0.469795728	 0.013761747	 0.009122727	 0.005847680	 0.010303471	 0.001120095	 0.018077160	 0.761278127
461	 21470	 8867	 1960532	 5	 13	 1	 3	 0.469797450	 0.013729418	 0.009123115	 0.005848002	 0.010259906	 0.001115283	 0.018032335	 0.761377719
462	 21690	 8956	 1982222	 5	 13	 1	 3	 0.469799083	 0.013705577	 0.009123638	 0.005848423	 0.010227515	 0.001082401	 0.017989742	 0.761855122
463	 21900	 9040	 2004122	 5	 13	 1	 3	 0.469800741	 0.013679854	 0.009124210	 0.005848864	 0.010192508	 0.001117810	 0.017946389	 0.762262216
464	 22125	 9130	 2026247	 5	 13	 1	 3	 0.469802393	 0.013649023	 0.009124727	 0.005849227	 0.010150625	 0.001102967	 0.017903107	 0.762382942
465	 22360	 9224	 2048607	 5	 13	 1	 3	 0.469804017	 0.013627782	 0.009125359	 0.005849620	 0.010121476	 0.001097171	 0.017860440	 0.763014899
466	 22595	 9318	 2071202	 5	 13	 1	 3	 0.469805658	 0.013603340	 0.009125840	 0.005849977	 0.010088107	 0.001114639	 0.017817226	 0.763493711
467	 22865	 9428	 2094067	 5	 13	 1	 3	 0.469807395	 0.013575221	 0.009126362	 0.005850327	 0.010049685	 0.001037203	 0.017771345	 0.763882601
468	 23080	 9515	 2117147	 5	 13	 1	 3	 0.469808863	 0.013547641	 0.009126836	 0.005850564	 0.010011965	 0.001096586	 0.017732498	 0.764000682
469	 23345	 9622	 2140492	 5	 13	 1	 3	 0.469810504	 0.013520250	 0.009127249	 0.005850841	 0.009974492	 0.001055166	 0.017688972	 0.764332116
470	 23590	 9721	 2164082	 5	 13	 1	 3	 0.469812173	 0.013491810	 0.009127855	 0.005851193	 0.009935351	 0.001099024	 0.017644594	 0.764642730
471	 23840	 9822	 2187922	 5	 13	 1	 3	 0.469813815	 0.013466456	 0.009128480	 0.005851564	 0.009900318	 0.001023631	 0.017600827	 0.765103578
472	 24050	 9906	 2211972	 5	 13	 1	 3	 0.469815361	 0.013437947	 0.009128955	 0.005851833	 0.009861065	 0.001041699	 0.017559493	 0.765281034
473	 24295	 10004	 2236267	 5	 13	 1	 3	 0.469817030	 0.013412917	 0.009129825	 0.005852173	 0.009826120	 0.001018120	 0.017514802	 0.765804702
474	 24500	 10086	 2260767	 5	 13	 1	 3	 0.469818607	 0.013382664	 0.009130501	 0.005852457	 0.009784153	 0.001065080	 0.017472435	 0.765930148
475	 24770	 10194	 2285537	 5	 13	 1	 3	 0.469820408	 0.013355774	 0.009131626	 0.005853007	 0.009746286	 0.001055322	 0.017423941	 0.766518517
476	 25005	 10289	 2310542	 5	 13	 1	 3	 0.469822037	 0.013331578	 0.009132544	 0.005853438	 0.009712241	 0.001043459	 0.017379973	 0.767065521
477	 25265	 10394	 2335807	 5	 13	 1	 3	 0.469823782	 0.013304847	 0.009133550	 0.005853874	 0.009674566	 0.001027426	 0.017332713	 0.767614791
478	 25500	 10489	 2361307	 5	 13	 1	 3	 0.469825435	 0.013277725	 0.009134522	 0.005854308	 0.009636311	 0.001027626	 0.017287870	 0.768037083
479	 25750	 10589	 2387057	 5	 13	 1	 3	 0.469827072	 0.013255965	 0.009135596	 0.005854774	 0.009605284	 0.001038130	 0.017243316	 0.768759612
480	 25990	 10685	 2413047	 5	 13	 1	 3	 0.469828660	 0.013231439	 0.009136450	 0.005855168	 0.009570593	 0.001072116	 0.017199980	 0.769270598
481	 26260	 10796	 2439307	 5	 13	 1	 3	 0.469830383	 0.013204184	 0.009137144	 0.005855447	 0.009532214	 0.001079443	 0.017152860	 0.769794919
482	 26535	 10907	 2465842	 5	 13	 1	 3	 0.469832162	 0.013178356	 0.009137865	 0.005855779	 0.009495708	 0.001054965	 0.017104073	 0.770480536
483	 26805	 11020	 2492647	 5	 13	 1	 3	 0.469833963	 0.013146112	 0.009138578	 0.005856095	 0.009450220	 0.001005411	 0.017054513	 0.770828916
484	 27065	 11124	 2519712	 5	 13	 1	 3	 0.469835433	 0.013119608	 0.009139245	 0.005856416	 0.009412667	 0.001027285	 0.017013980	 0.771107508
485	 27310	 11222	 2547022	 5	 13	 1	 3	 0.469836964	 0.013093971	 0.009139958	 0.005856719	 0.009376206	 0.001023467	 0.016971644	 0.771520471
486	 27550	 11320	 2574572	 5	 13	 1	 3	 0.469838561	 0.013064177	 0.009140474	 0.005857026	 0.009334047	 0.001008239	 0.016927372	 0.771778216
487	 27800	 11420	 2602372	 5	 13	 1	 3	 0.469840124	 0.013040378	 0.009141095	 0.005857394	 0.009300099	 0.001022014	 0.016883935	 0.772354195
488	 28040	 11517	 2630412	 5	 13	 1	 3	 0.469841655	 0.013016330	 0.009141642	 0.005857724	 0.009265810	 0.001022761	 0.016841293	 0.772881917
489	 28305	 11625	 2658717	 5	 13	 1	 3	 0.469843138	 0.012994958	 0.009142303	 0.005858085	 0.009235108	 0.001014164	 0.016799859	 0.773515883
490	 28565	 11731	 2687282	 5	 13	 1	 3	 0.469844586	 0.012970639	 0.009142748	 0.005858383	 0.009200414	 0.000983734	 0.016759310	 0.773936302
491	 28785	 11824	 2716067	 5	 13	 1	 3	 0.469846006	 0.012946939	 0.009143109	 0.005858612	 0.009166613	 0.001003499	 0.016719463	 0.774363323
492	 29040	 11927	 2745107	 5	 13	 1	 3	 0.469847414	 0.012927779	 0.009143413	 0.005858876	 0.009139227	 0.000960939	 0.016679837	 0.775054237
493	 34848	 11927	 2779955	 6	 15	 2	 3	 0.469886147	 0.011698606	 0.007289859	 0.005755528	 0.009149609	 0.000958372	 0.015550506	 0.752297453
494	 35112	 12016	 2815067	 6	 15	 2	 3	 0.469887432	 0.011676252	 0.007290063	 0.005755683	 0.009120847	 0.000972895	 0.015511632	 0.752741701
495	 35424	 12121	 2850491	 6	 15	 2	 3	 0.469888741	 0.011648033	 0.007290315	 0.005755906	 0.009084491	 0.000964811	 0.015471924	 0.752849656
496	 35724	 12223	 2886215	 6	 15	 2	 3	 0.469890096	 0.011621294	 0.007290663	 0.005756194	 0.009049900	 0.000965901	 0.015430733	 0.753126479
497	 36006	 12318	 2922221	 6	 15	 2	 3	 0.469891509	 0.011596741	 0.007290970	 0.005756398	 0.009018102	 0.000976720	 0.015387646	 0.753639695
498	 36288	 12415	 2958509	 6	 15	 2	 3	 0.469892988	 0.011564596	 0.007291321	 0.005756643	 0.008976442	 0.000979433	 0.015342407	 0.753766702
499	 36612	 12524	 2995121	 6	 15	 2	 3	 0.469894461	 0.011533239	 0.007291649	 0.005756919	 0.008935740	 0.000953924	 0.015297209	 0.753944000
500	 36912	 12625	 3032033	 6	 15	 2	 3	 0.469895822	 0.011502653	 0.007292110	 0.005757300	 0.008895851	 0.000954917	 0.015255363	 0.754007161
501	 37212	 12727	 3069245	 6	 15	 2	 3	 0.469897113	 0.011475531	 0.007292442	 0.005757560	 0.008860479	 0.000974513	 0.015215545	 0.754197805
502	 37518	 12829	 3106763	 6	 15	 2	 3	 0.469898538	 0.011445418	 0.007292815	 0.005757884	 0.008821136	 0.000955026	 0.015171483	 0.754403381
503	 37806	 12927	 3144569	 6	 15	 2	 3	 0.469899855	 0.011419411	 0.007293167	 0.005758171	 0.008787074	 0.000947369	 0.015130635	 0.754721203
504	 38082	 13020	 3182651	 6	 15	 2	 3	 0.469901191	 0.011390823	 0.007293498	 0.005758442	 0.008749613	 0.000897918	 0.015089064	 0.754905874
505	 38358	 13113	 3221009	 6	 15	 2	 3	 0.469902304	 0.011363690	 0.007293666	 0.005758594	 0.008714120	 0.000975489	 0.015054373	 0.754843141
506	 38688	 13224	 3259697	 6	 15	 2	 3	 0.469903639	 0.011335034	 0.007293877	 0.005758725	 0.008676540	 0.000933748	 0.015012642	 0.755032608
507	 39042	 13342	 3298739	 6	 15	 2	 3	 0.469904843	 0.011312351	 0.007294009	 0.005758782	 0.008646775	 0.000905759	 0.014974920	 0.755419804
508	 39330	 13440	 3338069	 6	 15	 2	 3	 0.469905911	 0.011288790	 0.007294114	 0.005758848	 0.008615839	 0.000930280	 0.014941354	 0.755539929
509	 39636	 13542	 3377705	 6	 15	 2	 3	 0.469907148	 0.011258945	 0.007294190	 0.005758870	 0.008576633	 0.000917097	 0.014902406	 0.755511931
510	 39948	 13648	 3417653	 6	 15	 2	 3	 0.469908254	 0.011235851	 0.007294317	 0.005758966	 0.008546186	 0.000901823	 0.014867478	 0.755733499
511	 40230	 13744	 3457883	 6	 15	 2	 3	 0.469909328	 0.011210250	 0.007294437	 0.005759053	 0.008512396	 0.000904325	 0.014833499	 0.755738720
512	 40506	 13838	 3498389	 6	 15	 2	 3	 0.469910444	 0.011186146	 0.007294626	 0.005759188	 0.008480465	 0.000924946	 0.014798120	 0.755916674
513	 40824	 13944	 3539213	 6	 15	 2	 3	 0.469911691	 0.011158491	 0.007294845	 0.005759364	 0.008443764	 0.000908512	 0.014758464	 0.756073975
514	 41118	 14042	 3580331	 6	 15	 2	 3	 0.469912785	 0.011132648	 0.007294970	 0.005759448	 0.008409475	 0.000917992	 0.014723578	 0.756110252
515	 41430	 14146	 3621761	 6	 15	 2	 3	 0.469913973	 0.011107186	 0.007295134	 0.005759583	 0.008375595	 0.000883421	 0.014685630	 0.756330278
516	 41700	 14236	 3663461	 6	 15	 2	 3	 0.469915075	 0.011081726	 0.007295237	 0.005759647	 0.008341713	 0.000887801	 0.014650303	 0.756416162
517	 41976	 14328	 3705437	 6	 15	 2	 3	 0.469916189	 0.011056588	 0.007295305	 0.005759659	 0.008308229	 0.000920342	 0.014614530	 0.756547618
518	 42318	 14442	 3747755	 6	 15	 2	 3	 0.469917363	 0.011033555	 0.007295491	 0.005759794	 0.008277388	 0.000882119	 0.014576733	 0.756929237
519	 42600	 14536	 3790355	 6	 15	 2	 3	 0.469918454	 0.011009184	 0.007295652	 0.005759897	 0.008244731	 0.000886600	 0.014541534	 0.757085439
520	 42894	 14634	 3833249	 6	 15	 2	 3	 0.469919513	 0.010981776	 0.007295746	 0.005759955	 0.008208014	 0.000883499	 0.014507283	 0.756983648
521	 43194	 14734	 3876443	 6	 15	 2	 3	 0.469920612	 0.010957388	 0.007295818	 0.005759977	 0.008175292	 0.000880995	 0.014471626	 0.757163580
522	 43470	 14827	 3919913	 6	 15	 2	 3	 0.469921750	 0.010928561	 0.007295879	 0.005760034	 0.008136559	 0.000879869	 0.014434638	 0.757106716
523	 43782	 14931	 3963695	 6	 15	 2	 3	 0.469922916	 0.010904574	 0.007296065	 0.005760171	 0.008104146	 0.000892303	 0.014396613	 0.757440272
524	 44070	 15028	 4007765	 6	 15	 2	 3	 0.469924060	 0.010875042	 0.007296134	 0.005760217	 0.008064302	 0.000876115	 0.014359220	 0.757356069
525	 44412	 15142	 4052177	 6	 15	 2	 3	 0.469925199	 0.010851497	 0.007296250	 0.005760261	 0.008032417	 0.000842105	 0.014321909	 0.757685058
526	 44676	 15231	 4096853	 6	 15	 2	 3	 0.469926186	 0.010824403	 0.007296306	 0.005760292	 0.007995725	 0.000893797	 0.014289494	 0.757507781
527	 45006	 15342	 4141859	 6	 15	 2	 3	 0.469927321	 0.010799307	 0.007296384	 0.005760328	 0.007961646	 0.000911752	 0.014252108	 0.757734014
528	 45342	 15454	 4187201	 6	 15	 2	 3	 0.469928541	 0.010771296	 0.007296535	 0.005760423	 0.007923470	 0.000872861	 0.014211837	 0.757910150
529	 45666	 15563	 4232867	 6	 15	 2	 3	 0.469929704	 0.010747219	 0.007296760	 0.005760615	 0.007890501	 0.000852471	 0.014173328	 0.758270647
530	 45942	 15655	 4278809	 6	 15	 2	 3	 0.469930825	 0.010719481	 0.007296943	 0.005760775	 0.007852510	 0.000877195	 0.014136100	 0.758305412
531	 46290	 15771	 4325099	 6	 15	 2	 3	 0.469931970	 0.010692649	 0.007297034	 0.005760821	 0.007815756	 0.000849989	 0.014097970	 0.758453136
532	 46620	 15881	 4371719	 6	 15	 2	 3	 0.469932999	 0.010669692	 0.007297110	 0.005760860	 0.007784248	 0.000843869	 0.014063630	 0.758672740
533	 46926	 15987	 4418645	 6	 15	 2	 3	 0.469934004	 0.010648832	 0.007297201	 0.005760899	 0.007755545	 0.000847355	 0.014030027	 0.759002936
534	 47244	 16095	 4465889	 6	 15	 2	 3	 0.469935015	 0.010625924	 0.007297277	 0.005760957	 0.007723990	 0.000801520	 0.013996121	 0.759204931
535	 47520	 16188	 4513409	 6	 15	 2	 3	 0.469935886	 0.010602479	 0.007297393	 0.005761055	 0.007691594	 0.000842972	 0.013966835	 0.759118211
536	 47868	 16304	 4561277	 6	 15	 2	 3	 0.469936851	 0.010581857	 0.007297558	 0.005761205	 0.007662985	 0.000800166	 0.013934327	 0.759409234
537	 48180	 16412	 4609457	 6	 15	 2	 3	 0.469937731	 0.010562690	 0.007297649	 0.005761258	 0.007636409	 0.000839730	 0.013904615	 0.759653559
538	 48498	 16520	 4657955	 6	 15	 2	 3	 0.469938719	 0.010537605	 0.007297746	 0.005761318	 0.007601580	 0.000826357	 0.013871195	 0.759675380
539	 48816	 16627	 4706771	 6	 15	 2	 3	 0.469939704	 0.010513961	 0.007297851	 0.005761401	 0.007568669	 0.000831125	 0.013837769	 0.759801784
540	 49140	 16736	 4755911	 6	 15	 2	 3	 0.469940703	 0.010490684	 0.007297910	 0.005761432	 0.007536244	 0.000850171	 0.013803809	 0.759984755
541	 49476	 16850	 4805387	 6	 15	 2	 3	 0.469941751	 0.010468331	 0.007298015	 0.005761504	 0.007504995	 0.000824410	 0.013768078	 0.760333560
542	 49806	 16960	 4855193	 6	 15	 2	 3	 0.469942761	 0.010443217	 0.007298141	 0.005761623	 0.007469801	 0.000794515	 0.013733574	 0.760415122
543	 50094	 17056	 4905287	 6	 15	 2	 3	 0.469943616	 0.010420782	 0.007298194	 0.005761658	 0.007438350	 0.000798516	 0.013704268	 0.760404145
544	 50436	 17170	 4955723	 6	 15	 2	 3	 0.469944489	 0.010401471	 0.007298287	 0.005761697	 0.007411181	 0.000802291	 0.013674297	 0.760658559
545	 50760	 17278	 5006483	 6	 15	 2	 3	 0.469945418	 0.010382373	 0.007298379	 0.005761737	 0.007384263	 0.000770202	 0.013642343	 0.761040357
546	 51036	 17372	 5057519	 6	 15	 2	 3	 0.469946265	 0.010361975	 0.007298445	 0.005761774	 0.007355490	 0.000800425	 0.013613153	 0.761173797
547	 51378	 17486	 5108897	 6	 15	 2	 3	 0.469947224	 0.010339908	 0.007298534	 0.005761814	 0.007324281	 0.000796002	 0.013579989	 0.761407679
548	 51702	 17595	 5160599	 6	 15	 2	 3	 0.469948171	 0.010319672	 0.007298684	 0.005761913	 0.007295535	 0.000805847	 0.013547188	 0.761757476
549	 68936	 17595	 5229535	 8	 19	 1	 3	 0.469986223	 0.008780600	 0.004884557	 0.003686363	 0.007296577	 0.000796225	 0.012155661	 0.722346584
550	 69368	 17704	 5298903	 8	 19	 1	 3	 0.469987131	 0.008757204	 0.004884655	 0.003686427	 0.007268339	 0.000794595	 0.012120475	 0.722513204
551	 69840	 17822	 5368743	 8	 19	 1	 3	 0.469988039	 0.008731063	 0.004884712	 0.003686467	 0.007236784	 0.000766709	 0.012085235	 0.722457015
552	 70256	 17928	 5438999	 8	 19	 1	 3	 0.469988865	 0.008707169	 0.004884768	 0.003686505	 0.007207901	 0.000785065	 0.012053046	 0.722404044
553	 70688	 18038	 5509687	 8	 19	 1	 3	 0.469989778	 0.008684716	 0.004884853	 0.003686558	 0.007180704	 0.000788578	 0.012017414	 0.722677608
554	 71120	 18147	 5580807	 8	 19	 1	 3	 0.469990687	 0.008655792	 0.004884912	 0.003686599	 0.007145654	 0.000760953	 0.011981821	 0.722410362
555	 71592	 18268	 5652399	 8	 19	 1	 3	 0.469991454	 0.008631011	 0.004884960	 0.003686637	 0.007115582	 0.000798170	 0.011951662	 0.722159908
556	 72136	 18404	 5724535	 8	 19	 1	 3	 0.469992412	 0.008603374	 0.004885030	 0.003686689	 0.007081986	 0.000765914	 0.011913941	 0.722126622
557	 72624	 18526	 5797159	 8	 19	 1	 3	 0.469993269	 0.008577383	 0.004885078	 0.003686713	 0.007050355	 0.000767419	 0.011880075	 0.721997417
558	 73112	 18649	 5870271	 8	 19	 1	 3	 0.469994120	 0.008553125	 0.004885126	 0.003686744	 0.007020790	 0.000730401	 0.011846379	 0.722003339
559	 73552	 18759	 5943823	 8	 19	 1	 3	 0.469994880	 0.008528500	 0.004885163	 0.003686763	 0.006990743	 0.000740680	 0.011816200	 0.721763332
560	 74000	 18871	 6017823	 8	 19	 1	 3	 0.469995624	 0.008503486	 0.004885206	 0.003686799	 0.006960175	 0.000755801	 0.011786557	 0.721456345
561	 74480	 18991	 6092303	 8	 19	 1	 3	 0.469996397	 0.008477524	 0.004885257	 0.003686841	 0.006928396	 0.000743442	 0.011755704	 0.721141301
562	 74992	 19123	 6167295	 8	 19	 1	 3	 0.469997167	 0.008455338	 0.004885335	 0.003686885	 0.006901177	 0.000732436	 0.011724864	 0.721145955
563	 75440	 19241	 6242735	 8	 19	 1	 3	 0.469997884	 0.008432091	 0.004885386	 0.003686917	 0.006872638	 0.000769381	 0.011696103	 0.720931627
564	 75992	 19379	 6318727	 8	 19	 1	 3	 0.469998697	 0.008410650	 0.004885452	 0.003686964	 0.006846268	 0.000734146	 0.011663356	 0.721117481
565	 76472	 19500	 6395199	 8	 19	 1	 3	 0.469999460	 0.008387249	 0.004885508	 0.003687005	 0.006817460	 0.000722322	 0.011632595	 0.721012766
566	 76952	 19620	 6472151	 8	 19	 1	 3	 0.470000163	 0.008365805	 0.004885570	 0.003687048	 0.006791016	 0.000735102	 0.011604161	 0.720931454
567	 77472	 19750	 6549623	 8	 19	 1	 3	 0.470000956	 0.008344255	 0.004885628	 0.003687104	 0.006764409	 0.000724209	 0.011571995	 0.721073153
568	 77944	 19868	 6627567	 8	 19	 1	 3	 0.470001699	 0.008325798	 0.004885673	 0.003687136	 0.006741596	 0.000700703	 0.011541770	 0.721362345
569	 78376	 19977	 6705943	 8	 19	 1	 3	 0.470002395	 0.008305493	 0.004885741	 0.003687189	 0.006716453	 0.000700774	 0.011513387	 0.721377022
570	 78840	 20096	 6784783	 8	 19	 1	 3	 0.470003103	 0.008287095	 0.004885809	 0.003687249	 0.006693640	 0.000696927	 0.011484463	 0.721591885
571	 79280	 20208	 6864063	 8	 19	 1	 3	 0.470003744	 0.008268721	 0.004885865	 0.003687293	 0.006670837	 0.000694239	 0.011458192	 0.721642697
572	 79744	 20326	 6943807	 8	 19	 1	 3	 0.470004407	 0.008248640	 0.004885917	 0.003687336	 0.006645892	 0.000706159	 0.011430954	 0.721605632
573	 80240	 20452	 7024047	 8	 19	 1	 3	 0.470005138	 0.008228466	 0.004885968	 0.003687370	 0.006620798	 0.000705252	 0.011400871	 0.721740108
574	 80704	 20570	 7104751	 8	 19	 1	 3	 0.470005874	 0.008208182	 0.004886036	 0.003687423	 0.006595522	 0.000697418	 0.011370483	 0.721885076
575	 81232	 20702	 7185983	 8	 19	 1	 3	 0.470006557	 0.008188398	 0.004886104	 0.003687472	 0.006570833	 0.000683485	 0.011342211	 0.721940177
576	 81728	 20827	 7267711	 8	 19	 1	 3	 0.470007196	 0.008168751	 0.004886165	 0.003687520	 0.006546288	 0.000688604	 0.011315712	 0.721894556
577	 82240	 20957	 7349951	 8	 19	 1	 3	 0.470007845	 0.008150088	 0.004886205	 0.003687547	 0.006522954	 0.000677660	 0.011288716	 0.721967626
578	 82704	 21074	 7432655	 8	 19	 1	 3	 0.470008527	 0.008134890	 0.004886269	 0.003687589	 0.006503907	 0.000679346	 0.011260268	 0.722441975
579	 83144	 21184	 7515799	 8	 19	 1	 3	 0.470009167	 0.008115892	 0.004886323	 0.003687626	 0.006480089	 0.000685341	 0.011233559	 0.722468462
580	 83688	 21321	 7599487	 8	 19	 1	 3	 0.470009814	 0.008095551	 0.004886369	 0.003687647	 0.006454560	 0.000676564	 0.011206451	 0.722400974
581	 84200	 21452	 7683687	 8	 19	 1	 3	 0.470010418	 0.008076916	 0.004886431	 0.003687685	 0.006431124	 0.000669748	 0.011181092	 0.722372677
582	 84760	 21594	 7768447	 8	 19	 1	 3	 0.470011013	 0.008056271	 0.004886476	 0.003687714	 0.006405142	 0.000695033	 0.011156056	 0.722143271
583	 85352	 21743	 7853799	 8	 19	 1	 3	 0.470011666	 0.008034279	 0.004886502	 0.003687731	 0.006377439	 0.000688744	 0.011128505	 0.721954886
584	 85960	 21895	 7939759	 8	 19	 1	 3	 0.470012306	 0.008012220	 0.004886544	 0.003687764	 0.006349596	 0.000676930	 0.011101424	 0.721729059
585	 86576	 22052	 8026335	 8	 19	 1	 3	 0.470012925	 0.007992709	 0.004886601	 0.003687808	 0.006324913	 0.000659085	 0.011075200	 0.721676210
586	 87120	 22191	 8113455	 8	 19	 1	 3	 0.470013520	 0.007972515	 0.004886643	 0.003687840	 0.006299342	 0.000675977	 0.011049917	 0.721499973
587	 87736	 22348	 8201191	 8	 19	 1	 3	 0.470014134	 0.007951429	 0.004886680	 0.003687862	 0.006272605	 0.000662551	 0.011023755	 0.721299479
588	 88368	 22507	 8289559	 8	 19	 1	 3	 0.470014736	 0.007930736	 0.004886725	 0.003687888	 0.006246318	 0.000659312	 0.010998070	 0.721102530
589	 88992	 22670	 8378551	 8	 19	 1	 3	 0.470015342	 0.007911503	 0.004886771	 0.003687914	 0.006221845	 0.000669103	 0.010972137	 0.721053976
590	 89616	 22826	 8468167	 8	 19	 1	 3	 0.470015969	 0.007890526	 0.004886807	 0.003687937	 0.006195120	 0.000678847	 0.010945242	 0.720909224
591	 90296	 22996	 8558463	 8	 19	 1	 3	 0.470016600	 0.007869498	 0.004886854	 0.003687968	 0.006168279	 0.000664738	 0.010918108	 0.720774916
592	 90928	 23155	 8649391	 8	 19	 1	 3	 0.470017224	 0.007850379	 0.004886914	 0.003688008	 0.006143820	 0.000645503	 0.010891240	 0.720797520
593	 91616	 23336	 8741007	 8	 19	 1	 3	 0.470017779	 0.007833078	 0.004886967	 0.003688042	 0.006121656	 0.000654563	 0.010867244	 0.720797154
594	 92288	 23507	 8833295	 8	 19	 1	 3	 0.470018365	 0.007814233	 0.004887031	 0.003688090	 0.006097472	 0.000640300	 0.010841884	 0.720744903
595	 92984	 23681	 8926279	 8	 19	 1	 3	 0.470018914	 0.007795960	 0.004887071	 0.003688109	 0.006074005	 0.000628121	 0.010818021	 0.720645717
596	 93648	 23852	 9019927	 8	 19	 1	 3	 0.470019459	 0.007779779	 0.004887136	 0.003688148	 0.006053170	 0.000653587	 0.010794320	 0.720728981
597	 94384	 24038	 9114311	 8	 19	 1	 3	 0.470020026	 0.007762988	 0.004887182	 0.003688173	 0.006031536	 0.000645992	 0.010769601	 0.720824065
598	 95096	 24217	 9209407	 8	 19	 1	 3	 0.470020581	 0.007745109	 0.004887229	 0.003688201	 0.006008469	 0.000648626	 0.010745353	 0.720786780
599	 95912	 24424	 9305319	 8	 19	 1	 3	 0.470021166	 0.007726818	 0.004887298	 0.003688244	 0.005984818	 0.000624151	 0.010719751	 0.720802047
600	 96584	 24596	 9401903	 8	 19	 1	 3	 0.470021708	 0.007709043	 0.004887348	 0.003688270	 0.005961810	 0.000626094	 0.010695959	 0.720743496
601	 97288	 24775	 9499191	 8	 19	 1	 3	 0.470022263	 0.007690752	 0.004887401	 0.003688302	 0.005938096	 0.000615466	 0.010671519	 0.720680180
602	 98024	 24960	 9597215	 8	 19	 1	 3	 0.470022776	 0.007672865	 0.004887435	 0.003688324	 0.005914883	 0.000631602	 0.010648932	 0.720529081
603	 98856	 25173	 9696071	 8	 19	 1	 3	 0.470023309	 0.007654560	 0.004887473	 0.003688345	 0.005891087	 0.000636678	 0.010625381	 0.720403376
604	 99752	 25397	 9795823	 8	 19	 1	 3	 0.470023859	 0.007637458	 0.004887518	 0.003688376	 0.005868810	 0.000626632	 0.010600996	 0.720447252
605	 100552	 25599	 9896375	 8	 19	 1	 3	 0.470024401	 0.007619356	 0.004887566	 0.003688406	 0.005845194	 0.000619806	 0.010576942	 0.720374217
606	 101480	 25837	 9997855	 8	 19	 1	 3	 0.470024912	 0.007603296	 0.004887613	 0.003688439	 0.005824204	 0.000615145	 0.010554212	 0.720403929
607	 102376	 26064	 10100231	 8	 19	 1	 3	 0.470025412	 0.007586911	 0.004887648	 0.003688457	 0.005802769	 0.000613070	 0.010531917	 0.720373261
608	 103216	 26279	 10203447	 8	 19	 1	 3	 0.470025925	 0.007569425	 0.004887677	 0.003688474	 0.005779862	 0.000615306	 0.010508992	 0.720280773
609	 104096	 26499	 10307543	 8	 19	 1	 3	 0.470026446	 0.007553027	 0.004887717	 0.003688505	 0.005758336	 0.000616363	 0.010485679	 0.720318380
610	 104984	 26722	 10412527	 8	 19	 1	 3	 0.470026964	 0.007535125	 0.004887755	 0.003688524	 0.005734803	 0.000605454	 0.010462449	 0.720206659
611	 105864	 26953	 10518391	 8	 19	 1	 3	 0.470027470	 0.007521068	 0.004887823	 0.003688572	 0.005716262	 0.000605669	 0.010439682	 0.720430787
612	 106768	 27180	 10625159	 8	 19	 1	 3	 0.470027975	 0.007505862	 0.004887869	 0.003688601	 0.005696200	 0.000599845	 0.010416942	 0.720543718
613	 107664	 27404	 10732823	 8	 19	 1	 3	 0.470028467	 0.007489379	 0.004887901	 0.003688616	 0.005674435	 0.000602348	 0.010394678	 0.720501266
614	 108576	 27636	 10841399	 8	 19	 1	 3	 0.470028968	 0.007474227	 0.004887952	 0.003688648	 0.005654379	 0.000600097	 0.010371999	 0.720615836
615	 109528	 27874	 10950927	 8	 19	 1	 3	 0.470029462	 0.007459080	 0.004888005	 0.003688684	 0.005634295	 0.000599795	 0.010349597	 0.720712077
616	 110456	 28107	 11061383	 8	 19	 1	 3	 0.470029961	 0.007444464	 0.004888053	 0.003688717	 0.005614889	 0.000599037	 0.010326942	 0.720877910
617	 111384	 28342	 11172767	 8	 19	 1	 3	 0.470030460	 0.007428632	 0.004888085	 0.003688734	 0.005593854	 0.000601493	 0.010304189	 0.720933262
618	 112400	 28600	 11285167	 8	 19	 1	 3	 0.470030941	 0.007412291	 0.004888126	 0.003688765	 0.005572099	 0.000607898	 0.010282217	 0.720884538
619	 113536	 28889	 11398703	 8	 19	 1	 3	 0.470031427	 0.007396371	 0.004888179	 0.003688793	 0.005550857	 0.000583235	 0.010259958	 0.720896844
620	 114544	 29144	 11513247	 8	 19	 1	 3	 0.470031892	 0.007381118	 0.004888215	 0.003688815	 0.005530484	 0.000594060	 0.010238665	 0.720906293
621	 115592	 29409	 11628839	 8	 19	 1	 3	 0.470032356	 0.007366587	 0.004888259	 0.003688840	 0.005511038	 0.000591361	 0.010217348	 0.720988226
622	 116672	 29679	 11745511	 8	 19	 1	 3	 0.470032811	 0.007351718	 0.004888306	 0.003688870	 0.005491104	 0.000581809	 0.010196354	 0.721014429
623	 117728	 29949	 11863239	 8	 19	 1	 3	 0.470033260	 0.007335719	 0.004888348	 0.003688897	 0.005469627	 0.000590840	 0.010175645	 0.720909427
624	 118808	 30223	 11982047	 8	 19	 1	 3	 0.470033731	 0.007319935	 0.004888391	 0.003688921	 0.005448402	 0.000591150	 0.010153862	 0.720901606
625	 119976	 30521	 12102023	 8	 19	 1	 3	 0.470034222	 0.007303767	 0.004888446	 0.003688950	 0.005426612	 0.000575877	 0.010131103	 0.720925150
626	 121104	 30806	 12223127	 8	 19	 1	 3	 0.470034663	 0.007289748	 0.004888491	 0.003688977	 0.005407687	 0.000572833	 0.010110626	 0.720998685
627	 122208	 31084	 12345335	 8	 19	 1	 3	 0.470035111	 0.007275638	 0.004888539	 0.003689005	 0.005388608	 0.000583560	 0.010089793	 0.721088890
628	 123392	 31380	 12468727	 8	 19	 1	 3	 0.470035559	 0.007261024	 0.004888586	 0.003689028	 0.005368817	 0.000573129	 0.010068906	 0.721133425
629	 124544	 31670	 12593271	 8	 19	 1	 3	 0.470036005	 0.007246740	 0.004888640	 0.003689055	 0.005349434	 0.000575694	 0.010048072	 0.721206997
630	 125728	 31969	 12718999	 8	 19	 1	 3	 0.470036452	 0.007231462	 0.004888686	 0.003689077	 0.005328676	 0.000568814	 0.010027130	 0.721189550
631	 126928	 32269	 12845927	 8	 19	 1	 3	 0.470036885	 0.007217335	 0.004888725	 0.003689098	 0.005309452	 0.000572202	 0.010006826	 0.721241116
632	 128216	 32594	 12974143	 8	 19	 1	 3	 0.470037325	 0.007203335	 0.004888784	 0.003689131	 0.005290352	 0.000569318	 0.009986114	 0.721335100
633	 129472	 32910	 13103615	 8	 19	 1	 3	 0.470037759	 0.007189678	 0.004888850	 0.003689174	 0.005271681	 0.000568847	 0.009965682	 0.721443701
634	 130736	 33228	 13234351	 8	 19	 1	 3	 0.470038197	 0.007175629	 0.004888919	 0.003689212	 0.005252439	 0.000564140	 0.009944991	 0.721531967
635	 131992	 33545	 13366343	 8	 19	 1	 3	 0.470038627	 0.007162748	 0.004888986	 0.003689258	 0.005234766	 0.000561258	 0.009924625	 0.721714665
636	 133296	 33878	 13499639	 8	 19	 1	 3	 0.470039058	 0.007148813	 0.004889053	 0.003689298	 0.005215620	 0.000556260	 0.009904204	 0.721795873
637	 134576	 34202	 13634215	 8	 19	 1	 3	 0.470039476	 0.007135216	 0.004889119	 0.003689340	 0.005196905	 0.000548877	 0.009884359	 0.721869295
638	 135832	 34518	 13770047	 8	 19	 1	 3	 0.470039890	 0.007121959	 0.004889180	 0.003689373	 0.005178631	 0.000550413	 0.009864641	 0.721968350
639	 137120	 34843	 13907167	 8	 19	 1	 3	 0.470040315	 0.007109675	 0.004889255	 0.003689417	 0.005161654	 0.000545156	 0.009844393	 0.722205533
640	 138392	 35163	 14045559	 8	 19	 1	 3	 0.470040718	 0.007097666	 0.004889319	 0.003689448	 0.005145038	 0.000556831	 0.009825099	 0.722401502
641	 139784	 35511	 14185343	 8	 19	 1	 3	 0.470041147	 0.007086462	 0.004889386	 0.003689482	 0.005129507	 0.000550292	 0.009804569	 0.722771366
642	 141192	 35864	 14326535	 8	 19	 1	 3	 0.470041558	 0.007074210	 0.004889462	 0.003689522	 0.005112495	 0.000541603	 0.009784842	 0.722976454
643	 142568	 36209	 14469103	 8	 19	 1	 3	 0.470041966	 0.007060760	 0.004889526	 0.003689552	 0.005093807	 0.000549807	 0.009765207	 0.723052784
644	 144024	 36573	 14613127	 8	 19	 1	 3	 0.470042389	 0.007047251	 0.004889590	 0.003689579	 0.005075003	 0.000539026	 0.009744856	 0.723176495
645	 145512	 36946	 14758639	 8	 19	 1	 3	 0.470042786	 0.007035362	 0.004889668	 0.003689621	 0.005058405	 0.000538940	 0.009725678	 0.723380084
646	 146952	 37309	 14905591	 8	 19	 1	 3	 0.470043199	 0.007022102	 0.004889740	 0.003689660	 0.005039878	 0.000536827	 0.009705703	 0.723502737
647	 148376	 37665	 15053967	 8	 19	 1	 3	 0.470043600	 0.007008690	 0.004889808	 0.003689697	 0.005021107	 0.000534202	 0.009686267	 0.723569746
648	 149848	 38035	 15203815	 8	 19	 1	 3	 0.470043989	 0.006995715	 0.004889871	 0.003689728	 0.005002917	 0.000529690	 0.009667345	 0.723643817
649	 151288	 38403	 15355103	 8	 19	 1	 3	 0.470044387	 0.006981931	 0.004889937	 0.003689756	 0.004983560	 0.000524936	 0.009647988	 0.723667027
650	 152744	 38770	 15507847	 8	 19	 1	 3	 0.470044775	 0.006969420	 0.004890016	 0.003689790	 0.004965939	 0.000527508	 0.009629061	 0.723790166
651	 154288	 39157	 15662135	 8	 19	 1	 3	 0.470045173	 0.006957401	 0.004890090	 0.003689826	 0.004948984	 0.000525032	 0.009609646	 0.724001785
652	 155752	 39523	 15817887	 8	 19	 1	 3	 0.470045578	 0.006944519	 0.004890169	 0.003689856	 0.004930780	 0.000523774	 0.009589797	 0.724157037
653	 157304	 39911	 15975191	 8	 19	 1	 3	 0.470045977	 0.006931724	 0.004890247	 0.003689882	 0.004912665	 0.000521097	 0.009570225	 0.724301028
654	 158808	 40287	 16133999	 8	 19	 1	 3	 0.470046380	 0.006918885	 0.004890331	 0.003689916	 0.004894450	 0.000525283	 0.009550399	 0.724460343
655	 160392	 40683	 16294391	 8	 19	 1	 3	 0.470046791	 0.006906470	 0.004890439	 0.003689957	 0.004876776	 0.000518546	 0.009530164	 0.724695866
656	 180441	 40683	 16474832	 9	 28	 1	 4	 0.470061276	 0.006717914	 0.004618794	 0.003060948	 0.004878227	 0.000519194	 0.008786723	 0.764552782
657	 182088	 41052	 16656920	 9	 28	 1	 4	 0.470061682	 0.006705386	 0.004618895	 0.003060979	 0.004860865	 0.000515411	 0.008764944	 0.765023230
658	 183915	 41459	 16840835	 9	 28	 1	 4	 0.470062100	 0.006692052	 0.004619009	 0.003061013	 0.004842346	 0.000511920	 0.008742512	 0.765460982
659	 185508	 41813	 17026343	 9	 28	 1	 4	 0.470062492	 0.006678916	 0.004619097	 0.003061042	 0.004824091	 0.000511698	 0.008721401	 0.765807698
660	 187380	 42231	 17213723	 9	 28	 1	 4	 0.470062899	 0.006666028	 0.004619214	 0.003061071	 0.004806120	 0.000514117	 0.008699441	 0.766259364
661	 189126	 42620	 17402849	 9	 28	 1	 4	 0.470063315	 0.006652706	 0.004619310	 0.003061089	 0.004787533	 0.000513689	 0.008676929	 0.766712036
662	 190836	 43003	 17593685	 9	 28	 1	 4	 0.470063727	 0.006639627	 0.004619432	 0.003061112	 0.004769224	 0.000508509	 0.008654611	 0.767177979
663	 192528	 43382	 17786213	 9	 28	 1	 4	 0.470064122	 0.006626997	 0.004619525	 0.003061128	 0.004751534	 0.000509319	 0.008633109	 0.767625854
664	 194265	 43779	 17980478	 9	 28	 1	 4	 0.470064513	 0.006614471	 0.004619609	 0.003061153	 0.004733966	 0.000515208	 0.008611805	 0.768070160
665	 196074	 44188	 18176552	 9	 28	 1	 4	 0.470064910	 0.006601817	 0.004619685	 0.003061175	 0.004716195	 0.000507233	 0.008590125	 0.768535524
666	 197838	 44583	 18374390	 9	 28	 1	 4	 0.470065285	 0.006588551	 0.004619741	 0.003061204	 0.004697552	 0.000517635	 0.008569534	 0.768834180
667	 199656	 44991	 18574046	 9	 28	 1	 4	 0.470065659	 0.006576007	 0.004619806	 0.003061235	 0.004679879	 0.000499791	 0.008549039	 0.769210093
668	 201384	 45381	 18775430	 9	 28	 1	 4	 0.470066020	 0.006562632	 0.004619864	 0.003061263	 0.004661008	 0.000509837	 0.008529162	 0.769434590
669	 203202	 45785	 18978632	 9	 28	 1	 4	 0.470066393	 0.006550497	 0.004619929	 0.003061286	 0.004643842	 0.000503983	 0.008508546	 0.769872679
670	 204984	 46183	 19183616	 9	 28	 1	 4	 0.470066770	 0.006537853	 0.004619996	 0.003061311	 0.004625922	 0.000508848	 0.008487724	 0.770271601
671	 206829	 46597	 19390445	 9	 28	 1	 4	 0.470067164	 0.006525352	 0.004620077	 0.003061336	 0.004608157	 0.000494786	 0.008465839	 0.770786169
672	 229810	 46597	 19620255	 10	 38	 2	 5	 0.470077134	 0.006220293	 0.004176613	 0.002977874	 0.004609551	 0.000494898	 0.007892894	 0.788087827
673	 231690	 46974	 19851945	 10	 38	 2	 5	 0.470077505	 0.006207444	 0.004176699	 0.002977938	 0.004592119	 0.000503288	 0.007870759	 0.788671605
674	 233770	 47392	 20085715	 10	 38	 2	 5	 0.470077877	 0.006195118	 0.004176799	 0.002978012	 0.004575351	 0.000492912	 0.007848488	 0.789338991
675	 235690	 47778	 20321405	 10	 38	 2	 5	 0.470078234	 0.006181421	 0.004176872	 0.002978065	 0.004556720	 0.000497162	 0.007827120	 0.789743987
676	 237790	 48198	 20559195	 10	 38	 2	 5	 0.470078590	 0.006169109	 0.004176951	 0.002978122	 0.004539933	 0.000490440	 0.007805671	 0.790336803
677	 239770	 48595	 20798965	 10	 38	 2	 5	 0.470078945	 0.006155352	 0.004177016	 0.002978168	 0.004521160	 0.000487698	 0.007784255	 0.790743846
678	 241810	 49006	 21040775	 10	 38	 2	 5	 0.470079289	 0.006141859	 0.004177091	 0.002978223	 0.004502705	 0.000482499	 0.007763458	 0.791124203
679	 243860	 49416	 21284635	 10	 38	 2	 5	 0.470079621	 0.006128157	 0.004177151	 0.002978265	 0.004483940	 0.000485853	 0.007743331	 0.791410974
680	 245940	 49834	 21530575	 10	 38	 2	 5	 0.470079955	 0.006115321	 0.004177223	 0.002978314	 0.004466314	 0.000478070	 0.007723062	 0.791825961
681	 247920	 50230	 21778495	 10	 38	 2	 5	 0.470080285	 0.006101438	 0.004177285	 0.002978356	 0.004447228	 0.000474028	 0.007702956	 0.792090488
682	 249900	 50629	 22028395	 10	 38	 2	 5	 0.470080613	 0.006087873	 0.004177346	 0.002978399	 0.004428541	 0.000464615	 0.007682902	 0.792392352
683	 251900	 51030	 22280295	 10	 38	 2	 5	 0.470080922	 0.006075978	 0.004177407	 0.002978445	 0.004412118	 0.000473792	 0.007663955	 0.792799318
684	 253940	 51439	 22534235	 10	 38	 2	 5	 0.470081238	 0.006063720	 0.004177455	 0.002978482	 0.004395175	 0.000459949	 0.007644548	 0.793208396
685	 255820	 51816	 22790055	 10	 38	 2	 5	 0.470081533	 0.006051290	 0.004177484	 0.002978505	 0.004377983	 0.000473141	 0.007626369	 0.793469250
686	 257780	 52209	 23047835	 10	 38	 2	 5	 0.470081853	 0.006038497	 0.004177528	 0.002978540	 0.004360242	 0.000465525	 0.007606663	 0.793843187
687	 259780	 52611	 23307615	 10	 38	 2	 5	 0.470082161	 0.006026660	 0.004177572	 0.002978575	 0.004343791	 0.000466737	 0.007587596	 0.794277852
688	 261710	 52999	 23569325	 10	 38	 2	 5	 0.470082468	 0.006013669	 0.004177618	 0.002978612	 0.004325705	 0.000466786	 0.007568569	 0.794558256
689	 263830	 53425	 23833155	 10	 38	 2	 5	 0.470082778	 0.006001293	 0.004177656	 0.002978644	 0.004308446	 0.000455598	 0.007549274	 0.794949631
690	 265740	 53808	 24098895	 10	 38	 2	 5	 0.470083065	 0.005989442	 0.004177696	 0.002978675	 0.004291885	 0.000459732	 0.007531358	 0.795267190
691	 267850	 54231	 24366745	 10	 38	 2	 5	 0.470083368	 0.005977470	 0.004177744	 0.002978712	 0.004275113	 0.000452760	 0.007512429	 0.795677368
692	 269690	 54602	 24636435	 10	 38	 2	 5	 0.470083651	 0.005965861	 0.004177786	 0.002978748	 0.004258826	 0.000455604	 0.007494701	 0.796010436
693	 271600	 54984	 24908035	 10	 38	 2	 5	 0.470083942	 0.005953513	 0.004177831	 0.002978785	 0.004241468	 0.000460476	 0.007476398	 0.796307705
694	 273610	 55388	 25181645	 10	 38	 2	 5	 0.470084243	 0.005941613	 0.004177879	 0.002978819	 0.004224699	 0.000456657	 0.007457471	 0.796732907
695	 275640	 55795	 25457285	 10	 38	 2	 5	 0.470084534	 0.005929681	 0.004177923	 0.002978852	 0.004207859	 0.000449417	 0.007439084	 0.797098278
696	 277530	 56174	 25734815	 10	 38	 2	 5	 0.470084813	 0.005917206	 0.004177970	 0.002978888	 0.004190215	 0.000448328	 0.007421482	 0.797307920
697	 279530	 56575	 26014345	 10	 38	 2	 5	 0.470085097	 0.005904745	 0.004178012	 0.002978921	 0.004172557	 0.000447722	 0.007403438	 0.797568073
698	 335436	 56575	 26349781	 12	 54	 1	 6	 0.470094832	 0.005354822	 0.003354497	 0.001559642	 0.004173903	 0.000447850	 0.006757096	 0.792473856
699	 337788	 56967	 26687569	 12	 54	 1	 6	 0.470095119	 0.005340841	 0.003354535	 0.001559657	 0.004155921	 0.000440673	 0.006737075	 0.792753646
700	 340152	 57366	 27027721	 12	 54	 1	 6	 0.470095393	 0.005328179	 0.003354566	 0.001559665	 0.004139611	 0.000443253	 0.006717956	 0.793125041
701	 342504	 57761	 27370225	 12	 54	 1	 6	 0.470095667	 0.005315226	 0.003354598	 0.001559676	 0.004122900	 0.000435497	 0.006698730	 0.793467753
702	 344748	 58138	 27714973	 12	 54	 1	 6	 0.470095935	 0.005302270	 0.003354624	 0.001559686	 0.004106162	 0.000438616	 0.006679933	 0.793761005
703	 346980	 58511	 28061953	 12	 54	 1	 6	 0.470096203	 0.005289565	 0.003354639	 0.001559690	 0.004089730	 0.000443071	 0.006661005	 0.794109091
704	 349464	 58928	 28411417	 12	 54	 1	 6	 0.470096490	 0.005276557	 0.003354666	 0.001559697	 0.004072869	 0.000438206	 0.006640787	 0.794568036
705	 351900	 59334	 28763317	 12	 54	 1	 6	 0.470096766	 0.005263727	 0.003354690	 0.001559705	 0.004056214	 0.000439070	 0.006621218	 0.794978685
706	 354348	 59747	 29117665	 12	 54	 1	 6	 0.470097041	 0.005250457	 0.003354713	 0.001559715	 0.004038959	 0.000439522	 0.006601627	 0.795327686
707	 356964	 60184	 29474629	 12	 54	 1	 6	 0.470097321	 0.005237833	 0.003354740	 0.001559724	 0.004022513	 0.000430748	 0.006581684	 0.795819463
708	 359292	 60576	 29833921	 12	 54	 1	 6	 0.470097595	 0.005225052	 0.003354762	 0.001559732	 0.004005838	 0.000434407	 0.006562095	 0.796247591
709	 361680	 60975	 30195601	 12	 54	 1	 6	 0.470097859	 0.005212752	 0.003354787	 0.001559740	 0.003989760	 0.000430244	 0.006543133	 0.796675280
710	 364140	 61386	 30559741	 12	 54	 1	 6	 0.470098119	 0.005200006	 0.003354803	 0.001559742	 0.003973079	 0.000429014	 0.006524426	 0.797005954
711	 366564	 61792	 30926305	 12	 54	 1	 6	 0.470098382	 0.005186552	 0.003354821	 0.001559746	 0.003955439	 0.000433735	 0.006505471	 0.797260022
712	 369156	 62225	 31295461	 12	 54	 1	 6	 0.470098651	 0.005174434	 0.003354843	 0.001559751	 0.003939517	 0.000423083	 0.006485944	 0.797791958
713	 371436	 62605	 31666897	 12	 54	 1	 6	 0.470098914	 0.005161515	 0.003354864	 0.001559756	 0.003922515	 0.000423586	 0.006466892	 0.798144552
714	 373764	 62993	 32040661	 12	 54	 1	 6	 0.470099178	 0.005149103	 0.003354886	 0.001559762	 0.003906150	 0.000422520	 0.006447674	 0.798598540
715	 376212	 63401	 32416873	 12	 54	 1	 6	 0.470099425	 0.005136468	 0.003354904	 0.001559767	 0.003889463	 0.000424484	 0.006429622	 0.798875555
716	 378792	 63832	 32795665	 12	 54	 1	 6	 0.470099680	 0.005124739	 0.003354922	 0.001559772	 0.003873945	 0.000412526	 0.006410934	 0.799374794
717	 381156	 64230	 33176821	 12	 54	 1	 6	 0.470099923	 0.005112804	 0.003354939	 0.001559776	 0.003858128	 0.000415961	 0.006393136	 0.799733422
718	 383724	 64660	 33560545	 12	 54	 1	 6	 0.470100162	 0.005101787	 0.003354957	 0.001559781	 0.003843501	 0.000412902	 0.006375490	 0.800218934
719	 386112	 65060	 33946657	 12	 54	 1	 6	 0.470100402	 0.005090554	 0.003354975	 0.001559785	 0.003828562	 0.000413876	 0.006357823	 0.800675644
720	 388572	 65472	 34335229	 12	 54	 1	 6	 0.470100647	 0.005078974	 0.003354994	 0.001559790	 0.003813134	 0.000414023	 0.006339657	 0.801143295
721	 391152	 65902	 34726381	 12	 54	 1	 6	 0.470100903	 0.005066619	 0.003355011	 0.001559795	 0.003796647	 0.000411595	 0.006320625	 0.801600894
722	 393720	 66330	 35120101	 12	 54	 1	 6	 0.470101147	 0.005054839	 0.003355026	 0.001559800	 0.003780899	 0.000408346	 0.006302458	 0.802042433
723	 396264	 66754	 35516365	 12	 54	 1	 6	 0.470101379	 0.005043742	 0.003355043	 0.001559803	 0.003766035	 0.000412166	 0.006285120	 0.802489364
724	 398892	 67193	 35915257	 12	 54	 1	 6	 0.470101621	 0.005032245	 0.003355057	 0.001559804	 0.003750611	 0.000401148	 0.006267024	 0.802972067
725	 401352	 67607	 36316609	 12	 54	 1	 6	 0.470101848	 0.005020192	 0.003355072	 0.001559808	 0.003734411	 0.000397198	 0.006249942	 0.803238288
726	 403764	 68013	 36720373	 12	 54	 1	 6	 0.470102072	 0.005008978	 0.003355086	 0.001559812	 0.003719310	 0.000397635	 0.006233086	 0.803611362
727	 406320	 68440	 37126693	 12	 54	 1	 6	 0.470102296	 0.004998128	 0.003355101	 0.001559816	 0.003704670	 0.000394647	 0.006216198	 0.804049071


==> data/lshaped/criterionC/varth1_thX0.1_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.016001621	 0.145571194	 0.738866350
12	 47	 124	 528	 1	 1	 1	 0	 0.447349429	 0.106706251	 0.063764494	 0.063764494	 0.085558829	 0.016029999	 0.144614306	 0.737867878
13	 48	 126	 576	 1	 1	 1	 0	 0.447660793	 0.105833634	 0.063676433	 0.063676433	 0.084534430	 0.016002879	 0.143647569	 0.736758961
14	 49	 128	 625	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.016031041	 0.142677628	 0.735549076
15	 50	 130	 675	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.014863479	 0.141697550	 0.734246494
16	 51	 132	 726	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.015389561	 0.140815338	 0.734143492
17	 52	 134	 778	 1	 1	 1	 0	 0.448858051	 0.102663815	 0.063655168	 0.063655168	 0.080547368	 0.014863769	 0.139861573	 0.734038756
18	 53	 136	 831	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.015389760	 0.138967671	 0.734907646
19	 54	 138	 885	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.012177541	 0.138001112	 0.735890848
20	 56	 142	 941	 1	 1	 1	 0	 0.449634780	 0.101643547	 0.065226934	 0.065226934	 0.077954203	 0.012194796	 0.137343999	 0.740065439
21	 58	 146	 999	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.014669268	 0.136682244	 0.741058589
22	 60	 151	 1059	 1	 1	 1	 0	 0.450174841	 0.100960550	 0.065605169	 0.065605169	 0.076739783	 0.015579225	 0.135563349	 0.744748121
23	 62	 156	 1121	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.012677623	 0.134287609	 0.748593808
24	 63	 158	 1184	 1	 1	 1	 0	 0.450768814	 0.100226619	 0.065739380	 0.065739380	 0.075655198	 0.011076864	 0.133575018	 0.750339546
25	 64	 160	 1248	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.010658648	 0.133012693	 0.750730257
26	 65	 162	 1313	 1	 1	 1	 0	 0.451083292	 0.099707292	 0.066256283	 0.066256283	 0.074509389	 0.010659226	 0.132509142	 0.752455943
27	 66	 164	 1379	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.010579252	 0.132003616	 0.751612667
28	 67	 166	 1446	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.010585888	 0.131524634	 0.755271480
29	 68	 168	 1514	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.009573766	 0.131043296	 0.757258510
30	 69	 170	 1583	 1	 1	 1	 0	 0.451637028	 0.098938692	 0.066959761	 0.066959761	 0.072837183	 0.009828156	 0.130609357	 0.757516107
31	 71	 174	 1654	 1	 1	 1	 0	 0.451760469	 0.098698774	 0.066885200	 0.066885200	 0.072579735	 0.009609666	 0.130181752	 0.758161359
32	 72	 176	 1726	 1	 1	 1	 0	 0.451887066	 0.098379838	 0.066822696	 0.066822696	 0.072203323	 0.009951718	 0.129741623	 0.758275066
33	 74	 180	 1800	 1	 1	 1	 0	 0.452012384	 0.098191989	 0.066845878	 0.066845878	 0.071925623	 0.012460031	 0.129304347	 0.759386605
34	 76	 184	 1876	 1	 1	 1	 0	 0.452282712	 0.097254254	 0.066675444	 0.066675444	 0.070800955	 0.012464616	 0.128355591	 0.757693944
35	 78	 188	 1954	 1	 1	 1	 0	 0.452553068	 0.096504092	 0.066791255	 0.066791255	 0.069656069	 0.009438040	 0.127399097	 0.757494316
36	 79	 190	 2033	 1	 1	 1	 0	 0.452674456	 0.096120210	 0.066715623	 0.066715623	 0.069196246	 0.009440424	 0.126967109	 0.757048114
37	 80	 192	 2113	 1	 1	 1	 0	 0.452795872	 0.095804217	 0.066740311	 0.066740311	 0.068732662	 0.011439494	 0.126533426	 0.757145521
38	 82	 196	 2195	 1	 1	 1	 0	 0.452998917	 0.095474470	 0.066869689	 0.066869689	 0.068145574	 0.011442218	 0.125804574	 0.758910962
39	 84	 200	 2279	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.009096665	 0.125071068	 0.766228735
40	 168	 200	 2447	 2	 3	 1	 1	 0.458497881	 0.074452610	 0.021997183	 0.017370865	 0.071128862	 0.012012231	 0.103992800	 0.715940042
41	 172	 204	 2619	 2	 3	 1	 1	 0.458774190	 0.074036949	 0.022360297	 0.017427588	 0.070579649	 0.011491718	 0.102766981	 0.720435182
42	 174	 206	 2793	 2	 3	 2	 1	 0.458978128	 0.073384772	 0.022529313	 0.022365344	 0.069840925	 0.011652459	 0.101852283	 0.720501980
43	 178	 210	 2971	 2	 3	 2	 1	 0.459244862	 0.073040000	 0.022920602	 0.022749070	 0.069350469	 0.011386971	 0.100642766	 0.725735218
44	 180	 212	 3151	 2	 3	 2	 1	 0.459447652	 0.072371199	 0.023107347	 0.022933845	 0.068583095	 0.009172987	 0.099712908	 0.725795684
45	 182	 214	 3333	 2	 3	 2	 1	 0.459561460	 0.072002607	 0.023108102	 0.022932397	 0.068193775	 0.010318831	 0.099187064	 0.725927390
46	 186	 218	 3519	 2	 3	 2	 1	 0.459729875	 0.071671144	 0.023283043	 0.023107927	 0.067783868	 0.009953063	 0.098403514	 0.728339273
47	 188	 220	 3707	 2	 3	 2	 1	 0.459853196	 0.071162039	 0.023380398	 0.023205263	 0.067211552	 0.009067921	 0.097825597	 0.727437816
48	 190	 222	 3897	 2	 3	 2	 1	 0.459972922	 0.070758758	 0.023364369	 0.023189899	 0.066790030	 0.010093474	 0.097261095	 0.727513485
49	 194	 226	 4091	 2	 3	 2	 1	 0.460124865	 0.070264712	 0.023345363	 0.023169994	 0.066273099	 0.009998028	 0.096539724	 0.727832116
50	 196	 228	 4287	 2	 3	 2	 1	 0.460258287	 0.069632825	 0.023334667	 0.023158877	 0.065606582	 0.008499594	 0.095901608	 0.726086105
51	 198	 230	 4485	 2	 3	 2	 1	 0.460370049	 0.069232560	 0.023417370	 0.023240794	 0.065151931	 0.008441152	 0.095363660	 0.725984721
52	 200	 233	 4685	 2	 3	 2	 1	 0.460462862	 0.068851968	 0.023427173	 0.023250560	 0.064743811	 0.008425504	 0.094914501	 0.725410424
53	 202	 235	 4887	 2	 3	 2	 1	 0.460572773	 0.068458835	 0.023509421	 0.023332027	 0.064295561	 0.008388649	 0.094379714	 0.725355392
54	 204	 238	 5091	 2	 3	 2	 1	 0.460664485	 0.068078956	 0.023519288	 0.023341862	 0.063887302	 0.008383167	 0.093931050	 0.724775840
55	 206	 240	 5297	 2	 3	 2	 1	 0.460755400	 0.067769861	 0.023529341	 0.023348520	 0.063554104	 0.008431488	 0.093484070	 0.724934858
56	 208	 242	 5505	 2	 3	 2	 1	 0.460856705	 0.067395649	 0.023505579	 0.023324825	 0.063163765	 0.008366810	 0.092983370	 0.724814004
57	 210	 244	 5715	 2	 3	 2	 1	 0.460965365	 0.067118608	 0.023565371	 0.023383161	 0.062845690	 0.008275761	 0.092443182	 0.726052548
58	 212	 246	 5927	 2	 3	 2	 1	 0.461072436	 0.066742032	 0.023657209	 0.023474065	 0.062408616	 0.009129481	 0.091907663	 0.726185722
59	 214	 249	 6141	 2	 3	 2	 1	 0.461180868	 0.066280741	 0.023668806	 0.023485619	 0.061910615	 0.009969131	 0.091362008	 0.725473772
60	 218	 253	 6359	 2	 3	 2	 1	 0.461349748	 0.065945195	 0.023861755	 0.023679972	 0.061476706	 0.009019580	 0.090505356	 0.728633060
61	 220	 255	 6579	 2	 3	 2	 1	 0.461451596	 0.065518382	 0.023969633	 0.023788358	 0.060976348	 0.010206447	 0.089984633	 0.728106340
62	 224	 260	 6803	 2	 3	 2	 1	 0.461608797	 0.064908558	 0.024037347	 0.023855928	 0.060293672	 0.008294513	 0.089174704	 0.727880831
63	 228	 264	 7031	 2	 3	 2	 1	 0.461704516	 0.064565351	 0.024032894	 0.023849928	 0.059925826	 0.007576926	 0.088677784	 0.728089358
64	 230	 266	 7261	 2	 3	 2	 1	 0.461772997	 0.064157562	 0.024028264	 0.023845508	 0.059488111	 0.008397775	 0.088320489	 0.726417657
65	 234	 270	 7495	 2	 3	 2	 1	 0.461873720	 0.063770567	 0.024024010	 0.023839484	 0.059072262	 0.007377775	 0.087792236	 0.726380487
66	 236	 272	 7731	 2	 3	 2	 1	 0.461946029	 0.063394496	 0.024011496	 0.023826536	 0.058671204	 0.009023906	 0.087410958	 0.725246553
67	 240	 276	 7971	 2	 3	 2	 1	 0.462082293	 0.063006376	 0.024011289	 0.023824500	 0.058251707	 0.008696365	 0.086687738	 0.726819931
68	 242	 278	 8213	 2	 3	 2	 1	 0.462181547	 0.062500722	 0.024011521	 0.023825991	 0.057704308	 0.007310345	 0.086156988	 0.725428353
69	 244	 280	 8457	 2	 3	 2	 1	 0.462249817	 0.062196944	 0.024066138	 0.023880581	 0.057352253	 0.008336023	 0.085789953	 0.724991007
70	 246	 283	 8703	 2	 3	 2	 1	 0.462332870	 0.061778477	 0.024072620	 0.023887233	 0.056895423	 0.007229589	 0.085341239	 0.723899456
71	 248	 285	 8951	 2	 3	 2	 1	 0.462415460	 0.061535370	 0.024122154	 0.023935954	 0.056610277	 0.007951556	 0.084892589	 0.724861511
72	 250	 288	 9201	 2	 3	 2	 1	 0.462496366	 0.061194200	 0.024126584	 0.023940316	 0.056237337	 0.007206593	 0.084450704	 0.724614451
73	 252	 290	 9453	 2	 3	 2	 1	 0.462577631	 0.060905440	 0.024174790	 0.023987686	 0.055902166	 0.008116021	 0.084004435	 0.725026485
74	 254	 293	 9707	 2	 3	 2	 1	 0.462661325	 0.060488707	 0.024181316	 0.023994162	 0.055444997	 0.007288187	 0.083542253	 0.724049269
75	 256	 295	 9963	 2	 3	 2	 1	 0.462730008	 0.060233324	 0.024236118	 0.024048900	 0.055142215	 0.008214337	 0.083160982	 0.724297890
76	 258	 298	 10221	 2	 3	 2	 1	 0.462810421	 0.059854845	 0.024242124	 0.024055116	 0.054725879	 0.007141185	 0.082712296	 0.723651104
77	 260	 300	 10481	 2	 3	 2	 1	 0.462874264	 0.059635862	 0.024298498	 0.024111761	 0.054461170	 0.006853771	 0.082354266	 0.724138106
78	 262	 303	 10743	 2	 3	 2	 1	 0.462929659	 0.059383413	 0.024292622	 0.024106005	 0.054187252	 0.006825976	 0.082042306	 0.723814529
79	 264	 306	 11007	 2	 3	 2	 1	 0.462984618	 0.059132563	 0.024286777	 0.024100282	 0.053914863	 0.006819197	 0.081731590	 0.723497026
80	 266	 308	 11273	 2	 3	 2	 1	 0.463038533	 0.058773088	 0.024283407	 0.024097042	 0.053521884	 0.008959851	 0.081425590	 0.721801198
81	 270	 313	 11543	 2	 3	 2	 1	 0.463162046	 0.058498697	 0.024292614	 0.024106183	 0.053216224	 0.009377388	 0.080720064	 0.724710738
82	 274	 318	 11817	 2	 3	 2	 1	 0.463302183	 0.058197272	 0.024300084	 0.024113616	 0.052881267	 0.007491453	 0.079911809	 0.728268733
83	 276	 320	 12093	 2	 3	 2	 1	 0.463374958	 0.058021874	 0.024302444	 0.024115993	 0.052687086	 0.006801672	 0.079488727	 0.729938398
84	 278	 322	 12371	 2	 3	 2	 1	 0.463428541	 0.057656935	 0.024299087	 0.024112764	 0.052286485	 0.006421903	 0.079175735	 0.728214718
85	 280	 324	 12651	 2	 3	 2	 1	 0.463481176	 0.057372194	 0.024308910	 0.024122456	 0.051967735	 0.007186653	 0.078867032	 0.727454710
86	 286	 330	 12937	 2	 3	 2	 1	 0.463550061	 0.057150331	 0.024337543	 0.024150794	 0.051709229	 0.006413453	 0.078461142	 0.728390260
87	 288	 332	 13225	 2	 3	 2	 1	 0.463603244	 0.056934251	 0.024384368	 0.024197445	 0.051448144	 0.007520591	 0.078146282	 0.728559943
88	 290	 334	 13515	 2	 3	 2	 1	 0.463671212	 0.056537475	 0.024387106	 0.024200309	 0.051007403	 0.006410634	 0.077741989	 0.727245031
89	 292	 336	 13807	 2	 3	 2	 1	 0.463724336	 0.056311179	 0.024434513	 0.024247539	 0.050733652	 0.007552822	 0.077424477	 0.727304612
90	 294	 338	 14101	 2	 3	 2	 1	 0.463792866	 0.055903201	 0.024437348	 0.024250500	 0.050279060	 0.007005544	 0.077012902	 0.725893963
91	 298	 342	 14399	 2	 3	 2	 1	 0.463875015	 0.055697327	 0.024434783	 0.024248444	 0.050051309	 0.007168627	 0.076516535	 0.727912295
92	 302	 346	 14701	 2	 3	 2	 1	 0.463963398	 0.055441736	 0.024429533	 0.024243744	 0.049769308	 0.009325012	 0.075978780	 0.729700267
93	 308	 352	 15009	 2	 3	 2	 1	 0.464048481	 0.054897841	 0.024455242	 0.024269345	 0.049149914	 0.008758993	 0.075457384	 0.727534382
94	 314	 358	 15323	 2	 3	 2	 1	 0.464127830	 0.054427374	 0.024465570	 0.024278824	 0.048618669	 0.005634432	 0.074967775	 0.726010268
95	 316	 360	 15639	 2	 3	 2	 1	 0.464170308	 0.054171169	 0.024472562	 0.024285467	 0.048328141	 0.005520110	 0.074704313	 0.725141111
96	 318	 362	 15957	 2	 3	 2	 1	 0.464217284	 0.053938732	 0.024470487	 0.024283132	 0.048068515	 0.005389933	 0.074411846	 0.724867547
97	 322	 366	 16279	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.004932237	 0.074189837	 0.724496920
98	 324	 369	 16603	 2	 3	 2	 1	 0.464286660	 0.053638365	 0.024526807	 0.024338397	 0.047702305	 0.004858145	 0.073977744	 0.725060836
99	 326	 371	 16929	 2	 3	 2	 1	 0.464320552	 0.053437297	 0.024526839	 0.024338421	 0.047476088	 0.004849541	 0.073764725	 0.724428882
100	 328	 374	 17257	 2	 3	 2	 1	 0.464353196	 0.053333758	 0.024545566	 0.024356598	 0.047349815	 0.005417543	 0.073558949	 0.725047855
101	 332	 378	 17589	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.005430459	 0.073349375	 0.724255014
102	 338	 384	 17927	 2	 3	 2	 1	 0.464433702	 0.053173226	 0.024558957	 0.024369035	 0.047161950	 0.005208790	 0.073048926	 0.727912497
103	 340	 386	 18267	 2	 3	 2	 1	 0.464464015	 0.052973295	 0.024551426	 0.024361273	 0.046940361	 0.004765809	 0.072855940	 0.727096442
104	 342	 388	 18609	 2	 3	 2	 1	 0.464493347	 0.052771907	 0.024553505	 0.024363601	 0.046711878	 0.004742755	 0.072668699	 0.726198595
105	 344	 391	 18953	 2	 3	 2	 1	 0.464523691	 0.052654572	 0.024563681	 0.024373767	 0.046573915	 0.005268182	 0.072474478	 0.726525720
106	 348	 395	 19301	 2	 3	 2	 1	 0.464566932	 0.052452148	 0.024568806	 0.024378600	 0.046342223	 0.005545736	 0.072196781	 0.726516441
107	 352	 399	 19653	 2	 3	 2	 1	 0.464601540	 0.052263474	 0.024565715	 0.024375548	 0.046130211	 0.005675535	 0.071973734	 0.726146488
108	 356	 403	 20009	 2	 3	 2	 1	 0.464634191	 0.052064050	 0.024567161	 0.024377090	 0.045903375	 0.004649332	 0.071762653	 0.725503419
109	 358	 406	 20367	 2	 3	 2	 1	 0.464664390	 0.051969876	 0.024585443	 0.024394834	 0.045786724	 0.004592011	 0.071566852	 0.726172455
110	 360	 409	 20727	 2	 3	 2	 1	 0.464693185	 0.051876260	 0.024595407	 0.024404724	 0.045675073	 0.006323102	 0.071379643	 0.726765472
111	 368	 417	 21095	 2	 3	 2	 1	 0.464749154	 0.051660286	 0.024597108	 0.024406446	 0.045428706	 0.006273362	 0.071014317	 0.727462963
112	 374	 424	 21469	 2	 3	 2	 1	 0.464805605	 0.051465746	 0.024601993	 0.024411342	 0.045204700	 0.006131334	 0.070643888	 0.728523688
113	 380	 431	 21849	 2	 3	 2	 1	 0.464857477	 0.051301647	 0.024624156	 0.024433289	 0.045005665	 0.006339774	 0.070301749	 0.729734999
114	 388	 439	 22237	 2	 3	 2	 1	 0.464904466	 0.051033924	 0.024639110	 0.024448984	 0.044692008	 0.005978577	 0.069990336	 0.729156719
115	 392	 444	 22629	 2	 3	 2	 1	 0.464948902	 0.050853752	 0.024646007	 0.024455813	 0.044482339	 0.005996102	 0.069694537	 0.729666263
116	 396	 448	 23025	 2	 3	 2	 1	 0.464996975	 0.050581831	 0.024641694	 0.024451485	 0.044173618	 0.006949435	 0.069373069	 0.729127769
117	 402	 455	 23427	 2	 3	 2	 1	 0.465067528	 0.050297395	 0.024639033	 0.024448998	 0.043849128	 0.005854670	 0.068898501	 0.730021619
118	 406	 460	 23833	 2	 3	 2	 1	 0.465121564	 0.050158912	 0.024640825	 0.024450801	 0.043689200	 0.004587276	 0.068532768	 0.731896777
119	 408	 462	 24241	 2	 3	 2	 1	 0.465148658	 0.050082962	 0.024641526	 0.024451511	 0.043601585	 0.006742343	 0.068348634	 0.732757312
120	 416	 470	 24657	 2	 3	 2	 1	 0.465197257	 0.049900595	 0.024653265	 0.024461825	 0.043385319	 0.005774471	 0.068017070	 0.733648110
121	 422	 476	 25079	 2	 3	 2	 1	 0.465251138	 0.049576038	 0.024682992	 0.024491552	 0.042994574	 0.005778824	 0.067647528	 0.732858083
122	 428	 482	 25507	 2	 3	 2	 1	 0.465305584	 0.049258714	 0.024678910	 0.024487437	 0.042630650	 0.004889997	 0.067272007	 0.732231965
123	 432	 486	 25939	 2	 3	 2	 1	 0.465342211	 0.049143713	 0.024678437	 0.024486847	 0.042497992	 0.005760651	 0.067018177	 0.733289318
124	 436	 490	 26375	 2	 3	 2	 1	 0.465386629	 0.048823470	 0.024676385	 0.024484308	 0.042128461	 0.004756298	 0.066709031	 0.731886967
125	 440	 496	 26815	 2	 3	 2	 1	 0.465415650	 0.048766721	 0.024697456	 0.024505295	 0.042050312	 0.005537832	 0.066506260	 0.733265120
126	 448	 504	 27263	 2	 3	 2	 1	 0.465451945	 0.048694171	 0.024707661	 0.024514043	 0.041960145	 0.005369492	 0.066251762	 0.734986810
127	 456	 512	 27719	 2	 3	 2	 1	 0.465488492	 0.048541940	 0.024713981	 0.024520138	 0.041779649	 0.004582711	 0.065994498	 0.735545263
128	 460	 516	 28179	 2	 3	 2	 1	 0.465515324	 0.048418967	 0.024720168	 0.024526410	 0.041633035	 0.004611658	 0.065804956	 0.735795140
129	 466	 522	 28645	 2	 3	 2	 1	 0.465541741	 0.048308098	 0.024741202	 0.024547267	 0.041491508	 0.004813582	 0.065617809	 0.736204060
130	 474	 530	 29119	 2	 3	 2	 1	 0.465568124	 0.048086931	 0.024744534	 0.024550569	 0.041231795	 0.004582010	 0.065430355	 0.734933049
131	 480	 536	 29599	 2	 3	 2	 1	 0.465598325	 0.047960971	 0.024754959	 0.024560906	 0.041078544	 0.004402081	 0.065215097	 0.735427435
132	 484	 540	 30083	 2	 3	 2	 1	 0.465628075	 0.047856110	 0.024749871	 0.024555530	 0.040959139	 0.005054325	 0.065002351	 0.736221215
133	 490	 546	 30573	 2	 3	 2	 1	 0.465661803	 0.047709900	 0.024752789	 0.024558574	 0.040786443	 0.004319397	 0.064760284	 0.736715415
134	 494	 552	 31067	 2	 3	 2	 1	 0.465688990	 0.047659917	 0.024771505	 0.024576462	 0.040716584	 0.004353907	 0.064564494	 0.738175326
135	 500	 558	 31567	 2	 3	 2	 1	 0.465718002	 0.047526544	 0.024796963	 0.024601506	 0.040544827	 0.004242088	 0.064354891	 0.738507094
136	 504	 564	 32071	 2	 3	 2	 1	 0.465743910	 0.047485488	 0.024817636	 0.024621906	 0.040484028	 0.004420172	 0.064167125	 0.740028293
137	 510	 571	 32581	 2	 3	 2	 1	 0.465772899	 0.047462408	 0.024832631	 0.024635623	 0.040447752	 0.004207855	 0.063956357	 0.742106186
138	 514	 575	 33095	 2	 3	 2	 1	 0.465796218	 0.047291323	 0.024834944	 0.024637719	 0.040245432	 0.004421075	 0.063786303	 0.741402478
139	 522	 583	 33617	 2	 3	 2	 1	 0.465820790	 0.047222222	 0.024840673	 0.024643357	 0.040160668	 0.004079047	 0.063606615	 0.742410556
140	 526	 587	 34143	 2	 3	 2	 1	 0.465844830	 0.047088240	 0.024855568	 0.024658271	 0.039993788	 0.004344941	 0.063430309	 0.742361824
141	 532	 594	 34675	 2	 3	 2	 1	 0.465867373	 0.047015131	 0.024877076	 0.024679547	 0.039894280	 0.004635347	 0.063264526	 0.743151556
142	 538	 600	 35213	 2	 3	 2	 1	 0.465897659	 0.046892607	 0.024875856	 0.024677814	 0.039750577	 0.004646803	 0.063041105	 0.743841760
143	 546	 608	 35759	 2	 3	 2	 1	 0.465927804	 0.046747909	 0.024889536	 0.024691020	 0.039571176	 0.005393839	 0.062817918	 0.744181124
144	 560	 622	 36319	 2	 3	 2	 1	 0.465966134	 0.046495451	 0.024899110	 0.024700506	 0.039266542	 0.004273948	 0.062532962	 0.743535087
145	 568	 631	 36887	 2	 3	 2	 1	 0.465994854	 0.046450211	 0.024940609	 0.024741433	 0.039186581	 0.005316582	 0.062318581	 0.745366957
146	 578	 643	 37465	 2	 3	 2	 1	 0.466029143	 0.046272666	 0.024947119	 0.024747888	 0.038971796	 0.005042496	 0.062061639	 0.745592072
147	 588	 653	 38053	 2	 3	 2	 1	 0.466065481	 0.046189869	 0.024990856	 0.024790367	 0.038845349	 0.004373122	 0.061788165	 0.747552044
148	 594	 659	 38647	 2	 3	 2	 1	 0.466092457	 0.046141009	 0.025011914	 0.024811237	 0.038773662	 0.004037149	 0.061584344	 0.749232778
149	 598	 663	 39245	 2	 3	 2	 1	 0.466116120	 0.046012368	 0.025036347	 0.024835550	 0.038604654	 0.004800875	 0.061404986	 0.749326239
150	 606	 672	 39851	 2	 3	 2	 1	 0.466157858	 0.045828782	 0.025071215	 0.024869490	 0.038362891	 0.005218065	 0.061087320	 0.750217589
151	 616	 683	 40467	 2	 3	 2	 1	 0.466190235	 0.045677535	 0.025086942	 0.024885335	 0.038171751	 0.005277263	 0.060839745	 0.750784456
152	 628	 695	 41095	 2	 3	 2	 1	 0.466232699	 0.045529053	 0.025123121	 0.024921130	 0.037970034	 0.004132622	 0.060513470	 0.752378823
153	 634	 701	 41729	 2	 3	 2	 1	 0.466262159	 0.045421372	 0.025169070	 0.024966294	 0.037810302	 0.004015371	 0.060286057	 0.753430796
154	 640	 707	 42369	 2	 3	 2	 1	 0.466286521	 0.045293751	 0.025189042	 0.024986334	 0.037643539	 0.005156104	 0.060097334	 0.753673220
155	 650	 717	 43019	 2	 3	 2	 1	 0.466322534	 0.045230502	 0.025187795	 0.024984484	 0.037568249	 0.005037325	 0.059817250	 0.756144796
156	 660	 727	 43679	 2	 3	 2	 1	 0.466354733	 0.045094798	 0.025202450	 0.024998920	 0.037394883	 0.003821991	 0.059565699	 0.757059820
157	 664	 733	 44343	 2	 3	 2	 1	 0.466371979	 0.044989890	 0.025203021	 0.024999514	 0.037267921	 0.004416719	 0.059430521	 0.757016576
158	 672	 741	 45015	 2	 3	 2	 1	 0.466398398	 0.044830354	 0.025214597	 0.025011039	 0.037067299	 0.006027657	 0.059222829	 0.756977575
159	 688	 758	 45703	 2	 3	 2	 1	 0.466441833	 0.044653049	 0.025224738	 0.025021031	 0.036845724	 0.003972635	 0.058879760	 0.758376885
160	 692	 766	 46395	 2	 3	 2	 1	 0.466460751	 0.044540119	 0.025224800	 0.025021128	 0.036708741	 0.004868507	 0.058729695	 0.758391802
161	 700	 775	 47095	 2	 3	 2	 1	 0.466497964	 0.044379543	 0.025226538	 0.025022560	 0.036512541	 0.004359891	 0.058433373	 0.759489663
162	 706	 781	 47801	 2	 3	 2	 1	 0.466518403	 0.044250978	 0.025228945	 0.025024971	 0.036354495	 0.004943499	 0.058269964	 0.759413162
163	 716	 792	 48517	 2	 3	 2	 1	 0.466547597	 0.044096195	 0.025234520	 0.025030457	 0.036162044	 0.003784749	 0.058035756	 0.759810807
164	 720	 797	 49237	 2	 3	 2	 1	 0.466563896	 0.043979905	 0.025234837	 0.025030802	 0.036019926	 0.004812012	 0.057904584	 0.759523720
165	 728	 805	 49965	 2	 3	 2	 1	 0.466592452	 0.043783644	 0.025251585	 0.025047490	 0.035768212	 0.004097782	 0.057674029	 0.759157028
166	 736	 814	 50701	 2	 3	 2	 1	 0.466617852	 0.043687239	 0.025274452	 0.025069967	 0.035633929	 0.003798447	 0.057468159	 0.760199034
167	 742	 820	 51443	 2	 3	 2	 1	 0.466638220	 0.043565202	 0.025280786	 0.025076199	 0.035479694	 0.004449628	 0.057302540	 0.760266505
168	 752	 830	 52195	 2	 3	 2	 1	 0.466665784	 0.043536752	 0.025303264	 0.025097649	 0.035428712	 0.003738594	 0.057077630	 0.762763847
169	 756	 834	 52951	 2	 3	 2	 1	 0.466686077	 0.043413077	 0.025306124	 0.025100626	 0.035274571	 0.004933196	 0.056911468	 0.762817742
170	 766	 844	 53717	 2	 3	 2	 1	 0.466727985	 0.043190105	 0.025310694	 0.025105309	 0.034996484	 0.003837752	 0.056566754	 0.763524537
171	 770	 848	 54487	 2	 3	 2	 1	 0.466747360	 0.043062987	 0.025311609	 0.025105618	 0.034838819	 0.003504791	 0.056406661	 0.763437976
172	 774	 852	 55261	 2	 3	 2	 1	 0.466764745	 0.042970088	 0.025319908	 0.025113797	 0.034717873	 0.004314755	 0.056262621	 0.763741313
173	 784	 862	 56045	 2	 3	 2	 1	 0.466791172	 0.042872246	 0.025344815	 0.025138458	 0.034578459	 0.003490146	 0.056042945	 0.764989170
174	 788	 866	 56833	 2	 3	 2	 1	 0.466806954	 0.042760662	 0.025350915	 0.025144587	 0.034435524	 0.004685441	 0.055911330	 0.764794229
175	 798	 876	 57631	 2	 3	 2	 1	 0.466839397	 0.042537377	 0.025356203	 0.025149354	 0.034153937	 0.004086619	 0.055639796	 0.764513537
176	 804	 882	 58435	 2	 3	 2	 1	 0.466863476	 0.042369981	 0.025370288	 0.025163299	 0.033934699	 0.004583308	 0.055437391	 0.764285276
177	 814	 892	 59249	 2	 3	 2	 1	 0.466891298	 0.042224706	 0.025389154	 0.025182231	 0.033738949	 0.003642363	 0.055202582	 0.764904558
178	 820	 898	 60069	 2	 3	 2	 1	 0.466909572	 0.042126927	 0.025405508	 0.025198463	 0.033604139	 0.003620264	 0.055047804	 0.765278966
179	 826	 904	 60895	 2	 3	 2	 1	 0.466928302	 0.042013322	 0.025412266	 0.025205145	 0.033456479	 0.004315564	 0.054888710	 0.765427387
180	 836	 914	 61731	 2	 3	 2	 1	 0.466954510	 0.041866342	 0.025420970	 0.025213834	 0.033265070	 0.004094381	 0.054665300	 0.765866869
181	 844	 922	 62575	 2	 3	 2	 1	 0.466975926	 0.041810805	 0.025424739	 0.025217162	 0.033192259	 0.003472581	 0.054482049	 0.767423516
182	 848	 926	 63423	 2	 3	 2	 1	 0.466990204	 0.041696068	 0.025430240	 0.025222667	 0.033043381	 0.003544354	 0.054359536	 0.767042386
183	 854	 932	 64277	 2	 3	 2	 1	 0.467007392	 0.041582209	 0.025430334	 0.025222662	 0.032899516	 0.004153265	 0.054211673	 0.767034223
184	 862	 940	 65139	 2	 3	 2	 1	 0.467032700	 0.041425767	 0.025435496	 0.025227839	 0.032697550	 0.004277854	 0.053993208	 0.767240347
185	 870	 948	 66009	 2	 3	 2	 1	 0.467061753	 0.041236124	 0.025439089	 0.025231343	 0.032454132	 0.003515657	 0.053741308	 0.767307782
186	 874	 952	 66883	 2	 3	 2	 1	 0.467079912	 0.041101166	 0.025439267	 0.025231343	 0.032282342	 0.003817913	 0.053583253	 0.767052464
187	 880	 958	 67763	 2	 3	 2	 1	 0.467099706	 0.040996183	 0.025442275	 0.025234095	 0.032146192	 0.003673819	 0.053410430	 0.767568868
188	 886	 964	 68649	 2	 3	 2	 1	 0.467116195	 0.040891296	 0.025448320	 0.025240090	 0.032007517	 0.003479079	 0.053266029	 0.767680581
189	 894	 972	 69543	 2	 3	 2	 1	 0.467132711	 0.040810062	 0.025454452	 0.025246107	 0.031898777	 0.004271744	 0.053120993	 0.768247347
190	 902	 980	 70445	 2	 3	 2	 1	 0.467159636	 0.040625511	 0.025462320	 0.025253864	 0.031656001	 0.003911349	 0.052883681	 0.768205054
191	 914	 992	 71359	 2	 3	 2	 1	 0.467182967	 0.040527958	 0.025468186	 0.025259585	 0.031525971	 0.004456415	 0.052677179	 0.769364609
192	 924	 1002	 72283	 2	 3	 2	 1	 0.467214366	 0.040308159	 0.025479480	 0.025270822	 0.031233696	 0.003708773	 0.052397958	 0.769269655
193	 932	 1010	 73215	 2	 3	 2	 1	 0.467231118	 0.040191152	 0.025478740	 0.025269771	 0.031083154	 0.003768186	 0.052248363	 0.769232743
194	 940	 1018	 74155	 2	 3	 2	 1	 0.467251375	 0.040087708	 0.025478925	 0.025269656	 0.030949130	 0.003351356	 0.052066902	 0.769926882
195	 944	 1022	 75099	 2	 3	 2	 1	 0.467265249	 0.039955593	 0.025478686	 0.025269351	 0.030778011	 0.003520085	 0.051942245	 0.769231141
196	 950	 1030	 76049	 2	 3	 2	 1	 0.467281664	 0.039845490	 0.025479231	 0.025269812	 0.030634488	 0.003620493	 0.051794360	 0.769301708
197	 960	 1040	 77009	 2	 3	 2	 1	 0.467300287	 0.039700949	 0.025483198	 0.025273702	 0.030442929	 0.004111520	 0.051626072	 0.769009681
198	 972	 1052	 77981	 2	 3	 2	 1	 0.467327671	 0.039632488	 0.025504881	 0.025295312	 0.030335378	 0.003681691	 0.051377599	 0.771396270
199	 980	 1060	 78961	 2	 3	 2	 1	 0.467347687	 0.039495135	 0.025513879	 0.025304445	 0.030148096	 0.003533917	 0.051195204	 0.771461612
200	 986	 1066	 79947	 2	 3	 2	 1	 0.467364430	 0.039364294	 0.025521591	 0.025312224	 0.029969919	 0.003649520	 0.051042130	 0.771211822
201	 996	 1076	 80943	 2	 3	 2	 1	 0.467383293	 0.039253215	 0.025526680	 0.025316973	 0.029819515	 0.003026292	 0.050869112	 0.771651268
202	 1000	 1080	 81943	 2	 3	 2	 1	 0.467395094	 0.039176503	 0.025527196	 0.025317385	 0.029718020	 0.003343819	 0.050760568	 0.771790097
203	 1006	 1086	 82949	 2	 3	 2	 1	 0.467410586	 0.039061695	 0.025527691	 0.025318084	 0.029566079	 0.003330751	 0.050617720	 0.771700020
204	 1012	 1094	 83961	 2	 3	 2	 1	 0.467424410	 0.038979551	 0.025529346	 0.025319305	 0.029456033	 0.004352363	 0.050489905	 0.772026639
205	 1026	 1108	 84987	 2	 3	 2	 1	 0.467447420	 0.038815806	 0.025532478	 0.025322372	 0.029236268	 0.003300135	 0.050276431	 0.772047766
206	 1032	 1116	 86019	 2	 3	 2	 1	 0.467460884	 0.038735289	 0.025534113	 0.025323485	 0.029127851	 0.004332128	 0.050151082	 0.772371953
207	 1046	 1130	 87065	 2	 3	 2	 1	 0.467483687	 0.038564454	 0.025537603	 0.025326817	 0.028897196	 0.003757196	 0.049938077	 0.772245468
208	 1058	 1142	 88123	 2	 3	 2	 1	 0.467507858	 0.038462452	 0.025544232	 0.025333324	 0.028755042	 0.002968052	 0.049711286	 0.773716705
209	 1062	 1146	 89185	 2	 3	 2	 1	 0.467520958	 0.038361954	 0.025544334	 0.025333432	 0.028620385	 0.003306767	 0.049587933	 0.773614688
210	 1072	 1156	 90257	 2	 3	 2	 1	 0.467534670	 0.038246002	 0.025545482	 0.025334615	 0.028463749	 0.003334674	 0.049458487	 0.773295019
211	 1078	 1162	 91335	 2	 3	 2	 1	 0.467548043	 0.038136146	 0.025547144	 0.025336224	 0.028314468	 0.003373615	 0.049331908	 0.773052323
212	 1088	 1173	 92423	 2	 3	 2	 1	 0.467563056	 0.038054102	 0.025549966	 0.025339115	 0.028201311	 0.003672246	 0.049189409	 0.773623898
213	 1098	 1183	 93521	 2	 3	 2	 1	 0.467580071	 0.037912206	 0.025549035	 0.025338275	 0.028010394	 0.003128102	 0.049027403	 0.773286028
214	 1104	 1191	 94625	 2	 3	 2	 1	 0.467592850	 0.037826067	 0.025549877	 0.025339149	 0.027892922	 0.003328245	 0.048905379	 0.773454124
215	 1114	 1201	 95739	 2	 3	 2	 1	 0.467608078	 0.037735966	 0.025553171	 0.025342434	 0.027767582	 0.003102437	 0.048759567	 0.773919223
216	 1120	 1208	 96859	 2	 3	 2	 1	 0.467621031	 0.037661821	 0.025552643	 0.025341635	 0.027667222	 0.003314180	 0.048635177	 0.774374082
217	 1126	 1214	 97985	 2	 3	 2	 1	 0.467637399	 0.037572509	 0.025553328	 0.025342305	 0.027544888	 0.003276098	 0.048477545	 0.775049742
218	 1134	 1223	 99119	 2	 3	 2	 1	 0.467652231	 0.037458100	 0.025554021	 0.025342916	 0.027387977	 0.003174284	 0.048334256	 0.774980385
219	 1144	 1234	 100263	 2	 3	 2	 1	 0.467665731	 0.037362083	 0.025556629	 0.025345412	 0.027254063	 0.003521193	 0.048203461	 0.775091286
220	 1156	 1246	 101419	 2	 3	 2	 1	 0.467686887	 0.037315908	 0.025565666	 0.025354715	 0.027182232	 0.002931756	 0.047997763	 0.777450990
221	 1160	 1250	 102579	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.003675536	 0.047877860	 0.777376274
222	 1174	 1264	 103753	 2	 3	 2	 1	 0.467716451	 0.037050918	 0.025571323	 0.025360580	 0.026811900	 0.003104870	 0.047708815	 0.776605276
223	 1182	 1272	 104935	 2	 3	 2	 1	 0.467731481	 0.036919557	 0.025576275	 0.025365472	 0.026625324	 0.003277817	 0.047561231	 0.776253180
224	 1194	 1284	 106129	 2	 3	 2	 1	 0.467749263	 0.036814835	 0.025577999	 0.025366784	 0.026478257	 0.003503409	 0.047386039	 0.776913129
225	 1204	 1296	 107333	 2	 3	 2	 1	 0.467768916	 0.036725979	 0.025578174	 0.025366866	 0.026354403	 0.002816168	 0.047191641	 0.778230603
226	 1210	 1302	 108543	 2	 3	 2	 1	 0.467779732	 0.036651188	 0.025577867	 0.025366445	 0.026250377	 0.002693722	 0.047084303	 0.778416287
227	 1218	 1310	 109761	 2	 3	 2	 1	 0.467789193	 0.036585704	 0.025579239	 0.025367601	 0.026157528	 0.003338786	 0.046990215	 0.778581328
228	 1228	 1320	 110989	 2	 3	 2	 1	 0.467801267	 0.036483500	 0.025582804	 0.025371018	 0.026010881	 0.003240407	 0.046869867	 0.778399912
229	 1242	 1334	 112231	 2	 3	 2	 1	 0.467817120	 0.036392356	 0.025583919	 0.025371923	 0.025881782	 0.002849714	 0.046711364	 0.779089978
230	 1248	 1341	 113479	 2	 3	 2	 1	 0.467827519	 0.036298583	 0.025584767	 0.025372637	 0.025748919	 0.002603545	 0.046607099	 0.778820903
231	 1254	 1348	 114733	 2	 3	 2	 1	 0.467836455	 0.036247566	 0.025585712	 0.025373568	 0.025676008	 0.002681847	 0.046517315	 0.779227378
232	 1260	 1354	 115993	 2	 3	 2	 1	 0.467847792	 0.036204459	 0.025585746	 0.025373411	 0.025615082	 0.002823779	 0.046403159	 0.780215402
233	 1268	 1362	 117261	 2	 3	 2	 1	 0.467859331	 0.036140162	 0.025585904	 0.025373356	 0.025523966	 0.003220791	 0.046286675	 0.780789760
234	 2536	 1362	 119797	 4	 8	 1	 2	 0.468567219	 0.027969631	 0.011120935	 0.008366688	 0.025663692	 0.003223489	 0.038465189	 0.727141398
235	 2556	 1372	 122353	 4	 8	 1	 2	 0.468583108	 0.027812142	 0.011121108	 0.008366118	 0.025491884	 0.002928279	 0.038271146	 0.726713064
236	 2576	 1382	 124929	 4	 8	 1	 2	 0.468595458	 0.027694783	 0.011120878	 0.008365723	 0.025363894	 0.002892902	 0.038119628	 0.726522906
237	 2600	 1395	 127529	 4	 8	 1	 2	 0.468607072	 0.027589619	 0.011123643	 0.008367630	 0.025247805	 0.002538616	 0.037976598	 0.726490020
238	 2612	 1403	 130141	 4	 8	 1	 2	 0.468615722	 0.027503612	 0.011125081	 0.008368022	 0.025153156	 0.002856104	 0.037869704	 0.726269540
239	 2640	 1418	 132781	 4	 8	 1	 2	 0.468626941	 0.027391380	 0.011128675	 0.008371123	 0.025028790	 0.003133632	 0.037730625	 0.725972084
240	 2672	 1434	 135453	 4	 8	 1	 2	 0.468638140	 0.027259128	 0.011129134	 0.008371161	 0.024883778	 0.003136593	 0.037591271	 0.725145141
241	 2700	 1448	 138153	 4	 8	 1	 2	 0.468652116	 0.027127874	 0.011133995	 0.008378088	 0.024737738	 0.002613338	 0.037416623	 0.725021976
242	 2716	 1456	 140869	 4	 8	 1	 2	 0.468661145	 0.027021568	 0.011138707	 0.008383776	 0.024618983	 0.002903439	 0.037303365	 0.724373471
243	 2744	 1470	 143613	 4	 8	 1	 2	 0.468673257	 0.026944618	 0.011142984	 0.008386153	 0.024532556	 0.002835529	 0.037150873	 0.725275492
244	 2768	 1482	 146381	 4	 8	 1	 2	 0.468685015	 0.026870318	 0.011144317	 0.008385780	 0.024450321	 0.002785987	 0.037002250	 0.726180654
245	 2788	 1492	 149169	 4	 8	 1	 2	 0.468696519	 0.026761513	 0.011144533	 0.008385223	 0.024330597	 0.002630284	 0.036856238	 0.726105385
246	 2812	 1504	 151981	 4	 8	 1	 2	 0.468706235	 0.026691691	 0.011147973	 0.008387625	 0.024252197	 0.002767596	 0.036732481	 0.726650897
247	 2840	 1519	 154821	 4	 8	 1	 2	 0.468717627	 0.026611125	 0.011151420	 0.008389624	 0.024161908	 0.002902034	 0.036586823	 0.727341783
248	 2872	 1535	 157693	 4	 8	 1	 2	 0.468729639	 0.026492377	 0.011153357	 0.008390554	 0.024030161	 0.002734546	 0.036432608	 0.727161136
249	 2904	 1553	 160597	 4	 8	 1	 2	 0.468740519	 0.026408206	 0.011155975	 0.008392752	 0.023936114	 0.002731837	 0.036292363	 0.727651854
250	 2932	 1568	 163529	 4	 8	 1	 2	 0.468752019	 0.026291064	 0.011156507	 0.008393134	 0.023806562	 0.002853686	 0.036143523	 0.727407335
251	 2960	 1584	 166489	 4	 8	 1	 2	 0.468765334	 0.026218162	 0.011160860	 0.008396307	 0.023723979	 0.002607904	 0.035970423	 0.728881106
252	 2988	 1600	 169477	 4	 8	 1	 2	 0.468774411	 0.026111839	 0.011162313	 0.008397280	 0.023605739	 0.002886889	 0.035851929	 0.728324511
253	 3020	 1616	 172497	 4	 8	 1	 2	 0.468786145	 0.025991798	 0.011167322	 0.008401694	 0.023470502	 0.002565457	 0.035698175	 0.728098794
254	 3048	 1630	 175545	 4	 8	 1	 2	 0.468796101	 0.025915640	 0.011170731	 0.008404303	 0.023384507	 0.002521119	 0.035567191	 0.728638939
255	 3068	 1643	 178613	 4	 8	 1	 2	 0.468804629	 0.025832515	 0.011172445	 0.008405036	 0.023291529	 0.002611855	 0.035454603	 0.728608218
256	 3096	 1657	 181709	 4	 8	 1	 2	 0.468814219	 0.025724710	 0.011172569	 0.008405491	 0.023171845	 0.002531050	 0.035327576	 0.728176490
257	 3128	 1673	 184837	 4	 8	 1	 2	 0.468822308	 0.025643337	 0.011172913	 0.008405671	 0.023081307	 0.002443956	 0.035220068	 0.728088803
258	 3152	 1688	 187989	 4	 8	 1	 2	 0.468830356	 0.025602991	 0.011174713	 0.008407450	 0.023035602	 0.002579981	 0.035112777	 0.729164518
259	 3180	 1702	 191169	 4	 8	 1	 2	 0.468838207	 0.025530247	 0.011179036	 0.008412098	 0.022952617	 0.002839996	 0.035007783	 0.729273455
260	 3224	 1724	 194393	 4	 8	 1	 2	 0.468848520	 0.025401169	 0.011179274	 0.008412512	 0.022808840	 0.002386080	 0.034869401	 0.728465877
261	 3252	 1739	 197645	 4	 8	 1	 2	 0.468856568	 0.025319551	 0.011181088	 0.008414106	 0.022717019	 0.002667150	 0.034761016	 0.728389264
262	 3288	 1758	 200933	 4	 8	 1	 2	 0.468865897	 0.025218466	 0.011181567	 0.008414427	 0.022604062	 0.002852068	 0.034634954	 0.728121848
263	 3328	 1780	 204261	 4	 8	 1	 2	 0.468877895	 0.025111941	 0.011182303	 0.008415249	 0.022484788	 0.002285462	 0.034472155	 0.728470293
264	 3348	 1790	 207609	 4	 8	 1	 2	 0.468884668	 0.025039113	 0.011182679	 0.008415431	 0.022403233	 0.002384040	 0.034379907	 0.728306581
265	 3372	 1802	 210981	 4	 8	 1	 2	 0.468892721	 0.024959426	 0.011185649	 0.008418512	 0.022312647	 0.002452154	 0.034269899	 0.728319220
266	 3400	 1816	 214381	 4	 8	 1	 2	 0.468900449	 0.024876878	 0.011187147	 0.008419531	 0.022219514	 0.002528146	 0.034163995	 0.728160668
267	 3436	 1835	 217817	 4	 8	 1	 2	 0.468909145	 0.024793623	 0.011187365	 0.008419707	 0.022126152	 0.002385405	 0.034044434	 0.728272438
268	 3468	 1851	 221285	 4	 8	 1	 2	 0.468916185	 0.024703607	 0.011189763	 0.008421279	 0.022024019	 0.002412138	 0.033947327	 0.727704039
269	 3500	 1867	 224785	 4	 8	 1	 2	 0.468923601	 0.024615540	 0.011190796	 0.008422324	 0.021924664	 0.002371903	 0.033844736	 0.727307783
270	 3536	 1885	 228321	 4	 8	 1	 2	 0.468931237	 0.024539010	 0.011191047	 0.008422402	 0.021838578	 0.002443180	 0.033738769	 0.727323830
271	 3572	 1903	 231893	 4	 8	 1	 2	 0.468939088	 0.024450106	 0.011190797	 0.008422166	 0.021738761	 0.002310254	 0.033629471	 0.727044029
272	 3600	 1917	 235493	 4	 8	 1	 2	 0.468945736	 0.024370680	 0.011191961	 0.008422891	 0.021648789	 0.002296932	 0.033536635	 0.726688284
273	 3632	 1936	 239125	 4	 8	 1	 2	 0.468952155	 0.024299260	 0.011192121	 0.008423011	 0.021568274	 0.002467239	 0.033446766	 0.726505515
274	 3672	 1957	 242797	 4	 8	 1	 2	 0.468961176	 0.024220571	 0.011194649	 0.008425149	 0.021478265	 0.002211429	 0.033320039	 0.726907022
275	 3700	 1972	 246497	 4	 8	 1	 2	 0.468967870	 0.024148663	 0.011195852	 0.008425436	 0.021396514	 0.002401048	 0.033225690	 0.726806960
276	 3736	 1990	 250233	 4	 8	 1	 2	 0.468974972	 0.024092305	 0.011198435	 0.008426952	 0.021331532	 0.002449595	 0.033125289	 0.727308544
277	 3780	 2013	 254013	 4	 8	 1	 2	 0.468982437	 0.024009298	 0.011200999	 0.008428886	 0.021236384	 0.002433942	 0.033019435	 0.727126246
278	 3824	 2037	 257837	 4	 8	 1	 2	 0.468990492	 0.023927939	 0.011203871	 0.008431271	 0.021142837	 0.002368598	 0.032904830	 0.727186233
279	 3868	 2062	 261705	 4	 8	 1	 2	 0.468997140	 0.023856760	 0.011205418	 0.008432485	 0.021061424	 0.002372612	 0.032809938	 0.727119916
280	 3908	 2085	 265613	 4	 8	 1	 2	 0.469004100	 0.023778383	 0.011206037	 0.008432690	 0.020972273	 0.002516454	 0.032710300	 0.726938705
281	 3952	 2108	 269565	 4	 8	 1	 2	 0.469012647	 0.023702726	 0.011208347	 0.008433735	 0.020885215	 0.002198786	 0.032587524	 0.727355850
282	 3988	 2126	 273553	 4	 8	 1	 2	 0.469019501	 0.023629031	 0.011208825	 0.008433800	 0.020801282	 0.002192153	 0.032488719	 0.727299563
283	 4020	 2143	 277573	 4	 8	 1	 2	 0.469026648	 0.023588154	 0.011212224	 0.008435930	 0.020753001	 0.002312292	 0.032385388	 0.728357943
284	 4060	 2163	 281633	 4	 8	 1	 2	 0.469034349	 0.023539910	 0.011216869	 0.008439757	 0.020695633	 0.002132314	 0.032273657	 0.729384669
285	 4092	 2179	 285725	 4	 8	 1	 2	 0.469040598	 0.023483922	 0.011218676	 0.008441081	 0.020630945	 0.002191465	 0.032182707	 0.729706241
286	 4132	 2199	 289857	 4	 8	 1	 2	 0.469047113	 0.023417958	 0.011221608	 0.008443129	 0.020554228	 0.002346998	 0.032087612	 0.729813037
287	 4180	 2223	 294037	 4	 8	 1	 2	 0.469054216	 0.023354905	 0.011224357	 0.008445688	 0.020480855	 0.002187548	 0.031983613	 0.730214718
288	 4224	 2245	 298261	 4	 8	 1	 2	 0.469059985	 0.023290811	 0.011225269	 0.008445973	 0.020407235	 0.002252772	 0.031898898	 0.730144705
289	 4276	 2271	 302537	 4	 8	 1	 2	 0.469066625	 0.023211296	 0.011226758	 0.008447093	 0.020315613	 0.002243319	 0.031801115	 0.729889360
290	 4324	 2296	 306861	 4	 8	 1	 2	 0.469073300	 0.023156430	 0.011230738	 0.008448882	 0.020250699	 0.002205757	 0.031702506	 0.730429012
291	 4372	 2321	 311233	 4	 8	 1	 2	 0.469079862	 0.023106396	 0.011233314	 0.008450333	 0.020192033	 0.002189624	 0.031605259	 0.731093408
292	 4420	 2345	 315653	 4	 8	 1	 2	 0.469085960	 0.023030702	 0.011234546	 0.008450764	 0.020104681	 0.002146509	 0.031514621	 0.730794189
293	 4480	 2375	 320133	 4	 8	 1	 2	 0.469092429	 0.022964202	 0.011236875	 0.008452408	 0.020027162	 0.002201971	 0.031418188	 0.730920620
294	 4532	 2401	 324665	 4	 8	 1	 2	 0.469099990	 0.022887049	 0.011240508	 0.008455239	 0.019936599	 0.002046590	 0.031305091	 0.731096687
295	 4568	 2420	 329233	 4	 8	 1	 2	 0.469105580	 0.022822554	 0.011242503	 0.008456237	 0.019861397	 0.002054190	 0.031221222	 0.730994895
296	 4612	 2443	 333845	 4	 8	 1	 2	 0.469111450	 0.022769422	 0.011245109	 0.008458102	 0.019798841	 0.002136832	 0.031132888	 0.731362341
297	 4668	 2473	 338513	 4	 8	 1	 2	 0.469118667	 0.022700872	 0.011250536	 0.008462708	 0.019716872	 0.002167223	 0.031023961	 0.731720609
298	 4720	 2499	 343233	 4	 8	 1	 2	 0.469125814	 0.022654898	 0.011256556	 0.008467653	 0.019660477	 0.002128432	 0.030915690	 0.732796135
299	 4764	 2521	 347997	 4	 8	 1	 2	 0.469132699	 0.022590695	 0.011261564	 0.008471921	 0.019583582	 0.002153470	 0.030811033	 0.733201474
300	 4824	 2551	 352821	 4	 8	 1	 2	 0.469140115	 0.022528822	 0.011266651	 0.008476477	 0.019509239	 0.002199630	 0.030697920	 0.733887585
301	 4880	 2579	 357701	 4	 8	 1	 2	 0.469147987	 0.022471006	 0.011272245	 0.008481302	 0.019439203	 0.002105328	 0.030577370	 0.734890096
302	 4936	 2607	 362637	 4	 8	 1	 2	 0.469155224	 0.022399012	 0.011278233	 0.008486157	 0.019352447	 0.002095693	 0.030466131	 0.735210263
303	 4988	 2633	 367625	 4	 8	 1	 2	 0.469162035	 0.022352039	 0.011283661	 0.008490526	 0.019294887	 0.002081490	 0.030361073	 0.736207156
304	 5036	 2657	 372661	 4	 8	 1	 2	 0.469167672	 0.022289958	 0.011286923	 0.008493783	 0.019221019	 0.002463960	 0.030273835	 0.736277970
305	 5120	 2699	 377781	 4	 8	 1	 2	 0.469176485	 0.022212672	 0.011293963	 0.008499693	 0.019127185	 0.002211962	 0.030136939	 0.737058019
306	 5180	 2729	 382961	 4	 8	 1	 2	 0.469182938	 0.022155066	 0.011298290	 0.008502444	 0.019057691	 0.002297892	 0.030036315	 0.737609307
307	 5240	 2760	 388201	 4	 8	 1	 2	 0.469190487	 0.022094144	 0.011303438	 0.008506579	 0.018983769	 0.002185669	 0.029918164	 0.738485945
308	 5304	 2793	 393505	 4	 8	 1	 2	 0.469197876	 0.022040691	 0.011306349	 0.008508344	 0.018919791	 0.002167650	 0.029802054	 0.739569509
309	 5348	 2815	 398853	 4	 8	 1	 2	 0.469205052	 0.021960497	 0.011310497	 0.008511909	 0.018823816	 0.002275454	 0.029688865	 0.739687973
310	 5416	 2850	 404269	 4	 8	 1	 2	 0.469213140	 0.021888159	 0.011316593	 0.008516753	 0.018735694	 0.002090978	 0.029560757	 0.740446493
311	 5464	 2875	 409733	 4	 8	 1	 2	 0.469220100	 0.021807830	 0.011320701	 0.008520265	 0.018639291	 0.002000782	 0.029450075	 0.740501677
312	 5516	 2901	 415249	 4	 8	 1	 2	 0.469225891	 0.021739987	 0.011323499	 0.008522382	 0.018558162	 0.002108654	 0.029357676	 0.740521385
313	 5568	 2928	 420817	 4	 8	 1	 2	 0.469232434	 0.021693032	 0.011326938	 0.008524498	 0.018501030	 0.002161938	 0.029252907	 0.741568418
314	 5624	 2957	 426441	 4	 8	 1	 2	 0.469238708	 0.021629483	 0.011329457	 0.008526103	 0.018424927	 0.002095499	 0.029152094	 0.741952967
315	 5676	 2984	 432117	 4	 8	 1	 2	 0.469245269	 0.021570822	 0.011331395	 0.008527847	 0.018354832	 0.001894804	 0.029046294	 0.742635956
316	 5708	 3001	 437825	 4	 8	 1	 2	 0.469250274	 0.021514958	 0.011332029	 0.008528272	 0.018288754	 0.002128157	 0.028965323	 0.742783298
317	 5768	 3032	 443593	 4	 8	 1	 2	 0.469256820	 0.021458359	 0.011334626	 0.008529810	 0.018220522	 0.001999687	 0.028859072	 0.743556808
318	 5820	 3059	 449413	 4	 8	 1	 2	 0.469262609	 0.021391054	 0.011335622	 0.008530323	 0.018140586	 0.001978446	 0.028764796	 0.743653932
319	 5876	 3089	 455289	 4	 8	 1	 2	 0.469268668	 0.021354518	 0.011337796	 0.008532018	 0.018096127	 0.001949394	 0.028665782	 0.744948020
320	 5924	 3114	 461213	 4	 8	 1	 2	 0.469274156	 0.021299452	 0.011339681	 0.008533425	 0.018029928	 0.001985840	 0.028575802	 0.745366730
321	 5968	 3136	 467181	 4	 8	 1	 2	 0.469281019	 0.021221126	 0.011341610	 0.008535608	 0.017936110	 0.001948143	 0.028462871	 0.745572216
322	 6016	 3160	 473197	 4	 8	 1	 2	 0.469286253	 0.021170031	 0.011344709	 0.008537673	 0.017873662	 0.001966766	 0.028376432	 0.746042759
323	 6056	 3180	 479253	 4	 8	 1	 2	 0.469291999	 0.021103930	 0.011348739	 0.008540674	 0.017792751	 0.001918745	 0.028281247	 0.746216411
324	 6112	 3209	 485365	 4	 8	 1	 2	 0.469297363	 0.021053055	 0.011350590	 0.008541595	 0.017731194	 0.002017885	 0.028192107	 0.746771244
325	 6176	 3241	 491541	 4	 8	 1	 2	 0.469303404	 0.020994765	 0.011352543	 0.008543149	 0.017660689	 0.001942418	 0.028091360	 0.747374450
326	 6220	 3263	 497761	 4	 8	 1	 2	 0.469309090	 0.020941896	 0.011353712	 0.008543890	 0.017597052	 0.001845488	 0.027996212	 0.748026050
327	 6272	 3289	 504033	 4	 8	 1	 2	 0.469313870	 0.020896470	 0.011354375	 0.008544304	 0.017542538	 0.001955999	 0.027915969	 0.748548981
328	 6328	 3317	 510361	 4	 8	 1	 2	 0.469319634	 0.020838951	 0.011355553	 0.008545022	 0.017473216	 0.001927851	 0.027818896	 0.749093388
329	 6372	 3340	 516733	 4	 8	 1	 2	 0.469324882	 0.020779482	 0.011356868	 0.008545944	 0.017401391	 0.002059869	 0.027730208	 0.749344632
330	 6432	 3372	 523165	 4	 8	 1	 2	 0.469330788	 0.020725406	 0.011358576	 0.008546745	 0.017335663	 0.001907489	 0.027630080	 0.750102995
331	 6476	 3395	 529641	 4	 8	 1	 2	 0.469335475	 0.020667744	 0.011359277	 0.008547090	 0.017266224	 0.001919526	 0.027550346	 0.750180950
332	 6524	 3420	 536165	 4	 8	 1	 2	 0.469340733	 0.020600801	 0.011360246	 0.008547420	 0.017185396	 0.001915920	 0.027460628	 0.750194120
333	 6568	 3445	 542733	 4	 8	 1	 2	 0.469345902	 0.020531347	 0.011360570	 0.008547704	 0.017101861	 0.002006636	 0.027372127	 0.750082265
334	 6636	 3480	 549369	 4	 8	 1	 2	 0.469351666	 0.020472405	 0.011362147	 0.008548951	 0.017030002	 0.001912186	 0.027273116	 0.750644129
335	 6684	 3504	 556053	 4	 8	 1	 2	 0.469356516	 0.020399223	 0.011362721	 0.008549330	 0.016941573	 0.001818025	 0.027189521	 0.750260490
336	 6732	 3529	 562785	 4	 8	 1	 2	 0.469360842	 0.020341174	 0.011363223	 0.008549453	 0.016871293	 0.001841751	 0.027114752	 0.750188448
337	 6780	 3554	 569565	 4	 8	 1	 2	 0.469365527	 0.020267775	 0.011363574	 0.008549657	 0.016782487	 0.001828982	 0.027033529	 0.749727283
338	 6824	 3576	 576389	 4	 8	 1	 2	 0.469369834	 0.020199226	 0.011364222	 0.008549986	 0.016699197	 0.001773288	 0.026958644	 0.749267126
339	 6880	 3604	 583269	 4	 8	 1	 2	 0.469374209	 0.020170321	 0.011364932	 0.008550125	 0.016663738	 0.001849838	 0.026882369	 0.750317857
340	 6936	 3632	 590205	 4	 8	 1	 2	 0.469378832	 0.020106866	 0.011365274	 0.008550516	 0.016586640	 0.001784808	 0.026801517	 0.750213713
341	 6988	 3658	 597193	 4	 8	 1	 2	 0.469383020	 0.020050889	 0.011365835	 0.008550735	 0.016518351	 0.001700164	 0.026728077	 0.750180751
342	 7028	 3678	 604221	 4	 8	 1	 2	 0.469386972	 0.019989547	 0.011365895	 0.008550826	 0.016443796	 0.001667866	 0.026658585	 0.749835271
343	 7068	 3698	 611289	 4	 8	 1	 2	 0.469390875	 0.019937629	 0.011366294	 0.008551103	 0.016380367	 0.001788384	 0.026589766	 0.749823430
344	 7112	 3721	 618401	 4	 8	 1	 2	 0.469395032	 0.019877810	 0.011367111	 0.008551663	 0.016306934	 0.001861041	 0.026516287	 0.749645311
345	 7180	 3755	 625581	 4	 8	 1	 2	 0.469399519	 0.019811478	 0.011367850	 0.008552281	 0.016225493	 0.001895315	 0.026436731	 0.749392108
346	 7244	 3789	 632825	 4	 8	 1	 2	 0.469404040	 0.019763354	 0.011368873	 0.008553214	 0.016165979	 0.001897862	 0.026356341	 0.749851946
347	 7300	 3818	 640125	 4	 8	 1	 2	 0.469408575	 0.019709128	 0.011369581	 0.008553703	 0.016099142	 0.001789545	 0.026275456	 0.750096525
348	 7356	 3846	 647481	 4	 8	 1	 2	 0.469412885	 0.019650344	 0.011369982	 0.008553961	 0.016026838	 0.001923588	 0.026198343	 0.750060569
349	 7412	 3874	 654893	 4	 8	 1	 2	 0.469418208	 0.019586870	 0.011371059	 0.008554451	 0.015948182	 0.001743884	 0.026102795	 0.750374433
350	 7456	 3896	 662349	 4	 8	 1	 2	 0.469422681	 0.019527544	 0.011371399	 0.008554528	 0.015875020	 0.001930499	 0.026022217	 0.750418132
351	 7520	 3928	 669869	 4	 8	 1	 2	 0.469427899	 0.019452847	 0.011371633	 0.008554661	 0.015782877	 0.001775483	 0.025927929	 0.750266142
352	 7588	 3962	 677457	 4	 8	 1	 2	 0.469432410	 0.019404169	 0.011372436	 0.008555031	 0.015722260	 0.001812587	 0.025846118	 0.750757581
353	 7644	 3992	 685101	 4	 8	 1	 2	 0.469437104	 0.019333415	 0.011372469	 0.008555028	 0.015634829	 0.001664180	 0.025760724	 0.750499669
354	 7692	 4017	 692793	 4	 8	 1	 2	 0.469440799	 0.019276850	 0.011372699	 0.008555250	 0.015564662	 0.001617032	 0.025693306	 0.750267418
355	 7736	 4040	 700529	 4	 8	 1	 2	 0.469444224	 0.019232891	 0.011372740	 0.008555358	 0.015510153	 0.001719449	 0.025630648	 0.750386429
356	 7788	 4066	 708317	 4	 8	 1	 2	 0.469448665	 0.019188546	 0.011372651	 0.008555151	 0.015455197	 0.001734718	 0.025549169	 0.751043852
357	 7840	 4092	 716157	 4	 8	 1	 2	 0.469452519	 0.019152366	 0.011373351	 0.008555278	 0.015409738	 0.001727252	 0.025478258	 0.751714120
358	 7896	 4120	 724053	 4	 8	 1	 2	 0.469456653	 0.019112886	 0.011374685	 0.008556050	 0.015359654	 0.001735170	 0.025401978	 0.752417235
359	 7948	 4146	 732001	 4	 8	 1	 2	 0.469460961	 0.019045414	 0.011375382	 0.008556662	 0.015275094	 0.001843662	 0.025322231	 0.752122271
360	 8016	 4180	 740017	 4	 8	 1	 2	 0.469465486	 0.018983039	 0.011376096	 0.008557313	 0.015196717	 0.001801450	 0.025238209	 0.752154735
361	 8076	 4211	 748093	 4	 8	 1	 2	 0.469469801	 0.018918678	 0.011376721	 0.008557882	 0.015115773	 0.001671127	 0.025157811	 0.752000154
362	 8136	 4241	 756229	 4	 8	 1	 2	 0.469474295	 0.018862469	 0.011378016	 0.008559210	 0.015044384	 0.001627628	 0.025073814	 0.752277606
363	 8188	 4267	 764417	 4	 8	 1	 2	 0.469478645	 0.018815698	 0.011380417	 0.008561728	 0.014983878	 0.001636025	 0.024992225	 0.752862075
364	 8236	 4291	 772653	 4	 8	 1	 2	 0.469482301	 0.018761992	 0.011381516	 0.008562654	 0.014915544	 0.001703779	 0.024923453	 0.752784619
365	 8292	 4320	 780945	 4	 8	 1	 2	 0.469486675	 0.018714757	 0.011383089	 0.008564085	 0.014854878	 0.001586714	 0.024840922	 0.753384158
366	 8336	 4342	 789281	 4	 8	 1	 2	 0.469490295	 0.018664380	 0.011383741	 0.008564764	 0.014790859	 0.001604326	 0.024772414	 0.753434026
367	 8396	 4372	 797677	 4	 8	 1	 2	 0.469494012	 0.018613057	 0.011385106	 0.008565925	 0.014724987	 0.001606402	 0.024701861	 0.753508304
368	 8448	 4398	 806125	 4	 8	 1	 2	 0.469497618	 0.018555552	 0.011385829	 0.008566629	 0.014651670	 0.001671547	 0.024633241	 0.753272885
369	 8516	 4432	 814641	 4	 8	 1	 2	 0.469501914	 0.018496111	 0.011386884	 0.008567493	 0.014575493	 0.001639162	 0.024551216	 0.753368448
370	 8576	 4463	 823217	 4	 8	 1	 2	 0.469505805	 0.018444302	 0.011387621	 0.008568032	 0.014509113	 0.001630919	 0.024476695	 0.753545425
371	 8628	 4489	 831845	 4	 8	 1	 2	 0.469509640	 0.018385699	 0.011388209	 0.008568697	 0.014434079	 0.001494994	 0.024403018	 0.753419058
372	 8680	 4516	 840525	 4	 8	 1	 2	 0.469512775	 0.018358009	 0.011388735	 0.008568977	 0.014398375	 0.001534749	 0.024342629	 0.754150625
373	 8744	 4548	 849269	 4	 8	 1	 2	 0.469515835	 0.018305988	 0.011388862	 0.008568964	 0.014331888	 0.001491352	 0.024283537	 0.753843575
374	 8816	 4584	 858085	 4	 8	 1	 2	 0.469518878	 0.018251665	 0.011388965	 0.008569031	 0.014262355	 0.001493293	 0.024224628	 0.753434287
375	 8880	 4617	 866965	 4	 8	 1	 2	 0.469521838	 0.018202430	 0.011389287	 0.008569319	 0.014199034	 0.001587893	 0.024167183	 0.753187885
376	 8952	 4654	 875917	 4	 8	 1	 2	 0.469525534	 0.018157688	 0.011390448	 0.008570618	 0.014140698	 0.001540341	 0.024095284	 0.753578493
377	 9004	 4681	 884921	 4	 8	 1	 2	 0.469528723	 0.018109959	 0.011391062	 0.008571296	 0.014078861	 0.001498265	 0.024033053	 0.753543835
378	 9060	 4711	 893981	 4	 8	 1	 2	 0.469531926	 0.018074532	 0.011391577	 0.008571549	 0.014032843	 0.001486519	 0.023970396	 0.754035627
379	 9112	 4738	 903093	 4	 8	 1	 2	 0.469535033	 0.018039811	 0.011392217	 0.008571768	 0.013987571	 0.001511915	 0.023909456	 0.754505261
380	 9164	 4764	 912257	 4	 8	 1	 2	 0.469538399	 0.017993370	 0.011392779	 0.008572027	 0.013927166	 0.001447755	 0.023843273	 0.754651845
381	 9208	 4786	 921465	 4	 8	 1	 2	 0.469541376	 0.017949051	 0.011393137	 0.008572235	 0.013869566	 0.001417076	 0.023784568	 0.754651136
382	 9264	 4814	 930729	 4	 8	 1	 2	 0.469544029	 0.017907198	 0.011393239	 0.008572311	 0.013815275	 0.001574157	 0.023732142	 0.754554646
383	 9340	 4854	 940069	 4	 8	 1	 2	 0.469547494	 0.017853924	 0.011393750	 0.008572746	 0.013745729	 0.001504565	 0.023663473	 0.754492994
384	 9400	 4886	 949469	 4	 8	 1	 2	 0.469550911	 0.017805695	 0.011394380	 0.008573257	 0.013682503	 0.001425632	 0.023595572	 0.754620211
385	 9448	 4910	 958917	 4	 8	 1	 2	 0.469553566	 0.017760355	 0.011394674	 0.008573467	 0.013623201	 0.001366465	 0.023542685	 0.754389514
386	 9492	 4932	 968409	 4	 8	 1	 2	 0.469555966	 0.017711042	 0.011394783	 0.008573488	 0.013558758	 0.001459694	 0.023494765	 0.753829303
387	 9556	 4966	 977965	 4	 8	 1	 2	 0.469558825	 0.017668598	 0.011395011	 0.008573617	 0.013503077	 0.001431786	 0.023437568	 0.753858007
388	 9620	 4998	 987585	 4	 8	 1	 2	 0.469561704	 0.017619972	 0.011395328	 0.008573813	 0.013439118	 0.001471573	 0.023379809	 0.753640539
389	 9688	 5033	 997273	 4	 8	 1	 2	 0.469564965	 0.017582508	 0.011396040	 0.008574332	 0.013389357	 0.001444746	 0.023314236	 0.754153296
390	 9740	 5060	 1007013	 4	 8	 1	 2	 0.469567910	 0.017546408	 0.011396519	 0.008574692	 0.013341505	 0.001445875	 0.023254828	 0.754527509
391	 9796	 5088	 1016809	 4	 8	 1	 2	 0.469570774	 0.017506363	 0.011397078	 0.008575169	 0.013288316	 0.001409644	 0.023196932	 0.754684419
392	 9852	 5119	 1026661	 4	 8	 1	 2	 0.469573635	 0.017474005	 0.011397492	 0.008575390	 0.013245302	 0.001378233	 0.023138937	 0.755177545
393	 9912	 5150	 1036573	 4	 8	 1	 2	 0.469576055	 0.017447492	 0.011398198	 0.008575830	 0.013209695	 0.001493738	 0.023089774	 0.755637183
394	 9972	 5180	 1046545	 4	 8	 1	 2	 0.469578875	 0.017415856	 0.011399861	 0.008577312	 0.013166443	 0.001414326	 0.023032367	 0.756147039
395	 10032	 5210	 1056577	 4	 8	 1	 2	 0.469581608	 0.017383202	 0.011400471	 0.008577689	 0.013122689	 0.001402204	 0.022976583	 0.756561691
396	 10092	 5240	 1066669	 4	 8	 1	 2	 0.469584339	 0.017336177	 0.011400663	 0.008577802	 0.013060165	 0.001492969	 0.022920697	 0.756354692
397	 10176	 5282	 1076845	 4	 8	 1	 2	 0.469587343	 0.017297219	 0.011401138	 0.008578178	 0.013007992	 0.001510028	 0.022859074	 0.756689408
398	 10252	 5321	 1087097	 4	 8	 1	 2	 0.469590490	 0.017248230	 0.011401527	 0.008578429	 0.012942435	 0.001447128	 0.022794329	 0.756689528
399	 10320	 5356	 1097417	 4	 8	 1	 2	 0.469593528	 0.017201303	 0.011401793	 0.008578495	 0.012879594	 0.001435494	 0.022731644	 0.756711811
400	 10392	 5392	 1107809	 4	 8	 1	 2	 0.469596520	 0.017169466	 0.011402475	 0.008579101	 0.012836437	 0.001416513	 0.022669755	 0.757373226
401	 10452	 5422	 1118261	 4	 8	 1	 2	 0.469599350	 0.017126765	 0.011403183	 0.008579800	 0.012778635	 0.001330903	 0.022611065	 0.757450638
402	 10524	 5458	 1128785	 4	 8	 1	 2	 0.469601794	 0.017090791	 0.011403566	 0.008580155	 0.012730036	 0.001322939	 0.022560243	 0.757562382
403	 10592	 5494	 1139377	 4	 8	 1	 2	 0.469604268	 0.017055893	 0.011403998	 0.008580435	 0.012682757	 0.001368454	 0.022508690	 0.757747057
404	 10668	 5532	 1150045	 4	 8	 1	 2	 0.469606745	 0.017015480	 0.011404318	 0.008580659	 0.012628068	 0.001353970	 0.022456950	 0.757693285
405	 10752	 5575	 1160797	 4	 8	 1	 2	 0.469609243	 0.016985872	 0.011404833	 0.008581108	 0.012587679	 0.001325195	 0.022404645	 0.758140678
406	 10820	 5613	 1171617	 4	 8	 1	 2	 0.469611557	 0.016950607	 0.011405375	 0.008581553	 0.012539557	 0.001374159	 0.022356090	 0.758209813
407	 10900	 5655	 1182517	 4	 8	 1	 2	 0.469614088	 0.016917131	 0.011405952	 0.008582020	 0.012493741	 0.001308249	 0.022302862	 0.758518405
408	 10984	 5697	 1193501	 4	 8	 1	 2	 0.469616401	 0.016886796	 0.011406333	 0.008582176	 0.012452286	 0.001376891	 0.022254110	 0.758816949
409	 11060	 5735	 1204561	 4	 8	 1	 2	 0.469618929	 0.016844188	 0.011406810	 0.008582455	 0.012394005	 0.001300728	 0.022200695	 0.758723440
410	 11140	 5776	 1215701	 4	 8	 1	 2	 0.469621233	 0.016802086	 0.011407006	 0.008582623	 0.012336543	 0.001416848	 0.022151918	 0.758493500
411	 11236	 5825	 1226937	 4	 8	 1	 2	 0.469623889	 0.016760840	 0.011407426	 0.008582897	 0.012279918	 0.001324215	 0.022095521	 0.758562787
412	 11312	 5865	 1238249	 4	 8	 1	 2	 0.469626526	 0.016722679	 0.011407907	 0.008583112	 0.012227333	 0.001284865	 0.022039414	 0.758762410
413	 11380	 5899	 1249629	 4	 8	 1	 2	 0.469628890	 0.016681344	 0.011408346	 0.008583349	 0.012170328	 0.001283792	 0.021988977	 0.758622998
414	 11472	 5946	 1261101	 4	 8	 1	 2	 0.469631198	 0.016644209	 0.011408857	 0.008583803	 0.012118897	 0.001288825	 0.021939631	 0.758636688
415	 11564	 5993	 1272665	 4	 8	 1	 2	 0.469633393	 0.016610208	 0.011409328	 0.008584136	 0.012071712	 0.001253096	 0.021892600	 0.758713325
416	 11644	 6034	 1284309	 4	 8	 1	 2	 0.469635563	 0.016582462	 0.011409831	 0.008584456	 0.012033030	 0.001323441	 0.021845988	 0.759062103
417	 11744	 6086	 1296053	 4	 8	 1	 2	 0.469638047	 0.016550329	 0.011410136	 0.008584697	 0.011988418	 0.001244664	 0.021792520	 0.759449987
418	 11816	 6123	 1307869	 4	 8	 1	 2	 0.469640255	 0.016513914	 0.011410412	 0.008584938	 0.011937833	 0.001303695	 0.021744891	 0.759438789
419	 11912	 6171	 1319781	 4	 8	 1	 2	 0.469642548	 0.016473571	 0.011410687	 0.008585217	 0.011881699	 0.001340306	 0.021695315	 0.759314676
420	 12032	 6231	 1331813	 4	 8	 1	 2	 0.469644835	 0.016442169	 0.011411341	 0.008585723	 0.011837492	 0.001245825	 0.021645740	 0.759602991
421	 12152	 6292	 1343965	 4	 8	 1	 2	 0.469646789	 0.016407302	 0.011411504	 0.008585817	 0.011788857	 0.001231645	 0.021603304	 0.759481173
422	 12244	 6342	 1356209	 4	 8	 1	 2	 0.469648788	 0.016375696	 0.011411815	 0.008586036	 0.011744527	 0.001235582	 0.021559817	 0.759547108
423	 12348	 6399	 1368557	 4	 8	 1	 2	 0.469650754	 0.016346417	 0.011412199	 0.008586303	 0.011703293	 0.001267827	 0.021516933	 0.759700127
424	 12460	 6456	 1381017	 4	 8	 1	 2	 0.469653025	 0.016318013	 0.011412809	 0.008586702	 0.011662991	 0.001224922	 0.021467315	 0.760132940
425	 12560	 6508	 1393577	 4	 8	 1	 2	 0.469655138	 0.016290115	 0.011413303	 0.008587082	 0.011623440	 0.001199645	 0.021421046	 0.760472414
426	 12660	 6561	 1406237	 4	 8	 1	 2	 0.469657143	 0.016257656	 0.011413531	 0.008587258	 0.011577681	 0.001206530	 0.021377027	 0.760519967
427	 12772	 6618	 1419009	 4	 8	 1	 2	 0.469659083	 0.016225976	 0.011413809	 0.008587468	 0.011532876	 0.001232528	 0.021334366	 0.760555788
428	 12880	 6674	 1431889	 4	 8	 1	 2	 0.469661068	 0.016191018	 0.011414020	 0.008587598	 0.011483432	 0.001228893	 0.021290616	 0.760476726
429	 12996	 6736	 1444885	 4	 8	 1	 2	 0.469662978	 0.016158811	 0.011414231	 0.008587745	 0.011437766	 0.001212004	 0.021248456	 0.760469909
430	 13100	 6792	 1457985	 4	 8	 1	 2	 0.469664971	 0.016128120	 0.011414758	 0.008588174	 0.011393838	 0.001248530	 0.021204360	 0.760603933
431	 16375	 6792	 1474360	 5	 13	 1	 3	 0.469743544	 0.014607264	 0.009111663	 0.005840295	 0.011417082	 0.001250566	 0.019385887	 0.753499919
432	 16525	 6852	 1490885	 5	 13	 1	 3	 0.469745652	 0.014570937	 0.009112090	 0.005840495	 0.011370224	 0.001188520	 0.019334743	 0.753614203
433	 16650	 6902	 1507535	 5	 13	 1	 3	 0.469747628	 0.014538036	 0.009112374	 0.005840653	 0.011327804	 0.001201418	 0.019286665	 0.753786934
434	 16785	 6956	 1524320	 5	 13	 1	 3	 0.469749684	 0.014508329	 0.009112717	 0.005840882	 0.011289376	 0.001167930	 0.019236514	 0.754207794
435	 16920	 7012	 1541240	 5	 13	 1	 3	 0.469751514	 0.014475406	 0.009112879	 0.005840973	 0.011246903	 0.001232396	 0.019191783	 0.754250222
436	 17055	 7067	 1558295	 5	 13	 1	 3	 0.469753610	 0.014441679	 0.009113306	 0.005841222	 0.011203113	 0.001230909	 0.019140414	 0.754512374
437	 17210	 7130	 1575505	 5	 13	 1	 3	 0.469755556	 0.014408334	 0.009113633	 0.005841381	 0.011159830	 0.001166363	 0.019092604	 0.754655257
438	 17365	 7192	 1592870	 5	 13	 1	 3	 0.469757468	 0.014379717	 0.009113763	 0.005841470	 0.011122752	 0.001206061	 0.019045490	 0.755019566
439	 17540	 7263	 1610410	 5	 13	 1	 3	 0.469759484	 0.014351404	 0.009114201	 0.005841806	 0.011085762	 0.001189391	 0.018995714	 0.755507461
440	 17705	 7331	 1628115	 5	 13	 1	 3	 0.469761525	 0.014321181	 0.009114563	 0.005842121	 0.011046310	 0.001204106	 0.018945159	 0.755928242
441	 17865	 7395	 1645980	 5	 13	 1	 3	 0.469763427	 0.014292174	 0.009115014	 0.005842399	 0.011008304	 0.001191541	 0.018897941	 0.756282043
442	 18030	 7463	 1664010	 5	 13	 1	 3	 0.469765300	 0.014260475	 0.009115307	 0.005842644	 0.010966873	 0.001218811	 0.018851318	 0.756470940
443	 18205	 7534	 1682215	 5	 13	 1	 3	 0.469767301	 0.014229459	 0.009115653	 0.005842899	 0.010926225	 0.001170464	 0.018801393	 0.756830071
444	 18375	 7602	 1700590	 5	 13	 1	 3	 0.469769178	 0.014197820	 0.009116175	 0.005843171	 0.010884551	 0.001167568	 0.018754429	 0.757038253
445	 18575	 7682	 1719165	 5	 13	 1	 3	 0.469771108	 0.014164160	 0.009116625	 0.005843477	 0.010840230	 0.001161510	 0.018706038	 0.757197235
446	 18755	 7755	 1737920	 5	 13	 1	 3	 0.469772892	 0.014133813	 0.009116922	 0.005843721	 0.010800296	 0.001177160	 0.018661175	 0.757391350
447	 18930	 7828	 1756850	 5	 13	 1	 3	 0.469774700	 0.014101154	 0.009117304	 0.005843915	 0.010757199	 0.001164278	 0.018615604	 0.757491119
448	 19120	 7906	 1775970	 5	 13	 1	 3	 0.469776537	 0.014069028	 0.009117621	 0.005844094	 0.010714781	 0.001135372	 0.018569182	 0.757654712
449	 19310	 7982	 1795280	 5	 13	 1	 3	 0.469778316	 0.014044580	 0.009118136	 0.005844412	 0.010682221	 0.001131204	 0.018524116	 0.758178189
450	 19485	 8057	 1814765	 5	 13	 1	 3	 0.469780099	 0.014021938	 0.009118598	 0.005844761	 0.010652038	 0.001191283	 0.018478845	 0.758810323
451	 19685	 8138	 1834450	 5	 13	 1	 3	 0.469782050	 0.013994897	 0.009118863	 0.005845041	 0.010616190	 0.001179199	 0.018429188	 0.759387639
452	 19885	 8218	 1854335	 5	 13	 1	 3	 0.469783794	 0.013963089	 0.009119325	 0.005845378	 0.010573825	 0.001185971	 0.018384684	 0.759495753
453	 20085	 8304	 1874420	 5	 13	 1	 3	 0.469785827	 0.013929147	 0.009119741	 0.005845663	 0.010528602	 0.001122709	 0.018332667	 0.759799304
454	 20285	 8390	 1894705	 5	 13	 1	 3	 0.469787605	 0.013898049	 0.009120343	 0.005846118	 0.010486902	 0.001114348	 0.018287025	 0.759995079
455	 20495	 8474	 1915200	 5	 13	 1	 3	 0.469789274	 0.013865074	 0.009120547	 0.005846298	 0.010442984	 0.001097247	 0.018244119	 0.759974985
456	 20685	 8551	 1935885	 5	 13	 1	 3	 0.469790843	 0.013841762	 0.009120954	 0.005846657	 0.010411655	 0.001134315	 0.018203659	 0.760383515
457	 20880	 8629	 1956765	 5	 13	 1	 3	 0.469792459	 0.013812825	 0.009121355	 0.005846914	 0.010372802	 0.001138486	 0.018161912	 0.760538071
458	 21090	 8714	 1977855	 5	 13	 1	 3	 0.469794249	 0.013787050	 0.009122123	 0.005847367	 0.010337776	 0.001090732	 0.018115558	 0.761061269
459	 21285	 8792	 1999140	 5	 13	 1	 3	 0.469795905	 0.013760511	 0.009122770	 0.005847737	 0.010301783	 0.001102522	 0.018072541	 0.761404332
460	 21495	 8877	 2020635	 5	 13	 1	 3	 0.469797572	 0.013728254	 0.009123143	 0.005848032	 0.010258324	 0.001113125	 0.018029169	 0.761446810
461	 21720	 8968	 2042355	 5	 13	 1	 3	 0.469799208	 0.013704867	 0.009123683	 0.005848454	 0.010226524	 0.001086716	 0.017986494	 0.761953200
462	 21925	 9050	 2064280	 5	 13	 1	 3	 0.469800866	 0.013677993	 0.009124243	 0.005848901	 0.010189980	 0.001116816	 0.017943134	 0.762296774
463	 22145	 9138	 2086425	 5	 13	 1	 3	 0.469802541	 0.013647687	 0.009124821	 0.005849278	 0.010148744	 0.001102936	 0.017899227	 0.762473535
464	 22380	 9232	 2108805	 5	 13	 1	 3	 0.469804180	 0.013627145	 0.009125392	 0.005849691	 0.010120588	 0.001095972	 0.017856148	 0.763162616
465	 22620	 9328	 2131425	 5	 13	 1	 3	 0.469805814	 0.013601827	 0.009125864	 0.005850005	 0.010086046	 0.001092647	 0.017813106	 0.763585394
466	 22880	 9434	 2154305	 5	 13	 1	 3	 0.469807465	 0.013576571	 0.009126373	 0.005850338	 0.010051498	 0.001050246	 0.017769493	 0.764038195
467	 23105	 9525	 2177410	 5	 13	 1	 3	 0.469808983	 0.013547097	 0.009126860	 0.005850588	 0.010011206	 0.001095011	 0.017729328	 0.764106640
468	 23370	 9632	 2200780	 5	 13	 1	 3	 0.469810612	 0.013519511	 0.009127300	 0.005850885	 0.009973443	 0.001056236	 0.017686113	 0.764413920
469	 23615	 9731	 2224395	 5	 13	 1	 3	 0.469812274	 0.013490427	 0.009127874	 0.005851212	 0.009933455	 0.001100068	 0.017641913	 0.764680486
470	 23865	 9832	 2248260	 5	 13	 1	 3	 0.469813927	 0.013465639	 0.009128554	 0.005851608	 0.009899139	 0.001022540	 0.017597822	 0.765187843
471	 24075	 9916	 2272335	 5	 13	 1	 3	 0.469815484	 0.013437084	 0.009129061	 0.005851870	 0.009859791	 0.001033132	 0.017556202	 0.765375329
472	 24315	 10012	 2296650	 5	 13	 1	 3	 0.469817124	 0.013411875	 0.009129835	 0.005852188	 0.009824689	 0.001027560	 0.017512254	 0.765856592
473	 24530	 10098	 2321180	 5	 13	 1	 3	 0.469818745	 0.013383290	 0.009130685	 0.005852551	 0.009784837	 0.001055450	 0.017468723	 0.766128701
474	 24790	 10202	 2345970	 5	 13	 1	 3	 0.469820496	 0.013355347	 0.009131603	 0.005853028	 0.009745723	 0.001057230	 0.017421555	 0.766598997
475	 25025	 10297	 2370995	 5	 13	 1	 3	 0.469822130	 0.013331408	 0.009132591	 0.005853480	 0.009711962	 0.001042179	 0.017377460	 0.767166648
476	 25280	 10400	 2396275	 5	 13	 1	 3	 0.469823882	 0.013303776	 0.009133588	 0.005853905	 0.009673057	 0.001027498	 0.017330025	 0.767672078
477	 25520	 10497	 2421795	 5	 13	 1	 3	 0.469825534	 0.013276952	 0.009134572	 0.005854338	 0.009635198	 0.001029381	 0.017285160	 0.768112761
478	 25770	 10597	 2447565	 5	 13	 1	 3	 0.469827174	 0.013255715	 0.009135633	 0.005854798	 0.009604904	 0.001047263	 0.017240526	 0.768869497
479	 26015	 10696	 2473580	 5	 13	 1	 3	 0.469828802	 0.013230069	 0.009136524	 0.005855192	 0.009568628	 0.001058397	 0.017196112	 0.769363946
480	 26285	 10805	 2499865	 5	 13	 1	 3	 0.469830467	 0.013203878	 0.009137255	 0.005855468	 0.009531682	 0.001080333	 0.017150561	 0.769880250
481	 26555	 10915	 2526420	 5	 13	 1	 3	 0.469832273	 0.013177258	 0.009138012	 0.005855799	 0.009494044	 0.001050057	 0.017101017	 0.770554062
482	 26825	 11027	 2553245	 5	 13	 1	 3	 0.469834082	 0.013144807	 0.009138771	 0.005856144	 0.009448218	 0.001026874	 0.017051243	 0.770900231
483	 27085	 11132	 2580330	 5	 13	 1	 3	 0.469835563	 0.013120053	 0.009139289	 0.005856474	 0.009413246	 0.001022681	 0.017010377	 0.771297034
484	 27335	 11232	 2607665	 5	 13	 1	 3	 0.469837083	 0.013093596	 0.009139940	 0.005856730	 0.009375701	 0.001010666	 0.016968340	 0.771648622
485	 27560	 11324	 2635225	 5	 13	 1	 3	 0.469838623	 0.013065171	 0.009140513	 0.005857045	 0.009335401	 0.001016059	 0.016925669	 0.771914625
486	 27815	 11426	 2663040	 5	 13	 1	 3	 0.469840223	 0.013040089	 0.009141123	 0.005857411	 0.009299665	 0.001022954	 0.016881178	 0.772463199
487	 28060	 11525	 2691100	 5	 13	 1	 3	 0.469841762	 0.013016159	 0.009141676	 0.005857739	 0.009265536	 0.001022926	 0.016838282	 0.773009929
488	 28325	 11632	 2719425	 5	 13	 1	 3	 0.469843242	 0.012994783	 0.009142277	 0.005858086	 0.009234888	 0.001006393	 0.016796954	 0.773639227
489	 28575	 11735	 2748000	 5	 13	 1	 3	 0.469844674	 0.012970857	 0.009142744	 0.005858396	 0.009200726	 0.000991086	 0.016756835	 0.774063674
490	 28810	 11834	 2776810	 5	 13	 1	 3	 0.469846113	 0.012947335	 0.009143120	 0.005858631	 0.009167161	 0.001004956	 0.016716447	 0.774526696
491	 29060	 11935	 2805870	 5	 13	 1	 3	 0.469847522	 0.012927042	 0.009143418	 0.005858885	 0.009138179	 0.000969162	 0.016676794	 0.775151481
492	 34872	 11935	 2840742	 6	 15	 3	 3	 0.469886255	 0.011697781	 0.007289860	 0.006832098	 0.009148553	 0.000970667	 0.015547238	 0.752402519
493	 35160	 12032	 2875902	 6	 15	 3	 3	 0.469887561	 0.011675218	 0.007290075	 0.006832285	 0.009119513	 0.000967260	 0.015507726	 0.752864629
494	 35454	 12131	 2911356	 6	 15	 3	 3	 0.469888858	 0.011644349	 0.007290314	 0.006832502	 0.009079768	 0.000971301	 0.015468381	 0.752783946
495	 35766	 12237	 2947122	 6	 15	 3	 3	 0.469890233	 0.011620631	 0.007290681	 0.006832822	 0.009049035	 0.000965864	 0.015426563	 0.753287116
496	 36048	 12332	 2983170	 6	 15	 3	 3	 0.469891654	 0.011594718	 0.007290974	 0.006833053	 0.009015497	 0.000977237	 0.015383198	 0.753726101
497	 36330	 12429	 3019500	 6	 15	 3	 3	 0.469893132	 0.011564019	 0.007291317	 0.006833350	 0.008975703	 0.000968463	 0.015337997	 0.753945841
498	 36648	 12536	 3056148	 6	 15	 3	 3	 0.469894543	 0.011533424	 0.007291648	 0.006833637	 0.008935980	 0.000945097	 0.015294696	 0.754079969
499	 36918	 12627	 3093066	 6	 15	 3	 3	 0.469895860	 0.011502154	 0.007292099	 0.006834036	 0.008895214	 0.000951923	 0.015254199	 0.754031940
500	 37224	 12731	 3130290	 6	 15	 3	 3	 0.469897160	 0.011474271	 0.007292429	 0.006834332	 0.008858858	 0.000975407	 0.015214104	 0.754186446
501	 37542	 12837	 3167832	 6	 15	 3	 3	 0.469898588	 0.011445591	 0.007292812	 0.006834682	 0.008821364	 0.000955653	 0.015169923	 0.754492406
502	 37830	 12935	 3205662	 6	 15	 3	 3	 0.469899898	 0.011420155	 0.007293232	 0.006835060	 0.008787987	 0.000951133	 0.015129279	 0.754838063
503	 38106	 13028	 3243768	 6	 15	 3	 3	 0.469901265	 0.011389703	 0.007293491	 0.006835293	 0.008748161	 0.000908359	 0.015086775	 0.754946153
504	 38382	 13121	 3282150	 6	 15	 3	 3	 0.469902416	 0.011361413	 0.007293640	 0.006835429	 0.008711173	 0.000934317	 0.015050881	 0.754867004
505	 38676	 13220	 3320826	 6	 15	 3	 3	 0.469903640	 0.011333618	 0.007293786	 0.006835558	 0.008674767	 0.000955264	 0.015012625	 0.754939126
506	 39036	 13340	 3359862	 6	 15	 3	 3	 0.469904913	 0.011308697	 0.007293993	 0.006835729	 0.008642007	 0.000918169	 0.014972708	 0.755287318
507	 39348	 13446	 3399210	 6	 15	 3	 3	 0.469906017	 0.011287233	 0.007294115	 0.006835826	 0.008613797	 0.000922856	 0.014938015	 0.755604579
508	 39654	 13548	 3438864	 6	 15	 3	 3	 0.469907188	 0.011261504	 0.007294220	 0.006835906	 0.008579966	 0.000910731	 0.014901132	 0.755748178
509	 39936	 13643	 3478800	 6	 15	 3	 3	 0.469908344	 0.011234957	 0.007294307	 0.006835985	 0.008545019	 0.000916058	 0.014864645	 0.755817390
510	 40218	 13739	 3519018	 6	 15	 3	 3	 0.469909426	 0.011209528	 0.007294432	 0.006836090	 0.008511450	 0.000908083	 0.014830405	 0.755847786
511	 40524	 13841	 3559542	 6	 15	 3	 3	 0.469910528	 0.011183802	 0.007294567	 0.006836197	 0.008477424	 0.000888339	 0.014795445	 0.755894919
512	 40782	 13930	 3600324	 6	 15	 3	 3	 0.469911630	 0.011158184	 0.007294725	 0.006836336	 0.008443462	 0.000917810	 0.014760402	 0.755953917
513	 41112	 14040	 3641436	 6	 15	 3	 3	 0.469912780	 0.011131500	 0.007294921	 0.006836507	 0.008407997	 0.000910990	 0.014723743	 0.756023745
514	 41406	 14138	 3682842	 6	 15	 3	 3	 0.469913911	 0.011107443	 0.007295062	 0.006836633	 0.008375999	 0.000898693	 0.014687609	 0.756245836
515	 41706	 14238	 3724548	 6	 15	 3	 3	 0.469915065	 0.011083248	 0.007295181	 0.006836720	 0.008343784	 0.000911215	 0.014650636	 0.756502889
516	 42012	 14340	 3766560	 6	 15	 3	 3	 0.469916232	 0.011060342	 0.007295345	 0.006836851	 0.008313190	 0.000893503	 0.014613154	 0.756875810
517	 42306	 14438	 3808866	 6	 15	 3	 3	 0.469917347	 0.011035637	 0.007295486	 0.006836959	 0.008280167	 0.000882847	 0.014577260	 0.757044669
518	 42612	 14540	 3851478	 6	 15	 3	 3	 0.469918394	 0.011011299	 0.007295626	 0.006837075	 0.008247578	 0.000916093	 0.014543479	 0.757129672
519	 42942	 14650	 3894420	 6	 15	 3	 3	 0.469919549	 0.010983888	 0.007295681	 0.006837113	 0.008210897	 0.000850146	 0.014506109	 0.757190508
520	 43200	 14736	 3937620	 6	 15	 3	 3	 0.469920573	 0.010959560	 0.007295757	 0.006837181	 0.008178257	 0.000904592	 0.014472876	 0.757248277
521	 43494	 14835	 3981114	 6	 15	 3	 3	 0.469921802	 0.010930199	 0.007295919	 0.006837330	 0.008138723	 0.000887796	 0.014432923	 0.757310170
522	 43782	 14931	 4024896	 6	 15	 3	 3	 0.469922926	 0.010903695	 0.007296079	 0.006837474	 0.008102950	 0.000892698	 0.014396303	 0.757395501
523	 44118	 15044	 4069014	 6	 15	 3	 3	 0.469924081	 0.010876610	 0.007296147	 0.006837530	 0.008066405	 0.000890786	 0.014358547	 0.757500719
524	 44448	 15154	 4113462	 6	 15	 3	 3	 0.469925271	 0.010850702	 0.007296275	 0.006837631	 0.008031321	 0.000847663	 0.014319546	 0.757754652
525	 44736	 15251	 4158198	 6	 15	 3	 3	 0.469926280	 0.010825739	 0.007296337	 0.006837683	 0.007997505	 0.000880063	 0.014286393	 0.757765730
526	 45042	 15353	 4203240	 6	 15	 3	 3	 0.469927396	 0.010801005	 0.007296453	 0.006837775	 0.007963885	 0.000874587	 0.014249647	 0.757984006
527	 45366	 15461	 4248606	 6	 15	 3	 3	 0.469928544	 0.010775000	 0.007296602	 0.006837898	 0.007928444	 0.000871409	 0.014211722	 0.758176948
528	 45672	 15564	 4294278	 6	 15	 3	 3	 0.469929669	 0.010750355	 0.007296799	 0.006838067	 0.007894737	 0.000869443	 0.014174464	 0.758431157
529	 45960	 15661	 4340238	 6	 15	 3	 3	 0.469930812	 0.010721073	 0.007296938	 0.006838189	 0.007854687	 0.000885989	 0.014136542	 0.758394333
530	 46326	 15783	 4386564	 6	 15	 3	 3	 0.469931957	 0.010696008	 0.007297039	 0.006838257	 0.007820346	 0.000851455	 0.014098405	 0.758667965
531	 46632	 15887	 4433196	 6	 15	 3	 3	 0.469932978	 0.010671114	 0.007297084	 0.006838295	 0.007786221	 0.000850036	 0.014064328	 0.758736147
532	 46938	 15992	 4480134	 6	 15	 3	 3	 0.469933993	 0.010647244	 0.007297154	 0.006838348	 0.007753408	 0.000840823	 0.014030378	 0.758870783
533	 47262	 16101	 4527396	 6	 15	 3	 3	 0.469934975	 0.010625006	 0.007297311	 0.006838487	 0.007722694	 0.000838295	 0.013997473	 0.759066019
534	 47580	 16208	 4574976	 6	 15	 3	 3	 0.469935951	 0.010603225	 0.007297500	 0.006838654	 0.007692521	 0.000826069	 0.013964654	 0.759290222
535	 47898	 16314	 4622874	 6	 15	 3	 3	 0.469936890	 0.010581991	 0.007297565	 0.006838706	 0.007663163	 0.000821868	 0.013933024	 0.759489895
536	 48222	 16427	 4671096	 6	 15	 3	 3	 0.469937828	 0.010559539	 0.007297666	 0.006838790	 0.007632033	 0.000815480	 0.013901354	 0.759605061
537	 48528	 16530	 4719624	 6	 15	 3	 3	 0.469938750	 0.010536047	 0.007297759	 0.006838867	 0.007599408	 0.000826961	 0.013870130	 0.759621345
538	 48846	 16638	 4768470	 6	 15	 3	 3	 0.469939730	 0.010512613	 0.007297867	 0.006838964	 0.007566780	 0.000829519	 0.013836907	 0.759751634
539	 49170	 16747	 4817640	 6	 15	 3	 3	 0.469940727	 0.010489934	 0.007297923	 0.006838998	 0.007535187	 0.000842078	 0.013802991	 0.759975451
540	 49500	 16858	 4867140	 6	 15	 3	 3	 0.469941760	 0.010466729	 0.007298039	 0.006839100	 0.007502736	 0.000812403	 0.013767792	 0.760232924
541	 49818	 16964	 4916958	 6	 15	 3	 3	 0.469942717	 0.010442695	 0.007298127	 0.006839179	 0.007469084	 0.000809387	 0.013735084	 0.760293498
542	 50136	 17070	 4967094	 6	 15	 3	 3	 0.469943614	 0.010419817	 0.007298185	 0.006839223	 0.007437007	 0.000799483	 0.013704338	 0.760329797
543	 50484	 17186	 5017578	 6	 15	 3	 3	 0.469944512	 0.010400346	 0.007298271	 0.006839295	 0.007409618	 0.000797090	 0.013673507	 0.760620242
544	 50784	 17286	 5068362	 6	 15	 3	 3	 0.469945449	 0.010381534	 0.007298381	 0.006839384	 0.007383081	 0.000773976	 0.013641276	 0.761038360
545	 51066	 17382	 5119428	 6	 15	 3	 3	 0.469946284	 0.010359318	 0.007298444	 0.006839439	 0.007351748	 0.000802525	 0.013612485	 0.761015935
546	 51408	 17496	 5170836	 6	 15	 3	 3	 0.469947273	 0.010338114	 0.007298565	 0.006839536	 0.007321718	 0.000803904	 0.013578295	 0.761370588
547	 51726	 17602	 5222562	 6	 15	 3	 3	 0.469948221	 0.010320120	 0.007298723	 0.006839672	 0.007296129	 0.000773942	 0.013545456	 0.761887915
548	 77589	 17602	 5300151	 9	 28	 1	 4	 0.470000732	 0.008634535	 0.004612577	 0.003057541	 0.007299270	 0.000786373	 0.011581091	 0.745571834
549	 78066	 17710	 5378217	 9	 28	 1	 4	 0.470001625	 0.008610046	 0.004612671	 0.003057606	 0.007270224	 0.000785212	 0.011544772	 0.745796095
550	 78552	 17818	 5456769	 9	 28	 1	 4	 0.470002531	 0.008581450	 0.004612731	 0.003057659	 0.007236297	 0.000765923	 0.011507823	 0.745705753
551	 79047	 17930	 5535816	 9	 28	 1	 4	 0.470003325	 0.008559942	 0.004612805	 0.003057712	 0.007210731	 0.000786662	 0.011475361	 0.745940983
552	 79551	 18044	 5615367	 9	 28	 1	 4	 0.470004255	 0.008534190	 0.004612887	 0.003057749	 0.007180088	 0.000777952	 0.011437194	 0.746178620
553	 80010	 18147	 5695377	 9	 28	 1	 4	 0.470005112	 0.008507289	 0.004612955	 0.003057809	 0.007148050	 0.000779785	 0.011401947	 0.746126007
554	 80559	 18272	 5775936	 9	 28	 1	 4	 0.470005961	 0.008480084	 0.004613026	 0.003057865	 0.007115603	 0.000793028	 0.011366871	 0.746034976
555	 81171	 18408	 5857107	 9	 28	 1	 4	 0.470006877	 0.008454855	 0.004613108	 0.003057911	 0.007085465	 0.000768792	 0.011328967	 0.746304158
556	 81693	 18524	 5938800	 9	 28	 1	 4	 0.470007745	 0.008429035	 0.004613167	 0.003057943	 0.007054596	 0.000765625	 0.011292886	 0.746402231
557	 82278	 18655	 6021078	 9	 28	 1	 4	 0.470008594	 0.008403360	 0.004613247	 0.003058015	 0.007023846	 0.000750411	 0.011257483	 0.746468872
558	 82782	 18767	 6103860	 9	 28	 1	 4	 0.470009407	 0.008376092	 0.004613323	 0.003058086	 0.006991149	 0.000752410	 0.011223512	 0.746298645
559	 83313	 18885	 6187173	 9	 28	 1	 4	 0.470010184	 0.008349976	 0.004613373	 0.003058124	 0.006959806	 0.000744732	 0.011190917	 0.746138731
560	 83808	 18997	 6270981	 9	 28	 1	 4	 0.470010943	 0.008323072	 0.004613430	 0.003058176	 0.006927466	 0.000748998	 0.011158991	 0.745862387
561	 84393	 19130	 6355374	 9	 28	 1	 4	 0.470011724	 0.008300976	 0.004613499	 0.003058206	 0.006900857	 0.000733010	 0.011126029	 0.746086093
562	 84906	 19249	 6440280	 9	 28	 1	 4	 0.470012416	 0.008277129	 0.004613541	 0.003058219	 0.006872125	 0.000762390	 0.011096751	 0.745905580
563	 85536	 19389	 6525816	 9	 28	 1	 4	 0.470013183	 0.008255045	 0.004613588	 0.003058245	 0.006845478	 0.000723348	 0.011064230	 0.746102086
564	 86058	 19506	 6611874	 9	 28	 1	 4	 0.470013922	 0.008232034	 0.004613661	 0.003058302	 0.006817662	 0.000727017	 0.011032810	 0.746141147
565	 86616	 19630	 6698490	 9	 28	 1	 4	 0.470014646	 0.008209977	 0.004613711	 0.003058347	 0.006790980	 0.000757131	 0.011001903	 0.746232507
566	 87264	 19774	 6785754	 9	 28	 1	 4	 0.470015467	 0.008188961	 0.004613785	 0.003058418	 0.006765506	 0.000694863	 0.010966800	 0.746704708
567	 87714	 19874	 6873468	 9	 28	 1	 4	 0.470016145	 0.008167679	 0.004613839	 0.003058457	 0.006739694	 0.000732342	 0.010937688	 0.746746388
568	 88281	 20001	 6961749	 9	 28	 1	 4	 0.470016919	 0.008149820	 0.004613952	 0.003058550	 0.006717962	 0.000688052	 0.010904374	 0.747389958
569	 88767	 20112	 7050516	 9	 28	 1	 4	 0.470017593	 0.008129854	 0.004614002	 0.003058577	 0.006693692	 0.000696995	 0.010875289	 0.747552915
570	 89289	 20230	 7139805	 9	 28	 1	 4	 0.470018229	 0.008110272	 0.004614062	 0.003058624	 0.006669853	 0.000707185	 0.010847765	 0.747644475
571	 89838	 20354	 7229643	 9	 28	 1	 4	 0.470018927	 0.008087633	 0.004614128	 0.003058673	 0.006642261	 0.000719588	 0.010817491	 0.747644088
572	 90423	 20488	 7320066	 9	 28	 1	 4	 0.470019700	 0.008066478	 0.004614184	 0.003058702	 0.006616447	 0.000670893	 0.010783823	 0.748016501
573	 90882	 20590	 7410948	 9	 28	 1	 4	 0.470020361	 0.008048871	 0.004614232	 0.003058729	 0.006594936	 0.000693595	 0.010754998	 0.748384231
574	 91431	 20713	 7502379	 9	 28	 1	 4	 0.470021055	 0.008030061	 0.004614284	 0.003058756	 0.006571930	 0.000681436	 0.010724594	 0.748751974
575	 91971	 20833	 7594350	 9	 28	 1	 4	 0.470021706	 0.008012171	 0.004614355	 0.003058816	 0.006550009	 0.000691463	 0.010696027	 0.749079185
576	 92565	 20966	 7686915	 9	 28	 1	 4	 0.470022377	 0.007992303	 0.004614424	 0.003058877	 0.006525641	 0.000675892	 0.010666516	 0.749288949
577	 93051	 21076	 7779966	 9	 28	 1	 4	 0.470023038	 0.007975059	 0.004614497	 0.003058923	 0.006504459	 0.000691349	 0.010637349	 0.749722467
578	 93636	 21206	 7873602	 9	 28	 1	 4	 0.470023717	 0.007954028	 0.004614566	 0.003058977	 0.006478607	 0.000695983	 0.010607321	 0.749862119
579	 94257	 21346	 7967859	 9	 28	 1	 4	 0.470024383	 0.007933153	 0.004614639	 0.003059028	 0.006452908	 0.000682851	 0.010577759	 0.749984278
580	 94869	 21484	 8062728	 9	 28	 1	 4	 0.470024995	 0.007913360	 0.004614701	 0.003059053	 0.006428515	 0.000663606	 0.010550539	 0.750043156
581	 95454	 21616	 8158182	 9	 28	 1	 4	 0.470025578	 0.007892204	 0.004614734	 0.003059067	 0.006402430	 0.000683591	 0.010524514	 0.749887689
582	 96102	 21761	 8254284	 9	 28	 1	 4	 0.470026217	 0.007870498	 0.004614770	 0.003059087	 0.006375629	 0.000691828	 0.010495949	 0.749860558
583	 96786	 21913	 8351070	 9	 28	 1	 4	 0.470026855	 0.007848356	 0.004614804	 0.003059104	 0.006348250	 0.000675773	 0.010467334	 0.749795133
584	 97488	 22072	 8448558	 9	 28	 1	 4	 0.470027472	 0.007828609	 0.004614852	 0.003059126	 0.006323785	 0.000669255	 0.010439581	 0.749896791
585	 98118	 22215	 8546676	 9	 28	 1	 4	 0.470028081	 0.007807206	 0.004614886	 0.003059144	 0.006297244	 0.000664841	 0.010412148	 0.749817063
586	 98793	 22368	 8645469	 9	 28	 1	 4	 0.470028674	 0.007786630	 0.004614930	 0.003059173	 0.006271685	 0.000664363	 0.010385324	 0.749772447
587	 99495	 22527	 8744964	 9	 28	 1	 4	 0.470029283	 0.007765693	 0.004614982	 0.003059199	 0.006245633	 0.000666642	 0.010357743	 0.749747595
588	 100215	 22692	 8845179	 9	 28	 1	 4	 0.470029894	 0.007745120	 0.004615024	 0.003059218	 0.006220004	 0.000674556	 0.010329969	 0.749771925
589	 100953	 22856	 8946132	 9	 28	 1	 4	 0.470030524	 0.007724178	 0.004615070	 0.003059254	 0.006193872	 0.000678842	 0.010301281	 0.749826891
590	 101700	 23023	 9047832	 9	 28	 1	 4	 0.470031154	 0.007702521	 0.004615125	 0.003059291	 0.006166802	 0.000662149	 0.010272481	 0.749820887
591	 102420	 23183	 9150252	 9	 28	 1	 4	 0.470031765	 0.007683492	 0.004615182	 0.003059318	 0.006142975	 0.000649273	 0.010244468	 0.750013746
592	 103203	 23367	 9253455	 9	 28	 1	 4	 0.470032323	 0.007666286	 0.004615228	 0.003059341	 0.006121407	 0.000650426	 0.010218867	 0.750209076
593	 103950	 23535	 9357405	 9	 28	 1	 4	 0.470032911	 0.007646716	 0.004615291	 0.003059374	 0.006096832	 0.000639164	 0.010191778	 0.750282831
594	 104724	 23708	 9462129	 9	 28	 1	 4	 0.470033463	 0.007628683	 0.004615344	 0.003059404	 0.006074159	 0.000633582	 0.010166273	 0.750391344
595	 105480	 23880	 9567609	 9	 28	 1	 4	 0.470034010	 0.007611700	 0.004615403	 0.003059429	 0.006052770	 0.000643291	 0.010140947	 0.750590607
596	 106272	 24058	 9673881	 9	 28	 1	 4	 0.470034557	 0.007594257	 0.004615454	 0.003059458	 0.006030781	 0.000645849	 0.010115575	 0.750748932
597	 107091	 24241	 9780972	 9	 28	 1	 4	 0.470035113	 0.007576562	 0.004615522	 0.003059500	 0.006008432	 0.000640923	 0.010089716	 0.750919262
598	 107964	 24438	 9888936	 9	 28	 1	 4	 0.470035685	 0.007557905	 0.004615586	 0.003059533	 0.005984839	 0.000619814	 0.010063010	 0.751058086
599	 108711	 24609	 9997647	 9	 28	 1	 4	 0.470036219	 0.007539564	 0.004615634	 0.003059554	 0.005961623	 0.000625649	 0.010038046	 0.751098775
600	 109530	 24792	 10107177	 9	 28	 1	 4	 0.470036775	 0.007520520	 0.004615680	 0.003059576	 0.005937484	 0.000624784	 0.010011965	 0.751153272
601	 110376	 24981	 10217553	 9	 28	 1	 4	 0.470037303	 0.007502127	 0.004615722	 0.003059598	 0.005914137	 0.000632410	 0.009987151	 0.751177922
602	 111294	 25191	 10328847	 9	 28	 1	 4	 0.470037847	 0.007483016	 0.004615764	 0.003059622	 0.005889843	 0.000635765	 0.009961525	 0.751191813
603	 112302	 25415	 10441149	 9	 28	 1	 4	 0.470038392	 0.007465600	 0.004615809	 0.003059645	 0.005867665	 0.000624001	 0.009935780	 0.751385416
604	 113220	 25623	 10554369	 9	 28	 1	 4	 0.470038921	 0.007447526	 0.004615854	 0.003059666	 0.005844615	 0.000624680	 0.009910709	 0.751462412
605	 114273	 25863	 10668642	 9	 28	 1	 4	 0.470039440	 0.007430901	 0.004615896	 0.003059686	 0.005823383	 0.000616554	 0.009886074	 0.751653353
606	 115281	 26089	 10783923	 9	 28	 1	 4	 0.470039944	 0.007414052	 0.004615942	 0.003059711	 0.005801831	 0.000618597	 0.009862076	 0.751773922
607	 116253	 26309	 10900176	 9	 28	 1	 4	 0.470040459	 0.007396816	 0.004615982	 0.003059738	 0.005779758	 0.000609736	 0.009837477	 0.751901712
608	 117225	 26525	 11017401	 9	 28	 1	 4	 0.470040976	 0.007379534	 0.004616023	 0.003059771	 0.005757590	 0.000617031	 0.009812784	 0.752032633
609	 118215	 26746	 11135616	 9	 28	 1	 4	 0.470041496	 0.007361560	 0.004616073	 0.003059798	 0.005734495	 0.000606585	 0.009787813	 0.752114827
610	 119205	 26977	 11254821	 9	 28	 1	 4	 0.470042000	 0.007347541	 0.004616141	 0.003059838	 0.005716432	 0.000605910	 0.009763603	 0.752543976
611	 120258	 27212	 11375079	 9	 28	 1	 4	 0.470042507	 0.007331817	 0.004616194	 0.003059874	 0.005696165	 0.000600072	 0.009739131	 0.752820434
612	 121266	 27436	 11496345	 9	 28	 1	 4	 0.470043003	 0.007315674	 0.004616234	 0.003059898	 0.005675339	 0.000603661	 0.009715192	 0.753013902
613	 122274	 27664	 11618619	 9	 28	 1	 4	 0.470043502	 0.007299855	 0.004616285	 0.003059924	 0.005654891	 0.000597922	 0.009691027	 0.753259165
614	 123363	 27906	 11741982	 9	 28	 1	 4	 0.470043995	 0.007284487	 0.004616335	 0.003059952	 0.005634998	 0.000598367	 0.009667055	 0.753537345
615	 124389	 28136	 11866371	 9	 28	 1	 4	 0.470044492	 0.007269162	 0.004616370	 0.003059969	 0.005615145	 0.000603274	 0.009642856	 0.753839122
616	 125505	 28386	 11991876	 9	 28	 1	 4	 0.470044986	 0.007252827	 0.004616410	 0.003059992	 0.005593949	 0.000604924	 0.009618764	 0.754029018
617	 126630	 28641	 12118506	 9	 28	 1	 4	 0.470045467	 0.007235866	 0.004616447	 0.003060012	 0.005571909	 0.000598135	 0.009595245	 0.754109525
618	 127872	 28922	 12246378	 9	 28	 1	 4	 0.470045950	 0.007219839	 0.004616503	 0.003060034	 0.005551033	 0.000582455	 0.009571547	 0.754302189
619	 129006	 29177	 12375384	 9	 28	 1	 4	 0.470046411	 0.007204065	 0.004616538	 0.003060054	 0.005530473	 0.000588129	 0.009548854	 0.754442860
620	 130122	 29427	 12505506	 9	 28	 1	 4	 0.470046861	 0.007188822	 0.004616585	 0.003060081	 0.005510563	 0.000595855	 0.009526685	 0.754598451
621	 131382	 29707	 12636888	 9	 28	 1	 4	 0.470047329	 0.007173955	 0.004616645	 0.003060113	 0.005491103	 0.000582200	 0.009503574	 0.754869136
622	 132570	 29976	 12769458	 9	 28	 1	 4	 0.470047777	 0.007158034	 0.004616696	 0.003060140	 0.005470245	 0.000590309	 0.009481381	 0.754956916
623	 133794	 30253	 12903252	 9	 28	 1	 4	 0.470048245	 0.007141654	 0.004616742	 0.003060165	 0.005448753	 0.000589270	 0.009458189	 0.755076236
624	 135090	 30546	 13038342	 9	 28	 1	 4	 0.470048728	 0.007125177	 0.004616789	 0.003060191	 0.005427100	 0.000582788	 0.009434111	 0.755256867
625	 136377	 30836	 13174719	 9	 28	 1	 4	 0.470049182	 0.007110938	 0.004616841	 0.003060222	 0.005408347	 0.000569098	 0.009411489	 0.755559270
626	 137601	 31110	 13312320	 9	 28	 1	 4	 0.470049624	 0.007096509	 0.004616899	 0.003060249	 0.005389312	 0.000581692	 0.009389366	 0.755802770
627	 138906	 31401	 13451226	 9	 28	 1	 4	 0.470050070	 0.007081414	 0.004616952	 0.003060276	 0.005369374	 0.000581028	 0.009367018	 0.755994535
628	 140265	 31705	 13591491	 9	 28	 1	 4	 0.470050529	 0.007066373	 0.004617009	 0.003060297	 0.005349472	 0.000573672	 0.009343959	 0.756250430
629	 141597	 32006	 13733088	 9	 28	 1	 4	 0.470050973	 0.007050713	 0.004617067	 0.003060330	 0.005328719	 0.000562558	 0.009321597	 0.756384698
630	 142902	 32296	 13875990	 9	 28	 1	 4	 0.470051396	 0.007036848	 0.004617113	 0.003060353	 0.005310320	 0.000574199	 0.009300268	 0.756628537
631	 144369	 32625	 14020359	 9	 28	 1	 4	 0.470051839	 0.007022151	 0.004617169	 0.003060377	 0.005290781	 0.000566500	 0.009277824	 0.756874827
632	 145764	 32935	 14166123	 9	 28	 1	 4	 0.470052267	 0.007007270	 0.004617220	 0.003060395	 0.005270969	 0.000577003	 0.009256120	 0.757041893
633	 147294	 33277	 14313417	 9	 28	 1	 4	 0.470052715	 0.006994219	 0.004617295	 0.003060427	 0.005253540	 0.000565490	 0.009233364	 0.757494131
634	 148680	 33587	 14462097	 9	 28	 1	 4	 0.470053147	 0.006980237	 0.004617351	 0.003060458	 0.005234862	 0.000562085	 0.009211331	 0.757788113
635	 150147	 33921	 14612244	 9	 28	 1	 4	 0.470053579	 0.006965728	 0.004617413	 0.003060485	 0.005215445	 0.000550944	 0.009189229	 0.758031870
636	 151560	 34238	 14763804	 9	 28	 1	 4	 0.470053990	 0.006951944	 0.004617476	 0.003060517	 0.005196964	 0.000546595	 0.009168187	 0.758268084
637	 152955	 34552	 14916759	 9	 28	 1	 4	 0.470054405	 0.006938835	 0.004617547	 0.003060553	 0.005179352	 0.000555517	 0.009146890	 0.758600448
638	 154458	 34888	 15071217	 9	 28	 1	 4	 0.470054831	 0.006926970	 0.004617622	 0.003060583	 0.005163380	 0.000548458	 0.009124997	 0.759120299
639	 155907	 35211	 15227124	 9	 28	 1	 4	 0.470055245	 0.006914139	 0.004617692	 0.003060611	 0.005146090	 0.000545769	 0.009103648	 0.759491086
640	 157392	 35542	 15384516	 9	 28	 1	 4	 0.470055660	 0.006902266	 0.004617765	 0.003060628	 0.005130061	 0.000550999	 0.009082196	 0.759977658
641	 158958	 35891	 15543474	 9	 28	 1	 4	 0.470056073	 0.006889192	 0.004617835	 0.003060651	 0.005112394	 0.000545436	 0.009060804	 0.760329000
642	 160524	 36239	 15703998	 9	 28	 1	 4	 0.470056477	 0.006875854	 0.004617896	 0.003060668	 0.005094351	 0.000553034	 0.009039792	 0.760620883
643	 162225	 36618	 15866223	 9	 28	 1	 4	 0.470056905	 0.006862487	 0.004617962	 0.003060688	 0.005076234	 0.000536593	 0.009017533	 0.761015954
644	 163845	 36979	 16030068	 9	 28	 1	 4	 0.470057306	 0.006849479	 0.004618038	 0.003060719	 0.005058565	 0.000536625	 0.008996613	 0.761339758
645	 165465	 37341	 16195533	 9	 28	 1	 4	 0.470057719	 0.006836520	 0.004618125	 0.003060758	 0.005040925	 0.000538135	 0.008974970	 0.761731805
646	 167040	 37691	 16362573	 9	 28	 1	 4	 0.470058131	 0.006822570	 0.004618200	 0.003060791	 0.005021921	 0.000532431	 0.008953360	 0.762012232
647	 168714	 38064	 16531287	 9	 28	 1	 4	 0.470058521	 0.006808870	 0.004618274	 0.003060821	 0.005003225	 0.000532171	 0.008932898	 0.762224099
648	 170307	 38426	 16701594	 9	 28	 1	 4	 0.470058916	 0.006794453	 0.004618331	 0.003060839	 0.004983535	 0.000529268	 0.008912096	 0.762385585
649	 171990	 38803	 16873584	 9	 28	 1	 4	 0.470059313	 0.006781513	 0.004618403	 0.003060857	 0.004965811	 0.000524268	 0.008891121	 0.762728747
650	 173691	 39184	 17047275	 9	 28	 1	 4	 0.470059706	 0.006769616	 0.004618486	 0.003060877	 0.004949473	 0.000529095	 0.008870284	 0.763179186
651	 175464	 39578	 17222739	 9	 28	 1	 4	 0.470060121	 0.006756764	 0.004618573	 0.003060891	 0.004931799	 0.000524761	 0.008848306	 0.763622295
652	 177138	 39951	 17399877	 9	 28	 1	 4	 0.470060531	 0.006742800	 0.004618652	 0.003060905	 0.004912576	 0.000528516	 0.008826465	 0.763929841
653	 178929	 40349	 17578806	 9	 28	 1	 4	 0.470060950	 0.006729728	 0.004618749	 0.003060927	 0.004894528	 0.000518410	 0.008804130	 0.764383077
654	 180585	 40718	 17759391	 9	 28	 1	 4	 0.470061344	 0.006716424	 0.004618842	 0.003060948	 0.004876130	 0.000519005	 0.008783092	 0.764699223
655	 182322	 41104	 17941713	 9	 28	 1	 4	 0.470061750	 0.006704028	 0.004618939	 0.003060978	 0.004858951	 0.000518308	 0.008761307	 0.765185860
656	 184050	 41489	 18125763	 9	 28	 1	 4	 0.470062158	 0.006690855	 0.004619041	 0.003061007	 0.004840661	 0.000514137	 0.008739394	 0.765597074
657	 185787	 41876	 18311550	 9	 28	 1	 4	 0.470062569	 0.006678086	 0.004619151	 0.003061035	 0.004822891	 0.000515512	 0.008717248	 0.766077344
658	 187506	 42259	 18499056	 9	 28	 1	 4	 0.470062978	 0.006665054	 0.004619249	 0.003061056	 0.004804735	 0.000515259	 0.008695182	 0.766522571
659	 189324	 42664	 18688380	 9	 28	 1	 4	 0.470063393	 0.006651460	 0.004619348	 0.003061078	 0.004785765	 0.000516528	 0.008672716	 0.766940886
660	 191088	 43059	 18879468	 9	 28	 1	 4	 0.470063800	 0.006639180	 0.004619460	 0.003061104	 0.004768574	 0.000503245	 0.008650657	 0.767476958
661	 192762	 43436	 19072230	 9	 28	 1	 4	 0.470064200	 0.006626232	 0.004619573	 0.003061129	 0.004750420	 0.000508709	 0.008628883	 0.767913073
662	 194508	 43831	 19266738	 9	 28	 1	 4	 0.470064585	 0.006613767	 0.004619662	 0.003061157	 0.004732931	 0.000508692	 0.008607861	 0.768340388
663	 196290	 44234	 19463028	 9	 28	 1	 4	 0.470064969	 0.006600383	 0.004619727	 0.003061183	 0.004714147	 0.000511826	 0.008586879	 0.768659089
664	 198072	 44636	 19661100	 9	 28	 1	 4	 0.470065339	 0.006587683	 0.004619789	 0.003061217	 0.004696288	 0.000505970	 0.008566591	 0.768997091
665	 199872	 45040	 19860972	 9	 28	 1	 4	 0.470065702	 0.006574310	 0.004619849	 0.003061245	 0.004677450	 0.000501846	 0.008546660	 0.769225608
666	 201555	 45419	 20062527	 9	 28	 1	 4	 0.470066066	 0.006561315	 0.004619909	 0.003061269	 0.004659109	 0.000509108	 0.008526633	 0.769508322
667	 203328	 45813	 20265855	 9	 28	 1	 4	 0.470066451	 0.006548453	 0.004619968	 0.003061288	 0.004640920	 0.000509564	 0.008505337	 0.769922828
668	 205218	 46234	 20471073	 9	 28	 1	 4	 0.470066831	 0.006536594	 0.004620034	 0.003061314	 0.004624105	 0.000500890	 0.008484306	 0.770433549
669	 206937	 46621	 20678010	 9	 28	 1	 4	 0.470067206	 0.006524083	 0.004620095	 0.003061339	 0.004606342	 0.000497353	 0.008463503	 0.770849021
670	 229930	 46621	 20907940	 10	 38	 2	 5	 0.470077176	 0.006218971	 0.004176646	 0.002977896	 0.004607736	 0.000497477	 0.007890387	 0.788170656
671	 231890	 47013	 21139830	 10	 38	 2	 5	 0.470077544	 0.006206473	 0.004176729	 0.002977960	 0.004590777	 0.000502941	 0.007868398	 0.788784756
672	 233930	 47424	 21373760	 10	 38	 2	 5	 0.470077908	 0.006193910	 0.004176805	 0.002978014	 0.004573711	 0.000492768	 0.007846656	 0.789369452
673	 235950	 47830	 21609710	 10	 38	 2	 5	 0.470078269	 0.006180659	 0.004176883	 0.002978071	 0.004555677	 0.000496157	 0.007824965	 0.789864120
674	 238000	 48240	 21847710	 10	 38	 2	 5	 0.470078632	 0.006167147	 0.004176952	 0.002978123	 0.004537265	 0.000487128	 0.007803136	 0.790342095
675	 239970	 48635	 22087680	 10	 38	 2	 5	 0.470078981	 0.006154032	 0.004177023	 0.002978174	 0.004519356	 0.000488282	 0.007782074	 0.790795782
676	 242060	 49056	 22329740	 10	 38	 2	 5	 0.470079330	 0.006140679	 0.004177104	 0.002978232	 0.004501082	 0.000486075	 0.007760988	 0.791223872
677	 244150	 49474	 22573890	 10	 38	 2	 5	 0.470079672	 0.006127333	 0.004177174	 0.002978281	 0.004482791	 0.000488422	 0.007740251	 0.791619379
678	 246310	 49907	 22820200	 10	 38	 2	 5	 0.470080020	 0.006113392	 0.004177247	 0.002978330	 0.004463649	 0.000472404	 0.007719092	 0.791983264
679	 248230	 50293	 23068430	 10	 38	 2	 5	 0.470080339	 0.006098882	 0.004177302	 0.002978368	 0.004443704	 0.000471727	 0.007699608	 0.792102892
680	 250240	 50698	 23318670	 10	 38	 2	 5	 0.470080668	 0.006084337	 0.004177355	 0.002978405	 0.004423670	 0.000467988	 0.007679547	 0.792278069
681	 252220	 51094	 23570890	 10	 38	 2	 5	 0.470080977	 0.006072024	 0.004177402	 0.002978439	 0.004406676	 0.000476217	 0.007660555	 0.792635096
682	 254300	 51511	 23825190	 10	 38	 2	 5	 0.470081294	 0.006060159	 0.004177454	 0.002978477	 0.004390262	 0.000461110	 0.007641120	 0.793098250
683	 256180	 51888	 24081370	 10	 38	 2	 5	 0.470081590	 0.006048583	 0.004177487	 0.002978502	 0.004374238	 0.000469691	 0.007622856	 0.793479930
684	 258170	 52287	 24339540	 10	 38	 2	 5	 0.470081908	 0.006036562	 0.004177538	 0.002978544	 0.004357551	 0.000469063	 0.007603219	 0.793948122
685	 260200	 52695	 24599740	 10	 38	 2	 5	 0.470082214	 0.006025235	 0.004177591	 0.002978585	 0.004341796	 0.000467371	 0.007584276	 0.794437795
686	 262240	 53106	 24861980	 10	 38	 2	 5	 0.470082518	 0.006013212	 0.004177639	 0.002978622	 0.004325049	 0.000461956	 0.007565404	 0.794830168
687	 264280	 53515	 25126260	 10	 38	 2	 5	 0.470082821	 0.006000746	 0.004177674	 0.002978651	 0.004307667	 0.000459994	 0.007546553	 0.795163867
688	 266320	 53923	 25392580	 10	 38	 2	 5	 0.470083121	 0.005988547	 0.004177717	 0.002978685	 0.004290614	 0.000457547	 0.007527856	 0.795518257
689	 268220	 54305	 25660800	 10	 38	 2	 5	 0.470083414	 0.005975934	 0.004177762	 0.002978720	 0.004272948	 0.000461702	 0.007509575	 0.795775168
690	 270240	 54712	 25931040	 10	 38	 2	 5	 0.470083715	 0.005964285	 0.004177807	 0.002978757	 0.004256598	 0.000449672	 0.007490687	 0.796226752
691	 272020	 55069	 26203060	 10	 38	 2	 5	 0.470083995	 0.005951664	 0.004177842	 0.002978783	 0.004238861	 0.000461376	 0.007473115	 0.796410015
692	 274040	 55475	 26477100	 10	 38	 2	 5	 0.470084303	 0.005939191	 0.004177897	 0.002978824	 0.004221275	 0.000456216	 0.007453714	 0.796809696
693	 275940	 55856	 26753040	 10	 38	 2	 5	 0.470084584	 0.005927235	 0.004177936	 0.002978853	 0.004204399	 0.000453947	 0.007435979	 0.797102227
694	 277960	 56260	 27031000	 10	 38	 2	 5	 0.470084871	 0.005914786	 0.004177977	 0.002978884	 0.004186788	 0.000446747	 0.007417756	 0.797382079
695	 279960	 56661	 27310960	 10	 38	 2	 5	 0.470085158	 0.005902514	 0.004178024	 0.002978924	 0.004169387	 0.000448058	 0.007399545	 0.797686102
696	 335952	 56661	 27646912	 12	 54	 2	 6	 0.470094893	 0.005352363	 0.003354513	 0.002061683	 0.004170735	 0.000448346	 0.006752829	 0.792610423
697	 338376	 57067	 27985288	 12	 54	 2	 6	 0.470095177	 0.005339486	 0.003354548	 0.002061699	 0.004154169	 0.000444856	 0.006733051	 0.793026326
698	 340752	 57467	 28326040	 12	 54	 2	 6	 0.470095454	 0.005326492	 0.003354576	 0.002061710	 0.004137431	 0.000435825	 0.006713696	 0.793376990
699	 343008	 57846	 28669048	 12	 54	 2	 6	 0.470095725	 0.005313016	 0.003354608	 0.002061727	 0.004120042	 0.000440332	 0.006694700	 0.793615220
700	 345300	 58231	 29014348	 12	 54	 2	 6	 0.470095995	 0.005300050	 0.003354630	 0.002061736	 0.004103290	 0.000436001	 0.006675709	 0.793930674
701	 347628	 58621	 29361976	 12	 54	 2	 6	 0.470096264	 0.005288087	 0.003354656	 0.002061748	 0.004087804	 0.000441744	 0.006656732	 0.794396731
702	 350016	 59020	 29711992	 12	 54	 2	 6	 0.470096548	 0.005275090	 0.003354683	 0.002061760	 0.004070956	 0.000436700	 0.006636656	 0.794841608
703	 352392	 59418	 30064384	 12	 54	 2	 6	 0.470096828	 0.005261316	 0.003354707	 0.002061771	 0.004053070	 0.000440547	 0.006616800	 0.795144967
704	 354972	 59850	 30419356	 12	 54	 2	 6	 0.470097106	 0.005248577	 0.003354733	 0.002061783	 0.004036500	 0.000433057	 0.006596970	 0.795604198
705	 357348	 60248	 30776704	 12	 54	 2	 6	 0.470097378	 0.005236009	 0.003354754	 0.002061793	 0.004020126	 0.000431452	 0.006577600	 0.796036413
706	 359652	 60635	 31136356	 12	 54	 2	 6	 0.470097645	 0.005222974	 0.003354775	 0.002061802	 0.004003117	 0.000429946	 0.006558467	 0.796371175
707	 362112	 61047	 31498468	 12	 54	 2	 6	 0.470097907	 0.005210663	 0.003354793	 0.002061809	 0.003987026	 0.000428104	 0.006539653	 0.796779787
708	 364536	 61453	 31863004	 12	 54	 2	 6	 0.470098165	 0.005197796	 0.003354806	 0.002061814	 0.003970184	 0.000431761	 0.006521089	 0.797074870
709	 367008	 61867	 32230012	 12	 54	 2	 6	 0.470098436	 0.005184826	 0.003354830	 0.002061826	 0.003953168	 0.000431450	 0.006501531	 0.797477694
710	 369516	 62285	 32599528	 12	 54	 2	 6	 0.470098702	 0.005172664	 0.003354852	 0.002061835	 0.003937184	 0.000425768	 0.006482253	 0.797973245
711	 371880	 62679	 32971408	 12	 54	 2	 6	 0.470098966	 0.005160396	 0.003354873	 0.002061844	 0.003921035	 0.000422716	 0.006463134	 0.798435579
712	 374172	 63061	 33345580	 12	 54	 2	 6	 0.470099223	 0.005147677	 0.003354892	 0.002061852	 0.003904264	 0.000420672	 0.006444393	 0.798783853
713	 376656	 63475	 33722236	 12	 54	 2	 6	 0.470099472	 0.005135884	 0.003354910	 0.002061861	 0.003888687	 0.000422382	 0.006426160	 0.799215099
714	 379260	 63911	 34101496	 12	 54	 2	 6	 0.470099724	 0.005124641	 0.003354930	 0.002061870	 0.003873807	 0.000417034	 0.006407763	 0.799755051
715	 381708	 64321	 34483204	 12	 54	 2	 6	 0.470099968	 0.005112364	 0.003354948	 0.002061878	 0.003857537	 0.000413945	 0.006389788	 0.800083408
716	 384108	 64725	 34867312	 12	 54	 2	 6	 0.470100206	 0.005101292	 0.003354968	 0.002061888	 0.003842833	 0.000413655	 0.006372299	 0.800541851
717	 386556	 65135	 35253868	 12	 54	 2	 6	 0.470100449	 0.005089190	 0.003354984	 0.002061895	 0.003826740	 0.000412772	 0.006354299	 0.800905019
718	 388992	 65542	 35642860	 12	 54	 2	 6	 0.470100696	 0.005076574	 0.003354996	 0.002061901	 0.003809935	 0.000408019	 0.006335994	 0.801227778
719	 391500	 65960	 36034360	 12	 54	 2	 6	 0.470100933	 0.005064900	 0.003355010	 0.002061907	 0.003794354	 0.000408755	 0.006318389	 0.801612544
720	 394044	 66384	 36428404	 12	 54	 2	 6	 0.470101169	 0.005052982	 0.003355025	 0.002061914	 0.003778416	 0.000409014	 0.006300796	 0.801959251
721	 396540	 66800	 36824944	 12	 54	 2	 6	 0.470101406	 0.005041745	 0.003355040	 0.002061920	 0.003763363	 0.000408695	 0.006283088	 0.802431048
722	 399204	 67245	 37224148	 12	 54	 2	 6	 0.470101644	 0.005030494	 0.003355057	 0.002061928	 0.003748261	 0.000400517	 0.006265253	 0.802919553
723	 401592	 67647	 37625740	 12	 54	 2	 6	 0.470101870	 0.005018670	 0.003355074	 0.002061936	 0.003732363	 0.000403067	 0.006248294	 0.803206468
724	 404136	 68074	 38029876	 12	 54	 2	 6	 0.470102103	 0.005007128	 0.003355087	 0.002061941	 0.003716817	 0.000399584	 0.006230746	 0.803616213
725	 406776	 68516	 38436652	 12	 54	 2	 6	 0.470102334	 0.004996529	 0.003355103	 0.002061948	 0.003702511	 0.000395162	 0.006213296	 0.804167252


==> data/lshaped/criterionC/varth1_thX0.1_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.016001621	 0.145571194	 0.738866350
12	 47	 124	 528	 1	 1	 1	 0	 0.447349429	 0.106706251	 0.063764494	 0.063764494	 0.085558829	 0.016029999	 0.144614306	 0.737867878
13	 48	 126	 576	 1	 1	 1	 0	 0.447660793	 0.105833634	 0.063676433	 0.063676433	 0.084534430	 0.016002879	 0.143647569	 0.736758961
14	 49	 128	 625	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.016031041	 0.142677628	 0.735549076
15	 50	 130	 675	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.014863479	 0.141697550	 0.734246494
16	 51	 132	 726	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.015389561	 0.140815338	 0.734143492
17	 52	 134	 778	 1	 1	 1	 0	 0.448858051	 0.102663815	 0.063655168	 0.063655168	 0.080547368	 0.014863769	 0.139861573	 0.734038756
18	 53	 136	 831	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.015389760	 0.138967671	 0.734907646
19	 54	 138	 885	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.012177541	 0.138001112	 0.735890848
20	 56	 142	 941	 1	 1	 1	 0	 0.449634780	 0.101643547	 0.065226934	 0.065226934	 0.077954203	 0.012194796	 0.137343999	 0.740065439
21	 58	 146	 999	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.014669268	 0.136682244	 0.741058589
22	 60	 151	 1059	 1	 1	 1	 0	 0.450174841	 0.100960550	 0.065605169	 0.065605169	 0.076739783	 0.015579225	 0.135563349	 0.744748121
23	 62	 156	 1121	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.012677623	 0.134287609	 0.748593808
24	 63	 158	 1184	 1	 1	 1	 0	 0.450768814	 0.100226619	 0.065739380	 0.065739380	 0.075655198	 0.011076864	 0.133575018	 0.750339546
25	 64	 160	 1248	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.010658648	 0.133012693	 0.750730257
26	 65	 162	 1313	 1	 1	 1	 0	 0.451083292	 0.099707292	 0.066256283	 0.066256283	 0.074509389	 0.010659226	 0.132509142	 0.752455943
27	 66	 164	 1379	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.010579252	 0.132003616	 0.751612667
28	 67	 166	 1446	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.010585888	 0.131524634	 0.755271480
29	 68	 168	 1514	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.009573766	 0.131043296	 0.757258510
30	 69	 170	 1583	 1	 1	 1	 0	 0.451637028	 0.098938692	 0.066959761	 0.066959761	 0.072837183	 0.009828156	 0.130609357	 0.757516107
31	 71	 174	 1654	 1	 1	 1	 0	 0.451760469	 0.098698774	 0.066885200	 0.066885200	 0.072579735	 0.009609666	 0.130181752	 0.758161359
32	 72	 176	 1726	 1	 1	 1	 0	 0.451887066	 0.098379838	 0.066822696	 0.066822696	 0.072203323	 0.009951718	 0.129741623	 0.758275066
33	 74	 180	 1800	 1	 1	 1	 0	 0.452012384	 0.098191989	 0.066845878	 0.066845878	 0.071925623	 0.012460031	 0.129304347	 0.759386605
34	 76	 184	 1876	 1	 1	 1	 0	 0.452282712	 0.097254254	 0.066675444	 0.066675444	 0.070800955	 0.012464616	 0.128355591	 0.757693944
35	 78	 188	 1954	 1	 1	 1	 0	 0.452553068	 0.096504092	 0.066791255	 0.066791255	 0.069656069	 0.009438040	 0.127399097	 0.757494316
36	 79	 190	 2033	 1	 1	 1	 0	 0.452674456	 0.096120210	 0.066715623	 0.066715623	 0.069196246	 0.009440424	 0.126967109	 0.757048114
37	 80	 192	 2113	 1	 1	 1	 0	 0.452795872	 0.095804217	 0.066740311	 0.066740311	 0.068732662	 0.011439494	 0.126533426	 0.757145521
38	 82	 196	 2195	 1	 1	 1	 0	 0.452998917	 0.095474470	 0.066869689	 0.066869689	 0.068145574	 0.011442218	 0.125804574	 0.758910962
39	 84	 200	 2279	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.009096665	 0.125071068	 0.766228735
40	 168	 200	 2447	 2	 3	 2	 1	 0.458497881	 0.074452610	 0.021997183	 0.021841845	 0.071128862	 0.012012231	 0.103992800	 0.715940042
41	 172	 204	 2619	 2	 3	 2	 1	 0.458774190	 0.074036949	 0.022360297	 0.022198189	 0.070579649	 0.011491718	 0.102766981	 0.720435182
42	 174	 206	 2793	 2	 3	 2	 1	 0.458978128	 0.073384772	 0.022529313	 0.022365344	 0.069840925	 0.011652459	 0.101852283	 0.720501980
43	 178	 210	 2971	 2	 3	 2	 1	 0.459244862	 0.073040000	 0.022920602	 0.022749070	 0.069350469	 0.011386971	 0.100642766	 0.725735218
44	 180	 212	 3151	 2	 3	 2	 1	 0.459447652	 0.072371199	 0.023107347	 0.022933845	 0.068583095	 0.009172987	 0.099712908	 0.725795684
45	 182	 214	 3333	 2	 3	 2	 1	 0.459561460	 0.072002607	 0.023108102	 0.022932397	 0.068193775	 0.010318831	 0.099187064	 0.725927390
46	 186	 218	 3519	 2	 3	 2	 1	 0.459729875	 0.071671144	 0.023283043	 0.023107927	 0.067783868	 0.009953063	 0.098403514	 0.728339273
47	 188	 220	 3707	 2	 3	 2	 1	 0.459853196	 0.071162039	 0.023380398	 0.023205263	 0.067211552	 0.009067921	 0.097825597	 0.727437816
48	 190	 222	 3897	 2	 3	 2	 1	 0.459972922	 0.070758758	 0.023364369	 0.023189899	 0.066790030	 0.010093474	 0.097261095	 0.727513485
49	 194	 226	 4091	 2	 3	 2	 1	 0.460124865	 0.070264712	 0.023345363	 0.023169994	 0.066273099	 0.009998028	 0.096539724	 0.727832116
50	 196	 228	 4287	 2	 3	 2	 1	 0.460258287	 0.069632825	 0.023334667	 0.023158877	 0.065606582	 0.008499594	 0.095901608	 0.726086105
51	 198	 230	 4485	 2	 3	 2	 1	 0.460370049	 0.069232560	 0.023417370	 0.023240794	 0.065151931	 0.008441152	 0.095363660	 0.725984721
52	 200	 233	 4685	 2	 3	 2	 1	 0.460462862	 0.068851968	 0.023427173	 0.023250560	 0.064743811	 0.008425504	 0.094914501	 0.725410424
53	 202	 235	 4887	 2	 3	 2	 1	 0.460572773	 0.068458835	 0.023509421	 0.023332027	 0.064295561	 0.008388649	 0.094379714	 0.725355392
54	 204	 238	 5091	 2	 3	 2	 1	 0.460664485	 0.068078956	 0.023519288	 0.023341862	 0.063887302	 0.008383167	 0.093931050	 0.724775840
55	 206	 240	 5297	 2	 3	 2	 1	 0.460755400	 0.067769861	 0.023529341	 0.023348520	 0.063554104	 0.008431488	 0.093484070	 0.724934858
56	 208	 242	 5505	 2	 3	 2	 1	 0.460856705	 0.067395649	 0.023505579	 0.023324825	 0.063163765	 0.008366810	 0.092983370	 0.724814004
57	 210	 244	 5715	 2	 3	 2	 1	 0.460965365	 0.067118608	 0.023565371	 0.023383161	 0.062845690	 0.008275761	 0.092443182	 0.726052548
58	 212	 246	 5927	 2	 3	 2	 1	 0.461072436	 0.066742032	 0.023657209	 0.023474065	 0.062408616	 0.009129481	 0.091907663	 0.726185722
59	 214	 249	 6141	 2	 3	 2	 1	 0.461180868	 0.066280741	 0.023668806	 0.023485619	 0.061910615	 0.009969131	 0.091362008	 0.725473772
60	 218	 253	 6359	 2	 3	 2	 1	 0.461349748	 0.065945195	 0.023861755	 0.023679972	 0.061476706	 0.009019580	 0.090505356	 0.728633060
61	 220	 255	 6579	 2	 3	 2	 1	 0.461451596	 0.065518382	 0.023969633	 0.023788358	 0.060976348	 0.010206447	 0.089984633	 0.728106340
62	 224	 260	 6803	 2	 3	 2	 1	 0.461608797	 0.064908558	 0.024037347	 0.023855928	 0.060293672	 0.008294513	 0.089174704	 0.727880831
63	 228	 264	 7031	 2	 3	 2	 1	 0.461704516	 0.064565351	 0.024032894	 0.023849928	 0.059925826	 0.007576926	 0.088677784	 0.728089358
64	 230	 266	 7261	 2	 3	 2	 1	 0.461772997	 0.064157562	 0.024028264	 0.023845508	 0.059488111	 0.008397775	 0.088320489	 0.726417657
65	 234	 270	 7495	 2	 3	 2	 1	 0.461873720	 0.063770567	 0.024024010	 0.023839484	 0.059072262	 0.007377775	 0.087792236	 0.726380487
66	 236	 272	 7731	 2	 3	 2	 1	 0.461946029	 0.063394496	 0.024011496	 0.023826536	 0.058671204	 0.009023906	 0.087410958	 0.725246553
67	 240	 276	 7971	 2	 3	 2	 1	 0.462082293	 0.063006376	 0.024011289	 0.023824500	 0.058251707	 0.008696365	 0.086687738	 0.726819931
68	 242	 278	 8213	 2	 3	 2	 1	 0.462181547	 0.062500722	 0.024011521	 0.023825991	 0.057704308	 0.007310345	 0.086156988	 0.725428353
69	 244	 280	 8457	 2	 3	 2	 1	 0.462249817	 0.062196944	 0.024066138	 0.023880581	 0.057352253	 0.008336023	 0.085789953	 0.724991007
70	 246	 283	 8703	 2	 3	 2	 1	 0.462332870	 0.061778477	 0.024072620	 0.023887233	 0.056895423	 0.007229589	 0.085341239	 0.723899456
71	 248	 285	 8951	 2	 3	 2	 1	 0.462415460	 0.061535370	 0.024122154	 0.023935954	 0.056610277	 0.007951556	 0.084892589	 0.724861511
72	 250	 288	 9201	 2	 3	 2	 1	 0.462496366	 0.061194200	 0.024126584	 0.023940316	 0.056237337	 0.007206593	 0.084450704	 0.724614451
73	 252	 290	 9453	 2	 3	 2	 1	 0.462577631	 0.060905440	 0.024174790	 0.023987686	 0.055902166	 0.008116021	 0.084004435	 0.725026485
74	 254	 293	 9707	 2	 3	 2	 1	 0.462661325	 0.060488707	 0.024181316	 0.023994162	 0.055444997	 0.007288187	 0.083542253	 0.724049269
75	 256	 295	 9963	 2	 3	 2	 1	 0.462730008	 0.060233324	 0.024236118	 0.024048900	 0.055142215	 0.008214337	 0.083160982	 0.724297890
76	 258	 298	 10221	 2	 3	 2	 1	 0.462810421	 0.059854845	 0.024242124	 0.024055116	 0.054725879	 0.007141185	 0.082712296	 0.723651104
77	 260	 300	 10481	 2	 3	 2	 1	 0.462874264	 0.059635862	 0.024298498	 0.024111761	 0.054461170	 0.006853771	 0.082354266	 0.724138106
78	 262	 303	 10743	 2	 3	 2	 1	 0.462929659	 0.059383413	 0.024292622	 0.024106005	 0.054187252	 0.006825976	 0.082042306	 0.723814529
79	 264	 306	 11007	 2	 3	 2	 1	 0.462984618	 0.059132563	 0.024286777	 0.024100282	 0.053914863	 0.006819197	 0.081731590	 0.723497026
80	 266	 308	 11273	 2	 3	 2	 1	 0.463038533	 0.058773088	 0.024283407	 0.024097042	 0.053521884	 0.008959851	 0.081425590	 0.721801198
81	 270	 313	 11543	 2	 3	 2	 1	 0.463162046	 0.058498697	 0.024292614	 0.024106183	 0.053216224	 0.009377388	 0.080720064	 0.724710738
82	 274	 318	 11817	 2	 3	 2	 1	 0.463302183	 0.058197272	 0.024300084	 0.024113616	 0.052881267	 0.007491453	 0.079911809	 0.728268733
83	 276	 320	 12093	 2	 3	 2	 1	 0.463374958	 0.058021874	 0.024302444	 0.024115993	 0.052687086	 0.006801672	 0.079488727	 0.729938398
84	 278	 322	 12371	 2	 3	 2	 1	 0.463428541	 0.057656935	 0.024299087	 0.024112764	 0.052286485	 0.006421903	 0.079175735	 0.728214718
85	 280	 324	 12651	 2	 3	 2	 1	 0.463481176	 0.057372194	 0.024308910	 0.024122456	 0.051967735	 0.007186653	 0.078867032	 0.727454710
86	 286	 330	 12937	 2	 3	 2	 1	 0.463550061	 0.057150331	 0.024337543	 0.024150794	 0.051709229	 0.006413453	 0.078461142	 0.728390260
87	 288	 332	 13225	 2	 3	 2	 1	 0.463603244	 0.056934251	 0.024384368	 0.024197445	 0.051448144	 0.007520591	 0.078146282	 0.728559943
88	 290	 334	 13515	 2	 3	 2	 1	 0.463671212	 0.056537475	 0.024387106	 0.024200309	 0.051007403	 0.006410634	 0.077741989	 0.727245031
89	 292	 336	 13807	 2	 3	 2	 1	 0.463724336	 0.056311179	 0.024434513	 0.024247539	 0.050733652	 0.007552822	 0.077424477	 0.727304612
90	 294	 338	 14101	 2	 3	 2	 1	 0.463792866	 0.055903201	 0.024437348	 0.024250500	 0.050279060	 0.007005544	 0.077012902	 0.725893963
91	 298	 342	 14399	 2	 3	 2	 1	 0.463875015	 0.055697327	 0.024434783	 0.024248444	 0.050051309	 0.007168627	 0.076516535	 0.727912295
92	 302	 346	 14701	 2	 3	 2	 1	 0.463963398	 0.055441736	 0.024429533	 0.024243744	 0.049769308	 0.009325012	 0.075978780	 0.729700267
93	 308	 352	 15009	 2	 3	 2	 1	 0.464048481	 0.054897841	 0.024455242	 0.024269345	 0.049149914	 0.008758993	 0.075457384	 0.727534382
94	 314	 358	 15323	 2	 3	 2	 1	 0.464127830	 0.054427374	 0.024465570	 0.024278824	 0.048618669	 0.005634432	 0.074967775	 0.726010268
95	 316	 360	 15639	 2	 3	 2	 1	 0.464170308	 0.054171169	 0.024472562	 0.024285467	 0.048328141	 0.005520110	 0.074704313	 0.725141111
96	 318	 362	 15957	 2	 3	 2	 1	 0.464217284	 0.053938732	 0.024470487	 0.024283132	 0.048068515	 0.005389933	 0.074411846	 0.724867547
97	 322	 366	 16279	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.004932237	 0.074189837	 0.724496920
98	 324	 369	 16603	 2	 3	 2	 1	 0.464286660	 0.053638365	 0.024526807	 0.024338397	 0.047702305	 0.004858145	 0.073977744	 0.725060836
99	 326	 371	 16929	 2	 3	 2	 1	 0.464320552	 0.053437297	 0.024526839	 0.024338421	 0.047476088	 0.004849541	 0.073764725	 0.724428882
100	 328	 374	 17257	 2	 3	 2	 1	 0.464353196	 0.053333758	 0.024545566	 0.024356598	 0.047349815	 0.005417543	 0.073558949	 0.725047855
101	 332	 378	 17589	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.005430459	 0.073349375	 0.724255014
102	 338	 384	 17927	 2	 3	 2	 1	 0.464433702	 0.053173226	 0.024558957	 0.024369035	 0.047161950	 0.005208790	 0.073048926	 0.727912497
103	 340	 386	 18267	 2	 3	 2	 1	 0.464464015	 0.052973295	 0.024551426	 0.024361273	 0.046940361	 0.004765809	 0.072855940	 0.727096442
104	 342	 388	 18609	 2	 3	 2	 1	 0.464493347	 0.052771907	 0.024553505	 0.024363601	 0.046711878	 0.004742755	 0.072668699	 0.726198595
105	 344	 391	 18953	 2	 3	 2	 1	 0.464523691	 0.052654572	 0.024563681	 0.024373767	 0.046573915	 0.005268182	 0.072474478	 0.726525720
106	 348	 395	 19301	 2	 3	 2	 1	 0.464566932	 0.052452148	 0.024568806	 0.024378600	 0.046342223	 0.005545736	 0.072196781	 0.726516441
107	 352	 399	 19653	 2	 3	 2	 1	 0.464601540	 0.052263474	 0.024565715	 0.024375548	 0.046130211	 0.005675535	 0.071973734	 0.726146488
108	 356	 403	 20009	 2	 3	 2	 1	 0.464634191	 0.052064050	 0.024567161	 0.024377090	 0.045903375	 0.004649332	 0.071762653	 0.725503419
109	 358	 406	 20367	 2	 3	 2	 1	 0.464664390	 0.051969876	 0.024585443	 0.024394834	 0.045786724	 0.004592011	 0.071566852	 0.726172455
110	 360	 409	 20727	 2	 3	 2	 1	 0.464693185	 0.051876260	 0.024595407	 0.024404724	 0.045675073	 0.006323102	 0.071379643	 0.726765472
111	 368	 417	 21095	 2	 3	 2	 1	 0.464749154	 0.051660286	 0.024597108	 0.024406446	 0.045428706	 0.006273362	 0.071014317	 0.727462963
112	 374	 424	 21469	 2	 3	 2	 1	 0.464805605	 0.051465746	 0.024601993	 0.024411342	 0.045204700	 0.006131334	 0.070643888	 0.728523688
113	 380	 431	 21849	 2	 3	 2	 1	 0.464857477	 0.051301647	 0.024624156	 0.024433289	 0.045005665	 0.006339774	 0.070301749	 0.729734999
114	 388	 439	 22237	 2	 3	 2	 1	 0.464904466	 0.051033924	 0.024639110	 0.024448984	 0.044692008	 0.005978577	 0.069990336	 0.729156719
115	 392	 444	 22629	 2	 3	 2	 1	 0.464948902	 0.050853752	 0.024646007	 0.024455813	 0.044482339	 0.005996102	 0.069694537	 0.729666263
116	 396	 448	 23025	 2	 3	 2	 1	 0.464996975	 0.050581831	 0.024641694	 0.024451485	 0.044173618	 0.006949435	 0.069373069	 0.729127769
117	 402	 455	 23427	 2	 3	 2	 1	 0.465067528	 0.050297395	 0.024639033	 0.024448998	 0.043849128	 0.005854670	 0.068898501	 0.730021619
118	 406	 460	 23833	 2	 3	 2	 1	 0.465121564	 0.050158912	 0.024640825	 0.024450801	 0.043689200	 0.004587276	 0.068532768	 0.731896777
119	 408	 462	 24241	 2	 3	 2	 1	 0.465148658	 0.050082962	 0.024641526	 0.024451511	 0.043601585	 0.006742343	 0.068348634	 0.732757312
120	 416	 470	 24657	 2	 3	 2	 1	 0.465197257	 0.049900595	 0.024653265	 0.024461825	 0.043385319	 0.005774471	 0.068017070	 0.733648110
121	 422	 476	 25079	 2	 3	 2	 1	 0.465251138	 0.049576038	 0.024682992	 0.024491552	 0.042994574	 0.005778824	 0.067647528	 0.732858083
122	 428	 482	 25507	 2	 3	 2	 1	 0.465305584	 0.049258714	 0.024678910	 0.024487437	 0.042630650	 0.004889997	 0.067272007	 0.732231965
123	 432	 486	 25939	 2	 3	 2	 1	 0.465342211	 0.049143713	 0.024678437	 0.024486847	 0.042497992	 0.005760651	 0.067018177	 0.733289318
124	 436	 490	 26375	 2	 3	 2	 1	 0.465386629	 0.048823470	 0.024676385	 0.024484308	 0.042128461	 0.004756298	 0.066709031	 0.731886967
125	 440	 496	 26815	 2	 3	 2	 1	 0.465415650	 0.048766721	 0.024697456	 0.024505295	 0.042050312	 0.005537832	 0.066506260	 0.733265120
126	 448	 504	 27263	 2	 3	 2	 1	 0.465451945	 0.048694171	 0.024707661	 0.024514043	 0.041960145	 0.005369492	 0.066251762	 0.734986810
127	 456	 512	 27719	 2	 3	 2	 1	 0.465488492	 0.048541940	 0.024713981	 0.024520138	 0.041779649	 0.004582711	 0.065994498	 0.735545263
128	 460	 516	 28179	 2	 3	 2	 1	 0.465515324	 0.048418967	 0.024720168	 0.024526410	 0.041633035	 0.004611658	 0.065804956	 0.735795140
129	 466	 522	 28645	 2	 3	 2	 1	 0.465541741	 0.048308098	 0.024741202	 0.024547267	 0.041491508	 0.004813582	 0.065617809	 0.736204060
130	 474	 530	 29119	 2	 3	 2	 1	 0.465568124	 0.048086931	 0.024744534	 0.024550569	 0.041231795	 0.004582010	 0.065430355	 0.734933049
131	 480	 536	 29599	 2	 3	 2	 1	 0.465598325	 0.047960971	 0.024754959	 0.024560906	 0.041078544	 0.004402081	 0.065215097	 0.735427435
132	 484	 540	 30083	 2	 3	 2	 1	 0.465628075	 0.047856110	 0.024749871	 0.024555530	 0.040959139	 0.005054325	 0.065002351	 0.736221215
133	 490	 546	 30573	 2	 3	 2	 1	 0.465661803	 0.047709900	 0.024752789	 0.024558574	 0.040786443	 0.004319397	 0.064760284	 0.736715415
134	 494	 552	 31067	 2	 3	 2	 1	 0.465688990	 0.047659917	 0.024771505	 0.024576462	 0.040716584	 0.004353907	 0.064564494	 0.738175326
135	 500	 558	 31567	 2	 3	 2	 1	 0.465718002	 0.047526544	 0.024796963	 0.024601506	 0.040544827	 0.004242088	 0.064354891	 0.738507094
136	 504	 564	 32071	 2	 3	 2	 1	 0.465743910	 0.047485488	 0.024817636	 0.024621906	 0.040484028	 0.004420172	 0.064167125	 0.740028293
137	 510	 571	 32581	 2	 3	 2	 1	 0.465772899	 0.047462408	 0.024832631	 0.024635623	 0.040447752	 0.004207855	 0.063956357	 0.742106186
138	 514	 575	 33095	 2	 3	 2	 1	 0.465796218	 0.047291323	 0.024834944	 0.024637719	 0.040245432	 0.004421075	 0.063786303	 0.741402478
139	 522	 583	 33617	 2	 3	 2	 1	 0.465820790	 0.047222222	 0.024840673	 0.024643357	 0.040160668	 0.004079047	 0.063606615	 0.742410556
140	 526	 587	 34143	 2	 3	 2	 1	 0.465844830	 0.047088240	 0.024855568	 0.024658271	 0.039993788	 0.004344941	 0.063430309	 0.742361824
141	 532	 594	 34675	 2	 3	 2	 1	 0.465867373	 0.047015131	 0.024877076	 0.024679547	 0.039894280	 0.004635347	 0.063264526	 0.743151556
142	 538	 600	 35213	 2	 3	 2	 1	 0.465897659	 0.046892607	 0.024875856	 0.024677814	 0.039750577	 0.004646803	 0.063041105	 0.743841760
143	 546	 608	 35759	 2	 3	 2	 1	 0.465927804	 0.046747909	 0.024889536	 0.024691020	 0.039571176	 0.005393839	 0.062817918	 0.744181124
144	 560	 622	 36319	 2	 3	 2	 1	 0.465966134	 0.046495451	 0.024899110	 0.024700506	 0.039266542	 0.004273948	 0.062532962	 0.743535087
145	 568	 631	 36887	 2	 3	 2	 1	 0.465994854	 0.046450211	 0.024940609	 0.024741433	 0.039186581	 0.005316582	 0.062318581	 0.745366957
146	 578	 643	 37465	 2	 3	 2	 1	 0.466029143	 0.046272666	 0.024947119	 0.024747888	 0.038971796	 0.005042496	 0.062061639	 0.745592072
147	 588	 653	 38053	 2	 3	 2	 1	 0.466065481	 0.046189869	 0.024990856	 0.024790367	 0.038845349	 0.004373122	 0.061788165	 0.747552044
148	 594	 659	 38647	 2	 3	 2	 1	 0.466092457	 0.046141009	 0.025011914	 0.024811237	 0.038773662	 0.004037149	 0.061584344	 0.749232778
149	 598	 663	 39245	 2	 3	 2	 1	 0.466116120	 0.046012368	 0.025036347	 0.024835550	 0.038604654	 0.004800875	 0.061404986	 0.749326239
150	 606	 672	 39851	 2	 3	 2	 1	 0.466157858	 0.045828782	 0.025071215	 0.024869490	 0.038362891	 0.005218065	 0.061087320	 0.750217589
151	 616	 683	 40467	 2	 3	 2	 1	 0.466190235	 0.045677535	 0.025086942	 0.024885335	 0.038171751	 0.005277263	 0.060839745	 0.750784456
152	 628	 695	 41095	 2	 3	 2	 1	 0.466232699	 0.045529053	 0.025123121	 0.024921130	 0.037970034	 0.004132622	 0.060513470	 0.752378823
153	 634	 701	 41729	 2	 3	 2	 1	 0.466262159	 0.045421372	 0.025169070	 0.024966294	 0.037810302	 0.004015371	 0.060286057	 0.753430796
154	 640	 707	 42369	 2	 3	 2	 1	 0.466286521	 0.045293751	 0.025189042	 0.024986334	 0.037643539	 0.005156104	 0.060097334	 0.753673220
155	 650	 717	 43019	 2	 3	 2	 1	 0.466322534	 0.045230502	 0.025187795	 0.024984484	 0.037568249	 0.005037325	 0.059817250	 0.756144796
156	 660	 727	 43679	 2	 3	 2	 1	 0.466354733	 0.045094798	 0.025202450	 0.024998920	 0.037394883	 0.003821991	 0.059565699	 0.757059820
157	 664	 733	 44343	 2	 3	 2	 1	 0.466371979	 0.044989890	 0.025203021	 0.024999514	 0.037267921	 0.004416719	 0.059430521	 0.757016576
158	 672	 741	 45015	 2	 3	 2	 1	 0.466398398	 0.044830354	 0.025214597	 0.025011039	 0.037067299	 0.006027657	 0.059222829	 0.756977575
159	 688	 758	 45703	 2	 3	 2	 1	 0.466441833	 0.044653049	 0.025224738	 0.025021031	 0.036845724	 0.003972635	 0.058879760	 0.758376885
160	 692	 766	 46395	 2	 3	 2	 1	 0.466460751	 0.044540119	 0.025224800	 0.025021128	 0.036708741	 0.004868507	 0.058729695	 0.758391802
161	 700	 775	 47095	 2	 3	 2	 1	 0.466497964	 0.044379543	 0.025226538	 0.025022560	 0.036512541	 0.004359891	 0.058433373	 0.759489663
162	 706	 781	 47801	 2	 3	 2	 1	 0.466518403	 0.044250978	 0.025228945	 0.025024971	 0.036354495	 0.004943499	 0.058269964	 0.759413162
163	 716	 792	 48517	 2	 3	 2	 1	 0.466547597	 0.044096195	 0.025234520	 0.025030457	 0.036162044	 0.003784749	 0.058035756	 0.759810807
164	 720	 797	 49237	 2	 3	 2	 1	 0.466563896	 0.043979905	 0.025234837	 0.025030802	 0.036019926	 0.004812012	 0.057904584	 0.759523720
165	 728	 805	 49965	 2	 3	 2	 1	 0.466592452	 0.043783644	 0.025251585	 0.025047490	 0.035768212	 0.004097782	 0.057674029	 0.759157028
166	 736	 814	 50701	 2	 3	 2	 1	 0.466617852	 0.043687239	 0.025274452	 0.025069967	 0.035633929	 0.003798447	 0.057468159	 0.760199034
167	 742	 820	 51443	 2	 3	 2	 1	 0.466638220	 0.043565202	 0.025280786	 0.025076199	 0.035479694	 0.004449628	 0.057302540	 0.760266505
168	 752	 830	 52195	 2	 3	 2	 1	 0.466665784	 0.043536752	 0.025303264	 0.025097649	 0.035428712	 0.003738594	 0.057077630	 0.762763847
169	 756	 834	 52951	 2	 3	 2	 1	 0.466686077	 0.043413077	 0.025306124	 0.025100626	 0.035274571	 0.004933196	 0.056911468	 0.762817742
170	 766	 844	 53717	 2	 3	 2	 1	 0.466727985	 0.043190105	 0.025310694	 0.025105309	 0.034996484	 0.003837752	 0.056566754	 0.763524537
171	 770	 848	 54487	 2	 3	 2	 1	 0.466747360	 0.043062987	 0.025311609	 0.025105618	 0.034838819	 0.003504791	 0.056406661	 0.763437976
172	 774	 852	 55261	 2	 3	 2	 1	 0.466764745	 0.042970088	 0.025319908	 0.025113797	 0.034717873	 0.004314755	 0.056262621	 0.763741313
173	 784	 862	 56045	 2	 3	 2	 1	 0.466791172	 0.042872246	 0.025344815	 0.025138458	 0.034578459	 0.003490146	 0.056042945	 0.764989170
174	 788	 866	 56833	 2	 3	 2	 1	 0.466806954	 0.042760662	 0.025350915	 0.025144587	 0.034435524	 0.004685441	 0.055911330	 0.764794229
175	 798	 876	 57631	 2	 3	 2	 1	 0.466839397	 0.042537377	 0.025356203	 0.025149354	 0.034153937	 0.004086619	 0.055639796	 0.764513537
176	 804	 882	 58435	 2	 3	 2	 1	 0.466863476	 0.042369981	 0.025370288	 0.025163299	 0.033934699	 0.004583308	 0.055437391	 0.764285276
177	 814	 892	 59249	 2	 3	 2	 1	 0.466891298	 0.042224706	 0.025389154	 0.025182231	 0.033738949	 0.003642363	 0.055202582	 0.764904558
178	 820	 898	 60069	 2	 3	 2	 1	 0.466909572	 0.042126927	 0.025405508	 0.025198463	 0.033604139	 0.003620264	 0.055047804	 0.765278966
179	 826	 904	 60895	 2	 3	 2	 1	 0.466928302	 0.042013322	 0.025412266	 0.025205145	 0.033456479	 0.004315564	 0.054888710	 0.765427387
180	 836	 914	 61731	 2	 3	 2	 1	 0.466954510	 0.041866342	 0.025420970	 0.025213834	 0.033265070	 0.004094381	 0.054665300	 0.765866869
181	 844	 922	 62575	 2	 3	 2	 1	 0.466975926	 0.041810805	 0.025424739	 0.025217162	 0.033192259	 0.003472581	 0.054482049	 0.767423516
182	 848	 926	 63423	 2	 3	 2	 1	 0.466990204	 0.041696068	 0.025430240	 0.025222667	 0.033043381	 0.003544354	 0.054359536	 0.767042386
183	 854	 932	 64277	 2	 3	 2	 1	 0.467007392	 0.041582209	 0.025430334	 0.025222662	 0.032899516	 0.004153265	 0.054211673	 0.767034223
184	 862	 940	 65139	 2	 3	 2	 1	 0.467032700	 0.041425767	 0.025435496	 0.025227839	 0.032697550	 0.004277854	 0.053993208	 0.767240347
185	 870	 948	 66009	 2	 3	 2	 1	 0.467061753	 0.041236124	 0.025439089	 0.025231343	 0.032454132	 0.003515657	 0.053741308	 0.767307782
186	 874	 952	 66883	 2	 3	 2	 1	 0.467079912	 0.041101166	 0.025439267	 0.025231343	 0.032282342	 0.003817913	 0.053583253	 0.767052464
187	 880	 958	 67763	 2	 3	 2	 1	 0.467099706	 0.040996183	 0.025442275	 0.025234095	 0.032146192	 0.003673819	 0.053410430	 0.767568868
188	 886	 964	 68649	 2	 3	 2	 1	 0.467116195	 0.040891296	 0.025448320	 0.025240090	 0.032007517	 0.003479079	 0.053266029	 0.767680581
189	 894	 972	 69543	 2	 3	 2	 1	 0.467132711	 0.040810062	 0.025454452	 0.025246107	 0.031898777	 0.004271744	 0.053120993	 0.768247347
190	 902	 980	 70445	 2	 3	 2	 1	 0.467159636	 0.040625511	 0.025462320	 0.025253864	 0.031656001	 0.003911349	 0.052883681	 0.768205054
191	 914	 992	 71359	 2	 3	 2	 1	 0.467182967	 0.040527958	 0.025468186	 0.025259585	 0.031525971	 0.004456415	 0.052677179	 0.769364609
192	 924	 1002	 72283	 2	 3	 2	 1	 0.467214366	 0.040308159	 0.025479480	 0.025270822	 0.031233696	 0.003708773	 0.052397958	 0.769269655
193	 932	 1010	 73215	 2	 3	 2	 1	 0.467231118	 0.040191152	 0.025478740	 0.025269771	 0.031083154	 0.003768186	 0.052248363	 0.769232743
194	 940	 1018	 74155	 2	 3	 2	 1	 0.467251375	 0.040087708	 0.025478925	 0.025269656	 0.030949130	 0.003351356	 0.052066902	 0.769926882
195	 944	 1022	 75099	 2	 3	 2	 1	 0.467265249	 0.039955593	 0.025478686	 0.025269351	 0.030778011	 0.003520085	 0.051942245	 0.769231141
196	 950	 1030	 76049	 2	 3	 2	 1	 0.467281664	 0.039845490	 0.025479231	 0.025269812	 0.030634488	 0.003620493	 0.051794360	 0.769301708
197	 960	 1040	 77009	 2	 3	 2	 1	 0.467300287	 0.039700949	 0.025483198	 0.025273702	 0.030442929	 0.004111520	 0.051626072	 0.769009681
198	 972	 1052	 77981	 2	 3	 2	 1	 0.467327671	 0.039632488	 0.025504881	 0.025295312	 0.030335378	 0.003681691	 0.051377599	 0.771396270
199	 980	 1060	 78961	 2	 3	 2	 1	 0.467347687	 0.039495135	 0.025513879	 0.025304445	 0.030148096	 0.003533917	 0.051195204	 0.771461612
200	 986	 1066	 79947	 2	 3	 2	 1	 0.467364430	 0.039364294	 0.025521591	 0.025312224	 0.029969919	 0.003649520	 0.051042130	 0.771211822
201	 996	 1076	 80943	 2	 3	 2	 1	 0.467383293	 0.039253215	 0.025526680	 0.025316973	 0.029819515	 0.003026292	 0.050869112	 0.771651268
202	 1000	 1080	 81943	 2	 3	 2	 1	 0.467395094	 0.039176503	 0.025527196	 0.025317385	 0.029718020	 0.003343819	 0.050760568	 0.771790097
203	 1006	 1086	 82949	 2	 3	 2	 1	 0.467410586	 0.039061695	 0.025527691	 0.025318084	 0.029566079	 0.003330751	 0.050617720	 0.771700020
204	 1012	 1094	 83961	 2	 3	 2	 1	 0.467424410	 0.038979551	 0.025529346	 0.025319305	 0.029456033	 0.004352363	 0.050489905	 0.772026639
205	 1026	 1108	 84987	 2	 3	 2	 1	 0.467447420	 0.038815806	 0.025532478	 0.025322372	 0.029236268	 0.003300135	 0.050276431	 0.772047766
206	 1032	 1116	 86019	 2	 3	 2	 1	 0.467460884	 0.038735289	 0.025534113	 0.025323485	 0.029127851	 0.004332128	 0.050151082	 0.772371953
207	 1046	 1130	 87065	 2	 3	 2	 1	 0.467483687	 0.038564454	 0.025537603	 0.025326817	 0.028897196	 0.003757196	 0.049938077	 0.772245468
208	 1058	 1142	 88123	 2	 3	 2	 1	 0.467507858	 0.038462452	 0.025544232	 0.025333324	 0.028755042	 0.002968052	 0.049711286	 0.773716705
209	 1062	 1146	 89185	 2	 3	 2	 1	 0.467520958	 0.038361954	 0.025544334	 0.025333432	 0.028620385	 0.003306767	 0.049587933	 0.773614688
210	 1072	 1156	 90257	 2	 3	 2	 1	 0.467534670	 0.038246002	 0.025545482	 0.025334615	 0.028463749	 0.003334674	 0.049458487	 0.773295019
211	 1078	 1162	 91335	 2	 3	 2	 1	 0.467548043	 0.038136146	 0.025547144	 0.025336224	 0.028314468	 0.003373615	 0.049331908	 0.773052323
212	 1088	 1173	 92423	 2	 3	 2	 1	 0.467563056	 0.038054102	 0.025549966	 0.025339115	 0.028201311	 0.003672246	 0.049189409	 0.773623898
213	 1098	 1183	 93521	 2	 3	 2	 1	 0.467580071	 0.037912206	 0.025549035	 0.025338275	 0.028010394	 0.003128102	 0.049027403	 0.773286028
214	 1104	 1191	 94625	 2	 3	 2	 1	 0.467592850	 0.037826067	 0.025549877	 0.025339149	 0.027892922	 0.003328245	 0.048905379	 0.773454124
215	 1114	 1201	 95739	 2	 3	 2	 1	 0.467608078	 0.037735966	 0.025553171	 0.025342434	 0.027767582	 0.003102437	 0.048759567	 0.773919223
216	 1120	 1208	 96859	 2	 3	 2	 1	 0.467621031	 0.037661821	 0.025552643	 0.025341635	 0.027667222	 0.003314180	 0.048635177	 0.774374082
217	 1126	 1214	 97985	 2	 3	 2	 1	 0.467637399	 0.037572509	 0.025553328	 0.025342305	 0.027544888	 0.003276098	 0.048477545	 0.775049742
218	 1134	 1223	 99119	 2	 3	 2	 1	 0.467652231	 0.037458100	 0.025554021	 0.025342916	 0.027387977	 0.003174284	 0.048334256	 0.774980385
219	 1144	 1234	 100263	 2	 3	 2	 1	 0.467665731	 0.037362083	 0.025556629	 0.025345412	 0.027254063	 0.003521193	 0.048203461	 0.775091286
220	 1156	 1246	 101419	 2	 3	 2	 1	 0.467686887	 0.037315908	 0.025565666	 0.025354715	 0.027182232	 0.002931756	 0.047997763	 0.777450990
221	 1160	 1250	 102579	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.003675536	 0.047877860	 0.777376274
222	 1174	 1264	 103753	 2	 3	 2	 1	 0.467716451	 0.037050918	 0.025571323	 0.025360580	 0.026811900	 0.003104870	 0.047708815	 0.776605276
223	 1182	 1272	 104935	 2	 3	 2	 1	 0.467731481	 0.036919557	 0.025576275	 0.025365472	 0.026625324	 0.003277817	 0.047561231	 0.776253180
224	 1194	 1284	 106129	 2	 3	 2	 1	 0.467749263	 0.036814835	 0.025577999	 0.025366784	 0.026478257	 0.003503409	 0.047386039	 0.776913129
225	 1204	 1296	 107333	 2	 3	 2	 1	 0.467768916	 0.036725979	 0.025578174	 0.025366866	 0.026354403	 0.002816168	 0.047191641	 0.778230603
226	 1210	 1302	 108543	 2	 3	 2	 1	 0.467779732	 0.036651188	 0.025577867	 0.025366445	 0.026250377	 0.002693722	 0.047084303	 0.778416287
227	 1218	 1310	 109761	 2	 3	 2	 1	 0.467789193	 0.036585704	 0.025579239	 0.025367601	 0.026157528	 0.003338786	 0.046990215	 0.778581328
228	 1228	 1320	 110989	 2	 3	 2	 1	 0.467801267	 0.036483500	 0.025582804	 0.025371018	 0.026010881	 0.003240407	 0.046869867	 0.778399912
229	 1242	 1334	 112231	 2	 3	 2	 1	 0.467817120	 0.036392356	 0.025583919	 0.025371923	 0.025881782	 0.002849714	 0.046711364	 0.779089978
230	 1248	 1341	 113479	 2	 3	 2	 1	 0.467827519	 0.036298583	 0.025584767	 0.025372637	 0.025748919	 0.002603545	 0.046607099	 0.778820903
231	 1254	 1348	 114733	 2	 3	 2	 1	 0.467836455	 0.036247566	 0.025585712	 0.025373568	 0.025676008	 0.002681847	 0.046517315	 0.779227378
232	 1260	 1354	 115993	 2	 3	 2	 1	 0.467847792	 0.036204459	 0.025585746	 0.025373411	 0.025615082	 0.002823779	 0.046403159	 0.780215402
233	 1268	 1362	 117261	 2	 3	 2	 1	 0.467859331	 0.036140162	 0.025585904	 0.025373356	 0.025523966	 0.003220791	 0.046286675	 0.780789760
234	 2536	 1362	 119797	 4	 8	 1	 2	 0.468567219	 0.027969631	 0.011120935	 0.008366688	 0.025663692	 0.003223489	 0.038465189	 0.727141398
235	 2556	 1372	 122353	 4	 8	 1	 2	 0.468583108	 0.027812142	 0.011121108	 0.008366118	 0.025491884	 0.002928279	 0.038271146	 0.726713064
236	 2576	 1382	 124929	 4	 8	 1	 2	 0.468595458	 0.027694783	 0.011120878	 0.008365723	 0.025363894	 0.002892902	 0.038119628	 0.726522906
237	 2600	 1395	 127529	 4	 8	 1	 2	 0.468607072	 0.027589619	 0.011123643	 0.008367630	 0.025247805	 0.002538616	 0.037976598	 0.726490020
238	 2612	 1403	 130141	 4	 8	 1	 2	 0.468615722	 0.027503612	 0.011125081	 0.008368022	 0.025153156	 0.002856104	 0.037869704	 0.726269540
239	 2640	 1418	 132781	 4	 8	 1	 2	 0.468626941	 0.027391380	 0.011128675	 0.008371123	 0.025028790	 0.003133632	 0.037730625	 0.725972084
240	 2672	 1434	 135453	 4	 8	 1	 2	 0.468638140	 0.027259128	 0.011129134	 0.008371161	 0.024883778	 0.003136593	 0.037591271	 0.725145141
241	 2700	 1448	 138153	 4	 8	 1	 2	 0.468652116	 0.027127874	 0.011133995	 0.008378088	 0.024737738	 0.002613338	 0.037416623	 0.725021976
242	 2716	 1456	 140869	 4	 8	 1	 2	 0.468661145	 0.027021568	 0.011138707	 0.008383776	 0.024618983	 0.002903439	 0.037303365	 0.724373471
243	 2744	 1470	 143613	 4	 8	 1	 2	 0.468673257	 0.026944618	 0.011142984	 0.008386153	 0.024532556	 0.002835529	 0.037150873	 0.725275492
244	 2768	 1482	 146381	 4	 8	 1	 2	 0.468685015	 0.026870318	 0.011144317	 0.008385780	 0.024450321	 0.002785987	 0.037002250	 0.726180654
245	 2788	 1492	 149169	 4	 8	 1	 2	 0.468696519	 0.026761513	 0.011144533	 0.008385223	 0.024330597	 0.002630284	 0.036856238	 0.726105385
246	 2812	 1504	 151981	 4	 8	 1	 2	 0.468706235	 0.026691691	 0.011147973	 0.008387625	 0.024252197	 0.002767596	 0.036732481	 0.726650897
247	 2840	 1519	 154821	 4	 8	 1	 2	 0.468717627	 0.026611125	 0.011151420	 0.008389624	 0.024161908	 0.002902034	 0.036586823	 0.727341783
248	 2872	 1535	 157693	 4	 8	 1	 2	 0.468729639	 0.026492377	 0.011153357	 0.008390554	 0.024030161	 0.002734546	 0.036432608	 0.727161136
249	 2904	 1553	 160597	 4	 8	 1	 2	 0.468740519	 0.026408206	 0.011155975	 0.008392752	 0.023936114	 0.002731837	 0.036292363	 0.727651854
250	 2932	 1568	 163529	 4	 8	 1	 2	 0.468752019	 0.026291064	 0.011156507	 0.008393134	 0.023806562	 0.002853686	 0.036143523	 0.727407335
251	 2960	 1584	 166489	 4	 8	 1	 2	 0.468765334	 0.026218162	 0.011160860	 0.008396307	 0.023723979	 0.002607904	 0.035970423	 0.728881106
252	 2988	 1600	 169477	 4	 8	 1	 2	 0.468774411	 0.026111839	 0.011162313	 0.008397280	 0.023605739	 0.002886889	 0.035851929	 0.728324511
253	 3020	 1616	 172497	 4	 8	 1	 2	 0.468786145	 0.025991798	 0.011167322	 0.008401694	 0.023470502	 0.002565457	 0.035698175	 0.728098794
254	 3048	 1630	 175545	 4	 8	 1	 2	 0.468796101	 0.025915640	 0.011170731	 0.008404303	 0.023384507	 0.002521119	 0.035567191	 0.728638939
255	 3068	 1643	 178613	 4	 8	 1	 2	 0.468804629	 0.025832515	 0.011172445	 0.008405036	 0.023291529	 0.002611855	 0.035454603	 0.728608218
256	 3096	 1657	 181709	 4	 8	 1	 2	 0.468814219	 0.025724710	 0.011172569	 0.008405491	 0.023171845	 0.002531050	 0.035327576	 0.728176490
257	 3128	 1673	 184837	 4	 8	 1	 2	 0.468822308	 0.025643337	 0.011172913	 0.008405671	 0.023081307	 0.002443956	 0.035220068	 0.728088803
258	 3152	 1688	 187989	 4	 8	 1	 2	 0.468830356	 0.025602991	 0.011174713	 0.008407450	 0.023035602	 0.002579981	 0.035112777	 0.729164518
259	 3180	 1702	 191169	 4	 8	 1	 2	 0.468838207	 0.025530247	 0.011179036	 0.008412098	 0.022952617	 0.002839996	 0.035007783	 0.729273455
260	 3224	 1724	 194393	 4	 8	 1	 2	 0.468848520	 0.025401169	 0.011179274	 0.008412512	 0.022808840	 0.002386080	 0.034869401	 0.728465877
261	 3252	 1739	 197645	 4	 8	 1	 2	 0.468856568	 0.025319551	 0.011181088	 0.008414106	 0.022717019	 0.002667150	 0.034761016	 0.728389264
262	 3288	 1758	 200933	 4	 8	 1	 2	 0.468865897	 0.025218466	 0.011181567	 0.008414427	 0.022604062	 0.002852068	 0.034634954	 0.728121848
263	 3328	 1780	 204261	 4	 8	 1	 2	 0.468877895	 0.025111941	 0.011182303	 0.008415249	 0.022484788	 0.002285462	 0.034472155	 0.728470293
264	 3348	 1790	 207609	 4	 8	 1	 2	 0.468884668	 0.025039113	 0.011182679	 0.008415431	 0.022403233	 0.002384040	 0.034379907	 0.728306581
265	 3372	 1802	 210981	 4	 8	 1	 2	 0.468892721	 0.024959426	 0.011185649	 0.008418512	 0.022312647	 0.002452154	 0.034269899	 0.728319220
266	 3400	 1816	 214381	 4	 8	 1	 2	 0.468900449	 0.024876878	 0.011187147	 0.008419531	 0.022219514	 0.002528146	 0.034163995	 0.728160668
267	 3436	 1835	 217817	 4	 8	 1	 2	 0.468909145	 0.024793623	 0.011187365	 0.008419707	 0.022126152	 0.002385405	 0.034044434	 0.728272438
268	 3468	 1851	 221285	 4	 8	 1	 2	 0.468916185	 0.024703607	 0.011189763	 0.008421279	 0.022024019	 0.002412138	 0.033947327	 0.727704039
269	 3500	 1867	 224785	 4	 8	 1	 2	 0.468923601	 0.024615540	 0.011190796	 0.008422324	 0.021924664	 0.002371903	 0.033844736	 0.727307783
270	 3536	 1885	 228321	 4	 8	 1	 2	 0.468931237	 0.024539010	 0.011191047	 0.008422402	 0.021838578	 0.002443180	 0.033738769	 0.727323830
271	 3572	 1903	 231893	 4	 8	 1	 2	 0.468939088	 0.024450106	 0.011190797	 0.008422166	 0.021738761	 0.002310254	 0.033629471	 0.727044029
272	 3600	 1917	 235493	 4	 8	 1	 2	 0.468945736	 0.024370680	 0.011191961	 0.008422891	 0.021648789	 0.002296932	 0.033536635	 0.726688284
273	 3632	 1936	 239125	 4	 8	 1	 2	 0.468952155	 0.024299260	 0.011192121	 0.008423011	 0.021568274	 0.002467239	 0.033446766	 0.726505515
274	 3672	 1957	 242797	 4	 8	 1	 2	 0.468961176	 0.024220571	 0.011194649	 0.008425149	 0.021478265	 0.002211429	 0.033320039	 0.726907022
275	 3700	 1972	 246497	 4	 8	 1	 2	 0.468967870	 0.024148663	 0.011195852	 0.008425436	 0.021396514	 0.002401048	 0.033225690	 0.726806960
276	 3736	 1990	 250233	 4	 8	 1	 2	 0.468974972	 0.024092305	 0.011198435	 0.008426952	 0.021331532	 0.002449595	 0.033125289	 0.727308544
277	 3780	 2013	 254013	 4	 8	 1	 2	 0.468982437	 0.024009298	 0.011200999	 0.008428886	 0.021236384	 0.002433942	 0.033019435	 0.727126246
278	 3824	 2037	 257837	 4	 8	 1	 2	 0.468990492	 0.023927939	 0.011203871	 0.008431271	 0.021142837	 0.002368598	 0.032904830	 0.727186233
279	 3868	 2062	 261705	 4	 8	 1	 2	 0.468997140	 0.023856760	 0.011205418	 0.008432485	 0.021061424	 0.002372612	 0.032809938	 0.727119916
280	 3908	 2085	 265613	 4	 8	 1	 2	 0.469004100	 0.023778383	 0.011206037	 0.008432690	 0.020972273	 0.002516454	 0.032710300	 0.726938705
281	 3952	 2108	 269565	 4	 8	 1	 2	 0.469012647	 0.023702726	 0.011208347	 0.008433735	 0.020885215	 0.002198786	 0.032587524	 0.727355850
282	 3988	 2126	 273553	 4	 8	 1	 2	 0.469019501	 0.023629031	 0.011208825	 0.008433800	 0.020801282	 0.002192153	 0.032488719	 0.727299563
283	 4020	 2143	 277573	 4	 8	 1	 2	 0.469026648	 0.023588154	 0.011212224	 0.008435930	 0.020753001	 0.002312292	 0.032385388	 0.728357943
284	 4060	 2163	 281633	 4	 8	 1	 2	 0.469034349	 0.023539910	 0.011216869	 0.008439757	 0.020695633	 0.002132314	 0.032273657	 0.729384669
285	 4092	 2179	 285725	 4	 8	 1	 2	 0.469040598	 0.023483922	 0.011218676	 0.008441081	 0.020630945	 0.002191465	 0.032182707	 0.729706241
286	 4132	 2199	 289857	 4	 8	 1	 2	 0.469047113	 0.023417958	 0.011221608	 0.008443129	 0.020554228	 0.002346998	 0.032087612	 0.729813037
287	 4180	 2223	 294037	 4	 8	 1	 2	 0.469054216	 0.023354905	 0.011224357	 0.008445688	 0.020480855	 0.002187548	 0.031983613	 0.730214718
288	 4224	 2245	 298261	 4	 8	 1	 2	 0.469059985	 0.023290811	 0.011225269	 0.008445973	 0.020407235	 0.002252772	 0.031898898	 0.730144705
289	 4276	 2271	 302537	 4	 8	 1	 2	 0.469066625	 0.023211296	 0.011226758	 0.008447093	 0.020315613	 0.002243319	 0.031801115	 0.729889360
290	 4324	 2296	 306861	 4	 8	 1	 2	 0.469073300	 0.023156430	 0.011230738	 0.008448882	 0.020250699	 0.002205757	 0.031702506	 0.730429012
291	 4372	 2321	 311233	 4	 8	 1	 2	 0.469079862	 0.023106396	 0.011233314	 0.008450333	 0.020192033	 0.002189624	 0.031605259	 0.731093408
292	 4420	 2345	 315653	 4	 8	 1	 2	 0.469085960	 0.023030702	 0.011234546	 0.008450764	 0.020104681	 0.002146509	 0.031514621	 0.730794189
293	 4480	 2375	 320133	 4	 8	 1	 2	 0.469092429	 0.022964202	 0.011236875	 0.008452408	 0.020027162	 0.002201971	 0.031418188	 0.730920620
294	 4532	 2401	 324665	 4	 8	 1	 2	 0.469099990	 0.022887049	 0.011240508	 0.008455239	 0.019936599	 0.002046590	 0.031305091	 0.731096687
295	 4568	 2420	 329233	 4	 8	 1	 2	 0.469105580	 0.022822554	 0.011242503	 0.008456237	 0.019861397	 0.002054190	 0.031221222	 0.730994895
296	 4612	 2443	 333845	 4	 8	 1	 2	 0.469111450	 0.022769422	 0.011245109	 0.008458102	 0.019798841	 0.002136832	 0.031132888	 0.731362341
297	 4668	 2473	 338513	 4	 8	 1	 2	 0.469118667	 0.022700872	 0.011250536	 0.008462708	 0.019716872	 0.002167223	 0.031023961	 0.731720609
298	 4720	 2499	 343233	 4	 8	 1	 2	 0.469125814	 0.022654898	 0.011256556	 0.008467653	 0.019660477	 0.002128432	 0.030915690	 0.732796135
299	 4764	 2521	 347997	 4	 8	 1	 2	 0.469132699	 0.022590695	 0.011261564	 0.008471921	 0.019583582	 0.002153470	 0.030811033	 0.733201474
300	 4824	 2551	 352821	 4	 8	 1	 2	 0.469140115	 0.022528822	 0.011266651	 0.008476477	 0.019509239	 0.002199630	 0.030697920	 0.733887585
301	 4880	 2579	 357701	 4	 8	 1	 2	 0.469147987	 0.022471006	 0.011272245	 0.008481302	 0.019439203	 0.002105328	 0.030577370	 0.734890096
302	 4936	 2607	 362637	 4	 8	 1	 2	 0.469155224	 0.022399012	 0.011278233	 0.008486157	 0.019352447	 0.002095693	 0.030466131	 0.735210263
303	 4988	 2633	 367625	 4	 8	 1	 2	 0.469162035	 0.022352039	 0.011283661	 0.008490526	 0.019294887	 0.002081490	 0.030361073	 0.736207156
304	 5036	 2657	 372661	 4	 8	 1	 2	 0.469167672	 0.022289958	 0.011286923	 0.008493783	 0.019221019	 0.002463960	 0.030273835	 0.736277970
305	 5120	 2699	 377781	 4	 8	 1	 2	 0.469176485	 0.022212672	 0.011293963	 0.008499693	 0.019127185	 0.002211962	 0.030136939	 0.737058019
306	 5180	 2729	 382961	 4	 8	 1	 2	 0.469182938	 0.022155066	 0.011298290	 0.008502444	 0.019057691	 0.002297892	 0.030036315	 0.737609307
307	 5240	 2760	 388201	 4	 8	 1	 2	 0.469190487	 0.022094144	 0.011303438	 0.008506579	 0.018983769	 0.002185669	 0.029918164	 0.738485945
308	 5304	 2793	 393505	 4	 8	 1	 2	 0.469197876	 0.022040691	 0.011306349	 0.008508344	 0.018919791	 0.002167650	 0.029802054	 0.739569509
309	 5348	 2815	 398853	 4	 8	 1	 2	 0.469205052	 0.021960497	 0.011310497	 0.008511909	 0.018823816	 0.002275454	 0.029688865	 0.739687973
310	 5416	 2850	 404269	 4	 8	 1	 2	 0.469213140	 0.021888159	 0.011316593	 0.008516753	 0.018735694	 0.002090978	 0.029560757	 0.740446493
311	 5464	 2875	 409733	 4	 8	 1	 2	 0.469220100	 0.021807830	 0.011320701	 0.008520265	 0.018639291	 0.002000782	 0.029450075	 0.740501677
312	 5516	 2901	 415249	 4	 8	 1	 2	 0.469225891	 0.021739987	 0.011323499	 0.008522382	 0.018558162	 0.002108654	 0.029357676	 0.740521385
313	 5568	 2928	 420817	 4	 8	 1	 2	 0.469232434	 0.021693032	 0.011326938	 0.008524498	 0.018501030	 0.002161938	 0.029252907	 0.741568418
314	 5624	 2957	 426441	 4	 8	 1	 2	 0.469238708	 0.021629483	 0.011329457	 0.008526103	 0.018424927	 0.002095499	 0.029152094	 0.741952967
315	 5676	 2984	 432117	 4	 8	 1	 2	 0.469245269	 0.021570822	 0.011331395	 0.008527847	 0.018354832	 0.001894804	 0.029046294	 0.742635956
316	 5708	 3001	 437825	 4	 8	 1	 2	 0.469250274	 0.021514958	 0.011332029	 0.008528272	 0.018288754	 0.002128157	 0.028965323	 0.742783298
317	 5768	 3032	 443593	 4	 8	 1	 2	 0.469256820	 0.021458359	 0.011334626	 0.008529810	 0.018220522	 0.001999687	 0.028859072	 0.743556808
318	 5820	 3059	 449413	 4	 8	 1	 2	 0.469262609	 0.021391054	 0.011335622	 0.008530323	 0.018140586	 0.001978446	 0.028764796	 0.743653932
319	 5876	 3089	 455289	 4	 8	 1	 2	 0.469268668	 0.021354518	 0.011337796	 0.008532018	 0.018096127	 0.001949394	 0.028665782	 0.744948020
320	 5924	 3114	 461213	 4	 8	 1	 2	 0.469274156	 0.021299452	 0.011339681	 0.008533425	 0.018029928	 0.001985840	 0.028575802	 0.745366730
321	 5968	 3136	 467181	 4	 8	 1	 2	 0.469281019	 0.021221126	 0.011341610	 0.008535608	 0.017936110	 0.001948143	 0.028462871	 0.745572216
322	 6016	 3160	 473197	 4	 8	 1	 2	 0.469286253	 0.021170031	 0.011344709	 0.008537673	 0.017873662	 0.001966766	 0.028376432	 0.746042759
323	 6056	 3180	 479253	 4	 8	 1	 2	 0.469291999	 0.021103930	 0.011348739	 0.008540674	 0.017792751	 0.001918745	 0.028281247	 0.746216411
324	 6112	 3209	 485365	 4	 8	 1	 2	 0.469297363	 0.021053055	 0.011350590	 0.008541595	 0.017731194	 0.002017885	 0.028192107	 0.746771244
325	 6176	 3241	 491541	 4	 8	 1	 2	 0.469303404	 0.020994765	 0.011352543	 0.008543149	 0.017660689	 0.001942418	 0.028091360	 0.747374450
326	 6220	 3263	 497761	 4	 8	 1	 2	 0.469309090	 0.020941896	 0.011353712	 0.008543890	 0.017597052	 0.001845488	 0.027996212	 0.748026050
327	 6272	 3289	 504033	 4	 8	 1	 2	 0.469313870	 0.020896470	 0.011354375	 0.008544304	 0.017542538	 0.001955999	 0.027915969	 0.748548981
328	 6328	 3317	 510361	 4	 8	 1	 2	 0.469319634	 0.020838951	 0.011355553	 0.008545022	 0.017473216	 0.001927851	 0.027818896	 0.749093388
329	 6372	 3340	 516733	 4	 8	 1	 2	 0.469324882	 0.020779482	 0.011356868	 0.008545944	 0.017401391	 0.002059869	 0.027730208	 0.749344632
330	 6432	 3372	 523165	 4	 8	 1	 2	 0.469330788	 0.020725406	 0.011358576	 0.008546745	 0.017335663	 0.001907489	 0.027630080	 0.750102995
331	 6476	 3395	 529641	 4	 8	 1	 2	 0.469335475	 0.020667744	 0.011359277	 0.008547090	 0.017266224	 0.001919526	 0.027550346	 0.750180950
332	 6524	 3420	 536165	 4	 8	 1	 2	 0.469340733	 0.020600801	 0.011360246	 0.008547420	 0.017185396	 0.001915920	 0.027460628	 0.750194120
333	 6568	 3445	 542733	 4	 8	 1	 2	 0.469345902	 0.020531347	 0.011360570	 0.008547704	 0.017101861	 0.002006636	 0.027372127	 0.750082265
334	 6636	 3480	 549369	 4	 8	 1	 2	 0.469351666	 0.020472405	 0.011362147	 0.008548951	 0.017030002	 0.001912186	 0.027273116	 0.750644129
335	 6684	 3504	 556053	 4	 8	 1	 2	 0.469356516	 0.020399223	 0.011362721	 0.008549330	 0.016941573	 0.001818025	 0.027189521	 0.750260490
336	 6732	 3529	 562785	 4	 8	 1	 2	 0.469360842	 0.020341174	 0.011363223	 0.008549453	 0.016871293	 0.001841751	 0.027114752	 0.750188448
337	 6780	 3554	 569565	 4	 8	 1	 2	 0.469365527	 0.020267775	 0.011363574	 0.008549657	 0.016782487	 0.001828982	 0.027033529	 0.749727283
338	 6824	 3576	 576389	 4	 8	 1	 2	 0.469369834	 0.020199226	 0.011364222	 0.008549986	 0.016699197	 0.001773288	 0.026958644	 0.749267126
339	 6880	 3604	 583269	 4	 8	 1	 2	 0.469374209	 0.020170321	 0.011364932	 0.008550125	 0.016663738	 0.001849838	 0.026882369	 0.750317857
340	 6936	 3632	 590205	 4	 8	 1	 2	 0.469378832	 0.020106866	 0.011365274	 0.008550516	 0.016586640	 0.001784808	 0.026801517	 0.750213713
341	 6988	 3658	 597193	 4	 8	 1	 2	 0.469383020	 0.020050889	 0.011365835	 0.008550735	 0.016518351	 0.001700164	 0.026728077	 0.750180751
342	 7028	 3678	 604221	 4	 8	 1	 2	 0.469386972	 0.019989547	 0.011365895	 0.008550826	 0.016443796	 0.001667866	 0.026658585	 0.749835271
343	 7068	 3698	 611289	 4	 8	 1	 2	 0.469390875	 0.019937629	 0.011366294	 0.008551103	 0.016380367	 0.001788384	 0.026589766	 0.749823430
344	 7112	 3721	 618401	 4	 8	 1	 2	 0.469395032	 0.019877810	 0.011367111	 0.008551663	 0.016306934	 0.001861041	 0.026516287	 0.749645311
345	 7180	 3755	 625581	 4	 8	 1	 2	 0.469399519	 0.019811478	 0.011367850	 0.008552281	 0.016225493	 0.001895315	 0.026436731	 0.749392108
346	 7244	 3789	 632825	 4	 8	 1	 2	 0.469404040	 0.019763354	 0.011368873	 0.008553214	 0.016165979	 0.001897862	 0.026356341	 0.749851946
347	 7300	 3818	 640125	 4	 8	 1	 2	 0.469408575	 0.019709128	 0.011369581	 0.008553703	 0.016099142	 0.001789545	 0.026275456	 0.750096525
348	 7356	 3846	 647481	 4	 8	 1	 2	 0.469412885	 0.019650344	 0.011369982	 0.008553961	 0.016026838	 0.001923588	 0.026198343	 0.750060569
349	 7412	 3874	 654893	 4	 8	 1	 2	 0.469418208	 0.019586870	 0.011371059	 0.008554451	 0.015948182	 0.001743884	 0.026102795	 0.750374433
350	 7456	 3896	 662349	 4	 8	 1	 2	 0.469422681	 0.019527544	 0.011371399	 0.008554528	 0.015875020	 0.001930499	 0.026022217	 0.750418132
351	 7520	 3928	 669869	 4	 8	 1	 2	 0.469427899	 0.019452847	 0.011371633	 0.008554661	 0.015782877	 0.001775483	 0.025927929	 0.750266142
352	 7588	 3962	 677457	 4	 8	 1	 2	 0.469432410	 0.019404169	 0.011372436	 0.008555031	 0.015722260	 0.001812587	 0.025846118	 0.750757581
353	 7644	 3992	 685101	 4	 8	 1	 2	 0.469437104	 0.019333415	 0.011372469	 0.008555028	 0.015634829	 0.001664180	 0.025760724	 0.750499669
354	 7692	 4017	 692793	 4	 8	 1	 2	 0.469440799	 0.019276850	 0.011372699	 0.008555250	 0.015564662	 0.001617032	 0.025693306	 0.750267418
355	 7736	 4040	 700529	 4	 8	 1	 2	 0.469444224	 0.019232891	 0.011372740	 0.008555358	 0.015510153	 0.001719449	 0.025630648	 0.750386429
356	 7788	 4066	 708317	 4	 8	 1	 2	 0.469448665	 0.019188546	 0.011372651	 0.008555151	 0.015455197	 0.001734718	 0.025549169	 0.751043852
357	 7840	 4092	 716157	 4	 8	 1	 2	 0.469452519	 0.019152366	 0.011373351	 0.008555278	 0.015409738	 0.001727252	 0.025478258	 0.751714120
358	 7896	 4120	 724053	 4	 8	 1	 2	 0.469456653	 0.019112886	 0.011374685	 0.008556050	 0.015359654	 0.001735170	 0.025401978	 0.752417235
359	 7948	 4146	 732001	 4	 8	 1	 2	 0.469460961	 0.019045414	 0.011375382	 0.008556662	 0.015275094	 0.001843662	 0.025322231	 0.752122271
360	 8016	 4180	 740017	 4	 8	 1	 2	 0.469465486	 0.018983039	 0.011376096	 0.008557313	 0.015196717	 0.001801450	 0.025238209	 0.752154735
361	 8076	 4211	 748093	 4	 8	 1	 2	 0.469469801	 0.018918678	 0.011376721	 0.008557882	 0.015115773	 0.001671127	 0.025157811	 0.752000154
362	 8136	 4241	 756229	 4	 8	 1	 2	 0.469474295	 0.018862469	 0.011378016	 0.008559210	 0.015044384	 0.001627628	 0.025073814	 0.752277606
363	 8188	 4267	 764417	 4	 8	 1	 2	 0.469478645	 0.018815698	 0.011380417	 0.008561728	 0.014983878	 0.001636025	 0.024992225	 0.752862075
364	 8236	 4291	 772653	 4	 8	 1	 2	 0.469482301	 0.018761992	 0.011381516	 0.008562654	 0.014915544	 0.001703779	 0.024923453	 0.752784619
365	 8292	 4320	 780945	 4	 8	 1	 2	 0.469486675	 0.018714757	 0.011383089	 0.008564085	 0.014854878	 0.001586714	 0.024840922	 0.753384158
366	 8336	 4342	 789281	 4	 8	 1	 2	 0.469490295	 0.018664380	 0.011383741	 0.008564764	 0.014790859	 0.001604326	 0.024772414	 0.753434026
367	 8396	 4372	 797677	 4	 8	 1	 2	 0.469494012	 0.018613057	 0.011385106	 0.008565925	 0.014724987	 0.001606402	 0.024701861	 0.753508304
368	 8448	 4398	 806125	 4	 8	 1	 2	 0.469497618	 0.018555552	 0.011385829	 0.008566629	 0.014651670	 0.001671547	 0.024633241	 0.753272885
369	 8516	 4432	 814641	 4	 8	 1	 2	 0.469501914	 0.018496111	 0.011386884	 0.008567493	 0.014575493	 0.001639162	 0.024551216	 0.753368448
370	 8576	 4463	 823217	 4	 8	 1	 2	 0.469505805	 0.018444302	 0.011387621	 0.008568032	 0.014509113	 0.001630919	 0.024476695	 0.753545425
371	 8628	 4489	 831845	 4	 8	 1	 2	 0.469509640	 0.018385699	 0.011388209	 0.008568697	 0.014434079	 0.001494994	 0.024403018	 0.753419058
372	 8680	 4516	 840525	 4	 8	 1	 2	 0.469512775	 0.018358009	 0.011388735	 0.008568977	 0.014398375	 0.001534749	 0.024342629	 0.754150625
373	 8744	 4548	 849269	 4	 8	 1	 2	 0.469515835	 0.018305988	 0.011388862	 0.008568964	 0.014331888	 0.001491352	 0.024283537	 0.753843575
374	 8816	 4584	 858085	 4	 8	 1	 2	 0.469518878	 0.018251665	 0.011388965	 0.008569031	 0.014262355	 0.001493293	 0.024224628	 0.753434287
375	 8880	 4617	 866965	 4	 8	 1	 2	 0.469521838	 0.018202430	 0.011389287	 0.008569319	 0.014199034	 0.001587893	 0.024167183	 0.753187885
376	 8952	 4654	 875917	 4	 8	 1	 2	 0.469525534	 0.018157688	 0.011390448	 0.008570618	 0.014140698	 0.001540341	 0.024095284	 0.753578493
377	 9004	 4681	 884921	 4	 8	 1	 2	 0.469528723	 0.018109959	 0.011391062	 0.008571296	 0.014078861	 0.001498265	 0.024033053	 0.753543835
378	 9060	 4711	 893981	 4	 8	 1	 2	 0.469531926	 0.018074532	 0.011391577	 0.008571549	 0.014032843	 0.001486519	 0.023970396	 0.754035627
379	 9112	 4738	 903093	 4	 8	 1	 2	 0.469535033	 0.018039811	 0.011392217	 0.008571768	 0.013987571	 0.001511915	 0.023909456	 0.754505261
380	 9164	 4764	 912257	 4	 8	 1	 2	 0.469538399	 0.017993370	 0.011392779	 0.008572027	 0.013927166	 0.001447755	 0.023843273	 0.754651845
381	 9208	 4786	 921465	 4	 8	 1	 2	 0.469541376	 0.017949051	 0.011393137	 0.008572235	 0.013869566	 0.001417076	 0.023784568	 0.754651136
382	 9264	 4814	 930729	 4	 8	 1	 2	 0.469544029	 0.017907198	 0.011393239	 0.008572311	 0.013815275	 0.001574157	 0.023732142	 0.754554646
383	 9340	 4854	 940069	 4	 8	 1	 2	 0.469547494	 0.017853924	 0.011393750	 0.008572746	 0.013745729	 0.001504565	 0.023663473	 0.754492994
384	 9400	 4886	 949469	 4	 8	 1	 2	 0.469550911	 0.017805695	 0.011394380	 0.008573257	 0.013682503	 0.001425632	 0.023595572	 0.754620211
385	 9448	 4910	 958917	 4	 8	 1	 2	 0.469553566	 0.017760355	 0.011394674	 0.008573467	 0.013623201	 0.001366465	 0.023542685	 0.754389514
386	 9492	 4932	 968409	 4	 8	 1	 2	 0.469555966	 0.017711042	 0.011394783	 0.008573488	 0.013558758	 0.001459694	 0.023494765	 0.753829303
387	 9556	 4966	 977965	 4	 8	 1	 2	 0.469558825	 0.017668598	 0.011395011	 0.008573617	 0.013503077	 0.001431786	 0.023437568	 0.753858007
388	 9620	 4998	 987585	 4	 8	 1	 2	 0.469561704	 0.017619972	 0.011395328	 0.008573813	 0.013439118	 0.001471573	 0.023379809	 0.753640539
389	 9688	 5033	 997273	 4	 8	 1	 2	 0.469564965	 0.017582508	 0.011396040	 0.008574332	 0.013389357	 0.001444746	 0.023314236	 0.754153296
390	 9740	 5060	 1007013	 4	 8	 1	 2	 0.469567910	 0.017546408	 0.011396519	 0.008574692	 0.013341505	 0.001445875	 0.023254828	 0.754527509
391	 9796	 5088	 1016809	 4	 8	 1	 2	 0.469570774	 0.017506363	 0.011397078	 0.008575169	 0.013288316	 0.001409644	 0.023196932	 0.754684419
392	 9852	 5119	 1026661	 4	 8	 1	 2	 0.469573635	 0.017474005	 0.011397492	 0.008575390	 0.013245302	 0.001378233	 0.023138937	 0.755177545
393	 9912	 5150	 1036573	 4	 8	 1	 2	 0.469576055	 0.017447492	 0.011398198	 0.008575830	 0.013209695	 0.001493738	 0.023089774	 0.755637183
394	 9972	 5180	 1046545	 4	 8	 1	 2	 0.469578875	 0.017415856	 0.011399861	 0.008577312	 0.013166443	 0.001414326	 0.023032367	 0.756147039
395	 10032	 5210	 1056577	 4	 8	 1	 2	 0.469581608	 0.017383202	 0.011400471	 0.008577689	 0.013122689	 0.001402204	 0.022976583	 0.756561691
396	 10092	 5240	 1066669	 4	 8	 1	 2	 0.469584339	 0.017336177	 0.011400663	 0.008577802	 0.013060165	 0.001492969	 0.022920697	 0.756354692
397	 10176	 5282	 1076845	 4	 8	 1	 2	 0.469587343	 0.017297219	 0.011401138	 0.008578178	 0.013007992	 0.001510028	 0.022859074	 0.756689408
398	 10252	 5321	 1087097	 4	 8	 1	 2	 0.469590490	 0.017248230	 0.011401527	 0.008578429	 0.012942435	 0.001447128	 0.022794329	 0.756689528
399	 10320	 5356	 1097417	 4	 8	 1	 2	 0.469593528	 0.017201303	 0.011401793	 0.008578495	 0.012879594	 0.001435494	 0.022731644	 0.756711811
400	 10392	 5392	 1107809	 4	 8	 1	 2	 0.469596520	 0.017169466	 0.011402475	 0.008579101	 0.012836437	 0.001416513	 0.022669755	 0.757373226
401	 10452	 5422	 1118261	 4	 8	 1	 2	 0.469599350	 0.017126765	 0.011403183	 0.008579800	 0.012778635	 0.001330903	 0.022611065	 0.757450638
402	 10524	 5458	 1128785	 4	 8	 1	 2	 0.469601794	 0.017090791	 0.011403566	 0.008580155	 0.012730036	 0.001322939	 0.022560243	 0.757562382
403	 10592	 5494	 1139377	 4	 8	 1	 2	 0.469604268	 0.017055893	 0.011403998	 0.008580435	 0.012682757	 0.001368454	 0.022508690	 0.757747057
404	 10668	 5532	 1150045	 4	 8	 1	 2	 0.469606745	 0.017015480	 0.011404318	 0.008580659	 0.012628068	 0.001353970	 0.022456950	 0.757693285
405	 10752	 5575	 1160797	 4	 8	 1	 2	 0.469609243	 0.016985872	 0.011404833	 0.008581108	 0.012587679	 0.001325195	 0.022404645	 0.758140678
406	 10820	 5613	 1171617	 4	 8	 1	 2	 0.469611557	 0.016950607	 0.011405375	 0.008581553	 0.012539557	 0.001374159	 0.022356090	 0.758209813
407	 10900	 5655	 1182517	 4	 8	 1	 2	 0.469614088	 0.016917131	 0.011405952	 0.008582020	 0.012493741	 0.001308249	 0.022302862	 0.758518405
408	 10984	 5697	 1193501	 4	 8	 1	 2	 0.469616401	 0.016886796	 0.011406333	 0.008582176	 0.012452286	 0.001376891	 0.022254110	 0.758816949
409	 11060	 5735	 1204561	 4	 8	 1	 2	 0.469618929	 0.016844188	 0.011406810	 0.008582455	 0.012394005	 0.001300728	 0.022200695	 0.758723440
410	 11140	 5776	 1215701	 4	 8	 1	 2	 0.469621233	 0.016802086	 0.011407006	 0.008582623	 0.012336543	 0.001416848	 0.022151918	 0.758493500
411	 11236	 5825	 1226937	 4	 8	 1	 2	 0.469623889	 0.016760840	 0.011407426	 0.008582897	 0.012279918	 0.001324215	 0.022095521	 0.758562787
412	 11312	 5865	 1238249	 4	 8	 1	 2	 0.469626526	 0.016722679	 0.011407907	 0.008583112	 0.012227333	 0.001284865	 0.022039414	 0.758762410
413	 11380	 5899	 1249629	 4	 8	 1	 2	 0.469628890	 0.016681344	 0.011408346	 0.008583349	 0.012170328	 0.001283792	 0.021988977	 0.758622998
414	 11472	 5946	 1261101	 4	 8	 1	 2	 0.469631198	 0.016644209	 0.011408857	 0.008583803	 0.012118897	 0.001288825	 0.021939631	 0.758636688
415	 11564	 5993	 1272665	 4	 8	 1	 2	 0.469633393	 0.016610208	 0.011409328	 0.008584136	 0.012071712	 0.001253096	 0.021892600	 0.758713325
416	 11644	 6034	 1284309	 4	 8	 1	 2	 0.469635563	 0.016582462	 0.011409831	 0.008584456	 0.012033030	 0.001323441	 0.021845988	 0.759062103
417	 11744	 6086	 1296053	 4	 8	 1	 2	 0.469638047	 0.016550329	 0.011410136	 0.008584697	 0.011988418	 0.001244664	 0.021792520	 0.759449987
418	 11816	 6123	 1307869	 4	 8	 1	 2	 0.469640255	 0.016513914	 0.011410412	 0.008584938	 0.011937833	 0.001303695	 0.021744891	 0.759438789
419	 11912	 6171	 1319781	 4	 8	 1	 2	 0.469642548	 0.016473571	 0.011410687	 0.008585217	 0.011881699	 0.001340306	 0.021695315	 0.759314676
420	 12032	 6231	 1331813	 4	 8	 1	 2	 0.469644835	 0.016442169	 0.011411341	 0.008585723	 0.011837492	 0.001245825	 0.021645740	 0.759602991
421	 12152	 6292	 1343965	 4	 8	 1	 2	 0.469646789	 0.016407302	 0.011411504	 0.008585817	 0.011788857	 0.001231645	 0.021603304	 0.759481173
422	 12244	 6342	 1356209	 4	 8	 1	 2	 0.469648788	 0.016375696	 0.011411815	 0.008586036	 0.011744527	 0.001235582	 0.021559817	 0.759547108
423	 12348	 6399	 1368557	 4	 8	 1	 2	 0.469650754	 0.016346417	 0.011412199	 0.008586303	 0.011703293	 0.001267827	 0.021516933	 0.759700127
424	 12460	 6456	 1381017	 4	 8	 1	 2	 0.469653025	 0.016318013	 0.011412809	 0.008586702	 0.011662991	 0.001224922	 0.021467315	 0.760132940
425	 12560	 6508	 1393577	 4	 8	 1	 2	 0.469655138	 0.016290115	 0.011413303	 0.008587082	 0.011623440	 0.001199645	 0.021421046	 0.760472414
426	 12660	 6561	 1406237	 4	 8	 1	 2	 0.469657143	 0.016257656	 0.011413531	 0.008587258	 0.011577681	 0.001206530	 0.021377027	 0.760519967
427	 12772	 6618	 1419009	 4	 8	 1	 2	 0.469659083	 0.016225976	 0.011413809	 0.008587468	 0.011532876	 0.001232528	 0.021334366	 0.760555788
428	 12880	 6674	 1431889	 4	 8	 1	 2	 0.469661068	 0.016191018	 0.011414020	 0.008587598	 0.011483432	 0.001228893	 0.021290616	 0.760476726
429	 12996	 6736	 1444885	 4	 8	 1	 2	 0.469662978	 0.016158811	 0.011414231	 0.008587745	 0.011437766	 0.001212004	 0.021248456	 0.760469909
430	 13100	 6792	 1457985	 4	 8	 1	 2	 0.469664971	 0.016128120	 0.011414758	 0.008588174	 0.011393838	 0.001248530	 0.021204360	 0.760603933
431	 16375	 6792	 1474360	 5	 13	 2	 3	 0.469743544	 0.014607264	 0.009111663	 0.007135893	 0.011417082	 0.001250566	 0.019385887	 0.753499919
432	 16525	 6852	 1490885	 5	 13	 2	 3	 0.469745652	 0.014570937	 0.009112090	 0.007136187	 0.011370224	 0.001188520	 0.019334743	 0.753614203
433	 16650	 6902	 1507535	 5	 13	 2	 3	 0.469747628	 0.014538036	 0.009112374	 0.007136409	 0.011327804	 0.001201418	 0.019286665	 0.753786934
434	 16785	 6956	 1524320	 5	 13	 2	 3	 0.469749684	 0.014508329	 0.009112717	 0.007136677	 0.011289376	 0.001167930	 0.019236514	 0.754207794
435	 16920	 7012	 1541240	 5	 13	 2	 3	 0.469751514	 0.014475406	 0.009112879	 0.007136801	 0.011246903	 0.001232396	 0.019191783	 0.754250222
436	 17055	 7067	 1558295	 5	 13	 2	 3	 0.469753610	 0.014441679	 0.009113306	 0.007137137	 0.011203113	 0.001230909	 0.019140414	 0.754512374
437	 17210	 7130	 1575505	 5	 13	 2	 3	 0.469755556	 0.014408334	 0.009113633	 0.007137378	 0.011159830	 0.001166363	 0.019092604	 0.754655257
438	 17365	 7192	 1592870	 5	 13	 2	 3	 0.469757468	 0.014379717	 0.009113763	 0.007137473	 0.011122752	 0.001206061	 0.019045490	 0.755019566
439	 17540	 7263	 1610410	 5	 13	 2	 3	 0.469759484	 0.014351404	 0.009114201	 0.007137799	 0.011085762	 0.001189391	 0.018995714	 0.755507461
440	 17705	 7331	 1628115	 5	 13	 2	 3	 0.469761525	 0.014321181	 0.009114563	 0.007138068	 0.011046310	 0.001204106	 0.018945159	 0.755928242
441	 17865	 7395	 1645980	 5	 13	 2	 3	 0.469763427	 0.014292174	 0.009115014	 0.007138392	 0.011008304	 0.001191541	 0.018897941	 0.756282043
442	 18030	 7463	 1664010	 5	 13	 2	 3	 0.469765300	 0.014260475	 0.009115307	 0.007138641	 0.010966873	 0.001218811	 0.018851318	 0.756470940
443	 18205	 7534	 1682215	 5	 13	 2	 3	 0.469767301	 0.014229459	 0.009115653	 0.007138912	 0.010926225	 0.001170464	 0.018801393	 0.756830071
444	 18375	 7602	 1700590	 5	 13	 2	 3	 0.469769178	 0.014197820	 0.009116175	 0.007139321	 0.010884551	 0.001167568	 0.018754429	 0.757038253
445	 18575	 7682	 1719165	 5	 13	 2	 3	 0.469771108	 0.014164160	 0.009116625	 0.007139670	 0.010840230	 0.001161510	 0.018706038	 0.757197235
446	 18755	 7755	 1737920	 5	 13	 2	 3	 0.469772892	 0.014133813	 0.009116922	 0.007139907	 0.010800296	 0.001177160	 0.018661175	 0.757391350
447	 18930	 7828	 1756850	 5	 13	 2	 3	 0.469774700	 0.014101154	 0.009117304	 0.007140164	 0.010757199	 0.001164278	 0.018615604	 0.757491119
448	 19120	 7906	 1775970	 5	 13	 2	 3	 0.469776537	 0.014069028	 0.009117621	 0.007140415	 0.010714781	 0.001135372	 0.018569182	 0.757654712
449	 19310	 7982	 1795280	 5	 13	 2	 3	 0.469778316	 0.014044580	 0.009118136	 0.007140814	 0.010682221	 0.001131204	 0.018524116	 0.758178189
450	 19485	 8057	 1814765	 5	 13	 2	 3	 0.469780099	 0.014021938	 0.009118598	 0.007141198	 0.010652038	 0.001191283	 0.018478845	 0.758810323
451	 19685	 8138	 1834450	 5	 13	 2	 3	 0.469782050	 0.013994897	 0.009118863	 0.007141465	 0.010616190	 0.001179199	 0.018429188	 0.759387639
452	 19885	 8218	 1854335	 5	 13	 2	 3	 0.469783794	 0.013963089	 0.009119325	 0.007141838	 0.010573825	 0.001185971	 0.018384684	 0.759495753
453	 20085	 8304	 1874420	 5	 13	 2	 3	 0.469785827	 0.013929147	 0.009119741	 0.007142158	 0.010528602	 0.001122709	 0.018332667	 0.759799304
454	 20285	 8390	 1894705	 5	 13	 2	 3	 0.469787605	 0.013898049	 0.009120343	 0.007142647	 0.010486902	 0.001114348	 0.018287025	 0.759995079
455	 20495	 8474	 1915200	 5	 13	 2	 3	 0.469789274	 0.013865074	 0.009120547	 0.007142818	 0.010442984	 0.001097247	 0.018244119	 0.759974985
456	 20685	 8551	 1935885	 5	 13	 2	 3	 0.469790843	 0.013841762	 0.009120954	 0.007143171	 0.010411655	 0.001134315	 0.018203659	 0.760383515
457	 20880	 8629	 1956765	 5	 13	 2	 3	 0.469792459	 0.013812825	 0.009121355	 0.007143465	 0.010372802	 0.001138486	 0.018161912	 0.760538071
458	 21090	 8714	 1977855	 5	 13	 2	 3	 0.469794249	 0.013787050	 0.009122123	 0.007144050	 0.010337776	 0.001090732	 0.018115558	 0.761061269
459	 21285	 8792	 1999140	 5	 13	 2	 3	 0.469795905	 0.013760511	 0.009122770	 0.007144556	 0.010301783	 0.001102522	 0.018072541	 0.761404332
460	 21495	 8877	 2020635	 5	 13	 2	 3	 0.469797572	 0.013728254	 0.009123143	 0.007144872	 0.010258324	 0.001113125	 0.018029169	 0.761446810
461	 21720	 8968	 2042355	 5	 13	 2	 3	 0.469799208	 0.013704867	 0.009123683	 0.007145323	 0.010226524	 0.001086716	 0.017986494	 0.761953200
462	 21925	 9050	 2064280	 5	 13	 2	 3	 0.469800866	 0.013677993	 0.009124243	 0.007145796	 0.010189980	 0.001116816	 0.017943134	 0.762296774
463	 22145	 9138	 2086425	 5	 13	 2	 3	 0.469802541	 0.013647687	 0.009124821	 0.007146245	 0.010148744	 0.001102936	 0.017899227	 0.762473535
464	 22380	 9232	 2108805	 5	 13	 2	 3	 0.469804180	 0.013627145	 0.009125392	 0.007146723	 0.010120588	 0.001095972	 0.017856148	 0.763162616
465	 22620	 9328	 2131425	 5	 13	 2	 3	 0.469805814	 0.013601827	 0.009125864	 0.007147097	 0.010086046	 0.001092647	 0.017813106	 0.763585394
466	 22880	 9434	 2154305	 5	 13	 2	 3	 0.469807465	 0.013576571	 0.009126373	 0.007147502	 0.010051498	 0.001050246	 0.017769493	 0.764038195
467	 23105	 9525	 2177410	 5	 13	 2	 3	 0.469808983	 0.013547097	 0.009126860	 0.007147864	 0.010011206	 0.001095011	 0.017729328	 0.764106640
468	 23370	 9632	 2200780	 5	 13	 2	 3	 0.469810612	 0.013519511	 0.009127300	 0.007148213	 0.009973443	 0.001056236	 0.017686113	 0.764413920
469	 23615	 9731	 2224395	 5	 13	 2	 3	 0.469812274	 0.013490427	 0.009127874	 0.007148660	 0.009933455	 0.001100068	 0.017641913	 0.764680486
470	 23865	 9832	 2248260	 5	 13	 2	 3	 0.469813927	 0.013465639	 0.009128554	 0.007149183	 0.009899139	 0.001022540	 0.017597822	 0.765187843
471	 24075	 9916	 2272335	 5	 13	 2	 3	 0.469815484	 0.013437084	 0.009129061	 0.007149564	 0.009859791	 0.001033132	 0.017556202	 0.765375329
472	 24315	 10012	 2296650	 5	 13	 2	 3	 0.469817124	 0.013411875	 0.009129835	 0.007150106	 0.009824689	 0.001027560	 0.017512254	 0.765856592
473	 24530	 10098	 2321180	 5	 13	 2	 3	 0.469818745	 0.013383290	 0.009130685	 0.007150703	 0.009784837	 0.001055450	 0.017468723	 0.766128701
474	 24790	 10202	 2345970	 5	 13	 2	 3	 0.469820496	 0.013355347	 0.009131603	 0.007151371	 0.009745723	 0.001057230	 0.017421555	 0.766598997
475	 25025	 10297	 2370995	 5	 13	 2	 3	 0.469822130	 0.013331408	 0.009132591	 0.007152078	 0.009711962	 0.001042179	 0.017377460	 0.767166648
476	 25280	 10400	 2396275	 5	 13	 2	 3	 0.469823882	 0.013303776	 0.009133588	 0.007152769	 0.009673057	 0.001027498	 0.017330025	 0.767672078
477	 25520	 10497	 2421795	 5	 13	 2	 3	 0.469825534	 0.013276952	 0.009134572	 0.007153448	 0.009635198	 0.001029381	 0.017285160	 0.768112761
478	 25770	 10597	 2447565	 5	 13	 2	 3	 0.469827174	 0.013255715	 0.009135633	 0.007154177	 0.009604904	 0.001047263	 0.017240526	 0.768869497
479	 26015	 10696	 2473580	 5	 13	 2	 3	 0.469828802	 0.013230069	 0.009136524	 0.007154798	 0.009568628	 0.001058397	 0.017196112	 0.769363946
480	 26285	 10805	 2499865	 5	 13	 2	 3	 0.469830467	 0.013203878	 0.009137255	 0.007155302	 0.009531682	 0.001080333	 0.017150561	 0.769880250
481	 26555	 10915	 2526420	 5	 13	 2	 3	 0.469832273	 0.013177258	 0.009138012	 0.007155835	 0.009494044	 0.001050057	 0.017101017	 0.770554062
482	 26825	 11027	 2553245	 5	 13	 2	 3	 0.469834082	 0.013144807	 0.009138771	 0.007156377	 0.009448218	 0.001026874	 0.017051243	 0.770900231
483	 27085	 11132	 2580330	 5	 13	 2	 3	 0.469835563	 0.013120053	 0.009139289	 0.007156780	 0.009413246	 0.001022681	 0.017010377	 0.771297034
484	 27335	 11232	 2607665	 5	 13	 2	 3	 0.469837083	 0.013093596	 0.009139940	 0.007157226	 0.009375701	 0.001010666	 0.016968340	 0.771648622
485	 27560	 11324	 2635225	 5	 13	 2	 3	 0.469838623	 0.013065171	 0.009140513	 0.007157660	 0.009335401	 0.001016059	 0.016925669	 0.771914625
486	 27815	 11426	 2663040	 5	 13	 2	 3	 0.469840223	 0.013040089	 0.009141123	 0.007158126	 0.009299665	 0.001022954	 0.016881178	 0.772463199
487	 28060	 11525	 2691100	 5	 13	 2	 3	 0.469841762	 0.013016159	 0.009141676	 0.007158547	 0.009265536	 0.001022926	 0.016838282	 0.773009929
488	 28325	 11632	 2719425	 5	 13	 2	 3	 0.469843242	 0.012994783	 0.009142277	 0.007159020	 0.009234888	 0.001006393	 0.016796954	 0.773639227
489	 28575	 11735	 2748000	 5	 13	 2	 3	 0.469844674	 0.012970857	 0.009142744	 0.007159382	 0.009200726	 0.000991086	 0.016756835	 0.774063674
490	 28810	 11834	 2776810	 5	 13	 2	 3	 0.469846113	 0.012947335	 0.009143120	 0.007159674	 0.009167161	 0.001004956	 0.016716447	 0.774526696
491	 29060	 11935	 2805870	 5	 13	 2	 3	 0.469847522	 0.012927042	 0.009143418	 0.007159941	 0.009138179	 0.000969162	 0.016676794	 0.775151481
492	 40684	 11935	 2846554	 7	 18	 2	 3	 0.469905614	 0.011012575	 0.006129121	 0.005448682	 0.009149354	 0.000970744	 0.014950712	 0.736592020
493	 41020	 12032	 2887574	 7	 18	 2	 3	 0.469906920	 0.010988563	 0.006129311	 0.005448833	 0.009120311	 0.000967304	 0.014909586	 0.737013312
494	 41363	 12131	 2928937	 7	 18	 2	 3	 0.469908218	 0.010955709	 0.006129512	 0.005448998	 0.009080564	 0.000971385	 0.014868616	 0.736834505
495	 41727	 12237	 2970664	 7	 18	 2	 3	 0.469909595	 0.010930422	 0.006129831	 0.005449250	 0.009049823	 0.000976238	 0.014825045	 0.737294357
496	 42056	 12332	 3012720	 7	 18	 2	 3	 0.469911079	 0.010901608	 0.006130220	 0.005449552	 0.009014735	 0.000967973	 0.014777923	 0.737695536
497	 42392	 12431	 3055112	 7	 18	 2	 3	 0.469912496	 0.010870172	 0.006130421	 0.005449693	 0.008976558	 0.000966148	 0.014732820	 0.737820212
498	 42756	 12536	 3097868	 7	 18	 2	 3	 0.469913930	 0.010837226	 0.006130740	 0.005449943	 0.008936414	 0.000946068	 0.014687006	 0.737878494
499	 43071	 12627	 3140939	 7	 18	 2	 3	 0.469915251	 0.010803495	 0.006131137	 0.005450265	 0.008895204	 0.000967744	 0.014644657	 0.737708979
500	 43449	 12737	 3184388	 7	 18	 2	 3	 0.469916597	 0.010774288	 0.006131457	 0.005450530	 0.008859488	 0.000976078	 0.014601430	 0.737892670
501	 43813	 12841	 3228201	 7	 18	 2	 3	 0.469918037	 0.010742492	 0.006131831	 0.005450848	 0.008820532	 0.000964861	 0.014554985	 0.738062757
502	 44142	 12938	 3272343	 7	 18	 2	 3	 0.469919346	 0.010715253	 0.006132202	 0.005451156	 0.008787078	 0.000928613	 0.014512687	 0.738336969
503	 44457	 13028	 3316800	 7	 18	 2	 3	 0.469920651	 0.010684728	 0.006132426	 0.005451357	 0.008749672	 0.000908941	 0.014470351	 0.738387615
504	 44786	 13123	 3361586	 7	 18	 2	 3	 0.469921816	 0.010654722	 0.006132574	 0.005451485	 0.008712901	 0.000947159	 0.014432490	 0.738245584
505	 45143	 13226	 3406729	 7	 18	 2	 3	 0.469923077	 0.010624721	 0.006132714	 0.005451607	 0.008676089	 0.000962282	 0.014391357	 0.738270988
506	 45570	 13348	 3452299	 7	 18	 2	 3	 0.469924371	 0.010597063	 0.006132895	 0.005451740	 0.008642069	 0.000916250	 0.014349052	 0.738520102
507	 45927	 13452	 3498226	 7	 18	 2	 3	 0.469925475	 0.010571052	 0.006133010	 0.005451831	 0.008610071	 0.000924152	 0.014312853	 0.738570546
508	 46284	 13554	 3544510	 7	 18	 2	 3	 0.469926650	 0.010545146	 0.006133129	 0.005451923	 0.008578160	 0.000905540	 0.014274199	 0.738755692
509	 46613	 13649	 3591123	 7	 18	 2	 3	 0.469927792	 0.010515738	 0.006133207	 0.005451991	 0.008541928	 0.000916486	 0.014236575	 0.738642440
510	 46942	 13745	 3638065	 7	 18	 2	 3	 0.469928873	 0.010488880	 0.006133327	 0.005452091	 0.008508755	 0.000900284	 0.014200824	 0.738610669
511	 47292	 13845	 3685357	 7	 18	 2	 3	 0.469929955	 0.010462315	 0.006133458	 0.005452184	 0.008475891	 0.000878324	 0.014164996	 0.738603478
512	 47586	 13932	 3732943	 7	 18	 2	 3	 0.469931028	 0.010436013	 0.006133604	 0.005452312	 0.008443298	 0.000917282	 0.014129349	 0.738605374
513	 47964	 14040	 3780907	 7	 18	 2	 3	 0.469932217	 0.010407039	 0.006133776	 0.005452440	 0.008407333	 0.000899034	 0.014089746	 0.738625044
514	 48321	 14142	 3829228	 7	 18	 2	 3	 0.469933343	 0.010381015	 0.006133910	 0.005452555	 0.008375000	 0.000901339	 0.014052153	 0.738749093
515	 48643	 14234	 3877871	 7	 18	 2	 3	 0.469934444	 0.010353654	 0.006134018	 0.005452636	 0.008340981	 0.000919119	 0.014015271	 0.738740893
516	 49035	 14346	 3926906	 7	 18	 2	 3	 0.469935658	 0.010328201	 0.006134202	 0.005452769	 0.008309230	 0.000881531	 0.013974504	 0.739074642
517	 49364	 14440	 3976270	 7	 18	 2	 3	 0.469936718	 0.010305697	 0.006134361	 0.005452880	 0.008281124	 0.000878951	 0.013938828	 0.739351782
518	 49707	 14538	 4025977	 7	 18	 2	 3	 0.469937818	 0.010279808	 0.006134490	 0.005452976	 0.008248787	 0.000907394	 0.013901691	 0.739464558
519	 50078	 14644	 4076055	 7	 18	 2	 3	 0.469938924	 0.010248880	 0.006134543	 0.005453012	 0.008210172	 0.000875619	 0.013864240	 0.739231269
520	 50414	 14740	 4126469	 7	 18	 2	 3	 0.469940066	 0.010220414	 0.006134636	 0.005453083	 0.008174540	 0.000848935	 0.013825486	 0.739244462
521	 50708	 14825	 4177177	 7	 18	 2	 3	 0.469941096	 0.010194192	 0.006134728	 0.005453165	 0.008141663	 0.000905579	 0.013790423	 0.739222619
522	 51086	 14933	 4228263	 7	 18	 2	 3	 0.469942364	 0.010163541	 0.006134895	 0.005453305	 0.008103125	 0.000892709	 0.013747153	 0.739319714
523	 51443	 15035	 4279706	 7	 18	 2	 3	 0.469943463	 0.010135160	 0.006134981	 0.005453380	 0.008067433	 0.000874178	 0.013709513	 0.739279346
524	 51793	 15136	 4331499	 7	 18	 2	 3	 0.469944558	 0.010109103	 0.006135088	 0.005453458	 0.008034591	 0.000863680	 0.013671925	 0.739405937
525	 52136	 15235	 4383635	 7	 18	 2	 3	 0.469945626	 0.010078992	 0.006135169	 0.005453524	 0.007996610	 0.000897238	 0.013635187	 0.739189853
526	 52542	 15351	 4436177	 7	 18	 2	 3	 0.469946761	 0.010052818	 0.006135250	 0.005453585	 0.007963533	 0.000894823	 0.013596016	 0.739394372
527	 52913	 15457	 4489090	 7	 18	 2	 3	 0.469947931	 0.010023642	 0.006135427	 0.005453727	 0.007926533	 0.000868837	 0.013555487	 0.739452729
528	 53284	 15564	 4542374	 7	 18	 2	 3	 0.469949114	 0.009997117	 0.006135629	 0.005453902	 0.007892806	 0.000867000	 0.013514415	 0.739737294
529	 53641	 15667	 4596015	 7	 18	 2	 3	 0.469950249	 0.009967392	 0.006135785	 0.005454026	 0.007855001	 0.000866897	 0.013474914	 0.739699865
530	 54033	 15779	 4650048	 7	 18	 2	 3	 0.469951340	 0.009939856	 0.006135859	 0.005454078	 0.007819973	 0.000849732	 0.013436791	 0.739749283
531	 54397	 15884	 4704445	 7	 18	 2	 3	 0.469952358	 0.009915409	 0.006135947	 0.005454136	 0.007788806	 0.000845321	 0.013401130	 0.739893520
532	 54754	 15989	 4759199	 7	 18	 2	 3	 0.469953388	 0.009890664	 0.006136034	 0.005454206	 0.007757210	 0.000820148	 0.013364962	 0.740044284
533	 55090	 16087	 4814289	 7	 18	 2	 3	 0.469954315	 0.009867693	 0.006136144	 0.005454293	 0.007727814	 0.000832087	 0.013332327	 0.740132826
534	 55440	 16188	 4869729	 7	 18	 2	 3	 0.469955287	 0.009841283	 0.006136277	 0.005454403	 0.007693956	 0.000836387	 0.013298021	 0.740056192
535	 55839	 16302	 4925568	 7	 18	 2	 3	 0.469956248	 0.009817990	 0.006136344	 0.005454456	 0.007664085	 0.000801505	 0.013264046	 0.740195716
536	 56210	 16411	 4981778	 7	 18	 2	 3	 0.469957129	 0.009797925	 0.006136436	 0.005454524	 0.007638291	 0.000822731	 0.013232777	 0.740428511
537	 56574	 16518	 5038352	 7	 18	 2	 3	 0.469958066	 0.009770855	 0.006136533	 0.005454606	 0.007603458	 0.000832147	 0.013199475	 0.740245700
538	 56952	 16628	 5095304	 7	 18	 2	 3	 0.469959084	 0.009744390	 0.006136638	 0.005454697	 0.007569333	 0.000831574	 0.013163175	 0.740276591
539	 57323	 16735	 5152627	 7	 18	 2	 3	 0.469960083	 0.009718540	 0.006136690	 0.005454721	 0.007535984	 0.000853327	 0.013127442	 0.740322445
540	 57729	 16852	 5210356	 7	 18	 2	 3	 0.469961137	 0.009694399	 0.006136782	 0.005454795	 0.007504750	 0.000821776	 0.013089657	 0.740615151
541	 58114	 16962	 5268470	 7	 18	 2	 3	 0.469962115	 0.009669564	 0.006136884	 0.005454877	 0.007472559	 0.000791506	 0.013054505	 0.740707117
542	 58443	 17056	 5326913	 7	 18	 2	 3	 0.469962992	 0.009644724	 0.006136933	 0.005454913	 0.007440346	 0.000796438	 0.013022891	 0.740597763
543	 58821	 17164	 5385734	 7	 18	 2	 3	 0.469963875	 0.009622653	 0.006137020	 0.005454981	 0.007411643	 0.000801366	 0.012990976	 0.740718292
544	 59213	 17276	 5444947	 7	 18	 2	 3	 0.469964783	 0.009603062	 0.006137122	 0.005455062	 0.007386104	 0.000776597	 0.012958095	 0.741085910
545	 59542	 17372	 5504489	 7	 18	 2	 3	 0.469965643	 0.009581237	 0.006137198	 0.005455123	 0.007357643	 0.000792426	 0.012926879	 0.741187235
546	 59934	 17484	 5564423	 7	 18	 2	 3	 0.469966561	 0.009558074	 0.006137282	 0.005455188	 0.007327384	 0.000805649	 0.012893456	 0.741312055
547	 60312	 17592	 5624735	 7	 18	 2	 3	 0.469967537	 0.009535905	 0.006137414	 0.005455294	 0.007298331	 0.000795081	 0.012857825	 0.741642189
548	 60683	 17700	 5685418	 7	 18	 2	 3	 0.469968442	 0.009514284	 0.006137547	 0.005455405	 0.007269946	 0.000791665	 0.012824704	 0.741871618
549	 61096	 17818	 5746514	 7	 18	 2	 3	 0.469969355	 0.009489883	 0.006137631	 0.005455480	 0.007237911	 0.000767680	 0.012791193	 0.741907545
550	 61474	 17928	 5807988	 7	 18	 2	 3	 0.469970185	 0.009468344	 0.006137694	 0.005455526	 0.007209594	 0.000775388	 0.012760660	 0.741994795
551	 61831	 18032	 5869819	 7	 18	 2	 3	 0.469971042	 0.009446859	 0.006137804	 0.005455625	 0.007181262	 0.000775120	 0.012729066	 0.742148673
552	 62188	 18135	 5932007	 7	 18	 2	 3	 0.469971903	 0.009420939	 0.006137877	 0.005455691	 0.007147066	 0.000763549	 0.012697230	 0.741968017
553	 62608	 18258	 5994615	 7	 18	 2	 3	 0.469972681	 0.009397761	 0.006137916	 0.005455718	 0.007116453	 0.000797283	 0.012668392	 0.741827463
554	 63084	 18394	 6057699	 7	 18	 2	 3	 0.469973624	 0.009374579	 0.006137998	 0.005455781	 0.007085740	 0.000767580	 0.012633395	 0.742047473
555	 63504	 18514	 6121203	 7	 18	 2	 3	 0.469974488	 0.009352665	 0.006138066	 0.005455830	 0.007056664	 0.000761074	 0.012601190	 0.742204936
556	 63931	 18637	 6185134	 7	 18	 2	 3	 0.469975344	 0.009329143	 0.006138121	 0.005455874	 0.007025411	 0.000736351	 0.012569218	 0.742221451
557	 64309	 18745	 6249443	 7	 18	 2	 3	 0.469976119	 0.009305823	 0.006138168	 0.005455909	 0.006994371	 0.000740134	 0.012540226	 0.742077710
558	 64708	 18859	 6314151	 7	 18	 2	 3	 0.469976859	 0.009283231	 0.006138210	 0.005455944	 0.006964248	 0.000757593	 0.012512457	 0.741919057
559	 65128	 18979	 6379279	 7	 18	 2	 3	 0.469977643	 0.009258228	 0.006138258	 0.005455982	 0.006930842	 0.000753884	 0.012482962	 0.741669139
560	 65583	 19113	 6444862	 7	 18	 2	 3	 0.469978433	 0.009237964	 0.006138363	 0.005456073	 0.006903657	 0.000740433	 0.012453176	 0.741815890
561	 65982	 19232	 6510844	 7	 18	 2	 3	 0.469979163	 0.009216349	 0.006138439	 0.005456144	 0.006874639	 0.000761597	 0.012425615	 0.741721759
562	 66458	 19369	 6577302	 7	 18	 2	 3	 0.469979966	 0.009197115	 0.006138507	 0.005456194	 0.006848770	 0.000740081	 0.012395212	 0.741989305
563	 66885	 19492	 6644187	 7	 18	 2	 3	 0.469980744	 0.009175711	 0.006138559	 0.005456231	 0.006819953	 0.000720848	 0.012365679	 0.742030499
564	 67291	 19608	 6711478	 7	 18	 2	 3	 0.469981465	 0.009155266	 0.006138602	 0.005456266	 0.006792382	 0.000739208	 0.012338245	 0.742023361
565	 67781	 19748	 6779259	 7	 18	 2	 3	 0.469982248	 0.009137974	 0.006138674	 0.005456324	 0.006768992	 0.000722333	 0.012308391	 0.742418278
566	 68180	 19862	 6847439	 7	 18	 2	 3	 0.469982988	 0.009118161	 0.006138718	 0.005456356	 0.006742181	 0.000714150	 0.012280104	 0.742514980
567	 68579	 19977	 6916018	 7	 18	 2	 3	 0.469983696	 0.009100268	 0.006138774	 0.005456391	 0.006717911	 0.000696203	 0.012252956	 0.742699739
568	 68978	 20093	 6984996	 7	 18	 2	 3	 0.469984408	 0.009080473	 0.006138798	 0.005456404	 0.006691050	 0.000696588	 0.012225600	 0.742742507
569	 69398	 20216	 7054394	 7	 18	 2	 3	 0.469985038	 0.009063123	 0.006138849	 0.005456443	 0.006667438	 0.000702730	 0.012201383	 0.742794682
570	 69825	 20340	 7124219	 7	 18	 2	 3	 0.469985728	 0.009044134	 0.006138914	 0.005456502	 0.006641543	 0.000720566	 0.012174755	 0.742859668
571	 70287	 20476	 7194506	 7	 18	 2	 3	 0.469986513	 0.009024510	 0.006138979	 0.005456557	 0.006614735	 0.000704115	 0.012144439	 0.743098150
572	 70735	 20605	 7265241	 7	 18	 2	 3	 0.469987228	 0.009006249	 0.006139044	 0.005456609	 0.006589739	 0.000692327	 0.012116739	 0.743289836
573	 71190	 20735	 7336431	 7	 18	 2	 3	 0.469987901	 0.008989512	 0.006139111	 0.005456663	 0.006566783	 0.000681757	 0.012090591	 0.743513030
574	 71603	 20854	 7408034	 7	 18	 2	 3	 0.469988563	 0.008971781	 0.006139164	 0.005456697	 0.006542439	 0.000672243	 0.012064831	 0.743630848
575	 71988	 20966	 7480022	 7	 18	 2	 3	 0.469989232	 0.008955235	 0.006139218	 0.005456736	 0.006519681	 0.000679947	 0.012038751	 0.743867453
576	 72394	 21082	 7552416	 7	 18	 2	 3	 0.469989894	 0.008938872	 0.006139272	 0.005456777	 0.006497136	 0.000688068	 0.012012884	 0.744107044
577	 72842	 21210	 7625258	 7	 18	 2	 3	 0.469990566	 0.008921001	 0.006139316	 0.005456806	 0.006472484	 0.000673714	 0.011986562	 0.744250149
578	 73276	 21337	 7698534	 7	 18	 2	 3	 0.469991187	 0.008903825	 0.006139390	 0.005456864	 0.006448720	 0.000682369	 0.011962194	 0.744330397
579	 73759	 21476	 7772293	 7	 18	 2	 3	 0.469991797	 0.008888991	 0.006139482	 0.005456942	 0.006428135	 0.000672078	 0.011938191	 0.744584400
580	 74214	 21609	 7846507	 7	 18	 2	 3	 0.469992391	 0.008870464	 0.006139536	 0.005456987	 0.006402439	 0.000688389	 0.011914777	 0.744492645
581	 74704	 21749	 7921211	 7	 18	 2	 3	 0.469993031	 0.008850931	 0.006139567	 0.005457009	 0.006375319	 0.000691575	 0.011889521	 0.744431256
582	 75236	 21901	 7996447	 7	 18	 2	 3	 0.469993677	 0.008831029	 0.006139617	 0.005457050	 0.006347612	 0.000679629	 0.011863941	 0.744358779
583	 75761	 22054	 8072208	 7	 18	 2	 3	 0.469994306	 0.008812679	 0.006139684	 0.005457107	 0.006321992	 0.000661559	 0.011838984	 0.744377982
584	 76244	 22195	 8148452	 7	 18	 2	 3	 0.469994898	 0.008794221	 0.006139737	 0.005457154	 0.006296184	 0.000659301	 0.011815477	 0.744296725
585	 76769	 22348	 8225221	 7	 18	 2	 3	 0.469995474	 0.008776374	 0.006139781	 0.005457189	 0.006271191	 0.000671665	 0.011792536	 0.744231297
586	 77343	 22513	 8302564	 7	 18	 2	 3	 0.469996090	 0.008758267	 0.006139849	 0.005457247	 0.006245758	 0.000647729	 0.011767959	 0.744246899
587	 77847	 22664	 8380411	 7	 18	 2	 3	 0.469996667	 0.008740322	 0.006139896	 0.005457285	 0.006220522	 0.000665023	 0.011744894	 0.744180573
588	 78407	 22824	 8458818	 7	 18	 2	 3	 0.469997283	 0.008722505	 0.006139938	 0.005457315	 0.006195423	 0.000688238	 0.011720208	 0.744227872
589	 79009	 22996	 8537827	 7	 18	 2	 3	 0.469997933	 0.008702656	 0.006139979	 0.005457345	 0.006167404	 0.000666368	 0.011694114	 0.744191103
590	 79569	 23157	 8617396	 7	 18	 2	 3	 0.469998556	 0.008685376	 0.006140035	 0.005457386	 0.006142940	 0.000643820	 0.011669041	 0.744309288
591	 80171	 23338	 8697567	 7	 18	 2	 3	 0.469999111	 0.008669519	 0.006140101	 0.005457438	 0.006120434	 0.000656496	 0.011646664	 0.744377860
592	 103077	 23338	 8800644	 9	 28	 1	 4	 0.470032254	 0.007667414	 0.004615227	 0.003059337	 0.006122820	 0.000656690	 0.010222039	 0.750086566
593	 103824	 23507	 8904468	 9	 28	 1	 4	 0.470032843	 0.007648209	 0.004615279	 0.003059364	 0.006098713	 0.000640015	 0.010194888	 0.750200352
594	 104607	 23681	 9009075	 9	 28	 1	 4	 0.470033393	 0.007629636	 0.004615335	 0.003059400	 0.006075363	 0.000627380	 0.010169491	 0.750247590
595	 105363	 23853	 9114438	 9	 28	 1	 4	 0.470033943	 0.007612914	 0.004615397	 0.003059427	 0.006054302	 0.000650211	 0.010144053	 0.750480551
596	 106173	 24037	 9220611	 9	 28	 1	 4	 0.470034507	 0.007595936	 0.004615451	 0.003059454	 0.006032897	 0.000647427	 0.010117879	 0.750743840
597	 106992	 24219	 9327603	 9	 28	 1	 4	 0.470035066	 0.007577766	 0.004615515	 0.003059496	 0.006009954	 0.000647140	 0.010091888	 0.750876903
598	 107901	 24424	 9435504	 9	 28	 1	 4	 0.470035650	 0.007558775	 0.004615582	 0.003059529	 0.005985941	 0.000623677	 0.010064667	 0.751020903
599	 108657	 24596	 9544161	 9	 28	 1	 4	 0.470036189	 0.007540911	 0.004615633	 0.003059552	 0.005963327	 0.000629027	 0.010039470	 0.751126385
600	 109467	 24778	 9653628	 9	 28	 1	 4	 0.470036750	 0.007521937	 0.004615684	 0.003059573	 0.005939276	 0.000609242	 0.010013161	 0.751205047
601	 110250	 24955	 9763878	 9	 28	 1	 4	 0.470037250	 0.007503462	 0.004615717	 0.003059593	 0.005915835	 0.000638224	 0.009989649	 0.751123691
602	 111213	 25173	 9875091	 9	 28	 1	 4	 0.470037796	 0.007484711	 0.004615764	 0.003059621	 0.005891996	 0.000638932	 0.009963929	 0.751180694
603	 112239	 25401	 9987330	 9	 28	 1	 4	 0.470038347	 0.007467272	 0.004615809	 0.003059647	 0.005869792	 0.000618350	 0.009937897	 0.751393614
604	 113103	 25596	 10100433	 9	 28	 1	 4	 0.470038865	 0.007449176	 0.004615851	 0.003059667	 0.005846720	 0.000620743	 0.009913373	 0.751426937
605	 114156	 25837	 10214589	 9	 28	 1	 4	 0.470039384	 0.007433253	 0.004615895	 0.003059688	 0.005826385	 0.000616863	 0.009888733	 0.751689138
606	 115164	 26062	 10329753	 9	 28	 1	 4	 0.470039891	 0.007416078	 0.004615940	 0.003059709	 0.005804421	 0.000618089	 0.009864620	 0.751785411
607	 116127	 26280	 10445880	 9	 28	 1	 4	 0.470040410	 0.007397793	 0.004615975	 0.003059732	 0.005781014	 0.000614844	 0.009839856	 0.751819253
608	 117117	 26500	 10562997	 9	 28	 1	 4	 0.470040935	 0.007380626	 0.004616018	 0.003059768	 0.005758994	 0.000620040	 0.009814720	 0.751995519
609	 118125	 26725	 10681122	 9	 28	 1	 4	 0.470041457	 0.007362870	 0.004616070	 0.003059796	 0.005736179	 0.000607596	 0.009789676	 0.752105549
610	 119133	 26961	 10800255	 9	 28	 1	 4	 0.470041961	 0.007349085	 0.004616135	 0.003059834	 0.005718422	 0.000605440	 0.009765486	 0.752557025
611	 120141	 27186	 10920396	 9	 28	 1	 4	 0.470042466	 0.007333421	 0.004616191	 0.003059874	 0.005698231	 0.000599407	 0.009741135	 0.752830205
612	 121149	 27410	 11041545	 9	 28	 1	 4	 0.470042962	 0.007316265	 0.004616230	 0.003059896	 0.005676104	 0.000604088	 0.009717167	 0.752921589
613	 122175	 27642	 11163720	 9	 28	 1	 4	 0.470043464	 0.007300223	 0.004616279	 0.003059921	 0.005655371	 0.000596202	 0.009692857	 0.753154928
614	 123228	 27876	 11286948	 9	 28	 1	 4	 0.470043951	 0.007285201	 0.004616332	 0.003059952	 0.005635923	 0.000600431	 0.009669208	 0.753443388
615	 124272	 28109	 11411220	 9	 28	 1	 4	 0.470044447	 0.007269772	 0.004616372	 0.003059970	 0.005615932	 0.000597138	 0.009645045	 0.753731269
616	 125316	 28344	 11536536	 9	 28	 1	 4	 0.470044943	 0.007253924	 0.004616408	 0.003059988	 0.005595372	 0.000603075	 0.009620877	 0.753977395
617	 126477	 28606	 11663013	 9	 28	 1	 4	 0.470045429	 0.007237028	 0.004616445	 0.003060010	 0.005573419	 0.000606936	 0.009597100	 0.754084874
618	 127746	 28893	 11790759	 9	 28	 1	 4	 0.470045917	 0.007220325	 0.004616497	 0.003060030	 0.005551671	 0.000583953	 0.009573138	 0.754227634
619	 128889	 29150	 11919648	 9	 28	 1	 4	 0.470046378	 0.007204950	 0.004616535	 0.003060053	 0.005531627	 0.000591349	 0.009550521	 0.754403807
620	 130050	 29411	 12049698	 9	 28	 1	 4	 0.470046832	 0.007190463	 0.004616584	 0.003060080	 0.005512705	 0.000594664	 0.009528126	 0.754656606
621	 131265	 29681	 12180963	 9	 28	 1	 4	 0.470047294	 0.007175318	 0.004616639	 0.003060111	 0.005492890	 0.000580891	 0.009505317	 0.754874229
622	 132444	 29949	 12313407	 9	 28	 1	 4	 0.470047739	 0.007158867	 0.004616686	 0.003060138	 0.005471343	 0.000588010	 0.009483283	 0.754893363
623	 133668	 30224	 12447075	 9	 28	 1	 4	 0.470048209	 0.007142766	 0.004616734	 0.003060164	 0.005450218	 0.000589305	 0.009459977	 0.755051118
624	 134973	 30521	 12582048	 9	 28	 1	 4	 0.470048695	 0.007126309	 0.004616789	 0.003060188	 0.005428586	 0.000583438	 0.009435789	 0.755242540
625	 136278	 30814	 12718326	 9	 28	 1	 4	 0.470049155	 0.007111735	 0.004616841	 0.003060220	 0.005409395	 0.000568126	 0.009412835	 0.755535876
626	 137484	 31084	 12855810	 9	 28	 1	 4	 0.470049591	 0.007097113	 0.004616890	 0.003060246	 0.005390114	 0.000585616	 0.009391025	 0.755733578
627	 138825	 31382	 12994635	 9	 28	 1	 4	 0.470050037	 0.007082316	 0.004616946	 0.003060272	 0.005370569	 0.000578917	 0.009368675	 0.755957104
628	 140166	 31681	 13134801	 9	 28	 1	 4	 0.470050489	 0.007067757	 0.004617002	 0.003060294	 0.005351307	 0.000569315	 0.009345993	 0.756233937
629	 141426	 31965	 13276227	 9	 28	 1	 4	 0.470050928	 0.007051782	 0.004617052	 0.003060319	 0.005330147	 0.000573773	 0.009323896	 0.756312844
630	 142830	 32277	 13419057	 9	 28	 1	 4	 0.470051361	 0.007037841	 0.004617104	 0.003060350	 0.005311644	 0.000568795	 0.009302031	 0.756591833
631	 144216	 32589	 13563273	 9	 28	 1	 4	 0.470051798	 0.007023556	 0.004617160	 0.003060371	 0.005292652	 0.000572345	 0.009279924	 0.756854862
632	 145638	 32906	 13708911	 9	 28	 1	 4	 0.470052231	 0.007009424	 0.004617213	 0.003060393	 0.005273837	 0.000567160	 0.009257930	 0.757126452
633	 147033	 33218	 13855944	 9	 28	 1	 4	 0.470052668	 0.006994761	 0.004617278	 0.003060418	 0.005254277	 0.000561975	 0.009235739	 0.757357999
634	 148482	 33543	 14004426	 9	 28	 1	 4	 0.470053097	 0.006981045	 0.004617341	 0.003060450	 0.005235948	 0.000562798	 0.009213872	 0.757666747
635	 149949	 33878	 14154375	 9	 28	 1	 4	 0.470053540	 0.006967039	 0.004617408	 0.003060479	 0.005217201	 0.000550222	 0.009191268	 0.758006296
636	 151344	 34192	 14305719	 9	 28	 1	 4	 0.470053946	 0.006952659	 0.004617467	 0.003060505	 0.005197930	 0.000556071	 0.009170462	 0.758158054
637	 152802	 34517	 14458521	 9	 28	 1	 4	 0.470054370	 0.006939462	 0.004617538	 0.003060541	 0.005180200	 0.000557158	 0.009148700	 0.758518824
638	 154296	 34852	 14612817	 9	 28	 1	 4	 0.470054796	 0.006927187	 0.004617618	 0.003060575	 0.005163674	 0.000542224	 0.009126765	 0.758996975
639	 155682	 35163	 14768499	 9	 28	 1	 4	 0.470055203	 0.006914748	 0.004617690	 0.003060601	 0.005146910	 0.000554139	 0.009105802	 0.759378320
640	 157248	 35511	 14925747	 9	 28	 1	 4	 0.470055629	 0.006902893	 0.004617760	 0.003060627	 0.005130908	 0.000543777	 0.009083761	 0.759915731
641	 158778	 35852	 15084525	 9	 28	 1	 4	 0.470056033	 0.006890412	 0.004617832	 0.003060649	 0.005114041	 0.000549227	 0.009062868	 0.760290473
642	 160389	 36211	 15244914	 9	 28	 1	 4	 0.470056456	 0.006876608	 0.004617895	 0.003060668	 0.005095369	 0.000550913	 0.009040910	 0.760610150
643	 162045	 36579	 15406959	 9	 28	 1	 4	 0.470056878	 0.006862934	 0.004617963	 0.003060688	 0.005076838	 0.000540897	 0.009018913	 0.760949083
644	 163719	 36952	 15570678	 9	 28	 1	 4	 0.470057273	 0.006850032	 0.004618033	 0.003060717	 0.005059320	 0.000539602	 0.008998290	 0.761259362
645	 165348	 37316	 15736026	 9	 28	 1	 4	 0.470057679	 0.006836586	 0.004618114	 0.003060757	 0.005041025	 0.000540641	 0.008977072	 0.761560815
646	 166968	 37676	 15902994	 9	 28	 1	 4	 0.470058084	 0.006822820	 0.004618183	 0.003060790	 0.005022276	 0.000531219	 0.008955862	 0.761827230
647	 168588	 38038	 16071582	 9	 28	 1	 4	 0.470058462	 0.006809493	 0.004618247	 0.003060820	 0.005004096	 0.000529677	 0.008935968	 0.762031912
648	 170217	 38407	 16241799	 9	 28	 1	 4	 0.470058856	 0.006795158	 0.004618306	 0.003060839	 0.004984519	 0.000526683	 0.008915227	 0.762196952
649	 171864	 38776	 16413663	 9	 28	 1	 4	 0.470059246	 0.006782250	 0.004618372	 0.003060856	 0.004966845	 0.000533829	 0.008894667	 0.762507434
650	 173655	 39175	 16587318	 9	 28	 1	 4	 0.470059658	 0.006770500	 0.004618454	 0.003060873	 0.004950712	 0.000522255	 0.008872823	 0.763060392
651	 175320	 39545	 16762638	 9	 28	 1	 4	 0.470060066	 0.006757704	 0.004618546	 0.003060887	 0.004933113	 0.000525309	 0.008851206	 0.763478323
652	 177075	 39935	 16939713	 9	 28	 1	 4	 0.470060471	 0.006744450	 0.004618620	 0.003060907	 0.004914871	 0.000517874	 0.008829674	 0.763839055
653	 178686	 40293	 17118399	 9	 28	 1	 4	 0.470060864	 0.006730953	 0.004618691	 0.003060925	 0.004896266	 0.000526645	 0.008808727	 0.764123213
654	 180450	 40685	 17298849	 9	 28	 1	 4	 0.470061277	 0.006717661	 0.004618778	 0.003060948	 0.004877895	 0.000515641	 0.008786674	 0.764528342
655	 182079	 41050	 17480928	 9	 28	 1	 4	 0.470061676	 0.006704893	 0.004618878	 0.003060980	 0.004860201	 0.000519164	 0.008765291	 0.764936750
656	 183924	 41461	 17664852	 9	 28	 1	 4	 0.470062105	 0.006691883	 0.004618998	 0.003061012	 0.004842124	 0.000512399	 0.008742249	 0.765464778
657	 185598	 41833	 17850450	 9	 28	 1	 4	 0.470062511	 0.006678535	 0.004619107	 0.003061040	 0.004823555	 0.000513144	 0.008720392	 0.765852619
658	 187416	 42239	 18037866	 9	 28	 1	 4	 0.470062929	 0.006665362	 0.004619222	 0.003061065	 0.004805190	 0.000520138	 0.008697838	 0.766324036
659	 189216	 42640	 18227082	 9	 28	 1	 4	 0.470063351	 0.006652184	 0.004619337	 0.003061087	 0.004786783	 0.000512980	 0.008675012	 0.766821355
660	 190899	 43016	 18417981	 9	 28	 1	 4	 0.470063758	 0.006638603	 0.004619446	 0.003061109	 0.004767784	 0.000511238	 0.008652893	 0.767211972
661	 192654	 43413	 18610635	 9	 28	 1	 4	 0.470064157	 0.006625933	 0.004619547	 0.003061133	 0.004750030	 0.000516597	 0.008631189	 0.767673281
662	 194436	 43815	 18805071	 9	 28	 1	 4	 0.470064559	 0.006612957	 0.004619644	 0.003061158	 0.004731816	 0.000504878	 0.008609303	 0.768117534
663	 196209	 44218	 19001280	 9	 28	 1	 4	 0.470064948	 0.006600691	 0.004619734	 0.003061184	 0.004714571	 0.000515705	 0.008588033	 0.768591691
664	 197964	 44611	 19199244	 9	 28	 1	 4	 0.470065337	 0.006586621	 0.004619794	 0.003061211	 0.004694793	 0.000508587	 0.008566726	 0.768860953
665	 199854	 45035	 19399098	 9	 28	 1	 4	 0.470065712	 0.006574353	 0.004619863	 0.003061242	 0.004677498	 0.000503576	 0.008546085	 0.769282466
666	 201483	 45402	 19600581	 9	 28	 1	 4	 0.470066082	 0.006560025	 0.004619913	 0.003061264	 0.004657288	 0.000505700	 0.008525744	 0.769437254
667	 203301	 45806	 19803882	 9	 28	 1	 4	 0.470066452	 0.006548719	 0.004619971	 0.003061283	 0.004641292	 0.000502512	 0.008505307	 0.769956830
668	 205056	 46198	 20008938	 9	 28	 1	 4	 0.470066808	 0.006537117	 0.004620024	 0.003061310	 0.004624854	 0.000503793	 0.008485616	 0.770376283
669	 206865	 46604	 20215803	 9	 28	 1	 4	 0.470067194	 0.006524178	 0.004620091	 0.003061335	 0.004606480	 0.000496199	 0.008464181	 0.770798418
670	 229850	 46604	 20445653	 10	 38	 3	 5	 0.470077164	 0.006219064	 0.004176630	 0.003359743	 0.004607876	 0.000496335	 0.007891116	 0.788109619
671	 231750	 46985	 20677403	 10	 38	 3	 5	 0.470077528	 0.006206771	 0.004176709	 0.003359810	 0.004591199	 0.000499855	 0.007869402	 0.788722057
672	 233810	 47399	 20911213	 10	 38	 3	 5	 0.470077887	 0.006194245	 0.004176789	 0.003359878	 0.004574177	 0.000490791	 0.007847916	 0.789285286
673	 235810	 47802	 21147023	 10	 38	 3	 5	 0.470078240	 0.006180963	 0.004176858	 0.003359936	 0.004556112	 0.000496944	 0.007826731	 0.789724681
674	 237830	 48206	 21384853	 10	 38	 3	 5	 0.470078607	 0.006167967	 0.004176944	 0.003360013	 0.004538387	 0.000486774	 0.007804682	 0.790290591
675	 239750	 48592	 21624603	 10	 38	 3	 5	 0.470078958	 0.006154815	 0.004177030	 0.003360086	 0.004520417	 0.000492696	 0.007783477	 0.790753916
676	 241930	 49030	 21866533	 10	 38	 3	 5	 0.470079313	 0.006140720	 0.004177104	 0.003360148	 0.004501137	 0.000481921	 0.007762009	 0.791125028
677	 243850	 49414	 22110383	 10	 38	 3	 5	 0.470079651	 0.006127012	 0.004177179	 0.003360208	 0.004482348	 0.000491250	 0.007741512	 0.791448914
678	 246050	 49855	 22356433	 10	 38	 3	 5	 0.470080002	 0.006113018	 0.004177243	 0.003360259	 0.004463141	 0.000481510	 0.007720180	 0.791823277
679	 248050	 50257	 22604483	 10	 38	 3	 5	 0.470080338	 0.006098684	 0.004177303	 0.003360304	 0.004443431	 0.000470639	 0.007699688	 0.792068905
680	 250130	 50675	 22854613	 10	 38	 3	 5	 0.470080663	 0.006085125	 0.004177364	 0.003360353	 0.004424746	 0.000467125	 0.007679822	 0.792352399
681	 252110	 51072	 23106723	 10	 38	 3	 5	 0.470080970	 0.006073636	 0.004177413	 0.003360391	 0.004408886	 0.000471177	 0.007661029	 0.792796384
682	 254080	 51467	 23360803	 10	 38	 3	 5	 0.470081280	 0.006061137	 0.004177458	 0.003360425	 0.004391608	 0.000458955	 0.007641949	 0.793140207
683	 255980	 51848	 23616783	 10	 38	 3	 5	 0.470081572	 0.006049756	 0.004177487	 0.003360447	 0.004375861	 0.000470104	 0.007623999	 0.793514817
684	 257950	 52243	 23874733	 10	 38	 3	 5	 0.470081892	 0.006037368	 0.004177531	 0.003360484	 0.004358674	 0.000466348	 0.007604242	 0.793947353
685	 259870	 52629	 24134603	 10	 38	 3	 5	 0.470082200	 0.006025496	 0.004177577	 0.003360522	 0.004342171	 0.000467145	 0.007585165	 0.794378945
686	 261910	 53038	 24396513	 10	 38	 3	 5	 0.470082504	 0.006012932	 0.004177622	 0.003360559	 0.004324676	 0.000455618	 0.007566284	 0.794700801
687	 263900	 53439	 24660413	 10	 38	 3	 5	 0.470082793	 0.006001633	 0.004177656	 0.003360584	 0.004308920	 0.000453892	 0.007548335	 0.795093615
688	 265770	 53813	 24926183	 10	 38	 3	 5	 0.470083079	 0.005990036	 0.004177699	 0.003360620	 0.004292710	 0.000458605	 0.007530509	 0.795435758
689	 267780	 54217	 25193963	 10	 38	 3	 5	 0.470083372	 0.005978163	 0.004177739	 0.003360653	 0.004276088	 0.000453496	 0.007512210	 0.795792849
690	 269690	 54601	 25463653	 10	 38	 3	 5	 0.470083657	 0.005966068	 0.004177782	 0.003360690	 0.004259120	 0.000457430	 0.007494326	 0.796077997
691	 271580	 54980	 25735233	 10	 38	 3	 5	 0.470083948	 0.005953395	 0.004177824	 0.003360724	 0.004241308	 0.000461805	 0.007476070	 0.796326794
692	 273590	 55384	 26008823	 10	 38	 3	 5	 0.470084246	 0.005941361	 0.004177872	 0.003360763	 0.004224352	 0.000460127	 0.007457266	 0.796721053
693	 275620	 55791	 26284443	 10	 38	 3	 5	 0.470084541	 0.005928740	 0.004177917	 0.003360800	 0.004206539	 0.000452187	 0.007438659	 0.797017344
694	 277570	 56182	 26562013	 10	 38	 3	 5	 0.470084826	 0.005916043	 0.004177966	 0.003360836	 0.004188576	 0.000444633	 0.007420669	 0.797238407
695	 279580	 56585	 26841593	 10	 38	 3	 5	 0.470085109	 0.005903994	 0.004178016	 0.003360880	 0.004171489	 0.000447987	 0.007402678	 0.797548380
696	 363454	 56585	 27205047	 13	 58	 5	 6	 0.470097636	 0.005154341	 0.003025640	 0.002538287	 0.004172857	 0.000447903	 0.006559124	 0.785827673
697	 366106	 56994	 27571153	 13	 58	 5	 6	 0.470097922	 0.005140948	 0.003025679	 0.002538315	 0.004156274	 0.000447517	 0.006538628	 0.786242580
698	 368732	 57402	 27939885	 13	 58	 5	 6	 0.470098198	 0.005127455	 0.003025706	 0.002538333	 0.004139553	 0.000441882	 0.006518713	 0.786574796
699	 371228	 57790	 28311113	 13	 58	 5	 6	 0.470098472	 0.005114320	 0.003025737	 0.002538356	 0.004123250	 0.000438096	 0.006498926	 0.786948599
700	 373698	 58172	 28684811	 13	 58	 5	 6	 0.470098741	 0.005100478	 0.003025761	 0.002538371	 0.004106050	 0.000440492	 0.006479424	 0.787180836
701	 376129	 58549	 29060940	 13	 58	 5	 6	 0.470099020	 0.005087320	 0.003025788	 0.002538389	 0.004089674	 0.000442805	 0.006459172	 0.787611716
702	 378703	 58946	 29439643	 13	 58	 5	 6	 0.470099312	 0.005073353	 0.003025815	 0.002538408	 0.004072267	 0.000436628	 0.006437921	 0.788042146
703	 381212	 59334	 29820855	 13	 58	 5	 6	 0.470099590	 0.005059414	 0.003025838	 0.002538424	 0.004054871	 0.000440720	 0.006417527	 0.788374472
704	 384020	 59768	 30204875	 13	 58	 5	 6	 0.470099872	 0.005045778	 0.003025862	 0.002538442	 0.004037826	 0.000433443	 0.006396854	 0.788790570
705	 386607	 60168	 30591482	 13	 58	 5	 6	 0.470100139	 0.005032640	 0.003025882	 0.002538457	 0.004021381	 0.000432710	 0.006377206	 0.789160646
706	 389259	 60579	 30980741	 13	 58	 5	 6	 0.470100413	 0.005019298	 0.003025901	 0.002538472	 0.004004656	 0.000428694	 0.006357011	 0.789568845
707	 391755	 60965	 31372496	 13	 58	 5	 6	 0.470100667	 0.005005882	 0.003025920	 0.002538485	 0.003987815	 0.000426778	 0.006338151	 0.789801638
708	 394446	 61380	 31766942	 13	 58	 5	 6	 0.470100930	 0.004992745	 0.003025935	 0.002538496	 0.003971299	 0.000433164	 0.006318640	 0.790161244


==> data/lshaped/criterionC/varth1_thX0.1_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.016001621	 0.145571194	 0.738866350
12	 47	 124	 528	 1	 1	 1	 0	 0.447349429	 0.106706251	 0.063764494	 0.063764494	 0.085558829	 0.016029999	 0.144614306	 0.737867878
13	 48	 126	 576	 1	 1	 1	 0	 0.447660793	 0.105833634	 0.063676433	 0.063676433	 0.084534430	 0.016002879	 0.143647569	 0.736758961
14	 49	 128	 625	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.016031041	 0.142677628	 0.735549076
15	 50	 130	 675	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.014863479	 0.141697550	 0.734246494
16	 51	 132	 726	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.015389561	 0.140815338	 0.734143492
17	 52	 134	 778	 1	 1	 1	 0	 0.448858051	 0.102663815	 0.063655168	 0.063655168	 0.080547368	 0.014863769	 0.139861573	 0.734038756
18	 53	 136	 831	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.015389760	 0.138967671	 0.734907646
19	 54	 138	 885	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.012177541	 0.138001112	 0.735890848
20	 56	 142	 941	 1	 1	 1	 0	 0.449634780	 0.101643547	 0.065226934	 0.065226934	 0.077954203	 0.012194796	 0.137343999	 0.740065439
21	 58	 146	 999	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.014669268	 0.136682244	 0.741058589
22	 60	 151	 1059	 1	 1	 1	 0	 0.450174841	 0.100960550	 0.065605169	 0.065605169	 0.076739783	 0.015579225	 0.135563349	 0.744748121
23	 62	 156	 1121	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.012677623	 0.134287609	 0.748593808
24	 63	 158	 1184	 1	 1	 1	 0	 0.450768814	 0.100226619	 0.065739380	 0.065739380	 0.075655198	 0.011076864	 0.133575018	 0.750339546
25	 64	 160	 1248	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.010658648	 0.133012693	 0.750730257
26	 65	 162	 1313	 1	 1	 1	 0	 0.451083292	 0.099707292	 0.066256283	 0.066256283	 0.074509389	 0.010659226	 0.132509142	 0.752455943
27	 66	 164	 1379	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.010579252	 0.132003616	 0.751612667
28	 67	 166	 1446	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.010585888	 0.131524634	 0.755271480
29	 68	 168	 1514	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.009573766	 0.131043296	 0.757258510
30	 69	 170	 1583	 1	 1	 1	 0	 0.451637028	 0.098938692	 0.066959761	 0.066959761	 0.072837183	 0.009828156	 0.130609357	 0.757516107
31	 71	 174	 1654	 1	 1	 1	 0	 0.451760469	 0.098698774	 0.066885200	 0.066885200	 0.072579735	 0.009609666	 0.130181752	 0.758161359
32	 72	 176	 1726	 1	 1	 1	 0	 0.451887066	 0.098379838	 0.066822696	 0.066822696	 0.072203323	 0.009951718	 0.129741623	 0.758275066
33	 74	 180	 1800	 1	 1	 1	 0	 0.452012384	 0.098191989	 0.066845878	 0.066845878	 0.071925623	 0.012460031	 0.129304347	 0.759386605
34	 76	 184	 1876	 1	 1	 1	 0	 0.452282712	 0.097254254	 0.066675444	 0.066675444	 0.070800955	 0.012464616	 0.128355591	 0.757693944
35	 78	 188	 1954	 1	 1	 1	 0	 0.452553068	 0.096504092	 0.066791255	 0.066791255	 0.069656069	 0.009438040	 0.127399097	 0.757494316
36	 79	 190	 2033	 1	 1	 1	 0	 0.452674456	 0.096120210	 0.066715623	 0.066715623	 0.069196246	 0.009440424	 0.126967109	 0.757048114
37	 80	 192	 2113	 1	 1	 1	 0	 0.452795872	 0.095804217	 0.066740311	 0.066740311	 0.068732662	 0.011439494	 0.126533426	 0.757145521
38	 82	 196	 2195	 1	 1	 1	 0	 0.452998917	 0.095474470	 0.066869689	 0.066869689	 0.068145574	 0.011442218	 0.125804574	 0.758910962
39	 84	 200	 2279	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.009096665	 0.125071068	 0.766228735
40	 168	 200	 2447	 2	 3	 2	 1	 0.458497881	 0.074452610	 0.021997183	 0.021841845	 0.071128862	 0.012012231	 0.103992800	 0.715940042
41	 172	 204	 2619	 2	 3	 2	 1	 0.458774190	 0.074036949	 0.022360297	 0.022198189	 0.070579649	 0.011491718	 0.102766981	 0.720435182
42	 174	 206	 2793	 2	 3	 2	 1	 0.458978128	 0.073384772	 0.022529313	 0.022365344	 0.069840925	 0.011652459	 0.101852283	 0.720501980
43	 178	 210	 2971	 2	 3	 2	 1	 0.459244862	 0.073040000	 0.022920602	 0.022749070	 0.069350469	 0.011386971	 0.100642766	 0.725735218
44	 180	 212	 3151	 2	 3	 2	 1	 0.459447652	 0.072371199	 0.023107347	 0.022933845	 0.068583095	 0.009172987	 0.099712908	 0.725795684
45	 182	 214	 3333	 2	 3	 2	 1	 0.459561460	 0.072002607	 0.023108102	 0.022932397	 0.068193775	 0.010318831	 0.099187064	 0.725927390
46	 186	 218	 3519	 2	 3	 2	 1	 0.459729875	 0.071671144	 0.023283043	 0.023107927	 0.067783868	 0.009953063	 0.098403514	 0.728339273
47	 188	 220	 3707	 2	 3	 2	 1	 0.459853196	 0.071162039	 0.023380398	 0.023205263	 0.067211552	 0.009067921	 0.097825597	 0.727437816
48	 190	 222	 3897	 2	 3	 2	 1	 0.459972922	 0.070758758	 0.023364369	 0.023189899	 0.066790030	 0.010093474	 0.097261095	 0.727513485
49	 194	 226	 4091	 2	 3	 2	 1	 0.460124865	 0.070264712	 0.023345363	 0.023169994	 0.066273099	 0.009998028	 0.096539724	 0.727832116
50	 196	 228	 4287	 2	 3	 2	 1	 0.460258287	 0.069632825	 0.023334667	 0.023158877	 0.065606582	 0.008499594	 0.095901608	 0.726086105
51	 198	 230	 4485	 2	 3	 2	 1	 0.460370049	 0.069232560	 0.023417370	 0.023240794	 0.065151931	 0.008441152	 0.095363660	 0.725984721
52	 200	 233	 4685	 2	 3	 2	 1	 0.460462862	 0.068851968	 0.023427173	 0.023250560	 0.064743811	 0.008425504	 0.094914501	 0.725410424
53	 202	 235	 4887	 2	 3	 2	 1	 0.460572773	 0.068458835	 0.023509421	 0.023332027	 0.064295561	 0.008388649	 0.094379714	 0.725355392
54	 204	 238	 5091	 2	 3	 2	 1	 0.460664485	 0.068078956	 0.023519288	 0.023341862	 0.063887302	 0.008383167	 0.093931050	 0.724775840
55	 206	 240	 5297	 2	 3	 2	 1	 0.460755400	 0.067769861	 0.023529341	 0.023348520	 0.063554104	 0.008431488	 0.093484070	 0.724934858
56	 208	 242	 5505	 2	 3	 2	 1	 0.460856705	 0.067395649	 0.023505579	 0.023324825	 0.063163765	 0.008366810	 0.092983370	 0.724814004
57	 210	 244	 5715	 2	 3	 2	 1	 0.460965365	 0.067118608	 0.023565371	 0.023383161	 0.062845690	 0.008275761	 0.092443182	 0.726052548
58	 212	 246	 5927	 2	 3	 2	 1	 0.461072436	 0.066742032	 0.023657209	 0.023474065	 0.062408616	 0.009129481	 0.091907663	 0.726185722
59	 214	 249	 6141	 2	 3	 2	 1	 0.461180868	 0.066280741	 0.023668806	 0.023485619	 0.061910615	 0.009969131	 0.091362008	 0.725473772
60	 218	 253	 6359	 2	 3	 2	 1	 0.461349748	 0.065945195	 0.023861755	 0.023679972	 0.061476706	 0.009019580	 0.090505356	 0.728633060
61	 220	 255	 6579	 2	 3	 2	 1	 0.461451596	 0.065518382	 0.023969633	 0.023788358	 0.060976348	 0.010206447	 0.089984633	 0.728106340
62	 224	 260	 6803	 2	 3	 2	 1	 0.461608797	 0.064908558	 0.024037347	 0.023855928	 0.060293672	 0.008294513	 0.089174704	 0.727880831
63	 228	 264	 7031	 2	 3	 2	 1	 0.461704516	 0.064565351	 0.024032894	 0.023849928	 0.059925826	 0.007576926	 0.088677784	 0.728089358
64	 230	 266	 7261	 2	 3	 2	 1	 0.461772997	 0.064157562	 0.024028264	 0.023845508	 0.059488111	 0.008397775	 0.088320489	 0.726417657
65	 234	 270	 7495	 2	 3	 2	 1	 0.461873720	 0.063770567	 0.024024010	 0.023839484	 0.059072262	 0.007377775	 0.087792236	 0.726380487
66	 236	 272	 7731	 2	 3	 2	 1	 0.461946029	 0.063394496	 0.024011496	 0.023826536	 0.058671204	 0.009023906	 0.087410958	 0.725246553
67	 240	 276	 7971	 2	 3	 2	 1	 0.462082293	 0.063006376	 0.024011289	 0.023824500	 0.058251707	 0.008696365	 0.086687738	 0.726819931
68	 242	 278	 8213	 2	 3	 2	 1	 0.462181547	 0.062500722	 0.024011521	 0.023825991	 0.057704308	 0.007310345	 0.086156988	 0.725428353
69	 244	 280	 8457	 2	 3	 2	 1	 0.462249817	 0.062196944	 0.024066138	 0.023880581	 0.057352253	 0.008336023	 0.085789953	 0.724991007
70	 246	 283	 8703	 2	 3	 2	 1	 0.462332870	 0.061778477	 0.024072620	 0.023887233	 0.056895423	 0.007229589	 0.085341239	 0.723899456
71	 248	 285	 8951	 2	 3	 2	 1	 0.462415460	 0.061535370	 0.024122154	 0.023935954	 0.056610277	 0.007951556	 0.084892589	 0.724861511
72	 250	 288	 9201	 2	 3	 2	 1	 0.462496366	 0.061194200	 0.024126584	 0.023940316	 0.056237337	 0.007206593	 0.084450704	 0.724614451
73	 252	 290	 9453	 2	 3	 2	 1	 0.462577631	 0.060905440	 0.024174790	 0.023987686	 0.055902166	 0.008116021	 0.084004435	 0.725026485
74	 254	 293	 9707	 2	 3	 2	 1	 0.462661325	 0.060488707	 0.024181316	 0.023994162	 0.055444997	 0.007288187	 0.083542253	 0.724049269
75	 256	 295	 9963	 2	 3	 2	 1	 0.462730008	 0.060233324	 0.024236118	 0.024048900	 0.055142215	 0.008214337	 0.083160982	 0.724297890
76	 258	 298	 10221	 2	 3	 2	 1	 0.462810421	 0.059854845	 0.024242124	 0.024055116	 0.054725879	 0.007141185	 0.082712296	 0.723651104
77	 260	 300	 10481	 2	 3	 2	 1	 0.462874264	 0.059635862	 0.024298498	 0.024111761	 0.054461170	 0.006853771	 0.082354266	 0.724138106
78	 262	 303	 10743	 2	 3	 2	 1	 0.462929659	 0.059383413	 0.024292622	 0.024106005	 0.054187252	 0.006825976	 0.082042306	 0.723814529
79	 264	 306	 11007	 2	 3	 2	 1	 0.462984618	 0.059132563	 0.024286777	 0.024100282	 0.053914863	 0.006819197	 0.081731590	 0.723497026
80	 266	 308	 11273	 2	 3	 2	 1	 0.463038533	 0.058773088	 0.024283407	 0.024097042	 0.053521884	 0.008959851	 0.081425590	 0.721801198
81	 270	 313	 11543	 2	 3	 2	 1	 0.463162046	 0.058498697	 0.024292614	 0.024106183	 0.053216224	 0.009377388	 0.080720064	 0.724710738
82	 274	 318	 11817	 2	 3	 2	 1	 0.463302183	 0.058197272	 0.024300084	 0.024113616	 0.052881267	 0.007491453	 0.079911809	 0.728268733
83	 276	 320	 12093	 2	 3	 2	 1	 0.463374958	 0.058021874	 0.024302444	 0.024115993	 0.052687086	 0.006801672	 0.079488727	 0.729938398
84	 278	 322	 12371	 2	 3	 2	 1	 0.463428541	 0.057656935	 0.024299087	 0.024112764	 0.052286485	 0.006421903	 0.079175735	 0.728214718
85	 280	 324	 12651	 2	 3	 2	 1	 0.463481176	 0.057372194	 0.024308910	 0.024122456	 0.051967735	 0.007186653	 0.078867032	 0.727454710
86	 286	 330	 12937	 2	 3	 2	 1	 0.463550061	 0.057150331	 0.024337543	 0.024150794	 0.051709229	 0.006413453	 0.078461142	 0.728390260
87	 288	 332	 13225	 2	 3	 2	 1	 0.463603244	 0.056934251	 0.024384368	 0.024197445	 0.051448144	 0.007520591	 0.078146282	 0.728559943
88	 290	 334	 13515	 2	 3	 2	 1	 0.463671212	 0.056537475	 0.024387106	 0.024200309	 0.051007403	 0.006410634	 0.077741989	 0.727245031
89	 292	 336	 13807	 2	 3	 2	 1	 0.463724336	 0.056311179	 0.024434513	 0.024247539	 0.050733652	 0.007552822	 0.077424477	 0.727304612
90	 294	 338	 14101	 2	 3	 2	 1	 0.463792866	 0.055903201	 0.024437348	 0.024250500	 0.050279060	 0.007005544	 0.077012902	 0.725893963
91	 298	 342	 14399	 2	 3	 2	 1	 0.463875015	 0.055697327	 0.024434783	 0.024248444	 0.050051309	 0.007168627	 0.076516535	 0.727912295
92	 302	 346	 14701	 2	 3	 2	 1	 0.463963398	 0.055441736	 0.024429533	 0.024243744	 0.049769308	 0.009325012	 0.075978780	 0.729700267
93	 308	 352	 15009	 2	 3	 2	 1	 0.464048481	 0.054897841	 0.024455242	 0.024269345	 0.049149914	 0.008758993	 0.075457384	 0.727534382
94	 314	 358	 15323	 2	 3	 2	 1	 0.464127830	 0.054427374	 0.024465570	 0.024278824	 0.048618669	 0.005634432	 0.074967775	 0.726010268
95	 316	 360	 15639	 2	 3	 2	 1	 0.464170308	 0.054171169	 0.024472562	 0.024285467	 0.048328141	 0.005520110	 0.074704313	 0.725141111
96	 318	 362	 15957	 2	 3	 2	 1	 0.464217284	 0.053938732	 0.024470487	 0.024283132	 0.048068515	 0.005389933	 0.074411846	 0.724867547
97	 322	 366	 16279	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.004932237	 0.074189837	 0.724496920
98	 324	 369	 16603	 2	 3	 2	 1	 0.464286660	 0.053638365	 0.024526807	 0.024338397	 0.047702305	 0.004858145	 0.073977744	 0.725060836
99	 326	 371	 16929	 2	 3	 2	 1	 0.464320552	 0.053437297	 0.024526839	 0.024338421	 0.047476088	 0.004849541	 0.073764725	 0.724428882
100	 328	 374	 17257	 2	 3	 2	 1	 0.464353196	 0.053333758	 0.024545566	 0.024356598	 0.047349815	 0.005417543	 0.073558949	 0.725047855
101	 332	 378	 17589	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.005430459	 0.073349375	 0.724255014
102	 338	 384	 17927	 2	 3	 2	 1	 0.464433702	 0.053173226	 0.024558957	 0.024369035	 0.047161950	 0.005208790	 0.073048926	 0.727912497
103	 340	 386	 18267	 2	 3	 2	 1	 0.464464015	 0.052973295	 0.024551426	 0.024361273	 0.046940361	 0.004765809	 0.072855940	 0.727096442
104	 342	 388	 18609	 2	 3	 2	 1	 0.464493347	 0.052771907	 0.024553505	 0.024363601	 0.046711878	 0.004742755	 0.072668699	 0.726198595
105	 344	 391	 18953	 2	 3	 2	 1	 0.464523691	 0.052654572	 0.024563681	 0.024373767	 0.046573915	 0.005268182	 0.072474478	 0.726525720
106	 348	 395	 19301	 2	 3	 2	 1	 0.464566932	 0.052452148	 0.024568806	 0.024378600	 0.046342223	 0.005545736	 0.072196781	 0.726516441
107	 352	 399	 19653	 2	 3	 2	 1	 0.464601540	 0.052263474	 0.024565715	 0.024375548	 0.046130211	 0.005675535	 0.071973734	 0.726146488
108	 356	 403	 20009	 2	 3	 2	 1	 0.464634191	 0.052064050	 0.024567161	 0.024377090	 0.045903375	 0.004649332	 0.071762653	 0.725503419
109	 358	 406	 20367	 2	 3	 2	 1	 0.464664390	 0.051969876	 0.024585443	 0.024394834	 0.045786724	 0.004592011	 0.071566852	 0.726172455
110	 360	 409	 20727	 2	 3	 2	 1	 0.464693185	 0.051876260	 0.024595407	 0.024404724	 0.045675073	 0.006323102	 0.071379643	 0.726765472
111	 368	 417	 21095	 2	 3	 2	 1	 0.464749154	 0.051660286	 0.024597108	 0.024406446	 0.045428706	 0.006273362	 0.071014317	 0.727462963
112	 374	 424	 21469	 2	 3	 2	 1	 0.464805605	 0.051465746	 0.024601993	 0.024411342	 0.045204700	 0.006131334	 0.070643888	 0.728523688
113	 380	 431	 21849	 2	 3	 2	 1	 0.464857477	 0.051301647	 0.024624156	 0.024433289	 0.045005665	 0.006339774	 0.070301749	 0.729734999
114	 388	 439	 22237	 2	 3	 2	 1	 0.464904466	 0.051033924	 0.024639110	 0.024448984	 0.044692008	 0.005978577	 0.069990336	 0.729156719
115	 392	 444	 22629	 2	 3	 2	 1	 0.464948902	 0.050853752	 0.024646007	 0.024455813	 0.044482339	 0.005996102	 0.069694537	 0.729666263
116	 396	 448	 23025	 2	 3	 2	 1	 0.464996975	 0.050581831	 0.024641694	 0.024451485	 0.044173618	 0.006949435	 0.069373069	 0.729127769
117	 402	 455	 23427	 2	 3	 2	 1	 0.465067528	 0.050297395	 0.024639033	 0.024448998	 0.043849128	 0.005854670	 0.068898501	 0.730021619
118	 406	 460	 23833	 2	 3	 2	 1	 0.465121564	 0.050158912	 0.024640825	 0.024450801	 0.043689200	 0.004587276	 0.068532768	 0.731896777
119	 408	 462	 24241	 2	 3	 2	 1	 0.465148658	 0.050082962	 0.024641526	 0.024451511	 0.043601585	 0.006742343	 0.068348634	 0.732757312
120	 416	 470	 24657	 2	 3	 2	 1	 0.465197257	 0.049900595	 0.024653265	 0.024461825	 0.043385319	 0.005774471	 0.068017070	 0.733648110
121	 422	 476	 25079	 2	 3	 2	 1	 0.465251138	 0.049576038	 0.024682992	 0.024491552	 0.042994574	 0.005778824	 0.067647528	 0.732858083
122	 428	 482	 25507	 2	 3	 2	 1	 0.465305584	 0.049258714	 0.024678910	 0.024487437	 0.042630650	 0.004889997	 0.067272007	 0.732231965
123	 432	 486	 25939	 2	 3	 2	 1	 0.465342211	 0.049143713	 0.024678437	 0.024486847	 0.042497992	 0.005760651	 0.067018177	 0.733289318
124	 436	 490	 26375	 2	 3	 2	 1	 0.465386629	 0.048823470	 0.024676385	 0.024484308	 0.042128461	 0.004756298	 0.066709031	 0.731886967
125	 440	 496	 26815	 2	 3	 2	 1	 0.465415650	 0.048766721	 0.024697456	 0.024505295	 0.042050312	 0.005537832	 0.066506260	 0.733265120
126	 448	 504	 27263	 2	 3	 2	 1	 0.465451945	 0.048694171	 0.024707661	 0.024514043	 0.041960145	 0.005369492	 0.066251762	 0.734986810
127	 456	 512	 27719	 2	 3	 2	 1	 0.465488492	 0.048541940	 0.024713981	 0.024520138	 0.041779649	 0.004582711	 0.065994498	 0.735545263
128	 460	 516	 28179	 2	 3	 2	 1	 0.465515324	 0.048418967	 0.024720168	 0.024526410	 0.041633035	 0.004611658	 0.065804956	 0.735795140
129	 466	 522	 28645	 2	 3	 2	 1	 0.465541741	 0.048308098	 0.024741202	 0.024547267	 0.041491508	 0.004813582	 0.065617809	 0.736204060
130	 474	 530	 29119	 2	 3	 2	 1	 0.465568124	 0.048086931	 0.024744534	 0.024550569	 0.041231795	 0.004582010	 0.065430355	 0.734933049
131	 480	 536	 29599	 2	 3	 2	 1	 0.465598325	 0.047960971	 0.024754959	 0.024560906	 0.041078544	 0.004402081	 0.065215097	 0.735427435
132	 484	 540	 30083	 2	 3	 2	 1	 0.465628075	 0.047856110	 0.024749871	 0.024555530	 0.040959139	 0.005054325	 0.065002351	 0.736221215
133	 490	 546	 30573	 2	 3	 2	 1	 0.465661803	 0.047709900	 0.024752789	 0.024558574	 0.040786443	 0.004319397	 0.064760284	 0.736715415
134	 494	 552	 31067	 2	 3	 2	 1	 0.465688990	 0.047659917	 0.024771505	 0.024576462	 0.040716584	 0.004353907	 0.064564494	 0.738175326
135	 500	 558	 31567	 2	 3	 2	 1	 0.465718002	 0.047526544	 0.024796963	 0.024601506	 0.040544827	 0.004242088	 0.064354891	 0.738507094
136	 504	 564	 32071	 2	 3	 2	 1	 0.465743910	 0.047485488	 0.024817636	 0.024621906	 0.040484028	 0.004420172	 0.064167125	 0.740028293
137	 510	 571	 32581	 2	 3	 2	 1	 0.465772899	 0.047462408	 0.024832631	 0.024635623	 0.040447752	 0.004207855	 0.063956357	 0.742106186
138	 514	 575	 33095	 2	 3	 2	 1	 0.465796218	 0.047291323	 0.024834944	 0.024637719	 0.040245432	 0.004421075	 0.063786303	 0.741402478
139	 522	 583	 33617	 2	 3	 2	 1	 0.465820790	 0.047222222	 0.024840673	 0.024643357	 0.040160668	 0.004079047	 0.063606615	 0.742410556
140	 526	 587	 34143	 2	 3	 2	 1	 0.465844830	 0.047088240	 0.024855568	 0.024658271	 0.039993788	 0.004344941	 0.063430309	 0.742361824
141	 532	 594	 34675	 2	 3	 2	 1	 0.465867373	 0.047015131	 0.024877076	 0.024679547	 0.039894280	 0.004635347	 0.063264526	 0.743151556
142	 538	 600	 35213	 2	 3	 2	 1	 0.465897659	 0.046892607	 0.024875856	 0.024677814	 0.039750577	 0.004646803	 0.063041105	 0.743841760
143	 546	 608	 35759	 2	 3	 2	 1	 0.465927804	 0.046747909	 0.024889536	 0.024691020	 0.039571176	 0.005393839	 0.062817918	 0.744181124
144	 560	 622	 36319	 2	 3	 2	 1	 0.465966134	 0.046495451	 0.024899110	 0.024700506	 0.039266542	 0.004273948	 0.062532962	 0.743535087
145	 568	 631	 36887	 2	 3	 2	 1	 0.465994854	 0.046450211	 0.024940609	 0.024741433	 0.039186581	 0.005316582	 0.062318581	 0.745366957
146	 578	 643	 37465	 2	 3	 2	 1	 0.466029143	 0.046272666	 0.024947119	 0.024747888	 0.038971796	 0.005042496	 0.062061639	 0.745592072
147	 588	 653	 38053	 2	 3	 2	 1	 0.466065481	 0.046189869	 0.024990856	 0.024790367	 0.038845349	 0.004373122	 0.061788165	 0.747552044
148	 594	 659	 38647	 2	 3	 2	 1	 0.466092457	 0.046141009	 0.025011914	 0.024811237	 0.038773662	 0.004037149	 0.061584344	 0.749232778
149	 598	 663	 39245	 2	 3	 2	 1	 0.466116120	 0.046012368	 0.025036347	 0.024835550	 0.038604654	 0.004800875	 0.061404986	 0.749326239
150	 606	 672	 39851	 2	 3	 2	 1	 0.466157858	 0.045828782	 0.025071215	 0.024869490	 0.038362891	 0.005218065	 0.061087320	 0.750217589
151	 616	 683	 40467	 2	 3	 2	 1	 0.466190235	 0.045677535	 0.025086942	 0.024885335	 0.038171751	 0.005277263	 0.060839745	 0.750784456
152	 628	 695	 41095	 2	 3	 2	 1	 0.466232699	 0.045529053	 0.025123121	 0.024921130	 0.037970034	 0.004132622	 0.060513470	 0.752378823
153	 634	 701	 41729	 2	 3	 2	 1	 0.466262159	 0.045421372	 0.025169070	 0.024966294	 0.037810302	 0.004015371	 0.060286057	 0.753430796
154	 640	 707	 42369	 2	 3	 2	 1	 0.466286521	 0.045293751	 0.025189042	 0.024986334	 0.037643539	 0.005156104	 0.060097334	 0.753673220
155	 650	 717	 43019	 2	 3	 2	 1	 0.466322534	 0.045230502	 0.025187795	 0.024984484	 0.037568249	 0.005037325	 0.059817250	 0.756144796
156	 660	 727	 43679	 2	 3	 2	 1	 0.466354733	 0.045094798	 0.025202450	 0.024998920	 0.037394883	 0.003821991	 0.059565699	 0.757059820
157	 664	 733	 44343	 2	 3	 2	 1	 0.466371979	 0.044989890	 0.025203021	 0.024999514	 0.037267921	 0.004416719	 0.059430521	 0.757016576
158	 672	 741	 45015	 2	 3	 2	 1	 0.466398398	 0.044830354	 0.025214597	 0.025011039	 0.037067299	 0.006027657	 0.059222829	 0.756977575
159	 688	 758	 45703	 2	 3	 2	 1	 0.466441833	 0.044653049	 0.025224738	 0.025021031	 0.036845724	 0.003972635	 0.058879760	 0.758376885
160	 692	 766	 46395	 2	 3	 2	 1	 0.466460751	 0.044540119	 0.025224800	 0.025021128	 0.036708741	 0.004868507	 0.058729695	 0.758391802
161	 700	 775	 47095	 2	 3	 2	 1	 0.466497964	 0.044379543	 0.025226538	 0.025022560	 0.036512541	 0.004359891	 0.058433373	 0.759489663
162	 706	 781	 47801	 2	 3	 2	 1	 0.466518403	 0.044250978	 0.025228945	 0.025024971	 0.036354495	 0.004943499	 0.058269964	 0.759413162
163	 716	 792	 48517	 2	 3	 2	 1	 0.466547597	 0.044096195	 0.025234520	 0.025030457	 0.036162044	 0.003784749	 0.058035756	 0.759810807
164	 720	 797	 49237	 2	 3	 2	 1	 0.466563896	 0.043979905	 0.025234837	 0.025030802	 0.036019926	 0.004812012	 0.057904584	 0.759523720
165	 728	 805	 49965	 2	 3	 2	 1	 0.466592452	 0.043783644	 0.025251585	 0.025047490	 0.035768212	 0.004097782	 0.057674029	 0.759157028
166	 736	 814	 50701	 2	 3	 2	 1	 0.466617852	 0.043687239	 0.025274452	 0.025069967	 0.035633929	 0.003798447	 0.057468159	 0.760199034
167	 742	 820	 51443	 2	 3	 2	 1	 0.466638220	 0.043565202	 0.025280786	 0.025076199	 0.035479694	 0.004449628	 0.057302540	 0.760266505
168	 752	 830	 52195	 2	 3	 2	 1	 0.466665784	 0.043536752	 0.025303264	 0.025097649	 0.035428712	 0.003738594	 0.057077630	 0.762763847
169	 756	 834	 52951	 2	 3	 2	 1	 0.466686077	 0.043413077	 0.025306124	 0.025100626	 0.035274571	 0.004933196	 0.056911468	 0.762817742
170	 766	 844	 53717	 2	 3	 2	 1	 0.466727985	 0.043190105	 0.025310694	 0.025105309	 0.034996484	 0.003837752	 0.056566754	 0.763524537
171	 770	 848	 54487	 2	 3	 2	 1	 0.466747360	 0.043062987	 0.025311609	 0.025105618	 0.034838819	 0.003504791	 0.056406661	 0.763437976
172	 774	 852	 55261	 2	 3	 2	 1	 0.466764745	 0.042970088	 0.025319908	 0.025113797	 0.034717873	 0.004314755	 0.056262621	 0.763741313
173	 784	 862	 56045	 2	 3	 2	 1	 0.466791172	 0.042872246	 0.025344815	 0.025138458	 0.034578459	 0.003490146	 0.056042945	 0.764989170
174	 788	 866	 56833	 2	 3	 2	 1	 0.466806954	 0.042760662	 0.025350915	 0.025144587	 0.034435524	 0.004685441	 0.055911330	 0.764794229
175	 798	 876	 57631	 2	 3	 2	 1	 0.466839397	 0.042537377	 0.025356203	 0.025149354	 0.034153937	 0.004086619	 0.055639796	 0.764513537
176	 804	 882	 58435	 2	 3	 2	 1	 0.466863476	 0.042369981	 0.025370288	 0.025163299	 0.033934699	 0.004583308	 0.055437391	 0.764285276
177	 814	 892	 59249	 2	 3	 2	 1	 0.466891298	 0.042224706	 0.025389154	 0.025182231	 0.033738949	 0.003642363	 0.055202582	 0.764904558
178	 820	 898	 60069	 2	 3	 2	 1	 0.466909572	 0.042126927	 0.025405508	 0.025198463	 0.033604139	 0.003620264	 0.055047804	 0.765278966
179	 826	 904	 60895	 2	 3	 2	 1	 0.466928302	 0.042013322	 0.025412266	 0.025205145	 0.033456479	 0.004315564	 0.054888710	 0.765427387
180	 836	 914	 61731	 2	 3	 2	 1	 0.466954510	 0.041866342	 0.025420970	 0.025213834	 0.033265070	 0.004094381	 0.054665300	 0.765866869
181	 844	 922	 62575	 2	 3	 2	 1	 0.466975926	 0.041810805	 0.025424739	 0.025217162	 0.033192259	 0.003472581	 0.054482049	 0.767423516
182	 848	 926	 63423	 2	 3	 2	 1	 0.466990204	 0.041696068	 0.025430240	 0.025222667	 0.033043381	 0.003544354	 0.054359536	 0.767042386
183	 854	 932	 64277	 2	 3	 2	 1	 0.467007392	 0.041582209	 0.025430334	 0.025222662	 0.032899516	 0.004153265	 0.054211673	 0.767034223
184	 862	 940	 65139	 2	 3	 2	 1	 0.467032700	 0.041425767	 0.025435496	 0.025227839	 0.032697550	 0.004277854	 0.053993208	 0.767240347
185	 870	 948	 66009	 2	 3	 2	 1	 0.467061753	 0.041236124	 0.025439089	 0.025231343	 0.032454132	 0.003515657	 0.053741308	 0.767307782
186	 874	 952	 66883	 2	 3	 2	 1	 0.467079912	 0.041101166	 0.025439267	 0.025231343	 0.032282342	 0.003817913	 0.053583253	 0.767052464
187	 880	 958	 67763	 2	 3	 2	 1	 0.467099706	 0.040996183	 0.025442275	 0.025234095	 0.032146192	 0.003673819	 0.053410430	 0.767568868
188	 886	 964	 68649	 2	 3	 2	 1	 0.467116195	 0.040891296	 0.025448320	 0.025240090	 0.032007517	 0.003479079	 0.053266029	 0.767680581
189	 894	 972	 69543	 2	 3	 2	 1	 0.467132711	 0.040810062	 0.025454452	 0.025246107	 0.031898777	 0.004271744	 0.053120993	 0.768247347
190	 902	 980	 70445	 2	 3	 2	 1	 0.467159636	 0.040625511	 0.025462320	 0.025253864	 0.031656001	 0.003911349	 0.052883681	 0.768205054
191	 914	 992	 71359	 2	 3	 2	 1	 0.467182967	 0.040527958	 0.025468186	 0.025259585	 0.031525971	 0.004456415	 0.052677179	 0.769364609
192	 924	 1002	 72283	 2	 3	 2	 1	 0.467214366	 0.040308159	 0.025479480	 0.025270822	 0.031233696	 0.003708773	 0.052397958	 0.769269655
193	 932	 1010	 73215	 2	 3	 2	 1	 0.467231118	 0.040191152	 0.025478740	 0.025269771	 0.031083154	 0.003768186	 0.052248363	 0.769232743
194	 940	 1018	 74155	 2	 3	 2	 1	 0.467251375	 0.040087708	 0.025478925	 0.025269656	 0.030949130	 0.003351356	 0.052066902	 0.769926882
195	 944	 1022	 75099	 2	 3	 2	 1	 0.467265249	 0.039955593	 0.025478686	 0.025269351	 0.030778011	 0.003520085	 0.051942245	 0.769231141
196	 950	 1030	 76049	 2	 3	 2	 1	 0.467281664	 0.039845490	 0.025479231	 0.025269812	 0.030634488	 0.003620493	 0.051794360	 0.769301708
197	 960	 1040	 77009	 2	 3	 2	 1	 0.467300287	 0.039700949	 0.025483198	 0.025273702	 0.030442929	 0.004111520	 0.051626072	 0.769009681
198	 972	 1052	 77981	 2	 3	 2	 1	 0.467327671	 0.039632488	 0.025504881	 0.025295312	 0.030335378	 0.003681691	 0.051377599	 0.771396270
199	 980	 1060	 78961	 2	 3	 2	 1	 0.467347687	 0.039495135	 0.025513879	 0.025304445	 0.030148096	 0.003533917	 0.051195204	 0.771461612
200	 986	 1066	 79947	 2	 3	 2	 1	 0.467364430	 0.039364294	 0.025521591	 0.025312224	 0.029969919	 0.003649520	 0.051042130	 0.771211822
201	 996	 1076	 80943	 2	 3	 2	 1	 0.467383293	 0.039253215	 0.025526680	 0.025316973	 0.029819515	 0.003026292	 0.050869112	 0.771651268
202	 1000	 1080	 81943	 2	 3	 2	 1	 0.467395094	 0.039176503	 0.025527196	 0.025317385	 0.029718020	 0.003343819	 0.050760568	 0.771790097
203	 1006	 1086	 82949	 2	 3	 2	 1	 0.467410586	 0.039061695	 0.025527691	 0.025318084	 0.029566079	 0.003330751	 0.050617720	 0.771700020
204	 1012	 1094	 83961	 2	 3	 2	 1	 0.467424410	 0.038979551	 0.025529346	 0.025319305	 0.029456033	 0.004352363	 0.050489905	 0.772026639
205	 1026	 1108	 84987	 2	 3	 2	 1	 0.467447420	 0.038815806	 0.025532478	 0.025322372	 0.029236268	 0.003300135	 0.050276431	 0.772047766
206	 1032	 1116	 86019	 2	 3	 2	 1	 0.467460884	 0.038735289	 0.025534113	 0.025323485	 0.029127851	 0.004332128	 0.050151082	 0.772371953
207	 1046	 1130	 87065	 2	 3	 2	 1	 0.467483687	 0.038564454	 0.025537603	 0.025326817	 0.028897196	 0.003757196	 0.049938077	 0.772245468
208	 1058	 1142	 88123	 2	 3	 2	 1	 0.467507858	 0.038462452	 0.025544232	 0.025333324	 0.028755042	 0.002968052	 0.049711286	 0.773716705
209	 1062	 1146	 89185	 2	 3	 2	 1	 0.467520958	 0.038361954	 0.025544334	 0.025333432	 0.028620385	 0.003306767	 0.049587933	 0.773614688
210	 1072	 1156	 90257	 2	 3	 2	 1	 0.467534670	 0.038246002	 0.025545482	 0.025334615	 0.028463749	 0.003334674	 0.049458487	 0.773295019
211	 1078	 1162	 91335	 2	 3	 2	 1	 0.467548043	 0.038136146	 0.025547144	 0.025336224	 0.028314468	 0.003373615	 0.049331908	 0.773052323
212	 1088	 1173	 92423	 2	 3	 2	 1	 0.467563056	 0.038054102	 0.025549966	 0.025339115	 0.028201311	 0.003672246	 0.049189409	 0.773623898
213	 1098	 1183	 93521	 2	 3	 2	 1	 0.467580071	 0.037912206	 0.025549035	 0.025338275	 0.028010394	 0.003128102	 0.049027403	 0.773286028
214	 1104	 1191	 94625	 2	 3	 2	 1	 0.467592850	 0.037826067	 0.025549877	 0.025339149	 0.027892922	 0.003328245	 0.048905379	 0.773454124
215	 1114	 1201	 95739	 2	 3	 2	 1	 0.467608078	 0.037735966	 0.025553171	 0.025342434	 0.027767582	 0.003102437	 0.048759567	 0.773919223
216	 1120	 1208	 96859	 2	 3	 2	 1	 0.467621031	 0.037661821	 0.025552643	 0.025341635	 0.027667222	 0.003314180	 0.048635177	 0.774374082
217	 1126	 1214	 97985	 2	 3	 2	 1	 0.467637399	 0.037572509	 0.025553328	 0.025342305	 0.027544888	 0.003276098	 0.048477545	 0.775049742
218	 1134	 1223	 99119	 2	 3	 2	 1	 0.467652231	 0.037458100	 0.025554021	 0.025342916	 0.027387977	 0.003174284	 0.048334256	 0.774980385
219	 1144	 1234	 100263	 2	 3	 2	 1	 0.467665731	 0.037362083	 0.025556629	 0.025345412	 0.027254063	 0.003521193	 0.048203461	 0.775091286
220	 1156	 1246	 101419	 2	 3	 2	 1	 0.467686887	 0.037315908	 0.025565666	 0.025354715	 0.027182232	 0.002931756	 0.047997763	 0.777450990
221	 1160	 1250	 102579	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.003675536	 0.047877860	 0.777376274
222	 1174	 1264	 103753	 2	 3	 2	 1	 0.467716451	 0.037050918	 0.025571323	 0.025360580	 0.026811900	 0.003104870	 0.047708815	 0.776605276
223	 1182	 1272	 104935	 2	 3	 2	 1	 0.467731481	 0.036919557	 0.025576275	 0.025365472	 0.026625324	 0.003277817	 0.047561231	 0.776253180
224	 1194	 1284	 106129	 2	 3	 2	 1	 0.467749263	 0.036814835	 0.025577999	 0.025366784	 0.026478257	 0.003503409	 0.047386039	 0.776913129
225	 1204	 1296	 107333	 2	 3	 2	 1	 0.467768916	 0.036725979	 0.025578174	 0.025366866	 0.026354403	 0.002816168	 0.047191641	 0.778230603
226	 1210	 1302	 108543	 2	 3	 2	 1	 0.467779732	 0.036651188	 0.025577867	 0.025366445	 0.026250377	 0.002693722	 0.047084303	 0.778416287
227	 1218	 1310	 109761	 2	 3	 2	 1	 0.467789193	 0.036585704	 0.025579239	 0.025367601	 0.026157528	 0.003338786	 0.046990215	 0.778581328
228	 1228	 1320	 110989	 2	 3	 2	 1	 0.467801267	 0.036483500	 0.025582804	 0.025371018	 0.026010881	 0.003240407	 0.046869867	 0.778399912
229	 1242	 1334	 112231	 2	 3	 2	 1	 0.467817120	 0.036392356	 0.025583919	 0.025371923	 0.025881782	 0.002849714	 0.046711364	 0.779089978
230	 1248	 1341	 113479	 2	 3	 2	 1	 0.467827519	 0.036298583	 0.025584767	 0.025372637	 0.025748919	 0.002603545	 0.046607099	 0.778820903
231	 1254	 1348	 114733	 2	 3	 2	 1	 0.467836455	 0.036247566	 0.025585712	 0.025373568	 0.025676008	 0.002681847	 0.046517315	 0.779227378
232	 1260	 1354	 115993	 2	 3	 2	 1	 0.467847792	 0.036204459	 0.025585746	 0.025373411	 0.025615082	 0.002823779	 0.046403159	 0.780215402
233	 1268	 1362	 117261	 2	 3	 2	 1	 0.467859331	 0.036140162	 0.025585904	 0.025373356	 0.025523966	 0.003220791	 0.046286675	 0.780789760
234	 2536	 1362	 119797	 4	 8	 2	 2	 0.468567219	 0.027969631	 0.011120935	 0.010110653	 0.025663692	 0.003223489	 0.038465189	 0.727141398
235	 2556	 1372	 122353	 4	 8	 2	 2	 0.468583108	 0.027812142	 0.011121108	 0.010111180	 0.025491884	 0.002928279	 0.038271146	 0.726713064
236	 2576	 1382	 124929	 4	 8	 2	 2	 0.468595458	 0.027694783	 0.011120878	 0.010111300	 0.025363894	 0.002892902	 0.038119628	 0.726522906
237	 2600	 1395	 127529	 4	 8	 2	 2	 0.468607072	 0.027589619	 0.011123643	 0.010113882	 0.025247805	 0.002538616	 0.037976598	 0.726490020
238	 2612	 1403	 130141	 4	 8	 2	 2	 0.468615722	 0.027503612	 0.011125081	 0.010115179	 0.025153156	 0.002856104	 0.037869704	 0.726269540
239	 2640	 1418	 132781	 4	 8	 2	 2	 0.468626941	 0.027391380	 0.011128675	 0.010118291	 0.025028790	 0.003133632	 0.037730625	 0.725972084
240	 2672	 1434	 135453	 4	 8	 2	 2	 0.468638140	 0.027259128	 0.011129134	 0.010118722	 0.024883778	 0.003136593	 0.037591271	 0.725145141
241	 2700	 1448	 138153	 4	 8	 2	 2	 0.468652116	 0.027127874	 0.011133995	 0.010124224	 0.024737738	 0.002613338	 0.037416623	 0.725021976
242	 2716	 1456	 140869	 4	 8	 2	 2	 0.468661145	 0.027021568	 0.011138707	 0.010128972	 0.024618983	 0.002903439	 0.037303365	 0.724373471
243	 2744	 1470	 143613	 4	 8	 2	 2	 0.468673257	 0.026944618	 0.011142984	 0.010133576	 0.024532556	 0.002835529	 0.037150873	 0.725275492
244	 2768	 1482	 146381	 4	 8	 2	 2	 0.468685015	 0.026870318	 0.011144317	 0.010135041	 0.024450321	 0.002785987	 0.037002250	 0.726180654
245	 2788	 1492	 149169	 4	 8	 2	 2	 0.468696519	 0.026761513	 0.011144533	 0.010135445	 0.024330597	 0.002630284	 0.036856238	 0.726105385
246	 2812	 1504	 151981	 4	 8	 2	 2	 0.468706235	 0.026691691	 0.011147973	 0.010139000	 0.024252197	 0.002767596	 0.036732481	 0.726650897
247	 2840	 1519	 154821	 4	 8	 2	 2	 0.468717627	 0.026611125	 0.011151420	 0.010142851	 0.024161908	 0.002902034	 0.036586823	 0.727341783
248	 2872	 1535	 157693	 4	 8	 2	 2	 0.468729639	 0.026492377	 0.011153357	 0.010144722	 0.024030161	 0.002734546	 0.036432608	 0.727161136
249	 2904	 1553	 160597	 4	 8	 2	 2	 0.468740519	 0.026408206	 0.011155975	 0.010147133	 0.023936114	 0.002731837	 0.036292363	 0.727651854
250	 2932	 1568	 163529	 4	 8	 2	 2	 0.468752019	 0.026291064	 0.011156507	 0.010147721	 0.023806562	 0.002853686	 0.036143523	 0.727407335
251	 2960	 1584	 166489	 4	 8	 2	 2	 0.468765334	 0.026218162	 0.011160860	 0.010151769	 0.023723979	 0.002607904	 0.035970423	 0.728881106
252	 2988	 1600	 169477	 4	 8	 2	 2	 0.468774411	 0.026111839	 0.011162313	 0.010153025	 0.023605739	 0.002886889	 0.035851929	 0.728324511
253	 3020	 1616	 172497	 4	 8	 2	 2	 0.468786145	 0.025991798	 0.011167322	 0.010157503	 0.023470502	 0.002565457	 0.035698175	 0.728098794
254	 3048	 1630	 175545	 4	 8	 2	 2	 0.468796101	 0.025915640	 0.011170731	 0.010160553	 0.023384507	 0.002521119	 0.035567191	 0.728638939
255	 3068	 1643	 178613	 4	 8	 2	 2	 0.468804629	 0.025832515	 0.011172445	 0.010162037	 0.023291529	 0.002611855	 0.035454603	 0.728608218
256	 3096	 1657	 181709	 4	 8	 2	 2	 0.468814219	 0.025724710	 0.011172569	 0.010162081	 0.023171845	 0.002531050	 0.035327576	 0.728176490
257	 3128	 1673	 184837	 4	 8	 2	 2	 0.468822308	 0.025643337	 0.011172913	 0.010162415	 0.023081307	 0.002443956	 0.035220068	 0.728088803
258	 3152	 1688	 187989	 4	 8	 2	 2	 0.468830356	 0.025602991	 0.011174713	 0.010164057	 0.023035602	 0.002579981	 0.035112777	 0.729164518
259	 3180	 1702	 191169	 4	 8	 2	 2	 0.468838207	 0.025530247	 0.011179036	 0.010168476	 0.022952617	 0.002839996	 0.035007783	 0.729273455
260	 3224	 1724	 194393	 4	 8	 2	 2	 0.468848520	 0.025401169	 0.011179274	 0.010168665	 0.022808840	 0.002386080	 0.034869401	 0.728465877
261	 3252	 1739	 197645	 4	 8	 2	 2	 0.468856568	 0.025319551	 0.011181088	 0.010170489	 0.022717019	 0.002667150	 0.034761016	 0.728389264
262	 3288	 1758	 200933	 4	 8	 2	 2	 0.468865897	 0.025218466	 0.011181567	 0.010171083	 0.022604062	 0.002852068	 0.034634954	 0.728121848
263	 3328	 1780	 204261	 4	 8	 2	 2	 0.468877895	 0.025111941	 0.011182303	 0.010171871	 0.022484788	 0.002285462	 0.034472155	 0.728470293
264	 3348	 1790	 207609	 4	 8	 2	 2	 0.468884668	 0.025039113	 0.011182679	 0.010172291	 0.022403233	 0.002384040	 0.034379907	 0.728306581
265	 3372	 1802	 210981	 4	 8	 2	 2	 0.468892721	 0.024959426	 0.011185649	 0.010175143	 0.022312647	 0.002452154	 0.034269899	 0.728319220
266	 3400	 1816	 214381	 4	 8	 2	 2	 0.468900449	 0.024876878	 0.011187147	 0.010176619	 0.022219514	 0.002528146	 0.034163995	 0.728160668
267	 3436	 1835	 217817	 4	 8	 2	 2	 0.468909145	 0.024793623	 0.011187365	 0.010176742	 0.022126152	 0.002385405	 0.034044434	 0.728272438
268	 3468	 1851	 221285	 4	 8	 2	 2	 0.468916185	 0.024703607	 0.011189763	 0.010178766	 0.022024019	 0.002412138	 0.033947327	 0.727704039
269	 3500	 1867	 224785	 4	 8	 2	 2	 0.468923601	 0.024615540	 0.011190796	 0.010179709	 0.021924664	 0.002371903	 0.033844736	 0.727307783
270	 3536	 1885	 228321	 4	 8	 2	 2	 0.468931237	 0.024539010	 0.011191047	 0.010179937	 0.021838578	 0.002443180	 0.033738769	 0.727323830
271	 3572	 1903	 231893	 4	 8	 2	 2	 0.468939088	 0.024450106	 0.011190797	 0.010179816	 0.021738761	 0.002310254	 0.033629471	 0.727044029
272	 3600	 1917	 235493	 4	 8	 2	 2	 0.468945736	 0.024370680	 0.011191961	 0.010180849	 0.021648789	 0.002296932	 0.033536635	 0.726688284
273	 3632	 1936	 239125	 4	 8	 2	 2	 0.468952155	 0.024299260	 0.011192121	 0.010180934	 0.021568274	 0.002467239	 0.033446766	 0.726505515
274	 3672	 1957	 242797	 4	 8	 2	 2	 0.468961176	 0.024220571	 0.011194649	 0.010183314	 0.021478265	 0.002211429	 0.033320039	 0.726907022
275	 3700	 1972	 246497	 4	 8	 2	 2	 0.468967870	 0.024148663	 0.011195852	 0.010184582	 0.021396514	 0.002401048	 0.033225690	 0.726806960
276	 3736	 1990	 250233	 4	 8	 2	 2	 0.468974972	 0.024092305	 0.011198435	 0.010187100	 0.021331532	 0.002449595	 0.033125289	 0.727308544
277	 3780	 2013	 254013	 4	 8	 2	 2	 0.468982437	 0.024009298	 0.011200999	 0.010189289	 0.021236384	 0.002433942	 0.033019435	 0.727126246
278	 3824	 2037	 257837	 4	 8	 2	 2	 0.468990492	 0.023927939	 0.011203871	 0.010191858	 0.021142837	 0.002368598	 0.032904830	 0.727186233
279	 3868	 2062	 261705	 4	 8	 2	 2	 0.468997140	 0.023856760	 0.011205418	 0.010193125	 0.021061424	 0.002372612	 0.032809938	 0.727119916
280	 3908	 2085	 265613	 4	 8	 2	 2	 0.469004100	 0.023778383	 0.011206037	 0.010193717	 0.020972273	 0.002516454	 0.032710300	 0.726938705
281	 3952	 2108	 269565	 4	 8	 2	 2	 0.469012647	 0.023702726	 0.011208347	 0.010195703	 0.020885215	 0.002198786	 0.032587524	 0.727355850
282	 3988	 2126	 273553	 4	 8	 2	 2	 0.469019501	 0.023629031	 0.011208825	 0.010196339	 0.020801282	 0.002192153	 0.032488719	 0.727299563
283	 4020	 2143	 277573	 4	 8	 2	 2	 0.469026648	 0.023588154	 0.011212224	 0.010199541	 0.020753001	 0.002312292	 0.032385388	 0.728357943
284	 4060	 2163	 281633	 4	 8	 2	 2	 0.469034349	 0.023539910	 0.011216869	 0.010203834	 0.020695633	 0.002132314	 0.032273657	 0.729384669
285	 4092	 2179	 285725	 4	 8	 2	 2	 0.469040598	 0.023483922	 0.011218676	 0.010205592	 0.020630945	 0.002191465	 0.032182707	 0.729706241
286	 4132	 2199	 289857	 4	 8	 2	 2	 0.469047113	 0.023417958	 0.011221608	 0.010208238	 0.020554228	 0.002346998	 0.032087612	 0.729813037
287	 4180	 2223	 294037	 4	 8	 2	 2	 0.469054216	 0.023354905	 0.011224357	 0.010210901	 0.020480855	 0.002187548	 0.031983613	 0.730214718
288	 4224	 2245	 298261	 4	 8	 2	 2	 0.469059985	 0.023290811	 0.011225269	 0.010211679	 0.020407235	 0.002252772	 0.031898898	 0.730144705
289	 4276	 2271	 302537	 4	 8	 2	 2	 0.469066625	 0.023211296	 0.011226758	 0.010213168	 0.020315613	 0.002243319	 0.031801115	 0.729889360
290	 4324	 2296	 306861	 4	 8	 2	 2	 0.469073300	 0.023156430	 0.011230738	 0.010216651	 0.020250699	 0.002205757	 0.031702506	 0.730429012
291	 4372	 2321	 311233	 4	 8	 2	 2	 0.469079862	 0.023106396	 0.011233314	 0.010218951	 0.020192033	 0.002189624	 0.031605259	 0.731093408
292	 4420	 2345	 315653	 4	 8	 2	 2	 0.469085960	 0.023030702	 0.011234546	 0.010220068	 0.020104681	 0.002146509	 0.031514621	 0.730794189
293	 4480	 2375	 320133	 4	 8	 2	 2	 0.469092429	 0.022964202	 0.011236875	 0.010222128	 0.020027162	 0.002201971	 0.031418188	 0.730920620
294	 4532	 2401	 324665	 4	 8	 2	 2	 0.469099990	 0.022887049	 0.011240508	 0.010225333	 0.019936599	 0.002046590	 0.031305091	 0.731096687
295	 4568	 2420	 329233	 4	 8	 2	 2	 0.469105580	 0.022822554	 0.011242503	 0.010226997	 0.019861397	 0.002054190	 0.031221222	 0.730994895
296	 4612	 2443	 333845	 4	 8	 2	 2	 0.469111450	 0.022769422	 0.011245109	 0.010229322	 0.019798841	 0.002136832	 0.031132888	 0.731362341
297	 4668	 2473	 338513	 4	 8	 2	 2	 0.469118667	 0.022700872	 0.011250536	 0.010233538	 0.019716872	 0.002167223	 0.031023961	 0.731720609
298	 4720	 2499	 343233	 4	 8	 2	 2	 0.469125814	 0.022654898	 0.011256556	 0.010238316	 0.019660477	 0.002128432	 0.030915690	 0.732796135
299	 4764	 2521	 347997	 4	 8	 2	 2	 0.469132699	 0.022590695	 0.011261564	 0.010242507	 0.019583582	 0.002153470	 0.030811033	 0.733201474
300	 4824	 2551	 352821	 4	 8	 2	 2	 0.469140115	 0.022528822	 0.011266651	 0.010246774	 0.019509239	 0.002199630	 0.030697920	 0.733887585
301	 4880	 2579	 357701	 4	 8	 2	 2	 0.469147987	 0.022471006	 0.011272245	 0.010251726	 0.019439203	 0.002105328	 0.030577370	 0.734890096
302	 4936	 2607	 362637	 4	 8	 2	 2	 0.469155224	 0.022399012	 0.011278233	 0.010256647	 0.019352447	 0.002095693	 0.030466131	 0.735210263
303	 4988	 2633	 367625	 4	 8	 2	 2	 0.469162035	 0.022352039	 0.011283661	 0.010261326	 0.019294887	 0.002081490	 0.030361073	 0.736207156
304	 5036	 2657	 372661	 4	 8	 2	 2	 0.469167672	 0.022289958	 0.011286923	 0.010264502	 0.019221019	 0.002463960	 0.030273835	 0.736277970
305	 5120	 2699	 377781	 4	 8	 2	 2	 0.469176485	 0.022212672	 0.011293963	 0.010270970	 0.019127185	 0.002211962	 0.030136939	 0.737058019
306	 5180	 2729	 382961	 4	 8	 2	 2	 0.469182938	 0.022155066	 0.011298290	 0.010274516	 0.019057691	 0.002297892	 0.030036315	 0.737609307
307	 5240	 2760	 388201	 4	 8	 2	 2	 0.469190487	 0.022094144	 0.011303438	 0.010279021	 0.018983769	 0.002185669	 0.029918164	 0.738485945
308	 5304	 2793	 393505	 4	 8	 2	 2	 0.469197876	 0.022040691	 0.011306349	 0.010281640	 0.018919791	 0.002167650	 0.029802054	 0.739569509
309	 5348	 2815	 398853	 4	 8	 2	 2	 0.469205052	 0.021960497	 0.011310497	 0.010285224	 0.018823816	 0.002275454	 0.029688865	 0.739687973
310	 5416	 2850	 404269	 4	 8	 2	 2	 0.469213140	 0.021888159	 0.011316593	 0.010290506	 0.018735694	 0.002090978	 0.029560757	 0.740446493
311	 5464	 2875	 409733	 4	 8	 2	 2	 0.469220100	 0.021807830	 0.011320701	 0.010293975	 0.018639291	 0.002000782	 0.029450075	 0.740501677
312	 5516	 2901	 415249	 4	 8	 2	 2	 0.469225891	 0.021739987	 0.011323499	 0.010296442	 0.018558162	 0.002108654	 0.029357676	 0.740521385
313	 5568	 2928	 420817	 4	 8	 2	 2	 0.469232434	 0.021693032	 0.011326938	 0.010299420	 0.018501030	 0.002161938	 0.029252907	 0.741568418
314	 5624	 2957	 426441	 4	 8	 2	 2	 0.469238708	 0.021629483	 0.011329457	 0.010301567	 0.018424927	 0.002095499	 0.029152094	 0.741952967
315	 5676	 2984	 432117	 4	 8	 2	 2	 0.469245269	 0.021570822	 0.011331395	 0.010303461	 0.018354832	 0.001894804	 0.029046294	 0.742635956
316	 5708	 3001	 437825	 4	 8	 2	 2	 0.469250274	 0.021514958	 0.011332029	 0.010304106	 0.018288754	 0.002128157	 0.028965323	 0.742783298
317	 5768	 3032	 443593	 4	 8	 2	 2	 0.469256820	 0.021458359	 0.011334626	 0.010306521	 0.018220522	 0.001999687	 0.028859072	 0.743556808
318	 5820	 3059	 449413	 4	 8	 2	 2	 0.469262609	 0.021391054	 0.011335622	 0.010307483	 0.018140586	 0.001978446	 0.028764796	 0.743653932
319	 5876	 3089	 455289	 4	 8	 2	 2	 0.469268668	 0.021354518	 0.011337796	 0.010309528	 0.018096127	 0.001949394	 0.028665782	 0.744948020
320	 5924	 3114	 461213	 4	 8	 2	 2	 0.469274156	 0.021299452	 0.011339681	 0.010311155	 0.018029928	 0.001985840	 0.028575802	 0.745366730
321	 5968	 3136	 467181	 4	 8	 2	 2	 0.469281019	 0.021221126	 0.011341610	 0.010313292	 0.017936110	 0.001948143	 0.028462871	 0.745572216
322	 6016	 3160	 473197	 4	 8	 2	 2	 0.469286253	 0.021170031	 0.011344709	 0.010315879	 0.017873662	 0.001966766	 0.028376432	 0.746042759
323	 6056	 3180	 479253	 4	 8	 2	 2	 0.469291999	 0.021103930	 0.011348739	 0.010318937	 0.017792751	 0.001918745	 0.028281247	 0.746216411
324	 6112	 3209	 485365	 4	 8	 2	 2	 0.469297363	 0.021053055	 0.011350590	 0.010320568	 0.017731194	 0.002017885	 0.028192107	 0.746771244
325	 6176	 3241	 491541	 4	 8	 2	 2	 0.469303404	 0.020994765	 0.011352543	 0.010322595	 0.017660689	 0.001942418	 0.028091360	 0.747374450
326	 6220	 3263	 497761	 4	 8	 2	 2	 0.469309090	 0.020941896	 0.011353712	 0.010323883	 0.017597052	 0.001845488	 0.027996212	 0.748026050
327	 6272	 3289	 504033	 4	 8	 2	 2	 0.469313870	 0.020896470	 0.011354375	 0.010324578	 0.017542538	 0.001955999	 0.027915969	 0.748548981
328	 6328	 3317	 510361	 4	 8	 2	 2	 0.469319634	 0.020838951	 0.011355553	 0.010325885	 0.017473216	 0.001927851	 0.027818896	 0.749093388
329	 6372	 3340	 516733	 4	 8	 2	 2	 0.469324882	 0.020779482	 0.011356868	 0.010327179	 0.017401391	 0.002059869	 0.027730208	 0.749344632
330	 6432	 3372	 523165	 4	 8	 2	 2	 0.469330788	 0.020725406	 0.011358576	 0.010328699	 0.017335663	 0.001907489	 0.027630080	 0.750102995
331	 6476	 3395	 529641	 4	 8	 2	 2	 0.469335475	 0.020667744	 0.011359277	 0.010329367	 0.017266224	 0.001919526	 0.027550346	 0.750180950
332	 6524	 3420	 536165	 4	 8	 2	 2	 0.469340733	 0.020600801	 0.011360246	 0.010330270	 0.017185396	 0.001915920	 0.027460628	 0.750194120
333	 6568	 3445	 542733	 4	 8	 2	 2	 0.469345902	 0.020531347	 0.011360570	 0.010330644	 0.017101861	 0.002006636	 0.027372127	 0.750082265
334	 6636	 3480	 549369	 4	 8	 2	 2	 0.469351666	 0.020472405	 0.011362147	 0.010332242	 0.017030002	 0.001912186	 0.027273116	 0.750644129
335	 6684	 3504	 556053	 4	 8	 2	 2	 0.469356516	 0.020399223	 0.011362721	 0.010332841	 0.016941573	 0.001818025	 0.027189521	 0.750260490
336	 6732	 3529	 562785	 4	 8	 2	 2	 0.469360842	 0.020341174	 0.011363223	 0.010333339	 0.016871293	 0.001841751	 0.027114752	 0.750188448
337	 6780	 3554	 569565	 4	 8	 2	 2	 0.469365527	 0.020267775	 0.011363574	 0.010333659	 0.016782487	 0.001828982	 0.027033529	 0.749727283
338	 6824	 3576	 576389	 4	 8	 2	 2	 0.469369834	 0.020199226	 0.011364222	 0.010334322	 0.016699197	 0.001773288	 0.026958644	 0.749267126
339	 6880	 3604	 583269	 4	 8	 2	 2	 0.469374209	 0.020170321	 0.011364932	 0.010334927	 0.016663738	 0.001849838	 0.026882369	 0.750317857
340	 6936	 3632	 590205	 4	 8	 2	 2	 0.469378832	 0.020106866	 0.011365274	 0.010335354	 0.016586640	 0.001784808	 0.026801517	 0.750213713
341	 6988	 3658	 597193	 4	 8	 2	 2	 0.469383020	 0.020050889	 0.011365835	 0.010335915	 0.016518351	 0.001700164	 0.026728077	 0.750180751
342	 7028	 3678	 604221	 4	 8	 2	 2	 0.469386972	 0.019989547	 0.011365895	 0.010335959	 0.016443796	 0.001667866	 0.026658585	 0.749835271
343	 7068	 3698	 611289	 4	 8	 2	 2	 0.469390875	 0.019937629	 0.011366294	 0.010336333	 0.016380367	 0.001788384	 0.026589766	 0.749823430
344	 7112	 3721	 618401	 4	 8	 2	 2	 0.469395032	 0.019877810	 0.011367111	 0.010337101	 0.016306934	 0.001861041	 0.026516287	 0.749645311
345	 7180	 3755	 625581	 4	 8	 2	 2	 0.469399519	 0.019811478	 0.011367850	 0.010337805	 0.016225493	 0.001895315	 0.026436731	 0.749392108
346	 7244	 3789	 632825	 4	 8	 2	 2	 0.469404040	 0.019763354	 0.011368873	 0.010338906	 0.016165979	 0.001897862	 0.026356341	 0.749851946
347	 7300	 3818	 640125	 4	 8	 2	 2	 0.469408575	 0.019709128	 0.011369581	 0.010339586	 0.016099142	 0.001789545	 0.026275456	 0.750096525
348	 7356	 3846	 647481	 4	 8	 2	 2	 0.469412885	 0.019650344	 0.011369982	 0.010339979	 0.016026838	 0.001923588	 0.026198343	 0.750060569
349	 7412	 3874	 654893	 4	 8	 2	 2	 0.469418208	 0.019586870	 0.011371059	 0.010340978	 0.015948182	 0.001743884	 0.026102795	 0.750374433
350	 7456	 3896	 662349	 4	 8	 2	 2	 0.469422681	 0.019527544	 0.011371399	 0.010341344	 0.015875020	 0.001930499	 0.026022217	 0.750418132
351	 7520	 3928	 669869	 4	 8	 2	 2	 0.469427899	 0.019452847	 0.011371633	 0.010341555	 0.015782877	 0.001775483	 0.025927929	 0.750266142
352	 7588	 3962	 677457	 4	 8	 2	 2	 0.469432410	 0.019404169	 0.011372436	 0.010342354	 0.015722260	 0.001812587	 0.025846118	 0.750757581
353	 7644	 3992	 685101	 4	 8	 2	 2	 0.469437104	 0.019333415	 0.011372469	 0.010342419	 0.015634829	 0.001664180	 0.025760724	 0.750499669
354	 7692	 4017	 692793	 4	 8	 2	 2	 0.469440799	 0.019276850	 0.011372699	 0.010342646	 0.015564662	 0.001617032	 0.025693306	 0.750267418
355	 7736	 4040	 700529	 4	 8	 2	 2	 0.469444224	 0.019232891	 0.011372740	 0.010342667	 0.015510153	 0.001719449	 0.025630648	 0.750386429
356	 7788	 4066	 708317	 4	 8	 2	 2	 0.469448665	 0.019188546	 0.011372651	 0.010342710	 0.015455197	 0.001734718	 0.025549169	 0.751043852
357	 7840	 4092	 716157	 4	 8	 2	 2	 0.469452519	 0.019152366	 0.011373351	 0.010343387	 0.015409738	 0.001727252	 0.025478258	 0.751714120
358	 7896	 4120	 724053	 4	 8	 2	 2	 0.469456653	 0.019112886	 0.011374685	 0.010344657	 0.015359654	 0.001735170	 0.025401978	 0.752417235
359	 7948	 4146	 732001	 4	 8	 2	 2	 0.469460961	 0.019045414	 0.011375382	 0.010345382	 0.015275094	 0.001843662	 0.025322231	 0.752122271
360	 8016	 4180	 740017	 4	 8	 2	 2	 0.469465486	 0.018983039	 0.011376096	 0.010346190	 0.015196717	 0.001801450	 0.025238209	 0.752154735
361	 8076	 4211	 748093	 4	 8	 2	 2	 0.469469801	 0.018918678	 0.011376721	 0.010346808	 0.015115773	 0.001671127	 0.025157811	 0.752000154
362	 8136	 4241	 756229	 4	 8	 2	 2	 0.469474295	 0.018862469	 0.011378016	 0.010348063	 0.015044384	 0.001627628	 0.025073814	 0.752277606
363	 8188	 4267	 764417	 4	 8	 2	 2	 0.469478645	 0.018815698	 0.011380417	 0.010350366	 0.014983878	 0.001636025	 0.024992225	 0.752862075
364	 8236	 4291	 772653	 4	 8	 2	 2	 0.469482301	 0.018761992	 0.011381516	 0.010351428	 0.014915544	 0.001703779	 0.024923453	 0.752784619
365	 8292	 4320	 780945	 4	 8	 2	 2	 0.469486675	 0.018714757	 0.011383089	 0.010352805	 0.014854878	 0.001586714	 0.024840922	 0.753384158
366	 8336	 4342	 789281	 4	 8	 2	 2	 0.469490295	 0.018664380	 0.011383741	 0.010353442	 0.014790859	 0.001604326	 0.024772414	 0.753434026
367	 8396	 4372	 797677	 4	 8	 2	 2	 0.469494012	 0.018613057	 0.011385106	 0.010354730	 0.014724987	 0.001606402	 0.024701861	 0.753508304
368	 8448	 4398	 806125	 4	 8	 2	 2	 0.469497618	 0.018555552	 0.011385829	 0.010355475	 0.014651670	 0.001671547	 0.024633241	 0.753272885
369	 8516	 4432	 814641	 4	 8	 2	 2	 0.469501914	 0.018496111	 0.011386884	 0.010356505	 0.014575493	 0.001639162	 0.024551216	 0.753368448
370	 8576	 4463	 823217	 4	 8	 2	 2	 0.469505805	 0.018444302	 0.011387621	 0.010357311	 0.014509113	 0.001630919	 0.024476695	 0.753545425
371	 8628	 4489	 831845	 4	 8	 2	 2	 0.469509640	 0.018385699	 0.011388209	 0.010357972	 0.014434079	 0.001494994	 0.024403018	 0.753419058
372	 8680	 4516	 840525	 4	 8	 2	 2	 0.469512775	 0.018358009	 0.011388735	 0.010358481	 0.014398375	 0.001534749	 0.024342629	 0.754150625
373	 8744	 4548	 849269	 4	 8	 2	 2	 0.469515835	 0.018305988	 0.011388862	 0.010358626	 0.014331888	 0.001491352	 0.024283537	 0.753843575
374	 8816	 4584	 858085	 4	 8	 2	 2	 0.469518878	 0.018251665	 0.011388965	 0.010358752	 0.014262355	 0.001493293	 0.024224628	 0.753434287
375	 8880	 4617	 866965	 4	 8	 2	 2	 0.469521838	 0.018202430	 0.011389287	 0.010359085	 0.014199034	 0.001587893	 0.024167183	 0.753187885
376	 8952	 4654	 875917	 4	 8	 2	 2	 0.469525534	 0.018157688	 0.011390448	 0.010360253	 0.014140698	 0.001540341	 0.024095284	 0.753578493
377	 9004	 4681	 884921	 4	 8	 2	 2	 0.469528723	 0.018109959	 0.011391062	 0.010360874	 0.014078861	 0.001498265	 0.024033053	 0.753543835
378	 9060	 4711	 893981	 4	 8	 2	 2	 0.469531926	 0.018074532	 0.011391577	 0.010361410	 0.014032843	 0.001486519	 0.023970396	 0.754035627
379	 9112	 4738	 903093	 4	 8	 2	 2	 0.469535033	 0.018039811	 0.011392217	 0.010362020	 0.013987571	 0.001511915	 0.023909456	 0.754505261
380	 9164	 4764	 912257	 4	 8	 2	 2	 0.469538399	 0.017993370	 0.011392779	 0.010362558	 0.013927166	 0.001447755	 0.023843273	 0.754651845
381	 9208	 4786	 921465	 4	 8	 2	 2	 0.469541376	 0.017949051	 0.011393137	 0.010362922	 0.013869566	 0.001417076	 0.023784568	 0.754651136
382	 9264	 4814	 930729	 4	 8	 2	 2	 0.469544029	 0.017907198	 0.011393239	 0.010363023	 0.013815275	 0.001574157	 0.023732142	 0.754554646
383	 9340	 4854	 940069	 4	 8	 2	 2	 0.469547494	 0.017853924	 0.011393750	 0.010363468	 0.013745729	 0.001504565	 0.023663473	 0.754492994
384	 9400	 4886	 949469	 4	 8	 2	 2	 0.469550911	 0.017805695	 0.011394380	 0.010364092	 0.013682503	 0.001425632	 0.023595572	 0.754620211
385	 9448	 4910	 958917	 4	 8	 2	 2	 0.469553566	 0.017760355	 0.011394674	 0.010364377	 0.013623201	 0.001366465	 0.023542685	 0.754389514
386	 9492	 4932	 968409	 4	 8	 2	 2	 0.469555966	 0.017711042	 0.011394783	 0.010364486	 0.013558758	 0.001459694	 0.023494765	 0.753829303
387	 9556	 4966	 977965	 4	 8	 2	 2	 0.469558825	 0.017668598	 0.011395011	 0.010364694	 0.013503077	 0.001431786	 0.023437568	 0.753858007
388	 9620	 4998	 987585	 4	 8	 2	 2	 0.469561704	 0.017619972	 0.011395328	 0.010364977	 0.013439118	 0.001471573	 0.023379809	 0.753640539
389	 9688	 5033	 997273	 4	 8	 2	 2	 0.469564965	 0.017582508	 0.011396040	 0.010365670	 0.013389357	 0.001444746	 0.023314236	 0.754153296
390	 9740	 5060	 1007013	 4	 8	 2	 2	 0.469567910	 0.017546408	 0.011396519	 0.010366144	 0.013341505	 0.001445875	 0.023254828	 0.754527509
391	 9796	 5088	 1016809	 4	 8	 2	 2	 0.469570774	 0.017506363	 0.011397078	 0.010366680	 0.013288316	 0.001409644	 0.023196932	 0.754684419
392	 9852	 5119	 1026661	 4	 8	 2	 2	 0.469573635	 0.017474005	 0.011397492	 0.010367116	 0.013245302	 0.001378233	 0.023138937	 0.755177545
393	 9912	 5150	 1036573	 4	 8	 2	 2	 0.469576055	 0.017447492	 0.011398198	 0.010367840	 0.013209695	 0.001493738	 0.023089774	 0.755637183
394	 9972	 5180	 1046545	 4	 8	 2	 2	 0.469578875	 0.017415856	 0.011399861	 0.010369451	 0.013166443	 0.001414326	 0.023032367	 0.756147039
395	 10032	 5210	 1056577	 4	 8	 2	 2	 0.469581608	 0.017383202	 0.011400471	 0.010370041	 0.013122689	 0.001402204	 0.022976583	 0.756561691
396	 10092	 5240	 1066669	 4	 8	 2	 2	 0.469584339	 0.017336177	 0.011400663	 0.010370272	 0.013060165	 0.001492969	 0.022920697	 0.756354692
397	 10176	 5282	 1076845	 4	 8	 2	 2	 0.469587343	 0.017297219	 0.011401138	 0.010370780	 0.013007992	 0.001510028	 0.022859074	 0.756689408
398	 10252	 5321	 1087097	 4	 8	 2	 2	 0.469590490	 0.017248230	 0.011401527	 0.010371248	 0.012942435	 0.001447128	 0.022794329	 0.756689528
399	 10320	 5356	 1097417	 4	 8	 2	 2	 0.469593528	 0.017201303	 0.011401793	 0.010371514	 0.012879594	 0.001435494	 0.022731644	 0.756711811
400	 10392	 5392	 1107809	 4	 8	 2	 2	 0.469596520	 0.017169466	 0.011402475	 0.010372231	 0.012836437	 0.001416513	 0.022669755	 0.757373226
401	 10452	 5422	 1118261	 4	 8	 2	 2	 0.469599350	 0.017126765	 0.011403183	 0.010373005	 0.012778635	 0.001330903	 0.022611065	 0.757450638
402	 10524	 5458	 1128785	 4	 8	 2	 2	 0.469601794	 0.017090791	 0.011403566	 0.010373381	 0.012730036	 0.001322939	 0.022560243	 0.757562382
403	 10592	 5494	 1139377	 4	 8	 2	 2	 0.469604268	 0.017055893	 0.011403998	 0.010373859	 0.012682757	 0.001368454	 0.022508690	 0.757747057
404	 10668	 5532	 1150045	 4	 8	 2	 2	 0.469606745	 0.017015480	 0.011404318	 0.010374161	 0.012628068	 0.001353970	 0.022456950	 0.757693285
405	 10752	 5575	 1160797	 4	 8	 2	 2	 0.469609243	 0.016985872	 0.011404833	 0.010374692	 0.012587679	 0.001325195	 0.022404645	 0.758140678
406	 10820	 5613	 1171617	 4	 8	 2	 2	 0.469611557	 0.016950607	 0.011405375	 0.010375245	 0.012539557	 0.001374159	 0.022356090	 0.758209813
407	 10900	 5655	 1182517	 4	 8	 2	 2	 0.469614088	 0.016917131	 0.011405952	 0.010375800	 0.012493741	 0.001308249	 0.022302862	 0.758518405
408	 10984	 5697	 1193501	 4	 8	 2	 2	 0.469616401	 0.016886796	 0.011406333	 0.010376162	 0.012452286	 0.001376891	 0.022254110	 0.758816949
409	 11060	 5735	 1204561	 4	 8	 2	 2	 0.469618929	 0.016844188	 0.011406810	 0.010376570	 0.012394005	 0.001300728	 0.022200695	 0.758723440
410	 11140	 5776	 1215701	 4	 8	 2	 2	 0.469621233	 0.016802086	 0.011407006	 0.010376773	 0.012336543	 0.001416848	 0.022151918	 0.758493500
411	 11236	 5825	 1226937	 4	 8	 2	 2	 0.469623889	 0.016760840	 0.011407426	 0.010377189	 0.012279918	 0.001324215	 0.022095521	 0.758562787
412	 11312	 5865	 1238249	 4	 8	 2	 2	 0.469626526	 0.016722679	 0.011407907	 0.010377626	 0.012227333	 0.001284865	 0.022039414	 0.758762410
413	 11380	 5899	 1249629	 4	 8	 2	 2	 0.469628890	 0.016681344	 0.011408346	 0.010378028	 0.012170328	 0.001283792	 0.021988977	 0.758622998
414	 11472	 5946	 1261101	 4	 8	 2	 2	 0.469631198	 0.016644209	 0.011408857	 0.010378527	 0.012118897	 0.001288825	 0.021939631	 0.758636688
415	 11564	 5993	 1272665	 4	 8	 2	 2	 0.469633393	 0.016610208	 0.011409328	 0.010378966	 0.012071712	 0.001253096	 0.021892600	 0.758713325
416	 11644	 6034	 1284309	 4	 8	 2	 2	 0.469635563	 0.016582462	 0.011409831	 0.010379456	 0.012033030	 0.001323441	 0.021845988	 0.759062103
417	 11744	 6086	 1296053	 4	 8	 2	 2	 0.469638047	 0.016550329	 0.011410136	 0.010379753	 0.011988418	 0.001244664	 0.021792520	 0.759449987
418	 11816	 6123	 1307869	 4	 8	 2	 2	 0.469640255	 0.016513914	 0.011410412	 0.010380041	 0.011937833	 0.001303695	 0.021744891	 0.759438789
419	 11912	 6171	 1319781	 4	 8	 2	 2	 0.469642548	 0.016473571	 0.011410687	 0.010380302	 0.011881699	 0.001340306	 0.021695315	 0.759314676
420	 12032	 6231	 1331813	 4	 8	 2	 2	 0.469644835	 0.016442169	 0.011411341	 0.010380884	 0.011837492	 0.001245825	 0.021645740	 0.759602991
421	 12152	 6292	 1343965	 4	 8	 2	 2	 0.469646789	 0.016407302	 0.011411504	 0.010381045	 0.011788857	 0.001231645	 0.021603304	 0.759481173
422	 12244	 6342	 1356209	 4	 8	 2	 2	 0.469648788	 0.016375696	 0.011411815	 0.010381329	 0.011744527	 0.001235582	 0.021559817	 0.759547108
423	 12348	 6399	 1368557	 4	 8	 2	 2	 0.469650754	 0.016346417	 0.011412199	 0.010381668	 0.011703293	 0.001267827	 0.021516933	 0.759700127
424	 12460	 6456	 1381017	 4	 8	 2	 2	 0.469653025	 0.016318013	 0.011412809	 0.010382240	 0.011662991	 0.001224922	 0.021467315	 0.760132940
425	 12560	 6508	 1393577	 4	 8	 2	 2	 0.469655138	 0.016290115	 0.011413303	 0.010382697	 0.011623440	 0.001199645	 0.021421046	 0.760472414
426	 12660	 6561	 1406237	 4	 8	 2	 2	 0.469657143	 0.016257656	 0.011413531	 0.010382918	 0.011577681	 0.001206530	 0.021377027	 0.760519967
427	 12772	 6618	 1419009	 4	 8	 2	 2	 0.469659083	 0.016225976	 0.011413809	 0.010383172	 0.011532876	 0.001232528	 0.021334366	 0.760555788
428	 12880	 6674	 1431889	 4	 8	 2	 2	 0.469661068	 0.016191018	 0.011414020	 0.010383369	 0.011483432	 0.001228893	 0.021290616	 0.760476726
429	 12996	 6736	 1444885	 4	 8	 2	 2	 0.469662978	 0.016158811	 0.011414231	 0.010383574	 0.011437766	 0.001212004	 0.021248456	 0.760469909
430	 13100	 6792	 1457985	 4	 8	 2	 2	 0.469664971	 0.016128120	 0.011414758	 0.010384078	 0.011393838	 0.001248530	 0.021204360	 0.760603933
431	 19650	 6792	 1477635	 6	 15	 3	 3	 0.469782033	 0.013542680	 0.007262399	 0.006806830	 0.011430736	 0.001251407	 0.018429616	 0.734832451
432	 19830	 6852	 1497465	 6	 15	 3	 3	 0.469784144	 0.013503337	 0.007262807	 0.006807213	 0.011383837	 0.001189156	 0.018375739	 0.734845957
433	 19980	 6902	 1517445	 6	 15	 3	 3	 0.469786122	 0.013467718	 0.007263061	 0.006807445	 0.011341402	 0.001202247	 0.018325090	 0.734933267
434	 20142	 6956	 1537587	 6	 15	 3	 3	 0.469788178	 0.013434813	 0.007263333	 0.006807688	 0.011302133	 0.001168019	 0.018272315	 0.735255096
435	 20304	 7012	 1557891	 6	 15	 3	 3	 0.469790012	 0.013399848	 0.007263481	 0.006807819	 0.011260452	 0.001233226	 0.018225089	 0.735241827
436	 20466	 7067	 1578357	 6	 15	 3	 3	 0.469792111	 0.013363238	 0.007263847	 0.006808161	 0.011216624	 0.001231285	 0.018170902	 0.735419608
437	 20652	 7130	 1599009	 6	 15	 3	 3	 0.469794059	 0.013327102	 0.007264153	 0.006808444	 0.011173349	 0.001175682	 0.018120478	 0.735471867
438	 20844	 7194	 1619853	 6	 15	 3	 3	 0.469795998	 0.013299453	 0.007264321	 0.006808596	 0.011140246	 0.001201959	 0.018070144	 0.735990413
439	 21042	 7261	 1640895	 6	 15	 3	 3	 0.469797978	 0.013263945	 0.007264549	 0.006808811	 0.011097682	 0.001189257	 0.018018575	 0.736126156
440	 21240	 7329	 1662135	 6	 15	 3	 3	 0.469800048	 0.013231057	 0.007264785	 0.006809027	 0.011058199	 0.001206175	 0.017964540	 0.736509638
441	 21438	 7395	 1683573	 6	 15	 3	 3	 0.469801943	 0.013200660	 0.007265167	 0.006809386	 0.011021559	 0.001192468	 0.017914896	 0.736853820
442	 21636	 7463	 1705209	 6	 15	 3	 3	 0.469803812	 0.013166840	 0.007265378	 0.006809558	 0.010980891	 0.001219661	 0.017865835	 0.736984303
443	 21846	 7534	 1727055	 6	 15	 3	 3	 0.469805824	 0.013132378	 0.007265640	 0.006809781	 0.010939371	 0.001171841	 0.017812839	 0.737242297
444	 22050	 7602	 1749105	 6	 15	 3	 3	 0.469807705	 0.013097879	 0.007266131	 0.006810227	 0.010897604	 0.001168648	 0.017763162	 0.737361896
445	 22290	 7683	 1771395	 6	 15	 3	 3	 0.469809635	 0.013062149	 0.007266515	 0.006810583	 0.010854378	 0.001165955	 0.017712030	 0.737473326
446	 22506	 7755	 1793901	 6	 15	 3	 3	 0.469811426	 0.013028086	 0.007266687	 0.006810729	 0.010813246	 0.001178091	 0.017664478	 0.737530197
447	 22716	 7828	 1816617	 6	 15	 3	 3	 0.469813236	 0.012992486	 0.007267034	 0.006811056	 0.010770094	 0.001164926	 0.017616259	 0.737528118
448	 22944	 7906	 1839561	 6	 15	 3	 3	 0.469815076	 0.012957489	 0.007267317	 0.006811313	 0.010727657	 0.001129303	 0.017567131	 0.737598470
449	 23166	 7980	 1862727	 6	 15	 3	 3	 0.469816821	 0.012932036	 0.007267749	 0.006811695	 0.010696605	 0.001132115	 0.017520398	 0.738113102
450	 23376	 8055	 1886103	 6	 15	 3	 3	 0.469818607	 0.012907378	 0.007268131	 0.006812001	 0.010666521	 0.001194120	 0.017472443	 0.738727730
451	 23622	 8138	 1909725	 6	 15	 3	 3	 0.469820540	 0.012878963	 0.007268335	 0.006812150	 0.010631980	 0.001187671	 0.017420376	 0.739304542
452	 23862	 8218	 1933587	 6	 15	 3	 3	 0.469822363	 0.012843419	 0.007268616	 0.006812381	 0.010588703	 0.001181470	 0.017371157	 0.739353141
453	 24096	 8302	 1957683	 6	 15	 3	 3	 0.469824363	 0.012807062	 0.007268942	 0.006812662	 0.010544350	 0.001139608	 0.017316964	 0.739567384
454	 24354	 8393	 1982037	 6	 15	 3	 3	 0.469826176	 0.012770833	 0.007269310	 0.006812980	 0.010500063	 0.001108298	 0.017267712	 0.739578781
455	 24594	 8473	 2006631	 6	 15	 3	 3	 0.469827855	 0.012735031	 0.007269402	 0.006813057	 0.010456424	 0.001093233	 0.017221969	 0.739464272
456	 24816	 8548	 2031447	 6	 15	 3	 3	 0.469829399	 0.012707406	 0.007269596	 0.006813228	 0.010422627	 0.001146408	 0.017179798	 0.739671463
457	 25068	 8632	 2056515	 6	 15	 3	 3	 0.469831104	 0.012675197	 0.007270244	 0.006813841	 0.010382878	 0.001109030	 0.017133100	 0.739807558
458	 25290	 8707	 2081805	 6	 15	 3	 3	 0.469832779	 0.012648265	 0.007270913	 0.006814457	 0.010349513	 0.001104578	 0.017087109	 0.740222645
459	 25530	 8788	 2107335	 6	 15	 3	 3	 0.469834496	 0.012620559	 0.007271437	 0.006814924	 0.010315267	 0.001118245	 0.017039840	 0.740650120
460	 25800	 8879	 2133135	 6	 15	 3	 3	 0.469836212	 0.012583106	 0.007271617	 0.006815071	 0.010269282	 0.001119937	 0.016992452	 0.740511527
461	 26070	 8970	 2159205	 6	 15	 3	 3	 0.469837868	 0.012557378	 0.007272001	 0.006815408	 0.010237468	 0.001081311	 0.016946600	 0.740996923
462	 26316	 9052	 2185521	 6	 15	 3	 3	 0.469839528	 0.012528728	 0.007272467	 0.006815816	 0.010201973	 0.001118170	 0.016900508	 0.741322606
463	 26586	 9142	 2212107	 6	 15	 3	 3	 0.469841180	 0.012495296	 0.007272835	 0.006816134	 0.010160624	 0.001110591	 0.016854537	 0.741360947
464	 26862	 9234	 2238969	 6	 15	 3	 3	 0.469842846	 0.012472300	 0.007273313	 0.006816571	 0.010131989	 0.001085193	 0.016808027	 0.742044285
465	 27144	 9328	 2266113	 6	 15	 3	 3	 0.469844435	 0.012442779	 0.007273741	 0.006816967	 0.010095318	 0.001091176	 0.016763533	 0.742252793
466	 27444	 9430	 2293557	 6	 15	 3	 3	 0.469846081	 0.012413935	 0.007274153	 0.006817326	 0.010059448	 0.001075200	 0.016717335	 0.742578585
467	 27732	 9526	 2321289	 6	 15	 3	 3	 0.469847720	 0.012383181	 0.007274566	 0.006817707	 0.010021170	 0.001097297	 0.016671211	 0.742788301
468	 28038	 9630	 2349327	 6	 15	 3	 3	 0.469849398	 0.012349499	 0.007274927	 0.006818045	 0.009979256	 0.001044777	 0.016623872	 0.742877394
469	 28320	 9725	 2377647	 6	 15	 3	 3	 0.469851038	 0.012317127	 0.007275639	 0.006818722	 0.009938646	 0.001104885	 0.016577449	 0.743004952
470	 28632	 9830	 2406279	 6	 15	 3	 3	 0.469852734	 0.012289175	 0.007276509	 0.006819547	 0.009903346	 0.001029971	 0.016529289	 0.743478776
471	 28902	 9920	 2435181	 6	 15	 3	 3	 0.469854337	 0.012258855	 0.007277236	 0.006820250	 0.009865159	 0.001041579	 0.016483668	 0.743697035
472	 29160	 10007	 2464341	 6	 15	 3	 3	 0.469855914	 0.012234369	 0.007278033	 0.006820998	 0.009834126	 0.001063193	 0.016438667	 0.744243358
473	 29466	 10109	 2493807	 6	 15	 3	 3	 0.469857697	 0.012202492	 0.007278985	 0.006821921	 0.009793732	 0.001061039	 0.016387624	 0.744616306
474	 29760	 10207	 2523567	 6	 15	 3	 3	 0.469859393	 0.012175028	 0.007279781	 0.006822674	 0.009758898	 0.001058567	 0.016338927	 0.745154682
475	 30066	 10310	 2553633	 6	 15	 3	 3	 0.469861113	 0.012144386	 0.007280762	 0.006823615	 0.009719908	 0.001029241	 0.016289370	 0.745540545
476	 30372	 10413	 2584005	 6	 15	 3	 3	 0.469862757	 0.012119502	 0.007281635	 0.006824423	 0.009688143	 0.001031575	 0.016241903	 0.746187298
477	 30678	 10515	 2614683	 6	 15	 3	 3	 0.469864372	 0.012092580	 0.007282383	 0.006825093	 0.009653880	 0.001030993	 0.016195116	 0.746680686
478	 30948	 10605	 2645631	 6	 15	 3	 3	 0.469865986	 0.012063162	 0.007283310	 0.006825959	 0.009616303	 0.001045308	 0.016148207	 0.747027983
479	 31254	 10708	 2676885	 6	 15	 3	 3	 0.469867565	 0.012037152	 0.007283895	 0.006826501	 0.009583210	 0.001074649	 0.016102201	 0.747547012
480	 31578	 10818	 2708463	 6	 15	 3	 3	 0.469869314	 0.012004889	 0.007284484	 0.006827056	 0.009542204	 0.001013133	 0.016051086	 0.747917559
481	 31866	 10917	 2740329	 6	 15	 3	 3	 0.469870855	 0.011975237	 0.007285050	 0.006827596	 0.009504439	 0.001045019	 0.016005901	 0.748176403
482	 32190	 11028	 2772519	 6	 15	 3	 3	 0.469872445	 0.011945064	 0.007285437	 0.006827951	 0.009466094	 0.001052892	 0.015959154	 0.748477222
483	 32520	 11138	 2805039	 6	 15	 3	 3	 0.469874121	 0.011910970	 0.007286085	 0.006828584	 0.009422536	 0.001047512	 0.015909733	 0.748659340
484	 32838	 11244	 2837877	 6	 15	 3	 3	 0.469875786	 0.011882402	 0.007286734	 0.006829210	 0.009385893	 0.001043174	 0.015860504	 0.749181852
485	 33138	 11346	 2871015	 6	 15	 3	 3	 0.469877467	 0.011850924	 0.007287405	 0.006829842	 0.009345487	 0.001011941	 0.015810610	 0.749555154
486	 33420	 11440	 2904435	 6	 15	 3	 3	 0.469879067	 0.011823049	 0.007288056	 0.006830454	 0.009309604	 0.001033644	 0.015762987	 0.750051306
487	 33720	 11541	 2938155	 6	 15	 3	 3	 0.469880668	 0.011794556	 0.007288674	 0.006831043	 0.009272906	 0.001015112	 0.015715205	 0.750518748
488	 34038	 11651	 2972193	 6	 15	 3	 3	 0.469882092	 0.011769699	 0.007289107	 0.006831436	 0.009240928	 0.000999415	 0.015672555	 0.750975113
489	 34338	 11754	 3006531	 6	 15	 3	 3	 0.469883488	 0.011743121	 0.007289425	 0.006831720	 0.009206800	 0.000980246	 0.015630649	 0.751288115
490	 34620	 11850	 3041151	 6	 15	 3	 3	 0.469884883	 0.011718449	 0.007289687	 0.006831940	 0.009175103	 0.001008625	 0.015588661	 0.751729056
491	 34908	 11947	 3076059	 6	 15	 3	 3	 0.469886344	 0.011695925	 0.007289964	 0.006832183	 0.009146096	 0.000991476	 0.015544543	 0.752413537
492	 35190	 12042	 3111249	 6	 15	 3	 3	 0.469887709	 0.011671253	 0.007290199	 0.006832390	 0.009114337	 0.000959866	 0.015503252	 0.752826070
493	 35484	 12141	 3146733	 6	 15	 3	 3	 0.469889073	 0.011642804	 0.007290439	 0.006832603	 0.009077686	 0.000973623	 0.015461843	 0.753002368
494	 35784	 12241	 3182517	 6	 15	 3	 3	 0.469890517	 0.011617119	 0.007290851	 0.006832956	 0.009044388	 0.000965186	 0.015417884	 0.753483357
495	 36066	 12339	 3218583	 6	 15	 3	 3	 0.469891854	 0.011590666	 0.007291201	 0.006833262	 0.009010102	 0.000979763	 0.015377096	 0.753761675
496	 36366	 12440	 3254949	 6	 15	 3	 3	 0.469893315	 0.011559331	 0.007291468	 0.006833472	 0.008969540	 0.000955689	 0.015332390	 0.753915803
497	 36672	 12544	 3291621	 6	 15	 3	 3	 0.469894673	 0.011527608	 0.007291709	 0.006833691	 0.008928423	 0.000958153	 0.015290709	 0.753896216
498	 36954	 12640	 3328575	 6	 15	 3	 3	 0.469896031	 0.011497486	 0.007292019	 0.006833956	 0.008889243	 0.000971768	 0.015248928	 0.753986518
499	 37290	 12752	 3365865	 6	 15	 3	 3	 0.469897402	 0.011470364	 0.007292371	 0.006834267	 0.008853845	 0.000926690	 0.015206607	 0.754301361
500	 37554	 12841	 3403419	 6	 15	 3	 3	 0.469898617	 0.011443407	 0.007292711	 0.006834575	 0.008818613	 0.000999013	 0.015169032	 0.754392680
501	 37902	 12959	 3441321	 6	 15	 3	 3	 0.469900138	 0.011414594	 0.007293069	 0.006834912	 0.008780894	 0.000937644	 0.015121830	 0.754842068
502	 38160	 13046	 3479481	 6	 15	 3	 3	 0.469901386	 0.011384905	 0.007293361	 0.006835176	 0.008742022	 0.000916322	 0.015083015	 0.754816253
503	 38472	 13151	 3517953	 6	 15	 3	 3	 0.469902535	 0.011360040	 0.007293531	 0.006835325	 0.008709473	 0.000955224	 0.015047171	 0.754961871
504	 38784	 13256	 3556737	 6	 15	 3	 3	 0.469903802	 0.011331877	 0.007293725	 0.006835493	 0.008672544	 0.000927631	 0.015007529	 0.755079517
505	 39132	 13373	 3595869	 6	 15	 3	 3	 0.469904973	 0.011310976	 0.007293874	 0.006835610	 0.008645091	 0.000913749	 0.014970824	 0.755534679
506	 39420	 13470	 3635289	 6	 15	 3	 3	 0.469906064	 0.011284266	 0.007293976	 0.006835699	 0.008610028	 0.000921908	 0.014936537	 0.755480750
507	 39720	 13571	 3675009	 6	 15	 3	 3	 0.469907298	 0.011255049	 0.007294046	 0.006835754	 0.008571641	 0.000926486	 0.014897673	 0.755490433
508	 40044	 13680	 3715053	 6	 15	 3	 3	 0.469908445	 0.011230121	 0.007294174	 0.006835870	 0.008538772	 0.000907461	 0.014861461	 0.755653875
509	 40332	 13778	 3755385	 6	 15	 3	 3	 0.469909536	 0.011205387	 0.007294280	 0.006835958	 0.008506125	 0.000890990	 0.014826912	 0.755746458
510	 40584	 13863	 3795969	 6	 15	 3	 3	 0.469910577	 0.011179436	 0.007294364	 0.006836018	 0.008471838	 0.000911599	 0.014793885	 0.755679498
511	 40896	 13968	 3836865	 6	 15	 3	 3	 0.469911792	 0.011152996	 0.007294612	 0.006836242	 0.008436703	 0.000922885	 0.014755234	 0.755867106
512	 41208	 14072	 3878073	 6	 15	 3	 3	 0.469912988	 0.011128698	 0.007294879	 0.006836472	 0.008404324	 0.000887537	 0.014717098	 0.756174773
513	 41466	 14158	 3919539	 6	 15	 3	 3	 0.469914091	 0.011102749	 0.007295089	 0.006836662	 0.008369750	 0.000896262	 0.014681836	 0.756223485
514	 41760	 14256	 3961299	 6	 15	 3	 3	 0.469915231	 0.011078430	 0.007295208	 0.006836757	 0.008337359	 0.000907317	 0.014645297	 0.756449659
515	 42084	 14364	 4003383	 6	 15	 3	 3	 0.469916380	 0.011056823	 0.007295354	 0.006836865	 0.008308499	 0.000886900	 0.014608390	 0.756881679
516	 42384	 14464	 4045767	 6	 15	 3	 3	 0.469917526	 0.011033308	 0.007295528	 0.006837000	 0.008277026	 0.000882385	 0.014571501	 0.757184068
517	 42666	 14558	 4088433	 6	 15	 3	 3	 0.469918591	 0.011007102	 0.007295706	 0.006837155	 0.008241903	 0.000898545	 0.014537093	 0.757173500
518	 42984	 14664	 4131417	 6	 15	 3	 3	 0.469919716	 0.010979513	 0.007295760	 0.006837192	 0.008204973	 0.000870032	 0.014500703	 0.757171066
519	 43254	 14754	 4174671	 6	 15	 3	 3	 0.469920813	 0.010955038	 0.007295823	 0.006837239	 0.008172137	 0.000854416	 0.014465086	 0.757343397
520	 43488	 14833	 4218159	 6	 15	 3	 3	 0.469921848	 0.010927633	 0.007295896	 0.006837305	 0.008135298	 0.000895427	 0.014431418	 0.757211341
521	 43818	 14943	 4261977	 6	 15	 3	 3	 0.469923020	 0.010903762	 0.007296065	 0.006837450	 0.008103053	 0.000893324	 0.014393215	 0.757562700
522	 44100	 15038	 4306077	 6	 15	 3	 3	 0.469924165	 0.010874339	 0.007296139	 0.006837515	 0.008063349	 0.000887384	 0.014355778	 0.757488653
523	 44436	 15150	 4350513	 6	 15	 3	 3	 0.469925307	 0.010849694	 0.007296271	 0.006837624	 0.008029962	 0.000848448	 0.014318368	 0.757746546
524	 44724	 15247	 4395237	 6	 15	 3	 3	 0.469926313	 0.010823356	 0.007296347	 0.006837681	 0.007994270	 0.000885614	 0.014285297	 0.757657072
525	 45060	 15361	 4440297	 6	 15	 3	 3	 0.469927407	 0.010799100	 0.007296402	 0.006837724	 0.007961349	 0.000899588	 0.014249253	 0.757871286
526	 45378	 15467	 4485675	 6	 15	 3	 3	 0.469928608	 0.010772530	 0.007296603	 0.006837891	 0.007925087	 0.000868828	 0.014209589	 0.758116957
527	 45684	 15570	 4531359	 6	 15	 3	 3	 0.469929740	 0.010747216	 0.007296788	 0.006838058	 0.007890471	 0.000870911	 0.014172107	 0.758335784
528	 45990	 15672	 4577349	 6	 15	 3	 3	 0.469930919	 0.010717951	 0.007296954	 0.006838204	 0.007850410	 0.000879487	 0.014132960	 0.758365617
529	 46332	 15786	 4623681	 6	 15	 3	 3	 0.469932071	 0.010691241	 0.007297034	 0.006838265	 0.007813829	 0.000841829	 0.014094610	 0.758534009
530	 46644	 15890	 4670325	 6	 15	 3	 3	 0.469933078	 0.010668595	 0.007297101	 0.006838313	 0.007782752	 0.000850021	 0.014060996	 0.758736795
531	 46956	 15997	 4717281	 6	 15	 3	 3	 0.469934099	 0.010646996	 0.007297201	 0.006838389	 0.007753024	 0.000833589	 0.014026850	 0.759043986
532	 47268	 16103	 4764549	 6	 15	 3	 3	 0.469935081	 0.010623337	 0.007297272	 0.006838448	 0.007720434	 0.000821499	 0.013993909	 0.759140075
533	 47562	 16202	 4812111	 6	 15	 3	 3	 0.469936006	 0.010599650	 0.007297403	 0.006838557	 0.007687684	 0.000836561	 0.013962791	 0.759135472
534	 47910	 16318	 4860021	 6	 15	 3	 3	 0.469936970	 0.010578453	 0.007297558	 0.006838698	 0.007658285	 0.000814109	 0.013930306	 0.759384137
535	 48234	 16431	 4908255	 6	 15	 3	 3	 0.469937881	 0.010558487	 0.007297645	 0.006838768	 0.007630598	 0.000821387	 0.013899544	 0.759628300
536	 48540	 16534	 4956795	 6	 15	 3	 3	 0.469938812	 0.010535219	 0.007297738	 0.006838844	 0.007598280	 0.000815380	 0.013868052	 0.759675510
537	 48840	 16635	 5005635	 6	 15	 3	 3	 0.469939762	 0.010512028	 0.007297846	 0.006838941	 0.007565989	 0.000843722	 0.013835823	 0.759768935
538	 49176	 16748	 5054811	 6	 15	 3	 3	 0.469940801	 0.010487389	 0.007297916	 0.006838990	 0.007531649	 0.000834599	 0.013800475	 0.759929553
539	 49506	 16859	 5104317	 6	 15	 3	 3	 0.469941816	 0.010465306	 0.007298012	 0.006839074	 0.007500776	 0.000813580	 0.013765869	 0.760235751
540	 49830	 16968	 5154147	 6	 15	 3	 3	 0.469942774	 0.010443170	 0.007298135	 0.006839185	 0.007469741	 0.000798221	 0.013733109	 0.760437459
541	 50112	 17062	 5204259	 6	 15	 3	 3	 0.469943650	 0.010420390	 0.007298203	 0.006839241	 0.007437792	 0.000792992	 0.013703104	 0.760440142
542	 50436	 17170	 5254695	 6	 15	 3	 3	 0.469944520	 0.010400536	 0.007298285	 0.006839309	 0.007409871	 0.000796323	 0.013673249	 0.760648464
543	 50772	 17282	 5305467	 6	 15	 3	 3	 0.469945425	 0.010381000	 0.007298377	 0.006839382	 0.007382334	 0.000778895	 0.013642116	 0.760952365
544	 51048	 17376	 5356515	 6	 15	 3	 3	 0.469946281	 0.010361514	 0.007298452	 0.006839444	 0.007354834	 0.000797059	 0.013612587	 0.761171587
545	 51402	 17494	 5407917	 6	 15	 3	 3	 0.469947223	 0.010340630	 0.007298553	 0.006839527	 0.007325282	 0.000805091	 0.013580023	 0.761458939
546	 51720	 17600	 5459637	 6	 15	 3	 3	 0.469948204	 0.010320028	 0.007298701	 0.006839651	 0.007296023	 0.000787757	 0.013546050	 0.761847804
547	 77580	 17600	 5537217	 9	 28	 2	 4	 0.470000714	 0.008634449	 0.004612559	 0.003693533	 0.007299179	 0.000790947	 0.011581799	 0.745518854
548	 78039	 17704	 5615256	 9	 28	 2	 4	 0.470001603	 0.008610205	 0.004612668	 0.003693623	 0.007270415	 0.000792896	 0.011545664	 0.745752247
549	 78579	 17824	 5693835	 9	 28	 2	 4	 0.470002521	 0.008583850	 0.004612746	 0.003693701	 0.007239134	 0.000770141	 0.011508247	 0.745886887
550	 79065	 17934	 5772900	 9	 28	 2	 4	 0.470003350	 0.008561029	 0.004612812	 0.003693762	 0.007212016	 0.000770137	 0.011474321	 0.746103281
551	 79515	 18036	 5852415	 9	 28	 2	 4	 0.470004202	 0.008535373	 0.004612888	 0.003693813	 0.007181494	 0.000787037	 0.011439371	 0.746140048
552	 80010	 18147	 5932425	 9	 28	 2	 4	 0.470005104	 0.008506176	 0.004612956	 0.003693878	 0.007146724	 0.000760083	 0.011402271	 0.746007144
553	 80541	 18268	 6012966	 9	 28	 2	 4	 0.470005866	 0.008481214	 0.004613008	 0.003693928	 0.007116962	 0.000793733	 0.011370829	 0.745874675
554	 81135	 18400	 6094101	 9	 28	 2	 4	 0.470006810	 0.008454645	 0.004613091	 0.003694003	 0.007085225	 0.000764676	 0.011331747	 0.746102527
555	 81684	 18522	 6175785	 9	 28	 2	 4	 0.470007658	 0.008430887	 0.004613170	 0.003694075	 0.007056807	 0.000761609	 0.011296480	 0.746328718
556	 82242	 18647	 6258027	 9	 28	 2	 4	 0.470008513	 0.008404984	 0.004613235	 0.003694137	 0.007025797	 0.000731923	 0.011260887	 0.746387415
557	 82710	 18751	 6340737	 9	 28	 2	 4	 0.470009278	 0.008379101	 0.004613307	 0.003694208	 0.006994765	 0.000752394	 0.011228885	 0.746209520
558	 83250	 18871	 6423987	 9	 28	 2	 4	 0.470010054	 0.008353569	 0.004613356	 0.003694256	 0.006964127	 0.000752747	 0.011196366	 0.746096460
559	 83763	 18986	 6507750	 9	 28	 2	 4	 0.470010820	 0.008325798	 0.004613418	 0.003694320	 0.006930749	 0.000754013	 0.011164184	 0.745759630
560	 84357	 19121	 6592107	 9	 28	 2	 4	 0.470011618	 0.008303549	 0.004613491	 0.003694375	 0.006903957	 0.000738129	 0.011130523	 0.746016065
561	 84861	 19238	 6676968	 9	 28	 2	 4	 0.470012335	 0.008279394	 0.004613533	 0.003694395	 0.006874858	 0.000761575	 0.011100191	 0.745878449
562	 85482	 19377	 6762450	 9	 28	 2	 4	 0.470013136	 0.008258561	 0.004613611	 0.003694464	 0.006849702	 0.000740626	 0.011066215	 0.746285933
563	 86031	 19500	 6848481	 9	 28	 2	 4	 0.470013923	 0.008234366	 0.004613688	 0.003694539	 0.006820460	 0.000718852	 0.011032767	 0.746355463
564	 86553	 19616	 6935034	 9	 28	 2	 4	 0.470014637	 0.008211668	 0.004613734	 0.003694583	 0.006793008	 0.000745479	 0.011002297	 0.746359408
565	 87192	 19758	 7022226	 9	 28	 2	 4	 0.470015433	 0.008191793	 0.004613815	 0.003694662	 0.006768913	 0.000722279	 0.010968244	 0.746864562
566	 87705	 19872	 7109931	 9	 28	 2	 4	 0.470016174	 0.008169766	 0.004613867	 0.003694713	 0.006742203	 0.000714705	 0.010936449	 0.747021772
567	 88218	 19987	 7198149	 9	 28	 2	 4	 0.470016882	 0.008149632	 0.004613952	 0.003694793	 0.006717734	 0.000704865	 0.010905979	 0.747262803
568	 88758	 20109	 7286907	 9	 28	 2	 4	 0.470017606	 0.008127507	 0.004613993	 0.003694834	 0.006690847	 0.000694415	 0.010874720	 0.747376213
569	 89280	 20228	 7376187	 9	 28	 2	 4	 0.470018235	 0.008108490	 0.004614052	 0.003694890	 0.006667693	 0.000711374	 0.010847492	 0.747499032
570	 89838	 20354	 7466025	 9	 28	 2	 4	 0.470018954	 0.008086353	 0.004614115	 0.003694945	 0.006640711	 0.000722279	 0.010816296	 0.747608326
571	 90432	 20490	 7556457	 9	 28	 2	 4	 0.470019743	 0.008064387	 0.004614166	 0.003694988	 0.006613910	 0.000699956	 0.010781947	 0.747952715
572	 90999	 20617	 7647456	 9	 28	 2	 4	 0.470020436	 0.008043636	 0.004614222	 0.003695041	 0.006588553	 0.000693193	 0.010751696	 0.748127239
573	 91611	 20753	 7739067	 9	 28	 2	 4	 0.470021131	 0.008024394	 0.004614296	 0.003695109	 0.006564996	 0.000687300	 0.010721295	 0.748453786
574	 92133	 20871	 7831200	 9	 28	 2	 4	 0.470021808	 0.008003605	 0.004614372	 0.003695184	 0.006539516	 0.000677578	 0.010691549	 0.748591717
575	 92655	 20987	 7923855	 9	 28	 2	 4	 0.470022492	 0.007985405	 0.004614437	 0.003695248	 0.006517182	 0.000673584	 0.010661450	 0.748997967
576	 93150	 21098	 8017005	 9	 28	 2	 4	 0.470023136	 0.007967514	 0.004614486	 0.003695291	 0.006495213	 0.000690083	 0.010633036	 0.749316977
577	 93735	 21228	 8110740	 9	 28	 2	 4	 0.470023815	 0.007948077	 0.004614570	 0.003695374	 0.006471296	 0.000666184	 0.010602963	 0.749609045
578	 94275	 21351	 8205015	 9	 28	 2	 4	 0.470024399	 0.007929568	 0.004614641	 0.003695433	 0.006448499	 0.000685802	 0.010577056	 0.749695177
579	 94905	 21493	 8299920	 9	 28	 2	 4	 0.470025012	 0.007912141	 0.004614698	 0.003695475	 0.006427016	 0.000669534	 0.010549761	 0.749982986
580	 95499	 21627	 8395419	 9	 28	 2	 4	 0.470025591	 0.007891440	 0.004614730	 0.003695500	 0.006401492	 0.000678413	 0.010523922	 0.749857347
581	 96102	 21761	 8491521	 9	 28	 2	 4	 0.470026224	 0.007869661	 0.004614758	 0.003695525	 0.006374604	 0.000693472	 0.010495635	 0.749803238
582	 96786	 21913	 8588307	 9	 28	 2	 4	 0.470026874	 0.007847315	 0.004614799	 0.003695557	 0.006346967	 0.000689536	 0.010466494	 0.749755858
583	 97488	 22072	 8685795	 9	 28	 2	 4	 0.470027518	 0.007826467	 0.004614846	 0.003695597	 0.006321138	 0.000660366	 0.010437506	 0.749840698
584	 98118	 22215	 8783913	 9	 28	 2	 4	 0.470028108	 0.007805863	 0.004614883	 0.003695628	 0.006295583	 0.000659819	 0.010410902	 0.749777831
585	 98793	 22368	 8882706	 9	 28	 2	 4	 0.470028687	 0.007785146	 0.004614921	 0.003695662	 0.006269849	 0.000667349	 0.010384764	 0.749670006
586	 99513	 22531	 8982219	 9	 28	 2	 4	 0.470029297	 0.007764921	 0.004614974	 0.003695701	 0.006244679	 0.000659118	 0.010357093	 0.749720160
587	 100197	 22688	 9082416	 9	 28	 2	 4	 0.470029888	 0.007744945	 0.004615022	 0.003695739	 0.006219786	 0.000664472	 0.010330246	 0.749734786
588	 100908	 22846	 9183324	 9	 28	 2	 4	 0.470030498	 0.007724300	 0.004615073	 0.003695786	 0.006194023	 0.000684466	 0.010302453	 0.749753505
589	 101664	 23015	 9284988	 9	 28	 2	 4	 0.470031145	 0.007702500	 0.004615124	 0.003695832	 0.006166777	 0.000663304	 0.010272880	 0.749789759
590	 102402	 23179	 9387390	 9	 28	 2	 4	 0.470031758	 0.007683645	 0.004615183	 0.003695879	 0.006143165	 0.000647730	 0.010244785	 0.750005435
591	 103167	 23359	 9490557	 9	 28	 2	 4	 0.470032316	 0.007665487	 0.004615224	 0.003695912	 0.006120408	 0.000653266	 0.010219150	 0.750110043
592	 103932	 23531	 9594489	 9	 28	 2	 4	 0.470032912	 0.007646555	 0.004615284	 0.003695961	 0.006096635	 0.000647518	 0.010191715	 0.750271649
593	 104724	 23708	 9699213	 9	 28	 2	 4	 0.470033477	 0.007628103	 0.004615344	 0.003696012	 0.006073431	 0.000628044	 0.010165625	 0.750382075
594	 105462	 23876	 9804675	 9	 28	 2	 4	 0.470034016	 0.007611300	 0.004615404	 0.003696059	 0.006052267	 0.000643062	 0.010140655	 0.750572811
595	 106245	 24052	 9910920	 9	 28	 2	 4	 0.470034560	 0.007593897	 0.004615456	 0.003696103	 0.006030327	 0.000650564	 0.010115452	 0.750722480
596	 107091	 24242	 10018011	 9	 28	 2	 4	 0.470035124	 0.007576313	 0.004615523	 0.003696154	 0.006008117	 0.000639743	 0.010089193	 0.750933533
597	 107964	 24439	 10125975	 9	 28	 2	 4	 0.470035693	 0.007557388	 0.004615586	 0.003696206	 0.005984185	 0.000619178	 0.010062648	 0.751033697
598	 108711	 24609	 10234686	 9	 28	 2	 4	 0.470036222	 0.007539233	 0.004615635	 0.003696241	 0.005961204	 0.000626868	 0.010037915	 0.751075601
599	 109521	 24790	 10344207	 9	 28	 2	 4	 0.470036775	 0.007520361	 0.004615682	 0.003696276	 0.005937281	 0.000621254	 0.010011963	 0.751137558
600	 110358	 24977	 10454565	 9	 28	 2	 4	 0.470037297	 0.007501871	 0.004615720	 0.003696307	 0.005913813	 0.000634055	 0.009987426	 0.751131522
601	 111294	 25192	 10565859	 9	 28	 2	 4	 0.470037839	 0.007482987	 0.004615767	 0.003696339	 0.005889804	 0.000634830	 0.009961882	 0.751162042
602	 112293	 25414	 10678152	 9	 28	 2	 4	 0.470038376	 0.007465608	 0.004615812	 0.003696373	 0.005867673	 0.000627489	 0.009936517	 0.751330501
603	 113229	 25624	 10791381	 9	 28	 2	 4	 0.470038918	 0.007447412	 0.004615853	 0.003696401	 0.005844471	 0.000621302	 0.009910836	 0.751441356
604	 114264	 25860	 10905645	 9	 28	 2	 4	 0.470039437	 0.007430802	 0.004615896	 0.003696430	 0.005823257	 0.000614592	 0.009886225	 0.751631931
605	 115263	 26085	 11020908	 9	 28	 2	 4	 0.470039939	 0.007414153	 0.004615942	 0.003696464	 0.005801961	 0.000615374	 0.009862317	 0.751765860
606	 116208	 26299	 11137116	 9	 28	 2	 4	 0.470040452	 0.007396136	 0.004615979	 0.003696494	 0.005778889	 0.000615243	 0.009837847	 0.751804326
607	 117198	 26519	 11254314	 9	 28	 2	 4	 0.470040969	 0.007379579	 0.004616026	 0.003696539	 0.005757646	 0.000618144	 0.009813122	 0.752011287
608	 118197	 26742	 11372511	 9	 28	 2	 4	 0.470041491	 0.007361488	 0.004616073	 0.003696575	 0.005734402	 0.000606253	 0.009788076	 0.752087265
609	 119205	 26977	 11491716	 9	 28	 2	 4	 0.470041995	 0.007347387	 0.004616138	 0.003696627	 0.005716236	 0.000605079	 0.009763825	 0.752511062
610	 120222	 27204	 11611938	 9	 28	 2	 4	 0.470042502	 0.007331838	 0.004616195	 0.003696675	 0.005696191	 0.000599503	 0.009739384	 0.752803006
611	 121221	 27426	 11733159	 9	 28	 2	 4	 0.470042997	 0.007314819	 0.004616233	 0.003696705	 0.005674237	 0.000605021	 0.009715499	 0.752901957
612	 122256	 27660	 11855415	 9	 28	 2	 4	 0.470043496	 0.007299232	 0.004616282	 0.003696740	 0.005654089	 0.000598855	 0.009691282	 0.753175056
613	 123327	 27898	 11978742	 9	 28	 2	 4	 0.470043991	 0.007283996	 0.004616333	 0.003696779	 0.005634365	 0.000599530	 0.009667253	 0.753471127
614	 124371	 28132	 12103113	 9	 28	 2	 4	 0.470044492	 0.007268465	 0.004616375	 0.003696811	 0.005614238	 0.000603214	 0.009642852	 0.753767163
615	 125469	 28378	 12228582	 9	 28	 2	 4	 0.470044994	 0.007252043	 0.004616411	 0.003696840	 0.005592931	 0.000602439	 0.009618376	 0.753977973
616	 126603	 28634	 12355185	 9	 28	 2	 4	 0.470045471	 0.007235371	 0.004616448	 0.003696872	 0.005571266	 0.000604341	 0.009595025	 0.754075254
617	 127872	 28922	 12483057	 9	 28	 2	 4	 0.470045957	 0.007219220	 0.004616502	 0.003696908	 0.005550230	 0.000584193	 0.009571184	 0.754266157
618	 129006	 29177	 12612063	 9	 28	 2	 4	 0.470046419	 0.007203439	 0.004616536	 0.003696935	 0.005529659	 0.000589571	 0.009548463	 0.754408241
619	 130131	 29429	 12742194	 9	 28	 2	 4	 0.470046872	 0.007188204	 0.004616584	 0.003696974	 0.005509757	 0.000598582	 0.009526178	 0.754573775
620	 131400	 29711	 12873594	 9	 28	 2	 4	 0.470047340	 0.007173097	 0.004616644	 0.003697020	 0.005489984	 0.000585601	 0.009503035	 0.754821694
621	 132606	 29984	 13006200	 9	 28	 2	 4	 0.470047795	 0.007156853	 0.004616692	 0.003697057	 0.005468701	 0.000589238	 0.009480492	 0.754903154
622	 133821	 30259	 13140021	 9	 28	 2	 4	 0.470048264	 0.007140932	 0.004616742	 0.003697095	 0.005447807	 0.000589272	 0.009457209	 0.755078159
623	 135117	 30552	 13275138	 9	 28	 2	 4	 0.470048741	 0.007124680	 0.004616789	 0.003697131	 0.005426446	 0.000581484	 0.009433460	 0.755256288
624	 136404	 30842	 13411542	 9	 28	 2	 4	 0.470049195	 0.007110414	 0.004616842	 0.003697172	 0.005407658	 0.000569857	 0.009410850	 0.755554954
625	 137628	 31116	 13549170	 9	 28	 2	 4	 0.470049637	 0.007095878	 0.004616899	 0.003697214	 0.005388481	 0.000582942	 0.009388724	 0.755787264
626	 138951	 31411	 13688121	 9	 28	 2	 4	 0.470050084	 0.007080895	 0.004616954	 0.003697257	 0.005368688	 0.000575842	 0.009366328	 0.755994749
627	 140274	 31707	 13828395	 9	 28	 2	 4	 0.470050537	 0.007065715	 0.004617008	 0.003697292	 0.005348604	 0.000572106	 0.009343573	 0.756211310
628	 141588	 32004	 13969983	 9	 28	 2	 4	 0.470050976	 0.007050425	 0.004617066	 0.003697334	 0.005328339	 0.000568713	 0.009321431	 0.756367267
629	 142947	 32306	 14112930	 9	 28	 2	 4	 0.470051412	 0.007036396	 0.004617113	 0.003697373	 0.005309721	 0.000570429	 0.009299419	 0.756648988
630	 144351	 32621	 14257281	 9	 28	 2	 4	 0.470051847	 0.007021530	 0.004617168	 0.003697414	 0.005289956	 0.000573199	 0.009277416	 0.756841065
631	 145800	 32943	 14403081	 9	 28	 2	 4	 0.470052285	 0.007006575	 0.004617219	 0.003697449	 0.005270046	 0.000565315	 0.009255185	 0.757043212
632	 147240	 33265	 14550321	 9	 28	 2	 4	 0.470052713	 0.006992919	 0.004617287	 0.003697498	 0.005251817	 0.000569692	 0.009233457	 0.757345692
633	 148680	 33587	 14699001	 9	 28	 2	 4	 0.470053153	 0.006979506	 0.004617347	 0.003697547	 0.005233890	 0.000560466	 0.009211030	 0.757733498
634	 150165	 33925	 14849166	 9	 28	 2	 4	 0.470053580	 0.006965411	 0.004617411	 0.003697595	 0.005215023	 0.000550828	 0.009189195	 0.758000096
635	 151569	 34240	 15000735	 9	 28	 2	 4	 0.470053992	 0.006952131	 0.004617478	 0.003697645	 0.005197213	 0.000552586	 0.009168090	 0.758296545
636	 152991	 34560	 15153726	 9	 28	 2	 4	 0.470054411	 0.006938838	 0.004617546	 0.003697696	 0.005179357	 0.000551065	 0.009146619	 0.758623229
637	 154431	 34882	 15308157	 9	 28	 2	 4	 0.470054838	 0.006926453	 0.004617621	 0.003697751	 0.005162686	 0.000546712	 0.009124650	 0.759092499
638	 155889	 35207	 15464046	 9	 28	 2	 4	 0.470055248	 0.006913633	 0.004617691	 0.003697800	 0.005145410	 0.000545480	 0.009103478	 0.759449637
639	 157374	 35538	 15621420	 9	 28	 2	 4	 0.470055661	 0.006902096	 0.004617760	 0.003697845	 0.005129836	 0.000549513	 0.009082147	 0.759963044
640	 158967	 35893	 15780387	 9	 28	 2	 4	 0.470056070	 0.006889543	 0.004617831	 0.003697893	 0.005112870	 0.000542628	 0.009060939	 0.760356429
641	 160461	 36225	 15940848	 9	 28	 2	 4	 0.470056469	 0.006876171	 0.004617888	 0.003697930	 0.005094785	 0.000553125	 0.009040191	 0.760622330
642	 162153	 36602	 16103001	 9	 28	 2	 4	 0.470056896	 0.006862949	 0.004617961	 0.003697974	 0.005076860	 0.000539077	 0.009017968	 0.761030560
643	 163782	 36965	 16266783	 9	 28	 2	 4	 0.470057295	 0.006849392	 0.004618028	 0.003698021	 0.005058456	 0.000543274	 0.008997187	 0.761281438
644	 165465	 37341	 16432248	 9	 28	 2	 4	 0.470057713	 0.006836652	 0.004618114	 0.003698082	 0.005041113	 0.000535950	 0.008975276	 0.761720477
645	 167067	 37697	 16599315	 9	 28	 2	 4	 0.470058122	 0.006822347	 0.004618195	 0.003698133	 0.005021623	 0.000533401	 0.008953827	 0.761947632
646	 168732	 38068	 16768047	 9	 28	 2	 4	 0.470058514	 0.006808420	 0.004618263	 0.003698178	 0.005002622	 0.000527054	 0.008933251	 0.762143557
647	 170325	 38430	 16938372	 9	 28	 2	 4	 0.470058898	 0.006794176	 0.004618320	 0.003698211	 0.004983166	 0.000530055	 0.008913000	 0.762277115
648	 172044	 38815	 17110416	 9	 28	 2	 4	 0.470059299	 0.006781096	 0.004618397	 0.003698253	 0.004965246	 0.000529255	 0.008891868	 0.762617625
649	 173781	 39204	 17284197	 9	 28	 2	 4	 0.470059703	 0.006768977	 0.004618479	 0.003698295	 0.004948606	 0.000525456	 0.008870440	 0.763093687
650	 175473	 39580	 17459670	 9	 28	 2	 4	 0.470060114	 0.006756009	 0.004618559	 0.003698333	 0.004930778	 0.000531657	 0.008848656	 0.763506849
651	 177246	 39974	 17636916	 9	 28	 2	 4	 0.470060534	 0.006742310	 0.004618643	 0.003698374	 0.004911911	 0.000519310	 0.008826324	 0.763886467
652	 178947	 40353	 17815863	 9	 28	 2	 4	 0.470060942	 0.006728808	 0.004618744	 0.003698423	 0.004893266	 0.000520534	 0.008804579	 0.764239614
653	 180612	 40724	 17996475	 9	 28	 2	 4	 0.470061346	 0.006715156	 0.004618852	 0.003698473	 0.004874374	 0.000517022	 0.008782943	 0.764567891
654	 182340	 41109	 18178815	 9	 28	 2	 4	 0.470061752	 0.006702676	 0.004618962	 0.003698535	 0.004857063	 0.000517864	 0.008761211	 0.765039933
655	 184122	 41506	 18362937	 9	 28	 2	 4	 0.470062168	 0.006689658	 0.004619083	 0.003698601	 0.004838967	 0.000511945	 0.008738874	 0.765505749
656	 185760	 41871	 18548697	 9	 28	 2	 4	 0.470062556	 0.006677235	 0.004619184	 0.003698660	 0.004821681	 0.000514261	 0.008717993	 0.765914249
657	 187578	 42277	 18736275	 9	 28	 2	 4	 0.470062961	 0.006664098	 0.004619282	 0.003698711	 0.004803377	 0.000515849	 0.008696129	 0.766329213
658	 189360	 42675	 18925635	 9	 28	 2	 4	 0.470063373	 0.006650668	 0.004619381	 0.003698760	 0.004784632	 0.000510440	 0.008673821	 0.766751772
659	 191007	 43042	 19116642	 9	 28	 2	 4	 0.470063770	 0.006638274	 0.004619490	 0.003698816	 0.004767283	 0.000503214	 0.008652262	 0.767229839
660	 192708	 43424	 19309350	 9	 28	 2	 4	 0.470064160	 0.006625795	 0.004619588	 0.003698866	 0.004749796	 0.000515791	 0.008631033	 0.767671134
661	 194481	 43826	 19503831	 9	 28	 2	 4	 0.470064558	 0.006613050	 0.004619677	 0.003698914	 0.004731914	 0.000508293	 0.008609329	 0.768126004
662	 196335	 44245	 19700166	 9	 28	 2	 4	 0.470064946	 0.006600370	 0.004619757	 0.003698961	 0.004714100	 0.000514761	 0.008588108	 0.768547669
663	 198063	 44633	 19898229	 9	 28	 2	 4	 0.470065328	 0.006586682	 0.004619832	 0.003699007	 0.004694841	 0.000510543	 0.008567191	 0.768826326
664	 199989	 45067	 20098218	 9	 28	 2	 4	 0.470065706	 0.006573714	 0.004619917	 0.003699059	 0.004676546	 0.000501059	 0.008546412	 0.769178232
665	 201564	 45422	 20299782	 9	 28	 2	 4	 0.470066063	 0.006559959	 0.004619973	 0.003699091	 0.004657136	 0.000516738	 0.008526751	 0.769338684
666	 203562	 45866	 20503344	 9	 28	 2	 4	 0.470066456	 0.006548835	 0.004620044	 0.003699139	 0.004641383	 0.000500153	 0.008505099	 0.769989280
667	 205263	 46246	 20708607	 9	 28	 2	 4	 0.470066833	 0.006536003	 0.004620099	 0.003699172	 0.004623205	 0.000500788	 0.008484199	 0.770373639
668	 207018	 46639	 20915625	 9	 28	 2	 4	 0.470067213	 0.006523653	 0.004620162	 0.003699217	 0.004605665	 0.000495658	 0.008463169	 0.770828615
669	 253022	 46639	 21168647	 11	 42	 3	 5	 0.470082065	 0.005904936	 0.003693040	 0.002967117	 0.004607572	 0.000495719	 0.007593537	 0.777626449
670	 255123	 47022	 21423770	 11	 42	 3	 5	 0.470082425	 0.005891010	 0.003693101	 0.002967169	 0.004589663	 0.000502245	 0.007571205	 0.778080974
671	 257411	 47440	 21681181	 11	 42	 3	 5	 0.470082785	 0.005878213	 0.003693169	 0.002967224	 0.004573170	 0.000494093	 0.007548836	 0.778691241
672	 259512	 47824	 21940693	 11	 42	 3	 5	 0.470083141	 0.005863720	 0.003693231	 0.002967275	 0.004554476	 0.000500086	 0.007526614	 0.779064766
673	 261888	 48256	 22202581	 11	 42	 3	 5	 0.470083508	 0.005850104	 0.003693289	 0.002967321	 0.004536886	 0.000489420	 0.007503679	 0.779631376
674	 263989	 48639	 22466570	 11	 42	 3	 5	 0.470083861	 0.005835975	 0.003693346	 0.002967366	 0.004518606	 0.000491777	 0.007481496	 0.780054608
675	 266321	 49066	 22732891	 11	 42	 3	 5	 0.470084211	 0.005822652	 0.003693412	 0.002967419	 0.004501331	 0.000482582	 0.007459526	 0.780565912
676	 268488	 49460	 23001379	 11	 42	 3	 5	 0.470084555	 0.005808003	 0.003693470	 0.002967464	 0.004482319	 0.000495036	 0.007437808	 0.780875656
677	 270941	 49907	 23272320	 11	 42	 3	 5	 0.470084907	 0.005793890	 0.003693533	 0.002967510	 0.004463964	 0.000474566	 0.007415497	 0.781321852
678	 272987	 50281	 23545307	 11	 42	 3	 5	 0.470085227	 0.005779356	 0.003693573	 0.002967538	 0.004445051	 0.000470194	 0.007395166	 0.781504549
679	 275187	 50683	 23820494	 11	 42	 3	 5	 0.470085546	 0.005765603	 0.003693603	 0.002967559	 0.004427129	 0.000463999	 0.007374915	 0.781785658
680	 277365	 51080	 24097859	 11	 42	 3	 5	 0.470085850	 0.005752358	 0.003693634	 0.002967581	 0.004409841	 0.000476074	 0.007355466	 0.782052223
681	 279631	 51493	 24377490	 11	 42	 3	 5	 0.470086168	 0.005739402	 0.003693675	 0.002967611	 0.004392892	 0.000458655	 0.007335155	 0.782451345
682	 281721	 51874	 24659211	 11	 42	 3	 5	 0.470086460	 0.005727048	 0.003693702	 0.002967628	 0.004376716	 0.000470510	 0.007316373	 0.782771420
683	 283888	 52269	 24943099	 11	 42	 3	 5	 0.470086779	 0.005713956	 0.003693746	 0.002967664	 0.004359533	 0.000467404	 0.007295859	 0.783177860
684	 286143	 52681	 25229242	 11	 42	 3	 5	 0.470087090	 0.005701466	 0.003693789	 0.002967695	 0.004343114	 0.000467115	 0.007275799	 0.783620567
685	 288277	 53072	 25517519	 11	 42	 3	 5	 0.470087396	 0.005688347	 0.003693834	 0.002967730	 0.004325839	 0.000460009	 0.007256001	 0.783950729
686	 290532	 53483	 25808051	 11	 42	 3	 5	 0.470087693	 0.005676049	 0.003693868	 0.002967756	 0.004309625	 0.000460093	 0.007236746	 0.784337129
687	 292721	 53881	 26100772	 11	 42	 3	 5	 0.470087991	 0.005663186	 0.003693904	 0.002967782	 0.004292638	 0.000454622	 0.007217347	 0.784663101
688	 294877	 54275	 26395649	 11	 42	 3	 5	 0.470088284	 0.005650554	 0.003693944	 0.002967811	 0.004275925	 0.000453563	 0.007198226	 0.784992639
689	 296956	 54656	 26692605	 11	 42	 3	 5	 0.470088573	 0.005637040	 0.003693979	 0.002967839	 0.004258020	 0.000458871	 0.007179366	 0.785172302
690	 299035	 55035	 26991640	 11	 42	 3	 5	 0.470088868	 0.005623602	 0.003694014	 0.002967865	 0.004240184	 0.000456502	 0.007160017	 0.785417411
691	 301180	 55427	 27292820	 11	 42	 3	 5	 0.470089161	 0.005610922	 0.003694061	 0.002967901	 0.004223312	 0.000455625	 0.007140716	 0.785764685
692	 303358	 55824	 27596178	 11	 42	 3	 5	 0.470089450	 0.005598335	 0.003694102	 0.002967930	 0.004206539	 0.000456355	 0.007121702	 0.786095184
693	 305613	 56234	 27901791	 11	 42	 3	 5	 0.470089738	 0.005585572	 0.003694139	 0.002967957	 0.004189504	 0.000446537	 0.007102626	 0.786409397
694	 307780	 56629	 28209571	 11	 42	 3	 5	 0.470090020	 0.005572805	 0.003694187	 0.002967995	 0.004172426	 0.000445341	 0.007083942	 0.786681395
695	 309815	 57001	 28519386	 11	 42	 3	 5	 0.470090303	 0.005559669	 0.003694228	 0.002968026	 0.004154828	 0.000450172	 0.007065185	 0.786910569
696	 312147	 57428	 28831533	 11	 42	 3	 5	 0.470090591	 0.005547024	 0.003694263	 0.002968052	 0.004137860	 0.000442951	 0.007045953	 0.787263804
697	 314270	 57818	 29145803	 11	 42	 3	 5	 0.470090861	 0.005533618	 0.003694291	 0.002968074	 0.004119847	 0.000443122	 0.007027923	 0.787375950
698	 316481	 58222	 29462284	 11	 42	 3	 5	 0.470091138	 0.005520936	 0.003694319	 0.002968097	 0.004102772	 0.000438839	 0.007009387	 0.787648835
699	 318538	 58599	 29780822	 11	 42	 3	 5	 0.470091411	 0.005508674	 0.003694341	 0.002968113	 0.004086237	 0.000440332	 0.006991051	 0.787960820
700	 320771	 59006	 30101593	 11	 42	 3	 5	 0.470091689	 0.005496660	 0.003694371	 0.002968134	 0.004070000	 0.000435502	 0.006972354	 0.788350717
701	 322905	 59395	 30424498	 11	 42	 3	 5	 0.470091961	 0.005483625	 0.003694398	 0.002968156	 0.004052353	 0.000437364	 0.006953942	 0.788563591
702	 325149	 59807	 30749647	 11	 42	 3	 5	 0.470092240	 0.005471126	 0.003694436	 0.002968187	 0.004035389	 0.000438735	 0.006935115	 0.788902078
703	 327492	 60234	 31077139	 11	 42	 3	 5	 0.470092517	 0.005458952	 0.003694470	 0.002968216	 0.004018837	 0.000429983	 0.006916258	 0.789292718
704	 329626	 60626	 31406765	 11	 42	 3	 5	 0.470092787	 0.005446744	 0.003694494	 0.002968236	 0.004002215	 0.000429091	 0.006897894	 0.789624081
705	 331738	 61012	 31738503	 11	 42	 3	 5	 0.470093049	 0.005434069	 0.003694522	 0.002968258	 0.003984924	 0.000430657	 0.006880009	 0.789834600
706	 334114	 61444	 32072617	 11	 42	 3	 5	 0.470093317	 0.005422537	 0.003694541	 0.002968272	 0.003969166	 0.000430740	 0.006861682	 0.790263550
707	 336369	 61857	 32408986	 11	 42	 3	 5	 0.470093586	 0.005409878	 0.003694566	 0.002968291	 0.003951830	 0.000425776	 0.006843253	 0.790541894
708	 338569	 62257	 32747555	 11	 42	 3	 5	 0.470093848	 0.005398177	 0.003694596	 0.002968314	 0.003935768	 0.000424026	 0.006825202	 0.790918157
709	 340692	 62643	 33088247	 11	 42	 3	 5	 0.470094104	 0.005386741	 0.003694624	 0.002968337	 0.003920042	 0.000421857	 0.006807529	 0.791291637
710	 342903	 63045	 33431150	 11	 42	 3	 5	 0.470094360	 0.005375292	 0.003694650	 0.002968359	 0.003904270	 0.000418893	 0.006789886	 0.791661640
711	 345103	 63445	 33776253	 11	 42	 3	 5	 0.470094605	 0.005363868	 0.003694671	 0.002968375	 0.003888507	 0.000421472	 0.006772868	 0.791964037
712	 347435	 63872	 34123688	 11	 42	 3	 5	 0.470094855	 0.005352970	 0.003694698	 0.002968396	 0.003873435	 0.000422899	 0.006755519	 0.792384813
713	 349679	 64281	 34473367	 11	 42	 3	 5	 0.470095109	 0.005340741	 0.003694722	 0.002968417	 0.003856494	 0.000414770	 0.006737779	 0.792656002
714	 351989	 64704	 34825356	 11	 42	 3	 5	 0.470095350	 0.005330011	 0.003694747	 0.002968439	 0.003841596	 0.000413189	 0.006720948	 0.793044528
715	 354145	 65099	 35179501	 11	 42	 3	 5	 0.470095584	 0.005318849	 0.003694768	 0.002968456	 0.003826075	 0.000409703	 0.006704602	 0.793313142
716	 356455	 65520	 35535956	 11	 42	 3	 5	 0.470095827	 0.005307800	 0.003694793	 0.002968479	 0.003810676	 0.000407118	 0.006687543	 0.793684666
717	 358765	 65940	 35894721	 11	 42	 3	 5	 0.470096065	 0.005296529	 0.003694814	 0.002968498	 0.003794940	 0.000409777	 0.006670793	 0.793987927
718	 361086	 66362	 36255807	 11	 42	 3	 5	 0.470096302	 0.005285408	 0.003694832	 0.002968513	 0.003779385	 0.000410955	 0.006654018	 0.794318304
719	 363396	 66782	 36619203	 11	 42	 3	 5	 0.470096540	 0.005274355	 0.003694852	 0.002968530	 0.003763892	 0.000415169	 0.006637208	 0.794664605
720	 365871	 67234	 36985074	 11	 42	 3	 5	 0.470096788	 0.005263143	 0.003694876	 0.002968549	 0.003748142	 0.000398373	 0.006619646	 0.795079233
721	 368093	 67641	 37353167	 11	 42	 3	 5	 0.470097011	 0.005251921	 0.003694895	 0.002968564	 0.003732349	 0.000403852	 0.006603761	 0.795292374
722	 370425	 68069	 37723592	 11	 42	 3	 5	 0.470097242	 0.005240623	 0.003694912	 0.002968578	 0.003716417	 0.000398034	 0.006587324	 0.795561692
723	 372801	 68502	 38096393	 11	 42	 3	 5	 0.470097466	 0.005230138	 0.003694930	 0.002968593	 0.003701599	 0.000397355	 0.006571296	 0.795906574
724	 375111	 68923	 38471504	 11	 42	 3	 5	 0.470097698	 0.005219944	 0.003694949	 0.002968609	 0.003687163	 0.000397490	 0.006554645	 0.796373296
725	 477414	 68923	 38948918	 14	 61	 5	 6	 0.470107405	 0.004604175	 0.002756078	 0.002318348	 0.003688151	 0.000397569	 0.005817017	 0.791501097


==> data/lshaped/criterionC/varth1_thX0.1_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.016001621	 0.145571194	 0.738866350
12	 47	 124	 528	 1	 1	 1	 0	 0.447349429	 0.106706251	 0.063764494	 0.063764494	 0.085558829	 0.016029999	 0.144614306	 0.737867878
13	 48	 126	 576	 1	 1	 1	 0	 0.447660793	 0.105833634	 0.063676433	 0.063676433	 0.084534430	 0.016002879	 0.143647569	 0.736758961
14	 49	 128	 625	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.016031041	 0.142677628	 0.735549076
15	 50	 130	 675	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.014863479	 0.141697550	 0.734246494
16	 51	 132	 726	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.015389561	 0.140815338	 0.734143492
17	 52	 134	 778	 1	 1	 1	 0	 0.448858051	 0.102663815	 0.063655168	 0.063655168	 0.080547368	 0.014863769	 0.139861573	 0.734038756
18	 53	 136	 831	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.015389760	 0.138967671	 0.734907646
19	 54	 138	 885	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.012177541	 0.138001112	 0.735890848
20	 56	 142	 941	 1	 1	 1	 0	 0.449634780	 0.101643547	 0.065226934	 0.065226934	 0.077954203	 0.012194796	 0.137343999	 0.740065439
21	 58	 146	 999	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.014669268	 0.136682244	 0.741058589
22	 60	 151	 1059	 1	 1	 1	 0	 0.450174841	 0.100960550	 0.065605169	 0.065605169	 0.076739783	 0.015579225	 0.135563349	 0.744748121
23	 62	 156	 1121	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.012677623	 0.134287609	 0.748593808
24	 63	 158	 1184	 1	 1	 1	 0	 0.450768814	 0.100226619	 0.065739380	 0.065739380	 0.075655198	 0.011076864	 0.133575018	 0.750339546
25	 64	 160	 1248	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.010658648	 0.133012693	 0.750730257
26	 65	 162	 1313	 1	 1	 1	 0	 0.451083292	 0.099707292	 0.066256283	 0.066256283	 0.074509389	 0.010659226	 0.132509142	 0.752455943
27	 66	 164	 1379	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.010579252	 0.132003616	 0.751612667
28	 67	 166	 1446	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.010585888	 0.131524634	 0.755271480
29	 68	 168	 1514	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.009573766	 0.131043296	 0.757258510
30	 69	 170	 1583	 1	 1	 1	 0	 0.451637028	 0.098938692	 0.066959761	 0.066959761	 0.072837183	 0.009828156	 0.130609357	 0.757516107
31	 71	 174	 1654	 1	 1	 1	 0	 0.451760469	 0.098698774	 0.066885200	 0.066885200	 0.072579735	 0.009609666	 0.130181752	 0.758161359
32	 72	 176	 1726	 1	 1	 1	 0	 0.451887066	 0.098379838	 0.066822696	 0.066822696	 0.072203323	 0.009951718	 0.129741623	 0.758275066
33	 74	 180	 1800	 1	 1	 1	 0	 0.452012384	 0.098191989	 0.066845878	 0.066845878	 0.071925623	 0.012460031	 0.129304347	 0.759386605
34	 76	 184	 1876	 1	 1	 1	 0	 0.452282712	 0.097254254	 0.066675444	 0.066675444	 0.070800955	 0.012464616	 0.128355591	 0.757693944
35	 78	 188	 1954	 1	 1	 1	 0	 0.452553068	 0.096504092	 0.066791255	 0.066791255	 0.069656069	 0.009438040	 0.127399097	 0.757494316
36	 79	 190	 2033	 1	 1	 1	 0	 0.452674456	 0.096120210	 0.066715623	 0.066715623	 0.069196246	 0.009440424	 0.126967109	 0.757048114
37	 80	 192	 2113	 1	 1	 1	 0	 0.452795872	 0.095804217	 0.066740311	 0.066740311	 0.068732662	 0.011439494	 0.126533426	 0.757145521
38	 82	 196	 2195	 1	 1	 1	 0	 0.452998917	 0.095474470	 0.066869689	 0.066869689	 0.068145574	 0.011442218	 0.125804574	 0.758910962
39	 84	 200	 2279	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.009096665	 0.125071068	 0.766228735
40	 168	 200	 2447	 2	 3	 2	 1	 0.458497881	 0.074452610	 0.021997183	 0.021841845	 0.071128862	 0.012012231	 0.103992800	 0.715940042
41	 172	 204	 2619	 2	 3	 2	 1	 0.458774190	 0.074036949	 0.022360297	 0.022198189	 0.070579649	 0.011491718	 0.102766981	 0.720435182
42	 174	 206	 2793	 2	 3	 2	 1	 0.458978128	 0.073384772	 0.022529313	 0.022365344	 0.069840925	 0.011652459	 0.101852283	 0.720501980
43	 178	 210	 2971	 2	 3	 2	 1	 0.459244862	 0.073040000	 0.022920602	 0.022749070	 0.069350469	 0.011386971	 0.100642766	 0.725735218
44	 180	 212	 3151	 2	 3	 2	 1	 0.459447652	 0.072371199	 0.023107347	 0.022933845	 0.068583095	 0.009172987	 0.099712908	 0.725795684
45	 182	 214	 3333	 2	 3	 2	 1	 0.459561460	 0.072002607	 0.023108102	 0.022932397	 0.068193775	 0.010318831	 0.099187064	 0.725927390
46	 186	 218	 3519	 2	 3	 2	 1	 0.459729875	 0.071671144	 0.023283043	 0.023107927	 0.067783868	 0.009953063	 0.098403514	 0.728339273
47	 188	 220	 3707	 2	 3	 2	 1	 0.459853196	 0.071162039	 0.023380398	 0.023205263	 0.067211552	 0.009067921	 0.097825597	 0.727437816
48	 190	 222	 3897	 2	 3	 2	 1	 0.459972922	 0.070758758	 0.023364369	 0.023189899	 0.066790030	 0.010093474	 0.097261095	 0.727513485
49	 194	 226	 4091	 2	 3	 2	 1	 0.460124865	 0.070264712	 0.023345363	 0.023169994	 0.066273099	 0.009998028	 0.096539724	 0.727832116
50	 196	 228	 4287	 2	 3	 2	 1	 0.460258287	 0.069632825	 0.023334667	 0.023158877	 0.065606582	 0.008499594	 0.095901608	 0.726086105
51	 198	 230	 4485	 2	 3	 2	 1	 0.460370049	 0.069232560	 0.023417370	 0.023240794	 0.065151931	 0.008441152	 0.095363660	 0.725984721
52	 200	 233	 4685	 2	 3	 2	 1	 0.460462862	 0.068851968	 0.023427173	 0.023250560	 0.064743811	 0.008425504	 0.094914501	 0.725410424
53	 202	 235	 4887	 2	 3	 2	 1	 0.460572773	 0.068458835	 0.023509421	 0.023332027	 0.064295561	 0.008388649	 0.094379714	 0.725355392
54	 204	 238	 5091	 2	 3	 2	 1	 0.460664485	 0.068078956	 0.023519288	 0.023341862	 0.063887302	 0.008383167	 0.093931050	 0.724775840
55	 206	 240	 5297	 2	 3	 2	 1	 0.460755400	 0.067769861	 0.023529341	 0.023348520	 0.063554104	 0.008431488	 0.093484070	 0.724934858
56	 208	 242	 5505	 2	 3	 2	 1	 0.460856705	 0.067395649	 0.023505579	 0.023324825	 0.063163765	 0.008366810	 0.092983370	 0.724814004
57	 210	 244	 5715	 2	 3	 2	 1	 0.460965365	 0.067118608	 0.023565371	 0.023383161	 0.062845690	 0.008275761	 0.092443182	 0.726052548
58	 212	 246	 5927	 2	 3	 2	 1	 0.461072436	 0.066742032	 0.023657209	 0.023474065	 0.062408616	 0.009129481	 0.091907663	 0.726185722
59	 214	 249	 6141	 2	 3	 2	 1	 0.461180868	 0.066280741	 0.023668806	 0.023485619	 0.061910615	 0.009969131	 0.091362008	 0.725473772
60	 218	 253	 6359	 2	 3	 2	 1	 0.461349748	 0.065945195	 0.023861755	 0.023679972	 0.061476706	 0.009019580	 0.090505356	 0.728633060
61	 220	 255	 6579	 2	 3	 2	 1	 0.461451596	 0.065518382	 0.023969633	 0.023788358	 0.060976348	 0.010206447	 0.089984633	 0.728106340
62	 224	 260	 6803	 2	 3	 2	 1	 0.461608797	 0.064908558	 0.024037347	 0.023855928	 0.060293672	 0.008294513	 0.089174704	 0.727880831
63	 228	 264	 7031	 2	 3	 2	 1	 0.461704516	 0.064565351	 0.024032894	 0.023849928	 0.059925826	 0.007576926	 0.088677784	 0.728089358
64	 230	 266	 7261	 2	 3	 2	 1	 0.461772997	 0.064157562	 0.024028264	 0.023845508	 0.059488111	 0.008397775	 0.088320489	 0.726417657
65	 234	 270	 7495	 2	 3	 2	 1	 0.461873720	 0.063770567	 0.024024010	 0.023839484	 0.059072262	 0.007377775	 0.087792236	 0.726380487
66	 236	 272	 7731	 2	 3	 2	 1	 0.461946029	 0.063394496	 0.024011496	 0.023826536	 0.058671204	 0.009023906	 0.087410958	 0.725246553
67	 240	 276	 7971	 2	 3	 2	 1	 0.462082293	 0.063006376	 0.024011289	 0.023824500	 0.058251707	 0.008696365	 0.086687738	 0.726819931
68	 242	 278	 8213	 2	 3	 2	 1	 0.462181547	 0.062500722	 0.024011521	 0.023825991	 0.057704308	 0.007310345	 0.086156988	 0.725428353
69	 244	 280	 8457	 2	 3	 2	 1	 0.462249817	 0.062196944	 0.024066138	 0.023880581	 0.057352253	 0.008336023	 0.085789953	 0.724991007
70	 246	 283	 8703	 2	 3	 2	 1	 0.462332870	 0.061778477	 0.024072620	 0.023887233	 0.056895423	 0.007229589	 0.085341239	 0.723899456
71	 248	 285	 8951	 2	 3	 2	 1	 0.462415460	 0.061535370	 0.024122154	 0.023935954	 0.056610277	 0.007951556	 0.084892589	 0.724861511
72	 250	 288	 9201	 2	 3	 2	 1	 0.462496366	 0.061194200	 0.024126584	 0.023940316	 0.056237337	 0.007206593	 0.084450704	 0.724614451
73	 252	 290	 9453	 2	 3	 2	 1	 0.462577631	 0.060905440	 0.024174790	 0.023987686	 0.055902166	 0.008116021	 0.084004435	 0.725026485
74	 254	 293	 9707	 2	 3	 2	 1	 0.462661325	 0.060488707	 0.024181316	 0.023994162	 0.055444997	 0.007288187	 0.083542253	 0.724049269
75	 256	 295	 9963	 2	 3	 2	 1	 0.462730008	 0.060233324	 0.024236118	 0.024048900	 0.055142215	 0.008214337	 0.083160982	 0.724297890
76	 258	 298	 10221	 2	 3	 2	 1	 0.462810421	 0.059854845	 0.024242124	 0.024055116	 0.054725879	 0.007141185	 0.082712296	 0.723651104
77	 260	 300	 10481	 2	 3	 2	 1	 0.462874264	 0.059635862	 0.024298498	 0.024111761	 0.054461170	 0.006853771	 0.082354266	 0.724138106
78	 262	 303	 10743	 2	 3	 2	 1	 0.462929659	 0.059383413	 0.024292622	 0.024106005	 0.054187252	 0.006825976	 0.082042306	 0.723814529
79	 264	 306	 11007	 2	 3	 2	 1	 0.462984618	 0.059132563	 0.024286777	 0.024100282	 0.053914863	 0.006819197	 0.081731590	 0.723497026
80	 266	 308	 11273	 2	 3	 2	 1	 0.463038533	 0.058773088	 0.024283407	 0.024097042	 0.053521884	 0.008959851	 0.081425590	 0.721801198
81	 270	 313	 11543	 2	 3	 2	 1	 0.463162046	 0.058498697	 0.024292614	 0.024106183	 0.053216224	 0.009377388	 0.080720064	 0.724710738
82	 274	 318	 11817	 2	 3	 2	 1	 0.463302183	 0.058197272	 0.024300084	 0.024113616	 0.052881267	 0.007491453	 0.079911809	 0.728268733
83	 276	 320	 12093	 2	 3	 2	 1	 0.463374958	 0.058021874	 0.024302444	 0.024115993	 0.052687086	 0.006801672	 0.079488727	 0.729938398
84	 278	 322	 12371	 2	 3	 2	 1	 0.463428541	 0.057656935	 0.024299087	 0.024112764	 0.052286485	 0.006421903	 0.079175735	 0.728214718
85	 280	 324	 12651	 2	 3	 2	 1	 0.463481176	 0.057372194	 0.024308910	 0.024122456	 0.051967735	 0.007186653	 0.078867032	 0.727454710
86	 286	 330	 12937	 2	 3	 2	 1	 0.463550061	 0.057150331	 0.024337543	 0.024150794	 0.051709229	 0.006413453	 0.078461142	 0.728390260
87	 288	 332	 13225	 2	 3	 2	 1	 0.463603244	 0.056934251	 0.024384368	 0.024197445	 0.051448144	 0.007520591	 0.078146282	 0.728559943
88	 290	 334	 13515	 2	 3	 2	 1	 0.463671212	 0.056537475	 0.024387106	 0.024200309	 0.051007403	 0.006410634	 0.077741989	 0.727245031
89	 292	 336	 13807	 2	 3	 2	 1	 0.463724336	 0.056311179	 0.024434513	 0.024247539	 0.050733652	 0.007552822	 0.077424477	 0.727304612
90	 294	 338	 14101	 2	 3	 2	 1	 0.463792866	 0.055903201	 0.024437348	 0.024250500	 0.050279060	 0.007005544	 0.077012902	 0.725893963
91	 298	 342	 14399	 2	 3	 2	 1	 0.463875015	 0.055697327	 0.024434783	 0.024248444	 0.050051309	 0.007168627	 0.076516535	 0.727912295
92	 302	 346	 14701	 2	 3	 2	 1	 0.463963398	 0.055441736	 0.024429533	 0.024243744	 0.049769308	 0.009325012	 0.075978780	 0.729700267
93	 308	 352	 15009	 2	 3	 2	 1	 0.464048481	 0.054897841	 0.024455242	 0.024269345	 0.049149914	 0.008758993	 0.075457384	 0.727534382
94	 314	 358	 15323	 2	 3	 2	 1	 0.464127830	 0.054427374	 0.024465570	 0.024278824	 0.048618669	 0.005634432	 0.074967775	 0.726010268
95	 316	 360	 15639	 2	 3	 2	 1	 0.464170308	 0.054171169	 0.024472562	 0.024285467	 0.048328141	 0.005520110	 0.074704313	 0.725141111
96	 318	 362	 15957	 2	 3	 2	 1	 0.464217284	 0.053938732	 0.024470487	 0.024283132	 0.048068515	 0.005389933	 0.074411846	 0.724867547
97	 322	 366	 16279	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.004932237	 0.074189837	 0.724496920
98	 324	 369	 16603	 2	 3	 2	 1	 0.464286660	 0.053638365	 0.024526807	 0.024338397	 0.047702305	 0.004858145	 0.073977744	 0.725060836
99	 326	 371	 16929	 2	 3	 2	 1	 0.464320552	 0.053437297	 0.024526839	 0.024338421	 0.047476088	 0.004849541	 0.073764725	 0.724428882
100	 328	 374	 17257	 2	 3	 2	 1	 0.464353196	 0.053333758	 0.024545566	 0.024356598	 0.047349815	 0.005417543	 0.073558949	 0.725047855
101	 332	 378	 17589	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.005430459	 0.073349375	 0.724255014
102	 338	 384	 17927	 2	 3	 2	 1	 0.464433702	 0.053173226	 0.024558957	 0.024369035	 0.047161950	 0.005208790	 0.073048926	 0.727912497
103	 340	 386	 18267	 2	 3	 2	 1	 0.464464015	 0.052973295	 0.024551426	 0.024361273	 0.046940361	 0.004765809	 0.072855940	 0.727096442
104	 342	 388	 18609	 2	 3	 2	 1	 0.464493347	 0.052771907	 0.024553505	 0.024363601	 0.046711878	 0.004742755	 0.072668699	 0.726198595
105	 344	 391	 18953	 2	 3	 2	 1	 0.464523691	 0.052654572	 0.024563681	 0.024373767	 0.046573915	 0.005268182	 0.072474478	 0.726525720
106	 348	 395	 19301	 2	 3	 2	 1	 0.464566932	 0.052452148	 0.024568806	 0.024378600	 0.046342223	 0.005545736	 0.072196781	 0.726516441
107	 352	 399	 19653	 2	 3	 2	 1	 0.464601540	 0.052263474	 0.024565715	 0.024375548	 0.046130211	 0.005675535	 0.071973734	 0.726146488
108	 356	 403	 20009	 2	 3	 2	 1	 0.464634191	 0.052064050	 0.024567161	 0.024377090	 0.045903375	 0.004649332	 0.071762653	 0.725503419
109	 358	 406	 20367	 2	 3	 2	 1	 0.464664390	 0.051969876	 0.024585443	 0.024394834	 0.045786724	 0.004592011	 0.071566852	 0.726172455
110	 360	 409	 20727	 2	 3	 2	 1	 0.464693185	 0.051876260	 0.024595407	 0.024404724	 0.045675073	 0.006323102	 0.071379643	 0.726765472
111	 368	 417	 21095	 2	 3	 2	 1	 0.464749154	 0.051660286	 0.024597108	 0.024406446	 0.045428706	 0.006273362	 0.071014317	 0.727462963
112	 374	 424	 21469	 2	 3	 2	 1	 0.464805605	 0.051465746	 0.024601993	 0.024411342	 0.045204700	 0.006131334	 0.070643888	 0.728523688
113	 380	 431	 21849	 2	 3	 2	 1	 0.464857477	 0.051301647	 0.024624156	 0.024433289	 0.045005665	 0.006339774	 0.070301749	 0.729734999
114	 388	 439	 22237	 2	 3	 2	 1	 0.464904466	 0.051033924	 0.024639110	 0.024448984	 0.044692008	 0.005978577	 0.069990336	 0.729156719
115	 392	 444	 22629	 2	 3	 2	 1	 0.464948902	 0.050853752	 0.024646007	 0.024455813	 0.044482339	 0.005996102	 0.069694537	 0.729666263
116	 396	 448	 23025	 2	 3	 2	 1	 0.464996975	 0.050581831	 0.024641694	 0.024451485	 0.044173618	 0.006949435	 0.069373069	 0.729127769
117	 402	 455	 23427	 2	 3	 2	 1	 0.465067528	 0.050297395	 0.024639033	 0.024448998	 0.043849128	 0.005854670	 0.068898501	 0.730021619
118	 406	 460	 23833	 2	 3	 2	 1	 0.465121564	 0.050158912	 0.024640825	 0.024450801	 0.043689200	 0.004587276	 0.068532768	 0.731896777
119	 408	 462	 24241	 2	 3	 2	 1	 0.465148658	 0.050082962	 0.024641526	 0.024451511	 0.043601585	 0.006742343	 0.068348634	 0.732757312
120	 416	 470	 24657	 2	 3	 2	 1	 0.465197257	 0.049900595	 0.024653265	 0.024461825	 0.043385319	 0.005774471	 0.068017070	 0.733648110
121	 422	 476	 25079	 2	 3	 2	 1	 0.465251138	 0.049576038	 0.024682992	 0.024491552	 0.042994574	 0.005778824	 0.067647528	 0.732858083
122	 428	 482	 25507	 2	 3	 2	 1	 0.465305584	 0.049258714	 0.024678910	 0.024487437	 0.042630650	 0.004889997	 0.067272007	 0.732231965
123	 432	 486	 25939	 2	 3	 2	 1	 0.465342211	 0.049143713	 0.024678437	 0.024486847	 0.042497992	 0.005760651	 0.067018177	 0.733289318
124	 436	 490	 26375	 2	 3	 2	 1	 0.465386629	 0.048823470	 0.024676385	 0.024484308	 0.042128461	 0.004756298	 0.066709031	 0.731886967
125	 440	 496	 26815	 2	 3	 2	 1	 0.465415650	 0.048766721	 0.024697456	 0.024505295	 0.042050312	 0.005537832	 0.066506260	 0.733265120
126	 448	 504	 27263	 2	 3	 2	 1	 0.465451945	 0.048694171	 0.024707661	 0.024514043	 0.041960145	 0.005369492	 0.066251762	 0.734986810
127	 456	 512	 27719	 2	 3	 2	 1	 0.465488492	 0.048541940	 0.024713981	 0.024520138	 0.041779649	 0.004582711	 0.065994498	 0.735545263
128	 460	 516	 28179	 2	 3	 2	 1	 0.465515324	 0.048418967	 0.024720168	 0.024526410	 0.041633035	 0.004611658	 0.065804956	 0.735795140
129	 466	 522	 28645	 2	 3	 2	 1	 0.465541741	 0.048308098	 0.024741202	 0.024547267	 0.041491508	 0.004813582	 0.065617809	 0.736204060
130	 474	 530	 29119	 2	 3	 2	 1	 0.465568124	 0.048086931	 0.024744534	 0.024550569	 0.041231795	 0.004582010	 0.065430355	 0.734933049
131	 480	 536	 29599	 2	 3	 2	 1	 0.465598325	 0.047960971	 0.024754959	 0.024560906	 0.041078544	 0.004402081	 0.065215097	 0.735427435
132	 484	 540	 30083	 2	 3	 2	 1	 0.465628075	 0.047856110	 0.024749871	 0.024555530	 0.040959139	 0.005054325	 0.065002351	 0.736221215
133	 490	 546	 30573	 2	 3	 2	 1	 0.465661803	 0.047709900	 0.024752789	 0.024558574	 0.040786443	 0.004319397	 0.064760284	 0.736715415
134	 494	 552	 31067	 2	 3	 2	 1	 0.465688990	 0.047659917	 0.024771505	 0.024576462	 0.040716584	 0.004353907	 0.064564494	 0.738175326
135	 500	 558	 31567	 2	 3	 2	 1	 0.465718002	 0.047526544	 0.024796963	 0.024601506	 0.040544827	 0.004242088	 0.064354891	 0.738507094
136	 504	 564	 32071	 2	 3	 2	 1	 0.465743910	 0.047485488	 0.024817636	 0.024621906	 0.040484028	 0.004420172	 0.064167125	 0.740028293
137	 510	 571	 32581	 2	 3	 2	 1	 0.465772899	 0.047462408	 0.024832631	 0.024635623	 0.040447752	 0.004207855	 0.063956357	 0.742106186
138	 514	 575	 33095	 2	 3	 2	 1	 0.465796218	 0.047291323	 0.024834944	 0.024637719	 0.040245432	 0.004421075	 0.063786303	 0.741402478
139	 522	 583	 33617	 2	 3	 2	 1	 0.465820790	 0.047222222	 0.024840673	 0.024643357	 0.040160668	 0.004079047	 0.063606615	 0.742410556
140	 526	 587	 34143	 2	 3	 2	 1	 0.465844830	 0.047088240	 0.024855568	 0.024658271	 0.039993788	 0.004344941	 0.063430309	 0.742361824
141	 532	 594	 34675	 2	 3	 2	 1	 0.465867373	 0.047015131	 0.024877076	 0.024679547	 0.039894280	 0.004635347	 0.063264526	 0.743151556
142	 538	 600	 35213	 2	 3	 2	 1	 0.465897659	 0.046892607	 0.024875856	 0.024677814	 0.039750577	 0.004646803	 0.063041105	 0.743841760
143	 546	 608	 35759	 2	 3	 2	 1	 0.465927804	 0.046747909	 0.024889536	 0.024691020	 0.039571176	 0.005393839	 0.062817918	 0.744181124
144	 560	 622	 36319	 2	 3	 2	 1	 0.465966134	 0.046495451	 0.024899110	 0.024700506	 0.039266542	 0.004273948	 0.062532962	 0.743535087
145	 568	 631	 36887	 2	 3	 2	 1	 0.465994854	 0.046450211	 0.024940609	 0.024741433	 0.039186581	 0.005316582	 0.062318581	 0.745366957
146	 578	 643	 37465	 2	 3	 2	 1	 0.466029143	 0.046272666	 0.024947119	 0.024747888	 0.038971796	 0.005042496	 0.062061639	 0.745592072
147	 588	 653	 38053	 2	 3	 2	 1	 0.466065481	 0.046189869	 0.024990856	 0.024790367	 0.038845349	 0.004373122	 0.061788165	 0.747552044
148	 594	 659	 38647	 2	 3	 2	 1	 0.466092457	 0.046141009	 0.025011914	 0.024811237	 0.038773662	 0.004037149	 0.061584344	 0.749232778
149	 598	 663	 39245	 2	 3	 2	 1	 0.466116120	 0.046012368	 0.025036347	 0.024835550	 0.038604654	 0.004800875	 0.061404986	 0.749326239
150	 606	 672	 39851	 2	 3	 2	 1	 0.466157858	 0.045828782	 0.025071215	 0.024869490	 0.038362891	 0.005218065	 0.061087320	 0.750217589
151	 616	 683	 40467	 2	 3	 2	 1	 0.466190235	 0.045677535	 0.025086942	 0.024885335	 0.038171751	 0.005277263	 0.060839745	 0.750784456
152	 628	 695	 41095	 2	 3	 2	 1	 0.466232699	 0.045529053	 0.025123121	 0.024921130	 0.037970034	 0.004132622	 0.060513470	 0.752378823
153	 634	 701	 41729	 2	 3	 2	 1	 0.466262159	 0.045421372	 0.025169070	 0.024966294	 0.037810302	 0.004015371	 0.060286057	 0.753430796
154	 640	 707	 42369	 2	 3	 2	 1	 0.466286521	 0.045293751	 0.025189042	 0.024986334	 0.037643539	 0.005156104	 0.060097334	 0.753673220
155	 650	 717	 43019	 2	 3	 2	 1	 0.466322534	 0.045230502	 0.025187795	 0.024984484	 0.037568249	 0.005037325	 0.059817250	 0.756144796
156	 660	 727	 43679	 2	 3	 2	 1	 0.466354733	 0.045094798	 0.025202450	 0.024998920	 0.037394883	 0.003821991	 0.059565699	 0.757059820
157	 664	 733	 44343	 2	 3	 2	 1	 0.466371979	 0.044989890	 0.025203021	 0.024999514	 0.037267921	 0.004416719	 0.059430521	 0.757016576
158	 672	 741	 45015	 2	 3	 2	 1	 0.466398398	 0.044830354	 0.025214597	 0.025011039	 0.037067299	 0.006027657	 0.059222829	 0.756977575
159	 688	 758	 45703	 2	 3	 2	 1	 0.466441833	 0.044653049	 0.025224738	 0.025021031	 0.036845724	 0.003972635	 0.058879760	 0.758376885
160	 692	 766	 46395	 2	 3	 2	 1	 0.466460751	 0.044540119	 0.025224800	 0.025021128	 0.036708741	 0.004868507	 0.058729695	 0.758391802
161	 700	 775	 47095	 2	 3	 2	 1	 0.466497964	 0.044379543	 0.025226538	 0.025022560	 0.036512541	 0.004359891	 0.058433373	 0.759489663
162	 706	 781	 47801	 2	 3	 2	 1	 0.466518403	 0.044250978	 0.025228945	 0.025024971	 0.036354495	 0.004943499	 0.058269964	 0.759413162
163	 716	 792	 48517	 2	 3	 2	 1	 0.466547597	 0.044096195	 0.025234520	 0.025030457	 0.036162044	 0.003784749	 0.058035756	 0.759810807
164	 720	 797	 49237	 2	 3	 2	 1	 0.466563896	 0.043979905	 0.025234837	 0.025030802	 0.036019926	 0.004812012	 0.057904584	 0.759523720
165	 728	 805	 49965	 2	 3	 2	 1	 0.466592452	 0.043783644	 0.025251585	 0.025047490	 0.035768212	 0.004097782	 0.057674029	 0.759157028
166	 736	 814	 50701	 2	 3	 2	 1	 0.466617852	 0.043687239	 0.025274452	 0.025069967	 0.035633929	 0.003798447	 0.057468159	 0.760199034
167	 742	 820	 51443	 2	 3	 2	 1	 0.466638220	 0.043565202	 0.025280786	 0.025076199	 0.035479694	 0.004449628	 0.057302540	 0.760266505
168	 752	 830	 52195	 2	 3	 2	 1	 0.466665784	 0.043536752	 0.025303264	 0.025097649	 0.035428712	 0.003738594	 0.057077630	 0.762763847
169	 756	 834	 52951	 2	 3	 2	 1	 0.466686077	 0.043413077	 0.025306124	 0.025100626	 0.035274571	 0.004933196	 0.056911468	 0.762817742
170	 766	 844	 53717	 2	 3	 2	 1	 0.466727985	 0.043190105	 0.025310694	 0.025105309	 0.034996484	 0.003837752	 0.056566754	 0.763524537
171	 770	 848	 54487	 2	 3	 2	 1	 0.466747360	 0.043062987	 0.025311609	 0.025105618	 0.034838819	 0.003504791	 0.056406661	 0.763437976
172	 774	 852	 55261	 2	 3	 2	 1	 0.466764745	 0.042970088	 0.025319908	 0.025113797	 0.034717873	 0.004314755	 0.056262621	 0.763741313
173	 784	 862	 56045	 2	 3	 2	 1	 0.466791172	 0.042872246	 0.025344815	 0.025138458	 0.034578459	 0.003490146	 0.056042945	 0.764989170
174	 788	 866	 56833	 2	 3	 2	 1	 0.466806954	 0.042760662	 0.025350915	 0.025144587	 0.034435524	 0.004685441	 0.055911330	 0.764794229
175	 798	 876	 57631	 2	 3	 2	 1	 0.466839397	 0.042537377	 0.025356203	 0.025149354	 0.034153937	 0.004086619	 0.055639796	 0.764513537
176	 804	 882	 58435	 2	 3	 2	 1	 0.466863476	 0.042369981	 0.025370288	 0.025163299	 0.033934699	 0.004583308	 0.055437391	 0.764285276
177	 814	 892	 59249	 2	 3	 2	 1	 0.466891298	 0.042224706	 0.025389154	 0.025182231	 0.033738949	 0.003642363	 0.055202582	 0.764904558
178	 820	 898	 60069	 2	 3	 2	 1	 0.466909572	 0.042126927	 0.025405508	 0.025198463	 0.033604139	 0.003620264	 0.055047804	 0.765278966
179	 826	 904	 60895	 2	 3	 2	 1	 0.466928302	 0.042013322	 0.025412266	 0.025205145	 0.033456479	 0.004315564	 0.054888710	 0.765427387
180	 836	 914	 61731	 2	 3	 2	 1	 0.466954510	 0.041866342	 0.025420970	 0.025213834	 0.033265070	 0.004094381	 0.054665300	 0.765866869
181	 844	 922	 62575	 2	 3	 2	 1	 0.466975926	 0.041810805	 0.025424739	 0.025217162	 0.033192259	 0.003472581	 0.054482049	 0.767423516
182	 848	 926	 63423	 2	 3	 2	 1	 0.466990204	 0.041696068	 0.025430240	 0.025222667	 0.033043381	 0.003544354	 0.054359536	 0.767042386
183	 854	 932	 64277	 2	 3	 2	 1	 0.467007392	 0.041582209	 0.025430334	 0.025222662	 0.032899516	 0.004153265	 0.054211673	 0.767034223
184	 862	 940	 65139	 2	 3	 2	 1	 0.467032700	 0.041425767	 0.025435496	 0.025227839	 0.032697550	 0.004277854	 0.053993208	 0.767240347
185	 870	 948	 66009	 2	 3	 2	 1	 0.467061753	 0.041236124	 0.025439089	 0.025231343	 0.032454132	 0.003515657	 0.053741308	 0.767307782
186	 874	 952	 66883	 2	 3	 2	 1	 0.467079912	 0.041101166	 0.025439267	 0.025231343	 0.032282342	 0.003817913	 0.053583253	 0.767052464
187	 880	 958	 67763	 2	 3	 2	 1	 0.467099706	 0.040996183	 0.025442275	 0.025234095	 0.032146192	 0.003673819	 0.053410430	 0.767568868
188	 886	 964	 68649	 2	 3	 2	 1	 0.467116195	 0.040891296	 0.025448320	 0.025240090	 0.032007517	 0.003479079	 0.053266029	 0.767680581
189	 894	 972	 69543	 2	 3	 2	 1	 0.467132711	 0.040810062	 0.025454452	 0.025246107	 0.031898777	 0.004271744	 0.053120993	 0.768247347
190	 902	 980	 70445	 2	 3	 2	 1	 0.467159636	 0.040625511	 0.025462320	 0.025253864	 0.031656001	 0.003911349	 0.052883681	 0.768205054
191	 914	 992	 71359	 2	 3	 2	 1	 0.467182967	 0.040527958	 0.025468186	 0.025259585	 0.031525971	 0.004456415	 0.052677179	 0.769364609
192	 924	 1002	 72283	 2	 3	 2	 1	 0.467214366	 0.040308159	 0.025479480	 0.025270822	 0.031233696	 0.003708773	 0.052397958	 0.769269655
193	 932	 1010	 73215	 2	 3	 2	 1	 0.467231118	 0.040191152	 0.025478740	 0.025269771	 0.031083154	 0.003768186	 0.052248363	 0.769232743
194	 940	 1018	 74155	 2	 3	 2	 1	 0.467251375	 0.040087708	 0.025478925	 0.025269656	 0.030949130	 0.003351356	 0.052066902	 0.769926882
195	 944	 1022	 75099	 2	 3	 2	 1	 0.467265249	 0.039955593	 0.025478686	 0.025269351	 0.030778011	 0.003520085	 0.051942245	 0.769231141
196	 950	 1030	 76049	 2	 3	 2	 1	 0.467281664	 0.039845490	 0.025479231	 0.025269812	 0.030634488	 0.003620493	 0.051794360	 0.769301708
197	 960	 1040	 77009	 2	 3	 2	 1	 0.467300287	 0.039700949	 0.025483198	 0.025273702	 0.030442929	 0.004111520	 0.051626072	 0.769009681
198	 972	 1052	 77981	 2	 3	 2	 1	 0.467327671	 0.039632488	 0.025504881	 0.025295312	 0.030335378	 0.003681691	 0.051377599	 0.771396270
199	 980	 1060	 78961	 2	 3	 2	 1	 0.467347687	 0.039495135	 0.025513879	 0.025304445	 0.030148096	 0.003533917	 0.051195204	 0.771461612
200	 986	 1066	 79947	 2	 3	 2	 1	 0.467364430	 0.039364294	 0.025521591	 0.025312224	 0.029969919	 0.003649520	 0.051042130	 0.771211822
201	 996	 1076	 80943	 2	 3	 2	 1	 0.467383293	 0.039253215	 0.025526680	 0.025316973	 0.029819515	 0.003026292	 0.050869112	 0.771651268
202	 1000	 1080	 81943	 2	 3	 2	 1	 0.467395094	 0.039176503	 0.025527196	 0.025317385	 0.029718020	 0.003343819	 0.050760568	 0.771790097
203	 1006	 1086	 82949	 2	 3	 2	 1	 0.467410586	 0.039061695	 0.025527691	 0.025318084	 0.029566079	 0.003330751	 0.050617720	 0.771700020
204	 1012	 1094	 83961	 2	 3	 2	 1	 0.467424410	 0.038979551	 0.025529346	 0.025319305	 0.029456033	 0.004352363	 0.050489905	 0.772026639
205	 1026	 1108	 84987	 2	 3	 2	 1	 0.467447420	 0.038815806	 0.025532478	 0.025322372	 0.029236268	 0.003300135	 0.050276431	 0.772047766
206	 1032	 1116	 86019	 2	 3	 2	 1	 0.467460884	 0.038735289	 0.025534113	 0.025323485	 0.029127851	 0.004332128	 0.050151082	 0.772371953
207	 1046	 1130	 87065	 2	 3	 2	 1	 0.467483687	 0.038564454	 0.025537603	 0.025326817	 0.028897196	 0.003757196	 0.049938077	 0.772245468
208	 1058	 1142	 88123	 2	 3	 2	 1	 0.467507858	 0.038462452	 0.025544232	 0.025333324	 0.028755042	 0.002968052	 0.049711286	 0.773716705
209	 1062	 1146	 89185	 2	 3	 2	 1	 0.467520958	 0.038361954	 0.025544334	 0.025333432	 0.028620385	 0.003306767	 0.049587933	 0.773614688
210	 1072	 1156	 90257	 2	 3	 2	 1	 0.467534670	 0.038246002	 0.025545482	 0.025334615	 0.028463749	 0.003334674	 0.049458487	 0.773295019
211	 1078	 1162	 91335	 2	 3	 2	 1	 0.467548043	 0.038136146	 0.025547144	 0.025336224	 0.028314468	 0.003373615	 0.049331908	 0.773052323
212	 1088	 1173	 92423	 2	 3	 2	 1	 0.467563056	 0.038054102	 0.025549966	 0.025339115	 0.028201311	 0.003672246	 0.049189409	 0.773623898
213	 1098	 1183	 93521	 2	 3	 2	 1	 0.467580071	 0.037912206	 0.025549035	 0.025338275	 0.028010394	 0.003128102	 0.049027403	 0.773286028
214	 1104	 1191	 94625	 2	 3	 2	 1	 0.467592850	 0.037826067	 0.025549877	 0.025339149	 0.027892922	 0.003328245	 0.048905379	 0.773454124
215	 1114	 1201	 95739	 2	 3	 2	 1	 0.467608078	 0.037735966	 0.025553171	 0.025342434	 0.027767582	 0.003102437	 0.048759567	 0.773919223
216	 1120	 1208	 96859	 2	 3	 2	 1	 0.467621031	 0.037661821	 0.025552643	 0.025341635	 0.027667222	 0.003314180	 0.048635177	 0.774374082
217	 1126	 1214	 97985	 2	 3	 2	 1	 0.467637399	 0.037572509	 0.025553328	 0.025342305	 0.027544888	 0.003276098	 0.048477545	 0.775049742
218	 1134	 1223	 99119	 2	 3	 2	 1	 0.467652231	 0.037458100	 0.025554021	 0.025342916	 0.027387977	 0.003174284	 0.048334256	 0.774980385
219	 1144	 1234	 100263	 2	 3	 2	 1	 0.467665731	 0.037362083	 0.025556629	 0.025345412	 0.027254063	 0.003521193	 0.048203461	 0.775091286
220	 1156	 1246	 101419	 2	 3	 2	 1	 0.467686887	 0.037315908	 0.025565666	 0.025354715	 0.027182232	 0.002931756	 0.047997763	 0.777450990
221	 1160	 1250	 102579	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.003675536	 0.047877860	 0.777376274
222	 1174	 1264	 103753	 2	 3	 2	 1	 0.467716451	 0.037050918	 0.025571323	 0.025360580	 0.026811900	 0.003104870	 0.047708815	 0.776605276
223	 1182	 1272	 104935	 2	 3	 2	 1	 0.467731481	 0.036919557	 0.025576275	 0.025365472	 0.026625324	 0.003277817	 0.047561231	 0.776253180
224	 1194	 1284	 106129	 2	 3	 2	 1	 0.467749263	 0.036814835	 0.025577999	 0.025366784	 0.026478257	 0.003503409	 0.047386039	 0.776913129
225	 1204	 1296	 107333	 2	 3	 2	 1	 0.467768916	 0.036725979	 0.025578174	 0.025366866	 0.026354403	 0.002816168	 0.047191641	 0.778230603
226	 1210	 1302	 108543	 2	 3	 2	 1	 0.467779732	 0.036651188	 0.025577867	 0.025366445	 0.026250377	 0.002693722	 0.047084303	 0.778416287
227	 1218	 1310	 109761	 2	 3	 2	 1	 0.467789193	 0.036585704	 0.025579239	 0.025367601	 0.026157528	 0.003338786	 0.046990215	 0.778581328
228	 1228	 1320	 110989	 2	 3	 2	 1	 0.467801267	 0.036483500	 0.025582804	 0.025371018	 0.026010881	 0.003240407	 0.046869867	 0.778399912
229	 1242	 1334	 112231	 2	 3	 2	 1	 0.467817120	 0.036392356	 0.025583919	 0.025371923	 0.025881782	 0.002849714	 0.046711364	 0.779089978
230	 1248	 1341	 113479	 2	 3	 2	 1	 0.467827519	 0.036298583	 0.025584767	 0.025372637	 0.025748919	 0.002603545	 0.046607099	 0.778820903
231	 1254	 1348	 114733	 2	 3	 2	 1	 0.467836455	 0.036247566	 0.025585712	 0.025373568	 0.025676008	 0.002681847	 0.046517315	 0.779227378
232	 1260	 1354	 115993	 2	 3	 2	 1	 0.467847792	 0.036204459	 0.025585746	 0.025373411	 0.025615082	 0.002823779	 0.046403159	 0.780215402
233	 1268	 1362	 117261	 2	 3	 2	 1	 0.467859331	 0.036140162	 0.025585904	 0.025373356	 0.025523966	 0.003220791	 0.046286675	 0.780789760
234	 2536	 1362	 119797	 4	 8	 2	 2	 0.468567219	 0.027969631	 0.011120935	 0.010110653	 0.025663692	 0.003223489	 0.038465189	 0.727141398
235	 2556	 1372	 122353	 4	 8	 2	 2	 0.468583108	 0.027812142	 0.011121108	 0.010111180	 0.025491884	 0.002928279	 0.038271146	 0.726713064
236	 2576	 1382	 124929	 4	 8	 2	 2	 0.468595458	 0.027694783	 0.011120878	 0.010111300	 0.025363894	 0.002892902	 0.038119628	 0.726522906
237	 2600	 1395	 127529	 4	 8	 2	 2	 0.468607072	 0.027589619	 0.011123643	 0.010113882	 0.025247805	 0.002538616	 0.037976598	 0.726490020
238	 2612	 1403	 130141	 4	 8	 2	 2	 0.468615722	 0.027503612	 0.011125081	 0.010115179	 0.025153156	 0.002856104	 0.037869704	 0.726269540
239	 2640	 1418	 132781	 4	 8	 2	 2	 0.468626941	 0.027391380	 0.011128675	 0.010118291	 0.025028790	 0.003133632	 0.037730625	 0.725972084
240	 2672	 1434	 135453	 4	 8	 2	 2	 0.468638140	 0.027259128	 0.011129134	 0.010118722	 0.024883778	 0.003136593	 0.037591271	 0.725145141
241	 2700	 1448	 138153	 4	 8	 2	 2	 0.468652116	 0.027127874	 0.011133995	 0.010124224	 0.024737738	 0.002613338	 0.037416623	 0.725021976
242	 2716	 1456	 140869	 4	 8	 2	 2	 0.468661145	 0.027021568	 0.011138707	 0.010128972	 0.024618983	 0.002903439	 0.037303365	 0.724373471
243	 2744	 1470	 143613	 4	 8	 2	 2	 0.468673257	 0.026944618	 0.011142984	 0.010133576	 0.024532556	 0.002835529	 0.037150873	 0.725275492
244	 2768	 1482	 146381	 4	 8	 2	 2	 0.468685015	 0.026870318	 0.011144317	 0.010135041	 0.024450321	 0.002785987	 0.037002250	 0.726180654
245	 2788	 1492	 149169	 4	 8	 2	 2	 0.468696519	 0.026761513	 0.011144533	 0.010135445	 0.024330597	 0.002630284	 0.036856238	 0.726105385
246	 2812	 1504	 151981	 4	 8	 2	 2	 0.468706235	 0.026691691	 0.011147973	 0.010139000	 0.024252197	 0.002767596	 0.036732481	 0.726650897
247	 2840	 1519	 154821	 4	 8	 2	 2	 0.468717627	 0.026611125	 0.011151420	 0.010142851	 0.024161908	 0.002902034	 0.036586823	 0.727341783
248	 2872	 1535	 157693	 4	 8	 2	 2	 0.468729639	 0.026492377	 0.011153357	 0.010144722	 0.024030161	 0.002734546	 0.036432608	 0.727161136
249	 2904	 1553	 160597	 4	 8	 2	 2	 0.468740519	 0.026408206	 0.011155975	 0.010147133	 0.023936114	 0.002731837	 0.036292363	 0.727651854
250	 2932	 1568	 163529	 4	 8	 2	 2	 0.468752019	 0.026291064	 0.011156507	 0.010147721	 0.023806562	 0.002853686	 0.036143523	 0.727407335
251	 2960	 1584	 166489	 4	 8	 2	 2	 0.468765334	 0.026218162	 0.011160860	 0.010151769	 0.023723979	 0.002607904	 0.035970423	 0.728881106
252	 2988	 1600	 169477	 4	 8	 2	 2	 0.468774411	 0.026111839	 0.011162313	 0.010153025	 0.023605739	 0.002886889	 0.035851929	 0.728324511
253	 3020	 1616	 172497	 4	 8	 2	 2	 0.468786145	 0.025991798	 0.011167322	 0.010157503	 0.023470502	 0.002565457	 0.035698175	 0.728098794
254	 3048	 1630	 175545	 4	 8	 2	 2	 0.468796101	 0.025915640	 0.011170731	 0.010160553	 0.023384507	 0.002521119	 0.035567191	 0.728638939
255	 3068	 1643	 178613	 4	 8	 2	 2	 0.468804629	 0.025832515	 0.011172445	 0.010162037	 0.023291529	 0.002611855	 0.035454603	 0.728608218
256	 3096	 1657	 181709	 4	 8	 2	 2	 0.468814219	 0.025724710	 0.011172569	 0.010162081	 0.023171845	 0.002531050	 0.035327576	 0.728176490
257	 3128	 1673	 184837	 4	 8	 2	 2	 0.468822308	 0.025643337	 0.011172913	 0.010162415	 0.023081307	 0.002443956	 0.035220068	 0.728088803
258	 3152	 1688	 187989	 4	 8	 2	 2	 0.468830356	 0.025602991	 0.011174713	 0.010164057	 0.023035602	 0.002579981	 0.035112777	 0.729164518
259	 3180	 1702	 191169	 4	 8	 2	 2	 0.468838207	 0.025530247	 0.011179036	 0.010168476	 0.022952617	 0.002839996	 0.035007783	 0.729273455
260	 3224	 1724	 194393	 4	 8	 2	 2	 0.468848520	 0.025401169	 0.011179274	 0.010168665	 0.022808840	 0.002386080	 0.034869401	 0.728465877
261	 3252	 1739	 197645	 4	 8	 2	 2	 0.468856568	 0.025319551	 0.011181088	 0.010170489	 0.022717019	 0.002667150	 0.034761016	 0.728389264
262	 3288	 1758	 200933	 4	 8	 2	 2	 0.468865897	 0.025218466	 0.011181567	 0.010171083	 0.022604062	 0.002852068	 0.034634954	 0.728121848
263	 3328	 1780	 204261	 4	 8	 2	 2	 0.468877895	 0.025111941	 0.011182303	 0.010171871	 0.022484788	 0.002285462	 0.034472155	 0.728470293
264	 3348	 1790	 207609	 4	 8	 2	 2	 0.468884668	 0.025039113	 0.011182679	 0.010172291	 0.022403233	 0.002384040	 0.034379907	 0.728306581
265	 3372	 1802	 210981	 4	 8	 2	 2	 0.468892721	 0.024959426	 0.011185649	 0.010175143	 0.022312647	 0.002452154	 0.034269899	 0.728319220
266	 3400	 1816	 214381	 4	 8	 2	 2	 0.468900449	 0.024876878	 0.011187147	 0.010176619	 0.022219514	 0.002528146	 0.034163995	 0.728160668
267	 3436	 1835	 217817	 4	 8	 2	 2	 0.468909145	 0.024793623	 0.011187365	 0.010176742	 0.022126152	 0.002385405	 0.034044434	 0.728272438
268	 3468	 1851	 221285	 4	 8	 2	 2	 0.468916185	 0.024703607	 0.011189763	 0.010178766	 0.022024019	 0.002412138	 0.033947327	 0.727704039
269	 3500	 1867	 224785	 4	 8	 2	 2	 0.468923601	 0.024615540	 0.011190796	 0.010179709	 0.021924664	 0.002371903	 0.033844736	 0.727307783
270	 3536	 1885	 228321	 4	 8	 2	 2	 0.468931237	 0.024539010	 0.011191047	 0.010179937	 0.021838578	 0.002443180	 0.033738769	 0.727323830
271	 3572	 1903	 231893	 4	 8	 2	 2	 0.468939088	 0.024450106	 0.011190797	 0.010179816	 0.021738761	 0.002310254	 0.033629471	 0.727044029
272	 3600	 1917	 235493	 4	 8	 2	 2	 0.468945736	 0.024370680	 0.011191961	 0.010180849	 0.021648789	 0.002296932	 0.033536635	 0.726688284
273	 3632	 1936	 239125	 4	 8	 2	 2	 0.468952155	 0.024299260	 0.011192121	 0.010180934	 0.021568274	 0.002467239	 0.033446766	 0.726505515
274	 3672	 1957	 242797	 4	 8	 2	 2	 0.468961176	 0.024220571	 0.011194649	 0.010183314	 0.021478265	 0.002211429	 0.033320039	 0.726907022
275	 3700	 1972	 246497	 4	 8	 2	 2	 0.468967870	 0.024148663	 0.011195852	 0.010184582	 0.021396514	 0.002401048	 0.033225690	 0.726806960
276	 3736	 1990	 250233	 4	 8	 2	 2	 0.468974972	 0.024092305	 0.011198435	 0.010187100	 0.021331532	 0.002449595	 0.033125289	 0.727308544
277	 3780	 2013	 254013	 4	 8	 2	 2	 0.468982437	 0.024009298	 0.011200999	 0.010189289	 0.021236384	 0.002433942	 0.033019435	 0.727126246
278	 3824	 2037	 257837	 4	 8	 2	 2	 0.468990492	 0.023927939	 0.011203871	 0.010191858	 0.021142837	 0.002368598	 0.032904830	 0.727186233
279	 3868	 2062	 261705	 4	 8	 2	 2	 0.468997140	 0.023856760	 0.011205418	 0.010193125	 0.021061424	 0.002372612	 0.032809938	 0.727119916
280	 3908	 2085	 265613	 4	 8	 2	 2	 0.469004100	 0.023778383	 0.011206037	 0.010193717	 0.020972273	 0.002516454	 0.032710300	 0.726938705
281	 3952	 2108	 269565	 4	 8	 2	 2	 0.469012647	 0.023702726	 0.011208347	 0.010195703	 0.020885215	 0.002198786	 0.032587524	 0.727355850
282	 3988	 2126	 273553	 4	 8	 2	 2	 0.469019501	 0.023629031	 0.011208825	 0.010196339	 0.020801282	 0.002192153	 0.032488719	 0.727299563
283	 4020	 2143	 277573	 4	 8	 2	 2	 0.469026648	 0.023588154	 0.011212224	 0.010199541	 0.020753001	 0.002312292	 0.032385388	 0.728357943
284	 4060	 2163	 281633	 4	 8	 2	 2	 0.469034349	 0.023539910	 0.011216869	 0.010203834	 0.020695633	 0.002132314	 0.032273657	 0.729384669
285	 4092	 2179	 285725	 4	 8	 2	 2	 0.469040598	 0.023483922	 0.011218676	 0.010205592	 0.020630945	 0.002191465	 0.032182707	 0.729706241
286	 4132	 2199	 289857	 4	 8	 2	 2	 0.469047113	 0.023417958	 0.011221608	 0.010208238	 0.020554228	 0.002346998	 0.032087612	 0.729813037
287	 4180	 2223	 294037	 4	 8	 2	 2	 0.469054216	 0.023354905	 0.011224357	 0.010210901	 0.020480855	 0.002187548	 0.031983613	 0.730214718
288	 4224	 2245	 298261	 4	 8	 2	 2	 0.469059985	 0.023290811	 0.011225269	 0.010211679	 0.020407235	 0.002252772	 0.031898898	 0.730144705
289	 4276	 2271	 302537	 4	 8	 2	 2	 0.469066625	 0.023211296	 0.011226758	 0.010213168	 0.020315613	 0.002243319	 0.031801115	 0.729889360
290	 4324	 2296	 306861	 4	 8	 2	 2	 0.469073300	 0.023156430	 0.011230738	 0.010216651	 0.020250699	 0.002205757	 0.031702506	 0.730429012
291	 4372	 2321	 311233	 4	 8	 2	 2	 0.469079862	 0.023106396	 0.011233314	 0.010218951	 0.020192033	 0.002189624	 0.031605259	 0.731093408
292	 4420	 2345	 315653	 4	 8	 2	 2	 0.469085960	 0.023030702	 0.011234546	 0.010220068	 0.020104681	 0.002146509	 0.031514621	 0.730794189
293	 4480	 2375	 320133	 4	 8	 2	 2	 0.469092429	 0.022964202	 0.011236875	 0.010222128	 0.020027162	 0.002201971	 0.031418188	 0.730920620
294	 4532	 2401	 324665	 4	 8	 2	 2	 0.469099990	 0.022887049	 0.011240508	 0.010225333	 0.019936599	 0.002046590	 0.031305091	 0.731096687
295	 4568	 2420	 329233	 4	 8	 2	 2	 0.469105580	 0.022822554	 0.011242503	 0.010226997	 0.019861397	 0.002054190	 0.031221222	 0.730994895
296	 4612	 2443	 333845	 4	 8	 2	 2	 0.469111450	 0.022769422	 0.011245109	 0.010229322	 0.019798841	 0.002136832	 0.031132888	 0.731362341
297	 4668	 2473	 338513	 4	 8	 2	 2	 0.469118667	 0.022700872	 0.011250536	 0.010233538	 0.019716872	 0.002167223	 0.031023961	 0.731720609
298	 4720	 2499	 343233	 4	 8	 2	 2	 0.469125814	 0.022654898	 0.011256556	 0.010238316	 0.019660477	 0.002128432	 0.030915690	 0.732796135
299	 4764	 2521	 347997	 4	 8	 2	 2	 0.469132699	 0.022590695	 0.011261564	 0.010242507	 0.019583582	 0.002153470	 0.030811033	 0.733201474
300	 4824	 2551	 352821	 4	 8	 2	 2	 0.469140115	 0.022528822	 0.011266651	 0.010246774	 0.019509239	 0.002199630	 0.030697920	 0.733887585
301	 4880	 2579	 357701	 4	 8	 2	 2	 0.469147987	 0.022471006	 0.011272245	 0.010251726	 0.019439203	 0.002105328	 0.030577370	 0.734890096
302	 4936	 2607	 362637	 4	 8	 2	 2	 0.469155224	 0.022399012	 0.011278233	 0.010256647	 0.019352447	 0.002095693	 0.030466131	 0.735210263
303	 4988	 2633	 367625	 4	 8	 2	 2	 0.469162035	 0.022352039	 0.011283661	 0.010261326	 0.019294887	 0.002081490	 0.030361073	 0.736207156
304	 5036	 2657	 372661	 4	 8	 2	 2	 0.469167672	 0.022289958	 0.011286923	 0.010264502	 0.019221019	 0.002463960	 0.030273835	 0.736277970
305	 5120	 2699	 377781	 4	 8	 2	 2	 0.469176485	 0.022212672	 0.011293963	 0.010270970	 0.019127185	 0.002211962	 0.030136939	 0.737058019
306	 5180	 2729	 382961	 4	 8	 2	 2	 0.469182938	 0.022155066	 0.011298290	 0.010274516	 0.019057691	 0.002297892	 0.030036315	 0.737609307
307	 5240	 2760	 388201	 4	 8	 2	 2	 0.469190487	 0.022094144	 0.011303438	 0.010279021	 0.018983769	 0.002185669	 0.029918164	 0.738485945
308	 5304	 2793	 393505	 4	 8	 2	 2	 0.469197876	 0.022040691	 0.011306349	 0.010281640	 0.018919791	 0.002167650	 0.029802054	 0.739569509
309	 5348	 2815	 398853	 4	 8	 2	 2	 0.469205052	 0.021960497	 0.011310497	 0.010285224	 0.018823816	 0.002275454	 0.029688865	 0.739687973
310	 5416	 2850	 404269	 4	 8	 2	 2	 0.469213140	 0.021888159	 0.011316593	 0.010290506	 0.018735694	 0.002090978	 0.029560757	 0.740446493
311	 5464	 2875	 409733	 4	 8	 2	 2	 0.469220100	 0.021807830	 0.011320701	 0.010293975	 0.018639291	 0.002000782	 0.029450075	 0.740501677
312	 5516	 2901	 415249	 4	 8	 2	 2	 0.469225891	 0.021739987	 0.011323499	 0.010296442	 0.018558162	 0.002108654	 0.029357676	 0.740521385
313	 5568	 2928	 420817	 4	 8	 2	 2	 0.469232434	 0.021693032	 0.011326938	 0.010299420	 0.018501030	 0.002161938	 0.029252907	 0.741568418
314	 5624	 2957	 426441	 4	 8	 2	 2	 0.469238708	 0.021629483	 0.011329457	 0.010301567	 0.018424927	 0.002095499	 0.029152094	 0.741952967
315	 5676	 2984	 432117	 4	 8	 2	 2	 0.469245269	 0.021570822	 0.011331395	 0.010303461	 0.018354832	 0.001894804	 0.029046294	 0.742635956
316	 5708	 3001	 437825	 4	 8	 2	 2	 0.469250274	 0.021514958	 0.011332029	 0.010304106	 0.018288754	 0.002128157	 0.028965323	 0.742783298
317	 5768	 3032	 443593	 4	 8	 2	 2	 0.469256820	 0.021458359	 0.011334626	 0.010306521	 0.018220522	 0.001999687	 0.028859072	 0.743556808
318	 5820	 3059	 449413	 4	 8	 2	 2	 0.469262609	 0.021391054	 0.011335622	 0.010307483	 0.018140586	 0.001978446	 0.028764796	 0.743653932
319	 5876	 3089	 455289	 4	 8	 2	 2	 0.469268668	 0.021354518	 0.011337796	 0.010309528	 0.018096127	 0.001949394	 0.028665782	 0.744948020
320	 5924	 3114	 461213	 4	 8	 2	 2	 0.469274156	 0.021299452	 0.011339681	 0.010311155	 0.018029928	 0.001985840	 0.028575802	 0.745366730
321	 5968	 3136	 467181	 4	 8	 2	 2	 0.469281019	 0.021221126	 0.011341610	 0.010313292	 0.017936110	 0.001948143	 0.028462871	 0.745572216
322	 6016	 3160	 473197	 4	 8	 2	 2	 0.469286253	 0.021170031	 0.011344709	 0.010315879	 0.017873662	 0.001966766	 0.028376432	 0.746042759
323	 6056	 3180	 479253	 4	 8	 2	 2	 0.469291999	 0.021103930	 0.011348739	 0.010318937	 0.017792751	 0.001918745	 0.028281247	 0.746216411
324	 6112	 3209	 485365	 4	 8	 2	 2	 0.469297363	 0.021053055	 0.011350590	 0.010320568	 0.017731194	 0.002017885	 0.028192107	 0.746771244
325	 6176	 3241	 491541	 4	 8	 2	 2	 0.469303404	 0.020994765	 0.011352543	 0.010322595	 0.017660689	 0.001942418	 0.028091360	 0.747374450
326	 6220	 3263	 497761	 4	 8	 2	 2	 0.469309090	 0.020941896	 0.011353712	 0.010323883	 0.017597052	 0.001845488	 0.027996212	 0.748026050
327	 6272	 3289	 504033	 4	 8	 2	 2	 0.469313870	 0.020896470	 0.011354375	 0.010324578	 0.017542538	 0.001955999	 0.027915969	 0.748548981
328	 6328	 3317	 510361	 4	 8	 2	 2	 0.469319634	 0.020838951	 0.011355553	 0.010325885	 0.017473216	 0.001927851	 0.027818896	 0.749093388
329	 6372	 3340	 516733	 4	 8	 2	 2	 0.469324882	 0.020779482	 0.011356868	 0.010327179	 0.017401391	 0.002059869	 0.027730208	 0.749344632
330	 6432	 3372	 523165	 4	 8	 2	 2	 0.469330788	 0.020725406	 0.011358576	 0.010328699	 0.017335663	 0.001907489	 0.027630080	 0.750102995
331	 6476	 3395	 529641	 4	 8	 2	 2	 0.469335475	 0.020667744	 0.011359277	 0.010329367	 0.017266224	 0.001919526	 0.027550346	 0.750180950
332	 6524	 3420	 536165	 4	 8	 2	 2	 0.469340733	 0.020600801	 0.011360246	 0.010330270	 0.017185396	 0.001915920	 0.027460628	 0.750194120
333	 6568	 3445	 542733	 4	 8	 2	 2	 0.469345902	 0.020531347	 0.011360570	 0.010330644	 0.017101861	 0.002006636	 0.027372127	 0.750082265
334	 6636	 3480	 549369	 4	 8	 2	 2	 0.469351666	 0.020472405	 0.011362147	 0.010332242	 0.017030002	 0.001912186	 0.027273116	 0.750644129
335	 6684	 3504	 556053	 4	 8	 2	 2	 0.469356516	 0.020399223	 0.011362721	 0.010332841	 0.016941573	 0.001818025	 0.027189521	 0.750260490
336	 6732	 3529	 562785	 4	 8	 2	 2	 0.469360842	 0.020341174	 0.011363223	 0.010333339	 0.016871293	 0.001841751	 0.027114752	 0.750188448
337	 6780	 3554	 569565	 4	 8	 2	 2	 0.469365527	 0.020267775	 0.011363574	 0.010333659	 0.016782487	 0.001828982	 0.027033529	 0.749727283
338	 6824	 3576	 576389	 4	 8	 2	 2	 0.469369834	 0.020199226	 0.011364222	 0.010334322	 0.016699197	 0.001773288	 0.026958644	 0.749267126
339	 6880	 3604	 583269	 4	 8	 2	 2	 0.469374209	 0.020170321	 0.011364932	 0.010334927	 0.016663738	 0.001849838	 0.026882369	 0.750317857
340	 6936	 3632	 590205	 4	 8	 2	 2	 0.469378832	 0.020106866	 0.011365274	 0.010335354	 0.016586640	 0.001784808	 0.026801517	 0.750213713
341	 6988	 3658	 597193	 4	 8	 2	 2	 0.469383020	 0.020050889	 0.011365835	 0.010335915	 0.016518351	 0.001700164	 0.026728077	 0.750180751
342	 7028	 3678	 604221	 4	 8	 2	 2	 0.469386972	 0.019989547	 0.011365895	 0.010335959	 0.016443796	 0.001667866	 0.026658585	 0.749835271
343	 7068	 3698	 611289	 4	 8	 2	 2	 0.469390875	 0.019937629	 0.011366294	 0.010336333	 0.016380367	 0.001788384	 0.026589766	 0.749823430
344	 7112	 3721	 618401	 4	 8	 2	 2	 0.469395032	 0.019877810	 0.011367111	 0.010337101	 0.016306934	 0.001861041	 0.026516287	 0.749645311
345	 7180	 3755	 625581	 4	 8	 2	 2	 0.469399519	 0.019811478	 0.011367850	 0.010337805	 0.016225493	 0.001895315	 0.026436731	 0.749392108
346	 7244	 3789	 632825	 4	 8	 2	 2	 0.469404040	 0.019763354	 0.011368873	 0.010338906	 0.016165979	 0.001897862	 0.026356341	 0.749851946
347	 7300	 3818	 640125	 4	 8	 2	 2	 0.469408575	 0.019709128	 0.011369581	 0.010339586	 0.016099142	 0.001789545	 0.026275456	 0.750096525
348	 7356	 3846	 647481	 4	 8	 2	 2	 0.469412885	 0.019650344	 0.011369982	 0.010339979	 0.016026838	 0.001923588	 0.026198343	 0.750060569
349	 7412	 3874	 654893	 4	 8	 2	 2	 0.469418208	 0.019586870	 0.011371059	 0.010340978	 0.015948182	 0.001743884	 0.026102795	 0.750374433
350	 7456	 3896	 662349	 4	 8	 2	 2	 0.469422681	 0.019527544	 0.011371399	 0.010341344	 0.015875020	 0.001930499	 0.026022217	 0.750418132
351	 7520	 3928	 669869	 4	 8	 2	 2	 0.469427899	 0.019452847	 0.011371633	 0.010341555	 0.015782877	 0.001775483	 0.025927929	 0.750266142
352	 7588	 3962	 677457	 4	 8	 2	 2	 0.469432410	 0.019404169	 0.011372436	 0.010342354	 0.015722260	 0.001812587	 0.025846118	 0.750757581
353	 7644	 3992	 685101	 4	 8	 2	 2	 0.469437104	 0.019333415	 0.011372469	 0.010342419	 0.015634829	 0.001664180	 0.025760724	 0.750499669
354	 7692	 4017	 692793	 4	 8	 2	 2	 0.469440799	 0.019276850	 0.011372699	 0.010342646	 0.015564662	 0.001617032	 0.025693306	 0.750267418
355	 7736	 4040	 700529	 4	 8	 2	 2	 0.469444224	 0.019232891	 0.011372740	 0.010342667	 0.015510153	 0.001719449	 0.025630648	 0.750386429
356	 7788	 4066	 708317	 4	 8	 2	 2	 0.469448665	 0.019188546	 0.011372651	 0.010342710	 0.015455197	 0.001734718	 0.025549169	 0.751043852
357	 7840	 4092	 716157	 4	 8	 2	 2	 0.469452519	 0.019152366	 0.011373351	 0.010343387	 0.015409738	 0.001727252	 0.025478258	 0.751714120
358	 7896	 4120	 724053	 4	 8	 2	 2	 0.469456653	 0.019112886	 0.011374685	 0.010344657	 0.015359654	 0.001735170	 0.025401978	 0.752417235
359	 7948	 4146	 732001	 4	 8	 2	 2	 0.469460961	 0.019045414	 0.011375382	 0.010345382	 0.015275094	 0.001843662	 0.025322231	 0.752122271
360	 8016	 4180	 740017	 4	 8	 2	 2	 0.469465486	 0.018983039	 0.011376096	 0.010346190	 0.015196717	 0.001801450	 0.025238209	 0.752154735
361	 8076	 4211	 748093	 4	 8	 2	 2	 0.469469801	 0.018918678	 0.011376721	 0.010346808	 0.015115773	 0.001671127	 0.025157811	 0.752000154
362	 8136	 4241	 756229	 4	 8	 2	 2	 0.469474295	 0.018862469	 0.011378016	 0.010348063	 0.015044384	 0.001627628	 0.025073814	 0.752277606
363	 8188	 4267	 764417	 4	 8	 2	 2	 0.469478645	 0.018815698	 0.011380417	 0.010350366	 0.014983878	 0.001636025	 0.024992225	 0.752862075
364	 8236	 4291	 772653	 4	 8	 2	 2	 0.469482301	 0.018761992	 0.011381516	 0.010351428	 0.014915544	 0.001703779	 0.024923453	 0.752784619
365	 8292	 4320	 780945	 4	 8	 2	 2	 0.469486675	 0.018714757	 0.011383089	 0.010352805	 0.014854878	 0.001586714	 0.024840922	 0.753384158
366	 8336	 4342	 789281	 4	 8	 2	 2	 0.469490295	 0.018664380	 0.011383741	 0.010353442	 0.014790859	 0.001604326	 0.024772414	 0.753434026
367	 8396	 4372	 797677	 4	 8	 2	 2	 0.469494012	 0.018613057	 0.011385106	 0.010354730	 0.014724987	 0.001606402	 0.024701861	 0.753508304
368	 8448	 4398	 806125	 4	 8	 2	 2	 0.469497618	 0.018555552	 0.011385829	 0.010355475	 0.014651670	 0.001671547	 0.024633241	 0.753272885
369	 8516	 4432	 814641	 4	 8	 2	 2	 0.469501914	 0.018496111	 0.011386884	 0.010356505	 0.014575493	 0.001639162	 0.024551216	 0.753368448
370	 8576	 4463	 823217	 4	 8	 2	 2	 0.469505805	 0.018444302	 0.011387621	 0.010357311	 0.014509113	 0.001630919	 0.024476695	 0.753545425
371	 8628	 4489	 831845	 4	 8	 2	 2	 0.469509640	 0.018385699	 0.011388209	 0.010357972	 0.014434079	 0.001494994	 0.024403018	 0.753419058
372	 8680	 4516	 840525	 4	 8	 2	 2	 0.469512775	 0.018358009	 0.011388735	 0.010358481	 0.014398375	 0.001534749	 0.024342629	 0.754150625
373	 8744	 4548	 849269	 4	 8	 2	 2	 0.469515835	 0.018305988	 0.011388862	 0.010358626	 0.014331888	 0.001491352	 0.024283537	 0.753843575
374	 8816	 4584	 858085	 4	 8	 2	 2	 0.469518878	 0.018251665	 0.011388965	 0.010358752	 0.014262355	 0.001493293	 0.024224628	 0.753434287
375	 8880	 4617	 866965	 4	 8	 2	 2	 0.469521838	 0.018202430	 0.011389287	 0.010359085	 0.014199034	 0.001587893	 0.024167183	 0.753187885
376	 8952	 4654	 875917	 4	 8	 2	 2	 0.469525534	 0.018157688	 0.011390448	 0.010360253	 0.014140698	 0.001540341	 0.024095284	 0.753578493
377	 9004	 4681	 884921	 4	 8	 2	 2	 0.469528723	 0.018109959	 0.011391062	 0.010360874	 0.014078861	 0.001498265	 0.024033053	 0.753543835
378	 9060	 4711	 893981	 4	 8	 2	 2	 0.469531926	 0.018074532	 0.011391577	 0.010361410	 0.014032843	 0.001486519	 0.023970396	 0.754035627
379	 9112	 4738	 903093	 4	 8	 2	 2	 0.469535033	 0.018039811	 0.011392217	 0.010362020	 0.013987571	 0.001511915	 0.023909456	 0.754505261
380	 9164	 4764	 912257	 4	 8	 2	 2	 0.469538399	 0.017993370	 0.011392779	 0.010362558	 0.013927166	 0.001447755	 0.023843273	 0.754651845
381	 9208	 4786	 921465	 4	 8	 2	 2	 0.469541376	 0.017949051	 0.011393137	 0.010362922	 0.013869566	 0.001417076	 0.023784568	 0.754651136
382	 9264	 4814	 930729	 4	 8	 2	 2	 0.469544029	 0.017907198	 0.011393239	 0.010363023	 0.013815275	 0.001574157	 0.023732142	 0.754554646
383	 9340	 4854	 940069	 4	 8	 2	 2	 0.469547494	 0.017853924	 0.011393750	 0.010363468	 0.013745729	 0.001504565	 0.023663473	 0.754492994
384	 9400	 4886	 949469	 4	 8	 2	 2	 0.469550911	 0.017805695	 0.011394380	 0.010364092	 0.013682503	 0.001425632	 0.023595572	 0.754620211
385	 9448	 4910	 958917	 4	 8	 2	 2	 0.469553566	 0.017760355	 0.011394674	 0.010364377	 0.013623201	 0.001366465	 0.023542685	 0.754389514
386	 9492	 4932	 968409	 4	 8	 2	 2	 0.469555966	 0.017711042	 0.011394783	 0.010364486	 0.013558758	 0.001459694	 0.023494765	 0.753829303
387	 9556	 4966	 977965	 4	 8	 2	 2	 0.469558825	 0.017668598	 0.011395011	 0.010364694	 0.013503077	 0.001431786	 0.023437568	 0.753858007
388	 9620	 4998	 987585	 4	 8	 2	 2	 0.469561704	 0.017619972	 0.011395328	 0.010364977	 0.013439118	 0.001471573	 0.023379809	 0.753640539
389	 9688	 5033	 997273	 4	 8	 2	 2	 0.469564965	 0.017582508	 0.011396040	 0.010365670	 0.013389357	 0.001444746	 0.023314236	 0.754153296
390	 9740	 5060	 1007013	 4	 8	 2	 2	 0.469567910	 0.017546408	 0.011396519	 0.010366144	 0.013341505	 0.001445875	 0.023254828	 0.754527509
391	 9796	 5088	 1016809	 4	 8	 2	 2	 0.469570774	 0.017506363	 0.011397078	 0.010366680	 0.013288316	 0.001409644	 0.023196932	 0.754684419
392	 9852	 5119	 1026661	 4	 8	 2	 2	 0.469573635	 0.017474005	 0.011397492	 0.010367116	 0.013245302	 0.001378233	 0.023138937	 0.755177545
393	 9912	 5150	 1036573	 4	 8	 2	 2	 0.469576055	 0.017447492	 0.011398198	 0.010367840	 0.013209695	 0.001493738	 0.023089774	 0.755637183
394	 9972	 5180	 1046545	 4	 8	 2	 2	 0.469578875	 0.017415856	 0.011399861	 0.010369451	 0.013166443	 0.001414326	 0.023032367	 0.756147039
395	 10032	 5210	 1056577	 4	 8	 2	 2	 0.469581608	 0.017383202	 0.011400471	 0.010370041	 0.013122689	 0.001402204	 0.022976583	 0.756561691
396	 10092	 5240	 1066669	 4	 8	 2	 2	 0.469584339	 0.017336177	 0.011400663	 0.010370272	 0.013060165	 0.001492969	 0.022920697	 0.756354692
397	 10176	 5282	 1076845	 4	 8	 2	 2	 0.469587343	 0.017297219	 0.011401138	 0.010370780	 0.013007992	 0.001510028	 0.022859074	 0.756689408
398	 10252	 5321	 1087097	 4	 8	 2	 2	 0.469590490	 0.017248230	 0.011401527	 0.010371248	 0.012942435	 0.001447128	 0.022794329	 0.756689528
399	 10320	 5356	 1097417	 4	 8	 2	 2	 0.469593528	 0.017201303	 0.011401793	 0.010371514	 0.012879594	 0.001435494	 0.022731644	 0.756711811
400	 10392	 5392	 1107809	 4	 8	 2	 2	 0.469596520	 0.017169466	 0.011402475	 0.010372231	 0.012836437	 0.001416513	 0.022669755	 0.757373226
401	 10452	 5422	 1118261	 4	 8	 2	 2	 0.469599350	 0.017126765	 0.011403183	 0.010373005	 0.012778635	 0.001330903	 0.022611065	 0.757450638
402	 10524	 5458	 1128785	 4	 8	 2	 2	 0.469601794	 0.017090791	 0.011403566	 0.010373381	 0.012730036	 0.001322939	 0.022560243	 0.757562382
403	 10592	 5494	 1139377	 4	 8	 2	 2	 0.469604268	 0.017055893	 0.011403998	 0.010373859	 0.012682757	 0.001368454	 0.022508690	 0.757747057
404	 10668	 5532	 1150045	 4	 8	 2	 2	 0.469606745	 0.017015480	 0.011404318	 0.010374161	 0.012628068	 0.001353970	 0.022456950	 0.757693285
405	 10752	 5575	 1160797	 4	 8	 2	 2	 0.469609243	 0.016985872	 0.011404833	 0.010374692	 0.012587679	 0.001325195	 0.022404645	 0.758140678
406	 10820	 5613	 1171617	 4	 8	 2	 2	 0.469611557	 0.016950607	 0.011405375	 0.010375245	 0.012539557	 0.001374159	 0.022356090	 0.758209813
407	 10900	 5655	 1182517	 4	 8	 2	 2	 0.469614088	 0.016917131	 0.011405952	 0.010375800	 0.012493741	 0.001308249	 0.022302862	 0.758518405
408	 10984	 5697	 1193501	 4	 8	 2	 2	 0.469616401	 0.016886796	 0.011406333	 0.010376162	 0.012452286	 0.001376891	 0.022254110	 0.758816949
409	 11060	 5735	 1204561	 4	 8	 2	 2	 0.469618929	 0.016844188	 0.011406810	 0.010376570	 0.012394005	 0.001300728	 0.022200695	 0.758723440
410	 11140	 5776	 1215701	 4	 8	 2	 2	 0.469621233	 0.016802086	 0.011407006	 0.010376773	 0.012336543	 0.001416848	 0.022151918	 0.758493500
411	 11236	 5825	 1226937	 4	 8	 2	 2	 0.469623889	 0.016760840	 0.011407426	 0.010377189	 0.012279918	 0.001324215	 0.022095521	 0.758562787
412	 11312	 5865	 1238249	 4	 8	 2	 2	 0.469626526	 0.016722679	 0.011407907	 0.010377626	 0.012227333	 0.001284865	 0.022039414	 0.758762410
413	 11380	 5899	 1249629	 4	 8	 2	 2	 0.469628890	 0.016681344	 0.011408346	 0.010378028	 0.012170328	 0.001283792	 0.021988977	 0.758622998
414	 11472	 5946	 1261101	 4	 8	 2	 2	 0.469631198	 0.016644209	 0.011408857	 0.010378527	 0.012118897	 0.001288825	 0.021939631	 0.758636688
415	 11564	 5993	 1272665	 4	 8	 2	 2	 0.469633393	 0.016610208	 0.011409328	 0.010378966	 0.012071712	 0.001253096	 0.021892600	 0.758713325
416	 11644	 6034	 1284309	 4	 8	 2	 2	 0.469635563	 0.016582462	 0.011409831	 0.010379456	 0.012033030	 0.001323441	 0.021845988	 0.759062103
417	 11744	 6086	 1296053	 4	 8	 2	 2	 0.469638047	 0.016550329	 0.011410136	 0.010379753	 0.011988418	 0.001244664	 0.021792520	 0.759449987
418	 11816	 6123	 1307869	 4	 8	 2	 2	 0.469640255	 0.016513914	 0.011410412	 0.010380041	 0.011937833	 0.001303695	 0.021744891	 0.759438789
419	 11912	 6171	 1319781	 4	 8	 2	 2	 0.469642548	 0.016473571	 0.011410687	 0.010380302	 0.011881699	 0.001340306	 0.021695315	 0.759314676
420	 12032	 6231	 1331813	 4	 8	 2	 2	 0.469644835	 0.016442169	 0.011411341	 0.010380884	 0.011837492	 0.001245825	 0.021645740	 0.759602991
421	 12152	 6292	 1343965	 4	 8	 2	 2	 0.469646789	 0.016407302	 0.011411504	 0.010381045	 0.011788857	 0.001231645	 0.021603304	 0.759481173
422	 12244	 6342	 1356209	 4	 8	 2	 2	 0.469648788	 0.016375696	 0.011411815	 0.010381329	 0.011744527	 0.001235582	 0.021559817	 0.759547108
423	 12348	 6399	 1368557	 4	 8	 2	 2	 0.469650754	 0.016346417	 0.011412199	 0.010381668	 0.011703293	 0.001267827	 0.021516933	 0.759700127
424	 12460	 6456	 1381017	 4	 8	 2	 2	 0.469653025	 0.016318013	 0.011412809	 0.010382240	 0.011662991	 0.001224922	 0.021467315	 0.760132940
425	 12560	 6508	 1393577	 4	 8	 2	 2	 0.469655138	 0.016290115	 0.011413303	 0.010382697	 0.011623440	 0.001199645	 0.021421046	 0.760472414
426	 12660	 6561	 1406237	 4	 8	 2	 2	 0.469657143	 0.016257656	 0.011413531	 0.010382918	 0.011577681	 0.001206530	 0.021377027	 0.760519967
427	 12772	 6618	 1419009	 4	 8	 2	 2	 0.469659083	 0.016225976	 0.011413809	 0.010383172	 0.011532876	 0.001232528	 0.021334366	 0.760555788
428	 12880	 6674	 1431889	 4	 8	 2	 2	 0.469661068	 0.016191018	 0.011414020	 0.010383369	 0.011483432	 0.001228893	 0.021290616	 0.760476726
429	 12996	 6736	 1444885	 4	 8	 2	 2	 0.469662978	 0.016158811	 0.011414231	 0.010383574	 0.011437766	 0.001212004	 0.021248456	 0.760469909
430	 13100	 6792	 1457985	 4	 8	 2	 2	 0.469664971	 0.016128120	 0.011414758	 0.010384078	 0.011393838	 0.001248530	 0.021204360	 0.760603933
431	 19650	 6792	 1477635	 6	 15	 3	 3	 0.469782033	 0.013542680	 0.007262399	 0.006806830	 0.011430736	 0.001251407	 0.018429616	 0.734832451
432	 19830	 6852	 1497465	 6	 15	 3	 3	 0.469784144	 0.013503337	 0.007262807	 0.006807213	 0.011383837	 0.001189156	 0.018375739	 0.734845957
433	 19980	 6902	 1517445	 6	 15	 3	 3	 0.469786122	 0.013467718	 0.007263061	 0.006807445	 0.011341402	 0.001202247	 0.018325090	 0.734933267
434	 20142	 6956	 1537587	 6	 15	 3	 3	 0.469788178	 0.013434813	 0.007263333	 0.006807688	 0.011302133	 0.001168019	 0.018272315	 0.735255096
435	 20304	 7012	 1557891	 6	 15	 3	 3	 0.469790012	 0.013399848	 0.007263481	 0.006807819	 0.011260452	 0.001233226	 0.018225089	 0.735241827
436	 20466	 7067	 1578357	 6	 15	 3	 3	 0.469792111	 0.013363238	 0.007263847	 0.006808161	 0.011216624	 0.001231285	 0.018170902	 0.735419608
437	 20652	 7130	 1599009	 6	 15	 3	 3	 0.469794059	 0.013327102	 0.007264153	 0.006808444	 0.011173349	 0.001175682	 0.018120478	 0.735471867
438	 20844	 7194	 1619853	 6	 15	 3	 3	 0.469795998	 0.013299453	 0.007264321	 0.006808596	 0.011140246	 0.001201959	 0.018070144	 0.735990413
439	 21042	 7261	 1640895	 6	 15	 3	 3	 0.469797978	 0.013263945	 0.007264549	 0.006808811	 0.011097682	 0.001189257	 0.018018575	 0.736126156
440	 21240	 7329	 1662135	 6	 15	 3	 3	 0.469800048	 0.013231057	 0.007264785	 0.006809027	 0.011058199	 0.001206175	 0.017964540	 0.736509638
441	 21438	 7395	 1683573	 6	 15	 3	 3	 0.469801943	 0.013200660	 0.007265167	 0.006809386	 0.011021559	 0.001192468	 0.017914896	 0.736853820
442	 21636	 7463	 1705209	 6	 15	 3	 3	 0.469803812	 0.013166840	 0.007265378	 0.006809558	 0.010980891	 0.001219661	 0.017865835	 0.736984303
443	 21846	 7534	 1727055	 6	 15	 3	 3	 0.469805824	 0.013132378	 0.007265640	 0.006809781	 0.010939371	 0.001171841	 0.017812839	 0.737242297
444	 22050	 7602	 1749105	 6	 15	 3	 3	 0.469807705	 0.013097879	 0.007266131	 0.006810227	 0.010897604	 0.001168648	 0.017763162	 0.737361896
445	 22290	 7683	 1771395	 6	 15	 3	 3	 0.469809635	 0.013062149	 0.007266515	 0.006810583	 0.010854378	 0.001165955	 0.017712030	 0.737473326
446	 22506	 7755	 1793901	 6	 15	 3	 3	 0.469811426	 0.013028086	 0.007266687	 0.006810729	 0.010813246	 0.001178091	 0.017664478	 0.737530197
447	 22716	 7828	 1816617	 6	 15	 3	 3	 0.469813236	 0.012992486	 0.007267034	 0.006811056	 0.010770094	 0.001164926	 0.017616259	 0.737528118
448	 22944	 7906	 1839561	 6	 15	 3	 3	 0.469815076	 0.012957489	 0.007267317	 0.006811313	 0.010727657	 0.001129303	 0.017567131	 0.737598470
449	 23166	 7980	 1862727	 6	 15	 3	 3	 0.469816821	 0.012932036	 0.007267749	 0.006811695	 0.010696605	 0.001132115	 0.017520398	 0.738113102
450	 23376	 8055	 1886103	 6	 15	 3	 3	 0.469818607	 0.012907378	 0.007268131	 0.006812001	 0.010666521	 0.001194120	 0.017472443	 0.738727730
451	 23622	 8138	 1909725	 6	 15	 3	 3	 0.469820540	 0.012878963	 0.007268335	 0.006812150	 0.010631980	 0.001187671	 0.017420376	 0.739304542
452	 23862	 8218	 1933587	 6	 15	 3	 3	 0.469822363	 0.012843419	 0.007268616	 0.006812381	 0.010588703	 0.001181470	 0.017371157	 0.739353141
453	 24096	 8302	 1957683	 6	 15	 3	 3	 0.469824363	 0.012807062	 0.007268942	 0.006812662	 0.010544350	 0.001139608	 0.017316964	 0.739567384
454	 24354	 8393	 1982037	 6	 15	 3	 3	 0.469826176	 0.012770833	 0.007269310	 0.006812980	 0.010500063	 0.001108298	 0.017267712	 0.739578781
455	 24594	 8473	 2006631	 6	 15	 3	 3	 0.469827855	 0.012735031	 0.007269402	 0.006813057	 0.010456424	 0.001093233	 0.017221969	 0.739464272
456	 24816	 8548	 2031447	 6	 15	 3	 3	 0.469829399	 0.012707406	 0.007269596	 0.006813228	 0.010422627	 0.001146408	 0.017179798	 0.739671463
457	 25068	 8632	 2056515	 6	 15	 3	 3	 0.469831104	 0.012675197	 0.007270244	 0.006813841	 0.010382878	 0.001109030	 0.017133100	 0.739807558
458	 25290	 8707	 2081805	 6	 15	 3	 3	 0.469832779	 0.012648265	 0.007270913	 0.006814457	 0.010349513	 0.001104578	 0.017087109	 0.740222645
459	 25530	 8788	 2107335	 6	 15	 3	 3	 0.469834496	 0.012620559	 0.007271437	 0.006814924	 0.010315267	 0.001118245	 0.017039840	 0.740650120
460	 25800	 8879	 2133135	 6	 15	 3	 3	 0.469836212	 0.012583106	 0.007271617	 0.006815071	 0.010269282	 0.001119937	 0.016992452	 0.740511527
461	 26070	 8970	 2159205	 6	 15	 3	 3	 0.469837868	 0.012557378	 0.007272001	 0.006815408	 0.010237468	 0.001081311	 0.016946600	 0.740996923
462	 26316	 9052	 2185521	 6	 15	 3	 3	 0.469839528	 0.012528728	 0.007272467	 0.006815816	 0.010201973	 0.001118170	 0.016900508	 0.741322606
463	 26586	 9142	 2212107	 6	 15	 3	 3	 0.469841180	 0.012495296	 0.007272835	 0.006816134	 0.010160624	 0.001110591	 0.016854537	 0.741360947
464	 26862	 9234	 2238969	 6	 15	 3	 3	 0.469842846	 0.012472300	 0.007273313	 0.006816571	 0.010131989	 0.001085193	 0.016808027	 0.742044285
465	 27144	 9328	 2266113	 6	 15	 3	 3	 0.469844435	 0.012442779	 0.007273741	 0.006816967	 0.010095318	 0.001091176	 0.016763533	 0.742252793
466	 27444	 9430	 2293557	 6	 15	 3	 3	 0.469846081	 0.012413935	 0.007274153	 0.006817326	 0.010059448	 0.001075200	 0.016717335	 0.742578585
467	 27732	 9526	 2321289	 6	 15	 3	 3	 0.469847720	 0.012383181	 0.007274566	 0.006817707	 0.010021170	 0.001097297	 0.016671211	 0.742788301
468	 28038	 9630	 2349327	 6	 15	 3	 3	 0.469849398	 0.012349499	 0.007274927	 0.006818045	 0.009979256	 0.001044777	 0.016623872	 0.742877394
469	 28320	 9725	 2377647	 6	 15	 3	 3	 0.469851038	 0.012317127	 0.007275639	 0.006818722	 0.009938646	 0.001104885	 0.016577449	 0.743004952
470	 28632	 9830	 2406279	 6	 15	 3	 3	 0.469852734	 0.012289175	 0.007276509	 0.006819547	 0.009903346	 0.001029971	 0.016529289	 0.743478776
471	 28902	 9920	 2435181	 6	 15	 3	 3	 0.469854337	 0.012258855	 0.007277236	 0.006820250	 0.009865159	 0.001041579	 0.016483668	 0.743697035
472	 29160	 10007	 2464341	 6	 15	 3	 3	 0.469855914	 0.012234369	 0.007278033	 0.006820998	 0.009834126	 0.001063193	 0.016438667	 0.744243358
473	 29466	 10109	 2493807	 6	 15	 3	 3	 0.469857697	 0.012202492	 0.007278985	 0.006821921	 0.009793732	 0.001061039	 0.016387624	 0.744616306
474	 29760	 10207	 2523567	 6	 15	 3	 3	 0.469859393	 0.012175028	 0.007279781	 0.006822674	 0.009758898	 0.001058567	 0.016338927	 0.745154682
475	 30066	 10310	 2553633	 6	 15	 3	 3	 0.469861113	 0.012144386	 0.007280762	 0.006823615	 0.009719908	 0.001029241	 0.016289370	 0.745540545
476	 30372	 10413	 2584005	 6	 15	 3	 3	 0.469862757	 0.012119502	 0.007281635	 0.006824423	 0.009688143	 0.001031575	 0.016241903	 0.746187298
477	 30678	 10515	 2614683	 6	 15	 3	 3	 0.469864372	 0.012092580	 0.007282383	 0.006825093	 0.009653880	 0.001030993	 0.016195116	 0.746680686
478	 30948	 10605	 2645631	 6	 15	 3	 3	 0.469865986	 0.012063162	 0.007283310	 0.006825959	 0.009616303	 0.001045308	 0.016148207	 0.747027983
479	 31254	 10708	 2676885	 6	 15	 3	 3	 0.469867565	 0.012037152	 0.007283895	 0.006826501	 0.009583210	 0.001074649	 0.016102201	 0.747547012
480	 31578	 10818	 2708463	 6	 15	 3	 3	 0.469869314	 0.012004889	 0.007284484	 0.006827056	 0.009542204	 0.001013133	 0.016051086	 0.747917559
481	 31866	 10917	 2740329	 6	 15	 3	 3	 0.469870855	 0.011975237	 0.007285050	 0.006827596	 0.009504439	 0.001045019	 0.016005901	 0.748176403
482	 32190	 11028	 2772519	 6	 15	 3	 3	 0.469872445	 0.011945064	 0.007285437	 0.006827951	 0.009466094	 0.001052892	 0.015959154	 0.748477222
483	 32520	 11138	 2805039	 6	 15	 3	 3	 0.469874121	 0.011910970	 0.007286085	 0.006828584	 0.009422536	 0.001047512	 0.015909733	 0.748659340
484	 32838	 11244	 2837877	 6	 15	 3	 3	 0.469875786	 0.011882402	 0.007286734	 0.006829210	 0.009385893	 0.001043174	 0.015860504	 0.749181852
485	 33138	 11346	 2871015	 6	 15	 3	 3	 0.469877467	 0.011850924	 0.007287405	 0.006829842	 0.009345487	 0.001011941	 0.015810610	 0.749555154
486	 33420	 11440	 2904435	 6	 15	 3	 3	 0.469879067	 0.011823049	 0.007288056	 0.006830454	 0.009309604	 0.001033644	 0.015762987	 0.750051306
487	 33720	 11541	 2938155	 6	 15	 3	 3	 0.469880668	 0.011794556	 0.007288674	 0.006831043	 0.009272906	 0.001015112	 0.015715205	 0.750518748
488	 34038	 11651	 2972193	 6	 15	 3	 3	 0.469882092	 0.011769699	 0.007289107	 0.006831436	 0.009240928	 0.000999415	 0.015672555	 0.750975113
489	 34338	 11754	 3006531	 6	 15	 3	 3	 0.469883488	 0.011743121	 0.007289425	 0.006831720	 0.009206800	 0.000980246	 0.015630649	 0.751288115
490	 34620	 11850	 3041151	 6	 15	 3	 3	 0.469884883	 0.011718449	 0.007289687	 0.006831940	 0.009175103	 0.001008625	 0.015588661	 0.751729056
491	 34908	 11947	 3076059	 6	 15	 3	 3	 0.469886344	 0.011695925	 0.007289964	 0.006832183	 0.009146096	 0.000991476	 0.015544543	 0.752413537
492	 35190	 12042	 3111249	 6	 15	 3	 3	 0.469887709	 0.011671253	 0.007290199	 0.006832390	 0.009114337	 0.000959866	 0.015503252	 0.752826070
493	 35484	 12141	 3146733	 6	 15	 3	 3	 0.469889073	 0.011642804	 0.007290439	 0.006832603	 0.009077686	 0.000973623	 0.015461843	 0.753002368
494	 35784	 12241	 3182517	 6	 15	 3	 3	 0.469890517	 0.011617119	 0.007290851	 0.006832956	 0.009044388	 0.000965186	 0.015417884	 0.753483357
495	 36066	 12339	 3218583	 6	 15	 3	 3	 0.469891854	 0.011590666	 0.007291201	 0.006833262	 0.009010102	 0.000979763	 0.015377096	 0.753761675
496	 36366	 12440	 3254949	 6	 15	 3	 3	 0.469893315	 0.011559331	 0.007291468	 0.006833472	 0.008969540	 0.000955689	 0.015332390	 0.753915803
497	 36672	 12544	 3291621	 6	 15	 3	 3	 0.469894673	 0.011527608	 0.007291709	 0.006833691	 0.008928423	 0.000958153	 0.015290709	 0.753896216
498	 36954	 12640	 3328575	 6	 15	 3	 3	 0.469896031	 0.011497486	 0.007292019	 0.006833956	 0.008889243	 0.000971768	 0.015248928	 0.753986518
499	 37290	 12752	 3365865	 6	 15	 3	 3	 0.469897402	 0.011470364	 0.007292371	 0.006834267	 0.008853845	 0.000926690	 0.015206607	 0.754301361
500	 37554	 12841	 3403419	 6	 15	 3	 3	 0.469898617	 0.011443407	 0.007292711	 0.006834575	 0.008818613	 0.000999013	 0.015169032	 0.754392680
501	 37902	 12959	 3441321	 6	 15	 3	 3	 0.469900138	 0.011414594	 0.007293069	 0.006834912	 0.008780894	 0.000937644	 0.015121830	 0.754842068
502	 38160	 13046	 3479481	 6	 15	 3	 3	 0.469901386	 0.011384905	 0.007293361	 0.006835176	 0.008742022	 0.000916322	 0.015083015	 0.754816253
503	 38472	 13151	 3517953	 6	 15	 3	 3	 0.469902535	 0.011360040	 0.007293531	 0.006835325	 0.008709473	 0.000955224	 0.015047171	 0.754961871
504	 38784	 13256	 3556737	 6	 15	 3	 3	 0.469903802	 0.011331877	 0.007293725	 0.006835493	 0.008672544	 0.000927631	 0.015007529	 0.755079517
505	 39132	 13373	 3595869	 6	 15	 3	 3	 0.469904973	 0.011310976	 0.007293874	 0.006835610	 0.008645091	 0.000913749	 0.014970824	 0.755534679
506	 39420	 13470	 3635289	 6	 15	 3	 3	 0.469906064	 0.011284266	 0.007293976	 0.006835699	 0.008610028	 0.000921908	 0.014936537	 0.755480750
507	 39720	 13571	 3675009	 6	 15	 3	 3	 0.469907298	 0.011255049	 0.007294046	 0.006835754	 0.008571641	 0.000926486	 0.014897673	 0.755490433
508	 40044	 13680	 3715053	 6	 15	 3	 3	 0.469908445	 0.011230121	 0.007294174	 0.006835870	 0.008538772	 0.000907461	 0.014861461	 0.755653875
509	 40332	 13778	 3755385	 6	 15	 3	 3	 0.469909536	 0.011205387	 0.007294280	 0.006835958	 0.008506125	 0.000890990	 0.014826912	 0.755746458
510	 40584	 13863	 3795969	 6	 15	 3	 3	 0.469910577	 0.011179436	 0.007294364	 0.006836018	 0.008471838	 0.000911599	 0.014793885	 0.755679498
511	 40896	 13968	 3836865	 6	 15	 3	 3	 0.469911792	 0.011152996	 0.007294612	 0.006836242	 0.008436703	 0.000922885	 0.014755234	 0.755867106
512	 41208	 14072	 3878073	 6	 15	 3	 3	 0.469912988	 0.011128698	 0.007294879	 0.006836472	 0.008404324	 0.000887537	 0.014717098	 0.756174773
513	 41466	 14158	 3919539	 6	 15	 3	 3	 0.469914091	 0.011102749	 0.007295089	 0.006836662	 0.008369750	 0.000896262	 0.014681836	 0.756223485
514	 41760	 14256	 3961299	 6	 15	 3	 3	 0.469915231	 0.011078430	 0.007295208	 0.006836757	 0.008337359	 0.000907317	 0.014645297	 0.756449659
515	 42084	 14364	 4003383	 6	 15	 3	 3	 0.469916380	 0.011056823	 0.007295354	 0.006836865	 0.008308499	 0.000886900	 0.014608390	 0.756881679
516	 42384	 14464	 4045767	 6	 15	 3	 3	 0.469917526	 0.011033308	 0.007295528	 0.006837000	 0.008277026	 0.000882385	 0.014571501	 0.757184068
517	 42666	 14558	 4088433	 6	 15	 3	 3	 0.469918591	 0.011007102	 0.007295706	 0.006837155	 0.008241903	 0.000898545	 0.014537093	 0.757173500
518	 42984	 14664	 4131417	 6	 15	 3	 3	 0.469919716	 0.010979513	 0.007295760	 0.006837192	 0.008204973	 0.000870032	 0.014500703	 0.757171066
519	 43254	 14754	 4174671	 6	 15	 3	 3	 0.469920813	 0.010955038	 0.007295823	 0.006837239	 0.008172137	 0.000854416	 0.014465086	 0.757343397
520	 43488	 14833	 4218159	 6	 15	 3	 3	 0.469921848	 0.010927633	 0.007295896	 0.006837305	 0.008135298	 0.000895427	 0.014431418	 0.757211341
521	 43818	 14943	 4261977	 6	 15	 3	 3	 0.469923020	 0.010903762	 0.007296065	 0.006837450	 0.008103053	 0.000893324	 0.014393215	 0.757562700
522	 44100	 15038	 4306077	 6	 15	 3	 3	 0.469924165	 0.010874339	 0.007296139	 0.006837515	 0.008063349	 0.000887384	 0.014355778	 0.757488653
523	 44436	 15150	 4350513	 6	 15	 3	 3	 0.469925307	 0.010849694	 0.007296271	 0.006837624	 0.008029962	 0.000848448	 0.014318368	 0.757746546
524	 44724	 15247	 4395237	 6	 15	 3	 3	 0.469926313	 0.010823356	 0.007296347	 0.006837681	 0.007994270	 0.000885614	 0.014285297	 0.757657072
525	 45060	 15361	 4440297	 6	 15	 3	 3	 0.469927407	 0.010799100	 0.007296402	 0.006837724	 0.007961349	 0.000899588	 0.014249253	 0.757871286
526	 45378	 15467	 4485675	 6	 15	 3	 3	 0.469928608	 0.010772530	 0.007296603	 0.006837891	 0.007925087	 0.000868828	 0.014209589	 0.758116957
527	 45684	 15570	 4531359	 6	 15	 3	 3	 0.469929740	 0.010747216	 0.007296788	 0.006838058	 0.007890471	 0.000870911	 0.014172107	 0.758335784
528	 45990	 15672	 4577349	 6	 15	 3	 3	 0.469930919	 0.010717951	 0.007296954	 0.006838204	 0.007850410	 0.000879487	 0.014132960	 0.758365617
529	 46332	 15786	 4623681	 6	 15	 3	 3	 0.469932071	 0.010691241	 0.007297034	 0.006838265	 0.007813829	 0.000841829	 0.014094610	 0.758534009
530	 46644	 15890	 4670325	 6	 15	 3	 3	 0.469933078	 0.010668595	 0.007297101	 0.006838313	 0.007782752	 0.000850021	 0.014060996	 0.758736795
531	 46956	 15997	 4717281	 6	 15	 3	 3	 0.469934099	 0.010646996	 0.007297201	 0.006838389	 0.007753024	 0.000833589	 0.014026850	 0.759043986
532	 47268	 16103	 4764549	 6	 15	 3	 3	 0.469935081	 0.010623337	 0.007297272	 0.006838448	 0.007720434	 0.000821499	 0.013993909	 0.759140075
533	 47562	 16202	 4812111	 6	 15	 3	 3	 0.469936006	 0.010599650	 0.007297403	 0.006838557	 0.007687684	 0.000836561	 0.013962791	 0.759135472
534	 47910	 16318	 4860021	 6	 15	 3	 3	 0.469936970	 0.010578453	 0.007297558	 0.006838698	 0.007658285	 0.000814109	 0.013930306	 0.759384137
535	 48234	 16431	 4908255	 6	 15	 3	 3	 0.469937881	 0.010558487	 0.007297645	 0.006838768	 0.007630598	 0.000821387	 0.013899544	 0.759628300
536	 48540	 16534	 4956795	 6	 15	 3	 3	 0.469938812	 0.010535219	 0.007297738	 0.006838844	 0.007598280	 0.000815380	 0.013868052	 0.759675510
537	 48840	 16635	 5005635	 6	 15	 3	 3	 0.469939762	 0.010512028	 0.007297846	 0.006838941	 0.007565989	 0.000843722	 0.013835823	 0.759768935
538	 49176	 16748	 5054811	 6	 15	 3	 3	 0.469940801	 0.010487389	 0.007297916	 0.006838990	 0.007531649	 0.000834599	 0.013800475	 0.759929553
539	 49506	 16859	 5104317	 6	 15	 3	 3	 0.469941816	 0.010465306	 0.007298012	 0.006839074	 0.007500776	 0.000813580	 0.013765869	 0.760235751
540	 49830	 16968	 5154147	 6	 15	 3	 3	 0.469942774	 0.010443170	 0.007298135	 0.006839185	 0.007469741	 0.000798221	 0.013733109	 0.760437459
541	 50112	 17062	 5204259	 6	 15	 3	 3	 0.469943650	 0.010420390	 0.007298203	 0.006839241	 0.007437792	 0.000792992	 0.013703104	 0.760440142
542	 50436	 17170	 5254695	 6	 15	 3	 3	 0.469944520	 0.010400536	 0.007298285	 0.006839309	 0.007409871	 0.000796323	 0.013673249	 0.760648464
543	 50772	 17282	 5305467	 6	 15	 3	 3	 0.469945425	 0.010381000	 0.007298377	 0.006839382	 0.007382334	 0.000778895	 0.013642116	 0.760952365
544	 51048	 17376	 5356515	 6	 15	 3	 3	 0.469946281	 0.010361514	 0.007298452	 0.006839444	 0.007354834	 0.000797059	 0.013612587	 0.761171587
545	 51402	 17494	 5407917	 6	 15	 3	 3	 0.469947223	 0.010340630	 0.007298553	 0.006839527	 0.007325282	 0.000805091	 0.013580023	 0.761458939
546	 51720	 17600	 5459637	 6	 15	 3	 3	 0.469948204	 0.010320028	 0.007298701	 0.006839651	 0.007296023	 0.000787757	 0.013546050	 0.761847804
547	 77580	 17600	 5537217	 9	 28	 3	 4	 0.470000714	 0.008634449	 0.004612559	 0.004006566	 0.007299179	 0.000790947	 0.011581799	 0.745518854
548	 78039	 17704	 5615256	 9	 28	 3	 4	 0.470001603	 0.008610205	 0.004612668	 0.004006661	 0.007270415	 0.000792896	 0.011545664	 0.745752247
549	 78579	 17824	 5693835	 9	 28	 3	 4	 0.470002521	 0.008583850	 0.004612746	 0.004006733	 0.007239134	 0.000770141	 0.011508247	 0.745886887
550	 79065	 17934	 5772900	 9	 28	 3	 4	 0.470003350	 0.008561029	 0.004612812	 0.004006790	 0.007212016	 0.000770137	 0.011474321	 0.746103281
551	 79515	 18036	 5852415	 9	 28	 3	 4	 0.470004202	 0.008535373	 0.004612888	 0.004006854	 0.007181494	 0.000787037	 0.011439371	 0.746140048
552	 80010	 18147	 5932425	 9	 28	 3	 4	 0.470005104	 0.008506176	 0.004612956	 0.004006918	 0.007146724	 0.000760083	 0.011402271	 0.746007144
553	 80541	 18268	 6012966	 9	 28	 3	 4	 0.470005866	 0.008481214	 0.004613008	 0.004006965	 0.007116962	 0.000793733	 0.011370829	 0.745874675
554	 81135	 18400	 6094101	 9	 28	 3	 4	 0.470006810	 0.008454645	 0.004613091	 0.004007038	 0.007085225	 0.000764676	 0.011331747	 0.746102527
555	 81684	 18522	 6175785	 9	 28	 3	 4	 0.470007658	 0.008430887	 0.004613170	 0.004007108	 0.007056807	 0.000761609	 0.011296480	 0.746328718
556	 82242	 18647	 6258027	 9	 28	 3	 4	 0.470008513	 0.008404984	 0.004613235	 0.004007169	 0.007025797	 0.000731923	 0.011260887	 0.746387415
557	 82710	 18751	 6340737	 9	 28	 3	 4	 0.470009278	 0.008379101	 0.004613307	 0.004007239	 0.006994765	 0.000752394	 0.011228885	 0.746209520
558	 83250	 18871	 6423987	 9	 28	 3	 4	 0.470010054	 0.008353569	 0.004613356	 0.004007285	 0.006964127	 0.000752747	 0.011196366	 0.746096460
559	 83763	 18986	 6507750	 9	 28	 3	 4	 0.470010820	 0.008325798	 0.004613418	 0.004007345	 0.006930749	 0.000754013	 0.011164184	 0.745759630
560	 84357	 19121	 6592107	 9	 28	 3	 4	 0.470011618	 0.008303549	 0.004613491	 0.004007409	 0.006903957	 0.000738129	 0.011130523	 0.746016065
561	 84861	 19238	 6676968	 9	 28	 3	 4	 0.470012335	 0.008279394	 0.004613533	 0.004007443	 0.006874858	 0.000761575	 0.011100191	 0.745878449
562	 85482	 19377	 6762450	 9	 28	 3	 4	 0.470013136	 0.008258561	 0.004613611	 0.004007510	 0.006849702	 0.000740626	 0.011066215	 0.746285933
563	 86031	 19500	 6848481	 9	 28	 3	 4	 0.470013923	 0.008234366	 0.004613688	 0.004007580	 0.006820460	 0.000718852	 0.011032767	 0.746355463
564	 86553	 19616	 6935034	 9	 28	 3	 4	 0.470014637	 0.008211668	 0.004613734	 0.004007622	 0.006793008	 0.000745479	 0.011002297	 0.746359408
565	 87192	 19758	 7022226	 9	 28	 3	 4	 0.470015433	 0.008191793	 0.004613815	 0.004007699	 0.006768913	 0.000722279	 0.010968244	 0.746864562
566	 87705	 19872	 7109931	 9	 28	 3	 4	 0.470016174	 0.008169766	 0.004613867	 0.004007746	 0.006742203	 0.000714705	 0.010936449	 0.747021772
567	 88218	 19987	 7198149	 9	 28	 3	 4	 0.470016882	 0.008149632	 0.004613952	 0.004007823	 0.006717734	 0.000704865	 0.010905979	 0.747262803
568	 88758	 20109	 7286907	 9	 28	 3	 4	 0.470017606	 0.008127507	 0.004613993	 0.004007857	 0.006690847	 0.000694415	 0.010874720	 0.747376213
569	 89280	 20228	 7376187	 9	 28	 3	 4	 0.470018235	 0.008108490	 0.004614052	 0.004007911	 0.006667693	 0.000711374	 0.010847492	 0.747499032
570	 89838	 20354	 7466025	 9	 28	 3	 4	 0.470018954	 0.008086353	 0.004614115	 0.004007971	 0.006640711	 0.000722279	 0.010816296	 0.747608326
571	 90432	 20490	 7556457	 9	 28	 3	 4	 0.470019743	 0.008064387	 0.004614166	 0.004008016	 0.006613910	 0.000699956	 0.010781947	 0.747952715
572	 90999	 20617	 7647456	 9	 28	 3	 4	 0.470020436	 0.008043636	 0.004614222	 0.004008066	 0.006588553	 0.000693193	 0.010751696	 0.748127239
573	 91611	 20753	 7739067	 9	 28	 3	 4	 0.470021131	 0.008024394	 0.004614296	 0.004008131	 0.006564996	 0.000687300	 0.010721295	 0.748453786
574	 92133	 20871	 7831200	 9	 28	 3	 4	 0.470021808	 0.008003605	 0.004614372	 0.004008203	 0.006539516	 0.000677578	 0.010691549	 0.748591717
575	 92655	 20987	 7923855	 9	 28	 3	 4	 0.470022492	 0.007985405	 0.004614437	 0.004008263	 0.006517182	 0.000673584	 0.010661450	 0.748997967
576	 93150	 21098	 8017005	 9	 28	 3	 4	 0.470023136	 0.007967514	 0.004614486	 0.004008306	 0.006495213	 0.000690083	 0.010633036	 0.749316977
577	 93735	 21228	 8110740	 9	 28	 3	 4	 0.470023815	 0.007948077	 0.004614570	 0.004008384	 0.006471296	 0.000666184	 0.010602963	 0.749609045
578	 94275	 21351	 8205015	 9	 28	 3	 4	 0.470024399	 0.007929568	 0.004614641	 0.004008446	 0.006448499	 0.000685802	 0.010577056	 0.749695177
579	 94905	 21493	 8299920	 9	 28	 3	 4	 0.470025012	 0.007912141	 0.004614698	 0.004008491	 0.006427016	 0.000669534	 0.010549761	 0.749982986
580	 95499	 21627	 8395419	 9	 28	 3	 4	 0.470025591	 0.007891440	 0.004614730	 0.004008517	 0.006401492	 0.000678413	 0.010523922	 0.749857347
581	 96102	 21761	 8491521	 9	 28	 3	 4	 0.470026224	 0.007869661	 0.004614758	 0.004008541	 0.006374604	 0.000693472	 0.010495635	 0.749803238
582	 96786	 21913	 8588307	 9	 28	 3	 4	 0.470026874	 0.007847315	 0.004614799	 0.004008576	 0.006346967	 0.000689536	 0.010466494	 0.749755858
583	 97488	 22072	 8685795	 9	 28	 3	 4	 0.470027518	 0.007826467	 0.004614846	 0.004008617	 0.006321138	 0.000660366	 0.010437506	 0.749840698
584	 98118	 22215	 8783913	 9	 28	 3	 4	 0.470028108	 0.007805863	 0.004614883	 0.004008649	 0.006295583	 0.000659819	 0.010410902	 0.749777831
585	 98793	 22368	 8882706	 9	 28	 3	 4	 0.470028687	 0.007785146	 0.004614921	 0.004008684	 0.006269849	 0.000667349	 0.010384764	 0.749670006
586	 99513	 22531	 8982219	 9	 28	 3	 4	 0.470029297	 0.007764921	 0.004614974	 0.004008729	 0.006244679	 0.000659118	 0.010357093	 0.749720160
587	 100197	 22688	 9082416	 9	 28	 3	 4	 0.470029888	 0.007744945	 0.004615022	 0.004008770	 0.006219786	 0.000664472	 0.010330246	 0.749734786
588	 100908	 22846	 9183324	 9	 28	 3	 4	 0.470030498	 0.007724300	 0.004615073	 0.004008816	 0.006194023	 0.000684466	 0.010302453	 0.749753505
589	 101664	 23015	 9284988	 9	 28	 3	 4	 0.470031145	 0.007702500	 0.004615124	 0.004008862	 0.006166777	 0.000663304	 0.010272880	 0.749789759
590	 102402	 23179	 9387390	 9	 28	 3	 4	 0.470031758	 0.007683645	 0.004615183	 0.004008912	 0.006143165	 0.000647730	 0.010244785	 0.750005435
591	 103167	 23359	 9490557	 9	 28	 3	 4	 0.470032316	 0.007665487	 0.004615224	 0.004008947	 0.006120408	 0.000653266	 0.010219150	 0.750110043
592	 103932	 23531	 9594489	 9	 28	 3	 4	 0.470032912	 0.007646555	 0.004615284	 0.004008997	 0.006096635	 0.000647518	 0.010191715	 0.750271649
593	 104724	 23708	 9699213	 9	 28	 3	 4	 0.470033477	 0.007628103	 0.004615344	 0.004009049	 0.006073431	 0.000628044	 0.010165625	 0.750382075
594	 105462	 23876	 9804675	 9	 28	 3	 4	 0.470034016	 0.007611300	 0.004615404	 0.004009098	 0.006052267	 0.000643062	 0.010140655	 0.750572811
595	 106245	 24052	 9910920	 9	 28	 3	 4	 0.470034560	 0.007593897	 0.004615456	 0.004009143	 0.006030327	 0.000650564	 0.010115452	 0.750722480
596	 107091	 24242	 10018011	 9	 28	 3	 4	 0.470035124	 0.007576313	 0.004615523	 0.004009200	 0.006008117	 0.000639743	 0.010089193	 0.750933533
597	 107964	 24439	 10125975	 9	 28	 3	 4	 0.470035693	 0.007557388	 0.004615586	 0.004009256	 0.005984185	 0.000619178	 0.010062648	 0.751033697
598	 108711	 24609	 10234686	 9	 28	 3	 4	 0.470036222	 0.007539233	 0.004615635	 0.004009297	 0.005961204	 0.000626868	 0.010037915	 0.751075601
599	 109521	 24790	 10344207	 9	 28	 3	 4	 0.470036775	 0.007520361	 0.004615682	 0.004009337	 0.005937281	 0.000621254	 0.010011963	 0.751137558
600	 110358	 24977	 10454565	 9	 28	 3	 4	 0.470037297	 0.007501871	 0.004615720	 0.004009370	 0.005913813	 0.000634055	 0.009987426	 0.751131522
601	 111294	 25192	 10565859	 9	 28	 3	 4	 0.470037839	 0.007482987	 0.004615767	 0.004009409	 0.005889804	 0.000634830	 0.009961882	 0.751162042
602	 112293	 25414	 10678152	 9	 28	 3	 4	 0.470038376	 0.007465608	 0.004615812	 0.004009446	 0.005867673	 0.000627489	 0.009936517	 0.751330501
603	 113229	 25624	 10791381	 9	 28	 3	 4	 0.470038918	 0.007447412	 0.004615853	 0.004009480	 0.005844471	 0.000621302	 0.009910836	 0.751441356
604	 114264	 25860	 10905645	 9	 28	 3	 4	 0.470039437	 0.007430802	 0.004615896	 0.004009516	 0.005823257	 0.000614592	 0.009886225	 0.751631931
605	 115263	 26085	 11020908	 9	 28	 3	 4	 0.470039939	 0.007414153	 0.004615942	 0.004009555	 0.005801961	 0.000615374	 0.009862317	 0.751765860
606	 116208	 26299	 11137116	 9	 28	 3	 4	 0.470040452	 0.007396136	 0.004615979	 0.004009587	 0.005778889	 0.000615243	 0.009837847	 0.751804326
607	 117198	 26519	 11254314	 9	 28	 3	 4	 0.470040969	 0.007379579	 0.004616026	 0.004009630	 0.005757646	 0.000618144	 0.009813122	 0.752011287
608	 118197	 26742	 11372511	 9	 28	 3	 4	 0.470041491	 0.007361488	 0.004616073	 0.004009671	 0.005734402	 0.000606253	 0.009788076	 0.752087265
609	 119205	 26977	 11491716	 9	 28	 3	 4	 0.470041995	 0.007347387	 0.004616138	 0.004009728	 0.005716236	 0.000605079	 0.009763825	 0.752511062
610	 120222	 27204	 11611938	 9	 28	 3	 4	 0.470042502	 0.007331838	 0.004616195	 0.004009779	 0.005696191	 0.000599503	 0.009739384	 0.752803006
611	 121221	 27426	 11733159	 9	 28	 3	 4	 0.470042997	 0.007314819	 0.004616233	 0.004009812	 0.005674237	 0.000605021	 0.009715499	 0.752901957
612	 122256	 27660	 11855415	 9	 28	 3	 4	 0.470043496	 0.007299232	 0.004616282	 0.004009853	 0.005654089	 0.000598855	 0.009691282	 0.753175056
613	 123327	 27898	 11978742	 9	 28	 3	 4	 0.470043991	 0.007283996	 0.004616333	 0.004009897	 0.005634365	 0.000599530	 0.009667253	 0.753471127
614	 124371	 28132	 12103113	 9	 28	 3	 4	 0.470044492	 0.007268465	 0.004616375	 0.004009933	 0.005614238	 0.000603214	 0.009642852	 0.753767163
615	 125469	 28378	 12228582	 9	 28	 3	 4	 0.470044994	 0.007252043	 0.004616411	 0.004009964	 0.005592931	 0.000602439	 0.009618376	 0.753977973
616	 126603	 28634	 12355185	 9	 28	 3	 4	 0.470045471	 0.007235371	 0.004616448	 0.004009995	 0.005571266	 0.000604341	 0.009595025	 0.754075254
617	 127872	 28922	 12483057	 9	 28	 3	 4	 0.470045957	 0.007219220	 0.004616502	 0.004010040	 0.005550230	 0.000584193	 0.009571184	 0.754266157
618	 129006	 29177	 12612063	 9	 28	 3	 4	 0.470046419	 0.007203439	 0.004616536	 0.004010069	 0.005529659	 0.000589571	 0.009548463	 0.754408241
619	 130131	 29429	 12742194	 9	 28	 3	 4	 0.470046872	 0.007188204	 0.004616584	 0.004010110	 0.005509757	 0.000598582	 0.009526178	 0.754573775
620	 131400	 29711	 12873594	 9	 28	 3	 4	 0.470047340	 0.007173097	 0.004616644	 0.004010160	 0.005489984	 0.000585601	 0.009503035	 0.754821694
621	 132606	 29984	 13006200	 9	 28	 3	 4	 0.470047795	 0.007156853	 0.004616692	 0.004010201	 0.005468701	 0.000589238	 0.009480492	 0.754903154
622	 133821	 30259	 13140021	 9	 28	 3	 4	 0.470048264	 0.007140932	 0.004616742	 0.004010242	 0.005447807	 0.000589272	 0.009457209	 0.755078159
623	 135117	 30552	 13275138	 9	 28	 3	 4	 0.470048741	 0.007124680	 0.004616789	 0.004010282	 0.005426446	 0.000581484	 0.009433460	 0.755256288
624	 136404	 30842	 13411542	 9	 28	 3	 4	 0.470049195	 0.007110414	 0.004616842	 0.004010327	 0.005407658	 0.000569857	 0.009410850	 0.755554954
625	 137628	 31116	 13549170	 9	 28	 3	 4	 0.470049637	 0.007095878	 0.004616899	 0.004010376	 0.005388481	 0.000582942	 0.009388724	 0.755787264
626	 138951	 31411	 13688121	 9	 28	 3	 4	 0.470050084	 0.007080895	 0.004616954	 0.004010423	 0.005368688	 0.000575842	 0.009366328	 0.755994749
627	 140274	 31707	 13828395	 9	 28	 3	 4	 0.470050537	 0.007065715	 0.004617008	 0.004010468	 0.005348604	 0.000572106	 0.009343573	 0.756211310
628	 141588	 32004	 13969983	 9	 28	 3	 4	 0.470050976	 0.007050425	 0.004617066	 0.004010517	 0.005328339	 0.000568713	 0.009321431	 0.756367267
629	 142947	 32306	 14112930	 9	 28	 3	 4	 0.470051412	 0.007036396	 0.004617113	 0.004010557	 0.005309721	 0.000570429	 0.009299419	 0.756648988
630	 144351	 32621	 14257281	 9	 28	 3	 4	 0.470051847	 0.007021530	 0.004617168	 0.004010602	 0.005289956	 0.000573199	 0.009277416	 0.756841065
631	 145800	 32943	 14403081	 9	 28	 3	 4	 0.470052285	 0.007006575	 0.004617219	 0.004010644	 0.005270046	 0.000565315	 0.009255185	 0.757043212
632	 147240	 33265	 14550321	 9	 28	 3	 4	 0.470052713	 0.006992919	 0.004617287	 0.004010700	 0.005251817	 0.000569692	 0.009233457	 0.757345692
633	 148680	 33587	 14699001	 9	 28	 3	 4	 0.470053153	 0.006979506	 0.004617347	 0.004010752	 0.005233890	 0.000560466	 0.009211030	 0.757733498
634	 150165	 33925	 14849166	 9	 28	 3	 4	 0.470053580	 0.006965411	 0.004617411	 0.004010806	 0.005215023	 0.000550828	 0.009189195	 0.758000096
635	 151569	 34240	 15000735	 9	 28	 3	 4	 0.470053992	 0.006952131	 0.004617478	 0.004010862	 0.005197213	 0.000552586	 0.009168090	 0.758296545
636	 152991	 34560	 15153726	 9	 28	 3	 4	 0.470054411	 0.006938838	 0.004617546	 0.004010919	 0.005179357	 0.000551065	 0.009146619	 0.758623229
637	 154431	 34882	 15308157	 9	 28	 3	 4	 0.470054838	 0.006926453	 0.004617621	 0.004010981	 0.005162686	 0.000546712	 0.009124650	 0.759092499
638	 155889	 35207	 15464046	 9	 28	 3	 4	 0.470055248	 0.006913633	 0.004617691	 0.004011038	 0.005145410	 0.000545480	 0.009103478	 0.759449637
639	 157374	 35538	 15621420	 9	 28	 3	 4	 0.470055661	 0.006902096	 0.004617760	 0.004011092	 0.005129836	 0.000549513	 0.009082147	 0.759963044
640	 158967	 35893	 15780387	 9	 28	 3	 4	 0.470056070	 0.006889543	 0.004617831	 0.004011149	 0.005112870	 0.000542628	 0.009060939	 0.760356429
641	 160461	 36225	 15940848	 9	 28	 3	 4	 0.470056469	 0.006876171	 0.004617888	 0.004011195	 0.005094785	 0.000553125	 0.009040191	 0.760622330
642	 162153	 36602	 16103001	 9	 28	 3	 4	 0.470056896	 0.006862949	 0.004617961	 0.004011254	 0.005076860	 0.000539077	 0.009017968	 0.761030560
643	 163782	 36965	 16266783	 9	 28	 3	 4	 0.470057295	 0.006849392	 0.004618028	 0.004011310	 0.005058456	 0.000543274	 0.008997187	 0.761281438
644	 165465	 37341	 16432248	 9	 28	 3	 4	 0.470057713	 0.006836652	 0.004618114	 0.004011384	 0.005041113	 0.000535950	 0.008975276	 0.761720477
645	 167067	 37697	 16599315	 9	 28	 3	 4	 0.470058122	 0.006822347	 0.004618195	 0.004011450	 0.005021623	 0.000533401	 0.008953827	 0.761947632
646	 168732	 38068	 16768047	 9	 28	 3	 4	 0.470058514	 0.006808420	 0.004618263	 0.004011508	 0.005002622	 0.000527054	 0.008933251	 0.762143557
647	 170325	 38430	 16938372	 9	 28	 3	 4	 0.470058898	 0.006794176	 0.004618320	 0.004011555	 0.004983166	 0.000530055	 0.008913000	 0.762277115
648	 172044	 38815	 17110416	 9	 28	 3	 4	 0.470059299	 0.006781096	 0.004618397	 0.004011615	 0.004965246	 0.000529255	 0.008891868	 0.762617625
649	 173781	 39204	 17284197	 9	 28	 3	 4	 0.470059703	 0.006768977	 0.004618479	 0.004011680	 0.004948606	 0.000525456	 0.008870440	 0.763093687
650	 175473	 39580	 17459670	 9	 28	 3	 4	 0.470060114	 0.006756009	 0.004618559	 0.004011743	 0.004930778	 0.000531657	 0.008848656	 0.763506849
651	 177246	 39974	 17636916	 9	 28	 3	 4	 0.470060534	 0.006742310	 0.004618643	 0.004011809	 0.004911911	 0.000519310	 0.008826324	 0.763886467
652	 178947	 40353	 17815863	 9	 28	 3	 4	 0.470060942	 0.006728808	 0.004618744	 0.004011890	 0.004893266	 0.000520534	 0.008804579	 0.764239614
653	 180612	 40724	 17996475	 9	 28	 3	 4	 0.470061346	 0.006715156	 0.004618852	 0.004011975	 0.004874374	 0.000517022	 0.008782943	 0.764567891
654	 182340	 41109	 18178815	 9	 28	 3	 4	 0.470061752	 0.006702676	 0.004618962	 0.004012063	 0.004857063	 0.000517864	 0.008761211	 0.765039933
655	 184122	 41506	 18362937	 9	 28	 3	 4	 0.470062168	 0.006689658	 0.004619083	 0.004012161	 0.004838967	 0.000511945	 0.008738874	 0.765505749
656	 185760	 41871	 18548697	 9	 28	 3	 4	 0.470062556	 0.006677235	 0.004619184	 0.004012243	 0.004821681	 0.000514261	 0.008717993	 0.765914249
657	 187578	 42277	 18736275	 9	 28	 3	 4	 0.470062961	 0.006664098	 0.004619282	 0.004012321	 0.004803377	 0.000515849	 0.008696129	 0.766329213
658	 189360	 42675	 18925635	 9	 28	 3	 4	 0.470063373	 0.006650668	 0.004619381	 0.004012400	 0.004784632	 0.000510440	 0.008673821	 0.766751772
659	 191007	 43042	 19116642	 9	 28	 3	 4	 0.470063770	 0.006638274	 0.004619490	 0.004012486	 0.004767283	 0.000503214	 0.008652262	 0.767229839
660	 192708	 43424	 19309350	 9	 28	 3	 4	 0.470064160	 0.006625795	 0.004619588	 0.004012564	 0.004749796	 0.000515791	 0.008631033	 0.767671134
661	 194481	 43826	 19503831	 9	 28	 3	 4	 0.470064558	 0.006613050	 0.004619677	 0.004012635	 0.004731914	 0.000508293	 0.008609329	 0.768126004
662	 196335	 44245	 19700166	 9	 28	 3	 4	 0.470064946	 0.006600370	 0.004619757	 0.004012699	 0.004714100	 0.000514761	 0.008588108	 0.768547669
663	 198063	 44633	 19898229	 9	 28	 3	 4	 0.470065328	 0.006586682	 0.004619832	 0.004012761	 0.004694841	 0.000510543	 0.008567191	 0.768826326
664	 199989	 45067	 20098218	 9	 28	 3	 4	 0.470065706	 0.006573714	 0.004619917	 0.004012831	 0.004676546	 0.000501059	 0.008546412	 0.769178232
665	 201564	 45422	 20299782	 9	 28	 3	 4	 0.470066063	 0.006559959	 0.004619973	 0.004012876	 0.004657136	 0.000516738	 0.008526751	 0.769338684
666	 203562	 45866	 20503344	 9	 28	 3	 4	 0.470066456	 0.006548835	 0.004620044	 0.004012934	 0.004641383	 0.000500153	 0.008505099	 0.769989280
667	 205263	 46246	 20708607	 9	 28	 3	 4	 0.470066833	 0.006536003	 0.004620099	 0.004012979	 0.004623205	 0.000500788	 0.008484199	 0.770373639
668	 207018	 46639	 20915625	 9	 28	 3	 4	 0.470067213	 0.006523653	 0.004620162	 0.004013031	 0.004605665	 0.000495658	 0.008463169	 0.770828615
669	 276024	 46639	 21191649	 12	 45	 4	 5	 0.470084855	 0.005724605	 0.003397229	 0.002945201	 0.004607595	 0.000495722	 0.007418786	 0.771636289
670	 278316	 47022	 21469965	 12	 45	 4	 5	 0.470085216	 0.005710234	 0.003397285	 0.002945248	 0.004589687	 0.000502251	 0.007395920	 0.772078932
671	 280812	 47440	 21750777	 12	 45	 4	 5	 0.470085575	 0.005697024	 0.003397350	 0.002945298	 0.004573194	 0.000494098	 0.007373014	 0.772685949
672	 283104	 47824	 22033881	 12	 45	 4	 5	 0.470085932	 0.005682063	 0.003397408	 0.002945343	 0.004554499	 0.000500466	 0.007350254	 0.773043124
673	 285696	 48256	 22319577	 12	 45	 4	 5	 0.470086299	 0.005668031	 0.003397463	 0.002945388	 0.004536940	 0.000488138	 0.007326735	 0.773609387
674	 287988	 48639	 22607565	 12	 45	 4	 5	 0.470086650	 0.005653576	 0.003397515	 0.002945429	 0.004518828	 0.000490991	 0.007304205	 0.774016615
675	 290508	 49062	 22898073	 12	 45	 4	 5	 0.470087000	 0.005639619	 0.003397577	 0.002945477	 0.004501308	 0.000482882	 0.007281632	 0.774499362
676	 292872	 49456	 23190945	 12	 45	 4	 5	 0.470087344	 0.005624508	 0.003397629	 0.002945518	 0.004482321	 0.000496259	 0.007259390	 0.774790705
677	 295536	 49901	 23486481	 12	 45	 4	 5	 0.470087697	 0.005609761	 0.003397688	 0.002945562	 0.004463758	 0.000474790	 0.007236460	 0.775207913
678	 297840	 50287	 23784321	 12	 45	 4	 5	 0.470088019	 0.005594838	 0.003397726	 0.002945591	 0.004444960	 0.000469874	 0.007215541	 0.775387261
679	 300168	 50677	 24084489	 12	 45	 4	 5	 0.470088335	 0.005580541	 0.003397758	 0.002945615	 0.004426927	 0.000465684	 0.007194943	 0.775619900
680	 302580	 51080	 24387069	 12	 45	 4	 5	 0.470088641	 0.005567152	 0.003397789	 0.002945640	 0.004410013	 0.000475087	 0.007174863	 0.775924582
681	 305028	 51489	 24692097	 12	 45	 4	 5	 0.470088956	 0.005553770	 0.003397832	 0.002945673	 0.004393075	 0.000457986	 0.007154229	 0.776291959
682	 307332	 51874	 24999429	 12	 45	 4	 5	 0.470089249	 0.005540952	 0.003397861	 0.002945695	 0.004376836	 0.000470904	 0.007134929	 0.776595265
683	 309672	 52265	 25309101	 12	 45	 4	 5	 0.470089567	 0.005527272	 0.003397904	 0.002945730	 0.004359471	 0.000467622	 0.007113943	 0.776963206
684	 312144	 52679	 25621245	 12	 45	 4	 5	 0.470089880	 0.005514320	 0.003397946	 0.002945762	 0.004343005	 0.000465032	 0.007093276	 0.777401072
685	 314448	 53066	 25935693	 12	 45	 4	 5	 0.470090183	 0.005500805	 0.003397991	 0.002945798	 0.004325797	 0.000462130	 0.007073140	 0.777703445
686	 316932	 53481	 26252625	 12	 45	 4	 5	 0.470090485	 0.005487859	 0.003398026	 0.002945826	 0.004309294	 0.000458383	 0.007053074	 0.778080399
687	 319296	 53875	 26571921	 12	 45	 4	 5	 0.470090782	 0.005474285	 0.003398063	 0.002945855	 0.004291965	 0.000454598	 0.007033196	 0.778349599
688	 321636	 54267	 26893557	 12	 45	 4	 5	 0.470091076	 0.005461493	 0.003398104	 0.002945885	 0.004275604	 0.000457920	 0.007013565	 0.778704251
689	 323976	 54660	 27217533	 12	 45	 4	 5	 0.470091368	 0.005447948	 0.003398140	 0.002945915	 0.004258260	 0.000453210	 0.006993930	 0.778953804
690	 326160	 55025	 27543693	 12	 45	 4	 5	 0.470091656	 0.005433889	 0.003398173	 0.002945941	 0.004240232	 0.000458660	 0.006974575	 0.779099688
691	 328524	 55421	 27872217	 12	 45	 4	 5	 0.470091954	 0.005420450	 0.003398218	 0.002945975	 0.004222959	 0.000457159	 0.006954474	 0.779419093
692	 330900	 55818	 28203117	 12	 45	 4	 5	 0.470092240	 0.005407694	 0.003398256	 0.002946004	 0.004206544	 0.000453212	 0.006935087	 0.779758675
693	 333324	 56222	 28536441	 12	 45	 4	 5	 0.470092524	 0.005394681	 0.003398293	 0.002946032	 0.004189771	 0.000446825	 0.006915814	 0.780049997
694	 335760	 56629	 28872201	 12	 45	 4	 5	 0.470092807	 0.005381476	 0.003398338	 0.002946068	 0.004172720	 0.000444712	 0.006896532	 0.780316270
695	 337980	 57001	 29210181	 12	 45	 4	 5	 0.470093088	 0.005367916	 0.003398377	 0.002946099	 0.004155184	 0.000449736	 0.006877341	 0.780522053
696	 340464	 57418	 29550645	 12	 45	 4	 5	 0.470093372	 0.005354791	 0.003398412	 0.002946126	 0.004138187	 0.000443557	 0.006857900	 0.780820891
697	 342792	 57810	 29893437	 12	 45	 4	 5	 0.470093647	 0.005341080	 0.003398443	 0.002946151	 0.004120402	 0.000441278	 0.006839058	 0.780967167
698	 345144	 58204	 30238581	 12	 45	 4	 5	 0.470093920	 0.005327926	 0.003398470	 0.002946173	 0.004103315	 0.000440286	 0.006820273	 0.781189583
699	 347424	 58586	 30586005	 12	 45	 4	 5	 0.470094193	 0.005315459	 0.003398490	 0.002946188	 0.004087098	 0.000440790	 0.006801408	 0.781523321
700	 349824	 58988	 30935829	 12	 45	 4	 5	 0.470094472	 0.005302328	 0.003398520	 0.002946211	 0.004069981	 0.000435855	 0.006782129	 0.781808825
701	 352176	 59381	 31288005	 12	 45	 4	 5	 0.470094747	 0.005288788	 0.003398547	 0.002946233	 0.004052302	 0.000437191	 0.006763030	 0.782014593
702	 354720	 59809	 31642725	 12	 45	 4	 5	 0.470095019	 0.005276313	 0.003398581	 0.002946262	 0.004035979	 0.000436910	 0.006744091	 0.782361004
703	 357204	 60225	 31999929	 12	 45	 4	 5	 0.470095295	 0.005264150	 0.003398612	 0.002946288	 0.004020039	 0.000430825	 0.006724811	 0.782795193
704	 359532	 60616	 32359461	 12	 45	 4	 5	 0.470095567	 0.005250921	 0.003398636	 0.002946308	 0.004002680	 0.000431852	 0.006705750	 0.783047554
705	 361848	 61004	 32721309	 12	 45	 4	 5	 0.470095835	 0.005237820	 0.003398670	 0.002946335	 0.003985449	 0.000427625	 0.006686935	 0.783291547
706	 364428	 61434	 33085737	 12	 45	 4	 5	 0.470096099	 0.005225855	 0.003398689	 0.002946351	 0.003969693	 0.000430973	 0.006668351	 0.783680175
707	 366852	 61841	 33452589	 12	 45	 4	 5	 0.470096367	 0.005212717	 0.003398714	 0.002946370	 0.003952361	 0.000431619	 0.006649483	 0.783928137
708	 369372	 62261	 33821961	 12	 45	 4	 5	 0.470096635	 0.005200475	 0.003398743	 0.002946394	 0.003936177	 0.000421479	 0.006630448	 0.784332395
709	 371676	 62645	 34193637	 12	 45	 4	 5	 0.470096895	 0.005187963	 0.003398769	 0.002946415	 0.003919608	 0.000421782	 0.006612019	 0.784626106
710	 374004	 63033	 34567641	 12	 45	 4	 5	 0.470097149	 0.005175723	 0.003398796	 0.002946438	 0.003903369	 0.000421911	 0.006593921	 0.784923401
711	 376512	 63451	 34944153	 12	 45	 4	 5	 0.470097399	 0.005163667	 0.003398820	 0.002946458	 0.003887349	 0.000416341	 0.006576123	 0.785214515
712	 379020	 63871	 35323173	 12	 45	 4	 5	 0.470097643	 0.005152503	 0.003398843	 0.002946478	 0.003872487	 0.000423278	 0.006558592	 0.785611163
713	 381504	 64288	 35704677	 12	 45	 4	 5	 0.470097897	 0.005140626	 0.003398872	 0.002946503	 0.003856645	 0.000413865	 0.006540427	 0.785977147
714	 383976	 64703	 36088653	 12	 45	 4	 5	 0.470098134	 0.005129343	 0.003398894	 0.002946521	 0.003841572	 0.000412385	 0.006523327	 0.786307795
715	 386352	 65101	 36475005	 12	 45	 4	 5	 0.470098373	 0.005117676	 0.003398914	 0.002946538	 0.003825962	 0.000415454	 0.006506089	 0.786597882
716	 388920	 65530	 36863925	 12	 45	 4	 5	 0.470098622	 0.005106264	 0.003398941	 0.002946561	 0.003810661	 0.000413243	 0.006488072	 0.787023294
717	 391536	 65966	 37255461	 12	 45	 4	 5	 0.470098870	 0.005094528	 0.003398965	 0.002946582	 0.003794898	 0.000404820	 0.006470100	 0.787395578
718	 393960	 66370	 37649421	 12	 45	 4	 5	 0.470099100	 0.005082717	 0.003398982	 0.002946596	 0.003779012	 0.000408767	 0.006453380	 0.787605383
719	 396444	 66784	 38045865	 12	 45	 4	 5	 0.470099331	 0.005071278	 0.003399002	 0.002946612	 0.003763595	 0.000412344	 0.006436478	 0.787896421
720	 399096	 67227	 38444961	 12	 45	 4	 5	 0.470099573	 0.005060238	 0.003399026	 0.002946632	 0.003748684	 0.000398309	 0.006418802	 0.788346186
721	 401460	 67625	 38846421	 12	 45	 4	 5	 0.470099796	 0.005048573	 0.003399046	 0.002946648	 0.003732905	 0.000401438	 0.006402423	 0.788541015
722	 403956	 68044	 39250377	 12	 45	 4	 5	 0.470100025	 0.005036696	 0.003399063	 0.002946662	 0.003716809	 0.000398310	 0.006385599	 0.788758517
723	 406584	 68483	 39656961	 12	 45	 4	 5	 0.470100249	 0.005026054	 0.003399083	 0.002946678	 0.003702359	 0.000398002	 0.006369116	 0.789129036
724	 409056	 68896	 40066017	 12	 45	 4	 5	 0.470100477	 0.005015476	 0.003399101	 0.002946693	 0.003687969	 0.000394659	 0.006352229	 0.789561681
725	 411612	 69324	 40477629	 12	 45	 4	 5	 0.470100697	 0.005004345	 0.003399121	 0.002946710	 0.003672798	 0.000396286	 0.006335974	 0.789830391
726	 414192	 69756	 40891821	 12	 45	 4	 5	 0.470100924	 0.004993256	 0.003399142	 0.002946728	 0.003657655	 0.000391008	 0.006319084	 0.790186702


==> data/lshaped/criterionC/varth1_thX0.1_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.016001621	 0.145571194	 0.738866350
12	 47	 124	 528	 1	 1	 1	 0	 0.447349429	 0.106706251	 0.063764494	 0.063764494	 0.085558829	 0.016029999	 0.144614306	 0.737867878
13	 48	 126	 576	 1	 1	 1	 0	 0.447660793	 0.105833634	 0.063676433	 0.063676433	 0.084534430	 0.016002879	 0.143647569	 0.736758961
14	 49	 128	 625	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.016031041	 0.142677628	 0.735549076
15	 50	 130	 675	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.014863479	 0.141697550	 0.734246494
16	 51	 132	 726	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.015389561	 0.140815338	 0.734143492
17	 52	 134	 778	 1	 1	 1	 0	 0.448858051	 0.102663815	 0.063655168	 0.063655168	 0.080547368	 0.014863769	 0.139861573	 0.734038756
18	 53	 136	 831	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.015389760	 0.138967671	 0.734907646
19	 54	 138	 885	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.012177541	 0.138001112	 0.735890848
20	 56	 142	 941	 1	 1	 1	 0	 0.449634780	 0.101643547	 0.065226934	 0.065226934	 0.077954203	 0.012194796	 0.137343999	 0.740065439
21	 58	 146	 999	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.014669268	 0.136682244	 0.741058589
22	 60	 151	 1059	 1	 1	 1	 0	 0.450174841	 0.100960550	 0.065605169	 0.065605169	 0.076739783	 0.015579225	 0.135563349	 0.744748121
23	 62	 156	 1121	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.012677623	 0.134287609	 0.748593808
24	 63	 158	 1184	 1	 1	 1	 0	 0.450768814	 0.100226619	 0.065739380	 0.065739380	 0.075655198	 0.011076864	 0.133575018	 0.750339546
25	 64	 160	 1248	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.010658648	 0.133012693	 0.750730257
26	 65	 162	 1313	 1	 1	 1	 0	 0.451083292	 0.099707292	 0.066256283	 0.066256283	 0.074509389	 0.010659226	 0.132509142	 0.752455943
27	 66	 164	 1379	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.010579252	 0.132003616	 0.751612667
28	 67	 166	 1446	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.010585888	 0.131524634	 0.755271480
29	 68	 168	 1514	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.009573766	 0.131043296	 0.757258510
30	 69	 170	 1583	 1	 1	 1	 0	 0.451637028	 0.098938692	 0.066959761	 0.066959761	 0.072837183	 0.009828156	 0.130609357	 0.757516107
31	 71	 174	 1654	 1	 1	 1	 0	 0.451760469	 0.098698774	 0.066885200	 0.066885200	 0.072579735	 0.009609666	 0.130181752	 0.758161359
32	 72	 176	 1726	 1	 1	 1	 0	 0.451887066	 0.098379838	 0.066822696	 0.066822696	 0.072203323	 0.009951718	 0.129741623	 0.758275066
33	 74	 180	 1800	 1	 1	 1	 0	 0.452012384	 0.098191989	 0.066845878	 0.066845878	 0.071925623	 0.012460031	 0.129304347	 0.759386605
34	 76	 184	 1876	 1	 1	 1	 0	 0.452282712	 0.097254254	 0.066675444	 0.066675444	 0.070800955	 0.012464616	 0.128355591	 0.757693944
35	 78	 188	 1954	 1	 1	 1	 0	 0.452553068	 0.096504092	 0.066791255	 0.066791255	 0.069656069	 0.009438040	 0.127399097	 0.757494316
36	 79	 190	 2033	 1	 1	 1	 0	 0.452674456	 0.096120210	 0.066715623	 0.066715623	 0.069196246	 0.009440424	 0.126967109	 0.757048114
37	 80	 192	 2113	 1	 1	 1	 0	 0.452795872	 0.095804217	 0.066740311	 0.066740311	 0.068732662	 0.011439494	 0.126533426	 0.757145521
38	 82	 196	 2195	 1	 1	 1	 0	 0.452998917	 0.095474470	 0.066869689	 0.066869689	 0.068145574	 0.011442218	 0.125804574	 0.758910962
39	 84	 200	 2279	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.009096665	 0.125071068	 0.766228735
40	 168	 200	 2447	 2	 3	 2	 1	 0.458497881	 0.074452610	 0.021997183	 0.021841845	 0.071128862	 0.012012231	 0.103992800	 0.715940042
41	 172	 204	 2619	 2	 3	 2	 1	 0.458774190	 0.074036949	 0.022360297	 0.022198189	 0.070579649	 0.011491718	 0.102766981	 0.720435182
42	 174	 206	 2793	 2	 3	 2	 1	 0.458978128	 0.073384772	 0.022529313	 0.022365344	 0.069840925	 0.011652459	 0.101852283	 0.720501980
43	 178	 210	 2971	 2	 3	 2	 1	 0.459244862	 0.073040000	 0.022920602	 0.022749070	 0.069350469	 0.011386971	 0.100642766	 0.725735218
44	 180	 212	 3151	 2	 3	 2	 1	 0.459447652	 0.072371199	 0.023107347	 0.022933845	 0.068583095	 0.009172987	 0.099712908	 0.725795684
45	 182	 214	 3333	 2	 3	 2	 1	 0.459561460	 0.072002607	 0.023108102	 0.022932397	 0.068193775	 0.010318831	 0.099187064	 0.725927390
46	 186	 218	 3519	 2	 3	 2	 1	 0.459729875	 0.071671144	 0.023283043	 0.023107927	 0.067783868	 0.009953063	 0.098403514	 0.728339273
47	 188	 220	 3707	 2	 3	 2	 1	 0.459853196	 0.071162039	 0.023380398	 0.023205263	 0.067211552	 0.009067921	 0.097825597	 0.727437816
48	 190	 222	 3897	 2	 3	 2	 1	 0.459972922	 0.070758758	 0.023364369	 0.023189899	 0.066790030	 0.010093474	 0.097261095	 0.727513485
49	 194	 226	 4091	 2	 3	 2	 1	 0.460124865	 0.070264712	 0.023345363	 0.023169994	 0.066273099	 0.009998028	 0.096539724	 0.727832116
50	 196	 228	 4287	 2	 3	 2	 1	 0.460258287	 0.069632825	 0.023334667	 0.023158877	 0.065606582	 0.008499594	 0.095901608	 0.726086105
51	 198	 230	 4485	 2	 3	 2	 1	 0.460370049	 0.069232560	 0.023417370	 0.023240794	 0.065151931	 0.008441152	 0.095363660	 0.725984721
52	 200	 233	 4685	 2	 3	 2	 1	 0.460462862	 0.068851968	 0.023427173	 0.023250560	 0.064743811	 0.008425504	 0.094914501	 0.725410424
53	 202	 235	 4887	 2	 3	 2	 1	 0.460572773	 0.068458835	 0.023509421	 0.023332027	 0.064295561	 0.008388649	 0.094379714	 0.725355392
54	 204	 238	 5091	 2	 3	 2	 1	 0.460664485	 0.068078956	 0.023519288	 0.023341862	 0.063887302	 0.008383167	 0.093931050	 0.724775840
55	 206	 240	 5297	 2	 3	 2	 1	 0.460755400	 0.067769861	 0.023529341	 0.023348520	 0.063554104	 0.008431488	 0.093484070	 0.724934858
56	 208	 242	 5505	 2	 3	 2	 1	 0.460856705	 0.067395649	 0.023505579	 0.023324825	 0.063163765	 0.008366810	 0.092983370	 0.724814004
57	 210	 244	 5715	 2	 3	 2	 1	 0.460965365	 0.067118608	 0.023565371	 0.023383161	 0.062845690	 0.008275761	 0.092443182	 0.726052548
58	 212	 246	 5927	 2	 3	 2	 1	 0.461072436	 0.066742032	 0.023657209	 0.023474065	 0.062408616	 0.009129481	 0.091907663	 0.726185722
59	 214	 249	 6141	 2	 3	 2	 1	 0.461180868	 0.066280741	 0.023668806	 0.023485619	 0.061910615	 0.009969131	 0.091362008	 0.725473772
60	 218	 253	 6359	 2	 3	 2	 1	 0.461349748	 0.065945195	 0.023861755	 0.023679972	 0.061476706	 0.009019580	 0.090505356	 0.728633060
61	 220	 255	 6579	 2	 3	 2	 1	 0.461451596	 0.065518382	 0.023969633	 0.023788358	 0.060976348	 0.010206447	 0.089984633	 0.728106340
62	 224	 260	 6803	 2	 3	 2	 1	 0.461608797	 0.064908558	 0.024037347	 0.023855928	 0.060293672	 0.008294513	 0.089174704	 0.727880831
63	 228	 264	 7031	 2	 3	 2	 1	 0.461704516	 0.064565351	 0.024032894	 0.023849928	 0.059925826	 0.007576926	 0.088677784	 0.728089358
64	 230	 266	 7261	 2	 3	 2	 1	 0.461772997	 0.064157562	 0.024028264	 0.023845508	 0.059488111	 0.008397775	 0.088320489	 0.726417657
65	 234	 270	 7495	 2	 3	 2	 1	 0.461873720	 0.063770567	 0.024024010	 0.023839484	 0.059072262	 0.007377775	 0.087792236	 0.726380487
66	 236	 272	 7731	 2	 3	 2	 1	 0.461946029	 0.063394496	 0.024011496	 0.023826536	 0.058671204	 0.009023906	 0.087410958	 0.725246553
67	 240	 276	 7971	 2	 3	 2	 1	 0.462082293	 0.063006376	 0.024011289	 0.023824500	 0.058251707	 0.008696365	 0.086687738	 0.726819931
68	 242	 278	 8213	 2	 3	 2	 1	 0.462181547	 0.062500722	 0.024011521	 0.023825991	 0.057704308	 0.007310345	 0.086156988	 0.725428353
69	 244	 280	 8457	 2	 3	 2	 1	 0.462249817	 0.062196944	 0.024066138	 0.023880581	 0.057352253	 0.008336023	 0.085789953	 0.724991007
70	 246	 283	 8703	 2	 3	 2	 1	 0.462332870	 0.061778477	 0.024072620	 0.023887233	 0.056895423	 0.007229589	 0.085341239	 0.723899456
71	 248	 285	 8951	 2	 3	 2	 1	 0.462415460	 0.061535370	 0.024122154	 0.023935954	 0.056610277	 0.007951556	 0.084892589	 0.724861511
72	 250	 288	 9201	 2	 3	 2	 1	 0.462496366	 0.061194200	 0.024126584	 0.023940316	 0.056237337	 0.007206593	 0.084450704	 0.724614451
73	 252	 290	 9453	 2	 3	 2	 1	 0.462577631	 0.060905440	 0.024174790	 0.023987686	 0.055902166	 0.008116021	 0.084004435	 0.725026485
74	 254	 293	 9707	 2	 3	 2	 1	 0.462661325	 0.060488707	 0.024181316	 0.023994162	 0.055444997	 0.007288187	 0.083542253	 0.724049269
75	 256	 295	 9963	 2	 3	 2	 1	 0.462730008	 0.060233324	 0.024236118	 0.024048900	 0.055142215	 0.008214337	 0.083160982	 0.724297890
76	 258	 298	 10221	 2	 3	 2	 1	 0.462810421	 0.059854845	 0.024242124	 0.024055116	 0.054725879	 0.007141185	 0.082712296	 0.723651104
77	 260	 300	 10481	 2	 3	 2	 1	 0.462874264	 0.059635862	 0.024298498	 0.024111761	 0.054461170	 0.006853771	 0.082354266	 0.724138106
78	 262	 303	 10743	 2	 3	 2	 1	 0.462929659	 0.059383413	 0.024292622	 0.024106005	 0.054187252	 0.006825976	 0.082042306	 0.723814529
79	 264	 306	 11007	 2	 3	 2	 1	 0.462984618	 0.059132563	 0.024286777	 0.024100282	 0.053914863	 0.006819197	 0.081731590	 0.723497026
80	 266	 308	 11273	 2	 3	 2	 1	 0.463038533	 0.058773088	 0.024283407	 0.024097042	 0.053521884	 0.008959851	 0.081425590	 0.721801198
81	 270	 313	 11543	 2	 3	 2	 1	 0.463162046	 0.058498697	 0.024292614	 0.024106183	 0.053216224	 0.009377388	 0.080720064	 0.724710738
82	 274	 318	 11817	 2	 3	 2	 1	 0.463302183	 0.058197272	 0.024300084	 0.024113616	 0.052881267	 0.007491453	 0.079911809	 0.728268733
83	 276	 320	 12093	 2	 3	 2	 1	 0.463374958	 0.058021874	 0.024302444	 0.024115993	 0.052687086	 0.006801672	 0.079488727	 0.729938398
84	 278	 322	 12371	 2	 3	 2	 1	 0.463428541	 0.057656935	 0.024299087	 0.024112764	 0.052286485	 0.006421903	 0.079175735	 0.728214718
85	 280	 324	 12651	 2	 3	 2	 1	 0.463481176	 0.057372194	 0.024308910	 0.024122456	 0.051967735	 0.007186653	 0.078867032	 0.727454710
86	 286	 330	 12937	 2	 3	 2	 1	 0.463550061	 0.057150331	 0.024337543	 0.024150794	 0.051709229	 0.006413453	 0.078461142	 0.728390260
87	 288	 332	 13225	 2	 3	 2	 1	 0.463603244	 0.056934251	 0.024384368	 0.024197445	 0.051448144	 0.007520591	 0.078146282	 0.728559943
88	 290	 334	 13515	 2	 3	 2	 1	 0.463671212	 0.056537475	 0.024387106	 0.024200309	 0.051007403	 0.006410634	 0.077741989	 0.727245031
89	 292	 336	 13807	 2	 3	 2	 1	 0.463724336	 0.056311179	 0.024434513	 0.024247539	 0.050733652	 0.007552822	 0.077424477	 0.727304612
90	 294	 338	 14101	 2	 3	 2	 1	 0.463792866	 0.055903201	 0.024437348	 0.024250500	 0.050279060	 0.007005544	 0.077012902	 0.725893963
91	 298	 342	 14399	 2	 3	 2	 1	 0.463875015	 0.055697327	 0.024434783	 0.024248444	 0.050051309	 0.007168627	 0.076516535	 0.727912295
92	 302	 346	 14701	 2	 3	 2	 1	 0.463963398	 0.055441736	 0.024429533	 0.024243744	 0.049769308	 0.009325012	 0.075978780	 0.729700267
93	 308	 352	 15009	 2	 3	 2	 1	 0.464048481	 0.054897841	 0.024455242	 0.024269345	 0.049149914	 0.008758993	 0.075457384	 0.727534382
94	 314	 358	 15323	 2	 3	 2	 1	 0.464127830	 0.054427374	 0.024465570	 0.024278824	 0.048618669	 0.005634432	 0.074967775	 0.726010268
95	 316	 360	 15639	 2	 3	 2	 1	 0.464170308	 0.054171169	 0.024472562	 0.024285467	 0.048328141	 0.005520110	 0.074704313	 0.725141111
96	 318	 362	 15957	 2	 3	 2	 1	 0.464217284	 0.053938732	 0.024470487	 0.024283132	 0.048068515	 0.005389933	 0.074411846	 0.724867547
97	 322	 366	 16279	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.004932237	 0.074189837	 0.724496920
98	 324	 369	 16603	 2	 3	 2	 1	 0.464286660	 0.053638365	 0.024526807	 0.024338397	 0.047702305	 0.004858145	 0.073977744	 0.725060836
99	 326	 371	 16929	 2	 3	 2	 1	 0.464320552	 0.053437297	 0.024526839	 0.024338421	 0.047476088	 0.004849541	 0.073764725	 0.724428882
100	 328	 374	 17257	 2	 3	 2	 1	 0.464353196	 0.053333758	 0.024545566	 0.024356598	 0.047349815	 0.005417543	 0.073558949	 0.725047855
101	 332	 378	 17589	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.005430459	 0.073349375	 0.724255014
102	 338	 384	 17927	 2	 3	 2	 1	 0.464433702	 0.053173226	 0.024558957	 0.024369035	 0.047161950	 0.005208790	 0.073048926	 0.727912497
103	 340	 386	 18267	 2	 3	 2	 1	 0.464464015	 0.052973295	 0.024551426	 0.024361273	 0.046940361	 0.004765809	 0.072855940	 0.727096442
104	 342	 388	 18609	 2	 3	 2	 1	 0.464493347	 0.052771907	 0.024553505	 0.024363601	 0.046711878	 0.004742755	 0.072668699	 0.726198595
105	 344	 391	 18953	 2	 3	 2	 1	 0.464523691	 0.052654572	 0.024563681	 0.024373767	 0.046573915	 0.005268182	 0.072474478	 0.726525720
106	 348	 395	 19301	 2	 3	 2	 1	 0.464566932	 0.052452148	 0.024568806	 0.024378600	 0.046342223	 0.005545736	 0.072196781	 0.726516441
107	 352	 399	 19653	 2	 3	 2	 1	 0.464601540	 0.052263474	 0.024565715	 0.024375548	 0.046130211	 0.005675535	 0.071973734	 0.726146488
108	 356	 403	 20009	 2	 3	 2	 1	 0.464634191	 0.052064050	 0.024567161	 0.024377090	 0.045903375	 0.004649332	 0.071762653	 0.725503419
109	 358	 406	 20367	 2	 3	 2	 1	 0.464664390	 0.051969876	 0.024585443	 0.024394834	 0.045786724	 0.004592011	 0.071566852	 0.726172455
110	 360	 409	 20727	 2	 3	 2	 1	 0.464693185	 0.051876260	 0.024595407	 0.024404724	 0.045675073	 0.006323102	 0.071379643	 0.726765472
111	 368	 417	 21095	 2	 3	 2	 1	 0.464749154	 0.051660286	 0.024597108	 0.024406446	 0.045428706	 0.006273362	 0.071014317	 0.727462963
112	 374	 424	 21469	 2	 3	 2	 1	 0.464805605	 0.051465746	 0.024601993	 0.024411342	 0.045204700	 0.006131334	 0.070643888	 0.728523688
113	 380	 431	 21849	 2	 3	 2	 1	 0.464857477	 0.051301647	 0.024624156	 0.024433289	 0.045005665	 0.006339774	 0.070301749	 0.729734999
114	 388	 439	 22237	 2	 3	 2	 1	 0.464904466	 0.051033924	 0.024639110	 0.024448984	 0.044692008	 0.005978577	 0.069990336	 0.729156719
115	 392	 444	 22629	 2	 3	 2	 1	 0.464948902	 0.050853752	 0.024646007	 0.024455813	 0.044482339	 0.005996102	 0.069694537	 0.729666263
116	 396	 448	 23025	 2	 3	 2	 1	 0.464996975	 0.050581831	 0.024641694	 0.024451485	 0.044173618	 0.006949435	 0.069373069	 0.729127769
117	 402	 455	 23427	 2	 3	 2	 1	 0.465067528	 0.050297395	 0.024639033	 0.024448998	 0.043849128	 0.005854670	 0.068898501	 0.730021619
118	 406	 460	 23833	 2	 3	 2	 1	 0.465121564	 0.050158912	 0.024640825	 0.024450801	 0.043689200	 0.004587276	 0.068532768	 0.731896777
119	 408	 462	 24241	 2	 3	 2	 1	 0.465148658	 0.050082962	 0.024641526	 0.024451511	 0.043601585	 0.006742343	 0.068348634	 0.732757312
120	 416	 470	 24657	 2	 3	 2	 1	 0.465197257	 0.049900595	 0.024653265	 0.024461825	 0.043385319	 0.005774471	 0.068017070	 0.733648110
121	 422	 476	 25079	 2	 3	 2	 1	 0.465251138	 0.049576038	 0.024682992	 0.024491552	 0.042994574	 0.005778824	 0.067647528	 0.732858083
122	 428	 482	 25507	 2	 3	 2	 1	 0.465305584	 0.049258714	 0.024678910	 0.024487437	 0.042630650	 0.004889997	 0.067272007	 0.732231965
123	 432	 486	 25939	 2	 3	 2	 1	 0.465342211	 0.049143713	 0.024678437	 0.024486847	 0.042497992	 0.005760651	 0.067018177	 0.733289318
124	 436	 490	 26375	 2	 3	 2	 1	 0.465386629	 0.048823470	 0.024676385	 0.024484308	 0.042128461	 0.004756298	 0.066709031	 0.731886967
125	 440	 496	 26815	 2	 3	 2	 1	 0.465415650	 0.048766721	 0.024697456	 0.024505295	 0.042050312	 0.005537832	 0.066506260	 0.733265120
126	 448	 504	 27263	 2	 3	 2	 1	 0.465451945	 0.048694171	 0.024707661	 0.024514043	 0.041960145	 0.005369492	 0.066251762	 0.734986810
127	 456	 512	 27719	 2	 3	 2	 1	 0.465488492	 0.048541940	 0.024713981	 0.024520138	 0.041779649	 0.004582711	 0.065994498	 0.735545263
128	 460	 516	 28179	 2	 3	 2	 1	 0.465515324	 0.048418967	 0.024720168	 0.024526410	 0.041633035	 0.004611658	 0.065804956	 0.735795140
129	 466	 522	 28645	 2	 3	 2	 1	 0.465541741	 0.048308098	 0.024741202	 0.024547267	 0.041491508	 0.004813582	 0.065617809	 0.736204060
130	 474	 530	 29119	 2	 3	 2	 1	 0.465568124	 0.048086931	 0.024744534	 0.024550569	 0.041231795	 0.004582010	 0.065430355	 0.734933049
131	 480	 536	 29599	 2	 3	 2	 1	 0.465598325	 0.047960971	 0.024754959	 0.024560906	 0.041078544	 0.004402081	 0.065215097	 0.735427435
132	 484	 540	 30083	 2	 3	 2	 1	 0.465628075	 0.047856110	 0.024749871	 0.024555530	 0.040959139	 0.005054325	 0.065002351	 0.736221215
133	 490	 546	 30573	 2	 3	 2	 1	 0.465661803	 0.047709900	 0.024752789	 0.024558574	 0.040786443	 0.004319397	 0.064760284	 0.736715415
134	 494	 552	 31067	 2	 3	 2	 1	 0.465688990	 0.047659917	 0.024771505	 0.024576462	 0.040716584	 0.004353907	 0.064564494	 0.738175326
135	 500	 558	 31567	 2	 3	 2	 1	 0.465718002	 0.047526544	 0.024796963	 0.024601506	 0.040544827	 0.004242088	 0.064354891	 0.738507094
136	 504	 564	 32071	 2	 3	 2	 1	 0.465743910	 0.047485488	 0.024817636	 0.024621906	 0.040484028	 0.004420172	 0.064167125	 0.740028293
137	 510	 571	 32581	 2	 3	 2	 1	 0.465772899	 0.047462408	 0.024832631	 0.024635623	 0.040447752	 0.004207855	 0.063956357	 0.742106186
138	 514	 575	 33095	 2	 3	 2	 1	 0.465796218	 0.047291323	 0.024834944	 0.024637719	 0.040245432	 0.004421075	 0.063786303	 0.741402478
139	 522	 583	 33617	 2	 3	 2	 1	 0.465820790	 0.047222222	 0.024840673	 0.024643357	 0.040160668	 0.004079047	 0.063606615	 0.742410556
140	 526	 587	 34143	 2	 3	 2	 1	 0.465844830	 0.047088240	 0.024855568	 0.024658271	 0.039993788	 0.004344941	 0.063430309	 0.742361824
141	 532	 594	 34675	 2	 3	 2	 1	 0.465867373	 0.047015131	 0.024877076	 0.024679547	 0.039894280	 0.004635347	 0.063264526	 0.743151556
142	 538	 600	 35213	 2	 3	 2	 1	 0.465897659	 0.046892607	 0.024875856	 0.024677814	 0.039750577	 0.004646803	 0.063041105	 0.743841760
143	 546	 608	 35759	 2	 3	 2	 1	 0.465927804	 0.046747909	 0.024889536	 0.024691020	 0.039571176	 0.005393839	 0.062817918	 0.744181124
144	 560	 622	 36319	 2	 3	 2	 1	 0.465966134	 0.046495451	 0.024899110	 0.024700506	 0.039266542	 0.004273948	 0.062532962	 0.743535087
145	 568	 631	 36887	 2	 3	 2	 1	 0.465994854	 0.046450211	 0.024940609	 0.024741433	 0.039186581	 0.005316582	 0.062318581	 0.745366957
146	 578	 643	 37465	 2	 3	 2	 1	 0.466029143	 0.046272666	 0.024947119	 0.024747888	 0.038971796	 0.005042496	 0.062061639	 0.745592072
147	 588	 653	 38053	 2	 3	 2	 1	 0.466065481	 0.046189869	 0.024990856	 0.024790367	 0.038845349	 0.004373122	 0.061788165	 0.747552044
148	 594	 659	 38647	 2	 3	 2	 1	 0.466092457	 0.046141009	 0.025011914	 0.024811237	 0.038773662	 0.004037149	 0.061584344	 0.749232778
149	 598	 663	 39245	 2	 3	 2	 1	 0.466116120	 0.046012368	 0.025036347	 0.024835550	 0.038604654	 0.004800875	 0.061404986	 0.749326239
150	 606	 672	 39851	 2	 3	 2	 1	 0.466157858	 0.045828782	 0.025071215	 0.024869490	 0.038362891	 0.005218065	 0.061087320	 0.750217589
151	 616	 683	 40467	 2	 3	 2	 1	 0.466190235	 0.045677535	 0.025086942	 0.024885335	 0.038171751	 0.005277263	 0.060839745	 0.750784456
152	 628	 695	 41095	 2	 3	 2	 1	 0.466232699	 0.045529053	 0.025123121	 0.024921130	 0.037970034	 0.004132622	 0.060513470	 0.752378823
153	 634	 701	 41729	 2	 3	 2	 1	 0.466262159	 0.045421372	 0.025169070	 0.024966294	 0.037810302	 0.004015371	 0.060286057	 0.753430796
154	 640	 707	 42369	 2	 3	 2	 1	 0.466286521	 0.045293751	 0.025189042	 0.024986334	 0.037643539	 0.005156104	 0.060097334	 0.753673220
155	 650	 717	 43019	 2	 3	 2	 1	 0.466322534	 0.045230502	 0.025187795	 0.024984484	 0.037568249	 0.005037325	 0.059817250	 0.756144796
156	 660	 727	 43679	 2	 3	 2	 1	 0.466354733	 0.045094798	 0.025202450	 0.024998920	 0.037394883	 0.003821991	 0.059565699	 0.757059820
157	 664	 733	 44343	 2	 3	 2	 1	 0.466371979	 0.044989890	 0.025203021	 0.024999514	 0.037267921	 0.004416719	 0.059430521	 0.757016576
158	 672	 741	 45015	 2	 3	 2	 1	 0.466398398	 0.044830354	 0.025214597	 0.025011039	 0.037067299	 0.006027657	 0.059222829	 0.756977575
159	 688	 758	 45703	 2	 3	 2	 1	 0.466441833	 0.044653049	 0.025224738	 0.025021031	 0.036845724	 0.003972635	 0.058879760	 0.758376885
160	 692	 766	 46395	 2	 3	 2	 1	 0.466460751	 0.044540119	 0.025224800	 0.025021128	 0.036708741	 0.004868507	 0.058729695	 0.758391802
161	 700	 775	 47095	 2	 3	 2	 1	 0.466497964	 0.044379543	 0.025226538	 0.025022560	 0.036512541	 0.004359891	 0.058433373	 0.759489663
162	 706	 781	 47801	 2	 3	 2	 1	 0.466518403	 0.044250978	 0.025228945	 0.025024971	 0.036354495	 0.004943499	 0.058269964	 0.759413162
163	 716	 792	 48517	 2	 3	 2	 1	 0.466547597	 0.044096195	 0.025234520	 0.025030457	 0.036162044	 0.003784749	 0.058035756	 0.759810807
164	 720	 797	 49237	 2	 3	 2	 1	 0.466563896	 0.043979905	 0.025234837	 0.025030802	 0.036019926	 0.004812012	 0.057904584	 0.759523720
165	 728	 805	 49965	 2	 3	 2	 1	 0.466592452	 0.043783644	 0.025251585	 0.025047490	 0.035768212	 0.004097782	 0.057674029	 0.759157028
166	 736	 814	 50701	 2	 3	 2	 1	 0.466617852	 0.043687239	 0.025274452	 0.025069967	 0.035633929	 0.003798447	 0.057468159	 0.760199034
167	 742	 820	 51443	 2	 3	 2	 1	 0.466638220	 0.043565202	 0.025280786	 0.025076199	 0.035479694	 0.004449628	 0.057302540	 0.760266505
168	 752	 830	 52195	 2	 3	 2	 1	 0.466665784	 0.043536752	 0.025303264	 0.025097649	 0.035428712	 0.003738594	 0.057077630	 0.762763847
169	 756	 834	 52951	 2	 3	 2	 1	 0.466686077	 0.043413077	 0.025306124	 0.025100626	 0.035274571	 0.004933196	 0.056911468	 0.762817742
170	 766	 844	 53717	 2	 3	 2	 1	 0.466727985	 0.043190105	 0.025310694	 0.025105309	 0.034996484	 0.003837752	 0.056566754	 0.763524537
171	 770	 848	 54487	 2	 3	 2	 1	 0.466747360	 0.043062987	 0.025311609	 0.025105618	 0.034838819	 0.003504791	 0.056406661	 0.763437976
172	 774	 852	 55261	 2	 3	 2	 1	 0.466764745	 0.042970088	 0.025319908	 0.025113797	 0.034717873	 0.004314755	 0.056262621	 0.763741313
173	 784	 862	 56045	 2	 3	 2	 1	 0.466791172	 0.042872246	 0.025344815	 0.025138458	 0.034578459	 0.003490146	 0.056042945	 0.764989170
174	 788	 866	 56833	 2	 3	 2	 1	 0.466806954	 0.042760662	 0.025350915	 0.025144587	 0.034435524	 0.004685441	 0.055911330	 0.764794229
175	 798	 876	 57631	 2	 3	 2	 1	 0.466839397	 0.042537377	 0.025356203	 0.025149354	 0.034153937	 0.004086619	 0.055639796	 0.764513537
176	 804	 882	 58435	 2	 3	 2	 1	 0.466863476	 0.042369981	 0.025370288	 0.025163299	 0.033934699	 0.004583308	 0.055437391	 0.764285276
177	 814	 892	 59249	 2	 3	 2	 1	 0.466891298	 0.042224706	 0.025389154	 0.025182231	 0.033738949	 0.003642363	 0.055202582	 0.764904558
178	 820	 898	 60069	 2	 3	 2	 1	 0.466909572	 0.042126927	 0.025405508	 0.025198463	 0.033604139	 0.003620264	 0.055047804	 0.765278966
179	 826	 904	 60895	 2	 3	 2	 1	 0.466928302	 0.042013322	 0.025412266	 0.025205145	 0.033456479	 0.004315564	 0.054888710	 0.765427387
180	 836	 914	 61731	 2	 3	 2	 1	 0.466954510	 0.041866342	 0.025420970	 0.025213834	 0.033265070	 0.004094381	 0.054665300	 0.765866869
181	 844	 922	 62575	 2	 3	 2	 1	 0.466975926	 0.041810805	 0.025424739	 0.025217162	 0.033192259	 0.003472581	 0.054482049	 0.767423516
182	 848	 926	 63423	 2	 3	 2	 1	 0.466990204	 0.041696068	 0.025430240	 0.025222667	 0.033043381	 0.003544354	 0.054359536	 0.767042386
183	 854	 932	 64277	 2	 3	 2	 1	 0.467007392	 0.041582209	 0.025430334	 0.025222662	 0.032899516	 0.004153265	 0.054211673	 0.767034223
184	 862	 940	 65139	 2	 3	 2	 1	 0.467032700	 0.041425767	 0.025435496	 0.025227839	 0.032697550	 0.004277854	 0.053993208	 0.767240347
185	 870	 948	 66009	 2	 3	 2	 1	 0.467061753	 0.041236124	 0.025439089	 0.025231343	 0.032454132	 0.003515657	 0.053741308	 0.767307782
186	 874	 952	 66883	 2	 3	 2	 1	 0.467079912	 0.041101166	 0.025439267	 0.025231343	 0.032282342	 0.003817913	 0.053583253	 0.767052464
187	 880	 958	 67763	 2	 3	 2	 1	 0.467099706	 0.040996183	 0.025442275	 0.025234095	 0.032146192	 0.003673819	 0.053410430	 0.767568868
188	 886	 964	 68649	 2	 3	 2	 1	 0.467116195	 0.040891296	 0.025448320	 0.025240090	 0.032007517	 0.003479079	 0.053266029	 0.767680581
189	 894	 972	 69543	 2	 3	 2	 1	 0.467132711	 0.040810062	 0.025454452	 0.025246107	 0.031898777	 0.004271744	 0.053120993	 0.768247347
190	 902	 980	 70445	 2	 3	 2	 1	 0.467159636	 0.040625511	 0.025462320	 0.025253864	 0.031656001	 0.003911349	 0.052883681	 0.768205054
191	 914	 992	 71359	 2	 3	 2	 1	 0.467182967	 0.040527958	 0.025468186	 0.025259585	 0.031525971	 0.004456415	 0.052677179	 0.769364609
192	 924	 1002	 72283	 2	 3	 2	 1	 0.467214366	 0.040308159	 0.025479480	 0.025270822	 0.031233696	 0.003708773	 0.052397958	 0.769269655
193	 932	 1010	 73215	 2	 3	 2	 1	 0.467231118	 0.040191152	 0.025478740	 0.025269771	 0.031083154	 0.003768186	 0.052248363	 0.769232743
194	 940	 1018	 74155	 2	 3	 2	 1	 0.467251375	 0.040087708	 0.025478925	 0.025269656	 0.030949130	 0.003351356	 0.052066902	 0.769926882
195	 944	 1022	 75099	 2	 3	 2	 1	 0.467265249	 0.039955593	 0.025478686	 0.025269351	 0.030778011	 0.003520085	 0.051942245	 0.769231141
196	 950	 1030	 76049	 2	 3	 2	 1	 0.467281664	 0.039845490	 0.025479231	 0.025269812	 0.030634488	 0.003620493	 0.051794360	 0.769301708
197	 960	 1040	 77009	 2	 3	 2	 1	 0.467300287	 0.039700949	 0.025483198	 0.025273702	 0.030442929	 0.004111520	 0.051626072	 0.769009681
198	 972	 1052	 77981	 2	 3	 2	 1	 0.467327671	 0.039632488	 0.025504881	 0.025295312	 0.030335378	 0.003681691	 0.051377599	 0.771396270
199	 980	 1060	 78961	 2	 3	 2	 1	 0.467347687	 0.039495135	 0.025513879	 0.025304445	 0.030148096	 0.003533917	 0.051195204	 0.771461612
200	 986	 1066	 79947	 2	 3	 2	 1	 0.467364430	 0.039364294	 0.025521591	 0.025312224	 0.029969919	 0.003649520	 0.051042130	 0.771211822
201	 996	 1076	 80943	 2	 3	 2	 1	 0.467383293	 0.039253215	 0.025526680	 0.025316973	 0.029819515	 0.003026292	 0.050869112	 0.771651268
202	 1000	 1080	 81943	 2	 3	 2	 1	 0.467395094	 0.039176503	 0.025527196	 0.025317385	 0.029718020	 0.003343819	 0.050760568	 0.771790097
203	 1006	 1086	 82949	 2	 3	 2	 1	 0.467410586	 0.039061695	 0.025527691	 0.025318084	 0.029566079	 0.003330751	 0.050617720	 0.771700020
204	 1012	 1094	 83961	 2	 3	 2	 1	 0.467424410	 0.038979551	 0.025529346	 0.025319305	 0.029456033	 0.004352363	 0.050489905	 0.772026639
205	 1026	 1108	 84987	 2	 3	 2	 1	 0.467447420	 0.038815806	 0.025532478	 0.025322372	 0.029236268	 0.003300135	 0.050276431	 0.772047766
206	 1032	 1116	 86019	 2	 3	 2	 1	 0.467460884	 0.038735289	 0.025534113	 0.025323485	 0.029127851	 0.004332128	 0.050151082	 0.772371953
207	 1046	 1130	 87065	 2	 3	 2	 1	 0.467483687	 0.038564454	 0.025537603	 0.025326817	 0.028897196	 0.003757196	 0.049938077	 0.772245468
208	 1058	 1142	 88123	 2	 3	 2	 1	 0.467507858	 0.038462452	 0.025544232	 0.025333324	 0.028755042	 0.002968052	 0.049711286	 0.773716705
209	 1062	 1146	 89185	 2	 3	 2	 1	 0.467520958	 0.038361954	 0.025544334	 0.025333432	 0.028620385	 0.003306767	 0.049587933	 0.773614688
210	 1072	 1156	 90257	 2	 3	 2	 1	 0.467534670	 0.038246002	 0.025545482	 0.025334615	 0.028463749	 0.003334674	 0.049458487	 0.773295019
211	 1078	 1162	 91335	 2	 3	 2	 1	 0.467548043	 0.038136146	 0.025547144	 0.025336224	 0.028314468	 0.003373615	 0.049331908	 0.773052323
212	 1088	 1173	 92423	 2	 3	 2	 1	 0.467563056	 0.038054102	 0.025549966	 0.025339115	 0.028201311	 0.003672246	 0.049189409	 0.773623898
213	 1098	 1183	 93521	 2	 3	 2	 1	 0.467580071	 0.037912206	 0.025549035	 0.025338275	 0.028010394	 0.003128102	 0.049027403	 0.773286028
214	 1104	 1191	 94625	 2	 3	 2	 1	 0.467592850	 0.037826067	 0.025549877	 0.025339149	 0.027892922	 0.003328245	 0.048905379	 0.773454124
215	 1114	 1201	 95739	 2	 3	 2	 1	 0.467608078	 0.037735966	 0.025553171	 0.025342434	 0.027767582	 0.003102437	 0.048759567	 0.773919223
216	 1120	 1208	 96859	 2	 3	 2	 1	 0.467621031	 0.037661821	 0.025552643	 0.025341635	 0.027667222	 0.003314180	 0.048635177	 0.774374082
217	 1126	 1214	 97985	 2	 3	 2	 1	 0.467637399	 0.037572509	 0.025553328	 0.025342305	 0.027544888	 0.003276098	 0.048477545	 0.775049742
218	 1134	 1223	 99119	 2	 3	 2	 1	 0.467652231	 0.037458100	 0.025554021	 0.025342916	 0.027387977	 0.003174284	 0.048334256	 0.774980385
219	 1144	 1234	 100263	 2	 3	 2	 1	 0.467665731	 0.037362083	 0.025556629	 0.025345412	 0.027254063	 0.003521193	 0.048203461	 0.775091286
220	 1156	 1246	 101419	 2	 3	 2	 1	 0.467686887	 0.037315908	 0.025565666	 0.025354715	 0.027182232	 0.002931756	 0.047997763	 0.777450990
221	 1160	 1250	 102579	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.003675536	 0.047877860	 0.777376274
222	 1174	 1264	 103753	 2	 3	 2	 1	 0.467716451	 0.037050918	 0.025571323	 0.025360580	 0.026811900	 0.003104870	 0.047708815	 0.776605276
223	 1182	 1272	 104935	 2	 3	 2	 1	 0.467731481	 0.036919557	 0.025576275	 0.025365472	 0.026625324	 0.003277817	 0.047561231	 0.776253180
224	 1194	 1284	 106129	 2	 3	 2	 1	 0.467749263	 0.036814835	 0.025577999	 0.025366784	 0.026478257	 0.003503409	 0.047386039	 0.776913129
225	 1204	 1296	 107333	 2	 3	 2	 1	 0.467768916	 0.036725979	 0.025578174	 0.025366866	 0.026354403	 0.002816168	 0.047191641	 0.778230603
226	 1210	 1302	 108543	 2	 3	 2	 1	 0.467779732	 0.036651188	 0.025577867	 0.025366445	 0.026250377	 0.002693722	 0.047084303	 0.778416287
227	 1218	 1310	 109761	 2	 3	 2	 1	 0.467789193	 0.036585704	 0.025579239	 0.025367601	 0.026157528	 0.003338786	 0.046990215	 0.778581328
228	 1228	 1320	 110989	 2	 3	 2	 1	 0.467801267	 0.036483500	 0.025582804	 0.025371018	 0.026010881	 0.003240407	 0.046869867	 0.778399912
229	 1242	 1334	 112231	 2	 3	 2	 1	 0.467817120	 0.036392356	 0.025583919	 0.025371923	 0.025881782	 0.002849714	 0.046711364	 0.779089978
230	 1248	 1341	 113479	 2	 3	 2	 1	 0.467827519	 0.036298583	 0.025584767	 0.025372637	 0.025748919	 0.002603545	 0.046607099	 0.778820903
231	 1254	 1348	 114733	 2	 3	 2	 1	 0.467836455	 0.036247566	 0.025585712	 0.025373568	 0.025676008	 0.002681847	 0.046517315	 0.779227378
232	 1260	 1354	 115993	 2	 3	 2	 1	 0.467847792	 0.036204459	 0.025585746	 0.025373411	 0.025615082	 0.002823779	 0.046403159	 0.780215402
233	 1268	 1362	 117261	 2	 3	 2	 1	 0.467859331	 0.036140162	 0.025585904	 0.025373356	 0.025523966	 0.003220791	 0.046286675	 0.780789760
234	 2536	 1362	 119797	 4	 8	 3	 2	 0.468567219	 0.027969631	 0.011120935	 0.010876537	 0.025663692	 0.003223489	 0.038465189	 0.727141398
235	 2556	 1372	 122353	 4	 8	 3	 2	 0.468583108	 0.027812142	 0.011121108	 0.010876719	 0.025491884	 0.002928279	 0.038271146	 0.726713064
236	 2576	 1382	 124929	 4	 8	 3	 2	 0.468595458	 0.027694783	 0.011120878	 0.010876381	 0.025363894	 0.002892902	 0.038119628	 0.726522906
237	 2600	 1395	 127529	 4	 8	 3	 2	 0.468607072	 0.027589619	 0.011123643	 0.010879092	 0.025247805	 0.002538616	 0.037976598	 0.726490020
238	 2612	 1403	 130141	 4	 8	 3	 2	 0.468615722	 0.027503612	 0.011125081	 0.010880477	 0.025153156	 0.002856104	 0.037869704	 0.726269540
239	 2640	 1418	 132781	 4	 8	 3	 2	 0.468626941	 0.027391380	 0.011128675	 0.010883957	 0.025028790	 0.003133632	 0.037730625	 0.725972084
240	 2672	 1434	 135453	 4	 8	 3	 2	 0.468638140	 0.027259128	 0.011129134	 0.010884388	 0.024883778	 0.003136593	 0.037591271	 0.725145141
241	 2700	 1448	 138153	 4	 8	 3	 2	 0.468652116	 0.027127874	 0.011133995	 0.010889479	 0.024737738	 0.002613338	 0.037416623	 0.725021976
242	 2716	 1456	 140869	 4	 8	 3	 2	 0.468661145	 0.027021568	 0.011138707	 0.010894242	 0.024618983	 0.002903439	 0.037303365	 0.724373471
243	 2744	 1470	 143613	 4	 8	 3	 2	 0.468673257	 0.026944618	 0.011142984	 0.010898538	 0.024532556	 0.002835529	 0.037150873	 0.725275492
244	 2768	 1482	 146381	 4	 8	 3	 2	 0.468685015	 0.026870318	 0.011144317	 0.010899875	 0.024450321	 0.002785987	 0.037002250	 0.726180654
245	 2788	 1492	 149169	 4	 8	 3	 2	 0.468696519	 0.026761513	 0.011144533	 0.010900087	 0.024330597	 0.002630284	 0.036856238	 0.726105385
246	 2812	 1504	 151981	 4	 8	 3	 2	 0.468706235	 0.026691691	 0.011147973	 0.010903522	 0.024252197	 0.002767596	 0.036732481	 0.726650897
247	 2840	 1519	 154821	 4	 8	 3	 2	 0.468717627	 0.026611125	 0.011151420	 0.010907116	 0.024161908	 0.002902034	 0.036586823	 0.727341783
248	 2872	 1535	 157693	 4	 8	 3	 2	 0.468729639	 0.026492377	 0.011153357	 0.010909015	 0.024030161	 0.002734546	 0.036432608	 0.727161136
249	 2904	 1553	 160597	 4	 8	 3	 2	 0.468740519	 0.026408206	 0.011155975	 0.010911581	 0.023936114	 0.002731837	 0.036292363	 0.727651854
250	 2932	 1568	 163529	 4	 8	 3	 2	 0.468752019	 0.026291064	 0.011156507	 0.010912136	 0.023806562	 0.002853686	 0.036143523	 0.727407335
251	 2960	 1584	 166489	 4	 8	 3	 2	 0.468765334	 0.026218162	 0.011160860	 0.010916408	 0.023723979	 0.002607904	 0.035970423	 0.728881106
252	 2988	 1600	 169477	 4	 8	 3	 2	 0.468774411	 0.026111839	 0.011162313	 0.010917790	 0.023605739	 0.002886889	 0.035851929	 0.728324511
253	 3020	 1616	 172497	 4	 8	 3	 2	 0.468786145	 0.025991798	 0.011167322	 0.010922705	 0.023470502	 0.002565457	 0.035698175	 0.728098794
254	 3048	 1630	 175545	 4	 8	 3	 2	 0.468796101	 0.025915640	 0.011170731	 0.010926031	 0.023384507	 0.002521119	 0.035567191	 0.728638939
255	 3068	 1643	 178613	 4	 8	 3	 2	 0.468804629	 0.025832515	 0.011172445	 0.010927659	 0.023291529	 0.002611855	 0.035454603	 0.728608218
256	 3096	 1657	 181709	 4	 8	 3	 2	 0.468814219	 0.025724710	 0.011172569	 0.010927743	 0.023171845	 0.002531050	 0.035327576	 0.728176490
257	 3128	 1673	 184837	 4	 8	 3	 2	 0.468822308	 0.025643337	 0.011172913	 0.010928068	 0.023081307	 0.002443956	 0.035220068	 0.728088803
258	 3152	 1688	 187989	 4	 8	 3	 2	 0.468830356	 0.025602991	 0.011174713	 0.010929833	 0.023035602	 0.002579981	 0.035112777	 0.729164518
259	 3180	 1702	 191169	 4	 8	 3	 2	 0.468838207	 0.025530247	 0.011179036	 0.010934236	 0.022952617	 0.002839996	 0.035007783	 0.729273455
260	 3224	 1724	 194393	 4	 8	 3	 2	 0.468848520	 0.025401169	 0.011179274	 0.010934448	 0.022808840	 0.002386080	 0.034869401	 0.728465877
261	 3252	 1739	 197645	 4	 8	 3	 2	 0.468856568	 0.025319551	 0.011181088	 0.010936266	 0.022717019	 0.002667150	 0.034761016	 0.728389264
262	 3288	 1758	 200933	 4	 8	 3	 2	 0.468865897	 0.025218466	 0.011181567	 0.010936753	 0.022604062	 0.002852068	 0.034634954	 0.728121848
263	 3328	 1780	 204261	 4	 8	 3	 2	 0.468877895	 0.025111941	 0.011182303	 0.010937509	 0.022484788	 0.002285462	 0.034472155	 0.728470293
264	 3348	 1790	 207609	 4	 8	 3	 2	 0.468884668	 0.025039113	 0.011182679	 0.010937891	 0.022403233	 0.002384040	 0.034379907	 0.728306581
265	 3372	 1802	 210981	 4	 8	 3	 2	 0.468892721	 0.024959426	 0.011185649	 0.010940854	 0.022312647	 0.002452154	 0.034269899	 0.728319220
266	 3400	 1816	 214381	 4	 8	 3	 2	 0.468900449	 0.024876878	 0.011187147	 0.010942346	 0.022219514	 0.002528146	 0.034163995	 0.728160668
267	 3436	 1835	 217817	 4	 8	 3	 2	 0.468909145	 0.024793623	 0.011187365	 0.010942532	 0.022126152	 0.002385405	 0.034044434	 0.728272438
268	 3468	 1851	 221285	 4	 8	 3	 2	 0.468916185	 0.024703607	 0.011189763	 0.010944822	 0.022024019	 0.002412138	 0.033947327	 0.727704039
269	 3500	 1867	 224785	 4	 8	 3	 2	 0.468923601	 0.024615540	 0.011190796	 0.010945831	 0.021924664	 0.002371903	 0.033844736	 0.727307783
270	 3536	 1885	 228321	 4	 8	 3	 2	 0.468931237	 0.024539010	 0.011191047	 0.010946062	 0.021838578	 0.002443180	 0.033738769	 0.727323830
271	 3572	 1903	 231893	 4	 8	 3	 2	 0.468939088	 0.024450106	 0.011190797	 0.010945854	 0.021738761	 0.002310254	 0.033629471	 0.727044029
272	 3600	 1917	 235493	 4	 8	 3	 2	 0.468945736	 0.024370680	 0.011191961	 0.010946937	 0.021648789	 0.002296932	 0.033536635	 0.726688284
273	 3632	 1936	 239125	 4	 8	 3	 2	 0.468952155	 0.024299260	 0.011192121	 0.010947080	 0.021568274	 0.002467239	 0.033446766	 0.726505515
274	 3672	 1957	 242797	 4	 8	 3	 2	 0.468961176	 0.024220571	 0.011194649	 0.010949553	 0.021478265	 0.002211429	 0.033320039	 0.726907022
275	 3700	 1972	 246497	 4	 8	 3	 2	 0.468967870	 0.024148663	 0.011195852	 0.010950736	 0.021396514	 0.002401048	 0.033225690	 0.726806960
276	 3736	 1990	 250233	 4	 8	 3	 2	 0.468974972	 0.024092305	 0.011198435	 0.010953285	 0.021331532	 0.002449595	 0.033125289	 0.727308544
277	 3780	 2013	 254013	 4	 8	 3	 2	 0.468982437	 0.024009298	 0.011200999	 0.010955744	 0.021236384	 0.002433942	 0.033019435	 0.727126246
278	 3824	 2037	 257837	 4	 8	 3	 2	 0.468990492	 0.023927939	 0.011203871	 0.010958545	 0.021142837	 0.002368598	 0.032904830	 0.727186233
279	 3868	 2062	 261705	 4	 8	 3	 2	 0.468997140	 0.023856760	 0.011205418	 0.010960013	 0.021061424	 0.002372612	 0.032809938	 0.727119916
280	 3908	 2085	 265613	 4	 8	 3	 2	 0.469004100	 0.023778383	 0.011206037	 0.010960627	 0.020972273	 0.002516454	 0.032710300	 0.726938705
281	 3952	 2108	 269565	 4	 8	 3	 2	 0.469012647	 0.023702726	 0.011208347	 0.010962824	 0.020885215	 0.002198786	 0.032587524	 0.727355850
282	 3988	 2126	 273553	 4	 8	 3	 2	 0.469019501	 0.023629031	 0.011208825	 0.010963327	 0.020801282	 0.002192153	 0.032488719	 0.727299563
283	 4020	 2143	 277573	 4	 8	 3	 2	 0.469026648	 0.023588154	 0.011212224	 0.010966681	 0.020753001	 0.002312292	 0.032385388	 0.728357943
284	 4060	 2163	 281633	 4	 8	 3	 2	 0.469034349	 0.023539910	 0.011216869	 0.010971225	 0.020695633	 0.002132314	 0.032273657	 0.729384669
285	 4092	 2179	 285725	 4	 8	 3	 2	 0.469040598	 0.023483922	 0.011218676	 0.010973031	 0.020630945	 0.002191465	 0.032182707	 0.729706241
286	 4132	 2199	 289857	 4	 8	 3	 2	 0.469047113	 0.023417958	 0.011221608	 0.010975884	 0.020554228	 0.002346998	 0.032087612	 0.729813037
287	 4180	 2223	 294037	 4	 8	 3	 2	 0.469054216	 0.023354905	 0.011224357	 0.010978626	 0.020480855	 0.002187548	 0.031983613	 0.730214718
288	 4224	 2245	 298261	 4	 8	 3	 2	 0.469059985	 0.023290811	 0.011225269	 0.010979453	 0.020407235	 0.002252772	 0.031898898	 0.730144705
289	 4276	 2271	 302537	 4	 8	 3	 2	 0.469066625	 0.023211296	 0.011226758	 0.010980925	 0.020315613	 0.002243319	 0.031801115	 0.729889360
290	 4324	 2296	 306861	 4	 8	 3	 2	 0.469073300	 0.023156430	 0.011230738	 0.010984699	 0.020250699	 0.002205757	 0.031702506	 0.730429012
291	 4372	 2321	 311233	 4	 8	 3	 2	 0.469079862	 0.023106396	 0.011233314	 0.010987167	 0.020192033	 0.002189624	 0.031605259	 0.731093408
292	 4420	 2345	 315653	 4	 8	 3	 2	 0.469085960	 0.023030702	 0.011234546	 0.010988337	 0.020104681	 0.002146509	 0.031514621	 0.730794189
293	 4480	 2375	 320133	 4	 8	 3	 2	 0.469092429	 0.022964202	 0.011236875	 0.010990598	 0.020027162	 0.002201971	 0.031418188	 0.730920620
294	 4532	 2401	 324665	 4	 8	 3	 2	 0.469099990	 0.022887049	 0.011240508	 0.010994127	 0.019936599	 0.002046590	 0.031305091	 0.731096687
295	 4568	 2420	 329233	 4	 8	 3	 2	 0.469105580	 0.022822554	 0.011242503	 0.010996008	 0.019861397	 0.002054190	 0.031221222	 0.730994895
296	 4612	 2443	 333845	 4	 8	 3	 2	 0.469111450	 0.022769422	 0.011245109	 0.010998557	 0.019798841	 0.002136832	 0.031132888	 0.731362341
297	 4668	 2473	 338513	 4	 8	 3	 2	 0.469118667	 0.022700872	 0.011250536	 0.011003663	 0.019716872	 0.002167223	 0.031023961	 0.731720609
298	 4720	 2499	 343233	 4	 8	 3	 2	 0.469125814	 0.022654898	 0.011256556	 0.011009283	 0.019660477	 0.002128432	 0.030915690	 0.732796135
299	 4764	 2521	 347997	 4	 8	 3	 2	 0.469132699	 0.022590695	 0.011261564	 0.011014072	 0.019583582	 0.002153470	 0.030811033	 0.733201474
300	 4824	 2551	 352821	 4	 8	 3	 2	 0.469140115	 0.022528822	 0.011266651	 0.011018964	 0.019509239	 0.002199630	 0.030697920	 0.733887585
301	 4880	 2579	 357701	 4	 8	 3	 2	 0.469147987	 0.022471006	 0.011272245	 0.011024382	 0.019439203	 0.002105328	 0.030577370	 0.734890096
302	 4936	 2607	 362637	 4	 8	 3	 2	 0.469155224	 0.022399012	 0.011278233	 0.011030082	 0.019352447	 0.002095693	 0.030466131	 0.735210263
303	 4988	 2633	 367625	 4	 8	 3	 2	 0.469162035	 0.022352039	 0.011283661	 0.011035304	 0.019294887	 0.002081490	 0.030361073	 0.736207156
304	 5036	 2657	 372661	 4	 8	 3	 2	 0.469167672	 0.022289958	 0.011286923	 0.011038556	 0.019221019	 0.002463960	 0.030273835	 0.736277970
305	 5120	 2699	 377781	 4	 8	 3	 2	 0.469176485	 0.022212672	 0.011293963	 0.011045456	 0.019127185	 0.002211962	 0.030136939	 0.737058019
306	 5180	 2729	 382961	 4	 8	 3	 2	 0.469182938	 0.022155066	 0.011298290	 0.011049533	 0.019057691	 0.002297892	 0.030036315	 0.737609307
307	 5240	 2760	 388201	 4	 8	 3	 2	 0.469190487	 0.022094144	 0.011303438	 0.011054445	 0.018983769	 0.002185669	 0.029918164	 0.738485945
308	 5304	 2793	 393505	 4	 8	 3	 2	 0.469197876	 0.022040691	 0.011306349	 0.011057227	 0.018919791	 0.002167650	 0.029802054	 0.739569509
309	 5348	 2815	 398853	 4	 8	 3	 2	 0.469205052	 0.021960497	 0.011310497	 0.011061224	 0.018823816	 0.002275454	 0.029688865	 0.739687973
310	 5416	 2850	 404269	 4	 8	 3	 2	 0.469213140	 0.021888159	 0.011316593	 0.011067123	 0.018735694	 0.002090978	 0.029560757	 0.740446493
311	 5464	 2875	 409733	 4	 8	 3	 2	 0.469220100	 0.021807830	 0.011320701	 0.011071070	 0.018639291	 0.002000782	 0.029450075	 0.740501677
312	 5516	 2901	 415249	 4	 8	 3	 2	 0.469225891	 0.021739987	 0.011323499	 0.011073797	 0.018558162	 0.002108654	 0.029357676	 0.740521385
313	 5568	 2928	 420817	 4	 8	 3	 2	 0.469232434	 0.021693032	 0.011326938	 0.011077104	 0.018501030	 0.002161938	 0.029252907	 0.741568418
314	 5624	 2957	 426441	 4	 8	 3	 2	 0.469238708	 0.021629483	 0.011329457	 0.011079525	 0.018424927	 0.002095499	 0.029152094	 0.741952967
315	 5676	 2984	 432117	 4	 8	 3	 2	 0.469245269	 0.021570822	 0.011331395	 0.011081458	 0.018354832	 0.001894804	 0.029046294	 0.742635956
316	 5708	 3001	 437825	 4	 8	 3	 2	 0.469250274	 0.021514958	 0.011332029	 0.011082085	 0.018288754	 0.002128157	 0.028965323	 0.742783298
317	 5768	 3032	 443593	 4	 8	 3	 2	 0.469256820	 0.021458359	 0.011334626	 0.011084606	 0.018220522	 0.001999687	 0.028859072	 0.743556808
318	 5820	 3059	 449413	 4	 8	 3	 2	 0.469262609	 0.021391054	 0.011335622	 0.011085543	 0.018140586	 0.001978446	 0.028764796	 0.743653932
319	 5876	 3089	 455289	 4	 8	 3	 2	 0.469268668	 0.021354518	 0.011337796	 0.011087670	 0.018096127	 0.001949394	 0.028665782	 0.744948020
320	 5924	 3114	 461213	 4	 8	 3	 2	 0.469274156	 0.021299452	 0.011339681	 0.011089476	 0.018029928	 0.001985840	 0.028575802	 0.745366730
321	 5968	 3136	 467181	 4	 8	 3	 2	 0.469281019	 0.021221126	 0.011341610	 0.011091471	 0.017936110	 0.001948143	 0.028462871	 0.745572216
322	 6016	 3160	 473197	 4	 8	 3	 2	 0.469286253	 0.021170031	 0.011344709	 0.011094403	 0.017873662	 0.001966766	 0.028376432	 0.746042759
323	 6056	 3180	 479253	 4	 8	 3	 2	 0.469291999	 0.021103930	 0.011348739	 0.011098141	 0.017792751	 0.001918745	 0.028281247	 0.746216411
324	 6112	 3209	 485365	 4	 8	 3	 2	 0.469297363	 0.021053055	 0.011350590	 0.011099899	 0.017731194	 0.002017885	 0.028192107	 0.746771244
325	 6176	 3241	 491541	 4	 8	 3	 2	 0.469303404	 0.020994765	 0.011352543	 0.011101873	 0.017660689	 0.001942418	 0.028091360	 0.747374450
326	 6220	 3263	 497761	 4	 8	 3	 2	 0.469309090	 0.020941896	 0.011353712	 0.011103066	 0.017597052	 0.001845488	 0.027996212	 0.748026050
327	 6272	 3289	 504033	 4	 8	 3	 2	 0.469313870	 0.020896470	 0.011354375	 0.011103705	 0.017542538	 0.001955999	 0.027915969	 0.748548981
328	 6328	 3317	 510361	 4	 8	 3	 2	 0.469319634	 0.020838951	 0.011355553	 0.011104875	 0.017473216	 0.001927851	 0.027818896	 0.749093388
329	 6372	 3340	 516733	 4	 8	 3	 2	 0.469324882	 0.020779482	 0.011356868	 0.011106173	 0.017401391	 0.002059869	 0.027730208	 0.749344632
330	 6432	 3372	 523165	 4	 8	 3	 2	 0.469330788	 0.020725406	 0.011358576	 0.011107805	 0.017335663	 0.001907489	 0.027630080	 0.750102995
331	 6476	 3395	 529641	 4	 8	 3	 2	 0.469335475	 0.020667744	 0.011359277	 0.011108487	 0.017266224	 0.001919526	 0.027550346	 0.750180950
332	 6524	 3420	 536165	 4	 8	 3	 2	 0.469340733	 0.020600801	 0.011360246	 0.011109413	 0.017185396	 0.001915920	 0.027460628	 0.750194120
333	 6568	 3445	 542733	 4	 8	 3	 2	 0.469345902	 0.020531347	 0.011360570	 0.011109746	 0.017101861	 0.002006636	 0.027372127	 0.750082265
334	 6636	 3480	 549369	 4	 8	 3	 2	 0.469351666	 0.020472405	 0.011362147	 0.011111320	 0.017030002	 0.001912186	 0.027273116	 0.750644129
335	 6684	 3504	 556053	 4	 8	 3	 2	 0.469356516	 0.020399223	 0.011362721	 0.011111884	 0.016941573	 0.001818025	 0.027189521	 0.750260490
336	 6732	 3529	 562785	 4	 8	 3	 2	 0.469360842	 0.020341174	 0.011363223	 0.011112367	 0.016871293	 0.001841751	 0.027114752	 0.750188448
337	 6780	 3554	 569565	 4	 8	 3	 2	 0.469365527	 0.020267775	 0.011363574	 0.011112696	 0.016782487	 0.001828982	 0.027033529	 0.749727283
338	 6824	 3576	 576389	 4	 8	 3	 2	 0.469369834	 0.020199226	 0.011364222	 0.011113331	 0.016699197	 0.001773288	 0.026958644	 0.749267126
339	 6880	 3604	 583269	 4	 8	 3	 2	 0.469374209	 0.020170321	 0.011364932	 0.011113956	 0.016663738	 0.001849838	 0.026882369	 0.750317857
340	 6936	 3632	 590205	 4	 8	 3	 2	 0.469378832	 0.020106866	 0.011365274	 0.011114312	 0.016586640	 0.001784808	 0.026801517	 0.750213713
341	 6988	 3658	 597193	 4	 8	 3	 2	 0.469383020	 0.020050889	 0.011365835	 0.011114852	 0.016518351	 0.001700164	 0.026728077	 0.750180751
342	 7028	 3678	 604221	 4	 8	 3	 2	 0.469386972	 0.019989547	 0.011365895	 0.011114888	 0.016443796	 0.001667866	 0.026658585	 0.749835271
343	 7068	 3698	 611289	 4	 8	 3	 2	 0.469390875	 0.019937629	 0.011366294	 0.011115282	 0.016380367	 0.001788384	 0.026589766	 0.749823430
344	 7112	 3721	 618401	 4	 8	 3	 2	 0.469395032	 0.019877810	 0.011367111	 0.011116082	 0.016306934	 0.001861041	 0.026516287	 0.749645311
345	 7180	 3755	 625581	 4	 8	 3	 2	 0.469399519	 0.019811478	 0.011367850	 0.011116818	 0.016225493	 0.001895315	 0.026436731	 0.749392108
346	 7244	 3789	 632825	 4	 8	 3	 2	 0.469404040	 0.019763354	 0.011368873	 0.011117865	 0.016165979	 0.001897862	 0.026356341	 0.749851946
347	 7300	 3818	 640125	 4	 8	 3	 2	 0.469408575	 0.019709128	 0.011369581	 0.011118553	 0.016099142	 0.001789545	 0.026275456	 0.750096525
348	 7356	 3846	 647481	 4	 8	 3	 2	 0.469412885	 0.019650344	 0.011369982	 0.011118953	 0.016026838	 0.001923588	 0.026198343	 0.750060569
349	 7412	 3874	 654893	 4	 8	 3	 2	 0.469418208	 0.019586870	 0.011371059	 0.011119980	 0.015948182	 0.001743884	 0.026102795	 0.750374433
350	 7456	 3896	 662349	 4	 8	 3	 2	 0.469422681	 0.019527544	 0.011371399	 0.011120310	 0.015875020	 0.001930499	 0.026022217	 0.750418132
351	 7520	 3928	 669869	 4	 8	 3	 2	 0.469427899	 0.019452847	 0.011371633	 0.011120517	 0.015782877	 0.001775483	 0.025927929	 0.750266142
352	 7588	 3962	 677457	 4	 8	 3	 2	 0.469432410	 0.019404169	 0.011372436	 0.011121309	 0.015722260	 0.001812587	 0.025846118	 0.750757581
353	 7644	 3992	 685101	 4	 8	 3	 2	 0.469437104	 0.019333415	 0.011372469	 0.011121317	 0.015634829	 0.001664180	 0.025760724	 0.750499669
354	 7692	 4017	 692793	 4	 8	 3	 2	 0.469440799	 0.019276850	 0.011372699	 0.011121545	 0.015564662	 0.001617032	 0.025693306	 0.750267418
355	 7736	 4040	 700529	 4	 8	 3	 2	 0.469444224	 0.019232891	 0.011372740	 0.011121580	 0.015510153	 0.001719449	 0.025630648	 0.750386429
356	 7788	 4066	 708317	 4	 8	 3	 2	 0.469448665	 0.019188546	 0.011372651	 0.011121504	 0.015455197	 0.001734718	 0.025549169	 0.751043852
357	 7840	 4092	 716157	 4	 8	 3	 2	 0.469452519	 0.019152366	 0.011373351	 0.011122183	 0.015409738	 0.001727252	 0.025478258	 0.751714120
358	 7896	 4120	 724053	 4	 8	 3	 2	 0.469456653	 0.019112886	 0.011374685	 0.011123452	 0.015359654	 0.001735170	 0.025401978	 0.752417235
359	 7948	 4146	 732001	 4	 8	 3	 2	 0.469460961	 0.019045414	 0.011375382	 0.011124152	 0.015275094	 0.001843662	 0.025322231	 0.752122271
360	 8016	 4180	 740017	 4	 8	 3	 2	 0.469465486	 0.018983039	 0.011376096	 0.011124882	 0.015196717	 0.001801450	 0.025238209	 0.752154735
361	 8076	 4211	 748093	 4	 8	 3	 2	 0.469469801	 0.018918678	 0.011376721	 0.011125507	 0.015115773	 0.001671127	 0.025157811	 0.752000154
362	 8136	 4241	 756229	 4	 8	 3	 2	 0.469474295	 0.018862469	 0.011378016	 0.011126801	 0.015044384	 0.001627628	 0.025073814	 0.752277606
363	 8188	 4267	 764417	 4	 8	 3	 2	 0.469478645	 0.018815698	 0.011380417	 0.011129195	 0.014983878	 0.001636025	 0.024992225	 0.752862075
364	 8236	 4291	 772653	 4	 8	 3	 2	 0.469482301	 0.018761992	 0.011381516	 0.011130290	 0.014915544	 0.001703779	 0.024923453	 0.752784619
365	 8292	 4320	 780945	 4	 8	 3	 2	 0.469486675	 0.018714757	 0.011383089	 0.011131779	 0.014854878	 0.001586714	 0.024840922	 0.753384158
366	 8336	 4342	 789281	 4	 8	 3	 2	 0.469490295	 0.018664380	 0.011383741	 0.011132418	 0.014790859	 0.001604326	 0.024772414	 0.753434026
367	 8396	 4372	 797677	 4	 8	 3	 2	 0.469494012	 0.018613057	 0.011385106	 0.011133772	 0.014724987	 0.001606402	 0.024701861	 0.753508304
368	 8448	 4398	 806125	 4	 8	 3	 2	 0.469497618	 0.018555552	 0.011385829	 0.011134493	 0.014651670	 0.001671547	 0.024633241	 0.753272885
369	 8516	 4432	 814641	 4	 8	 3	 2	 0.469501914	 0.018496111	 0.011386884	 0.011135525	 0.014575493	 0.001639162	 0.024551216	 0.753368448
370	 8576	 4463	 823217	 4	 8	 3	 2	 0.469505805	 0.018444302	 0.011387621	 0.011136263	 0.014509113	 0.001630919	 0.024476695	 0.753545425
371	 8628	 4489	 831845	 4	 8	 3	 2	 0.469509640	 0.018385699	 0.011388209	 0.011136860	 0.014434079	 0.001494994	 0.024403018	 0.753419058
372	 8680	 4516	 840525	 4	 8	 3	 2	 0.469512775	 0.018358009	 0.011388735	 0.011137373	 0.014398375	 0.001534749	 0.024342629	 0.754150625
373	 8744	 4548	 849269	 4	 8	 3	 2	 0.469515835	 0.018305988	 0.011388862	 0.011137490	 0.014331888	 0.001491352	 0.024283537	 0.753843575
374	 8816	 4584	 858085	 4	 8	 3	 2	 0.469518878	 0.018251665	 0.011388965	 0.011137596	 0.014262355	 0.001493293	 0.024224628	 0.753434287
375	 8880	 4617	 866965	 4	 8	 3	 2	 0.469521838	 0.018202430	 0.011389287	 0.011137909	 0.014199034	 0.001587893	 0.024167183	 0.753187885
376	 8952	 4654	 875917	 4	 8	 3	 2	 0.469525534	 0.018157688	 0.011390448	 0.011139074	 0.014140698	 0.001540341	 0.024095284	 0.753578493
377	 9004	 4681	 884921	 4	 8	 3	 2	 0.469528723	 0.018109959	 0.011391062	 0.011139694	 0.014078861	 0.001498265	 0.024033053	 0.753543835
378	 9060	 4711	 893981	 4	 8	 3	 2	 0.469531926	 0.018074532	 0.011391577	 0.011140201	 0.014032843	 0.001486519	 0.023970396	 0.754035627
379	 9112	 4738	 903093	 4	 8	 3	 2	 0.469535033	 0.018039811	 0.011392217	 0.011140830	 0.013987571	 0.001511915	 0.023909456	 0.754505261
380	 9164	 4764	 912257	 4	 8	 3	 2	 0.469538399	 0.017993370	 0.011392779	 0.011141389	 0.013927166	 0.001447755	 0.023843273	 0.754651845
381	 9208	 4786	 921465	 4	 8	 3	 2	 0.469541376	 0.017949051	 0.011393137	 0.011141748	 0.013869566	 0.001417076	 0.023784568	 0.754651136
382	 9264	 4814	 930729	 4	 8	 3	 2	 0.469544029	 0.017907198	 0.011393239	 0.011141839	 0.013815275	 0.001574157	 0.023732142	 0.754554646
383	 9340	 4854	 940069	 4	 8	 3	 2	 0.469547494	 0.017853924	 0.011393750	 0.011142331	 0.013745729	 0.001504565	 0.023663473	 0.754492994
384	 9400	 4886	 949469	 4	 8	 3	 2	 0.469550911	 0.017805695	 0.011394380	 0.011142944	 0.013682503	 0.001425632	 0.023595572	 0.754620211
385	 9448	 4910	 958917	 4	 8	 3	 2	 0.469553566	 0.017760355	 0.011394674	 0.011143230	 0.013623201	 0.001366465	 0.023542685	 0.754389514
386	 9492	 4932	 968409	 4	 8	 3	 2	 0.469555966	 0.017711042	 0.011394783	 0.011143331	 0.013558758	 0.001459694	 0.023494765	 0.753829303
387	 9556	 4966	 977965	 4	 8	 3	 2	 0.469558825	 0.017668598	 0.011395011	 0.011143551	 0.013503077	 0.001431786	 0.023437568	 0.753858007
388	 9620	 4998	 987585	 4	 8	 3	 2	 0.469561704	 0.017619972	 0.011395328	 0.011143854	 0.013439118	 0.001471573	 0.023379809	 0.753640539
389	 9688	 5033	 997273	 4	 8	 3	 2	 0.469564965	 0.017582508	 0.011396040	 0.011144548	 0.013389357	 0.001444746	 0.023314236	 0.754153296
390	 9740	 5060	 1007013	 4	 8	 3	 2	 0.469567910	 0.017546408	 0.011396519	 0.011145024	 0.013341505	 0.001445875	 0.023254828	 0.754527509
391	 9796	 5088	 1016809	 4	 8	 3	 2	 0.469570774	 0.017506363	 0.011397078	 0.011145574	 0.013288316	 0.001409644	 0.023196932	 0.754684419
392	 9852	 5119	 1026661	 4	 8	 3	 2	 0.469573635	 0.017474005	 0.011397492	 0.011145989	 0.013245302	 0.001378233	 0.023138937	 0.755177545
393	 9912	 5150	 1036573	 4	 8	 3	 2	 0.469576055	 0.017447492	 0.011398198	 0.011146690	 0.013209695	 0.001493738	 0.023089774	 0.755637183
394	 9972	 5180	 1046545	 4	 8	 3	 2	 0.469578875	 0.017415856	 0.011399861	 0.011148309	 0.013166443	 0.001414326	 0.023032367	 0.756147039
395	 10032	 5210	 1056577	 4	 8	 3	 2	 0.469581608	 0.017383202	 0.011400471	 0.011148907	 0.013122689	 0.001402204	 0.022976583	 0.756561691
396	 10092	 5240	 1066669	 4	 8	 3	 2	 0.469584339	 0.017336177	 0.011400663	 0.011149100	 0.013060165	 0.001492969	 0.022920697	 0.756354692
397	 10176	 5282	 1076845	 4	 8	 3	 2	 0.469587343	 0.017297219	 0.011401138	 0.011149569	 0.013007992	 0.001510028	 0.022859074	 0.756689408
398	 10252	 5321	 1087097	 4	 8	 3	 2	 0.469590490	 0.017248230	 0.011401527	 0.011149969	 0.012942435	 0.001447128	 0.022794329	 0.756689528
399	 10320	 5356	 1097417	 4	 8	 3	 2	 0.469593528	 0.017201303	 0.011401793	 0.011150228	 0.012879594	 0.001435494	 0.022731644	 0.756711811
400	 10392	 5392	 1107809	 4	 8	 3	 2	 0.469596520	 0.017169466	 0.011402475	 0.011150911	 0.012836437	 0.001416513	 0.022669755	 0.757373226
401	 10452	 5422	 1118261	 4	 8	 3	 2	 0.469599350	 0.017126765	 0.011403183	 0.011151627	 0.012778635	 0.001330903	 0.022611065	 0.757450638
402	 10524	 5458	 1128785	 4	 8	 3	 2	 0.469601794	 0.017090791	 0.011403566	 0.011152003	 0.012730036	 0.001322939	 0.022560243	 0.757562382
403	 10592	 5494	 1139377	 4	 8	 3	 2	 0.469604268	 0.017055893	 0.011403998	 0.011152440	 0.012682757	 0.001368454	 0.022508690	 0.757747057
404	 10668	 5532	 1150045	 4	 8	 3	 2	 0.469606745	 0.017015480	 0.011404318	 0.011152749	 0.012628068	 0.001353970	 0.022456950	 0.757693285
405	 10752	 5575	 1160797	 4	 8	 3	 2	 0.469609243	 0.016985872	 0.011404833	 0.011153260	 0.012587679	 0.001325195	 0.022404645	 0.758140678
406	 10820	 5613	 1171617	 4	 8	 3	 2	 0.469611557	 0.016950607	 0.011405375	 0.011153806	 0.012539557	 0.001374159	 0.022356090	 0.758209813
407	 10900	 5655	 1182517	 4	 8	 3	 2	 0.469614088	 0.016917131	 0.011405952	 0.011154362	 0.012493741	 0.001308249	 0.022302862	 0.758518405
408	 10984	 5697	 1193501	 4	 8	 3	 2	 0.469616401	 0.016886796	 0.011406333	 0.011154731	 0.012452286	 0.001376891	 0.022254110	 0.758816949
409	 11060	 5735	 1204561	 4	 8	 3	 2	 0.469618929	 0.016844188	 0.011406810	 0.011155186	 0.012394005	 0.001300728	 0.022200695	 0.758723440
410	 11140	 5776	 1215701	 4	 8	 3	 2	 0.469621233	 0.016802086	 0.011407006	 0.011155379	 0.012336543	 0.001416848	 0.022151918	 0.758493500
411	 11236	 5825	 1226937	 4	 8	 3	 2	 0.469623889	 0.016760840	 0.011407426	 0.011155796	 0.012279918	 0.001324215	 0.022095521	 0.758562787
412	 11312	 5865	 1238249	 4	 8	 3	 2	 0.469626526	 0.016722679	 0.011407907	 0.011156261	 0.012227333	 0.001284865	 0.022039414	 0.758762410
413	 11380	 5899	 1249629	 4	 8	 3	 2	 0.469628890	 0.016681344	 0.011408346	 0.011156689	 0.012170328	 0.001283792	 0.021988977	 0.758622998
414	 11472	 5946	 1261101	 4	 8	 3	 2	 0.469631198	 0.016644209	 0.011408857	 0.011157193	 0.012118897	 0.001288825	 0.021939631	 0.758636688
415	 11564	 5993	 1272665	 4	 8	 3	 2	 0.469633393	 0.016610208	 0.011409328	 0.011157653	 0.012071712	 0.001253096	 0.021892600	 0.758713325
416	 11644	 6034	 1284309	 4	 8	 3	 2	 0.469635563	 0.016582462	 0.011409831	 0.011158144	 0.012033030	 0.001323441	 0.021845988	 0.759062103
417	 11744	 6086	 1296053	 4	 8	 3	 2	 0.469638047	 0.016550329	 0.011410136	 0.011158440	 0.011988418	 0.001244664	 0.021792520	 0.759449987
418	 11816	 6123	 1307869	 4	 8	 3	 2	 0.469640255	 0.016513914	 0.011410412	 0.011158722	 0.011937833	 0.001303695	 0.021744891	 0.759438789
419	 11912	 6171	 1319781	 4	 8	 3	 2	 0.469642548	 0.016473571	 0.011410687	 0.011158990	 0.011881699	 0.001340306	 0.021695315	 0.759314676
420	 12032	 6231	 1331813	 4	 8	 3	 2	 0.469644835	 0.016442169	 0.011411341	 0.011159623	 0.011837492	 0.001245825	 0.021645740	 0.759602991
421	 12152	 6292	 1343965	 4	 8	 3	 2	 0.469646789	 0.016407302	 0.011411504	 0.011159785	 0.011788857	 0.001231645	 0.021603304	 0.759481173
422	 12244	 6342	 1356209	 4	 8	 3	 2	 0.469648788	 0.016375696	 0.011411815	 0.011160086	 0.011744527	 0.001235582	 0.021559817	 0.759547108
423	 12348	 6399	 1368557	 4	 8	 3	 2	 0.469650754	 0.016346417	 0.011412199	 0.011160456	 0.011703293	 0.001267827	 0.021516933	 0.759700127
424	 12460	 6456	 1381017	 4	 8	 3	 2	 0.469653025	 0.016318013	 0.011412809	 0.011161045	 0.011662991	 0.001224922	 0.021467315	 0.760132940
425	 12560	 6508	 1393577	 4	 8	 3	 2	 0.469655138	 0.016290115	 0.011413303	 0.011161527	 0.011623440	 0.001199645	 0.021421046	 0.760472414
426	 12660	 6561	 1406237	 4	 8	 3	 2	 0.469657143	 0.016257656	 0.011413531	 0.011161749	 0.011577681	 0.001206530	 0.021377027	 0.760519967
427	 12772	 6618	 1419009	 4	 8	 3	 2	 0.469659083	 0.016225976	 0.011413809	 0.011162020	 0.011532876	 0.001232528	 0.021334366	 0.760555788
428	 12880	 6674	 1431889	 4	 8	 3	 2	 0.469661068	 0.016191018	 0.011414020	 0.011162225	 0.011483432	 0.001228893	 0.021290616	 0.760476726
429	 12996	 6736	 1444885	 4	 8	 3	 2	 0.469662978	 0.016158811	 0.011414231	 0.011162436	 0.011437766	 0.001212004	 0.021248456	 0.760469909
430	 13100	 6792	 1457985	 4	 8	 3	 2	 0.469664971	 0.016128120	 0.011414758	 0.011162958	 0.011393838	 0.001248530	 0.021204360	 0.760603933
431	 22925	 6792	 1480910	 7	 18	 3	 3	 0.469801248	 0.012960392	 0.006105625	 0.005804392	 0.011432108	 0.001251644	 0.017933119	 0.722707075
432	 23135	 6852	 1504045	 7	 18	 3	 3	 0.469803361	 0.012919194	 0.006105980	 0.005804727	 0.011385191	 0.001187994	 0.017877688	 0.722643431
433	 23303	 6900	 1527348	 7	 18	 3	 3	 0.469805367	 0.012881131	 0.006106206	 0.005804946	 0.011341860	 0.001224881	 0.017824897	 0.722648301
434	 23499	 6956	 1550847	 7	 18	 3	 3	 0.469807490	 0.012845287	 0.006106424	 0.005805150	 0.011301017	 0.001169014	 0.017768858	 0.722910128
435	 23695	 7014	 1574542	 7	 18	 3	 3	 0.469809329	 0.012808434	 0.006106532	 0.005805246	 0.011259052	 0.001251842	 0.017720143	 0.722817790
436	 23891	 7071	 1598433	 7	 18	 3	 3	 0.469811445	 0.012769402	 0.006106841	 0.005805535	 0.011214461	 0.001210171	 0.017663971	 0.722906656
437	 24108	 7134	 1622541	 7	 18	 3	 3	 0.469813371	 0.012733436	 0.006107115	 0.005805787	 0.011173341	 0.001175238	 0.017612658	 0.722970728
438	 24325	 7196	 1646866	 7	 18	 3	 3	 0.469815302	 0.012703532	 0.006107253	 0.005805919	 0.011139174	 0.001199621	 0.017561081	 0.723391235
439	 24556	 7263	 1671422	 7	 18	 3	 3	 0.469817285	 0.012666614	 0.006107491	 0.005806158	 0.011096921	 0.001196205	 0.017507955	 0.723477640
440	 24794	 7333	 1696216	 7	 18	 3	 3	 0.469819380	 0.012635877	 0.006107815	 0.005806485	 0.011061645	 0.001201863	 0.017451648	 0.724050661
441	 25018	 7397	 1721234	 7	 18	 3	 3	 0.469821252	 0.012600738	 0.006108116	 0.005806774	 0.011021321	 0.001193665	 0.017401172	 0.724131550
442	 25249	 7465	 1746483	 7	 18	 3	 3	 0.469823123	 0.012564444	 0.006108308	 0.005806951	 0.010979701	 0.001214238	 0.017350572	 0.724151593
443	 25494	 7536	 1771977	 7	 18	 3	 3	 0.469825138	 0.012528717	 0.006108618	 0.005807249	 0.010938626	 0.001173063	 0.017295919	 0.724374156
444	 25732	 7604	 1797709	 7	 18	 3	 3	 0.469827002	 0.012493367	 0.006108950	 0.005807566	 0.010897933	 0.001168428	 0.017245222	 0.724453839
445	 26012	 7685	 1823721	 7	 18	 3	 3	 0.469828929	 0.012455944	 0.006109283	 0.005807894	 0.010854824	 0.001165054	 0.017192647	 0.724492505
446	 26264	 7757	 1849985	 7	 18	 3	 3	 0.469830720	 0.012419949	 0.006109490	 0.005808085	 0.010813384	 0.001184303	 0.017143628	 0.724464478
447	 26516	 7831	 1876501	 7	 18	 3	 3	 0.469832546	 0.012383523	 0.006109800	 0.005808374	 0.010771350	 0.001165346	 0.017093503	 0.724457884
448	 26782	 7909	 1903283	 7	 18	 3	 3	 0.469834391	 0.012347220	 0.006110038	 0.005808597	 0.010729458	 0.001127978	 0.017042723	 0.724486329
449	 27034	 7982	 1930317	 7	 18	 3	 3	 0.469836151	 0.012316655	 0.006110405	 0.005808939	 0.010694061	 0.001143187	 0.016994136	 0.724759137
450	 27293	 8061	 1957610	 7	 18	 3	 3	 0.469837973	 0.012292860	 0.006110823	 0.005809330	 0.010666408	 0.001193255	 0.016943686	 0.725512729
451	 27573	 8142	 1985183	 7	 18	 3	 3	 0.469839911	 0.012261865	 0.006110936	 0.005809427	 0.010630606	 0.001173999	 0.016889855	 0.725989941
452	 27846	 8221	 2013029	 7	 18	 3	 3	 0.469841671	 0.012225626	 0.006111241	 0.005809713	 0.010588610	 0.001180351	 0.016840842	 0.725950993
453	 28119	 8305	 2041148	 7	 18	 3	 3	 0.469843673	 0.012185929	 0.006111551	 0.005810006	 0.010542571	 0.001145380	 0.016784901	 0.726005409
454	 28413	 8394	 2069561	 7	 18	 3	 3	 0.469845481	 0.012147045	 0.006111872	 0.005810309	 0.010497416	 0.001102805	 0.016734189	 0.725881946
455	 28700	 8476	 2098261	 7	 18	 3	 3	 0.469847172	 0.012111174	 0.006112027	 0.005810454	 0.010455796	 0.001097566	 0.016686650	 0.725800219
456	 28966	 8553	 2127227	 7	 18	 3	 3	 0.469848709	 0.012080971	 0.006112205	 0.005810621	 0.010420692	 0.001144048	 0.016643323	 0.725874971
457	 29267	 8639	 2156494	 7	 18	 3	 3	 0.469850417	 0.012051473	 0.006112843	 0.005811225	 0.010386104	 0.001110883	 0.016595039	 0.726209407
458	 29519	 8711	 2186013	 7	 18	 3	 3	 0.469852093	 0.012023696	 0.006113351	 0.005811703	 0.010353560	 0.001137535	 0.016547502	 0.726617005
459	 29848	 8806	 2215861	 7	 18	 3	 3	 0.469853876	 0.011989747	 0.006113670	 0.005812003	 0.010313926	 0.001105406	 0.016496796	 0.726792467
460	 30128	 8886	 2245989	 7	 18	 3	 3	 0.469855560	 0.011950543	 0.006113839	 0.005812162	 0.010268225	 0.001112399	 0.016448776	 0.726530797
461	 30436	 8976	 2276425	 7	 18	 3	 3	 0.469857234	 0.011923646	 0.006114246	 0.005812545	 0.010236666	 0.001078555	 0.016400898	 0.727011781
462	 30723	 9058	 2307148	 7	 18	 3	 3	 0.469858907	 0.011894358	 0.006114740	 0.005813007	 0.010202241	 0.001123216	 0.016352879	 0.727355619
463	 31038	 9148	 2338186	 7	 18	 3	 3	 0.469860557	 0.011858359	 0.006115034	 0.005813289	 0.010160070	 0.001091267	 0.016305424	 0.727264647
464	 31346	 9236	 2369532	 7	 18	 3	 3	 0.469862147	 0.011833554	 0.006115297	 0.005813533	 0.010130950	 0.001076293	 0.016259533	 0.727791773
465	 31668	 9329	 2401200	 7	 18	 3	 3	 0.469863749	 0.011801347	 0.006115638	 0.005813853	 0.010093104	 0.001095297	 0.016213170	 0.727886434
466	 32018	 9431	 2433218	 7	 18	 3	 3	 0.469865368	 0.011775493	 0.006115993	 0.005814181	 0.010062647	 0.001075262	 0.016166189	 0.728402532
467	 32361	 9530	 2465579	 7	 18	 3	 3	 0.469867034	 0.011741821	 0.006116314	 0.005814481	 0.010023026	 0.001114100	 0.016117695	 0.728504928
468	 32746	 9641	 2498325	 7	 18	 3	 3	 0.469868806	 0.011707919	 0.006116780	 0.005814923	 0.009983004	 0.001038062	 0.016065956	 0.728740919
469	 33061	 9732	 2531386	 7	 18	 3	 3	 0.469870405	 0.011672994	 0.006117292	 0.005815405	 0.009941706	 0.001083953	 0.016019112	 0.728691701
470	 33411	 9833	 2564797	 7	 18	 3	 3	 0.469872006	 0.011642945	 0.006117816	 0.005815899	 0.009906084	 0.001026687	 0.015972085	 0.728955854
471	 33726	 9923	 2598523	 7	 18	 3	 3	 0.469873540	 0.011613727	 0.006118252	 0.005816308	 0.009871456	 0.001038018	 0.015926896	 0.729189622
472	 34048	 10015	 2632571	 7	 18	 3	 3	 0.469875172	 0.011581835	 0.006118975	 0.005816992	 0.009833466	 0.001045654	 0.015878683	 0.729395201
473	 34384	 10111	 2666955	 7	 18	 3	 3	 0.469876803	 0.011552495	 0.006119625	 0.005817609	 0.009798487	 0.001049546	 0.015830328	 0.729769806
474	 34748	 10215	 2701703	 7	 18	 3	 3	 0.469878567	 0.011520340	 0.006120513	 0.005818449	 0.009759997	 0.001043221	 0.015777893	 0.730157026
475	 35070	 10308	 2736773	 7	 18	 3	 3	 0.469880197	 0.011492823	 0.006121385	 0.005819273	 0.009726954	 0.001024460	 0.015729273	 0.730664619
476	 35427	 10410	 2772200	 7	 18	 3	 3	 0.469881797	 0.011466297	 0.006122178	 0.005820018	 0.009695097	 0.001012387	 0.015681416	 0.731202938
477	 35742	 10500	 2807942	 7	 18	 3	 3	 0.469883509	 0.011432495	 0.006122926	 0.005820721	 0.009654622	 0.001069234	 0.015630005	 0.731445355
478	 36127	 10610	 2844069	 7	 18	 3	 3	 0.469885226	 0.011405220	 0.006123699	 0.005821448	 0.009621816	 0.001034477	 0.015578320	 0.732121302
479	 36449	 10703	 2880518	 7	 18	 3	 3	 0.469886865	 0.011374598	 0.006124371	 0.005822092	 0.009585069	 0.001099832	 0.015528804	 0.732483821
480	 36841	 10818	 2917359	 7	 18	 3	 3	 0.469888719	 0.011341556	 0.006124869	 0.005822566	 0.009545516	 0.001044631	 0.015472582	 0.733009902
481	 37212	 10927	 2954571	 7	 18	 3	 3	 0.469890455	 0.011309377	 0.006125541	 0.005823206	 0.009506827	 0.001033773	 0.015419785	 0.733432894
482	 37569	 11031	 2992140	 7	 18	 3	 3	 0.469892133	 0.011272878	 0.006126089	 0.005823730	 0.009463023	 0.001016997	 0.015368569	 0.733502113
483	 37940	 11137	 3030080	 7	 18	 3	 3	 0.469893679	 0.011241356	 0.006126574	 0.005824192	 0.009425136	 0.001025197	 0.015321222	 0.733711473
484	 38255	 11228	 3068335	 7	 18	 3	 3	 0.469895202	 0.011211216	 0.006126950	 0.005824547	 0.009388921	 0.001045462	 0.015274458	 0.733984510
485	 38626	 11337	 3106961	 7	 18	 3	 3	 0.469896838	 0.011175526	 0.006127359	 0.005824927	 0.009346008	 0.001032297	 0.015224029	 0.734071520
486	 38983	 11439	 3145944	 7	 18	 3	 3	 0.469898429	 0.011145244	 0.006127649	 0.005825202	 0.009309586	 0.001023765	 0.015174846	 0.734455184
487	 39333	 11539	 3185277	 7	 18	 3	 3	 0.469899956	 0.011118606	 0.006128043	 0.005825581	 0.009277418	 0.001028454	 0.015127485	 0.734993653
488	 39697	 11646	 3224974	 7	 18	 3	 3	 0.469901461	 0.011090569	 0.006128536	 0.005826041	 0.009243472	 0.001019217	 0.015080661	 0.735416655
489	 40068	 11756	 3265042	 7	 18	 3	 3	 0.469902982	 0.011060152	 0.006128841	 0.005826329	 0.009206751	 0.000980944	 0.015033206	 0.735714782
490	 40383	 11848	 3305425	 7	 18	 3	 3	 0.469904390	 0.011033537	 0.006129091	 0.005826562	 0.009174595	 0.001031682	 0.014989131	 0.736102528
491	 40761	 11957	 3346186	 7	 18	 3	 3	 0.469905934	 0.011004172	 0.006129367	 0.005826820	 0.009139073	 0.000990905	 0.014940648	 0.736525747
492	 41090	 12052	 3387276	 7	 18	 3	 3	 0.469907324	 0.010978727	 0.006129658	 0.005827089	 0.009108223	 0.000984918	 0.014896854	 0.736982875
493	 41461	 12160	 3428737	 7	 18	 3	 3	 0.469908734	 0.010946219	 0.006129811	 0.005827224	 0.009068910	 0.000962695	 0.014852319	 0.737004053
494	 41804	 12258	 3470541	 7	 18	 3	 3	 0.469910100	 0.010919377	 0.006130194	 0.005827577	 0.009036233	 0.000948218	 0.014809024	 0.737346164
495	 42112	 12348	 3512653	 7	 18	 3	 3	 0.469911382	 0.010893029	 0.006130438	 0.005827793	 0.009004211	 0.000980256	 0.014768301	 0.737595302
496	 42476	 12454	 3555129	 7	 18	 3	 3	 0.469912869	 0.010859985	 0.006130740	 0.005828065	 0.008964000	 0.000964819	 0.014720903	 0.737725436
497	 42819	 12556	 3597948	 7	 18	 3	 3	 0.469914270	 0.010825921	 0.006130953	 0.005828259	 0.008922554	 0.000985522	 0.014676101	 0.737656475
498	 43218	 12670	 3641166	 7	 18	 3	 3	 0.469915736	 0.010793385	 0.006131302	 0.005828584	 0.008882809	 0.000948786	 0.014629084	 0.737803179
499	 43547	 12765	 3684713	 7	 18	 3	 3	 0.469917057	 0.010762567	 0.006131575	 0.005828836	 0.008845147	 0.000940748	 0.014586594	 0.737839619
500	 43897	 12865	 3728610	 7	 18	 3	 3	 0.469918331	 0.010735222	 0.006131872	 0.005829117	 0.008811648	 0.000964996	 0.014545505	 0.738043964
501	 44254	 12970	 3772864	 7	 18	 3	 3	 0.469919694	 0.010706126	 0.006132132	 0.005829359	 0.008775996	 0.000914336	 0.014501402	 0.738282140
502	 44541	 13052	 3817405	 7	 18	 3	 3	 0.469920870	 0.010673210	 0.006132325	 0.005829542	 0.008735674	 0.000933489	 0.014463230	 0.737954793
503	 44926	 13163	 3862331	 7	 18	 3	 3	 0.469922080	 0.010647463	 0.006132481	 0.005829684	 0.008704088	 0.000931306	 0.014423865	 0.738183759
504	 45283	 13266	 3907614	 7	 18	 3	 3	 0.469923265	 0.010619808	 0.006132636	 0.005829828	 0.008670126	 0.000928711	 0.014385216	 0.738244584
505	 45689	 13383	 3953303	 7	 18	 3	 3	 0.469924434	 0.010597155	 0.006132776	 0.005829960	 0.008642265	 0.000913658	 0.014346975	 0.738633435
506	 46025	 13480	 3999328	 7	 18	 3	 3	 0.469925508	 0.010569638	 0.006132871	 0.005830048	 0.008608435	 0.000898939	 0.014311771	 0.738527656
507	 46354	 13576	 4045682	 7	 18	 3	 3	 0.469926663	 0.010539748	 0.006132936	 0.005830109	 0.008571661	 0.000925405	 0.014273800	 0.738398160
508	 46725	 13682	 4092407	 7	 18	 3	 3	 0.469927781	 0.010512949	 0.006133064	 0.005830231	 0.008538595	 0.000912678	 0.014236926	 0.738428279
509	 47054	 13779	 4139461	 7	 18	 3	 3	 0.469928894	 0.010484547	 0.006133174	 0.005830330	 0.008503523	 0.000915189	 0.014200141	 0.738341028
510	 47404	 13880	 4186865	 7	 18	 3	 3	 0.469930106	 0.010456492	 0.006133430	 0.005830568	 0.008468723	 0.000910435	 0.014159988	 0.738453440
511	 47754	 13980	 4234619	 7	 18	 3	 3	 0.469931245	 0.010428759	 0.006133609	 0.005830733	 0.008434326	 0.000886574	 0.014122113	 0.738470164
512	 48062	 14068	 4282681	 7	 18	 3	 3	 0.469932345	 0.010402055	 0.006133821	 0.005830928	 0.008401130	 0.000930781	 0.014085470	 0.738495420
513	 48426	 14172	 4331107	 7	 18	 3	 3	 0.469933568	 0.010376923	 0.006134002	 0.005831096	 0.008369859	 0.000880382	 0.014044616	 0.738854142
514	 48741	 14262	 4379848	 7	 18	 3	 3	 0.469934681	 0.010348910	 0.006134089	 0.005831173	 0.008335040	 0.000930710	 0.014007335	 0.738820795
515	 49133	 14374	 4428981	 7	 18	 3	 3	 0.469935859	 0.010326088	 0.006134241	 0.005831310	 0.008306575	 0.000877433	 0.013967732	 0.739281638
516	 49469	 14470	 4478450	 7	 18	 3	 3	 0.469936975	 0.010299854	 0.006134391	 0.005831450	 0.008273828	 0.000865386	 0.013930137	 0.739393541
517	 49763	 14554	 4528213	 7	 18	 3	 3	 0.469938040	 0.010274007	 0.006134558	 0.005831602	 0.008241506	 0.000904346	 0.013894158	 0.739447927
518	 50148	 14664	 4578361	 7	 18	 3	 3	 0.469939138	 0.010244225	 0.006134614	 0.005831655	 0.008204307	 0.000875184	 0.013856973	 0.739283010
519	 50484	 14760	 4628845	 7	 18	 3	 3	 0.469940242	 0.010217871	 0.006134680	 0.005831717	 0.008171327	 0.000853079	 0.013819511	 0.739380057
520	 50771	 14843	 4679616	 7	 18	 3	 3	 0.469941271	 0.010189566	 0.006134750	 0.005831781	 0.008135854	 0.000895178	 0.013784469	 0.739206313
521	 51142	 14949	 4730758	 7	 18	 3	 3	 0.469942435	 0.010163680	 0.006134902	 0.005831924	 0.008103294	 0.000882657	 0.013744727	 0.739460286
522	 51457	 15040	 4782215	 7	 18	 3	 3	 0.469943536	 0.010133110	 0.006134971	 0.005831988	 0.008064865	 0.000888665	 0.013707031	 0.739263714
523	 51849	 15153	 4834064	 7	 18	 3	 3	 0.469944681	 0.010107879	 0.006135105	 0.005832112	 0.008033038	 0.000845570	 0.013667724	 0.739543656
524	 52178	 15247	 4886242	 7	 18	 3	 3	 0.469945676	 0.010080191	 0.006135188	 0.005832187	 0.007998107	 0.000882149	 0.013633467	 0.739371056
525	 52563	 15358	 4938805	 7	 18	 3	 3	 0.469946804	 0.010052348	 0.006135267	 0.005832262	 0.007962926	 0.000897276	 0.013594530	 0.739440619
526	 52948	 15468	 4991753	 7	 18	 3	 3	 0.469948022	 0.010024662	 0.006135475	 0.005832460	 0.007927786	 0.000849857	 0.013552333	 0.739700077
527	 53277	 15563	 5045030	 7	 18	 3	 3	 0.469949095	 0.009998134	 0.006135675	 0.005832652	 0.007894060	 0.000875901	 0.013515081	 0.739776111
528	 53669	 15675	 5098699	 7	 18	 3	 3	 0.469950248	 0.009969811	 0.006135805	 0.005832774	 0.007858054	 0.000860158	 0.013474922	 0.739878898
529	 54033	 15779	 5152732	 7	 18	 3	 3	 0.469951337	 0.009940018	 0.006135869	 0.005832831	 0.007820171	 0.000862195	 0.013436900	 0.739755311
530	 54418	 15890	 5207150	 7	 18	 3	 3	 0.469952360	 0.009917034	 0.006135977	 0.005832933	 0.007790850	 0.000847906	 0.013401068	 0.740018143
531	 54782	 15998	 5261932	 7	 18	 3	 3	 0.469953410	 0.009891397	 0.006136042	 0.005832991	 0.007758140	 0.000816723	 0.013364213	 0.740140688
532	 55132	 16099	 5317064	 7	 18	 3	 3	 0.469954361	 0.009866893	 0.006136148	 0.005833091	 0.007726788	 0.000841128	 0.013330713	 0.740162409
533	 55475	 16198	 5372539	 7	 18	 3	 3	 0.469955331	 0.009840807	 0.006136282	 0.005833220	 0.007693343	 0.000832662	 0.013296484	 0.740105940
534	 55888	 16316	 5428427	 7	 18	 3	 3	 0.469956301	 0.009816795	 0.006136356	 0.005833291	 0.007662546	 0.000803994	 0.013262143	 0.740211832
535	 56245	 16422	 5484672	 7	 18	 3	 3	 0.469957191	 0.009796157	 0.006136438	 0.005833367	 0.007636022	 0.000834579	 0.013230588	 0.740417373
536	 56616	 16530	 5541288	 7	 18	 3	 3	 0.469958163	 0.009768311	 0.006136532	 0.005833457	 0.007600189	 0.000828580	 0.013196020	 0.740246779
537	 56994	 16639	 5598282	 7	 18	 3	 3	 0.469959181	 0.009742738	 0.006136637	 0.005833557	 0.007567208	 0.000821953	 0.013159712	 0.740345841
538	 57358	 16744	 5655640	 7	 18	 3	 3	 0.469960140	 0.009717035	 0.006136691	 0.005833606	 0.007534042	 0.000832398	 0.013125411	 0.740322309
539	 57743	 16856	 5713383	 7	 18	 3	 3	 0.469961139	 0.009694318	 0.006136784	 0.005833695	 0.007504644	 0.000824103	 0.013089598	 0.740612336
540	 58135	 16968	 5771518	 7	 18	 3	 3	 0.469962115	 0.009669602	 0.006136882	 0.005833786	 0.007472609	 0.000812858	 0.013054495	 0.740710485
541	 58478	 17066	 5829996	 7	 18	 3	 3	 0.469963052	 0.009643427	 0.006136941	 0.005833843	 0.007438658	 0.000804973	 0.013020728	 0.740621197
542	 58877	 17180	 5888873	 7	 18	 3	 3	 0.469963951	 0.009621334	 0.006137020	 0.005833918	 0.007409930	 0.000796417	 0.012988225	 0.740773584
543	 59255	 17288	 5948128	 7	 18	 3	 3	 0.469964846	 0.009600460	 0.006137113	 0.005834009	 0.007382728	 0.000778681	 0.012955825	 0.741014911
544	 59577	 17381	 6007705	 7	 18	 3	 3	 0.469965711	 0.009578592	 0.006137193	 0.005834088	 0.007354201	 0.000796731	 0.012924410	 0.741124099
545	 59990	 17500	 6067695	 7	 18	 3	 3	 0.469966644	 0.009556489	 0.006137293	 0.005834184	 0.007325306	 0.000811527	 0.012890408	 0.741364337
546	 60375	 17610	 6128070	 7	 18	 3	 3	 0.469967634	 0.009534729	 0.006137455	 0.005834341	 0.007296760	 0.000776695	 0.012854283	 0.741755054
547	 60718	 17710	 6188788	 7	 18	 3	 3	 0.469968482	 0.009513063	 0.006137569	 0.005834450	 0.007268330	 0.000799429	 0.012823228	 0.741861832
548	 61145	 17832	 6249933	 7	 18	 3	 3	 0.469969412	 0.009488331	 0.006137643	 0.005834522	 0.007235866	 0.000769673	 0.012789104	 0.741907377
549	 61530	 17944	 6311463	 7	 18	 3	 3	 0.469970231	 0.009468330	 0.006137710	 0.005834586	 0.007209562	 0.000773515	 0.012758966	 0.742092280
550	 61880	 18046	 6373343	 7	 18	 3	 3	 0.469971111	 0.009444214	 0.006137828	 0.005834699	 0.007177761	 0.000788647	 0.012726512	 0.742089761
551	 62272	 18159	 6435615	 7	 18	 3	 3	 0.469971995	 0.009418287	 0.006137884	 0.005834754	 0.007143564	 0.000762837	 0.012693821	 0.741958399
552	 62692	 18282	 6498307	 7	 18	 3	 3	 0.469972780	 0.009394920	 0.006137933	 0.005834801	 0.007112686	 0.000786030	 0.012664741	 0.741817029
553	 63161	 18416	 6561468	 7	 18	 3	 3	 0.469973682	 0.009370586	 0.006138003	 0.005834867	 0.007080452	 0.000770688	 0.012631210	 0.741859761
554	 63595	 18540	 6625063	 7	 18	 3	 3	 0.469974560	 0.009348618	 0.006138058	 0.005834917	 0.007051305	 0.000775074	 0.012598502	 0.742041998
555	 64015	 18661	 6689078	 7	 18	 3	 3	 0.469975440	 0.009325141	 0.006138122	 0.005834978	 0.007020093	 0.000734223	 0.012565630	 0.742114870
556	 64400	 18771	 6753478	 7	 18	 3	 3	 0.469976211	 0.009303006	 0.006138176	 0.005835029	 0.006990616	 0.000737436	 0.012536753	 0.742058659
557	 64792	 18883	 6818270	 7	 18	 3	 3	 0.469976954	 0.009280881	 0.006138216	 0.005835068	 0.006961111	 0.000760347	 0.012508904	 0.741942017
558	 65212	 19004	 6883482	 7	 18	 3	 3	 0.469977754	 0.009255587	 0.006138263	 0.005835112	 0.006927310	 0.000754536	 0.012478807	 0.741704528
559	 65653	 19135	 6949135	 7	 18	 3	 3	 0.469978552	 0.009235608	 0.006138369	 0.005835217	 0.006900499	 0.000738178	 0.012448690	 0.741893955
560	 66052	 19252	 7015187	 7	 18	 3	 3	 0.469979264	 0.009213624	 0.006138443	 0.005835289	 0.006870981	 0.000758832	 0.012421775	 0.741731669
561	 66535	 19391	 7081722	 7	 18	 3	 3	 0.469980025	 0.009193883	 0.006138499	 0.005835341	 0.006844437	 0.000728370	 0.012392962	 0.741863226
562	 66955	 19512	 7148677	 7	 18	 3	 3	 0.469980773	 0.009172915	 0.006138556	 0.005835395	 0.006816195	 0.000724968	 0.012364567	 0.741871163
563	 67382	 19634	 7216059	 7	 18	 3	 3	 0.469981508	 0.009153196	 0.006138611	 0.005835448	 0.006789584	 0.000757047	 0.012336598	 0.741954605
564	 67886	 19778	 7283945	 7	 18	 3	 3	 0.469982327	 0.009134122	 0.006138657	 0.005835492	 0.006763806	 0.000705645	 0.012305341	 0.742289204
565	 68257	 19884	 7352202	 7	 18	 3	 3	 0.469983031	 0.009114348	 0.006138701	 0.005835534	 0.006737039	 0.000732154	 0.012278457	 0.742304024
566	 68698	 20011	 7420900	 7	 18	 3	 3	 0.469983804	 0.009098351	 0.006138766	 0.005835590	 0.006715321	 0.000690594	 0.012248817	 0.742794273
567	 69069	 20120	 7489969	 7	 18	 3	 3	 0.469984482	 0.009080601	 0.006138823	 0.005835646	 0.006691201	 0.000689071	 0.012222768	 0.742925124
568	 69461	 20234	 7559430	 7	 18	 3	 3	 0.469985103	 0.009063134	 0.006138885	 0.005835705	 0.006667421	 0.000708679	 0.012198884	 0.742947864
569	 69909	 20364	 7629339	 7	 18	 3	 3	 0.469985799	 0.009043017	 0.006138961	 0.005835778	 0.006639980	 0.000717959	 0.012172035	 0.742933923
570	 70357	 20496	 7699696	 7	 18	 3	 3	 0.469986566	 0.009023616	 0.006139038	 0.005835855	 0.006613460	 0.000676836	 0.012142370	 0.743151123
571	 70735	 20604	 7770431	 7	 18	 3	 3	 0.469987244	 0.009007757	 0.006139096	 0.005835910	 0.006591751	 0.000698574	 0.012116099	 0.743453538
572	 71155	 20725	 7841586	 7	 18	 3	 3	 0.469987951	 0.008990289	 0.006139159	 0.005835970	 0.006567802	 0.000689375	 0.012088648	 0.743696798
573	 71589	 20849	 7913175	 7	 18	 3	 3	 0.469988625	 0.008973952	 0.006139214	 0.005836023	 0.006545370	 0.000685040	 0.012062419	 0.743959587
574	 72044	 20979	 7985219	 7	 18	 3	 3	 0.469989278	 0.008957354	 0.006139263	 0.005836070	 0.006522548	 0.000671809	 0.012036926	 0.744156220
575	 72422	 21090	 8057641	 7	 18	 3	 3	 0.469989926	 0.008941618	 0.006139317	 0.005836121	 0.006500871	 0.000692187	 0.012011619	 0.744414099
576	 72877	 21220	 8130518	 7	 18	 3	 3	 0.469990611	 0.008922551	 0.006139370	 0.005836171	 0.006474569	 0.000688561	 0.011984800	 0.744488910
577	 73353	 21358	 8203871	 7	 18	 3	 3	 0.469991264	 0.008904672	 0.006139435	 0.005836232	 0.006449847	 0.000683983	 0.011959149	 0.744590783
578	 73822	 21494	 8277693	 7	 18	 3	 3	 0.469991875	 0.008887103	 0.006139510	 0.005836303	 0.006425498	 0.000665152	 0.011935095	 0.744619408
579	 74284	 21628	 8351977	 7	 18	 3	 3	 0.469992459	 0.008868349	 0.006139550	 0.005836341	 0.006399495	 0.000680572	 0.011912106	 0.744482046
580	 74795	 21775	 8426772	 7	 18	 3	 3	 0.469993096	 0.008849031	 0.006139589	 0.005836377	 0.006372660	 0.000687983	 0.011886918	 0.744434436
581	 75320	 21925	 8502092	 7	 18	 3	 3	 0.469993734	 0.008828521	 0.006139627	 0.005836415	 0.006344113	 0.000672401	 0.011861675	 0.744289561
582	 75859	 22082	 8577951	 7	 18	 3	 3	 0.469994348	 0.008811684	 0.006139692	 0.005836478	 0.006320597	 0.000675037	 0.011837321	 0.744398447
583	 76349	 22225	 8654300	 7	 18	 3	 3	 0.469994969	 0.008792614	 0.006139746	 0.005836531	 0.006293932	 0.000660769	 0.011812666	 0.744337782
584	 76867	 22376	 8731167	 7	 18	 3	 3	 0.469995555	 0.008774239	 0.006139788	 0.005836571	 0.006268195	 0.000666526	 0.011789307	 0.744253959
585	 77434	 22541	 8808601	 7	 18	 3	 3	 0.469996175	 0.008755470	 0.006139858	 0.005836639	 0.006241827	 0.000669529	 0.011764558	 0.744224297
586	 77980	 22702	 8886581	 7	 18	 3	 3	 0.469996790	 0.008737547	 0.006139907	 0.005836685	 0.006216612	 0.000673655	 0.011739954	 0.744257341
587	 78540	 22862	 8965121	 7	 18	 3	 3	 0.469997406	 0.008718881	 0.006139945	 0.005836720	 0.006190311	 0.000675181	 0.011715296	 0.744230491
588	 79135	 23033	 9044256	 7	 18	 3	 3	 0.469998041	 0.008701084	 0.006140003	 0.005836774	 0.006165162	 0.000657200	 0.011689787	 0.744332080
589	 79681	 23191	 9123937	 7	 18	 3	 3	 0.469998628	 0.008684150	 0.006140059	 0.005836827	 0.006141183	 0.000650372	 0.011666146	 0.744388943
590	 80290	 23373	 9204227	 7	 18	 3	 3	 0.469999187	 0.008668641	 0.006140109	 0.005836874	 0.006119183	 0.000648299	 0.011643608	 0.744497845
591	 114700	 23373	 9318927	 10	 31	 3	 4	 0.470037198	 0.007415212	 0.004183698	 0.003687153	 0.006122257	 0.000648470	 0.009992093	 0.742107965
592	 115540	 23543	 9434467	 10	 31	 3	 4	 0.470037795	 0.007394089	 0.004183744	 0.003687191	 0.006096625	 0.000639568	 0.009963980	 0.742081886
593	 116400	 23716	 9550867	 10	 31	 3	 4	 0.470038339	 0.007375066	 0.004183785	 0.003687225	 0.006073512	 0.000640870	 0.009938260	 0.742088243
594	 117300	 23900	 9668167	 10	 31	 3	 4	 0.470038907	 0.007358400	 0.004183832	 0.003687262	 0.006053231	 0.000638654	 0.009911370	 0.742420115
595	 118120	 24066	 9786287	 10	 31	 3	 4	 0.470039451	 0.007340276	 0.004183876	 0.003687300	 0.006031155	 0.000654369	 0.009885562	 0.742524878
596	 119080	 24260	 9905367	 10	 31	 3	 4	 0.470040023	 0.007321548	 0.004183936	 0.003687352	 0.006008306	 0.000632389	 0.009858299	 0.742678582
597	 120040	 24455	 10025407	 10	 31	 3	 4	 0.470040563	 0.007302108	 0.004183987	 0.003687396	 0.005984566	 0.000625118	 0.009832507	 0.742649615
598	 120910	 24633	 10146317	 10	 31	 3	 4	 0.470041114	 0.007283342	 0.004184032	 0.003687432	 0.005961622	 0.000627427	 0.009806152	 0.742731923
599	 121790	 24810	 10268107	 10	 31	 3	 4	 0.470041676	 0.007263592	 0.004184071	 0.003687463	 0.005937450	 0.000611681	 0.009779192	 0.742759889
600	 122680	 24989	 10390787	 10	 31	 3	 4	 0.470042184	 0.007244089	 0.004184101	 0.003687485	 0.005913554	 0.000633595	 0.009754723	 0.742623717
601	 123740	 25207	 10514527	 10	 31	 3	 4	 0.470042716	 0.007225262	 0.004184143	 0.003687521	 0.005890446	 0.000637270	 0.009729057	 0.742647736
602	 124880	 25435	 10639407	 10	 31	 3	 4	 0.470043262	 0.007207733	 0.004184181	 0.003687552	 0.005868906	 0.000624308	 0.009702628	 0.742864011
603	 125890	 25640	 10765297	 10	 31	 3	 4	 0.470043806	 0.007189210	 0.004184221	 0.003687585	 0.005846112	 0.000620585	 0.009676247	 0.742975019
604	 127060	 25878	 10892357	 10	 31	 3	 4	 0.470044317	 0.007172229	 0.004184260	 0.003687617	 0.005825190	 0.000612837	 0.009651414	 0.743127276
605	 128140	 26100	 11020497	 10	 31	 3	 4	 0.470044819	 0.007154989	 0.004184296	 0.003687648	 0.005803925	 0.000614620	 0.009626904	 0.743228483
606	 129180	 26310	 11149677	 10	 31	 3	 4	 0.470045335	 0.007136593	 0.004184332	 0.003687680	 0.005781204	 0.000611358	 0.009601688	 0.743264404
607	 130240	 26523	 11279917	 10	 31	 3	 4	 0.470045848	 0.007118843	 0.004184374	 0.003687716	 0.005759248	 0.000623796	 0.009576527	 0.743363752
608	 131380	 26751	 11411297	 10	 31	 3	 4	 0.470046377	 0.007101483	 0.004184422	 0.003687755	 0.005737741	 0.000602884	 0.009550543	 0.743568548
609	 132480	 26983	 11543777	 10	 31	 3	 4	 0.470046863	 0.007086444	 0.004184475	 0.003687799	 0.005719078	 0.000602713	 0.009526618	 0.743857246
610	 133620	 27212	 11677397	 10	 31	 3	 4	 0.470047373	 0.007068948	 0.004184524	 0.003687843	 0.005697349	 0.000604124	 0.009501409	 0.743989412
611	 134760	 27440	 11812157	 10	 31	 3	 4	 0.470047882	 0.007051412	 0.004184564	 0.003687876	 0.005675547	 0.000608912	 0.009476164	 0.744120866
612	 135900	 27672	 11948057	 10	 31	 3	 4	 0.470048387	 0.007033959	 0.004184608	 0.003687913	 0.005653817	 0.000594980	 0.009451101	 0.744247621
613	 137080	 27908	 12085137	 10	 31	 3	 4	 0.470048871	 0.007018964	 0.004184648	 0.003687946	 0.005635120	 0.000596431	 0.009427000	 0.744559689
614	 138210	 28136	 12223347	 10	 31	 3	 4	 0.470049367	 0.007002711	 0.004184683	 0.003687975	 0.005614837	 0.000596763	 0.009402225	 0.744792980
615	 139390	 28374	 12362737	 10	 31	 3	 4	 0.470049857	 0.006985972	 0.004184711	 0.003687998	 0.005593924	 0.000606164	 0.009377689	 0.744956625
616	 140700	 28640	 12503437	 10	 31	 3	 4	 0.470050339	 0.006969153	 0.004184744	 0.003688024	 0.005572881	 0.000601988	 0.009353504	 0.745084673
617	 142060	 28918	 12645497	 10	 31	 3	 4	 0.470050824	 0.006952495	 0.004184788	 0.003688058	 0.005552002	 0.000581815	 0.009329090	 0.745248955
618	 143310	 29171	 12788807	 10	 31	 3	 4	 0.470051287	 0.006936202	 0.004184819	 0.003688083	 0.005531562	 0.000596324	 0.009305749	 0.745367360
619	 144600	 29431	 12933407	 10	 31	 3	 4	 0.470051742	 0.006920497	 0.004184860	 0.003688116	 0.005511826	 0.000592548	 0.009282730	 0.745523850
620	 145970	 29705	 13079377	 10	 31	 3	 4	 0.470052201	 0.006904809	 0.004184910	 0.003688158	 0.005492077	 0.000587667	 0.009259451	 0.745703907
621	 147310	 29978	 13226687	 10	 31	 3	 4	 0.470052661	 0.006887215	 0.004184952	 0.003688193	 0.005469909	 0.000585001	 0.009236077	 0.745686196
622	 148660	 30252	 13375347	 10	 31	 3	 4	 0.470053124	 0.006871335	 0.004184997	 0.003688230	 0.005449867	 0.000588518	 0.009212492	 0.745871530
623	 150080	 30541	 13525427	 10	 31	 3	 4	 0.470053606	 0.006853520	 0.004185035	 0.003688261	 0.005427358	 0.000584676	 0.009187896	 0.745929140
624	 151550	 30838	 13676977	 10	 31	 3	 4	 0.470054064	 0.006838736	 0.004185079	 0.003688298	 0.005408644	 0.000569128	 0.009164420	 0.746226902
625	 152920	 31115	 13829897	 10	 31	 3	 4	 0.470054505	 0.006824037	 0.004185122	 0.003688333	 0.005390013	 0.000581950	 0.009141776	 0.746467297
626	 154370	 31405	 13984267	 10	 31	 3	 4	 0.470054953	 0.006808179	 0.004185170	 0.003688372	 0.005369884	 0.000576042	 0.009118721	 0.746615548
627	 155870	 31706	 14140137	 10	 31	 3	 4	 0.470055405	 0.006793306	 0.004185219	 0.003688411	 0.005350976	 0.000576425	 0.009095366	 0.746897438
628	 157340	 32007	 14297477	 10	 31	 3	 4	 0.470055856	 0.006776699	 0.004185268	 0.003688453	 0.005329839	 0.000565149	 0.009072030	 0.746988170
629	 158800	 32299	 14456277	 10	 31	 3	 4	 0.470056280	 0.006761398	 0.004185306	 0.003688485	 0.005310341	 0.000574091	 0.009050056	 0.747111192
630	 160410	 32624	 14616687	 10	 31	 3	 4	 0.470056726	 0.006746038	 0.004185353	 0.003688522	 0.005290733	 0.000569973	 0.009026862	 0.747329285
631	 161980	 32938	 14778667	 10	 31	 3	 4	 0.470057155	 0.006731428	 0.004185394	 0.003688553	 0.005272058	 0.000572784	 0.009004457	 0.747566204
632	 163650	 33274	 14942317	 10	 31	 3	 4	 0.470057606	 0.006716943	 0.004185451	 0.003688600	 0.005253506	 0.000565327	 0.008980919	 0.747912602
633	 165210	 33590	 15107527	 10	 31	 3	 4	 0.470058038	 0.006702643	 0.004185502	 0.003688643	 0.005235169	 0.000562192	 0.008958254	 0.748208663
634	 166860	 33929	 15274387	 10	 31	 3	 4	 0.470058474	 0.006688443	 0.004185562	 0.003688691	 0.005216928	 0.000547174	 0.008935333	 0.748538766
635	 168390	 34236	 15442777	 10	 31	 3	 4	 0.470058873	 0.006674060	 0.004185613	 0.003688733	 0.005198435	 0.000550612	 0.008914346	 0.748687644
636	 169950	 34552	 15612727	 10	 31	 3	 4	 0.470059295	 0.006659237	 0.004185671	 0.003688782	 0.005179343	 0.000554143	 0.008892062	 0.748896838
637	 171580	 34881	 15784307	 10	 31	 3	 4	 0.470059713	 0.006646478	 0.004185732	 0.003688831	 0.005162879	 0.000545108	 0.008869922	 0.749327667
638	 173180	 35202	 15957487	 10	 31	 3	 4	 0.470060124	 0.006633860	 0.004185795	 0.003688881	 0.005146573	 0.000555628	 0.008848138	 0.749746438
639	 174900	 35547	 16132387	 10	 31	 3	 4	 0.470060550	 0.006621490	 0.004185848	 0.003688921	 0.005130576	 0.000548945	 0.008825464	 0.750271070
640	 176670	 35902	 16309057	 10	 31	 3	 4	 0.470060960	 0.006607719	 0.004185911	 0.003688970	 0.005112739	 0.000543274	 0.008803597	 0.750570346
641	 178370	 36242	 16487427	 10	 31	 3	 4	 0.470061366	 0.006593733	 0.004185957	 0.003689006	 0.005094613	 0.000548674	 0.008781899	 0.750832327
642	 180180	 36604	 16667607	 10	 31	 3	 4	 0.470061787	 0.006579406	 0.004186010	 0.003689048	 0.005076012	 0.000533934	 0.008759309	 0.751132969
643	 181980	 36965	 16849587	 10	 31	 3	 4	 0.470062180	 0.006566361	 0.004186063	 0.003689090	 0.005059048	 0.000539549	 0.008738222	 0.751452700
644	 183780	 37327	 17033367	 10	 31	 3	 4	 0.470062592	 0.006552350	 0.004186126	 0.003689144	 0.005040798	 0.000540001	 0.008716027	 0.751758876
645	 185580	 37687	 17218947	 10	 31	 3	 4	 0.470062996	 0.006537980	 0.004186187	 0.003689194	 0.005022054	 0.000534268	 0.008694218	 0.751991754
646	 187450	 38063	 17406397	 10	 31	 3	 4	 0.470063396	 0.006523392	 0.004186247	 0.003689244	 0.005002997	 0.000528317	 0.008672533	 0.752189913
647	 189200	 38420	 17595597	 10	 31	 3	 4	 0.470063786	 0.006508370	 0.004186296	 0.003689282	 0.004983353	 0.000531246	 0.008651368	 0.752293749
648	 191060	 38796	 17786657	 10	 31	 3	 4	 0.470064184	 0.006494778	 0.004186359	 0.003689330	 0.004965535	 0.000523934	 0.008629755	 0.752602801
649	 192910	 39168	 17979567	 10	 31	 3	 4	 0.470064571	 0.006482346	 0.004186428	 0.003689383	 0.004949205	 0.000529475	 0.008608618	 0.753006604
650	 194880	 39562	 18174447	 10	 31	 3	 4	 0.470064986	 0.006469631	 0.004186502	 0.003689438	 0.004932477	 0.000524729	 0.008585956	 0.753513207
651	 196860	 39958	 18371307	 10	 31	 3	 4	 0.470065395	 0.006455927	 0.004186582	 0.003689499	 0.004914420	 0.000525210	 0.008563502	 0.753888648
652	 198750	 40336	 18570057	 10	 31	 3	 4	 0.470065813	 0.006441006	 0.004186650	 0.003689551	 0.004894744	 0.000527495	 0.008540551	 0.754167436
653	 200740	 40734	 18770797	 10	 31	 3	 4	 0.470066215	 0.006427845	 0.004186728	 0.003689612	 0.004877345	 0.000516896	 0.008518401	 0.754583463
654	 202580	 41104	 18973377	 10	 31	 3	 4	 0.470066610	 0.006413902	 0.004186812	 0.003689680	 0.004858883	 0.000522343	 0.008496562	 0.754881990
655	 204670	 41523	 19178047	 10	 31	 3	 4	 0.470067029	 0.006400103	 0.004186916	 0.003689762	 0.004840564	 0.000510114	 0.008473338	 0.755322552
656	 206490	 41887	 19384537	 10	 31	 3	 4	 0.470067432	 0.006385994	 0.004187006	 0.003689834	 0.004821815	 0.000509985	 0.008450959	 0.755653132
657	 208480	 42289	 19593017	 10	 31	 3	 4	 0.470067840	 0.006373250	 0.004187117	 0.003689918	 0.004804827	 0.000515045	 0.008428266	 0.756175712
658	 210420	 42678	 19803437	 10	 31	 3	 4	 0.470068263	 0.006358808	 0.004187211	 0.003689990	 0.004785572	 0.000515289	 0.008404603	 0.756586316
659	 212350	 43067	 20015787	 10	 31	 3	 4	 0.470068667	 0.006345881	 0.004187312	 0.003690067	 0.004768293	 0.000508405	 0.008381998	 0.757084575
660	 214270	 43459	 20230057	 10	 31	 3	 4	 0.470069064	 0.006332524	 0.004187397	 0.003690132	 0.004750428	 0.000512300	 0.008359716	 0.757504688
661	 216220	 43854	 20446277	 10	 31	 3	 4	 0.470069463	 0.006318865	 0.004187464	 0.003690184	 0.004732145	 0.000504594	 0.008337240	 0.757908476
662	 218240	 44266	 20664517	 10	 31	 3	 4	 0.470069851	 0.006305182	 0.004187528	 0.003690235	 0.004713801	 0.000510737	 0.008315306	 0.758262129
663	 220190	 44657	 20884707	 10	 31	 3	 4	 0.470070232	 0.006291026	 0.004187594	 0.003690289	 0.004694791	 0.000505741	 0.008293777	 0.758523611
664	 222210	 45064	 21106917	 10	 31	 3	 4	 0.470070600	 0.006277261	 0.004187650	 0.003690335	 0.004676280	 0.000507764	 0.008272856	 0.758777952
665	 224120	 45452	 21331037	 10	 31	 3	 4	 0.470070975	 0.006263076	 0.004187703	 0.003690377	 0.004657174	 0.000510021	 0.008251564	 0.759016880
666	 226140	 45858	 21557177	 10	 31	 3	 4	 0.470071358	 0.006250018	 0.004187767	 0.003690428	 0.004639540	 0.000502812	 0.008229673	 0.759449122
667	 228100	 46251	 21785277	 10	 31	 3	 4	 0.470071719	 0.006237874	 0.004187828	 0.003690476	 0.004623112	 0.000501383	 0.008209033	 0.759879225
668	 230100	 46655	 22015377	 10	 31	 3	 4	 0.470072085	 0.006225483	 0.004187879	 0.003690516	 0.004606334	 0.000497183	 0.008188055	 0.760312878
669	 232040	 47044	 22247417	 10	 31	 3	 4	 0.470072448	 0.006213424	 0.004187946	 0.003690571	 0.004589962	 0.000498031	 0.008167185	 0.760779183
670	 234100	 47457	 22481517	 10	 31	 3	 4	 0.470072797	 0.006201161	 0.004187992	 0.003690610	 0.004573306	 0.000490795	 0.008147111	 0.761148510
671	 236120	 47864	 22717637	 10	 31	 3	 4	 0.470073158	 0.006187753	 0.004188050	 0.003690660	 0.004555055	 0.000497217	 0.008126255	 0.761452018
672	 238210	 48282	 22955847	 10	 31	 3	 4	 0.470073518	 0.006175058	 0.004188108	 0.003690711	 0.004537741	 0.000481166	 0.008105374	 0.761847421
673	 240100	 48662	 23195947	 10	 31	 3	 4	 0.470073854	 0.006161849	 0.004188158	 0.003690755	 0.004519704	 0.000487428	 0.008085891	 0.762049518
674	 242170	 49078	 23438117	 10	 31	 3	 4	 0.470074205	 0.006148131	 0.004188221	 0.003690813	 0.004500923	 0.000484080	 0.008065436	 0.762281287
675	 244260	 49496	 23682377	 10	 31	 3	 4	 0.470074549	 0.006134755	 0.004188291	 0.003690876	 0.004482571	 0.000489232	 0.008045366	 0.762520384
676	 246320	 49909	 23928697	 10	 31	 3	 4	 0.470074896	 0.006120805	 0.004188369	 0.003690947	 0.004463387	 0.000475164	 0.008025060	 0.762711429
677	 248280	 50303	 24176977	 10	 31	 3	 4	 0.470075224	 0.006107310	 0.004188448	 0.003691021	 0.004444788	 0.000469630	 0.008005815	 0.762859305
678	 250200	 50689	 24427177	 10	 31	 3	 4	 0.470075546	 0.006093474	 0.004188515	 0.003691083	 0.004425694	 0.000470494	 0.007986898	 0.762933838
679	 252170	 51084	 24679347	 10	 31	 3	 4	 0.470075867	 0.006080848	 0.004188575	 0.003691138	 0.004408237	 0.000469655	 0.007967982	 0.763160364
680	 254140	 51479	 24933487	 10	 31	 3	 4	 0.470076172	 0.006068986	 0.004188628	 0.003691185	 0.004391809	 0.000466844	 0.007949991	 0.763395287
681	 256120	 51877	 25189607	 10	 31	 3	 4	 0.470076479	 0.006057073	 0.004188678	 0.003691232	 0.004375285	 0.000470963	 0.007931791	 0.763645060
682	 258160	 52286	 25447767	 10	 31	 3	 4	 0.470076796	 0.006045119	 0.004188732	 0.003691280	 0.004358667	 0.000467644	 0.007912992	 0.763948550
683	 260170	 52689	 25707937	 10	 31	 3	 4	 0.470077107	 0.006033036	 0.004188783	 0.003691326	 0.004341845	 0.000467617	 0.007894506	 0.764206904
684	 262190	 53096	 25970127	 10	 31	 3	 4	 0.470077416	 0.006021116	 0.004188836	 0.003691372	 0.004325216	 0.000462215	 0.007876055	 0.764483760
685	 264230	 53505	 26234357	 10	 31	 3	 4	 0.470077724	 0.006008431	 0.004188874	 0.003691408	 0.004307503	 0.000461129	 0.007857639	 0.764661193
686	 266240	 53909	 26500597	 10	 31	 3	 4	 0.470078027	 0.005996055	 0.004188928	 0.003691458	 0.004290170	 0.000457547	 0.007839503	 0.764851460
687	 268160	 54294	 26768757	 10	 31	 3	 4	 0.470078320	 0.005984036	 0.004188980	 0.003691505	 0.004273304	 0.000457603	 0.007821947	 0.765031461
688	 270120	 54689	 27038877	 10	 31	 3	 4	 0.470078613	 0.005972587	 0.004189032	 0.003691555	 0.004257207	 0.000458225	 0.007804328	 0.765291727
689	 272030	 55071	 27310907	 10	 31	 3	 4	 0.470078908	 0.005960145	 0.004189080	 0.003691598	 0.004239685	 0.000456610	 0.007786510	 0.765444929
690	 273980	 55463	 27584887	 10	 31	 3	 4	 0.470079203	 0.005947920	 0.004189131	 0.003691643	 0.004222433	 0.000457001	 0.007768660	 0.765630128
691	 275970	 55862	 27860857	 10	 31	 3	 4	 0.470079491	 0.005935824	 0.004189177	 0.003691686	 0.004205330	 0.000450774	 0.007751262	 0.765788071
692	 277970	 56262	 28138827	 10	 31	 3	 4	 0.470079775	 0.005923372	 0.004189224	 0.003691729	 0.004187689	 0.000444881	 0.007733988	 0.765888473
693	 361361	 56262	 28500188	 13	 47	 4	 5	 0.470094605	 0.005247323	 0.003160162	 0.002758405	 0.004189007	 0.000445819	 0.006772897	 0.774753162
694	 363805	 56639	 28863993	 13	 47	 4	 5	 0.470094886	 0.005232943	 0.003160202	 0.002758440	 0.004170949	 0.000450476	 0.006753365	 0.774864539
695	 366483	 57052	 29230476	 13	 47	 4	 5	 0.470095174	 0.005219809	 0.003160241	 0.002758472	 0.004154429	 0.000443909	 0.006733274	 0.775225994
696	 369057	 57452	 29599533	 13	 47	 4	 5	 0.470095446	 0.005206479	 0.003160274	 0.002758500	 0.004137643	 0.000437214	 0.006714215	 0.775441217
697	 371475	 57828	 29971008	 13	 47	 4	 5	 0.470095719	 0.005192924	 0.003160309	 0.002758529	 0.004120547	 0.000437504	 0.006695077	 0.775633192
698	 373906	 58204	 30344914	 13	 47	 4	 5	 0.470095988	 0.005179096	 0.003160331	 0.002758548	 0.004103089	 0.000443534	 0.006676189	 0.775756357
699	 376532	 58611	 30721446	 13	 47	 4	 5	 0.470096272	 0.005166008	 0.003160362	 0.002758572	 0.004086533	 0.000437963	 0.006656171	 0.776123074
700	 379106	 59008	 31100552	 13	 47	 4	 5	 0.470096550	 0.005152759	 0.003160390	 0.002758597	 0.004069750	 0.000438880	 0.006636524	 0.776424398
701	 381771	 59420	 31482323	 13	 47	 4	 5	 0.470096831	 0.005139105	 0.003160424	 0.002758626	 0.004052422	 0.000436015	 0.006616591	 0.776699868
702	 384462	 59837	 31866785	 13	 47	 4	 5	 0.470097102	 0.005125798	 0.003160454	 0.002758654	 0.004035510	 0.000435682	 0.006597268	 0.776957749
703	 387075	 60241	 32253860	 13	 47	 4	 5	 0.470097376	 0.005112667	 0.003160479	 0.002758676	 0.004018797	 0.000432419	 0.006577751	 0.777266642
704	 389571	 60628	 32643431	 13	 47	 4	 5	 0.470097645	 0.005099606	 0.003160505	 0.002758699	 0.004002148	 0.000429437	 0.006558493	 0.777557580
705	 392223	 61038	 33035654	 13	 47	 4	 5	 0.470097906	 0.005086912	 0.003160529	 0.002758720	 0.003985942	 0.000432481	 0.006539741	 0.777846190
706	 394940	 61456	 33430594	 13	 47	 4	 5	 0.470098176	 0.005073452	 0.003160546	 0.002758735	 0.003968736	 0.000431020	 0.006520325	 0.778098096
707	 397670	 61879	 33828264	 13	 47	 4	 5	 0.470098444	 0.005060845	 0.003160573	 0.002758758	 0.003952585	 0.000430925	 0.006500973	 0.778474985
708	 400257	 62277	 34228521	 13	 47	 4	 5	 0.470098706	 0.005048115	 0.003160599	 0.002758780	 0.003936252	 0.000425993	 0.006481953	 0.778795439
709	 402896	 62683	 34631417	 13	 47	 4	 5	 0.470098970	 0.005035093	 0.003160627	 0.002758805	 0.003919515	 0.000422136	 0.006462831	 0.779084700
710	 405444	 63075	 35036861	 13	 47	 4	 5	 0.470099224	 0.005022511	 0.003160653	 0.002758827	 0.003903318	 0.000423430	 0.006444300	 0.779372697
711	 408135	 63489	 35444996	 13	 47	 4	 5	 0.470099477	 0.005010147	 0.003160676	 0.002758847	 0.003887376	 0.000421724	 0.006425801	 0.779692138
712	 410813	 63903	 35855809	 13	 47	 4	 5	 0.470099724	 0.004998413	 0.003160703	 0.002758871	 0.003872220	 0.000418766	 0.006407696	 0.780063921


==> data/lshaped/criterionC/varth1_thX0.1_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.016001621	 0.145571194	 0.738866350
12	 47	 124	 528	 1	 1	 1	 0	 0.447349429	 0.106706251	 0.063764494	 0.063764494	 0.085558829	 0.016029999	 0.144614306	 0.737867878
13	 48	 126	 576	 1	 1	 1	 0	 0.447660793	 0.105833634	 0.063676433	 0.063676433	 0.084534430	 0.016002879	 0.143647569	 0.736758961
14	 49	 128	 625	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.016031041	 0.142677628	 0.735549076
15	 50	 130	 675	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.014863479	 0.141697550	 0.734246494
16	 51	 132	 726	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.015389561	 0.140815338	 0.734143492
17	 52	 134	 778	 1	 1	 1	 0	 0.448858051	 0.102663815	 0.063655168	 0.063655168	 0.080547368	 0.014863769	 0.139861573	 0.734038756
18	 53	 136	 831	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.015389760	 0.138967671	 0.734907646
19	 54	 138	 885	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.012177541	 0.138001112	 0.735890848
20	 56	 142	 941	 1	 1	 1	 0	 0.449634780	 0.101643547	 0.065226934	 0.065226934	 0.077954203	 0.012194796	 0.137343999	 0.740065439
21	 58	 146	 999	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.014669268	 0.136682244	 0.741058589
22	 60	 151	 1059	 1	 1	 1	 0	 0.450174841	 0.100960550	 0.065605169	 0.065605169	 0.076739783	 0.015579225	 0.135563349	 0.744748121
23	 62	 156	 1121	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.012677623	 0.134287609	 0.748593808
24	 63	 158	 1184	 1	 1	 1	 0	 0.450768814	 0.100226619	 0.065739380	 0.065739380	 0.075655198	 0.011076864	 0.133575018	 0.750339546
25	 64	 160	 1248	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.010658648	 0.133012693	 0.750730257
26	 65	 162	 1313	 1	 1	 1	 0	 0.451083292	 0.099707292	 0.066256283	 0.066256283	 0.074509389	 0.010659226	 0.132509142	 0.752455943
27	 66	 164	 1379	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.010579252	 0.132003616	 0.751612667
28	 67	 166	 1446	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.010585888	 0.131524634	 0.755271480
29	 68	 168	 1514	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.009573766	 0.131043296	 0.757258510
30	 69	 170	 1583	 1	 1	 1	 0	 0.451637028	 0.098938692	 0.066959761	 0.066959761	 0.072837183	 0.009828156	 0.130609357	 0.757516107
31	 71	 174	 1654	 1	 1	 1	 0	 0.451760469	 0.098698774	 0.066885200	 0.066885200	 0.072579735	 0.009609666	 0.130181752	 0.758161359
32	 72	 176	 1726	 1	 1	 1	 0	 0.451887066	 0.098379838	 0.066822696	 0.066822696	 0.072203323	 0.009951718	 0.129741623	 0.758275066
33	 74	 180	 1800	 1	 1	 1	 0	 0.452012384	 0.098191989	 0.066845878	 0.066845878	 0.071925623	 0.012460031	 0.129304347	 0.759386605
34	 76	 184	 1876	 1	 1	 1	 0	 0.452282712	 0.097254254	 0.066675444	 0.066675444	 0.070800955	 0.012464616	 0.128355591	 0.757693944
35	 78	 188	 1954	 1	 1	 1	 0	 0.452553068	 0.096504092	 0.066791255	 0.066791255	 0.069656069	 0.009438040	 0.127399097	 0.757494316
36	 79	 190	 2033	 1	 1	 1	 0	 0.452674456	 0.096120210	 0.066715623	 0.066715623	 0.069196246	 0.009440424	 0.126967109	 0.757048114
37	 80	 192	 2113	 1	 1	 1	 0	 0.452795872	 0.095804217	 0.066740311	 0.066740311	 0.068732662	 0.011439494	 0.126533426	 0.757145521
38	 82	 196	 2195	 1	 1	 1	 0	 0.452998917	 0.095474470	 0.066869689	 0.066869689	 0.068145574	 0.011442218	 0.125804574	 0.758910962
39	 84	 200	 2279	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.009096665	 0.125071068	 0.766228735
40	 168	 200	 2447	 2	 3	 2	 1	 0.458497881	 0.074452610	 0.021997183	 0.021841845	 0.071128862	 0.012012231	 0.103992800	 0.715940042
41	 172	 204	 2619	 2	 3	 2	 1	 0.458774190	 0.074036949	 0.022360297	 0.022198189	 0.070579649	 0.011491718	 0.102766981	 0.720435182
42	 174	 206	 2793	 2	 3	 2	 1	 0.458978128	 0.073384772	 0.022529313	 0.022365344	 0.069840925	 0.011652459	 0.101852283	 0.720501980
43	 178	 210	 2971	 2	 3	 2	 1	 0.459244862	 0.073040000	 0.022920602	 0.022749070	 0.069350469	 0.011386971	 0.100642766	 0.725735218
44	 180	 212	 3151	 2	 3	 2	 1	 0.459447652	 0.072371199	 0.023107347	 0.022933845	 0.068583095	 0.009172987	 0.099712908	 0.725795684
45	 182	 214	 3333	 2	 3	 2	 1	 0.459561460	 0.072002607	 0.023108102	 0.022932397	 0.068193775	 0.010318831	 0.099187064	 0.725927390
46	 186	 218	 3519	 2	 3	 2	 1	 0.459729875	 0.071671144	 0.023283043	 0.023107927	 0.067783868	 0.009953063	 0.098403514	 0.728339273
47	 188	 220	 3707	 2	 3	 2	 1	 0.459853196	 0.071162039	 0.023380398	 0.023205263	 0.067211552	 0.009067921	 0.097825597	 0.727437816
48	 190	 222	 3897	 2	 3	 2	 1	 0.459972922	 0.070758758	 0.023364369	 0.023189899	 0.066790030	 0.010093474	 0.097261095	 0.727513485
49	 194	 226	 4091	 2	 3	 2	 1	 0.460124865	 0.070264712	 0.023345363	 0.023169994	 0.066273099	 0.009998028	 0.096539724	 0.727832116
50	 196	 228	 4287	 2	 3	 2	 1	 0.460258287	 0.069632825	 0.023334667	 0.023158877	 0.065606582	 0.008499594	 0.095901608	 0.726086105
51	 198	 230	 4485	 2	 3	 2	 1	 0.460370049	 0.069232560	 0.023417370	 0.023240794	 0.065151931	 0.008441152	 0.095363660	 0.725984721
52	 200	 233	 4685	 2	 3	 2	 1	 0.460462862	 0.068851968	 0.023427173	 0.023250560	 0.064743811	 0.008425504	 0.094914501	 0.725410424
53	 202	 235	 4887	 2	 3	 2	 1	 0.460572773	 0.068458835	 0.023509421	 0.023332027	 0.064295561	 0.008388649	 0.094379714	 0.725355392
54	 204	 238	 5091	 2	 3	 2	 1	 0.460664485	 0.068078956	 0.023519288	 0.023341862	 0.063887302	 0.008383167	 0.093931050	 0.724775840
55	 206	 240	 5297	 2	 3	 2	 1	 0.460755400	 0.067769861	 0.023529341	 0.023348520	 0.063554104	 0.008431488	 0.093484070	 0.724934858
56	 208	 242	 5505	 2	 3	 2	 1	 0.460856705	 0.067395649	 0.023505579	 0.023324825	 0.063163765	 0.008366810	 0.092983370	 0.724814004
57	 210	 244	 5715	 2	 3	 2	 1	 0.460965365	 0.067118608	 0.023565371	 0.023383161	 0.062845690	 0.008275761	 0.092443182	 0.726052548
58	 212	 246	 5927	 2	 3	 2	 1	 0.461072436	 0.066742032	 0.023657209	 0.023474065	 0.062408616	 0.009129481	 0.091907663	 0.726185722
59	 214	 249	 6141	 2	 3	 2	 1	 0.461180868	 0.066280741	 0.023668806	 0.023485619	 0.061910615	 0.009969131	 0.091362008	 0.725473772
60	 218	 253	 6359	 2	 3	 2	 1	 0.461349748	 0.065945195	 0.023861755	 0.023679972	 0.061476706	 0.009019580	 0.090505356	 0.728633060
61	 220	 255	 6579	 2	 3	 2	 1	 0.461451596	 0.065518382	 0.023969633	 0.023788358	 0.060976348	 0.010206447	 0.089984633	 0.728106340
62	 224	 260	 6803	 2	 3	 2	 1	 0.461608797	 0.064908558	 0.024037347	 0.023855928	 0.060293672	 0.008294513	 0.089174704	 0.727880831
63	 228	 264	 7031	 2	 3	 2	 1	 0.461704516	 0.064565351	 0.024032894	 0.023849928	 0.059925826	 0.007576926	 0.088677784	 0.728089358
64	 230	 266	 7261	 2	 3	 2	 1	 0.461772997	 0.064157562	 0.024028264	 0.023845508	 0.059488111	 0.008397775	 0.088320489	 0.726417657
65	 234	 270	 7495	 2	 3	 2	 1	 0.461873720	 0.063770567	 0.024024010	 0.023839484	 0.059072262	 0.007377775	 0.087792236	 0.726380487
66	 236	 272	 7731	 2	 3	 2	 1	 0.461946029	 0.063394496	 0.024011496	 0.023826536	 0.058671204	 0.009023906	 0.087410958	 0.725246553
67	 240	 276	 7971	 2	 3	 2	 1	 0.462082293	 0.063006376	 0.024011289	 0.023824500	 0.058251707	 0.008696365	 0.086687738	 0.726819931
68	 242	 278	 8213	 2	 3	 2	 1	 0.462181547	 0.062500722	 0.024011521	 0.023825991	 0.057704308	 0.007310345	 0.086156988	 0.725428353
69	 244	 280	 8457	 2	 3	 2	 1	 0.462249817	 0.062196944	 0.024066138	 0.023880581	 0.057352253	 0.008336023	 0.085789953	 0.724991007
70	 246	 283	 8703	 2	 3	 2	 1	 0.462332870	 0.061778477	 0.024072620	 0.023887233	 0.056895423	 0.007229589	 0.085341239	 0.723899456
71	 248	 285	 8951	 2	 3	 2	 1	 0.462415460	 0.061535370	 0.024122154	 0.023935954	 0.056610277	 0.007951556	 0.084892589	 0.724861511
72	 250	 288	 9201	 2	 3	 2	 1	 0.462496366	 0.061194200	 0.024126584	 0.023940316	 0.056237337	 0.007206593	 0.084450704	 0.724614451
73	 252	 290	 9453	 2	 3	 2	 1	 0.462577631	 0.060905440	 0.024174790	 0.023987686	 0.055902166	 0.008116021	 0.084004435	 0.725026485
74	 254	 293	 9707	 2	 3	 2	 1	 0.462661325	 0.060488707	 0.024181316	 0.023994162	 0.055444997	 0.007288187	 0.083542253	 0.724049269
75	 256	 295	 9963	 2	 3	 2	 1	 0.462730008	 0.060233324	 0.024236118	 0.024048900	 0.055142215	 0.008214337	 0.083160982	 0.724297890
76	 258	 298	 10221	 2	 3	 2	 1	 0.462810421	 0.059854845	 0.024242124	 0.024055116	 0.054725879	 0.007141185	 0.082712296	 0.723651104
77	 260	 300	 10481	 2	 3	 2	 1	 0.462874264	 0.059635862	 0.024298498	 0.024111761	 0.054461170	 0.006853771	 0.082354266	 0.724138106
78	 262	 303	 10743	 2	 3	 2	 1	 0.462929659	 0.059383413	 0.024292622	 0.024106005	 0.054187252	 0.006825976	 0.082042306	 0.723814529
79	 264	 306	 11007	 2	 3	 2	 1	 0.462984618	 0.059132563	 0.024286777	 0.024100282	 0.053914863	 0.006819197	 0.081731590	 0.723497026
80	 266	 308	 11273	 2	 3	 2	 1	 0.463038533	 0.058773088	 0.024283407	 0.024097042	 0.053521884	 0.008959851	 0.081425590	 0.721801198
81	 270	 313	 11543	 2	 3	 2	 1	 0.463162046	 0.058498697	 0.024292614	 0.024106183	 0.053216224	 0.009377388	 0.080720064	 0.724710738
82	 274	 318	 11817	 2	 3	 2	 1	 0.463302183	 0.058197272	 0.024300084	 0.024113616	 0.052881267	 0.007491453	 0.079911809	 0.728268733
83	 276	 320	 12093	 2	 3	 2	 1	 0.463374958	 0.058021874	 0.024302444	 0.024115993	 0.052687086	 0.006801672	 0.079488727	 0.729938398
84	 278	 322	 12371	 2	 3	 2	 1	 0.463428541	 0.057656935	 0.024299087	 0.024112764	 0.052286485	 0.006421903	 0.079175735	 0.728214718
85	 280	 324	 12651	 2	 3	 2	 1	 0.463481176	 0.057372194	 0.024308910	 0.024122456	 0.051967735	 0.007186653	 0.078867032	 0.727454710
86	 286	 330	 12937	 2	 3	 2	 1	 0.463550061	 0.057150331	 0.024337543	 0.024150794	 0.051709229	 0.006413453	 0.078461142	 0.728390260
87	 288	 332	 13225	 2	 3	 2	 1	 0.463603244	 0.056934251	 0.024384368	 0.024197445	 0.051448144	 0.007520591	 0.078146282	 0.728559943
88	 290	 334	 13515	 2	 3	 2	 1	 0.463671212	 0.056537475	 0.024387106	 0.024200309	 0.051007403	 0.006410634	 0.077741989	 0.727245031
89	 292	 336	 13807	 2	 3	 2	 1	 0.463724336	 0.056311179	 0.024434513	 0.024247539	 0.050733652	 0.007552822	 0.077424477	 0.727304612
90	 294	 338	 14101	 2	 3	 2	 1	 0.463792866	 0.055903201	 0.024437348	 0.024250500	 0.050279060	 0.007005544	 0.077012902	 0.725893963
91	 298	 342	 14399	 2	 3	 2	 1	 0.463875015	 0.055697327	 0.024434783	 0.024248444	 0.050051309	 0.007168627	 0.076516535	 0.727912295
92	 302	 346	 14701	 2	 3	 2	 1	 0.463963398	 0.055441736	 0.024429533	 0.024243744	 0.049769308	 0.009325012	 0.075978780	 0.729700267
93	 308	 352	 15009	 2	 3	 2	 1	 0.464048481	 0.054897841	 0.024455242	 0.024269345	 0.049149914	 0.008758993	 0.075457384	 0.727534382
94	 314	 358	 15323	 2	 3	 2	 1	 0.464127830	 0.054427374	 0.024465570	 0.024278824	 0.048618669	 0.005634432	 0.074967775	 0.726010268
95	 316	 360	 15639	 2	 3	 2	 1	 0.464170308	 0.054171169	 0.024472562	 0.024285467	 0.048328141	 0.005520110	 0.074704313	 0.725141111
96	 318	 362	 15957	 2	 3	 2	 1	 0.464217284	 0.053938732	 0.024470487	 0.024283132	 0.048068515	 0.005389933	 0.074411846	 0.724867547
97	 322	 366	 16279	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.004932237	 0.074189837	 0.724496920
98	 324	 369	 16603	 2	 3	 2	 1	 0.464286660	 0.053638365	 0.024526807	 0.024338397	 0.047702305	 0.004858145	 0.073977744	 0.725060836
99	 326	 371	 16929	 2	 3	 2	 1	 0.464320552	 0.053437297	 0.024526839	 0.024338421	 0.047476088	 0.004849541	 0.073764725	 0.724428882
100	 328	 374	 17257	 2	 3	 2	 1	 0.464353196	 0.053333758	 0.024545566	 0.024356598	 0.047349815	 0.005417543	 0.073558949	 0.725047855
101	 332	 378	 17589	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.005430459	 0.073349375	 0.724255014
102	 338	 384	 17927	 2	 3	 2	 1	 0.464433702	 0.053173226	 0.024558957	 0.024369035	 0.047161950	 0.005208790	 0.073048926	 0.727912497
103	 340	 386	 18267	 2	 3	 2	 1	 0.464464015	 0.052973295	 0.024551426	 0.024361273	 0.046940361	 0.004765809	 0.072855940	 0.727096442
104	 342	 388	 18609	 2	 3	 2	 1	 0.464493347	 0.052771907	 0.024553505	 0.024363601	 0.046711878	 0.004742755	 0.072668699	 0.726198595
105	 344	 391	 18953	 2	 3	 2	 1	 0.464523691	 0.052654572	 0.024563681	 0.024373767	 0.046573915	 0.005268182	 0.072474478	 0.726525720
106	 348	 395	 19301	 2	 3	 2	 1	 0.464566932	 0.052452148	 0.024568806	 0.024378600	 0.046342223	 0.005545736	 0.072196781	 0.726516441
107	 352	 399	 19653	 2	 3	 2	 1	 0.464601540	 0.052263474	 0.024565715	 0.024375548	 0.046130211	 0.005675535	 0.071973734	 0.726146488
108	 356	 403	 20009	 2	 3	 2	 1	 0.464634191	 0.052064050	 0.024567161	 0.024377090	 0.045903375	 0.004649332	 0.071762653	 0.725503419
109	 358	 406	 20367	 2	 3	 2	 1	 0.464664390	 0.051969876	 0.024585443	 0.024394834	 0.045786724	 0.004592011	 0.071566852	 0.726172455
110	 360	 409	 20727	 2	 3	 2	 1	 0.464693185	 0.051876260	 0.024595407	 0.024404724	 0.045675073	 0.006323102	 0.071379643	 0.726765472
111	 368	 417	 21095	 2	 3	 2	 1	 0.464749154	 0.051660286	 0.024597108	 0.024406446	 0.045428706	 0.006273362	 0.071014317	 0.727462963
112	 374	 424	 21469	 2	 3	 2	 1	 0.464805605	 0.051465746	 0.024601993	 0.024411342	 0.045204700	 0.006131334	 0.070643888	 0.728523688
113	 380	 431	 21849	 2	 3	 2	 1	 0.464857477	 0.051301647	 0.024624156	 0.024433289	 0.045005665	 0.006339774	 0.070301749	 0.729734999
114	 388	 439	 22237	 2	 3	 2	 1	 0.464904466	 0.051033924	 0.024639110	 0.024448984	 0.044692008	 0.005978577	 0.069990336	 0.729156719
115	 392	 444	 22629	 2	 3	 2	 1	 0.464948902	 0.050853752	 0.024646007	 0.024455813	 0.044482339	 0.005996102	 0.069694537	 0.729666263
116	 396	 448	 23025	 2	 3	 2	 1	 0.464996975	 0.050581831	 0.024641694	 0.024451485	 0.044173618	 0.006949435	 0.069373069	 0.729127769
117	 402	 455	 23427	 2	 3	 2	 1	 0.465067528	 0.050297395	 0.024639033	 0.024448998	 0.043849128	 0.005854670	 0.068898501	 0.730021619
118	 406	 460	 23833	 2	 3	 2	 1	 0.465121564	 0.050158912	 0.024640825	 0.024450801	 0.043689200	 0.004587276	 0.068532768	 0.731896777
119	 408	 462	 24241	 2	 3	 2	 1	 0.465148658	 0.050082962	 0.024641526	 0.024451511	 0.043601585	 0.006742343	 0.068348634	 0.732757312
120	 416	 470	 24657	 2	 3	 2	 1	 0.465197257	 0.049900595	 0.024653265	 0.024461825	 0.043385319	 0.005774471	 0.068017070	 0.733648110
121	 422	 476	 25079	 2	 3	 2	 1	 0.465251138	 0.049576038	 0.024682992	 0.024491552	 0.042994574	 0.005778824	 0.067647528	 0.732858083
122	 428	 482	 25507	 2	 3	 2	 1	 0.465305584	 0.049258714	 0.024678910	 0.024487437	 0.042630650	 0.004889997	 0.067272007	 0.732231965
123	 432	 486	 25939	 2	 3	 2	 1	 0.465342211	 0.049143713	 0.024678437	 0.024486847	 0.042497992	 0.005760651	 0.067018177	 0.733289318
124	 436	 490	 26375	 2	 3	 2	 1	 0.465386629	 0.048823470	 0.024676385	 0.024484308	 0.042128461	 0.004756298	 0.066709031	 0.731886967
125	 440	 496	 26815	 2	 3	 2	 1	 0.465415650	 0.048766721	 0.024697456	 0.024505295	 0.042050312	 0.005537832	 0.066506260	 0.733265120
126	 448	 504	 27263	 2	 3	 2	 1	 0.465451945	 0.048694171	 0.024707661	 0.024514043	 0.041960145	 0.005369492	 0.066251762	 0.734986810
127	 456	 512	 27719	 2	 3	 2	 1	 0.465488492	 0.048541940	 0.024713981	 0.024520138	 0.041779649	 0.004582711	 0.065994498	 0.735545263
128	 460	 516	 28179	 2	 3	 2	 1	 0.465515324	 0.048418967	 0.024720168	 0.024526410	 0.041633035	 0.004611658	 0.065804956	 0.735795140
129	 466	 522	 28645	 2	 3	 2	 1	 0.465541741	 0.048308098	 0.024741202	 0.024547267	 0.041491508	 0.004813582	 0.065617809	 0.736204060
130	 474	 530	 29119	 2	 3	 2	 1	 0.465568124	 0.048086931	 0.024744534	 0.024550569	 0.041231795	 0.004582010	 0.065430355	 0.734933049
131	 480	 536	 29599	 2	 3	 2	 1	 0.465598325	 0.047960971	 0.024754959	 0.024560906	 0.041078544	 0.004402081	 0.065215097	 0.735427435
132	 484	 540	 30083	 2	 3	 2	 1	 0.465628075	 0.047856110	 0.024749871	 0.024555530	 0.040959139	 0.005054325	 0.065002351	 0.736221215
133	 490	 546	 30573	 2	 3	 2	 1	 0.465661803	 0.047709900	 0.024752789	 0.024558574	 0.040786443	 0.004319397	 0.064760284	 0.736715415
134	 494	 552	 31067	 2	 3	 2	 1	 0.465688990	 0.047659917	 0.024771505	 0.024576462	 0.040716584	 0.004353907	 0.064564494	 0.738175326
135	 500	 558	 31567	 2	 3	 2	 1	 0.465718002	 0.047526544	 0.024796963	 0.024601506	 0.040544827	 0.004242088	 0.064354891	 0.738507094
136	 504	 564	 32071	 2	 3	 2	 1	 0.465743910	 0.047485488	 0.024817636	 0.024621906	 0.040484028	 0.004420172	 0.064167125	 0.740028293
137	 510	 571	 32581	 2	 3	 2	 1	 0.465772899	 0.047462408	 0.024832631	 0.024635623	 0.040447752	 0.004207855	 0.063956357	 0.742106186
138	 514	 575	 33095	 2	 3	 2	 1	 0.465796218	 0.047291323	 0.024834944	 0.024637719	 0.040245432	 0.004421075	 0.063786303	 0.741402478
139	 522	 583	 33617	 2	 3	 2	 1	 0.465820790	 0.047222222	 0.024840673	 0.024643357	 0.040160668	 0.004079047	 0.063606615	 0.742410556
140	 526	 587	 34143	 2	 3	 2	 1	 0.465844830	 0.047088240	 0.024855568	 0.024658271	 0.039993788	 0.004344941	 0.063430309	 0.742361824
141	 532	 594	 34675	 2	 3	 2	 1	 0.465867373	 0.047015131	 0.024877076	 0.024679547	 0.039894280	 0.004635347	 0.063264526	 0.743151556
142	 538	 600	 35213	 2	 3	 2	 1	 0.465897659	 0.046892607	 0.024875856	 0.024677814	 0.039750577	 0.004646803	 0.063041105	 0.743841760
143	 546	 608	 35759	 2	 3	 2	 1	 0.465927804	 0.046747909	 0.024889536	 0.024691020	 0.039571176	 0.005393839	 0.062817918	 0.744181124
144	 560	 622	 36319	 2	 3	 2	 1	 0.465966134	 0.046495451	 0.024899110	 0.024700506	 0.039266542	 0.004273948	 0.062532962	 0.743535087
145	 568	 631	 36887	 2	 3	 2	 1	 0.465994854	 0.046450211	 0.024940609	 0.024741433	 0.039186581	 0.005316582	 0.062318581	 0.745366957
146	 578	 643	 37465	 2	 3	 2	 1	 0.466029143	 0.046272666	 0.024947119	 0.024747888	 0.038971796	 0.005042496	 0.062061639	 0.745592072
147	 588	 653	 38053	 2	 3	 2	 1	 0.466065481	 0.046189869	 0.024990856	 0.024790367	 0.038845349	 0.004373122	 0.061788165	 0.747552044
148	 594	 659	 38647	 2	 3	 2	 1	 0.466092457	 0.046141009	 0.025011914	 0.024811237	 0.038773662	 0.004037149	 0.061584344	 0.749232778
149	 598	 663	 39245	 2	 3	 2	 1	 0.466116120	 0.046012368	 0.025036347	 0.024835550	 0.038604654	 0.004800875	 0.061404986	 0.749326239
150	 606	 672	 39851	 2	 3	 2	 1	 0.466157858	 0.045828782	 0.025071215	 0.024869490	 0.038362891	 0.005218065	 0.061087320	 0.750217589
151	 616	 683	 40467	 2	 3	 2	 1	 0.466190235	 0.045677535	 0.025086942	 0.024885335	 0.038171751	 0.005277263	 0.060839745	 0.750784456
152	 628	 695	 41095	 2	 3	 2	 1	 0.466232699	 0.045529053	 0.025123121	 0.024921130	 0.037970034	 0.004132622	 0.060513470	 0.752378823
153	 634	 701	 41729	 2	 3	 2	 1	 0.466262159	 0.045421372	 0.025169070	 0.024966294	 0.037810302	 0.004015371	 0.060286057	 0.753430796
154	 640	 707	 42369	 2	 3	 2	 1	 0.466286521	 0.045293751	 0.025189042	 0.024986334	 0.037643539	 0.005156104	 0.060097334	 0.753673220
155	 650	 717	 43019	 2	 3	 2	 1	 0.466322534	 0.045230502	 0.025187795	 0.024984484	 0.037568249	 0.005037325	 0.059817250	 0.756144796
156	 660	 727	 43679	 2	 3	 2	 1	 0.466354733	 0.045094798	 0.025202450	 0.024998920	 0.037394883	 0.003821991	 0.059565699	 0.757059820
157	 664	 733	 44343	 2	 3	 2	 1	 0.466371979	 0.044989890	 0.025203021	 0.024999514	 0.037267921	 0.004416719	 0.059430521	 0.757016576
158	 672	 741	 45015	 2	 3	 2	 1	 0.466398398	 0.044830354	 0.025214597	 0.025011039	 0.037067299	 0.006027657	 0.059222829	 0.756977575
159	 688	 758	 45703	 2	 3	 2	 1	 0.466441833	 0.044653049	 0.025224738	 0.025021031	 0.036845724	 0.003972635	 0.058879760	 0.758376885
160	 692	 766	 46395	 2	 3	 2	 1	 0.466460751	 0.044540119	 0.025224800	 0.025021128	 0.036708741	 0.004868507	 0.058729695	 0.758391802
161	 700	 775	 47095	 2	 3	 2	 1	 0.466497964	 0.044379543	 0.025226538	 0.025022560	 0.036512541	 0.004359891	 0.058433373	 0.759489663
162	 706	 781	 47801	 2	 3	 2	 1	 0.466518403	 0.044250978	 0.025228945	 0.025024971	 0.036354495	 0.004943499	 0.058269964	 0.759413162
163	 716	 792	 48517	 2	 3	 2	 1	 0.466547597	 0.044096195	 0.025234520	 0.025030457	 0.036162044	 0.003784749	 0.058035756	 0.759810807
164	 720	 797	 49237	 2	 3	 2	 1	 0.466563896	 0.043979905	 0.025234837	 0.025030802	 0.036019926	 0.004812012	 0.057904584	 0.759523720
165	 728	 805	 49965	 2	 3	 2	 1	 0.466592452	 0.043783644	 0.025251585	 0.025047490	 0.035768212	 0.004097782	 0.057674029	 0.759157028
166	 736	 814	 50701	 2	 3	 2	 1	 0.466617852	 0.043687239	 0.025274452	 0.025069967	 0.035633929	 0.003798447	 0.057468159	 0.760199034
167	 742	 820	 51443	 2	 3	 2	 1	 0.466638220	 0.043565202	 0.025280786	 0.025076199	 0.035479694	 0.004449628	 0.057302540	 0.760266505
168	 752	 830	 52195	 2	 3	 2	 1	 0.466665784	 0.043536752	 0.025303264	 0.025097649	 0.035428712	 0.003738594	 0.057077630	 0.762763847
169	 756	 834	 52951	 2	 3	 2	 1	 0.466686077	 0.043413077	 0.025306124	 0.025100626	 0.035274571	 0.004933196	 0.056911468	 0.762817742
170	 766	 844	 53717	 2	 3	 2	 1	 0.466727985	 0.043190105	 0.025310694	 0.025105309	 0.034996484	 0.003837752	 0.056566754	 0.763524537
171	 770	 848	 54487	 2	 3	 2	 1	 0.466747360	 0.043062987	 0.025311609	 0.025105618	 0.034838819	 0.003504791	 0.056406661	 0.763437976
172	 774	 852	 55261	 2	 3	 2	 1	 0.466764745	 0.042970088	 0.025319908	 0.025113797	 0.034717873	 0.004314755	 0.056262621	 0.763741313
173	 784	 862	 56045	 2	 3	 2	 1	 0.466791172	 0.042872246	 0.025344815	 0.025138458	 0.034578459	 0.003490146	 0.056042945	 0.764989170
174	 788	 866	 56833	 2	 3	 2	 1	 0.466806954	 0.042760662	 0.025350915	 0.025144587	 0.034435524	 0.004685441	 0.055911330	 0.764794229
175	 798	 876	 57631	 2	 3	 2	 1	 0.466839397	 0.042537377	 0.025356203	 0.025149354	 0.034153937	 0.004086619	 0.055639796	 0.764513537
176	 804	 882	 58435	 2	 3	 2	 1	 0.466863476	 0.042369981	 0.025370288	 0.025163299	 0.033934699	 0.004583308	 0.055437391	 0.764285276
177	 814	 892	 59249	 2	 3	 2	 1	 0.466891298	 0.042224706	 0.025389154	 0.025182231	 0.033738949	 0.003642363	 0.055202582	 0.764904558
178	 820	 898	 60069	 2	 3	 2	 1	 0.466909572	 0.042126927	 0.025405508	 0.025198463	 0.033604139	 0.003620264	 0.055047804	 0.765278966
179	 826	 904	 60895	 2	 3	 2	 1	 0.466928302	 0.042013322	 0.025412266	 0.025205145	 0.033456479	 0.004315564	 0.054888710	 0.765427387
180	 836	 914	 61731	 2	 3	 2	 1	 0.466954510	 0.041866342	 0.025420970	 0.025213834	 0.033265070	 0.004094381	 0.054665300	 0.765866869
181	 844	 922	 62575	 2	 3	 2	 1	 0.466975926	 0.041810805	 0.025424739	 0.025217162	 0.033192259	 0.003472581	 0.054482049	 0.767423516
182	 848	 926	 63423	 2	 3	 2	 1	 0.466990204	 0.041696068	 0.025430240	 0.025222667	 0.033043381	 0.003544354	 0.054359536	 0.767042386
183	 854	 932	 64277	 2	 3	 2	 1	 0.467007392	 0.041582209	 0.025430334	 0.025222662	 0.032899516	 0.004153265	 0.054211673	 0.767034223
184	 862	 940	 65139	 2	 3	 2	 1	 0.467032700	 0.041425767	 0.025435496	 0.025227839	 0.032697550	 0.004277854	 0.053993208	 0.767240347
185	 870	 948	 66009	 2	 3	 2	 1	 0.467061753	 0.041236124	 0.025439089	 0.025231343	 0.032454132	 0.003515657	 0.053741308	 0.767307782
186	 874	 952	 66883	 2	 3	 2	 1	 0.467079912	 0.041101166	 0.025439267	 0.025231343	 0.032282342	 0.003817913	 0.053583253	 0.767052464
187	 880	 958	 67763	 2	 3	 2	 1	 0.467099706	 0.040996183	 0.025442275	 0.025234095	 0.032146192	 0.003673819	 0.053410430	 0.767568868
188	 886	 964	 68649	 2	 3	 2	 1	 0.467116195	 0.040891296	 0.025448320	 0.025240090	 0.032007517	 0.003479079	 0.053266029	 0.767680581
189	 894	 972	 69543	 2	 3	 2	 1	 0.467132711	 0.040810062	 0.025454452	 0.025246107	 0.031898777	 0.004271744	 0.053120993	 0.768247347
190	 902	 980	 70445	 2	 3	 2	 1	 0.467159636	 0.040625511	 0.025462320	 0.025253864	 0.031656001	 0.003911349	 0.052883681	 0.768205054
191	 914	 992	 71359	 2	 3	 2	 1	 0.467182967	 0.040527958	 0.025468186	 0.025259585	 0.031525971	 0.004456415	 0.052677179	 0.769364609
192	 924	 1002	 72283	 2	 3	 2	 1	 0.467214366	 0.040308159	 0.025479480	 0.025270822	 0.031233696	 0.003708773	 0.052397958	 0.769269655
193	 932	 1010	 73215	 2	 3	 2	 1	 0.467231118	 0.040191152	 0.025478740	 0.025269771	 0.031083154	 0.003768186	 0.052248363	 0.769232743
194	 940	 1018	 74155	 2	 3	 2	 1	 0.467251375	 0.040087708	 0.025478925	 0.025269656	 0.030949130	 0.003351356	 0.052066902	 0.769926882
195	 944	 1022	 75099	 2	 3	 2	 1	 0.467265249	 0.039955593	 0.025478686	 0.025269351	 0.030778011	 0.003520085	 0.051942245	 0.769231141
196	 950	 1030	 76049	 2	 3	 2	 1	 0.467281664	 0.039845490	 0.025479231	 0.025269812	 0.030634488	 0.003620493	 0.051794360	 0.769301708
197	 960	 1040	 77009	 2	 3	 2	 1	 0.467300287	 0.039700949	 0.025483198	 0.025273702	 0.030442929	 0.004111520	 0.051626072	 0.769009681
198	 972	 1052	 77981	 2	 3	 2	 1	 0.467327671	 0.039632488	 0.025504881	 0.025295312	 0.030335378	 0.003681691	 0.051377599	 0.771396270
199	 980	 1060	 78961	 2	 3	 2	 1	 0.467347687	 0.039495135	 0.025513879	 0.025304445	 0.030148096	 0.003533917	 0.051195204	 0.771461612
200	 986	 1066	 79947	 2	 3	 2	 1	 0.467364430	 0.039364294	 0.025521591	 0.025312224	 0.029969919	 0.003649520	 0.051042130	 0.771211822
201	 996	 1076	 80943	 2	 3	 2	 1	 0.467383293	 0.039253215	 0.025526680	 0.025316973	 0.029819515	 0.003026292	 0.050869112	 0.771651268
202	 1000	 1080	 81943	 2	 3	 2	 1	 0.467395094	 0.039176503	 0.025527196	 0.025317385	 0.029718020	 0.003343819	 0.050760568	 0.771790097
203	 1006	 1086	 82949	 2	 3	 2	 1	 0.467410586	 0.039061695	 0.025527691	 0.025318084	 0.029566079	 0.003330751	 0.050617720	 0.771700020
204	 1012	 1094	 83961	 2	 3	 2	 1	 0.467424410	 0.038979551	 0.025529346	 0.025319305	 0.029456033	 0.004352363	 0.050489905	 0.772026639
205	 1026	 1108	 84987	 2	 3	 2	 1	 0.467447420	 0.038815806	 0.025532478	 0.025322372	 0.029236268	 0.003300135	 0.050276431	 0.772047766
206	 1032	 1116	 86019	 2	 3	 2	 1	 0.467460884	 0.038735289	 0.025534113	 0.025323485	 0.029127851	 0.004332128	 0.050151082	 0.772371953
207	 1046	 1130	 87065	 2	 3	 2	 1	 0.467483687	 0.038564454	 0.025537603	 0.025326817	 0.028897196	 0.003757196	 0.049938077	 0.772245468
208	 1058	 1142	 88123	 2	 3	 2	 1	 0.467507858	 0.038462452	 0.025544232	 0.025333324	 0.028755042	 0.002968052	 0.049711286	 0.773716705
209	 1062	 1146	 89185	 2	 3	 2	 1	 0.467520958	 0.038361954	 0.025544334	 0.025333432	 0.028620385	 0.003306767	 0.049587933	 0.773614688
210	 1072	 1156	 90257	 2	 3	 2	 1	 0.467534670	 0.038246002	 0.025545482	 0.025334615	 0.028463749	 0.003334674	 0.049458487	 0.773295019
211	 1078	 1162	 91335	 2	 3	 2	 1	 0.467548043	 0.038136146	 0.025547144	 0.025336224	 0.028314468	 0.003373615	 0.049331908	 0.773052323
212	 1088	 1173	 92423	 2	 3	 2	 1	 0.467563056	 0.038054102	 0.025549966	 0.025339115	 0.028201311	 0.003672246	 0.049189409	 0.773623898
213	 1098	 1183	 93521	 2	 3	 2	 1	 0.467580071	 0.037912206	 0.025549035	 0.025338275	 0.028010394	 0.003128102	 0.049027403	 0.773286028
214	 1104	 1191	 94625	 2	 3	 2	 1	 0.467592850	 0.037826067	 0.025549877	 0.025339149	 0.027892922	 0.003328245	 0.048905379	 0.773454124
215	 1114	 1201	 95739	 2	 3	 2	 1	 0.467608078	 0.037735966	 0.025553171	 0.025342434	 0.027767582	 0.003102437	 0.048759567	 0.773919223
216	 1120	 1208	 96859	 2	 3	 2	 1	 0.467621031	 0.037661821	 0.025552643	 0.025341635	 0.027667222	 0.003314180	 0.048635177	 0.774374082
217	 1126	 1214	 97985	 2	 3	 2	 1	 0.467637399	 0.037572509	 0.025553328	 0.025342305	 0.027544888	 0.003276098	 0.048477545	 0.775049742
218	 1134	 1223	 99119	 2	 3	 2	 1	 0.467652231	 0.037458100	 0.025554021	 0.025342916	 0.027387977	 0.003174284	 0.048334256	 0.774980385
219	 1144	 1234	 100263	 2	 3	 2	 1	 0.467665731	 0.037362083	 0.025556629	 0.025345412	 0.027254063	 0.003521193	 0.048203461	 0.775091286
220	 1156	 1246	 101419	 2	 3	 2	 1	 0.467686887	 0.037315908	 0.025565666	 0.025354715	 0.027182232	 0.002931756	 0.047997763	 0.777450990
221	 1160	 1250	 102579	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.003675536	 0.047877860	 0.777376274
222	 1174	 1264	 103753	 2	 3	 2	 1	 0.467716451	 0.037050918	 0.025571323	 0.025360580	 0.026811900	 0.003104870	 0.047708815	 0.776605276
223	 1182	 1272	 104935	 2	 3	 2	 1	 0.467731481	 0.036919557	 0.025576275	 0.025365472	 0.026625324	 0.003277817	 0.047561231	 0.776253180
224	 1194	 1284	 106129	 2	 3	 2	 1	 0.467749263	 0.036814835	 0.025577999	 0.025366784	 0.026478257	 0.003503409	 0.047386039	 0.776913129
225	 1204	 1296	 107333	 2	 3	 2	 1	 0.467768916	 0.036725979	 0.025578174	 0.025366866	 0.026354403	 0.002816168	 0.047191641	 0.778230603
226	 1210	 1302	 108543	 2	 3	 2	 1	 0.467779732	 0.036651188	 0.025577867	 0.025366445	 0.026250377	 0.002693722	 0.047084303	 0.778416287
227	 1218	 1310	 109761	 2	 3	 2	 1	 0.467789193	 0.036585704	 0.025579239	 0.025367601	 0.026157528	 0.003338786	 0.046990215	 0.778581328
228	 1228	 1320	 110989	 2	 3	 2	 1	 0.467801267	 0.036483500	 0.025582804	 0.025371018	 0.026010881	 0.003240407	 0.046869867	 0.778399912
229	 1242	 1334	 112231	 2	 3	 2	 1	 0.467817120	 0.036392356	 0.025583919	 0.025371923	 0.025881782	 0.002849714	 0.046711364	 0.779089978
230	 1248	 1341	 113479	 2	 3	 2	 1	 0.467827519	 0.036298583	 0.025584767	 0.025372637	 0.025748919	 0.002603545	 0.046607099	 0.778820903
231	 1254	 1348	 114733	 2	 3	 2	 1	 0.467836455	 0.036247566	 0.025585712	 0.025373568	 0.025676008	 0.002681847	 0.046517315	 0.779227378
232	 1260	 1354	 115993	 2	 3	 2	 1	 0.467847792	 0.036204459	 0.025585746	 0.025373411	 0.025615082	 0.002823779	 0.046403159	 0.780215402
233	 1268	 1362	 117261	 2	 3	 2	 1	 0.467859331	 0.036140162	 0.025585904	 0.025373356	 0.025523966	 0.003220791	 0.046286675	 0.780789760
234	 2536	 1362	 119797	 4	 8	 3	 2	 0.468567219	 0.027969631	 0.011120935	 0.010876537	 0.025663692	 0.003223489	 0.038465189	 0.727141398
235	 2556	 1372	 122353	 4	 8	 3	 2	 0.468583108	 0.027812142	 0.011121108	 0.010876719	 0.025491884	 0.002928279	 0.038271146	 0.726713064
236	 2576	 1382	 124929	 4	 8	 3	 2	 0.468595458	 0.027694783	 0.011120878	 0.010876381	 0.025363894	 0.002892902	 0.038119628	 0.726522906
237	 2600	 1395	 127529	 4	 8	 3	 2	 0.468607072	 0.027589619	 0.011123643	 0.010879092	 0.025247805	 0.002538616	 0.037976598	 0.726490020
238	 2612	 1403	 130141	 4	 8	 3	 2	 0.468615722	 0.027503612	 0.011125081	 0.010880477	 0.025153156	 0.002856104	 0.037869704	 0.726269540
239	 2640	 1418	 132781	 4	 8	 3	 2	 0.468626941	 0.027391380	 0.011128675	 0.010883957	 0.025028790	 0.003133632	 0.037730625	 0.725972084
240	 2672	 1434	 135453	 4	 8	 3	 2	 0.468638140	 0.027259128	 0.011129134	 0.010884388	 0.024883778	 0.003136593	 0.037591271	 0.725145141
241	 2700	 1448	 138153	 4	 8	 3	 2	 0.468652116	 0.027127874	 0.011133995	 0.010889479	 0.024737738	 0.002613338	 0.037416623	 0.725021976
242	 2716	 1456	 140869	 4	 8	 3	 2	 0.468661145	 0.027021568	 0.011138707	 0.010894242	 0.024618983	 0.002903439	 0.037303365	 0.724373471
243	 2744	 1470	 143613	 4	 8	 3	 2	 0.468673257	 0.026944618	 0.011142984	 0.010898538	 0.024532556	 0.002835529	 0.037150873	 0.725275492
244	 2768	 1482	 146381	 4	 8	 3	 2	 0.468685015	 0.026870318	 0.011144317	 0.010899875	 0.024450321	 0.002785987	 0.037002250	 0.726180654
245	 2788	 1492	 149169	 4	 8	 3	 2	 0.468696519	 0.026761513	 0.011144533	 0.010900087	 0.024330597	 0.002630284	 0.036856238	 0.726105385
246	 2812	 1504	 151981	 4	 8	 3	 2	 0.468706235	 0.026691691	 0.011147973	 0.010903522	 0.024252197	 0.002767596	 0.036732481	 0.726650897
247	 2840	 1519	 154821	 4	 8	 3	 2	 0.468717627	 0.026611125	 0.011151420	 0.010907116	 0.024161908	 0.002902034	 0.036586823	 0.727341783
248	 2872	 1535	 157693	 4	 8	 3	 2	 0.468729639	 0.026492377	 0.011153357	 0.010909015	 0.024030161	 0.002734546	 0.036432608	 0.727161136
249	 2904	 1553	 160597	 4	 8	 3	 2	 0.468740519	 0.026408206	 0.011155975	 0.010911581	 0.023936114	 0.002731837	 0.036292363	 0.727651854
250	 2932	 1568	 163529	 4	 8	 3	 2	 0.468752019	 0.026291064	 0.011156507	 0.010912136	 0.023806562	 0.002853686	 0.036143523	 0.727407335
251	 2960	 1584	 166489	 4	 8	 3	 2	 0.468765334	 0.026218162	 0.011160860	 0.010916408	 0.023723979	 0.002607904	 0.035970423	 0.728881106
252	 2988	 1600	 169477	 4	 8	 3	 2	 0.468774411	 0.026111839	 0.011162313	 0.010917790	 0.023605739	 0.002886889	 0.035851929	 0.728324511
253	 3020	 1616	 172497	 4	 8	 3	 2	 0.468786145	 0.025991798	 0.011167322	 0.010922705	 0.023470502	 0.002565457	 0.035698175	 0.728098794
254	 3048	 1630	 175545	 4	 8	 3	 2	 0.468796101	 0.025915640	 0.011170731	 0.010926031	 0.023384507	 0.002521119	 0.035567191	 0.728638939
255	 3068	 1643	 178613	 4	 8	 3	 2	 0.468804629	 0.025832515	 0.011172445	 0.010927659	 0.023291529	 0.002611855	 0.035454603	 0.728608218
256	 3096	 1657	 181709	 4	 8	 3	 2	 0.468814219	 0.025724710	 0.011172569	 0.010927743	 0.023171845	 0.002531050	 0.035327576	 0.728176490
257	 3128	 1673	 184837	 4	 8	 3	 2	 0.468822308	 0.025643337	 0.011172913	 0.010928068	 0.023081307	 0.002443956	 0.035220068	 0.728088803
258	 3152	 1688	 187989	 4	 8	 3	 2	 0.468830356	 0.025602991	 0.011174713	 0.010929833	 0.023035602	 0.002579981	 0.035112777	 0.729164518
259	 3180	 1702	 191169	 4	 8	 3	 2	 0.468838207	 0.025530247	 0.011179036	 0.010934236	 0.022952617	 0.002839996	 0.035007783	 0.729273455
260	 3224	 1724	 194393	 4	 8	 3	 2	 0.468848520	 0.025401169	 0.011179274	 0.010934448	 0.022808840	 0.002386080	 0.034869401	 0.728465877
261	 3252	 1739	 197645	 4	 8	 3	 2	 0.468856568	 0.025319551	 0.011181088	 0.010936266	 0.022717019	 0.002667150	 0.034761016	 0.728389264
262	 3288	 1758	 200933	 4	 8	 3	 2	 0.468865897	 0.025218466	 0.011181567	 0.010936753	 0.022604062	 0.002852068	 0.034634954	 0.728121848
263	 3328	 1780	 204261	 4	 8	 3	 2	 0.468877895	 0.025111941	 0.011182303	 0.010937509	 0.022484788	 0.002285462	 0.034472155	 0.728470293
264	 3348	 1790	 207609	 4	 8	 3	 2	 0.468884668	 0.025039113	 0.011182679	 0.010937891	 0.022403233	 0.002384040	 0.034379907	 0.728306581
265	 3372	 1802	 210981	 4	 8	 3	 2	 0.468892721	 0.024959426	 0.011185649	 0.010940854	 0.022312647	 0.002452154	 0.034269899	 0.728319220
266	 3400	 1816	 214381	 4	 8	 3	 2	 0.468900449	 0.024876878	 0.011187147	 0.010942346	 0.022219514	 0.002528146	 0.034163995	 0.728160668
267	 3436	 1835	 217817	 4	 8	 3	 2	 0.468909145	 0.024793623	 0.011187365	 0.010942532	 0.022126152	 0.002385405	 0.034044434	 0.728272438
268	 3468	 1851	 221285	 4	 8	 3	 2	 0.468916185	 0.024703607	 0.011189763	 0.010944822	 0.022024019	 0.002412138	 0.033947327	 0.727704039
269	 3500	 1867	 224785	 4	 8	 3	 2	 0.468923601	 0.024615540	 0.011190796	 0.010945831	 0.021924664	 0.002371903	 0.033844736	 0.727307783
270	 3536	 1885	 228321	 4	 8	 3	 2	 0.468931237	 0.024539010	 0.011191047	 0.010946062	 0.021838578	 0.002443180	 0.033738769	 0.727323830
271	 3572	 1903	 231893	 4	 8	 3	 2	 0.468939088	 0.024450106	 0.011190797	 0.010945854	 0.021738761	 0.002310254	 0.033629471	 0.727044029
272	 3600	 1917	 235493	 4	 8	 3	 2	 0.468945736	 0.024370680	 0.011191961	 0.010946937	 0.021648789	 0.002296932	 0.033536635	 0.726688284
273	 3632	 1936	 239125	 4	 8	 3	 2	 0.468952155	 0.024299260	 0.011192121	 0.010947080	 0.021568274	 0.002467239	 0.033446766	 0.726505515
274	 3672	 1957	 242797	 4	 8	 3	 2	 0.468961176	 0.024220571	 0.011194649	 0.010949553	 0.021478265	 0.002211429	 0.033320039	 0.726907022
275	 3700	 1972	 246497	 4	 8	 3	 2	 0.468967870	 0.024148663	 0.011195852	 0.010950736	 0.021396514	 0.002401048	 0.033225690	 0.726806960
276	 3736	 1990	 250233	 4	 8	 3	 2	 0.468974972	 0.024092305	 0.011198435	 0.010953285	 0.021331532	 0.002449595	 0.033125289	 0.727308544
277	 3780	 2013	 254013	 4	 8	 3	 2	 0.468982437	 0.024009298	 0.011200999	 0.010955744	 0.021236384	 0.002433942	 0.033019435	 0.727126246
278	 3824	 2037	 257837	 4	 8	 3	 2	 0.468990492	 0.023927939	 0.011203871	 0.010958545	 0.021142837	 0.002368598	 0.032904830	 0.727186233
279	 3868	 2062	 261705	 4	 8	 3	 2	 0.468997140	 0.023856760	 0.011205418	 0.010960013	 0.021061424	 0.002372612	 0.032809938	 0.727119916
280	 3908	 2085	 265613	 4	 8	 3	 2	 0.469004100	 0.023778383	 0.011206037	 0.010960627	 0.020972273	 0.002516454	 0.032710300	 0.726938705
281	 3952	 2108	 269565	 4	 8	 3	 2	 0.469012647	 0.023702726	 0.011208347	 0.010962824	 0.020885215	 0.002198786	 0.032587524	 0.727355850
282	 3988	 2126	 273553	 4	 8	 3	 2	 0.469019501	 0.023629031	 0.011208825	 0.010963327	 0.020801282	 0.002192153	 0.032488719	 0.727299563
283	 4020	 2143	 277573	 4	 8	 3	 2	 0.469026648	 0.023588154	 0.011212224	 0.010966681	 0.020753001	 0.002312292	 0.032385388	 0.728357943
284	 4060	 2163	 281633	 4	 8	 3	 2	 0.469034349	 0.023539910	 0.011216869	 0.010971225	 0.020695633	 0.002132314	 0.032273657	 0.729384669
285	 4092	 2179	 285725	 4	 8	 3	 2	 0.469040598	 0.023483922	 0.011218676	 0.010973031	 0.020630945	 0.002191465	 0.032182707	 0.729706241
286	 4132	 2199	 289857	 4	 8	 3	 2	 0.469047113	 0.023417958	 0.011221608	 0.010975884	 0.020554228	 0.002346998	 0.032087612	 0.729813037
287	 4180	 2223	 294037	 4	 8	 3	 2	 0.469054216	 0.023354905	 0.011224357	 0.010978626	 0.020480855	 0.002187548	 0.031983613	 0.730214718
288	 4224	 2245	 298261	 4	 8	 3	 2	 0.469059985	 0.023290811	 0.011225269	 0.010979453	 0.020407235	 0.002252772	 0.031898898	 0.730144705
289	 4276	 2271	 302537	 4	 8	 3	 2	 0.469066625	 0.023211296	 0.011226758	 0.010980925	 0.020315613	 0.002243319	 0.031801115	 0.729889360
290	 4324	 2296	 306861	 4	 8	 3	 2	 0.469073300	 0.023156430	 0.011230738	 0.010984699	 0.020250699	 0.002205757	 0.031702506	 0.730429012
291	 4372	 2321	 311233	 4	 8	 3	 2	 0.469079862	 0.023106396	 0.011233314	 0.010987167	 0.020192033	 0.002189624	 0.031605259	 0.731093408
292	 4420	 2345	 315653	 4	 8	 3	 2	 0.469085960	 0.023030702	 0.011234546	 0.010988337	 0.020104681	 0.002146509	 0.031514621	 0.730794189
293	 4480	 2375	 320133	 4	 8	 3	 2	 0.469092429	 0.022964202	 0.011236875	 0.010990598	 0.020027162	 0.002201971	 0.031418188	 0.730920620
294	 4532	 2401	 324665	 4	 8	 3	 2	 0.469099990	 0.022887049	 0.011240508	 0.010994127	 0.019936599	 0.002046590	 0.031305091	 0.731096687
295	 4568	 2420	 329233	 4	 8	 3	 2	 0.469105580	 0.022822554	 0.011242503	 0.010996008	 0.019861397	 0.002054190	 0.031221222	 0.730994895
296	 4612	 2443	 333845	 4	 8	 3	 2	 0.469111450	 0.022769422	 0.011245109	 0.010998557	 0.019798841	 0.002136832	 0.031132888	 0.731362341
297	 4668	 2473	 338513	 4	 8	 3	 2	 0.469118667	 0.022700872	 0.011250536	 0.011003663	 0.019716872	 0.002167223	 0.031023961	 0.731720609
298	 4720	 2499	 343233	 4	 8	 3	 2	 0.469125814	 0.022654898	 0.011256556	 0.011009283	 0.019660477	 0.002128432	 0.030915690	 0.732796135
299	 4764	 2521	 347997	 4	 8	 3	 2	 0.469132699	 0.022590695	 0.011261564	 0.011014072	 0.019583582	 0.002153470	 0.030811033	 0.733201474
300	 4824	 2551	 352821	 4	 8	 3	 2	 0.469140115	 0.022528822	 0.011266651	 0.011018964	 0.019509239	 0.002199630	 0.030697920	 0.733887585
301	 4880	 2579	 357701	 4	 8	 3	 2	 0.469147987	 0.022471006	 0.011272245	 0.011024382	 0.019439203	 0.002105328	 0.030577370	 0.734890096
302	 4936	 2607	 362637	 4	 8	 3	 2	 0.469155224	 0.022399012	 0.011278233	 0.011030082	 0.019352447	 0.002095693	 0.030466131	 0.735210263
303	 4988	 2633	 367625	 4	 8	 3	 2	 0.469162035	 0.022352039	 0.011283661	 0.011035304	 0.019294887	 0.002081490	 0.030361073	 0.736207156
304	 5036	 2657	 372661	 4	 8	 3	 2	 0.469167672	 0.022289958	 0.011286923	 0.011038556	 0.019221019	 0.002463960	 0.030273835	 0.736277970
305	 5120	 2699	 377781	 4	 8	 3	 2	 0.469176485	 0.022212672	 0.011293963	 0.011045456	 0.019127185	 0.002211962	 0.030136939	 0.737058019
306	 5180	 2729	 382961	 4	 8	 3	 2	 0.469182938	 0.022155066	 0.011298290	 0.011049533	 0.019057691	 0.002297892	 0.030036315	 0.737609307
307	 5240	 2760	 388201	 4	 8	 3	 2	 0.469190487	 0.022094144	 0.011303438	 0.011054445	 0.018983769	 0.002185669	 0.029918164	 0.738485945
308	 5304	 2793	 393505	 4	 8	 3	 2	 0.469197876	 0.022040691	 0.011306349	 0.011057227	 0.018919791	 0.002167650	 0.029802054	 0.739569509
309	 5348	 2815	 398853	 4	 8	 3	 2	 0.469205052	 0.021960497	 0.011310497	 0.011061224	 0.018823816	 0.002275454	 0.029688865	 0.739687973
310	 5416	 2850	 404269	 4	 8	 3	 2	 0.469213140	 0.021888159	 0.011316593	 0.011067123	 0.018735694	 0.002090978	 0.029560757	 0.740446493
311	 5464	 2875	 409733	 4	 8	 3	 2	 0.469220100	 0.021807830	 0.011320701	 0.011071070	 0.018639291	 0.002000782	 0.029450075	 0.740501677
312	 5516	 2901	 415249	 4	 8	 3	 2	 0.469225891	 0.021739987	 0.011323499	 0.011073797	 0.018558162	 0.002108654	 0.029357676	 0.740521385
313	 5568	 2928	 420817	 4	 8	 3	 2	 0.469232434	 0.021693032	 0.011326938	 0.011077104	 0.018501030	 0.002161938	 0.029252907	 0.741568418
314	 5624	 2957	 426441	 4	 8	 3	 2	 0.469238708	 0.021629483	 0.011329457	 0.011079525	 0.018424927	 0.002095499	 0.029152094	 0.741952967
315	 5676	 2984	 432117	 4	 8	 3	 2	 0.469245269	 0.021570822	 0.011331395	 0.011081458	 0.018354832	 0.001894804	 0.029046294	 0.742635956
316	 5708	 3001	 437825	 4	 8	 3	 2	 0.469250274	 0.021514958	 0.011332029	 0.011082085	 0.018288754	 0.002128157	 0.028965323	 0.742783298
317	 5768	 3032	 443593	 4	 8	 3	 2	 0.469256820	 0.021458359	 0.011334626	 0.011084606	 0.018220522	 0.001999687	 0.028859072	 0.743556808
318	 5820	 3059	 449413	 4	 8	 3	 2	 0.469262609	 0.021391054	 0.011335622	 0.011085543	 0.018140586	 0.001978446	 0.028764796	 0.743653932
319	 5876	 3089	 455289	 4	 8	 3	 2	 0.469268668	 0.021354518	 0.011337796	 0.011087670	 0.018096127	 0.001949394	 0.028665782	 0.744948020
320	 5924	 3114	 461213	 4	 8	 3	 2	 0.469274156	 0.021299452	 0.011339681	 0.011089476	 0.018029928	 0.001985840	 0.028575802	 0.745366730
321	 5968	 3136	 467181	 4	 8	 3	 2	 0.469281019	 0.021221126	 0.011341610	 0.011091471	 0.017936110	 0.001948143	 0.028462871	 0.745572216
322	 6016	 3160	 473197	 4	 8	 3	 2	 0.469286253	 0.021170031	 0.011344709	 0.011094403	 0.017873662	 0.001966766	 0.028376432	 0.746042759
323	 6056	 3180	 479253	 4	 8	 3	 2	 0.469291999	 0.021103930	 0.011348739	 0.011098141	 0.017792751	 0.001918745	 0.028281247	 0.746216411
324	 6112	 3209	 485365	 4	 8	 3	 2	 0.469297363	 0.021053055	 0.011350590	 0.011099899	 0.017731194	 0.002017885	 0.028192107	 0.746771244
325	 6176	 3241	 491541	 4	 8	 3	 2	 0.469303404	 0.020994765	 0.011352543	 0.011101873	 0.017660689	 0.001942418	 0.028091360	 0.747374450
326	 6220	 3263	 497761	 4	 8	 3	 2	 0.469309090	 0.020941896	 0.011353712	 0.011103066	 0.017597052	 0.001845488	 0.027996212	 0.748026050
327	 6272	 3289	 504033	 4	 8	 3	 2	 0.469313870	 0.020896470	 0.011354375	 0.011103705	 0.017542538	 0.001955999	 0.027915969	 0.748548981
328	 6328	 3317	 510361	 4	 8	 3	 2	 0.469319634	 0.020838951	 0.011355553	 0.011104875	 0.017473216	 0.001927851	 0.027818896	 0.749093388
329	 6372	 3340	 516733	 4	 8	 3	 2	 0.469324882	 0.020779482	 0.011356868	 0.011106173	 0.017401391	 0.002059869	 0.027730208	 0.749344632
330	 6432	 3372	 523165	 4	 8	 3	 2	 0.469330788	 0.020725406	 0.011358576	 0.011107805	 0.017335663	 0.001907489	 0.027630080	 0.750102995
331	 6476	 3395	 529641	 4	 8	 3	 2	 0.469335475	 0.020667744	 0.011359277	 0.011108487	 0.017266224	 0.001919526	 0.027550346	 0.750180950
332	 6524	 3420	 536165	 4	 8	 3	 2	 0.469340733	 0.020600801	 0.011360246	 0.011109413	 0.017185396	 0.001915920	 0.027460628	 0.750194120
333	 6568	 3445	 542733	 4	 8	 3	 2	 0.469345902	 0.020531347	 0.011360570	 0.011109746	 0.017101861	 0.002006636	 0.027372127	 0.750082265
334	 6636	 3480	 549369	 4	 8	 3	 2	 0.469351666	 0.020472405	 0.011362147	 0.011111320	 0.017030002	 0.001912186	 0.027273116	 0.750644129
335	 6684	 3504	 556053	 4	 8	 3	 2	 0.469356516	 0.020399223	 0.011362721	 0.011111884	 0.016941573	 0.001818025	 0.027189521	 0.750260490
336	 6732	 3529	 562785	 4	 8	 3	 2	 0.469360842	 0.020341174	 0.011363223	 0.011112367	 0.016871293	 0.001841751	 0.027114752	 0.750188448
337	 6780	 3554	 569565	 4	 8	 3	 2	 0.469365527	 0.020267775	 0.011363574	 0.011112696	 0.016782487	 0.001828982	 0.027033529	 0.749727283
338	 6824	 3576	 576389	 4	 8	 3	 2	 0.469369834	 0.020199226	 0.011364222	 0.011113331	 0.016699197	 0.001773288	 0.026958644	 0.749267126
339	 6880	 3604	 583269	 4	 8	 3	 2	 0.469374209	 0.020170321	 0.011364932	 0.011113956	 0.016663738	 0.001849838	 0.026882369	 0.750317857
340	 6936	 3632	 590205	 4	 8	 3	 2	 0.469378832	 0.020106866	 0.011365274	 0.011114312	 0.016586640	 0.001784808	 0.026801517	 0.750213713
341	 6988	 3658	 597193	 4	 8	 3	 2	 0.469383020	 0.020050889	 0.011365835	 0.011114852	 0.016518351	 0.001700164	 0.026728077	 0.750180751
342	 7028	 3678	 604221	 4	 8	 3	 2	 0.469386972	 0.019989547	 0.011365895	 0.011114888	 0.016443796	 0.001667866	 0.026658585	 0.749835271
343	 7068	 3698	 611289	 4	 8	 3	 2	 0.469390875	 0.019937629	 0.011366294	 0.011115282	 0.016380367	 0.001788384	 0.026589766	 0.749823430
344	 7112	 3721	 618401	 4	 8	 3	 2	 0.469395032	 0.019877810	 0.011367111	 0.011116082	 0.016306934	 0.001861041	 0.026516287	 0.749645311
345	 7180	 3755	 625581	 4	 8	 3	 2	 0.469399519	 0.019811478	 0.011367850	 0.011116818	 0.016225493	 0.001895315	 0.026436731	 0.749392108
346	 7244	 3789	 632825	 4	 8	 3	 2	 0.469404040	 0.019763354	 0.011368873	 0.011117865	 0.016165979	 0.001897862	 0.026356341	 0.749851946
347	 7300	 3818	 640125	 4	 8	 3	 2	 0.469408575	 0.019709128	 0.011369581	 0.011118553	 0.016099142	 0.001789545	 0.026275456	 0.750096525
348	 7356	 3846	 647481	 4	 8	 3	 2	 0.469412885	 0.019650344	 0.011369982	 0.011118953	 0.016026838	 0.001923588	 0.026198343	 0.750060569
349	 7412	 3874	 654893	 4	 8	 3	 2	 0.469418208	 0.019586870	 0.011371059	 0.011119980	 0.015948182	 0.001743884	 0.026102795	 0.750374433
350	 7456	 3896	 662349	 4	 8	 3	 2	 0.469422681	 0.019527544	 0.011371399	 0.011120310	 0.015875020	 0.001930499	 0.026022217	 0.750418132
351	 7520	 3928	 669869	 4	 8	 3	 2	 0.469427899	 0.019452847	 0.011371633	 0.011120517	 0.015782877	 0.001775483	 0.025927929	 0.750266142
352	 7588	 3962	 677457	 4	 8	 3	 2	 0.469432410	 0.019404169	 0.011372436	 0.011121309	 0.015722260	 0.001812587	 0.025846118	 0.750757581
353	 7644	 3992	 685101	 4	 8	 3	 2	 0.469437104	 0.019333415	 0.011372469	 0.011121317	 0.015634829	 0.001664180	 0.025760724	 0.750499669
354	 7692	 4017	 692793	 4	 8	 3	 2	 0.469440799	 0.019276850	 0.011372699	 0.011121545	 0.015564662	 0.001617032	 0.025693306	 0.750267418
355	 7736	 4040	 700529	 4	 8	 3	 2	 0.469444224	 0.019232891	 0.011372740	 0.011121580	 0.015510153	 0.001719449	 0.025630648	 0.750386429
356	 7788	 4066	 708317	 4	 8	 3	 2	 0.469448665	 0.019188546	 0.011372651	 0.011121504	 0.015455197	 0.001734718	 0.025549169	 0.751043852
357	 7840	 4092	 716157	 4	 8	 3	 2	 0.469452519	 0.019152366	 0.011373351	 0.011122183	 0.015409738	 0.001727252	 0.025478258	 0.751714120
358	 7896	 4120	 724053	 4	 8	 3	 2	 0.469456653	 0.019112886	 0.011374685	 0.011123452	 0.015359654	 0.001735170	 0.025401978	 0.752417235
359	 7948	 4146	 732001	 4	 8	 3	 2	 0.469460961	 0.019045414	 0.011375382	 0.011124152	 0.015275094	 0.001843662	 0.025322231	 0.752122271
360	 8016	 4180	 740017	 4	 8	 3	 2	 0.469465486	 0.018983039	 0.011376096	 0.011124882	 0.015196717	 0.001801450	 0.025238209	 0.752154735
361	 8076	 4211	 748093	 4	 8	 3	 2	 0.469469801	 0.018918678	 0.011376721	 0.011125507	 0.015115773	 0.001671127	 0.025157811	 0.752000154
362	 8136	 4241	 756229	 4	 8	 3	 2	 0.469474295	 0.018862469	 0.011378016	 0.011126801	 0.015044384	 0.001627628	 0.025073814	 0.752277606
363	 8188	 4267	 764417	 4	 8	 3	 2	 0.469478645	 0.018815698	 0.011380417	 0.011129195	 0.014983878	 0.001636025	 0.024992225	 0.752862075
364	 8236	 4291	 772653	 4	 8	 3	 2	 0.469482301	 0.018761992	 0.011381516	 0.011130290	 0.014915544	 0.001703779	 0.024923453	 0.752784619
365	 8292	 4320	 780945	 4	 8	 3	 2	 0.469486675	 0.018714757	 0.011383089	 0.011131779	 0.014854878	 0.001586714	 0.024840922	 0.753384158
366	 8336	 4342	 789281	 4	 8	 3	 2	 0.469490295	 0.018664380	 0.011383741	 0.011132418	 0.014790859	 0.001604326	 0.024772414	 0.753434026
367	 8396	 4372	 797677	 4	 8	 3	 2	 0.469494012	 0.018613057	 0.011385106	 0.011133772	 0.014724987	 0.001606402	 0.024701861	 0.753508304
368	 8448	 4398	 806125	 4	 8	 3	 2	 0.469497618	 0.018555552	 0.011385829	 0.011134493	 0.014651670	 0.001671547	 0.024633241	 0.753272885
369	 8516	 4432	 814641	 4	 8	 3	 2	 0.469501914	 0.018496111	 0.011386884	 0.011135525	 0.014575493	 0.001639162	 0.024551216	 0.753368448
370	 8576	 4463	 823217	 4	 8	 3	 2	 0.469505805	 0.018444302	 0.011387621	 0.011136263	 0.014509113	 0.001630919	 0.024476695	 0.753545425
371	 8628	 4489	 831845	 4	 8	 3	 2	 0.469509640	 0.018385699	 0.011388209	 0.011136860	 0.014434079	 0.001494994	 0.024403018	 0.753419058
372	 8680	 4516	 840525	 4	 8	 3	 2	 0.469512775	 0.018358009	 0.011388735	 0.011137373	 0.014398375	 0.001534749	 0.024342629	 0.754150625
373	 8744	 4548	 849269	 4	 8	 3	 2	 0.469515835	 0.018305988	 0.011388862	 0.011137490	 0.014331888	 0.001491352	 0.024283537	 0.753843575
374	 8816	 4584	 858085	 4	 8	 3	 2	 0.469518878	 0.018251665	 0.011388965	 0.011137596	 0.014262355	 0.001493293	 0.024224628	 0.753434287
375	 8880	 4617	 866965	 4	 8	 3	 2	 0.469521838	 0.018202430	 0.011389287	 0.011137909	 0.014199034	 0.001587893	 0.024167183	 0.753187885
376	 8952	 4654	 875917	 4	 8	 3	 2	 0.469525534	 0.018157688	 0.011390448	 0.011139074	 0.014140698	 0.001540341	 0.024095284	 0.753578493
377	 9004	 4681	 884921	 4	 8	 3	 2	 0.469528723	 0.018109959	 0.011391062	 0.011139694	 0.014078861	 0.001498265	 0.024033053	 0.753543835
378	 9060	 4711	 893981	 4	 8	 3	 2	 0.469531926	 0.018074532	 0.011391577	 0.011140201	 0.014032843	 0.001486519	 0.023970396	 0.754035627
379	 9112	 4738	 903093	 4	 8	 3	 2	 0.469535033	 0.018039811	 0.011392217	 0.011140830	 0.013987571	 0.001511915	 0.023909456	 0.754505261
380	 9164	 4764	 912257	 4	 8	 3	 2	 0.469538399	 0.017993370	 0.011392779	 0.011141389	 0.013927166	 0.001447755	 0.023843273	 0.754651845
381	 9208	 4786	 921465	 4	 8	 3	 2	 0.469541376	 0.017949051	 0.011393137	 0.011141748	 0.013869566	 0.001417076	 0.023784568	 0.754651136
382	 9264	 4814	 930729	 4	 8	 3	 2	 0.469544029	 0.017907198	 0.011393239	 0.011141839	 0.013815275	 0.001574157	 0.023732142	 0.754554646
383	 9340	 4854	 940069	 4	 8	 3	 2	 0.469547494	 0.017853924	 0.011393750	 0.011142331	 0.013745729	 0.001504565	 0.023663473	 0.754492994
384	 9400	 4886	 949469	 4	 8	 3	 2	 0.469550911	 0.017805695	 0.011394380	 0.011142944	 0.013682503	 0.001425632	 0.023595572	 0.754620211
385	 9448	 4910	 958917	 4	 8	 3	 2	 0.469553566	 0.017760355	 0.011394674	 0.011143230	 0.013623201	 0.001366465	 0.023542685	 0.754389514
386	 9492	 4932	 968409	 4	 8	 3	 2	 0.469555966	 0.017711042	 0.011394783	 0.011143331	 0.013558758	 0.001459694	 0.023494765	 0.753829303
387	 9556	 4966	 977965	 4	 8	 3	 2	 0.469558825	 0.017668598	 0.011395011	 0.011143551	 0.013503077	 0.001431786	 0.023437568	 0.753858007
388	 9620	 4998	 987585	 4	 8	 3	 2	 0.469561704	 0.017619972	 0.011395328	 0.011143854	 0.013439118	 0.001471573	 0.023379809	 0.753640539
389	 9688	 5033	 997273	 4	 8	 3	 2	 0.469564965	 0.017582508	 0.011396040	 0.011144548	 0.013389357	 0.001444746	 0.023314236	 0.754153296
390	 9740	 5060	 1007013	 4	 8	 3	 2	 0.469567910	 0.017546408	 0.011396519	 0.011145024	 0.013341505	 0.001445875	 0.023254828	 0.754527509
391	 9796	 5088	 1016809	 4	 8	 3	 2	 0.469570774	 0.017506363	 0.011397078	 0.011145574	 0.013288316	 0.001409644	 0.023196932	 0.754684419
392	 9852	 5119	 1026661	 4	 8	 3	 2	 0.469573635	 0.017474005	 0.011397492	 0.011145989	 0.013245302	 0.001378233	 0.023138937	 0.755177545
393	 9912	 5150	 1036573	 4	 8	 3	 2	 0.469576055	 0.017447492	 0.011398198	 0.011146690	 0.013209695	 0.001493738	 0.023089774	 0.755637183
394	 9972	 5180	 1046545	 4	 8	 3	 2	 0.469578875	 0.017415856	 0.011399861	 0.011148309	 0.013166443	 0.001414326	 0.023032367	 0.756147039
395	 10032	 5210	 1056577	 4	 8	 3	 2	 0.469581608	 0.017383202	 0.011400471	 0.011148907	 0.013122689	 0.001402204	 0.022976583	 0.756561691
396	 10092	 5240	 1066669	 4	 8	 3	 2	 0.469584339	 0.017336177	 0.011400663	 0.011149100	 0.013060165	 0.001492969	 0.022920697	 0.756354692
397	 10176	 5282	 1076845	 4	 8	 3	 2	 0.469587343	 0.017297219	 0.011401138	 0.011149569	 0.013007992	 0.001510028	 0.022859074	 0.756689408
398	 10252	 5321	 1087097	 4	 8	 3	 2	 0.469590490	 0.017248230	 0.011401527	 0.011149969	 0.012942435	 0.001447128	 0.022794329	 0.756689528
399	 10320	 5356	 1097417	 4	 8	 3	 2	 0.469593528	 0.017201303	 0.011401793	 0.011150228	 0.012879594	 0.001435494	 0.022731644	 0.756711811
400	 10392	 5392	 1107809	 4	 8	 3	 2	 0.469596520	 0.017169466	 0.011402475	 0.011150911	 0.012836437	 0.001416513	 0.022669755	 0.757373226
401	 10452	 5422	 1118261	 4	 8	 3	 2	 0.469599350	 0.017126765	 0.011403183	 0.011151627	 0.012778635	 0.001330903	 0.022611065	 0.757450638
402	 10524	 5458	 1128785	 4	 8	 3	 2	 0.469601794	 0.017090791	 0.011403566	 0.011152003	 0.012730036	 0.001322939	 0.022560243	 0.757562382
403	 10592	 5494	 1139377	 4	 8	 3	 2	 0.469604268	 0.017055893	 0.011403998	 0.011152440	 0.012682757	 0.001368454	 0.022508690	 0.757747057
404	 10668	 5532	 1150045	 4	 8	 3	 2	 0.469606745	 0.017015480	 0.011404318	 0.011152749	 0.012628068	 0.001353970	 0.022456950	 0.757693285
405	 10752	 5575	 1160797	 4	 8	 3	 2	 0.469609243	 0.016985872	 0.011404833	 0.011153260	 0.012587679	 0.001325195	 0.022404645	 0.758140678
406	 10820	 5613	 1171617	 4	 8	 3	 2	 0.469611557	 0.016950607	 0.011405375	 0.011153806	 0.012539557	 0.001374159	 0.022356090	 0.758209813
407	 10900	 5655	 1182517	 4	 8	 3	 2	 0.469614088	 0.016917131	 0.011405952	 0.011154362	 0.012493741	 0.001308249	 0.022302862	 0.758518405
408	 10984	 5697	 1193501	 4	 8	 3	 2	 0.469616401	 0.016886796	 0.011406333	 0.011154731	 0.012452286	 0.001376891	 0.022254110	 0.758816949
409	 11060	 5735	 1204561	 4	 8	 3	 2	 0.469618929	 0.016844188	 0.011406810	 0.011155186	 0.012394005	 0.001300728	 0.022200695	 0.758723440
410	 11140	 5776	 1215701	 4	 8	 3	 2	 0.469621233	 0.016802086	 0.011407006	 0.011155379	 0.012336543	 0.001416848	 0.022151918	 0.758493500
411	 11236	 5825	 1226937	 4	 8	 3	 2	 0.469623889	 0.016760840	 0.011407426	 0.011155796	 0.012279918	 0.001324215	 0.022095521	 0.758562787
412	 11312	 5865	 1238249	 4	 8	 3	 2	 0.469626526	 0.016722679	 0.011407907	 0.011156261	 0.012227333	 0.001284865	 0.022039414	 0.758762410
413	 11380	 5899	 1249629	 4	 8	 3	 2	 0.469628890	 0.016681344	 0.011408346	 0.011156689	 0.012170328	 0.001283792	 0.021988977	 0.758622998
414	 11472	 5946	 1261101	 4	 8	 3	 2	 0.469631198	 0.016644209	 0.011408857	 0.011157193	 0.012118897	 0.001288825	 0.021939631	 0.758636688
415	 11564	 5993	 1272665	 4	 8	 3	 2	 0.469633393	 0.016610208	 0.011409328	 0.011157653	 0.012071712	 0.001253096	 0.021892600	 0.758713325
416	 11644	 6034	 1284309	 4	 8	 3	 2	 0.469635563	 0.016582462	 0.011409831	 0.011158144	 0.012033030	 0.001323441	 0.021845988	 0.759062103
417	 11744	 6086	 1296053	 4	 8	 3	 2	 0.469638047	 0.016550329	 0.011410136	 0.011158440	 0.011988418	 0.001244664	 0.021792520	 0.759449987
418	 11816	 6123	 1307869	 4	 8	 3	 2	 0.469640255	 0.016513914	 0.011410412	 0.011158722	 0.011937833	 0.001303695	 0.021744891	 0.759438789
419	 11912	 6171	 1319781	 4	 8	 3	 2	 0.469642548	 0.016473571	 0.011410687	 0.011158990	 0.011881699	 0.001340306	 0.021695315	 0.759314676
420	 12032	 6231	 1331813	 4	 8	 3	 2	 0.469644835	 0.016442169	 0.011411341	 0.011159623	 0.011837492	 0.001245825	 0.021645740	 0.759602991
421	 12152	 6292	 1343965	 4	 8	 3	 2	 0.469646789	 0.016407302	 0.011411504	 0.011159785	 0.011788857	 0.001231645	 0.021603304	 0.759481173
422	 12244	 6342	 1356209	 4	 8	 3	 2	 0.469648788	 0.016375696	 0.011411815	 0.011160086	 0.011744527	 0.001235582	 0.021559817	 0.759547108
423	 12348	 6399	 1368557	 4	 8	 3	 2	 0.469650754	 0.016346417	 0.011412199	 0.011160456	 0.011703293	 0.001267827	 0.021516933	 0.759700127
424	 12460	 6456	 1381017	 4	 8	 3	 2	 0.469653025	 0.016318013	 0.011412809	 0.011161045	 0.011662991	 0.001224922	 0.021467315	 0.760132940
425	 12560	 6508	 1393577	 4	 8	 3	 2	 0.469655138	 0.016290115	 0.011413303	 0.011161527	 0.011623440	 0.001199645	 0.021421046	 0.760472414
426	 12660	 6561	 1406237	 4	 8	 3	 2	 0.469657143	 0.016257656	 0.011413531	 0.011161749	 0.011577681	 0.001206530	 0.021377027	 0.760519967
427	 12772	 6618	 1419009	 4	 8	 3	 2	 0.469659083	 0.016225976	 0.011413809	 0.011162020	 0.011532876	 0.001232528	 0.021334366	 0.760555788
428	 12880	 6674	 1431889	 4	 8	 3	 2	 0.469661068	 0.016191018	 0.011414020	 0.011162225	 0.011483432	 0.001228893	 0.021290616	 0.760476726
429	 12996	 6736	 1444885	 4	 8	 3	 2	 0.469662978	 0.016158811	 0.011414231	 0.011162436	 0.011437766	 0.001212004	 0.021248456	 0.760469909
430	 13100	 6792	 1457985	 4	 8	 3	 2	 0.469664971	 0.016128120	 0.011414758	 0.011162958	 0.011393838	 0.001248530	 0.021204360	 0.760603933
431	 22925	 6792	 1480910	 7	 18	 3	 3	 0.469801248	 0.012960392	 0.006105625	 0.005804392	 0.011432108	 0.001251644	 0.017933119	 0.722707075
432	 23135	 6852	 1504045	 7	 18	 3	 3	 0.469803361	 0.012919194	 0.006105980	 0.005804727	 0.011385191	 0.001187994	 0.017877688	 0.722643431
433	 23303	 6900	 1527348	 7	 18	 3	 3	 0.469805367	 0.012881131	 0.006106206	 0.005804946	 0.011341860	 0.001224881	 0.017824897	 0.722648301
434	 23499	 6956	 1550847	 7	 18	 3	 3	 0.469807490	 0.012845287	 0.006106424	 0.005805150	 0.011301017	 0.001169014	 0.017768858	 0.722910128
435	 23695	 7014	 1574542	 7	 18	 3	 3	 0.469809329	 0.012808434	 0.006106532	 0.005805246	 0.011259052	 0.001251842	 0.017720143	 0.722817790
436	 23891	 7071	 1598433	 7	 18	 3	 3	 0.469811445	 0.012769402	 0.006106841	 0.005805535	 0.011214461	 0.001210171	 0.017663971	 0.722906656
437	 24108	 7134	 1622541	 7	 18	 3	 3	 0.469813371	 0.012733436	 0.006107115	 0.005805787	 0.011173341	 0.001175238	 0.017612658	 0.722970728
438	 24325	 7196	 1646866	 7	 18	 3	 3	 0.469815302	 0.012703532	 0.006107253	 0.005805919	 0.011139174	 0.001199621	 0.017561081	 0.723391235
439	 24556	 7263	 1671422	 7	 18	 3	 3	 0.469817285	 0.012666614	 0.006107491	 0.005806158	 0.011096921	 0.001196205	 0.017507955	 0.723477640
440	 24794	 7333	 1696216	 7	 18	 3	 3	 0.469819380	 0.012635877	 0.006107815	 0.005806485	 0.011061645	 0.001201863	 0.017451648	 0.724050661
441	 25018	 7397	 1721234	 7	 18	 3	 3	 0.469821252	 0.012600738	 0.006108116	 0.005806774	 0.011021321	 0.001193665	 0.017401172	 0.724131550
442	 25249	 7465	 1746483	 7	 18	 3	 3	 0.469823123	 0.012564444	 0.006108308	 0.005806951	 0.010979701	 0.001214238	 0.017350572	 0.724151593
443	 25494	 7536	 1771977	 7	 18	 3	 3	 0.469825138	 0.012528717	 0.006108618	 0.005807249	 0.010938626	 0.001173063	 0.017295919	 0.724374156
444	 25732	 7604	 1797709	 7	 18	 3	 3	 0.469827002	 0.012493367	 0.006108950	 0.005807566	 0.010897933	 0.001168428	 0.017245222	 0.724453839
445	 26012	 7685	 1823721	 7	 18	 3	 3	 0.469828929	 0.012455944	 0.006109283	 0.005807894	 0.010854824	 0.001165054	 0.017192647	 0.724492505
446	 26264	 7757	 1849985	 7	 18	 3	 3	 0.469830720	 0.012419949	 0.006109490	 0.005808085	 0.010813384	 0.001184303	 0.017143628	 0.724464478
447	 26516	 7831	 1876501	 7	 18	 3	 3	 0.469832546	 0.012383523	 0.006109800	 0.005808374	 0.010771350	 0.001165346	 0.017093503	 0.724457884
448	 26782	 7909	 1903283	 7	 18	 3	 3	 0.469834391	 0.012347220	 0.006110038	 0.005808597	 0.010729458	 0.001127978	 0.017042723	 0.724486329
449	 27034	 7982	 1930317	 7	 18	 3	 3	 0.469836151	 0.012316655	 0.006110405	 0.005808939	 0.010694061	 0.001143187	 0.016994136	 0.724759137
450	 27293	 8061	 1957610	 7	 18	 3	 3	 0.469837973	 0.012292860	 0.006110823	 0.005809330	 0.010666408	 0.001193255	 0.016943686	 0.725512729
451	 27573	 8142	 1985183	 7	 18	 3	 3	 0.469839911	 0.012261865	 0.006110936	 0.005809427	 0.010630606	 0.001173999	 0.016889855	 0.725989941
452	 27846	 8221	 2013029	 7	 18	 3	 3	 0.469841671	 0.012225626	 0.006111241	 0.005809713	 0.010588610	 0.001180351	 0.016840842	 0.725950993
453	 28119	 8305	 2041148	 7	 18	 3	 3	 0.469843673	 0.012185929	 0.006111551	 0.005810006	 0.010542571	 0.001145380	 0.016784901	 0.726005409
454	 28413	 8394	 2069561	 7	 18	 3	 3	 0.469845481	 0.012147045	 0.006111872	 0.005810309	 0.010497416	 0.001102805	 0.016734189	 0.725881946
455	 28700	 8476	 2098261	 7	 18	 3	 3	 0.469847172	 0.012111174	 0.006112027	 0.005810454	 0.010455796	 0.001097566	 0.016686650	 0.725800219
456	 28966	 8553	 2127227	 7	 18	 3	 3	 0.469848709	 0.012080971	 0.006112205	 0.005810621	 0.010420692	 0.001144048	 0.016643323	 0.725874971
457	 29267	 8639	 2156494	 7	 18	 3	 3	 0.469850417	 0.012051473	 0.006112843	 0.005811225	 0.010386104	 0.001110883	 0.016595039	 0.726209407
458	 29519	 8711	 2186013	 7	 18	 3	 3	 0.469852093	 0.012023696	 0.006113351	 0.005811703	 0.010353560	 0.001137535	 0.016547502	 0.726617005
459	 29848	 8806	 2215861	 7	 18	 3	 3	 0.469853876	 0.011989747	 0.006113670	 0.005812003	 0.010313926	 0.001105406	 0.016496796	 0.726792467
460	 30128	 8886	 2245989	 7	 18	 3	 3	 0.469855560	 0.011950543	 0.006113839	 0.005812162	 0.010268225	 0.001112399	 0.016448776	 0.726530797
461	 30436	 8976	 2276425	 7	 18	 3	 3	 0.469857234	 0.011923646	 0.006114246	 0.005812545	 0.010236666	 0.001078555	 0.016400898	 0.727011781
462	 30723	 9058	 2307148	 7	 18	 3	 3	 0.469858907	 0.011894358	 0.006114740	 0.005813007	 0.010202241	 0.001123216	 0.016352879	 0.727355619
463	 31038	 9148	 2338186	 7	 18	 3	 3	 0.469860557	 0.011858359	 0.006115034	 0.005813289	 0.010160070	 0.001091267	 0.016305424	 0.727264647
464	 31346	 9236	 2369532	 7	 18	 3	 3	 0.469862147	 0.011833554	 0.006115297	 0.005813533	 0.010130950	 0.001076293	 0.016259533	 0.727791773
465	 31668	 9329	 2401200	 7	 18	 3	 3	 0.469863749	 0.011801347	 0.006115638	 0.005813853	 0.010093104	 0.001095297	 0.016213170	 0.727886434
466	 32018	 9431	 2433218	 7	 18	 3	 3	 0.469865368	 0.011775493	 0.006115993	 0.005814181	 0.010062647	 0.001075262	 0.016166189	 0.728402532
467	 32361	 9530	 2465579	 7	 18	 3	 3	 0.469867034	 0.011741821	 0.006116314	 0.005814481	 0.010023026	 0.001114100	 0.016117695	 0.728504928
468	 32746	 9641	 2498325	 7	 18	 3	 3	 0.469868806	 0.011707919	 0.006116780	 0.005814923	 0.009983004	 0.001038062	 0.016065956	 0.728740919
469	 33061	 9732	 2531386	 7	 18	 3	 3	 0.469870405	 0.011672994	 0.006117292	 0.005815405	 0.009941706	 0.001083953	 0.016019112	 0.728691701
470	 33411	 9833	 2564797	 7	 18	 3	 3	 0.469872006	 0.011642945	 0.006117816	 0.005815899	 0.009906084	 0.001026687	 0.015972085	 0.728955854
471	 33726	 9923	 2598523	 7	 18	 3	 3	 0.469873540	 0.011613727	 0.006118252	 0.005816308	 0.009871456	 0.001038018	 0.015926896	 0.729189622
472	 34048	 10015	 2632571	 7	 18	 3	 3	 0.469875172	 0.011581835	 0.006118975	 0.005816992	 0.009833466	 0.001045654	 0.015878683	 0.729395201
473	 34384	 10111	 2666955	 7	 18	 3	 3	 0.469876803	 0.011552495	 0.006119625	 0.005817609	 0.009798487	 0.001049546	 0.015830328	 0.729769806
474	 34748	 10215	 2701703	 7	 18	 3	 3	 0.469878567	 0.011520340	 0.006120513	 0.005818449	 0.009759997	 0.001043221	 0.015777893	 0.730157026
475	 35070	 10308	 2736773	 7	 18	 3	 3	 0.469880197	 0.011492823	 0.006121385	 0.005819273	 0.009726954	 0.001024460	 0.015729273	 0.730664619
476	 35427	 10410	 2772200	 7	 18	 3	 3	 0.469881797	 0.011466297	 0.006122178	 0.005820018	 0.009695097	 0.001012387	 0.015681416	 0.731202938
477	 35742	 10500	 2807942	 7	 18	 3	 3	 0.469883509	 0.011432495	 0.006122926	 0.005820721	 0.009654622	 0.001069234	 0.015630005	 0.731445355
478	 36127	 10610	 2844069	 7	 18	 3	 3	 0.469885226	 0.011405220	 0.006123699	 0.005821448	 0.009621816	 0.001034477	 0.015578320	 0.732121302
479	 36449	 10703	 2880518	 7	 18	 3	 3	 0.469886865	 0.011374598	 0.006124371	 0.005822092	 0.009585069	 0.001099832	 0.015528804	 0.732483821
480	 36841	 10818	 2917359	 7	 18	 3	 3	 0.469888719	 0.011341556	 0.006124869	 0.005822566	 0.009545516	 0.001044631	 0.015472582	 0.733009902
481	 37212	 10927	 2954571	 7	 18	 3	 3	 0.469890455	 0.011309377	 0.006125541	 0.005823206	 0.009506827	 0.001033773	 0.015419785	 0.733432894
482	 37569	 11031	 2992140	 7	 18	 3	 3	 0.469892133	 0.011272878	 0.006126089	 0.005823730	 0.009463023	 0.001016997	 0.015368569	 0.733502113
483	 37940	 11137	 3030080	 7	 18	 3	 3	 0.469893679	 0.011241356	 0.006126574	 0.005824192	 0.009425136	 0.001025197	 0.015321222	 0.733711473
484	 38255	 11228	 3068335	 7	 18	 3	 3	 0.469895202	 0.011211216	 0.006126950	 0.005824547	 0.009388921	 0.001045462	 0.015274458	 0.733984510
485	 38626	 11337	 3106961	 7	 18	 3	 3	 0.469896838	 0.011175526	 0.006127359	 0.005824927	 0.009346008	 0.001032297	 0.015224029	 0.734071520
486	 38983	 11439	 3145944	 7	 18	 3	 3	 0.469898429	 0.011145244	 0.006127649	 0.005825202	 0.009309586	 0.001023765	 0.015174846	 0.734455184
487	 39333	 11539	 3185277	 7	 18	 3	 3	 0.469899956	 0.011118606	 0.006128043	 0.005825581	 0.009277418	 0.001028454	 0.015127485	 0.734993653
488	 39697	 11646	 3224974	 7	 18	 3	 3	 0.469901461	 0.011090569	 0.006128536	 0.005826041	 0.009243472	 0.001019217	 0.015080661	 0.735416655
489	 40068	 11756	 3265042	 7	 18	 3	 3	 0.469902982	 0.011060152	 0.006128841	 0.005826329	 0.009206751	 0.000980944	 0.015033206	 0.735714782
490	 40383	 11848	 3305425	 7	 18	 3	 3	 0.469904390	 0.011033537	 0.006129091	 0.005826562	 0.009174595	 0.001031682	 0.014989131	 0.736102528
491	 40761	 11957	 3346186	 7	 18	 3	 3	 0.469905934	 0.011004172	 0.006129367	 0.005826820	 0.009139073	 0.000990905	 0.014940648	 0.736525747
492	 41090	 12052	 3387276	 7	 18	 3	 3	 0.469907324	 0.010978727	 0.006129658	 0.005827089	 0.009108223	 0.000984918	 0.014896854	 0.736982875
493	 41461	 12160	 3428737	 7	 18	 3	 3	 0.469908734	 0.010946219	 0.006129811	 0.005827224	 0.009068910	 0.000962695	 0.014852319	 0.737004053
494	 41804	 12258	 3470541	 7	 18	 3	 3	 0.469910100	 0.010919377	 0.006130194	 0.005827577	 0.009036233	 0.000948218	 0.014809024	 0.737346164
495	 42112	 12348	 3512653	 7	 18	 3	 3	 0.469911382	 0.010893029	 0.006130438	 0.005827793	 0.009004211	 0.000980256	 0.014768301	 0.737595302
496	 42476	 12454	 3555129	 7	 18	 3	 3	 0.469912869	 0.010859985	 0.006130740	 0.005828065	 0.008964000	 0.000964819	 0.014720903	 0.737725436
497	 42819	 12556	 3597948	 7	 18	 3	 3	 0.469914270	 0.010825921	 0.006130953	 0.005828259	 0.008922554	 0.000985522	 0.014676101	 0.737656475
498	 43218	 12670	 3641166	 7	 18	 3	 3	 0.469915736	 0.010793385	 0.006131302	 0.005828584	 0.008882809	 0.000948786	 0.014629084	 0.737803179
499	 43547	 12765	 3684713	 7	 18	 3	 3	 0.469917057	 0.010762567	 0.006131575	 0.005828836	 0.008845147	 0.000940748	 0.014586594	 0.737839619
500	 43897	 12865	 3728610	 7	 18	 3	 3	 0.469918331	 0.010735222	 0.006131872	 0.005829117	 0.008811648	 0.000964996	 0.014545505	 0.738043964
501	 44254	 12970	 3772864	 7	 18	 3	 3	 0.469919694	 0.010706126	 0.006132132	 0.005829359	 0.008775996	 0.000914336	 0.014501402	 0.738282140
502	 44541	 13052	 3817405	 7	 18	 3	 3	 0.469920870	 0.010673210	 0.006132325	 0.005829542	 0.008735674	 0.000933489	 0.014463230	 0.737954793
503	 44926	 13163	 3862331	 7	 18	 3	 3	 0.469922080	 0.010647463	 0.006132481	 0.005829684	 0.008704088	 0.000931306	 0.014423865	 0.738183759
504	 45283	 13266	 3907614	 7	 18	 3	 3	 0.469923265	 0.010619808	 0.006132636	 0.005829828	 0.008670126	 0.000928711	 0.014385216	 0.738244584
505	 45689	 13383	 3953303	 7	 18	 3	 3	 0.469924434	 0.010597155	 0.006132776	 0.005829960	 0.008642265	 0.000913658	 0.014346975	 0.738633435
506	 46025	 13480	 3999328	 7	 18	 3	 3	 0.469925508	 0.010569638	 0.006132871	 0.005830048	 0.008608435	 0.000898939	 0.014311771	 0.738527656
507	 46354	 13576	 4045682	 7	 18	 3	 3	 0.469926663	 0.010539748	 0.006132936	 0.005830109	 0.008571661	 0.000925405	 0.014273800	 0.738398160
508	 46725	 13682	 4092407	 7	 18	 3	 3	 0.469927781	 0.010512949	 0.006133064	 0.005830231	 0.008538595	 0.000912678	 0.014236926	 0.738428279
509	 47054	 13779	 4139461	 7	 18	 3	 3	 0.469928894	 0.010484547	 0.006133174	 0.005830330	 0.008503523	 0.000915189	 0.014200141	 0.738341028
510	 47404	 13880	 4186865	 7	 18	 3	 3	 0.469930106	 0.010456492	 0.006133430	 0.005830568	 0.008468723	 0.000910435	 0.014159988	 0.738453440
511	 47754	 13980	 4234619	 7	 18	 3	 3	 0.469931245	 0.010428759	 0.006133609	 0.005830733	 0.008434326	 0.000886574	 0.014122113	 0.738470164
512	 48062	 14068	 4282681	 7	 18	 3	 3	 0.469932345	 0.010402055	 0.006133821	 0.005830928	 0.008401130	 0.000930781	 0.014085470	 0.738495420
513	 48426	 14172	 4331107	 7	 18	 3	 3	 0.469933568	 0.010376923	 0.006134002	 0.005831096	 0.008369859	 0.000880382	 0.014044616	 0.738854142
514	 48741	 14262	 4379848	 7	 18	 3	 3	 0.469934681	 0.010348910	 0.006134089	 0.005831173	 0.008335040	 0.000930710	 0.014007335	 0.738820795
515	 49133	 14374	 4428981	 7	 18	 3	 3	 0.469935859	 0.010326088	 0.006134241	 0.005831310	 0.008306575	 0.000877433	 0.013967732	 0.739281638
516	 49469	 14470	 4478450	 7	 18	 3	 3	 0.469936975	 0.010299854	 0.006134391	 0.005831450	 0.008273828	 0.000865386	 0.013930137	 0.739393541
517	 49763	 14554	 4528213	 7	 18	 3	 3	 0.469938040	 0.010274007	 0.006134558	 0.005831602	 0.008241506	 0.000904346	 0.013894158	 0.739447927
518	 50148	 14664	 4578361	 7	 18	 3	 3	 0.469939138	 0.010244225	 0.006134614	 0.005831655	 0.008204307	 0.000875184	 0.013856973	 0.739283010
519	 50484	 14760	 4628845	 7	 18	 3	 3	 0.469940242	 0.010217871	 0.006134680	 0.005831717	 0.008171327	 0.000853079	 0.013819511	 0.739380057
520	 50771	 14843	 4679616	 7	 18	 3	 3	 0.469941271	 0.010189566	 0.006134750	 0.005831781	 0.008135854	 0.000895178	 0.013784469	 0.739206313
521	 51142	 14949	 4730758	 7	 18	 3	 3	 0.469942435	 0.010163680	 0.006134902	 0.005831924	 0.008103294	 0.000882657	 0.013744727	 0.739460286
522	 51457	 15040	 4782215	 7	 18	 3	 3	 0.469943536	 0.010133110	 0.006134971	 0.005831988	 0.008064865	 0.000888665	 0.013707031	 0.739263714
523	 51849	 15153	 4834064	 7	 18	 3	 3	 0.469944681	 0.010107879	 0.006135105	 0.005832112	 0.008033038	 0.000845570	 0.013667724	 0.739543656
524	 52178	 15247	 4886242	 7	 18	 3	 3	 0.469945676	 0.010080191	 0.006135188	 0.005832187	 0.007998107	 0.000882149	 0.013633467	 0.739371056
525	 52563	 15358	 4938805	 7	 18	 3	 3	 0.469946804	 0.010052348	 0.006135267	 0.005832262	 0.007962926	 0.000897276	 0.013594530	 0.739440619
526	 52948	 15468	 4991753	 7	 18	 3	 3	 0.469948022	 0.010024662	 0.006135475	 0.005832460	 0.007927786	 0.000849857	 0.013552333	 0.739700077
527	 53277	 15563	 5045030	 7	 18	 3	 3	 0.469949095	 0.009998134	 0.006135675	 0.005832652	 0.007894060	 0.000875901	 0.013515081	 0.739776111
528	 53669	 15675	 5098699	 7	 18	 3	 3	 0.469950248	 0.009969811	 0.006135805	 0.005832774	 0.007858054	 0.000860158	 0.013474922	 0.739878898
529	 54033	 15779	 5152732	 7	 18	 3	 3	 0.469951337	 0.009940018	 0.006135869	 0.005832831	 0.007820171	 0.000862195	 0.013436900	 0.739755311
530	 54418	 15890	 5207150	 7	 18	 3	 3	 0.469952360	 0.009917034	 0.006135977	 0.005832933	 0.007790850	 0.000847906	 0.013401068	 0.740018143
531	 54782	 15998	 5261932	 7	 18	 3	 3	 0.469953410	 0.009891397	 0.006136042	 0.005832991	 0.007758140	 0.000816723	 0.013364213	 0.740140688
532	 55132	 16099	 5317064	 7	 18	 3	 3	 0.469954361	 0.009866893	 0.006136148	 0.005833091	 0.007726788	 0.000841128	 0.013330713	 0.740162409
533	 55475	 16198	 5372539	 7	 18	 3	 3	 0.469955331	 0.009840807	 0.006136282	 0.005833220	 0.007693343	 0.000832662	 0.013296484	 0.740105940
534	 55888	 16316	 5428427	 7	 18	 3	 3	 0.469956301	 0.009816795	 0.006136356	 0.005833291	 0.007662546	 0.000803994	 0.013262143	 0.740211832
535	 56245	 16422	 5484672	 7	 18	 3	 3	 0.469957191	 0.009796157	 0.006136438	 0.005833367	 0.007636022	 0.000834579	 0.013230588	 0.740417373
536	 56616	 16530	 5541288	 7	 18	 3	 3	 0.469958163	 0.009768311	 0.006136532	 0.005833457	 0.007600189	 0.000828580	 0.013196020	 0.740246779
537	 56994	 16639	 5598282	 7	 18	 3	 3	 0.469959181	 0.009742738	 0.006136637	 0.005833557	 0.007567208	 0.000821953	 0.013159712	 0.740345841
538	 57358	 16744	 5655640	 7	 18	 3	 3	 0.469960140	 0.009717035	 0.006136691	 0.005833606	 0.007534042	 0.000832398	 0.013125411	 0.740322309
539	 57743	 16856	 5713383	 7	 18	 3	 3	 0.469961139	 0.009694318	 0.006136784	 0.005833695	 0.007504644	 0.000824103	 0.013089598	 0.740612336
540	 58135	 16968	 5771518	 7	 18	 3	 3	 0.469962115	 0.009669602	 0.006136882	 0.005833786	 0.007472609	 0.000812858	 0.013054495	 0.740710485
541	 58478	 17066	 5829996	 7	 18	 3	 3	 0.469963052	 0.009643427	 0.006136941	 0.005833843	 0.007438658	 0.000804973	 0.013020728	 0.740621197
542	 58877	 17180	 5888873	 7	 18	 3	 3	 0.469963951	 0.009621334	 0.006137020	 0.005833918	 0.007409930	 0.000796417	 0.012988225	 0.740773584
543	 59255	 17288	 5948128	 7	 18	 3	 3	 0.469964846	 0.009600460	 0.006137113	 0.005834009	 0.007382728	 0.000778681	 0.012955825	 0.741014911
544	 59577	 17381	 6007705	 7	 18	 3	 3	 0.469965711	 0.009578592	 0.006137193	 0.005834088	 0.007354201	 0.000796731	 0.012924410	 0.741124099
545	 59990	 17500	 6067695	 7	 18	 3	 3	 0.469966644	 0.009556489	 0.006137293	 0.005834184	 0.007325306	 0.000811527	 0.012890408	 0.741364337
546	 60375	 17610	 6128070	 7	 18	 3	 3	 0.469967634	 0.009534729	 0.006137455	 0.005834341	 0.007296760	 0.000776695	 0.012854283	 0.741755054
547	 60718	 17710	 6188788	 7	 18	 3	 3	 0.469968482	 0.009513063	 0.006137569	 0.005834450	 0.007268330	 0.000799429	 0.012823228	 0.741861832
548	 61145	 17832	 6249933	 7	 18	 3	 3	 0.469969412	 0.009488331	 0.006137643	 0.005834522	 0.007235866	 0.000769673	 0.012789104	 0.741907377
549	 61530	 17944	 6311463	 7	 18	 3	 3	 0.469970231	 0.009468330	 0.006137710	 0.005834586	 0.007209562	 0.000773515	 0.012758966	 0.742092280
550	 61880	 18046	 6373343	 7	 18	 3	 3	 0.469971111	 0.009444214	 0.006137828	 0.005834699	 0.007177761	 0.000788647	 0.012726512	 0.742089761
551	 62272	 18159	 6435615	 7	 18	 3	 3	 0.469971995	 0.009418287	 0.006137884	 0.005834754	 0.007143564	 0.000762837	 0.012693821	 0.741958399
552	 62692	 18282	 6498307	 7	 18	 3	 3	 0.469972780	 0.009394920	 0.006137933	 0.005834801	 0.007112686	 0.000786030	 0.012664741	 0.741817029
553	 63161	 18416	 6561468	 7	 18	 3	 3	 0.469973682	 0.009370586	 0.006138003	 0.005834867	 0.007080452	 0.000770688	 0.012631210	 0.741859761
554	 63595	 18540	 6625063	 7	 18	 3	 3	 0.469974560	 0.009348618	 0.006138058	 0.005834917	 0.007051305	 0.000775074	 0.012598502	 0.742041998
555	 64015	 18661	 6689078	 7	 18	 3	 3	 0.469975440	 0.009325141	 0.006138122	 0.005834978	 0.007020093	 0.000734223	 0.012565630	 0.742114870
556	 64400	 18771	 6753478	 7	 18	 3	 3	 0.469976211	 0.009303006	 0.006138176	 0.005835029	 0.006990616	 0.000737436	 0.012536753	 0.742058659
557	 64792	 18883	 6818270	 7	 18	 3	 3	 0.469976954	 0.009280881	 0.006138216	 0.005835068	 0.006961111	 0.000760347	 0.012508904	 0.741942017
558	 65212	 19004	 6883482	 7	 18	 3	 3	 0.469977754	 0.009255587	 0.006138263	 0.005835112	 0.006927310	 0.000754536	 0.012478807	 0.741704528
559	 65653	 19135	 6949135	 7	 18	 3	 3	 0.469978552	 0.009235608	 0.006138369	 0.005835217	 0.006900499	 0.000738178	 0.012448690	 0.741893955
560	 66052	 19252	 7015187	 7	 18	 3	 3	 0.469979264	 0.009213624	 0.006138443	 0.005835289	 0.006870981	 0.000758832	 0.012421775	 0.741731669
561	 66535	 19391	 7081722	 7	 18	 3	 3	 0.469980025	 0.009193883	 0.006138499	 0.005835341	 0.006844437	 0.000728370	 0.012392962	 0.741863226
562	 66955	 19512	 7148677	 7	 18	 3	 3	 0.469980773	 0.009172915	 0.006138556	 0.005835395	 0.006816195	 0.000724968	 0.012364567	 0.741871163
563	 67382	 19634	 7216059	 7	 18	 3	 3	 0.469981508	 0.009153196	 0.006138611	 0.005835448	 0.006789584	 0.000757047	 0.012336598	 0.741954605
564	 67886	 19778	 7283945	 7	 18	 3	 3	 0.469982327	 0.009134122	 0.006138657	 0.005835492	 0.006763806	 0.000705645	 0.012305341	 0.742289204
565	 68257	 19884	 7352202	 7	 18	 3	 3	 0.469983031	 0.009114348	 0.006138701	 0.005835534	 0.006737039	 0.000732154	 0.012278457	 0.742304024
566	 68698	 20011	 7420900	 7	 18	 3	 3	 0.469983804	 0.009098351	 0.006138766	 0.005835590	 0.006715321	 0.000690594	 0.012248817	 0.742794273
567	 69069	 20120	 7489969	 7	 18	 3	 3	 0.469984482	 0.009080601	 0.006138823	 0.005835646	 0.006691201	 0.000689071	 0.012222768	 0.742925124
568	 69461	 20234	 7559430	 7	 18	 3	 3	 0.469985103	 0.009063134	 0.006138885	 0.005835705	 0.006667421	 0.000708679	 0.012198884	 0.742947864
569	 69909	 20364	 7629339	 7	 18	 3	 3	 0.469985799	 0.009043017	 0.006138961	 0.005835778	 0.006639980	 0.000717959	 0.012172035	 0.742933923
570	 70357	 20496	 7699696	 7	 18	 3	 3	 0.469986566	 0.009023616	 0.006139038	 0.005835855	 0.006613460	 0.000676836	 0.012142370	 0.743151123
571	 70735	 20604	 7770431	 7	 18	 3	 3	 0.469987244	 0.009007757	 0.006139096	 0.005835910	 0.006591751	 0.000698574	 0.012116099	 0.743453538
572	 71155	 20725	 7841586	 7	 18	 3	 3	 0.469987951	 0.008990289	 0.006139159	 0.005835970	 0.006567802	 0.000689375	 0.012088648	 0.743696798
573	 71589	 20849	 7913175	 7	 18	 3	 3	 0.469988625	 0.008973952	 0.006139214	 0.005836023	 0.006545370	 0.000685040	 0.012062419	 0.743959587
574	 72044	 20979	 7985219	 7	 18	 3	 3	 0.469989278	 0.008957354	 0.006139263	 0.005836070	 0.006522548	 0.000671809	 0.012036926	 0.744156220
575	 72422	 21090	 8057641	 7	 18	 3	 3	 0.469989926	 0.008941618	 0.006139317	 0.005836121	 0.006500871	 0.000692187	 0.012011619	 0.744414099
576	 72877	 21220	 8130518	 7	 18	 3	 3	 0.469990611	 0.008922551	 0.006139370	 0.005836171	 0.006474569	 0.000688561	 0.011984800	 0.744488910
577	 73353	 21358	 8203871	 7	 18	 3	 3	 0.469991264	 0.008904672	 0.006139435	 0.005836232	 0.006449847	 0.000683983	 0.011959149	 0.744590783
578	 73822	 21494	 8277693	 7	 18	 3	 3	 0.469991875	 0.008887103	 0.006139510	 0.005836303	 0.006425498	 0.000665152	 0.011935095	 0.744619408
579	 74284	 21628	 8351977	 7	 18	 3	 3	 0.469992459	 0.008868349	 0.006139550	 0.005836341	 0.006399495	 0.000680572	 0.011912106	 0.744482046
580	 74795	 21775	 8426772	 7	 18	 3	 3	 0.469993096	 0.008849031	 0.006139589	 0.005836377	 0.006372660	 0.000687983	 0.011886918	 0.744434436
581	 75320	 21925	 8502092	 7	 18	 3	 3	 0.469993734	 0.008828521	 0.006139627	 0.005836415	 0.006344113	 0.000672401	 0.011861675	 0.744289561
582	 75859	 22082	 8577951	 7	 18	 3	 3	 0.469994348	 0.008811684	 0.006139692	 0.005836478	 0.006320597	 0.000675037	 0.011837321	 0.744398447
583	 76349	 22225	 8654300	 7	 18	 3	 3	 0.469994969	 0.008792614	 0.006139746	 0.005836531	 0.006293932	 0.000660769	 0.011812666	 0.744337782
584	 76867	 22376	 8731167	 7	 18	 3	 3	 0.469995555	 0.008774239	 0.006139788	 0.005836571	 0.006268195	 0.000666526	 0.011789307	 0.744253959
585	 77434	 22541	 8808601	 7	 18	 3	 3	 0.469996175	 0.008755470	 0.006139858	 0.005836639	 0.006241827	 0.000669529	 0.011764558	 0.744224297
586	 77980	 22702	 8886581	 7	 18	 3	 3	 0.469996790	 0.008737547	 0.006139907	 0.005836685	 0.006216612	 0.000673655	 0.011739954	 0.744257341
587	 78540	 22862	 8965121	 7	 18	 3	 3	 0.469997406	 0.008718881	 0.006139945	 0.005836720	 0.006190311	 0.000675181	 0.011715296	 0.744230491
588	 79135	 23033	 9044256	 7	 18	 3	 3	 0.469998041	 0.008701084	 0.006140003	 0.005836774	 0.006165162	 0.000657200	 0.011689787	 0.744332080
589	 79681	 23191	 9123937	 7	 18	 3	 3	 0.469998628	 0.008684150	 0.006140059	 0.005836827	 0.006141183	 0.000650372	 0.011666146	 0.744388943
590	 80290	 23373	 9204227	 7	 18	 3	 3	 0.469999187	 0.008668641	 0.006140109	 0.005836874	 0.006119183	 0.000648299	 0.011643608	 0.744497845
591	 114700	 23373	 9318927	 10	 31	 5	 4	 0.470037198	 0.007415212	 0.004183698	 0.003985328	 0.006122257	 0.000648470	 0.009992093	 0.742107965
592	 115540	 23543	 9434467	 10	 31	 5	 4	 0.470037795	 0.007394089	 0.004183744	 0.003985368	 0.006096625	 0.000639568	 0.009963980	 0.742081886
593	 116400	 23716	 9550867	 10	 31	 5	 4	 0.470038339	 0.007375066	 0.004183785	 0.003985403	 0.006073512	 0.000640870	 0.009938260	 0.742088243
594	 117300	 23900	 9668167	 10	 31	 5	 4	 0.470038907	 0.007358400	 0.004183832	 0.003985442	 0.006053231	 0.000638654	 0.009911370	 0.742420115
595	 118120	 24066	 9786287	 10	 31	 5	 4	 0.470039451	 0.007340276	 0.004183876	 0.003985481	 0.006031155	 0.000654369	 0.009885562	 0.742524878
596	 119080	 24260	 9905367	 10	 31	 5	 4	 0.470040023	 0.007321548	 0.004183936	 0.003985535	 0.006008306	 0.000632389	 0.009858299	 0.742678582
597	 120040	 24455	 10025407	 10	 31	 5	 4	 0.470040563	 0.007302108	 0.004183987	 0.003985579	 0.005984566	 0.000625118	 0.009832507	 0.742649615
598	 120910	 24633	 10146317	 10	 31	 5	 4	 0.470041114	 0.007283342	 0.004184032	 0.003985618	 0.005961622	 0.000627427	 0.009806152	 0.742731923
599	 121790	 24810	 10268107	 10	 31	 5	 4	 0.470041676	 0.007263592	 0.004184071	 0.003985651	 0.005937450	 0.000611681	 0.009779192	 0.742759889
600	 122680	 24989	 10390787	 10	 31	 5	 4	 0.470042184	 0.007244089	 0.004184101	 0.003985675	 0.005913554	 0.000633595	 0.009754723	 0.742623717
601	 123740	 25207	 10514527	 10	 31	 5	 4	 0.470042716	 0.007225262	 0.004184143	 0.003985713	 0.005890446	 0.000637270	 0.009729057	 0.742647736
602	 124880	 25435	 10639407	 10	 31	 5	 4	 0.470043262	 0.007207733	 0.004184181	 0.003985745	 0.005868906	 0.000624308	 0.009702628	 0.742864011
603	 125890	 25640	 10765297	 10	 31	 5	 4	 0.470043806	 0.007189210	 0.004184221	 0.003985781	 0.005846112	 0.000620585	 0.009676247	 0.742975019
604	 127060	 25878	 10892357	 10	 31	 5	 4	 0.470044317	 0.007172229	 0.004184260	 0.003985815	 0.005825190	 0.000612837	 0.009651414	 0.743127276
605	 128140	 26100	 11020497	 10	 31	 5	 4	 0.470044819	 0.007154989	 0.004184296	 0.003985847	 0.005803925	 0.000614620	 0.009626904	 0.743228483
606	 129180	 26310	 11149677	 10	 31	 5	 4	 0.470045335	 0.007136593	 0.004184332	 0.003985880	 0.005781204	 0.000611358	 0.009601688	 0.743264404
607	 130240	 26523	 11279917	 10	 31	 5	 4	 0.470045848	 0.007118843	 0.004184374	 0.003985917	 0.005759248	 0.000623796	 0.009576527	 0.743363752
608	 131380	 26751	 11411297	 10	 31	 5	 4	 0.470046377	 0.007101483	 0.004184422	 0.003985958	 0.005737741	 0.000602884	 0.009550543	 0.743568548
609	 132480	 26983	 11543777	 10	 31	 5	 4	 0.470046863	 0.007086444	 0.004184475	 0.003986005	 0.005719078	 0.000602713	 0.009526618	 0.743857246
610	 133620	 27212	 11677397	 10	 31	 5	 4	 0.470047373	 0.007068948	 0.004184524	 0.003986050	 0.005697349	 0.000604124	 0.009501409	 0.743989412
611	 134760	 27440	 11812157	 10	 31	 5	 4	 0.470047882	 0.007051412	 0.004184564	 0.003986085	 0.005675547	 0.000608912	 0.009476164	 0.744120866
612	 135900	 27672	 11948057	 10	 31	 5	 4	 0.470048387	 0.007033959	 0.004184608	 0.003986124	 0.005653817	 0.000594980	 0.009451101	 0.744247621
613	 137080	 27908	 12085137	 10	 31	 5	 4	 0.470048871	 0.007018964	 0.004184648	 0.003986159	 0.005635120	 0.000596431	 0.009427000	 0.744559689
614	 138210	 28136	 12223347	 10	 31	 5	 4	 0.470049367	 0.007002711	 0.004184683	 0.003986188	 0.005614837	 0.000596763	 0.009402225	 0.744792980
615	 139390	 28374	 12362737	 10	 31	 5	 4	 0.470049857	 0.006985972	 0.004184711	 0.003986213	 0.005593924	 0.000606164	 0.009377689	 0.744956625
616	 140700	 28640	 12503437	 10	 31	 5	 4	 0.470050339	 0.006969153	 0.004184744	 0.003986240	 0.005572881	 0.000601988	 0.009353504	 0.745084673
617	 142060	 28918	 12645497	 10	 31	 5	 4	 0.470050824	 0.006952495	 0.004184788	 0.003986278	 0.005552002	 0.000581815	 0.009329090	 0.745248955
618	 143310	 29171	 12788807	 10	 31	 5	 4	 0.470051287	 0.006936202	 0.004184819	 0.003986304	 0.005531562	 0.000596324	 0.009305749	 0.745367360
619	 144600	 29431	 12933407	 10	 31	 5	 4	 0.470051742	 0.006920497	 0.004184860	 0.003986339	 0.005511826	 0.000592548	 0.009282730	 0.745523850
620	 145970	 29705	 13079377	 10	 31	 5	 4	 0.470052201	 0.006904809	 0.004184910	 0.003986383	 0.005492077	 0.000587667	 0.009259451	 0.745703907
621	 147310	 29978	 13226687	 10	 31	 5	 4	 0.470052661	 0.006887215	 0.004184952	 0.003986420	 0.005469909	 0.000585001	 0.009236077	 0.745686196
622	 148660	 30252	 13375347	 10	 31	 5	 4	 0.470053124	 0.006871335	 0.004184997	 0.003986459	 0.005449867	 0.000588518	 0.009212492	 0.745871530
623	 150080	 30541	 13525427	 10	 31	 5	 4	 0.470053606	 0.006853520	 0.004185035	 0.003986492	 0.005427358	 0.000584676	 0.009187896	 0.745929140
624	 151550	 30838	 13676977	 10	 31	 5	 4	 0.470054064	 0.006838736	 0.004185079	 0.003986530	 0.005408644	 0.000569128	 0.009164420	 0.746226902
625	 152920	 31115	 13829897	 10	 31	 5	 4	 0.470054505	 0.006824037	 0.004185122	 0.003986567	 0.005390013	 0.000581950	 0.009141776	 0.746467297
626	 154370	 31405	 13984267	 10	 31	 5	 4	 0.470054953	 0.006808179	 0.004185170	 0.003986609	 0.005369884	 0.000576042	 0.009118721	 0.746615548
627	 155870	 31706	 14140137	 10	 31	 5	 4	 0.470055405	 0.006793306	 0.004185219	 0.003986652	 0.005350976	 0.000576425	 0.009095366	 0.746897438
628	 157340	 32007	 14297477	 10	 31	 5	 4	 0.470055856	 0.006776699	 0.004185268	 0.003986696	 0.005329839	 0.000565149	 0.009072030	 0.746988170
629	 158800	 32299	 14456277	 10	 31	 5	 4	 0.470056280	 0.006761398	 0.004185306	 0.003986730	 0.005310341	 0.000574091	 0.009050056	 0.747111192
630	 160410	 32624	 14616687	 10	 31	 5	 4	 0.470056726	 0.006746038	 0.004185353	 0.003986769	 0.005290733	 0.000569973	 0.009026862	 0.747329285
631	 161980	 32938	 14778667	 10	 31	 5	 4	 0.470057155	 0.006731428	 0.004185394	 0.003986803	 0.005272058	 0.000572784	 0.009004457	 0.747566204
632	 163650	 33274	 14942317	 10	 31	 5	 4	 0.470057606	 0.006716943	 0.004185451	 0.003986851	 0.005253506	 0.000565327	 0.008980919	 0.747912602
633	 165210	 33590	 15107527	 10	 31	 5	 4	 0.470058038	 0.006702643	 0.004185502	 0.003986896	 0.005235169	 0.000562192	 0.008958254	 0.748208663
634	 166860	 33929	 15274387	 10	 31	 5	 4	 0.470058474	 0.006688443	 0.004185562	 0.003986948	 0.005216928	 0.000547174	 0.008935333	 0.748538766
635	 168390	 34236	 15442777	 10	 31	 5	 4	 0.470058873	 0.006674060	 0.004185613	 0.003986993	 0.005198435	 0.000550612	 0.008914346	 0.748687644
636	 169950	 34552	 15612727	 10	 31	 5	 4	 0.470059295	 0.006659237	 0.004185671	 0.003987045	 0.005179343	 0.000554143	 0.008892062	 0.748896838
637	 171580	 34881	 15784307	 10	 31	 5	 4	 0.470059713	 0.006646478	 0.004185732	 0.003987097	 0.005162879	 0.000545108	 0.008869922	 0.749327667
638	 173180	 35202	 15957487	 10	 31	 5	 4	 0.470060124	 0.006633860	 0.004185795	 0.003987152	 0.005146573	 0.000555628	 0.008848138	 0.749746438
639	 174900	 35547	 16132387	 10	 31	 5	 4	 0.470060550	 0.006621490	 0.004185848	 0.003987197	 0.005130576	 0.000548945	 0.008825464	 0.750271070
640	 176670	 35902	 16309057	 10	 31	 5	 4	 0.470060960	 0.006607719	 0.004185911	 0.003987250	 0.005112739	 0.000543274	 0.008803597	 0.750570346
641	 178370	 36242	 16487427	 10	 31	 5	 4	 0.470061366	 0.006593733	 0.004185957	 0.003987291	 0.005094613	 0.000548674	 0.008781899	 0.750832327
642	 180180	 36604	 16667607	 10	 31	 5	 4	 0.470061787	 0.006579406	 0.004186010	 0.003987337	 0.005076012	 0.000533934	 0.008759309	 0.751132969
643	 181980	 36965	 16849587	 10	 31	 5	 4	 0.470062180	 0.006566361	 0.004186063	 0.003987383	 0.005059048	 0.000539549	 0.008738222	 0.751452700
644	 183780	 37327	 17033367	 10	 31	 5	 4	 0.470062592	 0.006552350	 0.004186126	 0.003987440	 0.005040798	 0.000540001	 0.008716027	 0.751758876
645	 185580	 37687	 17218947	 10	 31	 5	 4	 0.470062996	 0.006537980	 0.004186187	 0.003987495	 0.005022054	 0.000534268	 0.008694218	 0.751991754
646	 187450	 38063	 17406397	 10	 31	 5	 4	 0.470063396	 0.006523392	 0.004186247	 0.003987548	 0.005002997	 0.000528317	 0.008672533	 0.752189913
647	 189200	 38420	 17595597	 10	 31	 5	 4	 0.470063786	 0.006508370	 0.004186296	 0.003987591	 0.004983353	 0.000531246	 0.008651368	 0.752293749
648	 191060	 38796	 17786657	 10	 31	 5	 4	 0.470064184	 0.006494778	 0.004186359	 0.003987645	 0.004965535	 0.000523934	 0.008629755	 0.752602801
649	 192910	 39168	 17979567	 10	 31	 5	 4	 0.470064571	 0.006482346	 0.004186428	 0.003987704	 0.004949205	 0.000529475	 0.008608618	 0.753006604
650	 194880	 39562	 18174447	 10	 31	 5	 4	 0.470064986	 0.006469631	 0.004186502	 0.003987767	 0.004932477	 0.000524729	 0.008585956	 0.753513207
651	 196860	 39958	 18371307	 10	 31	 5	 4	 0.470065395	 0.006455927	 0.004186582	 0.003987837	 0.004914420	 0.000525210	 0.008563502	 0.753888648
652	 198750	 40336	 18570057	 10	 31	 5	 4	 0.470065813	 0.006441006	 0.004186650	 0.003987896	 0.004894744	 0.000527495	 0.008540551	 0.754167436
653	 200740	 40734	 18770797	 10	 31	 5	 4	 0.470066215	 0.006427845	 0.004186728	 0.003987965	 0.004877345	 0.000516896	 0.008518401	 0.754583463
654	 202580	 41104	 18973377	 10	 31	 5	 4	 0.470066610	 0.006413902	 0.004186812	 0.003988040	 0.004858883	 0.000522343	 0.008496562	 0.754881990
655	 204670	 41523	 19178047	 10	 31	 5	 4	 0.470067029	 0.006400103	 0.004186916	 0.003988132	 0.004840564	 0.000510114	 0.008473338	 0.755322552
656	 206490	 41887	 19384537	 10	 31	 5	 4	 0.470067432	 0.006385994	 0.004187006	 0.003988214	 0.004821815	 0.000509985	 0.008450959	 0.755653132
657	 208480	 42289	 19593017	 10	 31	 5	 4	 0.470067840	 0.006373250	 0.004187117	 0.003988310	 0.004804827	 0.000515045	 0.008428266	 0.756175712
658	 210420	 42678	 19803437	 10	 31	 5	 4	 0.470068263	 0.006358808	 0.004187211	 0.003988393	 0.004785572	 0.000515289	 0.008404603	 0.756586316
659	 212350	 43067	 20015787	 10	 31	 5	 4	 0.470068667	 0.006345881	 0.004187312	 0.003988481	 0.004768293	 0.000508405	 0.008381998	 0.757084575
660	 214270	 43459	 20230057	 10	 31	 5	 4	 0.470069064	 0.006332524	 0.004187397	 0.003988554	 0.004750428	 0.000512300	 0.008359716	 0.757504688
661	 216220	 43854	 20446277	 10	 31	 5	 4	 0.470069463	 0.006318865	 0.004187464	 0.003988613	 0.004732145	 0.000504594	 0.008337240	 0.757908476
662	 218240	 44266	 20664517	 10	 31	 5	 4	 0.470069851	 0.006305182	 0.004187528	 0.003988670	 0.004713801	 0.000510737	 0.008315306	 0.758262129
663	 220190	 44657	 20884707	 10	 31	 5	 4	 0.470070232	 0.006291026	 0.004187594	 0.003988728	 0.004694791	 0.000505741	 0.008293777	 0.758523611
664	 222210	 45064	 21106917	 10	 31	 5	 4	 0.470070600	 0.006277261	 0.004187650	 0.003988778	 0.004676280	 0.000507764	 0.008272856	 0.758777952
665	 224120	 45452	 21331037	 10	 31	 5	 4	 0.470070975	 0.006263076	 0.004187703	 0.003988825	 0.004657174	 0.000510021	 0.008251564	 0.759016880
666	 226140	 45858	 21557177	 10	 31	 5	 4	 0.470071358	 0.006250018	 0.004187767	 0.003988881	 0.004639540	 0.000502812	 0.008229673	 0.759449122
667	 228100	 46251	 21785277	 10	 31	 5	 4	 0.470071719	 0.006237874	 0.004187828	 0.003988934	 0.004623112	 0.000501383	 0.008209033	 0.759879225
668	 230100	 46655	 22015377	 10	 31	 5	 4	 0.470072085	 0.006225483	 0.004187879	 0.003988978	 0.004606334	 0.000497183	 0.008188055	 0.760312878
669	 232040	 47044	 22247417	 10	 31	 5	 4	 0.470072448	 0.006213424	 0.004187946	 0.003989037	 0.004589962	 0.000498031	 0.008167185	 0.760779183
670	 234100	 47457	 22481517	 10	 31	 5	 4	 0.470072797	 0.006201161	 0.004187992	 0.003989078	 0.004573306	 0.000490795	 0.008147111	 0.761148510
671	 236120	 47864	 22717637	 10	 31	 5	 4	 0.470073158	 0.006187753	 0.004188050	 0.003989131	 0.004555055	 0.000497217	 0.008126255	 0.761452018
672	 238210	 48282	 22955847	 10	 31	 5	 4	 0.470073518	 0.006175058	 0.004188108	 0.003989185	 0.004537741	 0.000481166	 0.008105374	 0.761847421
673	 240100	 48662	 23195947	 10	 31	 5	 4	 0.470073854	 0.006161849	 0.004188158	 0.003989232	 0.004519704	 0.000487428	 0.008085891	 0.762049518
674	 242170	 49078	 23438117	 10	 31	 5	 4	 0.470074205	 0.006148131	 0.004188221	 0.003989292	 0.004500923	 0.000484080	 0.008065436	 0.762281287
675	 244260	 49496	 23682377	 10	 31	 5	 4	 0.470074549	 0.006134755	 0.004188291	 0.003989358	 0.004482571	 0.000489232	 0.008045366	 0.762520384
676	 246320	 49909	 23928697	 10	 31	 5	 4	 0.470074896	 0.006120805	 0.004188369	 0.003989432	 0.004463387	 0.000475164	 0.008025060	 0.762711429
677	 248280	 50303	 24176977	 10	 31	 5	 4	 0.470075224	 0.006107310	 0.004188448	 0.003989508	 0.004444788	 0.000469630	 0.008005815	 0.762859305
678	 250200	 50689	 24427177	 10	 31	 5	 4	 0.470075546	 0.006093474	 0.004188515	 0.003989573	 0.004425694	 0.000470494	 0.007986898	 0.762933838
679	 252170	 51084	 24679347	 10	 31	 5	 4	 0.470075867	 0.006080848	 0.004188575	 0.003989629	 0.004408237	 0.000469655	 0.007967982	 0.763160364
680	 254140	 51479	 24933487	 10	 31	 5	 4	 0.470076172	 0.006068986	 0.004188628	 0.003989678	 0.004391809	 0.000466844	 0.007949991	 0.763395287
681	 256120	 51877	 25189607	 10	 31	 5	 4	 0.470076479	 0.006057073	 0.004188678	 0.003989726	 0.004375285	 0.000470963	 0.007931791	 0.763645060
682	 258160	 52286	 25447767	 10	 31	 5	 4	 0.470076796	 0.006045119	 0.004188732	 0.003989776	 0.004358667	 0.000467644	 0.007912992	 0.763948550
683	 260170	 52689	 25707937	 10	 31	 5	 4	 0.470077107	 0.006033036	 0.004188783	 0.003989823	 0.004341845	 0.000467617	 0.007894506	 0.764206904
684	 262190	 53096	 25970127	 10	 31	 5	 4	 0.470077416	 0.006021116	 0.004188836	 0.003989870	 0.004325216	 0.000462215	 0.007876055	 0.764483760
685	 264230	 53505	 26234357	 10	 31	 5	 4	 0.470077724	 0.006008431	 0.004188874	 0.003989906	 0.004307503	 0.000461129	 0.007857639	 0.764661193
686	 266240	 53909	 26500597	 10	 31	 5	 4	 0.470078027	 0.005996055	 0.004188928	 0.003989957	 0.004290170	 0.000457547	 0.007839503	 0.764851460
687	 268160	 54294	 26768757	 10	 31	 5	 4	 0.470078320	 0.005984036	 0.004188980	 0.003990005	 0.004273304	 0.000457603	 0.007821947	 0.765031461
688	 270120	 54689	 27038877	 10	 31	 5	 4	 0.470078613	 0.005972587	 0.004189032	 0.003990055	 0.004257207	 0.000458225	 0.007804328	 0.765291727
689	 272030	 55071	 27310907	 10	 31	 5	 4	 0.470078908	 0.005960145	 0.004189080	 0.003990100	 0.004239685	 0.000456610	 0.007786510	 0.765444929
690	 273980	 55463	 27584887	 10	 31	 5	 4	 0.470079203	 0.005947920	 0.004189131	 0.003990146	 0.004222433	 0.000457001	 0.007768660	 0.765630128
691	 275970	 55862	 27860857	 10	 31	 5	 4	 0.470079491	 0.005935824	 0.004189177	 0.003990190	 0.004205330	 0.000450774	 0.007751262	 0.765788071
692	 277970	 56262	 28138827	 10	 31	 5	 4	 0.470079775	 0.005923372	 0.004189224	 0.003990234	 0.004187689	 0.000444881	 0.007733988	 0.765888473
693	 416955	 56262	 28555782	 15	 56	 4	 5	 0.470097142	 0.005051527	 0.002823042	 0.002495379	 0.004189076	 0.000445826	 0.006594422	 0.766030348
694	 419775	 56639	 28975557	 15	 56	 4	 5	 0.470097423	 0.005036584	 0.002823081	 0.002495415	 0.004171018	 0.000450485	 0.006574356	 0.766095390
695	 422865	 57052	 29398422	 15	 56	 4	 5	 0.470097711	 0.005022933	 0.002823120	 0.002495450	 0.004154498	 0.000443916	 0.006553714	 0.766425474
696	 425835	 57452	 29824257	 15	 56	 4	 5	 0.470097984	 0.005009077	 0.002823153	 0.002495479	 0.004137711	 0.000437220	 0.006534129	 0.766602031
697	 428625	 57828	 30252882	 15	 56	 4	 5	 0.470098257	 0.004994983	 0.002823187	 0.002495509	 0.004120615	 0.000438172	 0.006514459	 0.766753236


==> data/lshaped/criterionC/varth1_thX0.1_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.016001621	 0.145571194	 0.738866350
12	 47	 124	 528	 1	 1	 1	 0	 0.447349429	 0.106706251	 0.063764494	 0.063764494	 0.085558829	 0.016029999	 0.144614306	 0.737867878
13	 48	 126	 576	 1	 1	 1	 0	 0.447660793	 0.105833634	 0.063676433	 0.063676433	 0.084534430	 0.016002879	 0.143647569	 0.736758961
14	 49	 128	 625	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.016031041	 0.142677628	 0.735549076
15	 50	 130	 675	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.014863479	 0.141697550	 0.734246494
16	 51	 132	 726	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.015389561	 0.140815338	 0.734143492
17	 52	 134	 778	 1	 1	 1	 0	 0.448858051	 0.102663815	 0.063655168	 0.063655168	 0.080547368	 0.014863769	 0.139861573	 0.734038756
18	 53	 136	 831	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.015389760	 0.138967671	 0.734907646
19	 54	 138	 885	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.012177541	 0.138001112	 0.735890848
20	 56	 142	 941	 1	 1	 1	 0	 0.449634780	 0.101643547	 0.065226934	 0.065226934	 0.077954203	 0.012194796	 0.137343999	 0.740065439
21	 58	 146	 999	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.014669268	 0.136682244	 0.741058589
22	 60	 151	 1059	 1	 1	 1	 0	 0.450174841	 0.100960550	 0.065605169	 0.065605169	 0.076739783	 0.015579225	 0.135563349	 0.744748121
23	 62	 156	 1121	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.012677623	 0.134287609	 0.748593808
24	 63	 158	 1184	 1	 1	 1	 0	 0.450768814	 0.100226619	 0.065739380	 0.065739380	 0.075655198	 0.011076864	 0.133575018	 0.750339546
25	 64	 160	 1248	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.010658648	 0.133012693	 0.750730257
26	 65	 162	 1313	 1	 1	 1	 0	 0.451083292	 0.099707292	 0.066256283	 0.066256283	 0.074509389	 0.010659226	 0.132509142	 0.752455943
27	 66	 164	 1379	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.010579252	 0.132003616	 0.751612667
28	 67	 166	 1446	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.010585888	 0.131524634	 0.755271480
29	 68	 168	 1514	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.009573766	 0.131043296	 0.757258510
30	 69	 170	 1583	 1	 1	 1	 0	 0.451637028	 0.098938692	 0.066959761	 0.066959761	 0.072837183	 0.009828156	 0.130609357	 0.757516107
31	 71	 174	 1654	 1	 1	 1	 0	 0.451760469	 0.098698774	 0.066885200	 0.066885200	 0.072579735	 0.009609666	 0.130181752	 0.758161359
32	 72	 176	 1726	 1	 1	 1	 0	 0.451887066	 0.098379838	 0.066822696	 0.066822696	 0.072203323	 0.009951718	 0.129741623	 0.758275066
33	 74	 180	 1800	 1	 1	 1	 0	 0.452012384	 0.098191989	 0.066845878	 0.066845878	 0.071925623	 0.012460031	 0.129304347	 0.759386605
34	 76	 184	 1876	 1	 1	 1	 0	 0.452282712	 0.097254254	 0.066675444	 0.066675444	 0.070800955	 0.012464616	 0.128355591	 0.757693944
35	 78	 188	 1954	 1	 1	 1	 0	 0.452553068	 0.096504092	 0.066791255	 0.066791255	 0.069656069	 0.009438040	 0.127399097	 0.757494316
36	 79	 190	 2033	 1	 1	 1	 0	 0.452674456	 0.096120210	 0.066715623	 0.066715623	 0.069196246	 0.009440424	 0.126967109	 0.757048114
37	 80	 192	 2113	 1	 1	 1	 0	 0.452795872	 0.095804217	 0.066740311	 0.066740311	 0.068732662	 0.011439494	 0.126533426	 0.757145521
38	 82	 196	 2195	 1	 1	 1	 0	 0.452998917	 0.095474470	 0.066869689	 0.066869689	 0.068145574	 0.011442218	 0.125804574	 0.758910962
39	 84	 200	 2279	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.009096665	 0.125071068	 0.766228735
40	 168	 200	 2447	 2	 3	 2	 1	 0.458497881	 0.074452610	 0.021997183	 0.021841845	 0.071128862	 0.012012231	 0.103992800	 0.715940042
41	 172	 204	 2619	 2	 3	 2	 1	 0.458774190	 0.074036949	 0.022360297	 0.022198189	 0.070579649	 0.011491718	 0.102766981	 0.720435182
42	 174	 206	 2793	 2	 3	 2	 1	 0.458978128	 0.073384772	 0.022529313	 0.022365344	 0.069840925	 0.011652459	 0.101852283	 0.720501980
43	 178	 210	 2971	 2	 3	 2	 1	 0.459244862	 0.073040000	 0.022920602	 0.022749070	 0.069350469	 0.011386971	 0.100642766	 0.725735218
44	 180	 212	 3151	 2	 3	 2	 1	 0.459447652	 0.072371199	 0.023107347	 0.022933845	 0.068583095	 0.009172987	 0.099712908	 0.725795684
45	 182	 214	 3333	 2	 3	 2	 1	 0.459561460	 0.072002607	 0.023108102	 0.022932397	 0.068193775	 0.010318831	 0.099187064	 0.725927390
46	 186	 218	 3519	 2	 3	 2	 1	 0.459729875	 0.071671144	 0.023283043	 0.023107927	 0.067783868	 0.009953063	 0.098403514	 0.728339273
47	 188	 220	 3707	 2	 3	 2	 1	 0.459853196	 0.071162039	 0.023380398	 0.023205263	 0.067211552	 0.009067921	 0.097825597	 0.727437816
48	 190	 222	 3897	 2	 3	 2	 1	 0.459972922	 0.070758758	 0.023364369	 0.023189899	 0.066790030	 0.010093474	 0.097261095	 0.727513485
49	 194	 226	 4091	 2	 3	 2	 1	 0.460124865	 0.070264712	 0.023345363	 0.023169994	 0.066273099	 0.009998028	 0.096539724	 0.727832116
50	 196	 228	 4287	 2	 3	 2	 1	 0.460258287	 0.069632825	 0.023334667	 0.023158877	 0.065606582	 0.008499594	 0.095901608	 0.726086105
51	 198	 230	 4485	 2	 3	 2	 1	 0.460370049	 0.069232560	 0.023417370	 0.023240794	 0.065151931	 0.008441152	 0.095363660	 0.725984721
52	 200	 233	 4685	 2	 3	 2	 1	 0.460462862	 0.068851968	 0.023427173	 0.023250560	 0.064743811	 0.008425504	 0.094914501	 0.725410424
53	 202	 235	 4887	 2	 3	 2	 1	 0.460572773	 0.068458835	 0.023509421	 0.023332027	 0.064295561	 0.008388649	 0.094379714	 0.725355392
54	 204	 238	 5091	 2	 3	 2	 1	 0.460664485	 0.068078956	 0.023519288	 0.023341862	 0.063887302	 0.008383167	 0.093931050	 0.724775840
55	 206	 240	 5297	 2	 3	 2	 1	 0.460755400	 0.067769861	 0.023529341	 0.023348520	 0.063554104	 0.008431488	 0.093484070	 0.724934858
56	 208	 242	 5505	 2	 3	 2	 1	 0.460856705	 0.067395649	 0.023505579	 0.023324825	 0.063163765	 0.008366810	 0.092983370	 0.724814004
57	 210	 244	 5715	 2	 3	 2	 1	 0.460965365	 0.067118608	 0.023565371	 0.023383161	 0.062845690	 0.008275761	 0.092443182	 0.726052548
58	 212	 246	 5927	 2	 3	 2	 1	 0.461072436	 0.066742032	 0.023657209	 0.023474065	 0.062408616	 0.009129481	 0.091907663	 0.726185722
59	 214	 249	 6141	 2	 3	 2	 1	 0.461180868	 0.066280741	 0.023668806	 0.023485619	 0.061910615	 0.009969131	 0.091362008	 0.725473772
60	 218	 253	 6359	 2	 3	 2	 1	 0.461349748	 0.065945195	 0.023861755	 0.023679972	 0.061476706	 0.009019580	 0.090505356	 0.728633060
61	 220	 255	 6579	 2	 3	 2	 1	 0.461451596	 0.065518382	 0.023969633	 0.023788358	 0.060976348	 0.010206447	 0.089984633	 0.728106340
62	 224	 260	 6803	 2	 3	 2	 1	 0.461608797	 0.064908558	 0.024037347	 0.023855928	 0.060293672	 0.008294513	 0.089174704	 0.727880831
63	 228	 264	 7031	 2	 3	 2	 1	 0.461704516	 0.064565351	 0.024032894	 0.023849928	 0.059925826	 0.007576926	 0.088677784	 0.728089358
64	 230	 266	 7261	 2	 3	 2	 1	 0.461772997	 0.064157562	 0.024028264	 0.023845508	 0.059488111	 0.008397775	 0.088320489	 0.726417657
65	 234	 270	 7495	 2	 3	 2	 1	 0.461873720	 0.063770567	 0.024024010	 0.023839484	 0.059072262	 0.007377775	 0.087792236	 0.726380487
66	 236	 272	 7731	 2	 3	 2	 1	 0.461946029	 0.063394496	 0.024011496	 0.023826536	 0.058671204	 0.009023906	 0.087410958	 0.725246553
67	 240	 276	 7971	 2	 3	 2	 1	 0.462082293	 0.063006376	 0.024011289	 0.023824500	 0.058251707	 0.008696365	 0.086687738	 0.726819931
68	 242	 278	 8213	 2	 3	 2	 1	 0.462181547	 0.062500722	 0.024011521	 0.023825991	 0.057704308	 0.007310345	 0.086156988	 0.725428353
69	 244	 280	 8457	 2	 3	 2	 1	 0.462249817	 0.062196944	 0.024066138	 0.023880581	 0.057352253	 0.008336023	 0.085789953	 0.724991007
70	 246	 283	 8703	 2	 3	 2	 1	 0.462332870	 0.061778477	 0.024072620	 0.023887233	 0.056895423	 0.007229589	 0.085341239	 0.723899456
71	 248	 285	 8951	 2	 3	 2	 1	 0.462415460	 0.061535370	 0.024122154	 0.023935954	 0.056610277	 0.007951556	 0.084892589	 0.724861511
72	 250	 288	 9201	 2	 3	 2	 1	 0.462496366	 0.061194200	 0.024126584	 0.023940316	 0.056237337	 0.007206593	 0.084450704	 0.724614451
73	 252	 290	 9453	 2	 3	 2	 1	 0.462577631	 0.060905440	 0.024174790	 0.023987686	 0.055902166	 0.008116021	 0.084004435	 0.725026485
74	 254	 293	 9707	 2	 3	 2	 1	 0.462661325	 0.060488707	 0.024181316	 0.023994162	 0.055444997	 0.007288187	 0.083542253	 0.724049269
75	 256	 295	 9963	 2	 3	 2	 1	 0.462730008	 0.060233324	 0.024236118	 0.024048900	 0.055142215	 0.008214337	 0.083160982	 0.724297890
76	 258	 298	 10221	 2	 3	 2	 1	 0.462810421	 0.059854845	 0.024242124	 0.024055116	 0.054725879	 0.007141185	 0.082712296	 0.723651104
77	 260	 300	 10481	 2	 3	 2	 1	 0.462874264	 0.059635862	 0.024298498	 0.024111761	 0.054461170	 0.006853771	 0.082354266	 0.724138106
78	 262	 303	 10743	 2	 3	 2	 1	 0.462929659	 0.059383413	 0.024292622	 0.024106005	 0.054187252	 0.006825976	 0.082042306	 0.723814529
79	 264	 306	 11007	 2	 3	 2	 1	 0.462984618	 0.059132563	 0.024286777	 0.024100282	 0.053914863	 0.006819197	 0.081731590	 0.723497026
80	 266	 308	 11273	 2	 3	 2	 1	 0.463038533	 0.058773088	 0.024283407	 0.024097042	 0.053521884	 0.008959851	 0.081425590	 0.721801198
81	 270	 313	 11543	 2	 3	 2	 1	 0.463162046	 0.058498697	 0.024292614	 0.024106183	 0.053216224	 0.009377388	 0.080720064	 0.724710738
82	 274	 318	 11817	 2	 3	 2	 1	 0.463302183	 0.058197272	 0.024300084	 0.024113616	 0.052881267	 0.007491453	 0.079911809	 0.728268733
83	 276	 320	 12093	 2	 3	 2	 1	 0.463374958	 0.058021874	 0.024302444	 0.024115993	 0.052687086	 0.006801672	 0.079488727	 0.729938398
84	 278	 322	 12371	 2	 3	 2	 1	 0.463428541	 0.057656935	 0.024299087	 0.024112764	 0.052286485	 0.006421903	 0.079175735	 0.728214718
85	 280	 324	 12651	 2	 3	 2	 1	 0.463481176	 0.057372194	 0.024308910	 0.024122456	 0.051967735	 0.007186653	 0.078867032	 0.727454710
86	 286	 330	 12937	 2	 3	 2	 1	 0.463550061	 0.057150331	 0.024337543	 0.024150794	 0.051709229	 0.006413453	 0.078461142	 0.728390260
87	 288	 332	 13225	 2	 3	 2	 1	 0.463603244	 0.056934251	 0.024384368	 0.024197445	 0.051448144	 0.007520591	 0.078146282	 0.728559943
88	 290	 334	 13515	 2	 3	 2	 1	 0.463671212	 0.056537475	 0.024387106	 0.024200309	 0.051007403	 0.006410634	 0.077741989	 0.727245031
89	 292	 336	 13807	 2	 3	 2	 1	 0.463724336	 0.056311179	 0.024434513	 0.024247539	 0.050733652	 0.007552822	 0.077424477	 0.727304612
90	 294	 338	 14101	 2	 3	 2	 1	 0.463792866	 0.055903201	 0.024437348	 0.024250500	 0.050279060	 0.007005544	 0.077012902	 0.725893963
91	 298	 342	 14399	 2	 3	 2	 1	 0.463875015	 0.055697327	 0.024434783	 0.024248444	 0.050051309	 0.007168627	 0.076516535	 0.727912295
92	 302	 346	 14701	 2	 3	 2	 1	 0.463963398	 0.055441736	 0.024429533	 0.024243744	 0.049769308	 0.009325012	 0.075978780	 0.729700267
93	 308	 352	 15009	 2	 3	 2	 1	 0.464048481	 0.054897841	 0.024455242	 0.024269345	 0.049149914	 0.008758993	 0.075457384	 0.727534382
94	 314	 358	 15323	 2	 3	 2	 1	 0.464127830	 0.054427374	 0.024465570	 0.024278824	 0.048618669	 0.005634432	 0.074967775	 0.726010268
95	 316	 360	 15639	 2	 3	 2	 1	 0.464170308	 0.054171169	 0.024472562	 0.024285467	 0.048328141	 0.005520110	 0.074704313	 0.725141111
96	 318	 362	 15957	 2	 3	 2	 1	 0.464217284	 0.053938732	 0.024470487	 0.024283132	 0.048068515	 0.005389933	 0.074411846	 0.724867547
97	 322	 366	 16279	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.004932237	 0.074189837	 0.724496920
98	 324	 369	 16603	 2	 3	 2	 1	 0.464286660	 0.053638365	 0.024526807	 0.024338397	 0.047702305	 0.004858145	 0.073977744	 0.725060836
99	 326	 371	 16929	 2	 3	 2	 1	 0.464320552	 0.053437297	 0.024526839	 0.024338421	 0.047476088	 0.004849541	 0.073764725	 0.724428882
100	 328	 374	 17257	 2	 3	 2	 1	 0.464353196	 0.053333758	 0.024545566	 0.024356598	 0.047349815	 0.005417543	 0.073558949	 0.725047855
101	 332	 378	 17589	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.005430459	 0.073349375	 0.724255014
102	 338	 384	 17927	 2	 3	 2	 1	 0.464433702	 0.053173226	 0.024558957	 0.024369035	 0.047161950	 0.005208790	 0.073048926	 0.727912497
103	 340	 386	 18267	 2	 3	 2	 1	 0.464464015	 0.052973295	 0.024551426	 0.024361273	 0.046940361	 0.004765809	 0.072855940	 0.727096442
104	 342	 388	 18609	 2	 3	 2	 1	 0.464493347	 0.052771907	 0.024553505	 0.024363601	 0.046711878	 0.004742755	 0.072668699	 0.726198595
105	 344	 391	 18953	 2	 3	 2	 1	 0.464523691	 0.052654572	 0.024563681	 0.024373767	 0.046573915	 0.005268182	 0.072474478	 0.726525720
106	 348	 395	 19301	 2	 3	 2	 1	 0.464566932	 0.052452148	 0.024568806	 0.024378600	 0.046342223	 0.005545736	 0.072196781	 0.726516441
107	 352	 399	 19653	 2	 3	 2	 1	 0.464601540	 0.052263474	 0.024565715	 0.024375548	 0.046130211	 0.005675535	 0.071973734	 0.726146488
108	 356	 403	 20009	 2	 3	 2	 1	 0.464634191	 0.052064050	 0.024567161	 0.024377090	 0.045903375	 0.004649332	 0.071762653	 0.725503419
109	 358	 406	 20367	 2	 3	 2	 1	 0.464664390	 0.051969876	 0.024585443	 0.024394834	 0.045786724	 0.004592011	 0.071566852	 0.726172455
110	 360	 409	 20727	 2	 3	 2	 1	 0.464693185	 0.051876260	 0.024595407	 0.024404724	 0.045675073	 0.006323102	 0.071379643	 0.726765472
111	 368	 417	 21095	 2	 3	 2	 1	 0.464749154	 0.051660286	 0.024597108	 0.024406446	 0.045428706	 0.006273362	 0.071014317	 0.727462963
112	 374	 424	 21469	 2	 3	 2	 1	 0.464805605	 0.051465746	 0.024601993	 0.024411342	 0.045204700	 0.006131334	 0.070643888	 0.728523688
113	 380	 431	 21849	 2	 3	 2	 1	 0.464857477	 0.051301647	 0.024624156	 0.024433289	 0.045005665	 0.006339774	 0.070301749	 0.729734999
114	 388	 439	 22237	 2	 3	 2	 1	 0.464904466	 0.051033924	 0.024639110	 0.024448984	 0.044692008	 0.005978577	 0.069990336	 0.729156719
115	 392	 444	 22629	 2	 3	 2	 1	 0.464948902	 0.050853752	 0.024646007	 0.024455813	 0.044482339	 0.005996102	 0.069694537	 0.729666263
116	 396	 448	 23025	 2	 3	 2	 1	 0.464996975	 0.050581831	 0.024641694	 0.024451485	 0.044173618	 0.006949435	 0.069373069	 0.729127769
117	 402	 455	 23427	 2	 3	 2	 1	 0.465067528	 0.050297395	 0.024639033	 0.024448998	 0.043849128	 0.005854670	 0.068898501	 0.730021619
118	 406	 460	 23833	 2	 3	 2	 1	 0.465121564	 0.050158912	 0.024640825	 0.024450801	 0.043689200	 0.004587276	 0.068532768	 0.731896777
119	 408	 462	 24241	 2	 3	 2	 1	 0.465148658	 0.050082962	 0.024641526	 0.024451511	 0.043601585	 0.006742343	 0.068348634	 0.732757312
120	 416	 470	 24657	 2	 3	 2	 1	 0.465197257	 0.049900595	 0.024653265	 0.024461825	 0.043385319	 0.005774471	 0.068017070	 0.733648110
121	 422	 476	 25079	 2	 3	 2	 1	 0.465251138	 0.049576038	 0.024682992	 0.024491552	 0.042994574	 0.005778824	 0.067647528	 0.732858083
122	 428	 482	 25507	 2	 3	 2	 1	 0.465305584	 0.049258714	 0.024678910	 0.024487437	 0.042630650	 0.004889997	 0.067272007	 0.732231965
123	 432	 486	 25939	 2	 3	 2	 1	 0.465342211	 0.049143713	 0.024678437	 0.024486847	 0.042497992	 0.005760651	 0.067018177	 0.733289318
124	 436	 490	 26375	 2	 3	 2	 1	 0.465386629	 0.048823470	 0.024676385	 0.024484308	 0.042128461	 0.004756298	 0.066709031	 0.731886967
125	 440	 496	 26815	 2	 3	 2	 1	 0.465415650	 0.048766721	 0.024697456	 0.024505295	 0.042050312	 0.005537832	 0.066506260	 0.733265120
126	 448	 504	 27263	 2	 3	 2	 1	 0.465451945	 0.048694171	 0.024707661	 0.024514043	 0.041960145	 0.005369492	 0.066251762	 0.734986810
127	 456	 512	 27719	 2	 3	 2	 1	 0.465488492	 0.048541940	 0.024713981	 0.024520138	 0.041779649	 0.004582711	 0.065994498	 0.735545263
128	 460	 516	 28179	 2	 3	 2	 1	 0.465515324	 0.048418967	 0.024720168	 0.024526410	 0.041633035	 0.004611658	 0.065804956	 0.735795140
129	 466	 522	 28645	 2	 3	 2	 1	 0.465541741	 0.048308098	 0.024741202	 0.024547267	 0.041491508	 0.004813582	 0.065617809	 0.736204060
130	 474	 530	 29119	 2	 3	 2	 1	 0.465568124	 0.048086931	 0.024744534	 0.024550569	 0.041231795	 0.004582010	 0.065430355	 0.734933049
131	 480	 536	 29599	 2	 3	 2	 1	 0.465598325	 0.047960971	 0.024754959	 0.024560906	 0.041078544	 0.004402081	 0.065215097	 0.735427435
132	 484	 540	 30083	 2	 3	 2	 1	 0.465628075	 0.047856110	 0.024749871	 0.024555530	 0.040959139	 0.005054325	 0.065002351	 0.736221215
133	 490	 546	 30573	 2	 3	 2	 1	 0.465661803	 0.047709900	 0.024752789	 0.024558574	 0.040786443	 0.004319397	 0.064760284	 0.736715415
134	 494	 552	 31067	 2	 3	 2	 1	 0.465688990	 0.047659917	 0.024771505	 0.024576462	 0.040716584	 0.004353907	 0.064564494	 0.738175326
135	 500	 558	 31567	 2	 3	 2	 1	 0.465718002	 0.047526544	 0.024796963	 0.024601506	 0.040544827	 0.004242088	 0.064354891	 0.738507094
136	 504	 564	 32071	 2	 3	 2	 1	 0.465743910	 0.047485488	 0.024817636	 0.024621906	 0.040484028	 0.004420172	 0.064167125	 0.740028293
137	 510	 571	 32581	 2	 3	 2	 1	 0.465772899	 0.047462408	 0.024832631	 0.024635623	 0.040447752	 0.004207855	 0.063956357	 0.742106186
138	 514	 575	 33095	 2	 3	 2	 1	 0.465796218	 0.047291323	 0.024834944	 0.024637719	 0.040245432	 0.004421075	 0.063786303	 0.741402478
139	 522	 583	 33617	 2	 3	 2	 1	 0.465820790	 0.047222222	 0.024840673	 0.024643357	 0.040160668	 0.004079047	 0.063606615	 0.742410556
140	 526	 587	 34143	 2	 3	 2	 1	 0.465844830	 0.047088240	 0.024855568	 0.024658271	 0.039993788	 0.004344941	 0.063430309	 0.742361824
141	 532	 594	 34675	 2	 3	 2	 1	 0.465867373	 0.047015131	 0.024877076	 0.024679547	 0.039894280	 0.004635347	 0.063264526	 0.743151556
142	 538	 600	 35213	 2	 3	 2	 1	 0.465897659	 0.046892607	 0.024875856	 0.024677814	 0.039750577	 0.004646803	 0.063041105	 0.743841760
143	 546	 608	 35759	 2	 3	 2	 1	 0.465927804	 0.046747909	 0.024889536	 0.024691020	 0.039571176	 0.005393839	 0.062817918	 0.744181124
144	 560	 622	 36319	 2	 3	 2	 1	 0.465966134	 0.046495451	 0.024899110	 0.024700506	 0.039266542	 0.004273948	 0.062532962	 0.743535087
145	 568	 631	 36887	 2	 3	 2	 1	 0.465994854	 0.046450211	 0.024940609	 0.024741433	 0.039186581	 0.005316582	 0.062318581	 0.745366957
146	 578	 643	 37465	 2	 3	 2	 1	 0.466029143	 0.046272666	 0.024947119	 0.024747888	 0.038971796	 0.005042496	 0.062061639	 0.745592072
147	 588	 653	 38053	 2	 3	 2	 1	 0.466065481	 0.046189869	 0.024990856	 0.024790367	 0.038845349	 0.004373122	 0.061788165	 0.747552044
148	 594	 659	 38647	 2	 3	 2	 1	 0.466092457	 0.046141009	 0.025011914	 0.024811237	 0.038773662	 0.004037149	 0.061584344	 0.749232778
149	 598	 663	 39245	 2	 3	 2	 1	 0.466116120	 0.046012368	 0.025036347	 0.024835550	 0.038604654	 0.004800875	 0.061404986	 0.749326239
150	 606	 672	 39851	 2	 3	 2	 1	 0.466157858	 0.045828782	 0.025071215	 0.024869490	 0.038362891	 0.005218065	 0.061087320	 0.750217589
151	 616	 683	 40467	 2	 3	 2	 1	 0.466190235	 0.045677535	 0.025086942	 0.024885335	 0.038171751	 0.005277263	 0.060839745	 0.750784456
152	 628	 695	 41095	 2	 3	 2	 1	 0.466232699	 0.045529053	 0.025123121	 0.024921130	 0.037970034	 0.004132622	 0.060513470	 0.752378823
153	 634	 701	 41729	 2	 3	 2	 1	 0.466262159	 0.045421372	 0.025169070	 0.024966294	 0.037810302	 0.004015371	 0.060286057	 0.753430796
154	 640	 707	 42369	 2	 3	 2	 1	 0.466286521	 0.045293751	 0.025189042	 0.024986334	 0.037643539	 0.005156104	 0.060097334	 0.753673220
155	 650	 717	 43019	 2	 3	 2	 1	 0.466322534	 0.045230502	 0.025187795	 0.024984484	 0.037568249	 0.005037325	 0.059817250	 0.756144796
156	 660	 727	 43679	 2	 3	 2	 1	 0.466354733	 0.045094798	 0.025202450	 0.024998920	 0.037394883	 0.003821991	 0.059565699	 0.757059820
157	 664	 733	 44343	 2	 3	 2	 1	 0.466371979	 0.044989890	 0.025203021	 0.024999514	 0.037267921	 0.004416719	 0.059430521	 0.757016576
158	 672	 741	 45015	 2	 3	 2	 1	 0.466398398	 0.044830354	 0.025214597	 0.025011039	 0.037067299	 0.006027657	 0.059222829	 0.756977575
159	 688	 758	 45703	 2	 3	 2	 1	 0.466441833	 0.044653049	 0.025224738	 0.025021031	 0.036845724	 0.003972635	 0.058879760	 0.758376885
160	 692	 766	 46395	 2	 3	 2	 1	 0.466460751	 0.044540119	 0.025224800	 0.025021128	 0.036708741	 0.004868507	 0.058729695	 0.758391802
161	 700	 775	 47095	 2	 3	 2	 1	 0.466497964	 0.044379543	 0.025226538	 0.025022560	 0.036512541	 0.004359891	 0.058433373	 0.759489663
162	 706	 781	 47801	 2	 3	 2	 1	 0.466518403	 0.044250978	 0.025228945	 0.025024971	 0.036354495	 0.004943499	 0.058269964	 0.759413162
163	 716	 792	 48517	 2	 3	 2	 1	 0.466547597	 0.044096195	 0.025234520	 0.025030457	 0.036162044	 0.003784749	 0.058035756	 0.759810807
164	 720	 797	 49237	 2	 3	 2	 1	 0.466563896	 0.043979905	 0.025234837	 0.025030802	 0.036019926	 0.004812012	 0.057904584	 0.759523720
165	 728	 805	 49965	 2	 3	 2	 1	 0.466592452	 0.043783644	 0.025251585	 0.025047490	 0.035768212	 0.004097782	 0.057674029	 0.759157028
166	 736	 814	 50701	 2	 3	 2	 1	 0.466617852	 0.043687239	 0.025274452	 0.025069967	 0.035633929	 0.003798447	 0.057468159	 0.760199034
167	 742	 820	 51443	 2	 3	 2	 1	 0.466638220	 0.043565202	 0.025280786	 0.025076199	 0.035479694	 0.004449628	 0.057302540	 0.760266505
168	 752	 830	 52195	 2	 3	 2	 1	 0.466665784	 0.043536752	 0.025303264	 0.025097649	 0.035428712	 0.003738594	 0.057077630	 0.762763847
169	 756	 834	 52951	 2	 3	 2	 1	 0.466686077	 0.043413077	 0.025306124	 0.025100626	 0.035274571	 0.004933196	 0.056911468	 0.762817742
170	 766	 844	 53717	 2	 3	 2	 1	 0.466727985	 0.043190105	 0.025310694	 0.025105309	 0.034996484	 0.003837752	 0.056566754	 0.763524537
171	 770	 848	 54487	 2	 3	 2	 1	 0.466747360	 0.043062987	 0.025311609	 0.025105618	 0.034838819	 0.003504791	 0.056406661	 0.763437976
172	 774	 852	 55261	 2	 3	 2	 1	 0.466764745	 0.042970088	 0.025319908	 0.025113797	 0.034717873	 0.004314755	 0.056262621	 0.763741313
173	 784	 862	 56045	 2	 3	 2	 1	 0.466791172	 0.042872246	 0.025344815	 0.025138458	 0.034578459	 0.003490146	 0.056042945	 0.764989170
174	 788	 866	 56833	 2	 3	 2	 1	 0.466806954	 0.042760662	 0.025350915	 0.025144587	 0.034435524	 0.004685441	 0.055911330	 0.764794229
175	 798	 876	 57631	 2	 3	 2	 1	 0.466839397	 0.042537377	 0.025356203	 0.025149354	 0.034153937	 0.004086619	 0.055639796	 0.764513537
176	 804	 882	 58435	 2	 3	 2	 1	 0.466863476	 0.042369981	 0.025370288	 0.025163299	 0.033934699	 0.004583308	 0.055437391	 0.764285276
177	 814	 892	 59249	 2	 3	 2	 1	 0.466891298	 0.042224706	 0.025389154	 0.025182231	 0.033738949	 0.003642363	 0.055202582	 0.764904558
178	 820	 898	 60069	 2	 3	 2	 1	 0.466909572	 0.042126927	 0.025405508	 0.025198463	 0.033604139	 0.003620264	 0.055047804	 0.765278966
179	 826	 904	 60895	 2	 3	 2	 1	 0.466928302	 0.042013322	 0.025412266	 0.025205145	 0.033456479	 0.004315564	 0.054888710	 0.765427387
180	 836	 914	 61731	 2	 3	 2	 1	 0.466954510	 0.041866342	 0.025420970	 0.025213834	 0.033265070	 0.004094381	 0.054665300	 0.765866869
181	 844	 922	 62575	 2	 3	 2	 1	 0.466975926	 0.041810805	 0.025424739	 0.025217162	 0.033192259	 0.003472581	 0.054482049	 0.767423516
182	 848	 926	 63423	 2	 3	 2	 1	 0.466990204	 0.041696068	 0.025430240	 0.025222667	 0.033043381	 0.003544354	 0.054359536	 0.767042386
183	 854	 932	 64277	 2	 3	 2	 1	 0.467007392	 0.041582209	 0.025430334	 0.025222662	 0.032899516	 0.004153265	 0.054211673	 0.767034223
184	 862	 940	 65139	 2	 3	 2	 1	 0.467032700	 0.041425767	 0.025435496	 0.025227839	 0.032697550	 0.004277854	 0.053993208	 0.767240347
185	 870	 948	 66009	 2	 3	 2	 1	 0.467061753	 0.041236124	 0.025439089	 0.025231343	 0.032454132	 0.003515657	 0.053741308	 0.767307782
186	 874	 952	 66883	 2	 3	 2	 1	 0.467079912	 0.041101166	 0.025439267	 0.025231343	 0.032282342	 0.003817913	 0.053583253	 0.767052464
187	 880	 958	 67763	 2	 3	 2	 1	 0.467099706	 0.040996183	 0.025442275	 0.025234095	 0.032146192	 0.003673819	 0.053410430	 0.767568868
188	 886	 964	 68649	 2	 3	 2	 1	 0.467116195	 0.040891296	 0.025448320	 0.025240090	 0.032007517	 0.003479079	 0.053266029	 0.767680581
189	 894	 972	 69543	 2	 3	 2	 1	 0.467132711	 0.040810062	 0.025454452	 0.025246107	 0.031898777	 0.004271744	 0.053120993	 0.768247347
190	 902	 980	 70445	 2	 3	 2	 1	 0.467159636	 0.040625511	 0.025462320	 0.025253864	 0.031656001	 0.003911349	 0.052883681	 0.768205054
191	 914	 992	 71359	 2	 3	 2	 1	 0.467182967	 0.040527958	 0.025468186	 0.025259585	 0.031525971	 0.004456415	 0.052677179	 0.769364609
192	 924	 1002	 72283	 2	 3	 2	 1	 0.467214366	 0.040308159	 0.025479480	 0.025270822	 0.031233696	 0.003708773	 0.052397958	 0.769269655
193	 932	 1010	 73215	 2	 3	 2	 1	 0.467231118	 0.040191152	 0.025478740	 0.025269771	 0.031083154	 0.003768186	 0.052248363	 0.769232743
194	 940	 1018	 74155	 2	 3	 2	 1	 0.467251375	 0.040087708	 0.025478925	 0.025269656	 0.030949130	 0.003351356	 0.052066902	 0.769926882
195	 944	 1022	 75099	 2	 3	 2	 1	 0.467265249	 0.039955593	 0.025478686	 0.025269351	 0.030778011	 0.003520085	 0.051942245	 0.769231141
196	 950	 1030	 76049	 2	 3	 2	 1	 0.467281664	 0.039845490	 0.025479231	 0.025269812	 0.030634488	 0.003620493	 0.051794360	 0.769301708
197	 960	 1040	 77009	 2	 3	 2	 1	 0.467300287	 0.039700949	 0.025483198	 0.025273702	 0.030442929	 0.004111520	 0.051626072	 0.769009681
198	 972	 1052	 77981	 2	 3	 2	 1	 0.467327671	 0.039632488	 0.025504881	 0.025295312	 0.030335378	 0.003681691	 0.051377599	 0.771396270
199	 980	 1060	 78961	 2	 3	 2	 1	 0.467347687	 0.039495135	 0.025513879	 0.025304445	 0.030148096	 0.003533917	 0.051195204	 0.771461612
200	 986	 1066	 79947	 2	 3	 2	 1	 0.467364430	 0.039364294	 0.025521591	 0.025312224	 0.029969919	 0.003649520	 0.051042130	 0.771211822
201	 996	 1076	 80943	 2	 3	 2	 1	 0.467383293	 0.039253215	 0.025526680	 0.025316973	 0.029819515	 0.003026292	 0.050869112	 0.771651268
202	 1000	 1080	 81943	 2	 3	 2	 1	 0.467395094	 0.039176503	 0.025527196	 0.025317385	 0.029718020	 0.003343819	 0.050760568	 0.771790097
203	 1006	 1086	 82949	 2	 3	 2	 1	 0.467410586	 0.039061695	 0.025527691	 0.025318084	 0.029566079	 0.003330751	 0.050617720	 0.771700020
204	 1012	 1094	 83961	 2	 3	 2	 1	 0.467424410	 0.038979551	 0.025529346	 0.025319305	 0.029456033	 0.004352363	 0.050489905	 0.772026639
205	 1026	 1108	 84987	 2	 3	 2	 1	 0.467447420	 0.038815806	 0.025532478	 0.025322372	 0.029236268	 0.003300135	 0.050276431	 0.772047766
206	 1032	 1116	 86019	 2	 3	 2	 1	 0.467460884	 0.038735289	 0.025534113	 0.025323485	 0.029127851	 0.004332128	 0.050151082	 0.772371953
207	 1046	 1130	 87065	 2	 3	 2	 1	 0.467483687	 0.038564454	 0.025537603	 0.025326817	 0.028897196	 0.003757196	 0.049938077	 0.772245468
208	 1058	 1142	 88123	 2	 3	 2	 1	 0.467507858	 0.038462452	 0.025544232	 0.025333324	 0.028755042	 0.002968052	 0.049711286	 0.773716705
209	 1062	 1146	 89185	 2	 3	 2	 1	 0.467520958	 0.038361954	 0.025544334	 0.025333432	 0.028620385	 0.003306767	 0.049587933	 0.773614688
210	 1072	 1156	 90257	 2	 3	 2	 1	 0.467534670	 0.038246002	 0.025545482	 0.025334615	 0.028463749	 0.003334674	 0.049458487	 0.773295019
211	 1078	 1162	 91335	 2	 3	 2	 1	 0.467548043	 0.038136146	 0.025547144	 0.025336224	 0.028314468	 0.003373615	 0.049331908	 0.773052323
212	 1088	 1173	 92423	 2	 3	 2	 1	 0.467563056	 0.038054102	 0.025549966	 0.025339115	 0.028201311	 0.003672246	 0.049189409	 0.773623898
213	 1098	 1183	 93521	 2	 3	 2	 1	 0.467580071	 0.037912206	 0.025549035	 0.025338275	 0.028010394	 0.003128102	 0.049027403	 0.773286028
214	 1104	 1191	 94625	 2	 3	 2	 1	 0.467592850	 0.037826067	 0.025549877	 0.025339149	 0.027892922	 0.003328245	 0.048905379	 0.773454124
215	 1114	 1201	 95739	 2	 3	 2	 1	 0.467608078	 0.037735966	 0.025553171	 0.025342434	 0.027767582	 0.003102437	 0.048759567	 0.773919223
216	 1120	 1208	 96859	 2	 3	 2	 1	 0.467621031	 0.037661821	 0.025552643	 0.025341635	 0.027667222	 0.003314180	 0.048635177	 0.774374082
217	 1126	 1214	 97985	 2	 3	 2	 1	 0.467637399	 0.037572509	 0.025553328	 0.025342305	 0.027544888	 0.003276098	 0.048477545	 0.775049742
218	 1134	 1223	 99119	 2	 3	 2	 1	 0.467652231	 0.037458100	 0.025554021	 0.025342916	 0.027387977	 0.003174284	 0.048334256	 0.774980385
219	 1144	 1234	 100263	 2	 3	 2	 1	 0.467665731	 0.037362083	 0.025556629	 0.025345412	 0.027254063	 0.003521193	 0.048203461	 0.775091286
220	 1156	 1246	 101419	 2	 3	 2	 1	 0.467686887	 0.037315908	 0.025565666	 0.025354715	 0.027182232	 0.002931756	 0.047997763	 0.777450990
221	 1160	 1250	 102579	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.003675536	 0.047877860	 0.777376274
222	 1174	 1264	 103753	 2	 3	 2	 1	 0.467716451	 0.037050918	 0.025571323	 0.025360580	 0.026811900	 0.003104870	 0.047708815	 0.776605276
223	 1182	 1272	 104935	 2	 3	 2	 1	 0.467731481	 0.036919557	 0.025576275	 0.025365472	 0.026625324	 0.003277817	 0.047561231	 0.776253180
224	 1194	 1284	 106129	 2	 3	 2	 1	 0.467749263	 0.036814835	 0.025577999	 0.025366784	 0.026478257	 0.003503409	 0.047386039	 0.776913129
225	 1204	 1296	 107333	 2	 3	 2	 1	 0.467768916	 0.036725979	 0.025578174	 0.025366866	 0.026354403	 0.002816168	 0.047191641	 0.778230603
226	 1210	 1302	 108543	 2	 3	 2	 1	 0.467779732	 0.036651188	 0.025577867	 0.025366445	 0.026250377	 0.002693722	 0.047084303	 0.778416287
227	 1218	 1310	 109761	 2	 3	 2	 1	 0.467789193	 0.036585704	 0.025579239	 0.025367601	 0.026157528	 0.003338786	 0.046990215	 0.778581328
228	 1228	 1320	 110989	 2	 3	 2	 1	 0.467801267	 0.036483500	 0.025582804	 0.025371018	 0.026010881	 0.003240407	 0.046869867	 0.778399912
229	 1242	 1334	 112231	 2	 3	 2	 1	 0.467817120	 0.036392356	 0.025583919	 0.025371923	 0.025881782	 0.002849714	 0.046711364	 0.779089978
230	 1248	 1341	 113479	 2	 3	 2	 1	 0.467827519	 0.036298583	 0.025584767	 0.025372637	 0.025748919	 0.002603545	 0.046607099	 0.778820903
231	 1254	 1348	 114733	 2	 3	 2	 1	 0.467836455	 0.036247566	 0.025585712	 0.025373568	 0.025676008	 0.002681847	 0.046517315	 0.779227378
232	 1260	 1354	 115993	 2	 3	 2	 1	 0.467847792	 0.036204459	 0.025585746	 0.025373411	 0.025615082	 0.002823779	 0.046403159	 0.780215402
233	 1268	 1362	 117261	 2	 3	 2	 1	 0.467859331	 0.036140162	 0.025585904	 0.025373356	 0.025523966	 0.003220791	 0.046286675	 0.780789760
234	 2536	 1362	 119797	 4	 8	 4	 2	 0.468567219	 0.027969631	 0.011120935	 0.011037436	 0.025663692	 0.003223489	 0.038465189	 0.727141398
235	 2556	 1372	 122353	 4	 8	 4	 2	 0.468583108	 0.027812142	 0.011121108	 0.011037642	 0.025491884	 0.002928279	 0.038271146	 0.726713064
236	 2576	 1382	 124929	 4	 8	 4	 2	 0.468595458	 0.027694783	 0.011120878	 0.011037416	 0.025363894	 0.002892902	 0.038119628	 0.726522906
237	 2600	 1395	 127529	 4	 8	 4	 2	 0.468607072	 0.027589619	 0.011123643	 0.011040160	 0.025247805	 0.002538616	 0.037976598	 0.726490020
238	 2612	 1403	 130141	 4	 8	 4	 2	 0.468615722	 0.027503612	 0.011125081	 0.011041577	 0.025153156	 0.002856104	 0.037869704	 0.726269540
239	 2640	 1418	 132781	 4	 8	 4	 2	 0.468626941	 0.027391380	 0.011128675	 0.011045141	 0.025028790	 0.003133632	 0.037730625	 0.725972084
240	 2672	 1434	 135453	 4	 8	 4	 2	 0.468638140	 0.027259128	 0.011129134	 0.011045589	 0.024883778	 0.003136593	 0.037591271	 0.725145141
241	 2700	 1448	 138153	 4	 8	 4	 2	 0.468652116	 0.027127874	 0.011133995	 0.011050459	 0.024737738	 0.002613338	 0.037416623	 0.725021976
242	 2716	 1456	 140869	 4	 8	 4	 2	 0.468661145	 0.027021568	 0.011138707	 0.011055176	 0.024618983	 0.002903439	 0.037303365	 0.724373471
243	 2744	 1470	 143613	 4	 8	 4	 2	 0.468673257	 0.026944618	 0.011142984	 0.011059445	 0.024532556	 0.002835529	 0.037150873	 0.725275492
244	 2768	 1482	 146381	 4	 8	 4	 2	 0.468685015	 0.026870318	 0.011144317	 0.011060755	 0.024450321	 0.002785987	 0.037002250	 0.726180654
245	 2788	 1492	 149169	 4	 8	 4	 2	 0.468696519	 0.026761513	 0.011144533	 0.011060976	 0.024330597	 0.002630284	 0.036856238	 0.726105385
246	 2812	 1504	 151981	 4	 8	 4	 2	 0.468706235	 0.026691691	 0.011147973	 0.011064429	 0.024252197	 0.002767596	 0.036732481	 0.726650897
247	 2840	 1519	 154821	 4	 8	 4	 2	 0.468717627	 0.026611125	 0.011151420	 0.011067891	 0.024161908	 0.002902034	 0.036586823	 0.727341783
248	 2872	 1535	 157693	 4	 8	 4	 2	 0.468729639	 0.026492377	 0.011153357	 0.011069819	 0.024030161	 0.002734546	 0.036432608	 0.727161136
249	 2904	 1553	 160597	 4	 8	 4	 2	 0.468740519	 0.026408206	 0.011155975	 0.011072417	 0.023936114	 0.002731837	 0.036292363	 0.727651854
250	 2932	 1568	 163529	 4	 8	 4	 2	 0.468752019	 0.026291064	 0.011156507	 0.011072953	 0.023806562	 0.002853686	 0.036143523	 0.727407335
251	 2960	 1584	 166489	 4	 8	 4	 2	 0.468765334	 0.026218162	 0.011160860	 0.011077284	 0.023723979	 0.002607904	 0.035970423	 0.728881106
252	 2988	 1600	 169477	 4	 8	 4	 2	 0.468774411	 0.026111839	 0.011162313	 0.011078721	 0.023605739	 0.002886889	 0.035851929	 0.728324511
253	 3020	 1616	 172497	 4	 8	 4	 2	 0.468786145	 0.025991798	 0.011167322	 0.011083720	 0.023470502	 0.002565457	 0.035698175	 0.728098794
254	 3048	 1630	 175545	 4	 8	 4	 2	 0.468796101	 0.025915640	 0.011170731	 0.011087108	 0.023384507	 0.002521119	 0.035567191	 0.728638939
255	 3068	 1643	 178613	 4	 8	 4	 2	 0.468804629	 0.025832515	 0.011172445	 0.011088783	 0.023291529	 0.002611855	 0.035454603	 0.728608218
256	 3096	 1657	 181709	 4	 8	 4	 2	 0.468814219	 0.025724710	 0.011172569	 0.011088883	 0.023171845	 0.002531050	 0.035327576	 0.728176490
257	 3128	 1673	 184837	 4	 8	 4	 2	 0.468822308	 0.025643337	 0.011172913	 0.011089198	 0.023081307	 0.002443956	 0.035220068	 0.728088803
258	 3152	 1688	 187989	 4	 8	 4	 2	 0.468830356	 0.025602991	 0.011174713	 0.011090993	 0.023035602	 0.002579981	 0.035112777	 0.729164518
259	 3180	 1702	 191169	 4	 8	 4	 2	 0.468838207	 0.025530247	 0.011179036	 0.011095314	 0.022952617	 0.002839996	 0.035007783	 0.729273455
260	 3224	 1724	 194393	 4	 8	 4	 2	 0.468848520	 0.025401169	 0.011179274	 0.011095551	 0.022808840	 0.002386080	 0.034869401	 0.728465877
261	 3252	 1739	 197645	 4	 8	 4	 2	 0.468856568	 0.025319551	 0.011181088	 0.011097356	 0.022717019	 0.002667150	 0.034761016	 0.728389264
262	 3288	 1758	 200933	 4	 8	 4	 2	 0.468865897	 0.025218466	 0.011181567	 0.011097819	 0.022604062	 0.002852068	 0.034634954	 0.728121848
263	 3328	 1780	 204261	 4	 8	 4	 2	 0.468877895	 0.025111941	 0.011182303	 0.011098544	 0.022484788	 0.002285462	 0.034472155	 0.728470293
264	 3348	 1790	 207609	 4	 8	 4	 2	 0.468884668	 0.025039113	 0.011182679	 0.011098909	 0.022403233	 0.002384040	 0.034379907	 0.728306581
265	 3372	 1802	 210981	 4	 8	 4	 2	 0.468892721	 0.024959426	 0.011185649	 0.011101886	 0.022312647	 0.002452154	 0.034269899	 0.728319220
266	 3400	 1816	 214381	 4	 8	 4	 2	 0.468900449	 0.024876878	 0.011187147	 0.011103369	 0.022219514	 0.002528146	 0.034163995	 0.728160668
267	 3436	 1835	 217817	 4	 8	 4	 2	 0.468909145	 0.024793623	 0.011187365	 0.011103591	 0.022126152	 0.002385405	 0.034044434	 0.728272438
268	 3468	 1851	 221285	 4	 8	 4	 2	 0.468916185	 0.024703607	 0.011189763	 0.011105974	 0.022024019	 0.002412138	 0.033947327	 0.727704039
269	 3500	 1867	 224785	 4	 8	 4	 2	 0.468923601	 0.024615540	 0.011190796	 0.011107002	 0.021924664	 0.002371903	 0.033844736	 0.727307783
270	 3536	 1885	 228321	 4	 8	 4	 2	 0.468931237	 0.024539010	 0.011191047	 0.011107249	 0.021838578	 0.002443180	 0.033738769	 0.727323830
271	 3572	 1903	 231893	 4	 8	 4	 2	 0.468939088	 0.024450106	 0.011190797	 0.011106993	 0.021738761	 0.002310254	 0.033629471	 0.727044029
272	 3600	 1917	 235493	 4	 8	 4	 2	 0.468945736	 0.024370680	 0.011191961	 0.011108143	 0.021648789	 0.002296932	 0.033536635	 0.726688284
273	 3632	 1936	 239125	 4	 8	 4	 2	 0.468952155	 0.024299260	 0.011192121	 0.011108296	 0.021568274	 0.002467239	 0.033446766	 0.726505515
274	 3672	 1957	 242797	 4	 8	 4	 2	 0.468961176	 0.024220571	 0.011194649	 0.011110839	 0.021478265	 0.002211429	 0.033320039	 0.726907022
275	 3700	 1972	 246497	 4	 8	 4	 2	 0.468967870	 0.024148663	 0.011195852	 0.011112037	 0.021396514	 0.002401048	 0.033225690	 0.726806960
276	 3736	 1990	 250233	 4	 8	 4	 2	 0.468974972	 0.024092305	 0.011198435	 0.011114590	 0.021331532	 0.002449595	 0.033125289	 0.727308544
277	 3780	 2013	 254013	 4	 8	 4	 2	 0.468982437	 0.024009298	 0.011200999	 0.011117142	 0.021236384	 0.002433942	 0.033019435	 0.727126246
278	 3824	 2037	 257837	 4	 8	 4	 2	 0.468990492	 0.023927939	 0.011203871	 0.011120004	 0.021142837	 0.002368598	 0.032904830	 0.727186233
279	 3868	 2062	 261705	 4	 8	 4	 2	 0.468997140	 0.023856760	 0.011205418	 0.011121550	 0.021061424	 0.002372612	 0.032809938	 0.727119916
280	 3908	 2085	 265613	 4	 8	 4	 2	 0.469004100	 0.023778383	 0.011206037	 0.011122170	 0.020972273	 0.002516454	 0.032710300	 0.726938705
281	 3952	 2108	 269565	 4	 8	 4	 2	 0.469012647	 0.023702726	 0.011208347	 0.011124455	 0.020885215	 0.002198786	 0.032587524	 0.727355850
282	 3988	 2126	 273553	 4	 8	 4	 2	 0.469019501	 0.023629031	 0.011208825	 0.011124900	 0.020801282	 0.002192153	 0.032488719	 0.727299563
283	 4020	 2143	 277573	 4	 8	 4	 2	 0.469026648	 0.023588154	 0.011212224	 0.011128264	 0.020753001	 0.002312292	 0.032385388	 0.728357943
284	 4060	 2163	 281633	 4	 8	 4	 2	 0.469034349	 0.023539910	 0.011216869	 0.011132907	 0.020695633	 0.002132314	 0.032273657	 0.729384669
285	 4092	 2179	 285725	 4	 8	 4	 2	 0.469040598	 0.023483922	 0.011218676	 0.011134694	 0.020630945	 0.002191465	 0.032182707	 0.729706241
286	 4132	 2199	 289857	 4	 8	 4	 2	 0.469047113	 0.023417958	 0.011221608	 0.011137611	 0.020554228	 0.002346998	 0.032087612	 0.729813037
287	 4180	 2223	 294037	 4	 8	 4	 2	 0.469054216	 0.023354905	 0.011224357	 0.011140345	 0.020480855	 0.002187548	 0.031983613	 0.730214718
288	 4224	 2245	 298261	 4	 8	 4	 2	 0.469059985	 0.023290811	 0.011225269	 0.011141242	 0.020407235	 0.002252772	 0.031898898	 0.730144705
289	 4276	 2271	 302537	 4	 8	 4	 2	 0.469066625	 0.023211296	 0.011226758	 0.011142714	 0.020315613	 0.002243319	 0.031801115	 0.729889360
290	 4324	 2296	 306861	 4	 8	 4	 2	 0.469073300	 0.023156430	 0.011230738	 0.011146625	 0.020250699	 0.002205757	 0.031702506	 0.730429012
291	 4372	 2321	 311233	 4	 8	 4	 2	 0.469079862	 0.023106396	 0.011233314	 0.011149169	 0.020192033	 0.002189624	 0.031605259	 0.731093408
292	 4420	 2345	 315653	 4	 8	 4	 2	 0.469085960	 0.023030702	 0.011234546	 0.011150380	 0.020104681	 0.002146509	 0.031514621	 0.730794189
293	 4480	 2375	 320133	 4	 8	 4	 2	 0.469092429	 0.022964202	 0.011236875	 0.011152704	 0.020027162	 0.002201971	 0.031418188	 0.730920620
294	 4532	 2401	 324665	 4	 8	 4	 2	 0.469099990	 0.022887049	 0.011240508	 0.011156315	 0.019936599	 0.002046590	 0.031305091	 0.731096687
295	 4568	 2420	 329233	 4	 8	 4	 2	 0.469105580	 0.022822554	 0.011242503	 0.011158283	 0.019861397	 0.002054190	 0.031221222	 0.730994895
296	 4612	 2443	 333845	 4	 8	 4	 2	 0.469111450	 0.022769422	 0.011245109	 0.011160863	 0.019798841	 0.002136832	 0.031132888	 0.731362341
297	 4668	 2473	 338513	 4	 8	 4	 2	 0.469118667	 0.022700872	 0.011250536	 0.011166272	 0.019716872	 0.002167223	 0.031023961	 0.731720609
298	 4720	 2499	 343233	 4	 8	 4	 2	 0.469125814	 0.022654898	 0.011256556	 0.011172298	 0.019660477	 0.002128432	 0.030915690	 0.732796135
299	 4764	 2521	 347997	 4	 8	 4	 2	 0.469132699	 0.022590695	 0.011261564	 0.011177290	 0.019583582	 0.002153470	 0.030811033	 0.733201474
300	 4824	 2551	 352821	 4	 8	 4	 2	 0.469140115	 0.022528822	 0.011266651	 0.011182377	 0.019509239	 0.002199630	 0.030697920	 0.733887585
301	 4880	 2579	 357701	 4	 8	 4	 2	 0.469147987	 0.022471006	 0.011272245	 0.011187943	 0.019439203	 0.002105328	 0.030577370	 0.734890096
302	 4936	 2607	 362637	 4	 8	 4	 2	 0.469155224	 0.022399012	 0.011278233	 0.011193908	 0.019352447	 0.002095693	 0.030466131	 0.735210263
303	 4988	 2633	 367625	 4	 8	 4	 2	 0.469162035	 0.022352039	 0.011283661	 0.011199305	 0.019294887	 0.002081490	 0.030361073	 0.736207156
304	 5036	 2657	 372661	 4	 8	 4	 2	 0.469167672	 0.022289958	 0.011286923	 0.011202549	 0.019221019	 0.002463960	 0.030273835	 0.736277970
305	 5120	 2699	 377781	 4	 8	 4	 2	 0.469176485	 0.022212672	 0.011293963	 0.011209557	 0.019127185	 0.002211962	 0.030136939	 0.737058019
306	 5180	 2729	 382961	 4	 8	 4	 2	 0.469182938	 0.022155066	 0.011298290	 0.011213842	 0.019057691	 0.002297892	 0.030036315	 0.737609307
307	 5240	 2760	 388201	 4	 8	 4	 2	 0.469190487	 0.022094144	 0.011303438	 0.011218972	 0.018983769	 0.002185669	 0.029918164	 0.738485945
308	 5304	 2793	 393505	 4	 8	 4	 2	 0.469197876	 0.022040691	 0.011306349	 0.011221853	 0.018919791	 0.002167650	 0.029802054	 0.739569509
309	 5348	 2815	 398853	 4	 8	 4	 2	 0.469205052	 0.021960497	 0.011310497	 0.011225991	 0.018823816	 0.002275454	 0.029688865	 0.739687973
310	 5416	 2850	 404269	 4	 8	 4	 2	 0.469213140	 0.021888159	 0.011316593	 0.011232071	 0.018735694	 0.002090978	 0.029560757	 0.740446493
311	 5464	 2875	 409733	 4	 8	 4	 2	 0.469220100	 0.021807830	 0.011320701	 0.011236172	 0.018639291	 0.002000782	 0.029450075	 0.740501677
312	 5516	 2901	 415249	 4	 8	 4	 2	 0.469225891	 0.021739987	 0.011323499	 0.011238959	 0.018558162	 0.002108654	 0.029357676	 0.740521385
313	 5568	 2928	 420817	 4	 8	 4	 2	 0.469232434	 0.021693032	 0.011326938	 0.011242355	 0.018501030	 0.002161938	 0.029252907	 0.741568418
314	 5624	 2957	 426441	 4	 8	 4	 2	 0.469238708	 0.021629483	 0.011329457	 0.011244839	 0.018424927	 0.002095499	 0.029152094	 0.741952967
315	 5676	 2984	 432117	 4	 8	 4	 2	 0.469245269	 0.021570822	 0.011331395	 0.011246766	 0.018354832	 0.001894804	 0.029046294	 0.742635956
316	 5708	 3001	 437825	 4	 8	 4	 2	 0.469250274	 0.021514958	 0.011332029	 0.011247390	 0.018288754	 0.002128157	 0.028965323	 0.742783298
317	 5768	 3032	 443593	 4	 8	 4	 2	 0.469256820	 0.021458359	 0.011334626	 0.011249967	 0.018220522	 0.001999687	 0.028859072	 0.743556808
318	 5820	 3059	 449413	 4	 8	 4	 2	 0.469262609	 0.021391054	 0.011335622	 0.011250932	 0.018140586	 0.001978446	 0.028764796	 0.743653932
319	 5876	 3089	 455289	 4	 8	 4	 2	 0.469268668	 0.021354518	 0.011337796	 0.011253103	 0.018096127	 0.001949394	 0.028665782	 0.744948020
320	 5924	 3114	 461213	 4	 8	 4	 2	 0.469274156	 0.021299452	 0.011339681	 0.011254972	 0.018029928	 0.001985840	 0.028575802	 0.745366730
321	 5968	 3136	 467181	 4	 8	 4	 2	 0.469281019	 0.021221126	 0.011341610	 0.011256911	 0.017936110	 0.001948143	 0.028462871	 0.745572216
322	 6016	 3160	 473197	 4	 8	 4	 2	 0.469286253	 0.021170031	 0.011344709	 0.011259969	 0.017873662	 0.001966766	 0.028376432	 0.746042759
323	 6056	 3180	 479253	 4	 8	 4	 2	 0.469291999	 0.021103930	 0.011348739	 0.011263968	 0.017792751	 0.001918745	 0.028281247	 0.746216411
324	 6112	 3209	 485365	 4	 8	 4	 2	 0.469297363	 0.021053055	 0.011350590	 0.011265787	 0.017731194	 0.002017885	 0.028192107	 0.746771244
325	 6176	 3241	 491541	 4	 8	 4	 2	 0.469303404	 0.020994765	 0.011352543	 0.011267719	 0.017660689	 0.001942418	 0.028091360	 0.747374450
326	 6220	 3263	 497761	 4	 8	 4	 2	 0.469309090	 0.020941896	 0.011353712	 0.011268885	 0.017597052	 0.001845488	 0.027996212	 0.748026050
327	 6272	 3289	 504033	 4	 8	 4	 2	 0.469313870	 0.020896470	 0.011354375	 0.011269521	 0.017542538	 0.001955999	 0.027915969	 0.748548981
328	 6328	 3317	 510361	 4	 8	 4	 2	 0.469319634	 0.020838951	 0.011355553	 0.011270679	 0.017473216	 0.001927851	 0.027818896	 0.749093388
329	 6372	 3340	 516733	 4	 8	 4	 2	 0.469324882	 0.020779482	 0.011356868	 0.011271974	 0.017401391	 0.002059869	 0.027730208	 0.749344632
330	 6432	 3372	 523165	 4	 8	 4	 2	 0.469330788	 0.020725406	 0.011358576	 0.011273649	 0.017335663	 0.001907489	 0.027630080	 0.750102995
331	 6476	 3395	 529641	 4	 8	 4	 2	 0.469335475	 0.020667744	 0.011359277	 0.011274321	 0.017266224	 0.001919526	 0.027550346	 0.750180950
332	 6524	 3420	 536165	 4	 8	 4	 2	 0.469340733	 0.020600801	 0.011360246	 0.011275251	 0.017185396	 0.001915920	 0.027460628	 0.750194120
333	 6568	 3445	 542733	 4	 8	 4	 2	 0.469345902	 0.020531347	 0.011360570	 0.011275573	 0.017101861	 0.002006636	 0.027372127	 0.750082265
334	 6636	 3480	 549369	 4	 8	 4	 2	 0.469351666	 0.020472405	 0.011362147	 0.011277148	 0.017030002	 0.001912186	 0.027273116	 0.750644129
335	 6684	 3504	 556053	 4	 8	 4	 2	 0.469356516	 0.020399223	 0.011362721	 0.011277704	 0.016941573	 0.001818025	 0.027189521	 0.750260490
336	 6732	 3529	 562785	 4	 8	 4	 2	 0.469360842	 0.020341174	 0.011363223	 0.011278190	 0.016871293	 0.001841751	 0.027114752	 0.750188448
337	 6780	 3554	 569565	 4	 8	 4	 2	 0.469365527	 0.020267775	 0.011363574	 0.011278524	 0.016782487	 0.001828982	 0.027033529	 0.749727283
338	 6824	 3576	 576389	 4	 8	 4	 2	 0.469369834	 0.020199226	 0.011364222	 0.011279158	 0.016699197	 0.001773288	 0.026958644	 0.749267126
339	 6880	 3604	 583269	 4	 8	 4	 2	 0.469374209	 0.020170321	 0.011364932	 0.011279865	 0.016663738	 0.001849838	 0.026882369	 0.750317857
340	 6936	 3632	 590205	 4	 8	 4	 2	 0.469378832	 0.020106866	 0.011365274	 0.011280211	 0.016586640	 0.001784808	 0.026801517	 0.750213713
341	 6988	 3658	 597193	 4	 8	 4	 2	 0.469383020	 0.020050889	 0.011365835	 0.011280747	 0.016518351	 0.001700164	 0.026728077	 0.750180751
342	 7028	 3678	 604221	 4	 8	 4	 2	 0.469386972	 0.019989547	 0.011365895	 0.011280788	 0.016443796	 0.001667866	 0.026658585	 0.749835271
343	 7068	 3698	 611289	 4	 8	 4	 2	 0.469390875	 0.019937629	 0.011366294	 0.011281189	 0.016380367	 0.001788384	 0.026589766	 0.749823430
344	 7112	 3721	 618401	 4	 8	 4	 2	 0.469395032	 0.019877810	 0.011367111	 0.011281997	 0.016306934	 0.001861041	 0.026516287	 0.749645311
345	 7180	 3755	 625581	 4	 8	 4	 2	 0.469399519	 0.019811478	 0.011367850	 0.011282740	 0.016225493	 0.001895315	 0.026436731	 0.749392108
346	 7244	 3789	 632825	 4	 8	 4	 2	 0.469404040	 0.019763354	 0.011368873	 0.011283765	 0.016165979	 0.001897862	 0.026356341	 0.749851946
347	 7300	 3818	 640125	 4	 8	 4	 2	 0.469408575	 0.019709128	 0.011369581	 0.011284459	 0.016099142	 0.001789545	 0.026275456	 0.750096525
348	 7356	 3846	 647481	 4	 8	 4	 2	 0.469412885	 0.019650344	 0.011369982	 0.011284857	 0.016026838	 0.001923588	 0.026198343	 0.750060569
349	 7412	 3874	 654893	 4	 8	 4	 2	 0.469418208	 0.019586870	 0.011371059	 0.011285931	 0.015948182	 0.001743884	 0.026102795	 0.750374433
350	 7456	 3896	 662349	 4	 8	 4	 2	 0.469422681	 0.019527544	 0.011371399	 0.011286266	 0.015875020	 0.001930499	 0.026022217	 0.750418132
351	 7520	 3928	 669869	 4	 8	 4	 2	 0.469427899	 0.019452847	 0.011371633	 0.011286490	 0.015782877	 0.001775483	 0.025927929	 0.750266142
352	 7588	 3962	 677457	 4	 8	 4	 2	 0.469432410	 0.019404169	 0.011372436	 0.011287286	 0.015722260	 0.001812587	 0.025846118	 0.750757581
353	 7644	 3992	 685101	 4	 8	 4	 2	 0.469437104	 0.019333415	 0.011372469	 0.011287312	 0.015634829	 0.001664180	 0.025760724	 0.750499669
354	 7692	 4017	 692793	 4	 8	 4	 2	 0.469440799	 0.019276850	 0.011372699	 0.011287539	 0.015564662	 0.001617032	 0.025693306	 0.750267418
355	 7736	 4040	 700529	 4	 8	 4	 2	 0.469444224	 0.019232891	 0.011372740	 0.011287578	 0.015510153	 0.001719449	 0.025630648	 0.750386429
356	 7788	 4066	 708317	 4	 8	 4	 2	 0.469448665	 0.019188546	 0.011372651	 0.011287479	 0.015455197	 0.001734718	 0.025549169	 0.751043852
357	 7840	 4092	 716157	 4	 8	 4	 2	 0.469452519	 0.019152366	 0.011373351	 0.011288175	 0.015409738	 0.001727252	 0.025478258	 0.751714120
358	 7896	 4120	 724053	 4	 8	 4	 2	 0.469456653	 0.019112886	 0.011374685	 0.011289504	 0.015359654	 0.001735170	 0.025401978	 0.752417235
359	 7948	 4146	 732001	 4	 8	 4	 2	 0.469460961	 0.019045414	 0.011375382	 0.011290193	 0.015275094	 0.001843662	 0.025322231	 0.752122271
360	 8016	 4180	 740017	 4	 8	 4	 2	 0.469465486	 0.018983039	 0.011376096	 0.011290908	 0.015196717	 0.001801450	 0.025238209	 0.752154735
361	 8076	 4211	 748093	 4	 8	 4	 2	 0.469469801	 0.018918678	 0.011376721	 0.011291528	 0.015115773	 0.001671127	 0.025157811	 0.752000154
362	 8136	 4241	 756229	 4	 8	 4	 2	 0.469474295	 0.018862469	 0.011378016	 0.011292819	 0.015044384	 0.001627628	 0.025073814	 0.752277606
363	 8188	 4267	 764417	 4	 8	 4	 2	 0.469478645	 0.018815698	 0.011380417	 0.011295221	 0.014983878	 0.001636025	 0.024992225	 0.752862075
364	 8236	 4291	 772653	 4	 8	 4	 2	 0.469482301	 0.018761992	 0.011381516	 0.011296319	 0.014915544	 0.001703779	 0.024923453	 0.752784619
365	 8292	 4320	 780945	 4	 8	 4	 2	 0.469486675	 0.018714757	 0.011383089	 0.011297895	 0.014854878	 0.001586714	 0.024840922	 0.753384158
366	 8336	 4342	 789281	 4	 8	 4	 2	 0.469490295	 0.018664380	 0.011383741	 0.011298551	 0.014790859	 0.001604326	 0.024772414	 0.753434026
367	 8396	 4372	 797677	 4	 8	 4	 2	 0.469494012	 0.018613057	 0.011385106	 0.011299916	 0.014724987	 0.001606402	 0.024701861	 0.753508304
368	 8448	 4398	 806125	 4	 8	 4	 2	 0.469497618	 0.018555552	 0.011385829	 0.011300638	 0.014651670	 0.001671547	 0.024633241	 0.753272885
369	 8516	 4432	 814641	 4	 8	 4	 2	 0.469501914	 0.018496111	 0.011386884	 0.011301688	 0.014575493	 0.001639162	 0.024551216	 0.753368448
370	 8576	 4463	 823217	 4	 8	 4	 2	 0.469505805	 0.018444302	 0.011387621	 0.011302420	 0.014509113	 0.001630919	 0.024476695	 0.753545425
371	 8628	 4489	 831845	 4	 8	 4	 2	 0.469509640	 0.018385699	 0.011388209	 0.011303005	 0.014434079	 0.001494994	 0.024403018	 0.753419058
372	 8680	 4516	 840525	 4	 8	 4	 2	 0.469512775	 0.018358009	 0.011388735	 0.011303533	 0.014398375	 0.001534749	 0.024342629	 0.754150625
373	 8744	 4548	 849269	 4	 8	 4	 2	 0.469515835	 0.018305988	 0.011388862	 0.011303657	 0.014331888	 0.001491352	 0.024283537	 0.753843575
374	 8816	 4584	 858085	 4	 8	 4	 2	 0.469518878	 0.018251665	 0.011388965	 0.011303757	 0.014262355	 0.001493293	 0.024224628	 0.753434287
375	 8880	 4617	 866965	 4	 8	 4	 2	 0.469521838	 0.018202430	 0.011389287	 0.011304078	 0.014199034	 0.001587893	 0.024167183	 0.753187885
376	 8952	 4654	 875917	 4	 8	 4	 2	 0.469525534	 0.018157688	 0.011390448	 0.011305240	 0.014140698	 0.001540341	 0.024095284	 0.753578493
377	 9004	 4681	 884921	 4	 8	 4	 2	 0.469528723	 0.018109959	 0.011391062	 0.011305855	 0.014078861	 0.001498265	 0.024033053	 0.753543835
378	 9060	 4711	 893981	 4	 8	 4	 2	 0.469531926	 0.018074532	 0.011391577	 0.011306368	 0.014032843	 0.001486519	 0.023970396	 0.754035627
379	 9112	 4738	 903093	 4	 8	 4	 2	 0.469535033	 0.018039811	 0.011392217	 0.011306993	 0.013987571	 0.001511915	 0.023909456	 0.754505261
380	 9164	 4764	 912257	 4	 8	 4	 2	 0.469538399	 0.017993370	 0.011392779	 0.011307551	 0.013927166	 0.001447755	 0.023843273	 0.754651845
381	 9208	 4786	 921465	 4	 8	 4	 2	 0.469541376	 0.017949051	 0.011393137	 0.011307904	 0.013869566	 0.001417076	 0.023784568	 0.754651136
382	 9264	 4814	 930729	 4	 8	 4	 2	 0.469544029	 0.017907198	 0.011393239	 0.011308003	 0.013815275	 0.001574157	 0.023732142	 0.754554646
383	 9340	 4854	 940069	 4	 8	 4	 2	 0.469547494	 0.017853924	 0.011393750	 0.011308512	 0.013745729	 0.001504565	 0.023663473	 0.754492994
384	 9400	 4886	 949469	 4	 8	 4	 2	 0.469550911	 0.017805695	 0.011394380	 0.011309135	 0.013682503	 0.001425632	 0.023595572	 0.754620211
385	 9448	 4910	 958917	 4	 8	 4	 2	 0.469553566	 0.017760355	 0.011394674	 0.011309427	 0.013623201	 0.001366465	 0.023542685	 0.754389514
386	 9492	 4932	 968409	 4	 8	 4	 2	 0.469555966	 0.017711042	 0.011394783	 0.011309526	 0.013558758	 0.001459694	 0.023494765	 0.753829303
387	 9556	 4966	 977965	 4	 8	 4	 2	 0.469558825	 0.017668598	 0.011395011	 0.011309754	 0.013503077	 0.001431786	 0.023437568	 0.753858007
388	 9620	 4998	 987585	 4	 8	 4	 2	 0.469561704	 0.017619972	 0.011395328	 0.011310067	 0.013439118	 0.001471573	 0.023379809	 0.753640539
389	 9688	 5033	 997273	 4	 8	 4	 2	 0.469564965	 0.017582508	 0.011396040	 0.011310775	 0.013389357	 0.001444746	 0.023314236	 0.754153296
390	 9740	 5060	 1007013	 4	 8	 4	 2	 0.469567910	 0.017546408	 0.011396519	 0.011311255	 0.013341505	 0.001445875	 0.023254828	 0.754527509
391	 9796	 5088	 1016809	 4	 8	 4	 2	 0.469570774	 0.017506363	 0.011397078	 0.011311812	 0.013288316	 0.001409644	 0.023196932	 0.754684419
392	 9852	 5119	 1026661	 4	 8	 4	 2	 0.469573635	 0.017474005	 0.011397492	 0.011312224	 0.013245302	 0.001378233	 0.023138937	 0.755177545
393	 9912	 5150	 1036573	 4	 8	 4	 2	 0.469576055	 0.017447492	 0.011398198	 0.011312928	 0.013209695	 0.001493738	 0.023089774	 0.755637183
394	 9972	 5180	 1046545	 4	 8	 4	 2	 0.469578875	 0.017415856	 0.011399861	 0.011314595	 0.013166443	 0.001414326	 0.023032367	 0.756147039
395	 10032	 5210	 1056577	 4	 8	 4	 2	 0.469581608	 0.017383202	 0.011400471	 0.011315205	 0.013122689	 0.001402204	 0.022976583	 0.756561691
396	 10092	 5240	 1066669	 4	 8	 4	 2	 0.469584339	 0.017336177	 0.011400663	 0.011315393	 0.013060165	 0.001492969	 0.022920697	 0.756354692
397	 10176	 5282	 1076845	 4	 8	 4	 2	 0.469587343	 0.017297219	 0.011401138	 0.011315863	 0.013007992	 0.001510028	 0.022859074	 0.756689408
398	 10252	 5321	 1087097	 4	 8	 4	 2	 0.469590490	 0.017248230	 0.011401527	 0.011316249	 0.012942435	 0.001447128	 0.022794329	 0.756689528
399	 10320	 5356	 1097417	 4	 8	 4	 2	 0.469593528	 0.017201303	 0.011401793	 0.011316513	 0.012879594	 0.001435494	 0.022731644	 0.756711811
400	 10392	 5392	 1107809	 4	 8	 4	 2	 0.469596520	 0.017169466	 0.011402475	 0.011317192	 0.012836437	 0.001416513	 0.022669755	 0.757373226
401	 10452	 5422	 1118261	 4	 8	 4	 2	 0.469599350	 0.017126765	 0.011403183	 0.011317899	 0.012778635	 0.001330903	 0.022611065	 0.757450638
402	 10524	 5458	 1128785	 4	 8	 4	 2	 0.469601794	 0.017090791	 0.011403566	 0.011318278	 0.012730036	 0.001322939	 0.022560243	 0.757562382
403	 10592	 5494	 1139377	 4	 8	 4	 2	 0.469604268	 0.017055893	 0.011403998	 0.011318706	 0.012682757	 0.001368454	 0.022508690	 0.757747057
404	 10668	 5532	 1150045	 4	 8	 4	 2	 0.469606745	 0.017015480	 0.011404318	 0.011319022	 0.012628068	 0.001353970	 0.022456950	 0.757693285
405	 10752	 5575	 1160797	 4	 8	 4	 2	 0.469609243	 0.016985872	 0.011404833	 0.011319534	 0.012587679	 0.001325195	 0.022404645	 0.758140678
406	 10820	 5613	 1171617	 4	 8	 4	 2	 0.469611557	 0.016950607	 0.011405375	 0.011320074	 0.012539557	 0.001374159	 0.022356090	 0.758209813
407	 10900	 5655	 1182517	 4	 8	 4	 2	 0.469614088	 0.016917131	 0.011405952	 0.011320649	 0.012493741	 0.001308249	 0.022302862	 0.758518405
408	 10984	 5697	 1193501	 4	 8	 4	 2	 0.469616401	 0.016886796	 0.011406333	 0.011321029	 0.012452286	 0.001376891	 0.022254110	 0.758816949
409	 11060	 5735	 1204561	 4	 8	 4	 2	 0.469618929	 0.016844188	 0.011406810	 0.011321502	 0.012394005	 0.001300728	 0.022200695	 0.758723440
410	 11140	 5776	 1215701	 4	 8	 4	 2	 0.469621233	 0.016802086	 0.011407006	 0.011321697	 0.012336543	 0.001416848	 0.022151918	 0.758493500
411	 11236	 5825	 1226937	 4	 8	 4	 2	 0.469623889	 0.016760840	 0.011407426	 0.011322112	 0.012279918	 0.001324215	 0.022095521	 0.758562787
412	 11312	 5865	 1238249	 4	 8	 4	 2	 0.469626526	 0.016722679	 0.011407907	 0.011322588	 0.012227333	 0.001284865	 0.022039414	 0.758762410
413	 11380	 5899	 1249629	 4	 8	 4	 2	 0.469628890	 0.016681344	 0.011408346	 0.011323026	 0.012170328	 0.001283792	 0.021988977	 0.758622998
414	 11472	 5946	 1261101	 4	 8	 4	 2	 0.469631198	 0.016644209	 0.011408857	 0.011323534	 0.012118897	 0.001288825	 0.021939631	 0.758636688
415	 11564	 5993	 1272665	 4	 8	 4	 2	 0.469633393	 0.016610208	 0.011409328	 0.011324000	 0.012071712	 0.001253096	 0.021892600	 0.758713325
416	 11644	 6034	 1284309	 4	 8	 4	 2	 0.469635563	 0.016582462	 0.011409831	 0.011324504	 0.012033030	 0.001323441	 0.021845988	 0.759062103
417	 11744	 6086	 1296053	 4	 8	 4	 2	 0.469638047	 0.016550329	 0.011410136	 0.011324808	 0.011988418	 0.001244664	 0.021792520	 0.759449987
418	 11816	 6123	 1307869	 4	 8	 4	 2	 0.469640255	 0.016513914	 0.011410412	 0.011325082	 0.011937833	 0.001303695	 0.021744891	 0.759438789
419	 11912	 6171	 1319781	 4	 8	 4	 2	 0.469642548	 0.016473571	 0.011410687	 0.011325355	 0.011881699	 0.001340306	 0.021695315	 0.759314676
420	 12032	 6231	 1331813	 4	 8	 4	 2	 0.469644835	 0.016442169	 0.011411341	 0.011326009	 0.011837492	 0.001245825	 0.021645740	 0.759602991
421	 12152	 6292	 1343965	 4	 8	 4	 2	 0.469646789	 0.016407302	 0.011411504	 0.011326171	 0.011788857	 0.001231645	 0.021603304	 0.759481173
422	 12244	 6342	 1356209	 4	 8	 4	 2	 0.469648788	 0.016375696	 0.011411815	 0.011326478	 0.011744527	 0.001235582	 0.021559817	 0.759547108
423	 12348	 6399	 1368557	 4	 8	 4	 2	 0.469650754	 0.016346417	 0.011412199	 0.011326858	 0.011703293	 0.001267827	 0.021516933	 0.759700127
424	 12460	 6456	 1381017	 4	 8	 4	 2	 0.469653025	 0.016318013	 0.011412809	 0.011327464	 0.011662991	 0.001224922	 0.021467315	 0.760132940
425	 12560	 6508	 1393577	 4	 8	 4	 2	 0.469655138	 0.016290115	 0.011413303	 0.011327957	 0.011623440	 0.001199645	 0.021421046	 0.760472414
426	 12660	 6561	 1406237	 4	 8	 4	 2	 0.469657143	 0.016257656	 0.011413531	 0.011328185	 0.011577681	 0.001206530	 0.021377027	 0.760519967
427	 12772	 6618	 1419009	 4	 8	 4	 2	 0.469659083	 0.016225976	 0.011413809	 0.011328461	 0.011532876	 0.001232528	 0.021334366	 0.760555788
428	 12880	 6674	 1431889	 4	 8	 4	 2	 0.469661068	 0.016191018	 0.011414020	 0.011328669	 0.011483432	 0.001228893	 0.021290616	 0.760476726
429	 12996	 6736	 1444885	 4	 8	 4	 2	 0.469662978	 0.016158811	 0.011414231	 0.011328879	 0.011437766	 0.001212004	 0.021248456	 0.760469909
430	 13100	 6792	 1457985	 4	 8	 4	 2	 0.469664971	 0.016128120	 0.011414758	 0.011329404	 0.011393838	 0.001248530	 0.021204360	 0.760603933
431	 26200	 6792	 1484185	 8	 19	 5	 3	 0.469819679	 0.012423796	 0.004861462	 0.004727222	 0.011433149	 0.001251913	 0.017443575	 0.712227627
432	 26440	 6852	 1510625	 8	 19	 5	 3	 0.469821795	 0.012380712	 0.004861710	 0.004727460	 0.011386212	 0.001188047	 0.017386505	 0.712087462
433	 26632	 6900	 1537257	 8	 19	 5	 3	 0.469823803	 0.012340922	 0.004861835	 0.004727574	 0.011342880	 0.001224865	 0.017332168	 0.712024145
434	 26856	 6956	 1564113	 8	 19	 5	 3	 0.469825927	 0.012303469	 0.004861999	 0.004727726	 0.011302049	 0.001169033	 0.017274492	 0.712233332
435	 27080	 7014	 1591193	 8	 19	 5	 3	 0.469827803	 0.012266061	 0.004862084	 0.004727805	 0.011261279	 0.001249946	 0.017223377	 0.712175149
436	 27312	 7073	 1618505	 8	 19	 5	 3	 0.469829977	 0.012224458	 0.004862320	 0.004728028	 0.011215847	 0.001225313	 0.017163982	 0.712215720
437	 27568	 7138	 1646073	 8	 19	 5	 3	 0.469831913	 0.012185023	 0.004862467	 0.004728164	 0.011172789	 0.001193194	 0.017110905	 0.712120312
438	 27816	 7200	 1673889	 8	 19	 5	 3	 0.469833929	 0.012155932	 0.004862676	 0.004728366	 0.011140964	 0.001161708	 0.017055456	 0.712729853
439	 28064	 7263	 1701953	 8	 19	 5	 3	 0.469835751	 0.012116607	 0.004862763	 0.004728452	 0.011098004	 0.001185813	 0.017005183	 0.712524341
440	 28328	 7330	 1730281	 8	 19	 5	 3	 0.469837812	 0.012080029	 0.004862927	 0.004728609	 0.011057986	 0.001222517	 0.016948149	 0.712763917
441	 28600	 7400	 1758881	 8	 19	 5	 3	 0.469839761	 0.012044560	 0.004863222	 0.004728893	 0.011019097	 0.001194583	 0.016894033	 0.712947588
442	 28864	 7467	 1787745	 8	 19	 5	 3	 0.469841645	 0.012008326	 0.004863432	 0.004729093	 0.010979387	 0.001218504	 0.016841571	 0.713016986
443	 29152	 7540	 1816897	 8	 19	 5	 3	 0.469843679	 0.011971289	 0.004863645	 0.004729291	 0.010938771	 0.001179586	 0.016784726	 0.713225154
444	 29416	 7606	 1846313	 8	 19	 5	 3	 0.469845538	 0.011933132	 0.004863846	 0.004729472	 0.010896910	 0.001167887	 0.016732610	 0.713166188
445	 29736	 7687	 1876049	 8	 19	 5	 3	 0.469847448	 0.011893848	 0.004864120	 0.004729743	 0.010853753	 0.001164583	 0.016678879	 0.713108377
446	 30024	 7759	 1906073	 8	 19	 5	 3	 0.469849242	 0.011857257	 0.004864308	 0.004729919	 0.010813559	 0.001184149	 0.016628277	 0.713077910
447	 30312	 7834	 1936385	 8	 19	 5	 3	 0.469851071	 0.011818995	 0.004864495	 0.004730093	 0.010771505	 0.001165133	 0.016576506	 0.712996727
448	 30616	 7911	 1967001	 8	 19	 5	 3	 0.469852911	 0.011780189	 0.004864653	 0.004730239	 0.010728840	 0.001132495	 0.016524270	 0.712902255
449	 30912	 7986	 1997913	 8	 19	 5	 3	 0.469854685	 0.011748864	 0.004864921	 0.004730491	 0.010694314	 0.001138224	 0.016473743	 0.713187292
450	 31200	 8063	 2029113	 8	 19	 5	 3	 0.469856492	 0.011723103	 0.004865301	 0.004730846	 0.010665833	 0.001180052	 0.016422121	 0.713860493
451	 31512	 8142	 2060625	 8	 19	 5	 3	 0.469858378	 0.011690938	 0.004865506	 0.004731034	 0.010630376	 0.001171962	 0.016368094	 0.714251653
452	 31824	 8221	 2092449	 8	 19	 5	 3	 0.469860181	 0.011654751	 0.004865772	 0.004731280	 0.010590443	 0.001168293	 0.016316253	 0.714303183
453	 32136	 8306	 2124585	 8	 19	 5	 3	 0.469862127	 0.011611802	 0.004865953	 0.004731450	 0.010543076	 0.001155383	 0.016260099	 0.714128641
454	 32472	 8394	 2157057	 8	 19	 5	 3	 0.469863953	 0.011571306	 0.004866230	 0.004731712	 0.010498330	 0.001101470	 0.016207265	 0.713957980
455	 32800	 8476	 2189857	 8	 19	 5	 3	 0.469865614	 0.011532596	 0.004866351	 0.004731827	 0.010455592	 0.001124212	 0.016159031	 0.713693507
456	 33120	 8557	 2222977	 8	 19	 5	 3	 0.469867213	 0.011501744	 0.004866557	 0.004732021	 0.010421455	 0.001090706	 0.016112455	 0.713841802
457	 33416	 8631	 2256393	 8	 19	 5	 3	 0.469868781	 0.011470910	 0.004866831	 0.004732278	 0.010387287	 0.001135305	 0.016066672	 0.713956838
458	 33728	 8709	 2290121	 8	 19	 5	 3	 0.469870555	 0.011440986	 0.004867200	 0.004732620	 0.010354058	 0.001117589	 0.016014714	 0.714404619
459	 34072	 8796	 2324193	 8	 19	 5	 3	 0.469872275	 0.011406348	 0.004867425	 0.004732828	 0.010315666	 0.001121614	 0.015964162	 0.714497151
460	 34416	 8883	 2358609	 8	 19	 5	 3	 0.469873998	 0.011365398	 0.004867625	 0.004733016	 0.010270273	 0.001123561	 0.015913389	 0.714203485
461	 34792	 8977	 2393401	 8	 19	 5	 3	 0.469875714	 0.011335496	 0.004867869	 0.004733244	 0.010237057	 0.001059332	 0.015862631	 0.714603814
462	 35096	 9053	 2428497	 8	 19	 5	 3	 0.469877294	 0.011304150	 0.004868163	 0.004733517	 0.010202196	 0.001112554	 0.015815751	 0.714740034
463	 35456	 9143	 2463953	 8	 19	 5	 3	 0.469878938	 0.011269478	 0.004868404	 0.004733743	 0.010163650	 0.001100015	 0.015766846	 0.714757953
464	 35816	 9233	 2499769	 8	 19	 5	 3	 0.469880522	 0.011240406	 0.004868636	 0.004733960	 0.010131294	 0.001089672	 0.015719562	 0.715058500
465	 36208	 9332	 2535977	 8	 19	 5	 3	 0.469882304	 0.011209054	 0.004869097	 0.004734391	 0.010096277	 0.001092813	 0.015666189	 0.715493390
466	 36608	 9434	 2572585	 8	 19	 5	 3	 0.469883999	 0.011176057	 0.004869420	 0.004734691	 0.010059473	 0.001067890	 0.015615278	 0.715712974
467	 36984	 9528	 2609569	 8	 19	 5	 3	 0.469885549	 0.011143670	 0.004869682	 0.004734935	 0.010023352	 0.001082291	 0.015568582	 0.715779402
468	 37376	 9629	 2646945	 8	 19	 5	 3	 0.469887224	 0.011105738	 0.004869948	 0.004735185	 0.009981033	 0.001057013	 0.015517931	 0.715671304
469	 37752	 9724	 2684697	 8	 19	 5	 3	 0.469888875	 0.011070254	 0.004870292	 0.004735506	 0.009941368	 0.001100233	 0.015467851	 0.715694416
470	 38176	 9831	 2722873	 8	 19	 5	 3	 0.469890583	 0.011037808	 0.004870697	 0.004735890	 0.009905025	 0.001016767	 0.015415885	 0.716002224
471	 38488	 9909	 2761361	 8	 19	 5	 3	 0.469892073	 0.011003559	 0.004870994	 0.004736169	 0.009866698	 0.001035816	 0.015370414	 0.715892147
472	 38888	 10009	 2800249	 8	 19	 5	 3	 0.469893696	 0.010974145	 0.004871372	 0.004736522	 0.009833697	 0.001037925	 0.015320702	 0.716295218
473	 39232	 10095	 2839481	 8	 19	 5	 3	 0.469895371	 0.010937833	 0.004871659	 0.004736791	 0.009793014	 0.001061200	 0.015269259	 0.716330321
474	 39672	 10205	 2879153	 8	 19	 5	 3	 0.469897072	 0.010907669	 0.004872113	 0.004737219	 0.009759086	 0.001050642	 0.015216804	 0.716817328
475	 40016	 10292	 2919169	 8	 19	 5	 3	 0.469898802	 0.010872009	 0.004872483	 0.004737566	 0.009719027	 0.001039761	 0.015163288	 0.716995476
476	 40480	 10409	 2959649	 8	 19	 5	 3	 0.469900546	 0.010847476	 0.004873054	 0.004738093	 0.009691289	 0.001029324	 0.015109155	 0.717940612
477	 40824	 10495	 3000473	 8	 19	 5	 3	 0.469902136	 0.010814304	 0.004873425	 0.004738437	 0.009653958	 0.001078566	 0.015059603	 0.718100204
478	 41288	 10611	 3041761	 8	 19	 5	 3	 0.469903854	 0.010786889	 0.004873926	 0.004738901	 0.009622984	 0.001049492	 0.015005928	 0.718841861
479	 41672	 10708	 3083433	 8	 19	 5	 3	 0.469905593	 0.010755519	 0.004874340	 0.004739282	 0.009587596	 0.001066375	 0.014951364	 0.719367050
480	 42112	 10821	 3125545	 8	 19	 5	 3	 0.469907451	 0.010721650	 0.004874948	 0.004739845	 0.009549276	 0.001056539	 0.014892854	 0.719919113
481	 42504	 10920	 3168049	 8	 19	 5	 3	 0.469909144	 0.010684583	 0.004875268	 0.004740148	 0.009507475	 0.001045615	 0.014839343	 0.720017275
482	 42936	 11032	 3210985	 8	 19	 5	 3	 0.469910899	 0.010645304	 0.004875605	 0.004740467	 0.009463137	 0.001000435	 0.014783652	 0.720072674
483	 43336	 11132	 3254321	 8	 19	 5	 3	 0.469912326	 0.010611360	 0.004875796	 0.004740650	 0.009424839	 0.001025508	 0.014738242	 0.719988233
484	 43728	 11230	 3298049	 8	 19	 5	 3	 0.469913817	 0.010579874	 0.004876034	 0.004740880	 0.009389251	 0.001005473	 0.014690605	 0.720179592
485	 44096	 11323	 3342145	 8	 19	 5	 3	 0.469915339	 0.010544873	 0.004876283	 0.004741115	 0.009349664	 0.001019431	 0.014641840	 0.720187682
486	 44504	 11426	 3386649	 8	 19	 5	 3	 0.469916940	 0.010509866	 0.004876575	 0.004741388	 0.009310011	 0.001039014	 0.014590364	 0.720329256
487	 44904	 11527	 3431553	 8	 19	 5	 3	 0.469918508	 0.010480419	 0.004876866	 0.004741663	 0.009276603	 0.001016264	 0.014539785	 0.720809730
488	 45328	 11635	 3476881	 8	 19	 5	 3	 0.469919993	 0.010450880	 0.004877107	 0.004741892	 0.009243091	 0.001006607	 0.014491709	 0.721162732
489	 45720	 11735	 3522601	 8	 19	 5	 3	 0.469921391	 0.010421498	 0.004877342	 0.004742115	 0.009209731	 0.001002630	 0.014446295	 0.721395888
490	 46104	 11836	 3568705	 8	 19	 5	 3	 0.469922874	 0.010392535	 0.004877564	 0.004742325	 0.009176826	 0.001012127	 0.014397997	 0.721804218
491	 46520	 11941	 3615225	 8	 19	 5	 3	 0.469924319	 0.010366145	 0.004877764	 0.004742510	 0.009146823	 0.000988276	 0.014350734	 0.722342490
492	 46920	 12042	 3662145	 8	 19	 5	 3	 0.469925689	 0.010339682	 0.004877937	 0.004742673	 0.009116729	 0.000966229	 0.014305804	 0.722761302
493	 47312	 12141	 3709457	 8	 19	 5	 3	 0.469926998	 0.010304893	 0.004878090	 0.004742817	 0.009077173	 0.000967662	 0.014262761	 0.722503404
494	 47712	 12243	 3757169	 8	 19	 5	 3	 0.469928386	 0.010274569	 0.004878383	 0.004743093	 0.009042574	 0.000974143	 0.014216940	 0.722699023
495	 48088	 12339	 3805257	 8	 19	 5	 3	 0.469929752	 0.010247922	 0.004878652	 0.004743342	 0.009012140	 0.000984287	 0.014171723	 0.723124657
496	 48504	 12443	 3853761	 8	 19	 5	 3	 0.469931293	 0.010211535	 0.004878912	 0.004743588	 0.008970600	 0.000955459	 0.014120546	 0.723168576
497	 48880	 12540	 3902641	 8	 19	 5	 3	 0.469932708	 0.010175572	 0.004879145	 0.004743809	 0.008929514	 0.000959799	 0.014073357	 0.723038063
498	 49256	 12636	 3951897	 8	 19	 5	 3	 0.469934102	 0.010140581	 0.004879487	 0.004744126	 0.008889431	 0.000977520	 0.014026743	 0.722946214
499	 49720	 12753	 4001617	 8	 19	 5	 3	 0.469935504	 0.010109869	 0.004879750	 0.004744372	 0.008854235	 0.000937556	 0.013979670	 0.723183655
500	 50080	 12843	 4051697	 8	 19	 5	 3	 0.469936765	 0.010077176	 0.004879941	 0.004744558	 0.008816783	 0.000960938	 0.013937216	 0.723040857
501	 50480	 12946	 4102177	 8	 19	 5	 3	 0.469938108	 0.010047927	 0.004880134	 0.004744742	 0.008783230	 0.000919280	 0.013891888	 0.723294556
502	 50840	 13036	 4153017	 8	 19	 5	 3	 0.469939301	 0.010014688	 0.004880263	 0.004744865	 0.008745113	 0.000924283	 0.013851450	 0.723006450
503	 51248	 13139	 4204265	 8	 19	 5	 3	 0.469940491	 0.009983769	 0.004880385	 0.004744983	 0.008709621	 0.000934695	 0.013811020	 0.722884280
504	 51648	 13240	 4255913	 8	 19	 5	 3	 0.469941700	 0.009953684	 0.004880521	 0.004745112	 0.008675041	 0.000930468	 0.013769826	 0.722861983
505	 52120	 13359	 4308033	 8	 19	 5	 3	 0.469942865	 0.009929834	 0.004880653	 0.004745238	 0.008647591	 0.000937691	 0.013730000	 0.723221685
506	 52520	 13460	 4360553	 8	 19	 5	 3	 0.469944003	 0.009902297	 0.004880750	 0.004745331	 0.008615901	 0.000921771	 0.013691014	 0.723269779
507	 52912	 13560	 4413465	 8	 19	 5	 3	 0.469945178	 0.009870638	 0.004880813	 0.004745394	 0.008579462	 0.000935645	 0.013650626	 0.723090501
508	 53368	 13674	 4466833	 8	 19	 5	 3	 0.469946341	 0.009841388	 0.004880959	 0.004745532	 0.008545710	 0.000913099	 0.013610505	 0.723072967
509	 53736	 13770	 4520569	 8	 19	 5	 3	 0.469947464	 0.009810671	 0.004881090	 0.004745657	 0.008510243	 0.000906448	 0.013571676	 0.722878371
510	 54112	 13864	 4574681	 8	 19	 5	 3	 0.469948675	 0.009780479	 0.004881257	 0.004745813	 0.008475323	 0.000890279	 0.013529674	 0.722890960
511	 54496	 13960	 4629177	 8	 19	 5	 3	 0.469949751	 0.009750737	 0.004881416	 0.004745960	 0.008440892	 0.000875068	 0.013492270	 0.722690650
512	 54840	 14046	 4684017	 8	 19	 5	 3	 0.469950864	 0.009721536	 0.004881538	 0.004746077	 0.008407071	 0.000896279	 0.013453436	 0.722606142
513	 55216	 14140	 4739233	 8	 19	 5	 3	 0.469951958	 0.009690587	 0.004881581	 0.004746118	 0.008371239	 0.000918490	 0.013415181	 0.722359733
514	 55616	 14240	 4794849	 8	 19	 5	 3	 0.469953120	 0.009661078	 0.004881701	 0.004746232	 0.008336992	 0.000892004	 0.013374407	 0.722355651
515	 56024	 14342	 4850873	 8	 19	 5	 3	 0.469954281	 0.009633690	 0.004881822	 0.004746347	 0.008305167	 0.000915205	 0.013333530	 0.722516083
516	 56400	 14436	 4907273	 8	 19	 5	 3	 0.469955398	 0.009608665	 0.004881957	 0.004746473	 0.008276046	 0.000896329	 0.013294124	 0.722775316
517	 56840	 14546	 4964113	 8	 19	 5	 3	 0.469956547	 0.009582583	 0.004882088	 0.004746593	 0.008245672	 0.000893129	 0.013253418	 0.723027238
518	 57216	 14640	 5021329	 8	 19	 5	 3	 0.469957659	 0.009548799	 0.004882166	 0.004746668	 0.008206340	 0.000890998	 0.013213944	 0.722630510
519	 57648	 14748	 5078977	 8	 19	 5	 3	 0.469958765	 0.009520095	 0.004882242	 0.004746743	 0.008172877	 0.000883537	 0.013174559	 0.722612034
520	 58032	 14845	 5137009	 8	 19	 5	 3	 0.469959899	 0.009488812	 0.004882316	 0.004746815	 0.008136372	 0.000866272	 0.013134047	 0.722459150
521	 58400	 14937	 5195409	 8	 19	 5	 3	 0.469961020	 0.009457253	 0.004882429	 0.004746924	 0.008099477	 0.000899750	 0.013093865	 0.722266016
522	 58824	 15044	 5254233	 8	 19	 5	 3	 0.469962144	 0.009429744	 0.004882549	 0.004747040	 0.008067267	 0.000892145	 0.013053454	 0.722394537
523	 59280	 15158	 5313513	 8	 19	 5	 3	 0.469963304	 0.009401784	 0.004882670	 0.004747156	 0.008034493	 0.000852642	 0.013011609	 0.722568923
524	 59680	 15260	 5373193	 8	 19	 5	 3	 0.469964316	 0.009374519	 0.004882748	 0.004747229	 0.008002524	 0.000884271	 0.012975021	 0.722505105
525	 60080	 15360	 5433273	 8	 19	 5	 3	 0.469965434	 0.009344379	 0.004882851	 0.004747328	 0.007967131	 0.000893329	 0.012934454	 0.722440925
526	 60512	 15468	 5493785	 8	 19	 5	 3	 0.469966661	 0.009312810	 0.004882970	 0.004747437	 0.007930009	 0.000847240	 0.012889798	 0.722494664
527	 60888	 15563	 5554673	 8	 19	 5	 3	 0.469967769	 0.009283778	 0.004883100	 0.004747558	 0.007895813	 0.000890371	 0.012849328	 0.722510765
528	 61336	 15675	 5616009	 8	 19	 5	 3	 0.469968939	 0.009252282	 0.004883204	 0.004747655	 0.007858692	 0.000873517	 0.012806490	 0.722468255
529	 61784	 15787	 5677793	 8	 19	 5	 3	 0.469970055	 0.009219823	 0.004883293	 0.004747739	 0.007820396	 0.000844312	 0.012765441	 0.722248718
530	 62184	 15889	 5739977	 8	 19	 5	 3	 0.469971063	 0.009191527	 0.004883349	 0.004747792	 0.007786981	 0.000855397	 0.012728305	 0.722132834
531	 62616	 15999	 5802593	 8	 19	 5	 3	 0.469972070	 0.009166308	 0.004883431	 0.004747869	 0.007757146	 0.000827626	 0.012691063	 0.722264814
532	 63024	 16103	 5865617	 8	 19	 5	 3	 0.469973024	 0.009139447	 0.004883491	 0.004747925	 0.007725349	 0.000840171	 0.012655695	 0.722160847
533	 63432	 16206	 5929049	 8	 19	 5	 3	 0.469974006	 0.009112608	 0.004883571	 0.004747998	 0.007693527	 0.000830347	 0.012619161	 0.722124666
534	 63880	 16318	 5992929	 8	 19	 5	 3	 0.469974966	 0.009086527	 0.004883640	 0.004748064	 0.007662574	 0.000823466	 0.012583351	 0.722107105
535	 64304	 16429	 6057233	 8	 19	 5	 3	 0.469975894	 0.009062310	 0.004883701	 0.004748120	 0.007633801	 0.000830339	 0.012548642	 0.722174578
536	 64736	 16538	 6121969	 8	 19	 5	 3	 0.469976864	 0.009033819	 0.004883797	 0.004748211	 0.007599895	 0.000807583	 0.012512270	 0.721996804
537	 65112	 16633	 6187081	 8	 19	 5	 3	 0.469977777	 0.009007085	 0.004883859	 0.004748268	 0.007568058	 0.000859293	 0.012477944	 0.721840451
538	 65600	 16757	 6252681	 8	 19	 5	 3	 0.469978860	 0.008979380	 0.004883933	 0.004748335	 0.007535016	 0.000831677	 0.012437063	 0.721985607
539	 66024	 16863	 6318705	 8	 19	 5	 3	 0.469979868	 0.008953412	 0.004884011	 0.004748408	 0.007504001	 0.000822718	 0.012398906	 0.722113085
540	 66464	 16974	 6385169	 8	 19	 5	 3	 0.469980876	 0.008924360	 0.004884079	 0.004748473	 0.007469268	 0.000794741	 0.012360667	 0.721996624
541	 66864	 17074	 6452033	 8	 19	 5	 3	 0.469981730	 0.008898553	 0.004884137	 0.004748528	 0.007438377	 0.000811206	 0.012328130	 0.721808809
542	 67336	 17192	 6519369	 8	 19	 5	 3	 0.469982666	 0.008875296	 0.004884214	 0.004748602	 0.007410488	 0.000792600	 0.012292387	 0.722015708
543	 67720	 17288	 6587089	 8	 19	 5	 3	 0.469983580	 0.008852723	 0.004884308	 0.004748691	 0.007383376	 0.000787354	 0.012257422	 0.722233678
544	 68136	 17394	 6655225	 8	 19	 5	 3	 0.469984454	 0.008826461	 0.004884369	 0.004748748	 0.007351826	 0.000804044	 0.012223869	 0.722067698
545	 68584	 17506	 6723809	 8	 19	 5	 3	 0.469985408	 0.008801577	 0.004884469	 0.004748842	 0.007321866	 0.000786950	 0.012187096	 0.722204593
546	 68992	 17608	 6792801	 8	 19	 5	 3	 0.469986322	 0.008777545	 0.004884558	 0.004748925	 0.007292900	 0.000776964	 0.012151828	 0.722323014
547	 69416	 17716	 6862217	 8	 19	 5	 3	 0.469987190	 0.008754063	 0.004884642	 0.004749006	 0.007264564	 0.000789194	 0.012118203	 0.722389525
548	 69880	 17832	 6932097	 8	 19	 5	 3	 0.469988073	 0.008729646	 0.004884697	 0.004749057	 0.007235085	 0.000781377	 0.012083922	 0.722418249
549	 70336	 17948	 7002433	 8	 19	 5	 3	 0.469988934	 0.008707179	 0.004884787	 0.004749143	 0.007207901	 0.000775425	 0.012050353	 0.722566300
550	 70744	 18052	 7073177	 8	 19	 5	 3	 0.469989812	 0.008683476	 0.004884867	 0.004749220	 0.007179194	 0.000809368	 0.012016077	 0.722654784
551	 71208	 18169	 7144385	 8	 19	 5	 3	 0.469990782	 0.008654446	 0.004884924	 0.004749274	 0.007144016	 0.000765539	 0.011978076	 0.722523932
552	 71680	 18290	 7216065	 8	 19	 5	 3	 0.469991576	 0.008630130	 0.004884964	 0.004749313	 0.007114511	 0.000784061	 0.011946869	 0.722375875
553	 72184	 18416	 7288249	 8	 19	 5	 3	 0.469992476	 0.008601806	 0.004885033	 0.004749378	 0.007080080	 0.000755611	 0.011911430	 0.722147204
554	 72680	 18540	 7360929	 8	 19	 5	 3	 0.469993291	 0.008576907	 0.004885080	 0.004749421	 0.007049776	 0.000768792	 0.011879203	 0.722010366
555	 73168	 18663	 7434097	 8	 19	 5	 3	 0.469994141	 0.008552323	 0.004885124	 0.004749463	 0.007019814	 0.000738578	 0.011845547	 0.721986322
556	 73616	 18775	 7507713	 8	 19	 5	 3	 0.469994915	 0.008526930	 0.004885168	 0.004749504	 0.006988824	 0.000753411	 0.011814799	 0.721716041
557	 74088	 18893	 7581801	 8	 19	 5	 3	 0.469995688	 0.008501504	 0.004885213	 0.004749547	 0.006957749	 0.000743251	 0.011783992	 0.721445213
558	 74544	 19009	 7656345	 8	 19	 5	 3	 0.469996424	 0.008476794	 0.004885262	 0.004749593	 0.006927500	 0.000754320	 0.011754632	 0.721145024
559	 75056	 19141	 7731401	 8	 19	 5	 3	 0.469997224	 0.008453645	 0.004885342	 0.004749670	 0.006899098	 0.000736747	 0.011722569	 0.721142726
560	 75520	 19261	 7806921	 8	 19	 5	 3	 0.469997950	 0.008430762	 0.004885398	 0.004749724	 0.006870999	 0.000776100	 0.011693432	 0.720982670
561	 76088	 19403	 7883009	 8	 19	 5	 3	 0.469998769	 0.008409189	 0.004885463	 0.004749785	 0.006844465	 0.000729247	 0.011660470	 0.721170650
562	 76552	 19520	 7959561	 8	 19	 5	 3	 0.469999529	 0.008386086	 0.004885532	 0.004749850	 0.006816012	 0.000732540	 0.011629780	 0.721087218
563	 77056	 19646	 8036617	 8	 19	 5	 3	 0.470000274	 0.008364276	 0.004885580	 0.004749897	 0.006789125	 0.000740333	 0.011599673	 0.721078616
564	 77600	 19782	 8114217	 8	 19	 5	 3	 0.470001066	 0.008344124	 0.004885640	 0.004749954	 0.006764239	 0.000705950	 0.011567513	 0.721341219
565	 78008	 19884	 8192225	 8	 19	 5	 3	 0.470001765	 0.008322974	 0.004885682	 0.004749995	 0.006738101	 0.000712880	 0.011539064	 0.721286755
566	 78480	 20003	 8270705	 8	 19	 5	 3	 0.470002491	 0.008303910	 0.004885754	 0.004750064	 0.006714486	 0.000705950	 0.011509485	 0.721484064
567	 78952	 20124	 8349657	 8	 19	 5	 3	 0.470003197	 0.008282486	 0.004885809	 0.004750116	 0.006687933	 0.000693835	 0.011480610	 0.721432541
568	 79424	 20245	 8429081	 8	 19	 5	 3	 0.470003817	 0.008262064	 0.004885856	 0.004750161	 0.006662590	 0.000717341	 0.011455206	 0.721249695
569	 79960	 20380	 8509041	 8	 19	 5	 3	 0.470004548	 0.008240424	 0.004885920	 0.004750224	 0.006635690	 0.000726157	 0.011425170	 0.721251817
570	 80496	 20519	 8589537	 8	 19	 5	 3	 0.470005342	 0.008217030	 0.004885973	 0.004750274	 0.006606576	 0.000688037	 0.011392447	 0.721269961
571	 81024	 20651	 8670561	 8	 19	 5	 3	 0.470006013	 0.008199018	 0.004886039	 0.004750337	 0.006584111	 0.000695602	 0.011364743	 0.721443368
572	 81552	 20783	 8752113	 8	 19	 5	 3	 0.470006691	 0.008180099	 0.004886100	 0.004750395	 0.006560491	 0.000675739	 0.011336679	 0.721560433
573	 81992	 20895	 8834105	 8	 19	 5	 3	 0.470007374	 0.008162375	 0.004886158	 0.004750450	 0.006538336	 0.000665877	 0.011308321	 0.721802605
574	 82408	 21000	 8916513	 8	 19	 5	 3	 0.470008029	 0.008145374	 0.004886203	 0.004750492	 0.006517066	 0.000676137	 0.011281037	 0.722041310
575	 82856	 21112	 8999369	 8	 19	 5	 3	 0.470008682	 0.008127357	 0.004886254	 0.004750542	 0.006494494	 0.000684437	 0.011253822	 0.722186319
576	 83376	 21242	 9082745	 8	 19	 5	 3	 0.470009342	 0.008107804	 0.004886301	 0.004750585	 0.006469973	 0.000670378	 0.011226228	 0.722219781
577	 83848	 21363	 9166593	 8	 19	 5	 3	 0.470009932	 0.008089141	 0.004886361	 0.004750641	 0.006446525	 0.000685495	 0.011201481	 0.722149215
578	 84408	 21505	 9251001	 8	 19	 5	 3	 0.470010554	 0.008071496	 0.004886438	 0.004750715	 0.006424310	 0.000667014	 0.011175365	 0.722257877
579	 84936	 21639	 9335937	 8	 19	 5	 3	 0.470011143	 0.008051170	 0.004886480	 0.004750755	 0.006398722	 0.000683148	 0.011150542	 0.722042945
580	 85496	 21779	 9421433	 8	 19	 5	 3	 0.470011787	 0.008029921	 0.004886509	 0.004750781	 0.006371943	 0.000690332	 0.011123393	 0.721894940
581	 86088	 21927	 9507521	 8	 19	 5	 3	 0.470012441	 0.008008253	 0.004886559	 0.004750830	 0.006344577	 0.000680533	 0.011095730	 0.721741850
582	 86704	 22084	 9594225	 8	 19	 5	 3	 0.470013065	 0.007987962	 0.004886615	 0.004750883	 0.006318903	 0.000665636	 0.011069227	 0.721636870
583	 87264	 22227	 9681489	 8	 19	 5	 3	 0.470013674	 0.007967227	 0.004886657	 0.004750924	 0.006292638	 0.000671069	 0.011043338	 0.721451001
584	 87888	 22386	 9769377	 8	 19	 5	 3	 0.470014279	 0.007946860	 0.004886693	 0.004750958	 0.006266802	 0.000663476	 0.011017588	 0.721288512
585	 88512	 22544	 9857889	 8	 19	 5	 3	 0.470014892	 0.007926300	 0.004886743	 0.004751004	 0.006240671	 0.000654207	 0.010991383	 0.721137665
586	 89120	 22702	 9947009	 8	 19	 5	 3	 0.470015476	 0.007907021	 0.004886781	 0.004751040	 0.006216137	 0.000672216	 0.010966386	 0.721023417
587	 89776	 22866	 10036785	 8	 19	 5	 3	 0.470016091	 0.007886980	 0.004886829	 0.004751085	 0.006190586	 0.000678610	 0.010940016	 0.720929420
588	 90456	 23037	 10127241	 8	 19	 5	 3	 0.470016735	 0.007867372	 0.004886890	 0.004751144	 0.006165538	 0.000657126	 0.010912293	 0.720964160
589	 91056	 23188	 10218297	 8	 19	 5	 3	 0.470017319	 0.007848279	 0.004886944	 0.004751194	 0.006141113	 0.000652773	 0.010887139	 0.720876150
590	 91776	 23377	 10310073	 8	 19	 5	 3	 0.470017882	 0.007830438	 0.004886987	 0.004751235	 0.006118261	 0.000644972	 0.010862776	 0.720850484
591	 92432	 23543	 10402505	 8	 19	 5	 3	 0.470018469	 0.007810843	 0.004887044	 0.004751289	 0.006093116	 0.000642087	 0.010837378	 0.720731810
592	 93136	 23720	 10495641	 8	 19	 5	 3	 0.470019014	 0.007792757	 0.004887092	 0.004751334	 0.006069875	 0.000636801	 0.010813706	 0.720637001
593	 93832	 23898	 10589473	 8	 19	 5	 3	 0.470019577	 0.007777238	 0.004887147	 0.004751385	 0.006049895	 0.000637827	 0.010789209	 0.720834921
594	 94488	 24064	 10683961	 8	 19	 5	 3	 0.470020124	 0.007760000	 0.004887184	 0.004751420	 0.006027689	 0.000659391	 0.010765360	 0.720830545
595	 95280	 24263	 10779241	 8	 19	 5	 3	 0.470020703	 0.007742552	 0.004887252	 0.004751485	 0.006005154	 0.000634224	 0.010740021	 0.720906593
596	 96032	 24456	 10875273	 8	 19	 5	 3	 0.470021240	 0.007723962	 0.004887304	 0.004751532	 0.005981125	 0.000617625	 0.010716517	 0.720753076
597	 96720	 24631	 10971993	 8	 19	 5	 3	 0.470021779	 0.007706560	 0.004887357	 0.004751583	 0.005958592	 0.000629412	 0.010692852	 0.720720750
598	 97432	 24810	 11069425	 8	 19	 5	 3	 0.470022344	 0.007687930	 0.004887408	 0.004751631	 0.005934435	 0.000619586	 0.010667959	 0.720656160
599	 98168	 24997	 11167593	 8	 19	 5	 3	 0.470022863	 0.007669217	 0.004887443	 0.004751664	 0.005910143	 0.000638671	 0.010645079	 0.720447188
600	 99024	 25215	 11266617	 8	 19	 5	 3	 0.470023417	 0.007650268	 0.004887480	 0.004751700	 0.005885502	 0.000629724	 0.010620613	 0.720322643
601	 99912	 25437	 11366529	 8	 19	 5	 3	 0.470023948	 0.007633421	 0.004887525	 0.004751742	 0.005863550	 0.000623014	 0.010597064	 0.720333584
602	 100752	 25650	 11467281	 8	 19	 5	 3	 0.470024485	 0.007616425	 0.004887576	 0.004751791	 0.005841363	 0.000629951	 0.010573240	 0.720349203
603	 101688	 25890	 11568969	 8	 19	 5	 3	 0.470025012	 0.007600581	 0.004887628	 0.004751840	 0.005820647	 0.000615377	 0.010549757	 0.720450828
604	 102560	 26111	 11671529	 8	 19	 5	 3	 0.470025516	 0.007584454	 0.004887664	 0.004751874	 0.005799542	 0.000619112	 0.010527283	 0.720456954
605	 103424	 26331	 11774953	 8	 19	 5	 3	 0.470026040	 0.007567074	 0.004887692	 0.004751901	 0.005776770	 0.000612240	 0.010503872	 0.720408049
606	 104272	 26544	 11879225	 8	 19	 5	 3	 0.470026559	 0.007550133	 0.004887730	 0.004751937	 0.005754529	 0.000618741	 0.010480629	 0.720389283
607	 105176	 26770	 11984401	 8	 19	 5	 3	 0.470027077	 0.007533695	 0.004887783	 0.004751987	 0.005732900	 0.000606721	 0.010457340	 0.720421763
608	 106056	 27001	 12090457	 8	 19	 5	 3	 0.470027570	 0.007519199	 0.004887848	 0.004752049	 0.005713781	 0.000604223	 0.010435191	 0.720561745
609	 107016	 27242	 12197473	 8	 19	 5	 3	 0.470028082	 0.007502683	 0.004887883	 0.004752082	 0.005691999	 0.000606153	 0.010412112	 0.720572614
610	 107904	 27465	 12305377	 8	 19	 5	 3	 0.470028594	 0.007486706	 0.004887924	 0.004752120	 0.005670888	 0.000607462	 0.010388947	 0.720641508
611	 108824	 27698	 12414201	 8	 19	 5	 3	 0.470029105	 0.007470316	 0.004887970	 0.004752164	 0.005649192	 0.000599728	 0.010365805	 0.720669119
612	 109784	 27938	 12523985	 8	 19	 5	 3	 0.470029601	 0.007455534	 0.004888022	 0.004752214	 0.005629585	 0.000600535	 0.010343294	 0.720808494
613	 110712	 28171	 12634697	 8	 19	 5	 3	 0.470030093	 0.007439780	 0.004888060	 0.004752250	 0.005608671	 0.000597443	 0.010320931	 0.720843939
614	 111704	 28422	 12746401	 8	 19	 5	 3	 0.470030577	 0.007424622	 0.004888096	 0.004752284	 0.005588518	 0.000603110	 0.010298831	 0.720918887
615	 112688	 28674	 12859089	 8	 19	 5	 3	 0.470031054	 0.007408201	 0.004888140	 0.004752326	 0.005566644	 0.000592570	 0.010277056	 0.720848495
616	 113760	 28945	 12972849	 8	 19	 5	 3	 0.470031525	 0.007393151	 0.004888193	 0.004752375	 0.005546554	 0.000577123	 0.010255495	 0.720896606
617	 114736	 29193	 13087585	 8	 19	 5	 3	 0.470031985	 0.007377861	 0.004888226	 0.004752406	 0.005526128	 0.000591915	 0.010234366	 0.720890907
618	 115752	 29449	 13203337	 8	 19	 5	 3	 0.470032437	 0.007363353	 0.004888267	 0.004752445	 0.005506706	 0.000592353	 0.010213598	 0.720936200
619	 116856	 29725	 13320193	 8	 19	 5	 3	 0.470032900	 0.007349197	 0.004888322	 0.004752497	 0.005487714	 0.000592343	 0.010192287	 0.721054776
620	 117960	 30007	 13438153	 8	 19	 5	 3	 0.470033370	 0.007332342	 0.004888366	 0.004752538	 0.005465082	 0.000587504	 0.010170559	 0.720937996
621	 119056	 30287	 13557209	 8	 19	 5	 3	 0.470033839	 0.007316486	 0.004888408	 0.004752577	 0.005443752	 0.000589442	 0.010148854	 0.720917420
622	 120192	 30575	 13677401	 8	 19	 5	 3	 0.470034319	 0.007299755	 0.004888451	 0.004752618	 0.005421205	 0.000578599	 0.010126604	 0.720849279
623	 121304	 30856	 13798705	 8	 19	 5	 3	 0.470034767	 0.007286417	 0.004888501	 0.004752664	 0.005403187	 0.000572255	 0.010105805	 0.721012996
624	 122448	 31144	 13921153	 8	 19	 5	 3	 0.470035211	 0.007272535	 0.004888555	 0.004752715	 0.005384402	 0.000584834	 0.010085115	 0.721115699
625	 123632	 31440	 14044785	 8	 19	 5	 3	 0.470035665	 0.007257978	 0.004888610	 0.004752766	 0.005364675	 0.000576146	 0.010063970	 0.721184378
626	 124824	 31740	 14169609	 8	 19	 5	 3	 0.470036115	 0.007243455	 0.004888660	 0.004752813	 0.005344964	 0.000573579	 0.010042920	 0.721249932
627	 126024	 32044	 14295633	 8	 19	 5	 3	 0.470036559	 0.007228222	 0.004888703	 0.004752853	 0.005324264	 0.000558779	 0.010022114	 0.721227298
628	 127184	 32334	 14422817	 8	 19	 5	 3	 0.470036978	 0.007214536	 0.004888742	 0.004752889	 0.005305632	 0.000571777	 0.010002435	 0.721277976
629	 128456	 32655	 14551273	 8	 19	 5	 3	 0.470037417	 0.007200052	 0.004888797	 0.004752941	 0.005285869	 0.000570679	 0.009981791	 0.721318607
630	 129736	 32976	 14681009	 8	 19	 5	 3	 0.470037852	 0.007186231	 0.004888866	 0.004753006	 0.005266964	 0.000578313	 0.009961283	 0.721416232
631	 131088	 33316	 14812097	 8	 19	 5	 3	 0.470038314	 0.007172484	 0.004888939	 0.004753075	 0.005248124	 0.000555334	 0.009939458	 0.721617170
632	 132280	 33617	 14944377	 8	 19	 5	 3	 0.470038730	 0.007159725	 0.004889001	 0.004753133	 0.005230615	 0.000563147	 0.009919760	 0.721763969
633	 133608	 33959	 15077985	 8	 19	 5	 3	 0.470039168	 0.007146934	 0.004889081	 0.004753208	 0.005213018	 0.000544620	 0.009898969	 0.721987743
634	 134776	 34252	 15212761	 8	 19	 5	 3	 0.470039567	 0.007133725	 0.004889142	 0.004753265	 0.005194836	 0.000550599	 0.009880049	 0.722033406
635	 136008	 34563	 15348769	 8	 19	 5	 3	 0.470039994	 0.007121180	 0.004889212	 0.004753330	 0.005177530	 0.000551807	 0.009859712	 0.722250339
636	 137328	 34895	 15486097	 8	 19	 5	 3	 0.470040411	 0.007109767	 0.004889303	 0.004753416	 0.005161735	 0.000551520	 0.009839801	 0.722551975
637	 138632	 35224	 15624729	 8	 19	 5	 3	 0.470040823	 0.007098232	 0.004889372	 0.004753481	 0.005145769	 0.000551814	 0.009820079	 0.722828447
638	 140048	 35579	 15764777	 8	 19	 5	 3	 0.470041243	 0.007086933	 0.004889450	 0.004753554	 0.005130096	 0.000546726	 0.009799964	 0.723159050
639	 141416	 35921	 15906193	 8	 19	 5	 3	 0.470041641	 0.007073792	 0.004889503	 0.004753603	 0.005111878	 0.000547880	 0.009780850	 0.723228797
640	 142872	 36285	 16049065	 8	 19	 5	 3	 0.470042050	 0.007060202	 0.004889573	 0.004753670	 0.005092988	 0.000548040	 0.009761165	 0.723295030
641	 144280	 36638	 16193345	 8	 19	 5	 3	 0.470042460	 0.007046693	 0.004889633	 0.004753726	 0.005074187	 0.000540150	 0.009741435	 0.723373239
642	 145784	 37017	 16339129	 8	 19	 5	 3	 0.470042852	 0.007033999	 0.004889706	 0.004753794	 0.005056473	 0.000543646	 0.009722484	 0.723477595
643	 147240	 37381	 16486369	 8	 19	 5	 3	 0.470043266	 0.007021213	 0.004889766	 0.004753850	 0.005038613	 0.000532281	 0.009702439	 0.723654427
644	 148696	 37745	 16635065	 8	 19	 5	 3	 0.470043666	 0.007007678	 0.004889825	 0.004753906	 0.005019677	 0.000533751	 0.009683071	 0.723704033
645	 150104	 38101	 16785169	 8	 19	 5	 3	 0.470044053	 0.006994027	 0.004889880	 0.004753957	 0.005000548	 0.000530275	 0.009664246	 0.723701230
646	 151568	 38472	 16936737	 8	 19	 5	 3	 0.470044444	 0.006981330	 0.004889943	 0.004754016	 0.004982713	 0.000527818	 0.009645216	 0.723812657
647	 153024	 38839	 17089761	 8	 19	 5	 3	 0.470044844	 0.006968197	 0.004890019	 0.004754087	 0.004964220	 0.000523015	 0.009625696	 0.723916108
648	 154552	 39224	 17244313	 8	 19	 5	 3	 0.470045248	 0.006955644	 0.004890117	 0.004754180	 0.004946487	 0.000529142	 0.009605931	 0.724098893
649	 156152	 39624	 17400465	 8	 19	 5	 3	 0.470045655	 0.006943463	 0.004890203	 0.004754261	 0.004929260	 0.000526760	 0.009586038	 0.724330897
650	 157648	 39998	 17558113	 8	 19	 5	 3	 0.470046057	 0.006930929	 0.004890269	 0.004754322	 0.004911521	 0.000522120	 0.009566273	 0.724517094
651	 159200	 40387	 17717313	 8	 19	 5	 3	 0.470046472	 0.006917576	 0.004890359	 0.004754406	 0.004892570	 0.000520748	 0.009545881	 0.724666040
652	 160648	 40750	 17877961	 8	 19	 5	 3	 0.470046868	 0.006904743	 0.004890449	 0.004754489	 0.004874318	 0.000518487	 0.009526330	 0.724806120
653	 261053	 40750	 18139014	 13	 40	 4	 4	 0.470071553	 0.006099024	 0.003663114	 0.003479270	 0.004876442	 0.000518987	 0.008218573	 0.742102525
654	 263627	 41147	 18402641	 13	 40	 4	 4	 0.470071971	 0.006084991	 0.003663177	 0.003479319	 0.004858832	 0.000517119	 0.008194621	 0.742559235
655	 266110	 41529	 18668751	 13	 40	 4	 4	 0.470072396	 0.006069683	 0.003663248	 0.003479373	 0.004839593	 0.000518064	 0.008170174	 0.742907375
656	 268671	 41924	 18937422	 13	 40	 4	 4	 0.470072814	 0.006055748	 0.003663320	 0.003479428	 0.004822050	 0.000511283	 0.008146120	 0.743390441
657	 271128	 42303	 19208550	 13	 40	 4	 4	 0.470073230	 0.006040997	 0.003663381	 0.003479475	 0.004803466	 0.000515092	 0.008122077	 0.743774923
658	 273741	 42706	 19482291	 13	 40	 4	 4	 0.470073645	 0.006026862	 0.003663442	 0.003479522	 0.004785630	 0.000516867	 0.008098028	 0.744238254
659	 276185	 43085	 19758476	 13	 40	 4	 4	 0.470074061	 0.006012095	 0.003663500	 0.003479566	 0.004766975	 0.000512394	 0.008073833	 0.744639438
660	 278772	 43488	 20037248	 13	 40	 4	 4	 0.470074463	 0.005998682	 0.003663563	 0.003479616	 0.004749999	 0.000515036	 0.008050387	 0.745142007
661	 281203	 43869	 20318451	 13	 40	 4	 4	 0.470074861	 0.005983629	 0.003663616	 0.003479659	 0.004730934	 0.000510378	 0.008027123	 0.745426376
662	 283920	 44294	 20602371	 13	 40	 4	 4	 0.470075254	 0.005970019	 0.003663667	 0.003479703	 0.004713668	 0.000512535	 0.008004078	 0.745872194
663	 286390	 44678	 20888761	 13	 40	 4	 4	 0.470075640	 0.005954540	 0.003663709	 0.003479740	 0.004694015	 0.000506013	 0.007981381	 0.746053839
664	 289107	 45102	 21177868	 13	 40	 4	 4	 0.470076008	 0.005939691	 0.003663755	 0.003479780	 0.004675129	 0.000502452	 0.007959661	 0.746224070
665	 291525	 45479	 21469393	 13	 40	 4	 4	 0.470076364	 0.005924731	 0.003663790	 0.003479811	 0.004656081	 0.000500368	 0.007938586	 0.746320713
666	 294073	 45871	 21763466	 13	 40	 4	 4	 0.470076723	 0.005911635	 0.003663827	 0.003479844	 0.004639374	 0.000502631	 0.007917304	 0.746672668
667	 296660	 46270	 22060126	 13	 40	 4	 4	 0.470077084	 0.005898801	 0.003663869	 0.003479880	 0.004622978	 0.000501033	 0.007895860	 0.747075194
668	 299182	 46663	 22359308	 13	 40	 4	 4	 0.470077458	 0.005884780	 0.003663912	 0.003479916	 0.004605040	 0.000495236	 0.007873542	 0.747412084
669	 301678	 47047	 22660986	 13	 40	 4	 4	 0.470077819	 0.005871742	 0.003663952	 0.003479950	 0.004588334	 0.000504959	 0.007851975	 0.747804467
670	 304343	 47460	 22965329	 13	 40	 4	 4	 0.470078186	 0.005858943	 0.003663995	 0.003479986	 0.004571909	 0.000491170	 0.007829972	 0.748271278
671	 306865	 47850	 23272194	 13	 40	 4	 4	 0.470078546	 0.005845110	 0.003664039	 0.003480022	 0.004554133	 0.000500691	 0.007808320	 0.748574689
672	 309647	 48278	 23581841	 13	 40	 4	 4	 0.470078915	 0.005831576	 0.003664088	 0.003480064	 0.004536711	 0.000483981	 0.007786093	 0.748973356
673	 312130	 48662	 23893971	 13	 40	 4	 4	 0.470079254	 0.005817721	 0.003664138	 0.003480108	 0.004518846	 0.000489428	 0.007765582	 0.749167399
674	 314912	 49092	 24208883	 13	 40	 4	 4	 0.470079606	 0.005802967	 0.003664205	 0.003480170	 0.004499781	 0.000491050	 0.007744263	 0.749324638
675	 317720	 49524	 24526603	 13	 40	 4	 4	 0.470079961	 0.005788470	 0.003664285	 0.003480244	 0.004481004	 0.000482968	 0.007722704	 0.749539258
676	 320411	 49940	 24847014	 13	 40	 4	 4	 0.470080296	 0.005773232	 0.003664358	 0.003480312	 0.004461243	 0.000471627	 0.007702270	 0.749549408
677	 322920	 50329	 25169934	 13	 40	 4	 4	 0.470080621	 0.005758394	 0.003664424	 0.003480375	 0.004441971	 0.000473703	 0.007682369	 0.749559696
678	 325624	 50746	 25495558	 13	 40	 4	 4	 0.470080950	 0.005744617	 0.003664498	 0.003480446	 0.004424034	 0.000472987	 0.007662215	 0.749733142
679	 328289	 51157	 25823847	 13	 40	 4	 4	 0.470081265	 0.005731186	 0.003664567	 0.003480513	 0.004406523	 0.000465161	 0.007642896	 0.749871018
680	 330824	 51547	 26154671	 13	 40	 4	 4	 0.470081570	 0.005718247	 0.003664617	 0.003480563	 0.004389639	 0.000467906	 0.007624096	 0.750022923
681	 333307	 51931	 26487978	 13	 40	 4	 4	 0.470081881	 0.005705111	 0.003664662	 0.003480607	 0.004372476	 0.000466177	 0.007604932	 0.750185681
682	 335946	 52337	 26823924	 13	 40	 4	 4	 0.470082194	 0.005691781	 0.003664710	 0.003480652	 0.004355029	 0.000464672	 0.007585537	 0.750346591
683	 338494	 52731	 27162418	 13	 40	 4	 4	 0.470082500	 0.005678564	 0.003664759	 0.003480698	 0.004337698	 0.000467257	 0.007566562	 0.750481373
684	 341133	 53140	 27503551	 13	 40	 4	 4	 0.470082801	 0.005665799	 0.003664808	 0.003480745	 0.004320932	 0.000460286	 0.007547809	 0.750654701
685	 343733	 53541	 27847284	 13	 40	 4	 4	 0.470083102	 0.005652894	 0.003664852	 0.003480788	 0.004303960	 0.000455214	 0.007529066	 0.750809531
686	 346164	 53916	 28193448	 13	 40	 4	 4	 0.470083394	 0.005639810	 0.003664897	 0.003480831	 0.004286721	 0.000455063	 0.007510819	 0.750891455
687	 348673	 54303	 28542121	 13	 40	 4	 4	 0.470083686	 0.005627184	 0.003664941	 0.003480872	 0.004270058	 0.000453526	 0.007492479	 0.751044258
688	 351078	 54677	 28893199	 13	 40	 4	 4	 0.470083970	 0.005614643	 0.003664985	 0.003480914	 0.004253482	 0.000454967	 0.007474693	 0.751153712
689	 353561	 55060	 29246760	 13	 40	 4	 4	 0.470084259	 0.005601373	 0.003665022	 0.003480949	 0.004235917	 0.000458610	 0.007456473	 0.751209447
690	 356109	 55453	 29602869	 13	 40	 4	 4	 0.470084555	 0.005589239	 0.003665074	 0.003480997	 0.004219814	 0.000457335	 0.007437810	 0.751462982
691	 358787	 55866	 29961656	 13	 40	 4	 4	 0.470084847	 0.005576150	 0.003665123	 0.003481044	 0.004202419	 0.000452389	 0.007419312	 0.751572387
692	 361413	 56270	 30323069	 13	 40	 4	 4	 0.470085132	 0.005562871	 0.003665166	 0.003481084	 0.004184746	 0.000448029	 0.007401209	 0.751616578
693	 364052	 56677	 30687121	 13	 40	 4	 4	 0.470085418	 0.005549553	 0.003665217	 0.003481132	 0.004166980	 0.000446849	 0.007383020	 0.751664356
694	 366587	 57070	 31053708	 13	 40	 4	 4	 0.470085698	 0.005537017	 0.003665266	 0.003481180	 0.004150227	 0.000445095	 0.007365166	 0.751784515
695	 369213	 57478	 31422921	 13	 40	 4	 4	 0.470085975	 0.005524438	 0.003665315	 0.003481227	 0.004133386	 0.000438147	 0.007347487	 0.751881284
696	 371683	 57861	 31794604	 13	 40	 4	 4	 0.470086244	 0.005512008	 0.003665359	 0.003481268	 0.004116719	 0.000441400	 0.007330273	 0.751951254
697	 374166	 58245	 32168770	 13	 40	 4	 4	 0.470086521	 0.005499283	 0.003665395	 0.003481304	 0.004099633	 0.000436754	 0.007312448	 0.752044098
698	 376597	 58621	 32545367	 13	 40	 4	 4	 0.470086791	 0.005486976	 0.003665439	 0.003481347	 0.004083069	 0.000439184	 0.007295081	 0.752147335
699	 379275	 59034	 32924642	 13	 40	 4	 4	 0.470087073	 0.005474427	 0.003665479	 0.003481386	 0.004066154	 0.000436677	 0.007276917	 0.752300281
700	 381836	 59430	 33306478	 13	 40	 4	 4	 0.470087345	 0.005461520	 0.003665515	 0.003481420	 0.004048728	 0.000436766	 0.007259338	 0.752344078
701	 384605	 59859	 33691083	 13	 40	 4	 4	 0.470087619	 0.005449042	 0.003665555	 0.003481459	 0.004031844	 0.000434412	 0.007241523	 0.752471779
702	 387192	 60260	 34078275	 13	 40	 4	 4	 0.470087892	 0.005436960	 0.003665598	 0.003481502	 0.004015461	 0.000426904	 0.007223775	 0.752648096
703	 389649	 60641	 34467924	 13	 40	 4	 4	 0.470088153	 0.005425262	 0.003665634	 0.003481537	 0.003999575	 0.000430764	 0.007206814	 0.752796276
704	 392314	 61053	 34860238	 13	 40	 4	 4	 0.470088415	 0.005413418	 0.003665669	 0.003481571	 0.003983462	 0.000429987	 0.007189709	 0.752939811
705	 395018	 61469	 35255256	 13	 40	 4	 4	 0.470088680	 0.005401364	 0.003665699	 0.003481600	 0.003967038	 0.000432745	 0.007172370	 0.753079409
706	 397800	 61899	 35653056	 13	 40	 4	 4	 0.470088953	 0.005389077	 0.003665737	 0.003481637	 0.003950256	 0.000427350	 0.007154436	 0.753249771
707	 400296	 62283	 36053352	 13	 40	 4	 4	 0.470089215	 0.005377004	 0.003665770	 0.003481670	 0.003933739	 0.000426522	 0.007137167	 0.753380679
708	 402948	 62691	 36456300	 13	 40	 4	 4	 0.470089480	 0.005364737	 0.003665804	 0.003481703	 0.003916922	 0.000425902	 0.007119730	 0.753502846
709	 405600	 63099	 36861900	 13	 40	 4	 4	 0.470089738	 0.005352582	 0.003665832	 0.003481730	 0.003900232	 0.000418868	 0.007102627	 0.753605951
710	 408278	 63511	 37270178	 13	 40	 4	 4	 0.470089985	 0.005340691	 0.003665857	 0.003481754	 0.003883874	 0.000420365	 0.007086289	 0.753665415
711	 411008	 63934	 37681186	 13	 40	 4	 4	 0.470090234	 0.005330298	 0.003665888	 0.003481784	 0.003869541	 0.000416007	 0.007069772	 0.753956182
712	 413517	 64322	 38094703	 13	 40	 4	 4	 0.470090482	 0.005318730	 0.003665907	 0.003481801	 0.003853571	 0.000415212	 0.007053265	 0.754080559
713	 416273	 64748	 38510976	 13	 40	 4	 4	 0.470090726	 0.005307493	 0.003665925	 0.003481817	 0.003838030	 0.000414191	 0.007036984	 0.754228297
714	 418873	 65151	 38929849	 13	 40	 4	 4	 0.470090967	 0.005296606	 0.003665946	 0.003481836	 0.003822941	 0.000414958	 0.007020818	 0.754414375
715	 421642	 65578	 39351491	 13	 40	 4	 4	 0.470091215	 0.005285221	 0.003665965	 0.003481855	 0.003807133	 0.000408175	 0.007004234	 0.754575077
716	 424385	 66000	 39775876	 13	 40	 4	 4	 0.470091456	 0.005273658	 0.003665980	 0.003481869	 0.003791051	 0.000408631	 0.006988051	 0.754667949
717	 427219	 66436	 40203095	 13	 40	 4	 4	 0.470091695	 0.005262158	 0.003665997	 0.003481885	 0.003775019	 0.000409655	 0.006971926	 0.754763830
718	 429871	 66844	 40632966	 13	 40	 4	 4	 0.470091931	 0.005251007	 0.003666017	 0.003481904	 0.003759441	 0.000410286	 0.006956013	 0.754887530
719	 432718	 67284	 41065684	 13	 40	 4	 4	 0.470092173	 0.005239957	 0.003666040	 0.003481926	 0.003743968	 0.000395636	 0.006939627	 0.755077609
720	 435240	 67676	 41500924	 13	 40	 4	 4	 0.470092390	 0.005228767	 0.003666060	 0.003481944	 0.003728272	 0.000400446	 0.006924878	 0.755069915
721	 437983	 68100	 41938907	 13	 40	 4	 4	 0.470092617	 0.005218103	 0.003666075	 0.003481959	 0.003713285	 0.000396183	 0.006909468	 0.755210420
722	 440726	 68524	 42379633	 13	 40	 4	 4	 0.470092842	 0.005207322	 0.003666091	 0.003481974	 0.003698105	 0.000396300	 0.006894166	 0.755322955
723	 443443	 68943	 42823076	 13	 40	 4	 4	 0.470093072	 0.005196820	 0.003666110	 0.003481992	 0.003683283	 0.000396933	 0.006878463	 0.755520551
724	 446381	 69396	 43269457	 13	 40	 4	 4	 0.470093292	 0.005185889	 0.003666128	 0.003482009	 0.003667826	 0.000395293	 0.006863433	 0.755582371
725	 449202	 69832	 43718659	 13	 40	 4	 4	 0.470093521	 0.005175540	 0.003666146	 0.003482025	 0.003653161	 0.000391306	 0.006847734	 0.755803212
726	 587418	 69832	 44306077	 17	 63	 7	 5	 0.470106583	 0.004538998	 0.002692301	 0.002576790	 0.003654316	 0.000391410	 0.005883056	 0.771537472


==> data/lshaped/criterionC/varth1_thX0.1_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.016001621	 0.145571194	 0.738866350
12	 47	 124	 528	 1	 1	 1	 0	 0.447349429	 0.106706251	 0.063764494	 0.063764494	 0.085558829	 0.016029999	 0.144614306	 0.737867878
13	 48	 126	 576	 1	 1	 1	 0	 0.447660793	 0.105833634	 0.063676433	 0.063676433	 0.084534430	 0.016002879	 0.143647569	 0.736758961
14	 49	 128	 625	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.016031041	 0.142677628	 0.735549076
15	 50	 130	 675	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.014863479	 0.141697550	 0.734246494
16	 51	 132	 726	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.015389561	 0.140815338	 0.734143492
17	 52	 134	 778	 1	 1	 1	 0	 0.448858051	 0.102663815	 0.063655168	 0.063655168	 0.080547368	 0.014863769	 0.139861573	 0.734038756
18	 53	 136	 831	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.015389760	 0.138967671	 0.734907646
19	 54	 138	 885	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.012177541	 0.138001112	 0.735890848
20	 56	 142	 941	 1	 1	 1	 0	 0.449634780	 0.101643547	 0.065226934	 0.065226934	 0.077954203	 0.012194796	 0.137343999	 0.740065439
21	 58	 146	 999	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.014669268	 0.136682244	 0.741058589
22	 60	 151	 1059	 1	 1	 1	 0	 0.450174841	 0.100960550	 0.065605169	 0.065605169	 0.076739783	 0.015579225	 0.135563349	 0.744748121
23	 62	 156	 1121	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.012677623	 0.134287609	 0.748593808
24	 63	 158	 1184	 1	 1	 1	 0	 0.450768814	 0.100226619	 0.065739380	 0.065739380	 0.075655198	 0.011076864	 0.133575018	 0.750339546
25	 64	 160	 1248	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.010658648	 0.133012693	 0.750730257
26	 65	 162	 1313	 1	 1	 1	 0	 0.451083292	 0.099707292	 0.066256283	 0.066256283	 0.074509389	 0.010659226	 0.132509142	 0.752455943
27	 66	 164	 1379	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.010579252	 0.132003616	 0.751612667
28	 67	 166	 1446	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.010585888	 0.131524634	 0.755271480
29	 68	 168	 1514	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.009573766	 0.131043296	 0.757258510
30	 69	 170	 1583	 1	 1	 1	 0	 0.451637028	 0.098938692	 0.066959761	 0.066959761	 0.072837183	 0.009828156	 0.130609357	 0.757516107
31	 71	 174	 1654	 1	 1	 1	 0	 0.451760469	 0.098698774	 0.066885200	 0.066885200	 0.072579735	 0.009609666	 0.130181752	 0.758161359
32	 72	 176	 1726	 1	 1	 1	 0	 0.451887066	 0.098379838	 0.066822696	 0.066822696	 0.072203323	 0.009951718	 0.129741623	 0.758275066
33	 74	 180	 1800	 1	 1	 1	 0	 0.452012384	 0.098191989	 0.066845878	 0.066845878	 0.071925623	 0.012460031	 0.129304347	 0.759386605
34	 76	 184	 1876	 1	 1	 1	 0	 0.452282712	 0.097254254	 0.066675444	 0.066675444	 0.070800955	 0.012464616	 0.128355591	 0.757693944
35	 78	 188	 1954	 1	 1	 1	 0	 0.452553068	 0.096504092	 0.066791255	 0.066791255	 0.069656069	 0.009438040	 0.127399097	 0.757494316
36	 79	 190	 2033	 1	 1	 1	 0	 0.452674456	 0.096120210	 0.066715623	 0.066715623	 0.069196246	 0.009440424	 0.126967109	 0.757048114
37	 80	 192	 2113	 1	 1	 1	 0	 0.452795872	 0.095804217	 0.066740311	 0.066740311	 0.068732662	 0.011439494	 0.126533426	 0.757145521
38	 82	 196	 2195	 1	 1	 1	 0	 0.452998917	 0.095474470	 0.066869689	 0.066869689	 0.068145574	 0.011442218	 0.125804574	 0.758910962
39	 84	 200	 2279	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.009096665	 0.125071068	 0.766228735
40	 168	 200	 2447	 2	 3	 3	 1	 0.458497881	 0.074452610	 0.021997183	 0.021997183	 0.071128862	 0.012012231	 0.103992800	 0.715940042
41	 172	 204	 2619	 2	 3	 3	 1	 0.458774190	 0.074036949	 0.022360297	 0.022360297	 0.070579649	 0.011491718	 0.102766981	 0.720435182
42	 174	 206	 2793	 2	 3	 3	 1	 0.458978128	 0.073384772	 0.022529313	 0.022529313	 0.069840925	 0.011652459	 0.101852283	 0.720501980
43	 178	 210	 2971	 2	 3	 3	 1	 0.459244862	 0.073040000	 0.022920602	 0.022920602	 0.069350469	 0.011386971	 0.100642766	 0.725735218
44	 180	 212	 3151	 2	 3	 3	 1	 0.459447652	 0.072371199	 0.023107347	 0.023107347	 0.068583095	 0.009172987	 0.099712908	 0.725795684
45	 182	 214	 3333	 2	 3	 3	 1	 0.459561460	 0.072002607	 0.023108102	 0.023108102	 0.068193775	 0.010318831	 0.099187064	 0.725927390
46	 186	 218	 3519	 2	 3	 3	 1	 0.459729875	 0.071671144	 0.023283043	 0.023283043	 0.067783868	 0.009953063	 0.098403514	 0.728339273
47	 188	 220	 3707	 2	 3	 3	 1	 0.459853196	 0.071162039	 0.023380398	 0.023380398	 0.067211552	 0.009067921	 0.097825597	 0.727437816
48	 190	 222	 3897	 2	 3	 3	 1	 0.459972922	 0.070758758	 0.023364369	 0.023364369	 0.066790030	 0.010093474	 0.097261095	 0.727513485
49	 194	 226	 4091	 2	 3	 3	 1	 0.460124865	 0.070264712	 0.023345363	 0.023345363	 0.066273099	 0.009998028	 0.096539724	 0.727832116
50	 196	 228	 4287	 2	 3	 3	 1	 0.460258287	 0.069632825	 0.023334667	 0.023334667	 0.065606582	 0.008499594	 0.095901608	 0.726086105
51	 198	 230	 4485	 2	 3	 3	 1	 0.460370049	 0.069232560	 0.023417370	 0.023417370	 0.065151931	 0.008441152	 0.095363660	 0.725984721
52	 200	 233	 4685	 2	 3	 3	 1	 0.460462862	 0.068851968	 0.023427173	 0.023427173	 0.064743811	 0.008425504	 0.094914501	 0.725410424
53	 202	 235	 4887	 2	 3	 3	 1	 0.460572773	 0.068458835	 0.023509421	 0.023509421	 0.064295561	 0.008388649	 0.094379714	 0.725355392
54	 204	 238	 5091	 2	 3	 3	 1	 0.460664485	 0.068078956	 0.023519288	 0.023519288	 0.063887302	 0.008383167	 0.093931050	 0.724775840
55	 206	 240	 5297	 2	 3	 3	 1	 0.460755400	 0.067769861	 0.023529341	 0.023529341	 0.063554104	 0.008431488	 0.093484070	 0.724934858
56	 208	 242	 5505	 2	 3	 3	 1	 0.460856705	 0.067395649	 0.023505579	 0.023505579	 0.063163765	 0.008366810	 0.092983370	 0.724814004
57	 210	 244	 5715	 2	 3	 3	 1	 0.460965365	 0.067118608	 0.023565371	 0.023565371	 0.062845690	 0.008275761	 0.092443182	 0.726052548
58	 212	 246	 5927	 2	 3	 3	 1	 0.461072436	 0.066742032	 0.023657209	 0.023657209	 0.062408616	 0.009129481	 0.091907663	 0.726185722
59	 214	 249	 6141	 2	 3	 3	 1	 0.461180868	 0.066280741	 0.023668806	 0.023668806	 0.061910615	 0.009969131	 0.091362008	 0.725473772
60	 218	 253	 6359	 2	 3	 3	 1	 0.461349748	 0.065945195	 0.023861755	 0.023861755	 0.061476706	 0.009019580	 0.090505356	 0.728633060
61	 220	 255	 6579	 2	 3	 3	 1	 0.461451596	 0.065518382	 0.023969633	 0.023969633	 0.060976348	 0.010206447	 0.089984633	 0.728106340
62	 224	 260	 6803	 2	 3	 3	 1	 0.461608797	 0.064908558	 0.024037347	 0.024037347	 0.060293672	 0.008294513	 0.089174704	 0.727880831
63	 228	 264	 7031	 2	 3	 3	 1	 0.461704516	 0.064565351	 0.024032894	 0.024032894	 0.059925826	 0.007576926	 0.088677784	 0.728089358
64	 230	 266	 7261	 2	 3	 3	 1	 0.461772997	 0.064157562	 0.024028264	 0.024028264	 0.059488111	 0.008397775	 0.088320489	 0.726417657
65	 234	 270	 7495	 2	 3	 3	 1	 0.461873720	 0.063770567	 0.024024010	 0.024024010	 0.059072262	 0.007377775	 0.087792236	 0.726380487
66	 236	 272	 7731	 2	 3	 3	 1	 0.461946029	 0.063394496	 0.024011496	 0.024011496	 0.058671204	 0.009023906	 0.087410958	 0.725246553
67	 240	 276	 7971	 2	 3	 3	 1	 0.462082293	 0.063006376	 0.024011289	 0.024011289	 0.058251707	 0.008696365	 0.086687738	 0.726819931
68	 242	 278	 8213	 2	 3	 3	 1	 0.462181547	 0.062500722	 0.024011521	 0.024011521	 0.057704308	 0.007310345	 0.086156988	 0.725428353
69	 244	 280	 8457	 2	 3	 3	 1	 0.462249817	 0.062196944	 0.024066138	 0.024066138	 0.057352253	 0.008336023	 0.085789953	 0.724991007
70	 246	 283	 8703	 2	 3	 3	 1	 0.462332870	 0.061778477	 0.024072620	 0.024072620	 0.056895423	 0.007229589	 0.085341239	 0.723899456
71	 248	 285	 8951	 2	 3	 3	 1	 0.462415460	 0.061535370	 0.024122154	 0.024122154	 0.056610277	 0.007951556	 0.084892589	 0.724861511
72	 250	 288	 9201	 2	 3	 3	 1	 0.462496366	 0.061194200	 0.024126584	 0.024126584	 0.056237337	 0.007206593	 0.084450704	 0.724614451
73	 252	 290	 9453	 2	 3	 3	 1	 0.462577631	 0.060905440	 0.024174790	 0.024174790	 0.055902166	 0.008116021	 0.084004435	 0.725026485
74	 254	 293	 9707	 2	 3	 3	 1	 0.462661325	 0.060488707	 0.024181316	 0.024181316	 0.055444997	 0.007288187	 0.083542253	 0.724049269
75	 256	 295	 9963	 2	 3	 3	 1	 0.462730008	 0.060233324	 0.024236118	 0.024236118	 0.055142215	 0.008214337	 0.083160982	 0.724297890
76	 258	 298	 10221	 2	 3	 3	 1	 0.462810421	 0.059854845	 0.024242124	 0.024242124	 0.054725879	 0.007141185	 0.082712296	 0.723651104
77	 260	 300	 10481	 2	 3	 3	 1	 0.462874264	 0.059635862	 0.024298498	 0.024298498	 0.054461170	 0.006853771	 0.082354266	 0.724138106
78	 262	 303	 10743	 2	 3	 3	 1	 0.462929659	 0.059383413	 0.024292622	 0.024292622	 0.054187252	 0.006825976	 0.082042306	 0.723814529
79	 264	 306	 11007	 2	 3	 3	 1	 0.462984618	 0.059132563	 0.024286777	 0.024286777	 0.053914863	 0.006819197	 0.081731590	 0.723497026
80	 266	 308	 11273	 2	 3	 3	 1	 0.463038533	 0.058773088	 0.024283407	 0.024283407	 0.053521884	 0.008959851	 0.081425590	 0.721801198
81	 270	 313	 11543	 2	 3	 3	 1	 0.463162046	 0.058498697	 0.024292614	 0.024292614	 0.053216224	 0.009377388	 0.080720064	 0.724710738
82	 274	 318	 11817	 2	 3	 3	 1	 0.463302183	 0.058197272	 0.024300084	 0.024300084	 0.052881267	 0.007491453	 0.079911809	 0.728268733
83	 276	 320	 12093	 2	 3	 3	 1	 0.463374958	 0.058021874	 0.024302444	 0.024302444	 0.052687086	 0.006801672	 0.079488727	 0.729938398
84	 278	 322	 12371	 2	 3	 3	 1	 0.463428541	 0.057656935	 0.024299087	 0.024299087	 0.052286485	 0.006421903	 0.079175735	 0.728214718
85	 280	 324	 12651	 2	 3	 3	 1	 0.463481176	 0.057372194	 0.024308910	 0.024308910	 0.051967735	 0.007186653	 0.078867032	 0.727454710
86	 286	 330	 12937	 2	 3	 3	 1	 0.463550061	 0.057150331	 0.024337543	 0.024337543	 0.051709229	 0.006413453	 0.078461142	 0.728390260
87	 288	 332	 13225	 2	 3	 3	 1	 0.463603244	 0.056934251	 0.024384368	 0.024384368	 0.051448144	 0.007520591	 0.078146282	 0.728559943
88	 290	 334	 13515	 2	 3	 3	 1	 0.463671212	 0.056537475	 0.024387106	 0.024387106	 0.051007403	 0.006410634	 0.077741989	 0.727245031
89	 292	 336	 13807	 2	 3	 3	 1	 0.463724336	 0.056311179	 0.024434513	 0.024434513	 0.050733652	 0.007552822	 0.077424477	 0.727304612
90	 294	 338	 14101	 2	 3	 3	 1	 0.463792866	 0.055903201	 0.024437348	 0.024437348	 0.050279060	 0.007005544	 0.077012902	 0.725893963
91	 298	 342	 14399	 2	 3	 3	 1	 0.463875015	 0.055697327	 0.024434783	 0.024434783	 0.050051309	 0.007168627	 0.076516535	 0.727912295
92	 302	 346	 14701	 2	 3	 3	 1	 0.463963398	 0.055441736	 0.024429533	 0.024429533	 0.049769308	 0.009325012	 0.075978780	 0.729700267
93	 308	 352	 15009	 2	 3	 3	 1	 0.464048481	 0.054897841	 0.024455242	 0.024455242	 0.049149914	 0.008758993	 0.075457384	 0.727534382
94	 314	 358	 15323	 2	 3	 3	 1	 0.464127830	 0.054427374	 0.024465570	 0.024465570	 0.048618669	 0.005634432	 0.074967775	 0.726010268
95	 316	 360	 15639	 2	 3	 3	 1	 0.464170308	 0.054171169	 0.024472562	 0.024472562	 0.048328141	 0.005520110	 0.074704313	 0.725141111
96	 318	 362	 15957	 2	 3	 3	 1	 0.464217284	 0.053938732	 0.024470487	 0.024470487	 0.048068515	 0.005389933	 0.074411846	 0.724867547
97	 322	 366	 16279	 2	 3	 3	 1	 0.464252816	 0.053750308	 0.024507162	 0.024507162	 0.047838213	 0.004932237	 0.074189837	 0.724496920
98	 324	 369	 16603	 2	 3	 3	 1	 0.464286660	 0.053638365	 0.024526807	 0.024526807	 0.047702305	 0.004858145	 0.073977744	 0.725060836
99	 326	 371	 16929	 2	 3	 3	 1	 0.464320552	 0.053437297	 0.024526839	 0.024526839	 0.047476088	 0.004849541	 0.073764725	 0.724428882
100	 328	 374	 17257	 2	 3	 3	 1	 0.464353196	 0.053333758	 0.024545566	 0.024545566	 0.047349815	 0.005417543	 0.073558949	 0.725047855
101	 332	 378	 17589	 2	 3	 3	 1	 0.464386346	 0.053123652	 0.024559178	 0.024559178	 0.047105936	 0.005430459	 0.073349375	 0.724255014
102	 338	 384	 17927	 2	 3	 3	 1	 0.464433702	 0.053173226	 0.024558957	 0.024558957	 0.047161950	 0.005208790	 0.073048926	 0.727912497
103	 340	 386	 18267	 2	 3	 3	 1	 0.464464015	 0.052973295	 0.024551426	 0.024551426	 0.046940361	 0.004765809	 0.072855940	 0.727096442
104	 342	 388	 18609	 2	 3	 3	 1	 0.464493347	 0.052771907	 0.024553505	 0.024553505	 0.046711878	 0.004742755	 0.072668699	 0.726198595
105	 344	 391	 18953	 2	 3	 3	 1	 0.464523691	 0.052654572	 0.024563681	 0.024563681	 0.046573915	 0.005268182	 0.072474478	 0.726525720
106	 348	 395	 19301	 2	 3	 3	 1	 0.464566932	 0.052452148	 0.024568806	 0.024568806	 0.046342223	 0.005545736	 0.072196781	 0.726516441
107	 352	 399	 19653	 2	 3	 3	 1	 0.464601540	 0.052263474	 0.024565715	 0.024565715	 0.046130211	 0.005675535	 0.071973734	 0.726146488
108	 356	 403	 20009	 2	 3	 3	 1	 0.464634191	 0.052064050	 0.024567161	 0.024567161	 0.045903375	 0.004649332	 0.071762653	 0.725503419
109	 358	 406	 20367	 2	 3	 3	 1	 0.464664390	 0.051969876	 0.024585443	 0.024585443	 0.045786724	 0.004592011	 0.071566852	 0.726172455
110	 360	 409	 20727	 2	 3	 3	 1	 0.464693185	 0.051876260	 0.024595407	 0.024595407	 0.045675073	 0.006323102	 0.071379643	 0.726765472
111	 368	 417	 21095	 2	 3	 3	 1	 0.464749154	 0.051660286	 0.024597108	 0.024597108	 0.045428706	 0.006273362	 0.071014317	 0.727462963
112	 374	 424	 21469	 2	 3	 3	 1	 0.464805605	 0.051465746	 0.024601993	 0.024601993	 0.045204700	 0.006131334	 0.070643888	 0.728523688
113	 380	 431	 21849	 2	 3	 3	 1	 0.464857477	 0.051301647	 0.024624156	 0.024624156	 0.045005665	 0.006339774	 0.070301749	 0.729734999
114	 388	 439	 22237	 2	 3	 3	 1	 0.464904466	 0.051033924	 0.024639110	 0.024639110	 0.044692008	 0.005978577	 0.069990336	 0.729156719
115	 392	 444	 22629	 2	 3	 3	 1	 0.464948902	 0.050853752	 0.024646007	 0.024646007	 0.044482339	 0.005996102	 0.069694537	 0.729666263
116	 396	 448	 23025	 2	 3	 3	 1	 0.464996975	 0.050581831	 0.024641694	 0.024641694	 0.044173618	 0.006949435	 0.069373069	 0.729127769
117	 402	 455	 23427	 2	 3	 3	 1	 0.465067528	 0.050297395	 0.024639033	 0.024639033	 0.043849128	 0.005854670	 0.068898501	 0.730021619
118	 406	 460	 23833	 2	 3	 3	 1	 0.465121564	 0.050158912	 0.024640825	 0.024640825	 0.043689200	 0.004587276	 0.068532768	 0.731896777
119	 408	 462	 24241	 2	 3	 3	 1	 0.465148658	 0.050082962	 0.024641526	 0.024641526	 0.043601585	 0.006742343	 0.068348634	 0.732757312
120	 416	 470	 24657	 2	 3	 3	 1	 0.465197257	 0.049900595	 0.024653265	 0.024653265	 0.043385319	 0.005774471	 0.068017070	 0.733648110
121	 422	 476	 25079	 2	 3	 3	 1	 0.465251138	 0.049576038	 0.024682992	 0.024682992	 0.042994574	 0.005778824	 0.067647528	 0.732858083
122	 428	 482	 25507	 2	 3	 3	 1	 0.465305584	 0.049258714	 0.024678910	 0.024678910	 0.042630650	 0.004889997	 0.067272007	 0.732231965
123	 432	 486	 25939	 2	 3	 3	 1	 0.465342211	 0.049143713	 0.024678437	 0.024678437	 0.042497992	 0.005760651	 0.067018177	 0.733289318
124	 436	 490	 26375	 2	 3	 3	 1	 0.465386629	 0.048823470	 0.024676385	 0.024676385	 0.042128461	 0.004756298	 0.066709031	 0.731886967
125	 440	 496	 26815	 2	 3	 3	 1	 0.465415650	 0.048766721	 0.024697456	 0.024697456	 0.042050312	 0.005537832	 0.066506260	 0.733265120
126	 448	 504	 27263	 2	 3	 3	 1	 0.465451945	 0.048694171	 0.024707661	 0.024707661	 0.041960145	 0.005369492	 0.066251762	 0.734986810
127	 456	 512	 27719	 2	 3	 3	 1	 0.465488492	 0.048541940	 0.024713981	 0.024713981	 0.041779649	 0.004582711	 0.065994498	 0.735545263
128	 460	 516	 28179	 2	 3	 3	 1	 0.465515324	 0.048418967	 0.024720168	 0.024720168	 0.041633035	 0.004611658	 0.065804956	 0.735795140
129	 466	 522	 28645	 2	 3	 3	 1	 0.465541741	 0.048308098	 0.024741202	 0.024741202	 0.041491508	 0.004813582	 0.065617809	 0.736204060
130	 474	 530	 29119	 2	 3	 3	 1	 0.465568124	 0.048086931	 0.024744534	 0.024744534	 0.041231795	 0.004582010	 0.065430355	 0.734933049
131	 480	 536	 29599	 2	 3	 3	 1	 0.465598325	 0.047960971	 0.024754959	 0.024754959	 0.041078544	 0.004402081	 0.065215097	 0.735427435
132	 484	 540	 30083	 2	 3	 3	 1	 0.465628075	 0.047856110	 0.024749871	 0.024749871	 0.040959139	 0.005054325	 0.065002351	 0.736221215
133	 490	 546	 30573	 2	 3	 3	 1	 0.465661803	 0.047709900	 0.024752789	 0.024752789	 0.040786443	 0.004319397	 0.064760284	 0.736715415
134	 494	 552	 31067	 2	 3	 3	 1	 0.465688990	 0.047659917	 0.024771505	 0.024771505	 0.040716584	 0.004353907	 0.064564494	 0.738175326
135	 500	 558	 31567	 2	 3	 3	 1	 0.465718002	 0.047526544	 0.024796963	 0.024796963	 0.040544827	 0.004242088	 0.064354891	 0.738507094
136	 504	 564	 32071	 2	 3	 3	 1	 0.465743910	 0.047485488	 0.024817636	 0.024817636	 0.040484028	 0.004420172	 0.064167125	 0.740028293
137	 510	 571	 32581	 2	 3	 3	 1	 0.465772899	 0.047462408	 0.024832631	 0.024832631	 0.040447752	 0.004207855	 0.063956357	 0.742106186
138	 514	 575	 33095	 2	 3	 3	 1	 0.465796218	 0.047291323	 0.024834944	 0.024834944	 0.040245432	 0.004421075	 0.063786303	 0.741402478
139	 522	 583	 33617	 2	 3	 3	 1	 0.465820790	 0.047222222	 0.024840673	 0.024840673	 0.040160668	 0.004079047	 0.063606615	 0.742410556
140	 526	 587	 34143	 2	 3	 3	 1	 0.465844830	 0.047088240	 0.024855568	 0.024855568	 0.039993788	 0.004344941	 0.063430309	 0.742361824
141	 532	 594	 34675	 2	 3	 3	 1	 0.465867373	 0.047015131	 0.024877076	 0.024877076	 0.039894280	 0.004635347	 0.063264526	 0.743151556
142	 538	 600	 35213	 2	 3	 3	 1	 0.465897659	 0.046892607	 0.024875856	 0.024875856	 0.039750577	 0.004646803	 0.063041105	 0.743841760
143	 546	 608	 35759	 2	 3	 3	 1	 0.465927804	 0.046747909	 0.024889536	 0.024889536	 0.039571176	 0.005393839	 0.062817918	 0.744181124
144	 560	 622	 36319	 2	 3	 3	 1	 0.465966134	 0.046495451	 0.024899110	 0.024899110	 0.039266542	 0.004273948	 0.062532962	 0.743535087
145	 568	 631	 36887	 2	 3	 3	 1	 0.465994854	 0.046450211	 0.024940609	 0.024940609	 0.039186581	 0.005316582	 0.062318581	 0.745366957
146	 578	 643	 37465	 2	 3	 3	 1	 0.466029143	 0.046272666	 0.024947119	 0.024947119	 0.038971796	 0.005042496	 0.062061639	 0.745592072
147	 588	 653	 38053	 2	 3	 3	 1	 0.466065481	 0.046189869	 0.024990856	 0.024990856	 0.038845349	 0.004373122	 0.061788165	 0.747552044
148	 594	 659	 38647	 2	 3	 3	 1	 0.466092457	 0.046141009	 0.025011914	 0.025011914	 0.038773662	 0.004037149	 0.061584344	 0.749232778
149	 598	 663	 39245	 2	 3	 3	 1	 0.466116120	 0.046012368	 0.025036347	 0.025036347	 0.038604654	 0.004800875	 0.061404986	 0.749326239
150	 606	 672	 39851	 2	 3	 3	 1	 0.466157858	 0.045828782	 0.025071215	 0.025071215	 0.038362891	 0.005218065	 0.061087320	 0.750217589
151	 616	 683	 40467	 2	 3	 3	 1	 0.466190235	 0.045677535	 0.025086942	 0.025086942	 0.038171751	 0.005277263	 0.060839745	 0.750784456
152	 628	 695	 41095	 2	 3	 3	 1	 0.466232699	 0.045529053	 0.025123121	 0.025123121	 0.037970034	 0.004132622	 0.060513470	 0.752378823
153	 634	 701	 41729	 2	 3	 3	 1	 0.466262159	 0.045421372	 0.025169070	 0.025169070	 0.037810302	 0.004015371	 0.060286057	 0.753430796
154	 640	 707	 42369	 2	 3	 3	 1	 0.466286521	 0.045293751	 0.025189042	 0.025189042	 0.037643539	 0.005156104	 0.060097334	 0.753673220
155	 650	 717	 43019	 2	 3	 3	 1	 0.466322534	 0.045230502	 0.025187795	 0.025187795	 0.037568249	 0.005037325	 0.059817250	 0.756144796
156	 660	 727	 43679	 2	 3	 3	 1	 0.466354733	 0.045094798	 0.025202450	 0.025202450	 0.037394883	 0.003821991	 0.059565699	 0.757059820
157	 664	 733	 44343	 2	 3	 3	 1	 0.466371979	 0.044989890	 0.025203021	 0.025203021	 0.037267921	 0.004416719	 0.059430521	 0.757016576
158	 672	 741	 45015	 2	 3	 3	 1	 0.466398398	 0.044830354	 0.025214597	 0.025214597	 0.037067299	 0.006027657	 0.059222829	 0.756977575
159	 688	 758	 45703	 2	 3	 3	 1	 0.466441833	 0.044653049	 0.025224738	 0.025224738	 0.036845724	 0.003972635	 0.058879760	 0.758376885
160	 692	 766	 46395	 2	 3	 3	 1	 0.466460751	 0.044540119	 0.025224800	 0.025224800	 0.036708741	 0.004868507	 0.058729695	 0.758391802
161	 700	 775	 47095	 2	 3	 3	 1	 0.466497964	 0.044379543	 0.025226538	 0.025226538	 0.036512541	 0.004359891	 0.058433373	 0.759489663
162	 706	 781	 47801	 2	 3	 3	 1	 0.466518403	 0.044250978	 0.025228945	 0.025228945	 0.036354495	 0.004943499	 0.058269964	 0.759413162
163	 716	 792	 48517	 2	 3	 3	 1	 0.466547597	 0.044096195	 0.025234520	 0.025234520	 0.036162044	 0.003784749	 0.058035756	 0.759810807
164	 720	 797	 49237	 2	 3	 3	 1	 0.466563896	 0.043979905	 0.025234837	 0.025234837	 0.036019926	 0.004812012	 0.057904584	 0.759523720
165	 728	 805	 49965	 2	 3	 3	 1	 0.466592452	 0.043783644	 0.025251585	 0.025251585	 0.035768212	 0.004097782	 0.057674029	 0.759157028
166	 736	 814	 50701	 2	 3	 3	 1	 0.466617852	 0.043687239	 0.025274452	 0.025274452	 0.035633929	 0.003798447	 0.057468159	 0.760199034
167	 742	 820	 51443	 2	 3	 3	 1	 0.466638220	 0.043565202	 0.025280786	 0.025280786	 0.035479694	 0.004449628	 0.057302540	 0.760266505
168	 752	 830	 52195	 2	 3	 3	 1	 0.466665784	 0.043536752	 0.025303264	 0.025303264	 0.035428712	 0.003738594	 0.057077630	 0.762763847
169	 756	 834	 52951	 2	 3	 3	 1	 0.466686077	 0.043413077	 0.025306124	 0.025306124	 0.035274571	 0.004933196	 0.056911468	 0.762817742
170	 766	 844	 53717	 2	 3	 3	 1	 0.466727985	 0.043190105	 0.025310694	 0.025310694	 0.034996484	 0.003837752	 0.056566754	 0.763524537
171	 770	 848	 54487	 2	 3	 3	 1	 0.466747360	 0.043062987	 0.025311609	 0.025311609	 0.034838819	 0.003504791	 0.056406661	 0.763437976
172	 774	 852	 55261	 2	 3	 3	 1	 0.466764745	 0.042970088	 0.025319908	 0.025319908	 0.034717873	 0.004314755	 0.056262621	 0.763741313
173	 784	 862	 56045	 2	 3	 3	 1	 0.466791172	 0.042872246	 0.025344815	 0.025344815	 0.034578459	 0.003490146	 0.056042945	 0.764989170
174	 788	 866	 56833	 2	 3	 3	 1	 0.466806954	 0.042760662	 0.025350915	 0.025350915	 0.034435524	 0.004685441	 0.055911330	 0.764794229
175	 798	 876	 57631	 2	 3	 3	 1	 0.466839397	 0.042537377	 0.025356203	 0.025356203	 0.034153937	 0.004086619	 0.055639796	 0.764513537
176	 804	 882	 58435	 2	 3	 3	 1	 0.466863476	 0.042369981	 0.025370288	 0.025370288	 0.033934699	 0.004583308	 0.055437391	 0.764285276
177	 814	 892	 59249	 2	 3	 3	 1	 0.466891298	 0.042224706	 0.025389154	 0.025389154	 0.033738949	 0.003642363	 0.055202582	 0.764904558
178	 820	 898	 60069	 2	 3	 3	 1	 0.466909572	 0.042126927	 0.025405508	 0.025405508	 0.033604139	 0.003620264	 0.055047804	 0.765278966
179	 826	 904	 60895	 2	 3	 3	 1	 0.466928302	 0.042013322	 0.025412266	 0.025412266	 0.033456479	 0.004315564	 0.054888710	 0.765427387
180	 836	 914	 61731	 2	 3	 3	 1	 0.466954510	 0.041866342	 0.025420970	 0.025420970	 0.033265070	 0.004094381	 0.054665300	 0.765866869
181	 844	 922	 62575	 2	 3	 3	 1	 0.466975926	 0.041810805	 0.025424739	 0.025424739	 0.033192259	 0.003472581	 0.054482049	 0.767423516
182	 848	 926	 63423	 2	 3	 3	 1	 0.466990204	 0.041696068	 0.025430240	 0.025430240	 0.033043381	 0.003544354	 0.054359536	 0.767042386
183	 854	 932	 64277	 2	 3	 3	 1	 0.467007392	 0.041582209	 0.025430334	 0.025430334	 0.032899516	 0.004153265	 0.054211673	 0.767034223
184	 862	 940	 65139	 2	 3	 3	 1	 0.467032700	 0.041425767	 0.025435496	 0.025435496	 0.032697550	 0.004277854	 0.053993208	 0.767240347
185	 870	 948	 66009	 2	 3	 3	 1	 0.467061753	 0.041236124	 0.025439089	 0.025439089	 0.032454132	 0.003515657	 0.053741308	 0.767307782
186	 874	 952	 66883	 2	 3	 3	 1	 0.467079912	 0.041101166	 0.025439267	 0.025439267	 0.032282342	 0.003817913	 0.053583253	 0.767052464
187	 880	 958	 67763	 2	 3	 3	 1	 0.467099706	 0.040996183	 0.025442275	 0.025442275	 0.032146192	 0.003673819	 0.053410430	 0.767568868
188	 886	 964	 68649	 2	 3	 3	 1	 0.467116195	 0.040891296	 0.025448320	 0.025448320	 0.032007517	 0.003479079	 0.053266029	 0.767680581
189	 894	 972	 69543	 2	 3	 3	 1	 0.467132711	 0.040810062	 0.025454452	 0.025454452	 0.031898777	 0.004271744	 0.053120993	 0.768247347
190	 902	 980	 70445	 2	 3	 3	 1	 0.467159636	 0.040625511	 0.025462320	 0.025462320	 0.031656001	 0.003911349	 0.052883681	 0.768205054
191	 914	 992	 71359	 2	 3	 3	 1	 0.467182967	 0.040527958	 0.025468186	 0.025468186	 0.031525971	 0.004456415	 0.052677179	 0.769364609
192	 924	 1002	 72283	 2	 3	 3	 1	 0.467214366	 0.040308159	 0.025479480	 0.025479480	 0.031233696	 0.003708773	 0.052397958	 0.769269655
193	 932	 1010	 73215	 2	 3	 3	 1	 0.467231118	 0.040191152	 0.025478740	 0.025478740	 0.031083154	 0.003768186	 0.052248363	 0.769232743
194	 940	 1018	 74155	 2	 3	 3	 1	 0.467251375	 0.040087708	 0.025478925	 0.025478925	 0.030949130	 0.003351356	 0.052066902	 0.769926882
195	 944	 1022	 75099	 2	 3	 3	 1	 0.467265249	 0.039955593	 0.025478686	 0.025478686	 0.030778011	 0.003520085	 0.051942245	 0.769231141
196	 950	 1030	 76049	 2	 3	 3	 1	 0.467281664	 0.039845490	 0.025479231	 0.025479231	 0.030634488	 0.003620493	 0.051794360	 0.769301708
197	 960	 1040	 77009	 2	 3	 3	 1	 0.467300287	 0.039700949	 0.025483198	 0.025483198	 0.030442929	 0.004111520	 0.051626072	 0.769009681
198	 972	 1052	 77981	 2	 3	 3	 1	 0.467327671	 0.039632488	 0.025504881	 0.025504881	 0.030335378	 0.003681691	 0.051377599	 0.771396270
199	 980	 1060	 78961	 2	 3	 3	 1	 0.467347687	 0.039495135	 0.025513879	 0.025513879	 0.030148096	 0.003533917	 0.051195204	 0.771461612
200	 986	 1066	 79947	 2	 3	 3	 1	 0.467364430	 0.039364294	 0.025521591	 0.025521591	 0.029969919	 0.003649520	 0.051042130	 0.771211822
201	 996	 1076	 80943	 2	 3	 3	 1	 0.467383293	 0.039253215	 0.025526680	 0.025526680	 0.029819515	 0.003026292	 0.050869112	 0.771651268
202	 1000	 1080	 81943	 2	 3	 3	 1	 0.467395094	 0.039176503	 0.025527196	 0.025527196	 0.029718020	 0.003343819	 0.050760568	 0.771790097
203	 1006	 1086	 82949	 2	 3	 3	 1	 0.467410586	 0.039061695	 0.025527691	 0.025527691	 0.029566079	 0.003330751	 0.050617720	 0.771700020
204	 1012	 1094	 83961	 2	 3	 3	 1	 0.467424410	 0.038979551	 0.025529346	 0.025529346	 0.029456033	 0.004352363	 0.050489905	 0.772026639
205	 1026	 1108	 84987	 2	 3	 3	 1	 0.467447420	 0.038815806	 0.025532478	 0.025532478	 0.029236268	 0.003300135	 0.050276431	 0.772047766
206	 1032	 1116	 86019	 2	 3	 3	 1	 0.467460884	 0.038735289	 0.025534113	 0.025534113	 0.029127851	 0.004332128	 0.050151082	 0.772371953
207	 1046	 1130	 87065	 2	 3	 3	 1	 0.467483687	 0.038564454	 0.025537603	 0.025537603	 0.028897196	 0.003757196	 0.049938077	 0.772245468
208	 1058	 1142	 88123	 2	 3	 3	 1	 0.467507858	 0.038462452	 0.025544232	 0.025544232	 0.028755042	 0.002968052	 0.049711286	 0.773716705
209	 1062	 1146	 89185	 2	 3	 3	 1	 0.467520958	 0.038361954	 0.025544334	 0.025544334	 0.028620385	 0.003306767	 0.049587933	 0.773614688
210	 1072	 1156	 90257	 2	 3	 3	 1	 0.467534670	 0.038246002	 0.025545482	 0.025545482	 0.028463749	 0.003334674	 0.049458487	 0.773295019
211	 1078	 1162	 91335	 2	 3	 3	 1	 0.467548043	 0.038136146	 0.025547144	 0.025547144	 0.028314468	 0.003373615	 0.049331908	 0.773052323
212	 1088	 1173	 92423	 2	 3	 3	 1	 0.467563056	 0.038054102	 0.025549966	 0.025549966	 0.028201311	 0.003672246	 0.049189409	 0.773623898
213	 1098	 1183	 93521	 2	 3	 3	 1	 0.467580071	 0.037912206	 0.025549035	 0.025549035	 0.028010394	 0.003128102	 0.049027403	 0.773286028
214	 1104	 1191	 94625	 2	 3	 3	 1	 0.467592850	 0.037826067	 0.025549877	 0.025549877	 0.027892922	 0.003328245	 0.048905379	 0.773454124
215	 1114	 1201	 95739	 2	 3	 3	 1	 0.467608078	 0.037735966	 0.025553171	 0.025553171	 0.027767582	 0.003102437	 0.048759567	 0.773919223
216	 1120	 1208	 96859	 2	 3	 3	 1	 0.467621031	 0.037661821	 0.025552643	 0.025552643	 0.027667222	 0.003314180	 0.048635177	 0.774374082
217	 1126	 1214	 97985	 2	 3	 3	 1	 0.467637399	 0.037572509	 0.025553328	 0.025553328	 0.027544888	 0.003276098	 0.048477545	 0.775049742
218	 1134	 1223	 99119	 2	 3	 3	 1	 0.467652231	 0.037458100	 0.025554021	 0.025554021	 0.027387977	 0.003174284	 0.048334256	 0.774980385
219	 1144	 1234	 100263	 2	 3	 3	 1	 0.467665731	 0.037362083	 0.025556629	 0.025556629	 0.027254063	 0.003521193	 0.048203461	 0.775091286
220	 1156	 1246	 101419	 2	 3	 3	 1	 0.467686887	 0.037315908	 0.025565666	 0.025565666	 0.027182232	 0.002931756	 0.047997763	 0.777450990
221	 1160	 1250	 102579	 2	 3	 3	 1	 0.467699177	 0.037219112	 0.025567226	 0.025567226	 0.027047722	 0.003675536	 0.047877860	 0.777376274
222	 1174	 1264	 103753	 2	 3	 3	 1	 0.467716451	 0.037050918	 0.025571323	 0.025571323	 0.026811900	 0.003104870	 0.047708815	 0.776605276
223	 1182	 1272	 104935	 2	 3	 3	 1	 0.467731481	 0.036919557	 0.025576275	 0.025576275	 0.026625324	 0.003277817	 0.047561231	 0.776253180
224	 1194	 1284	 106129	 2	 3	 3	 1	 0.467749263	 0.036814835	 0.025577999	 0.025577999	 0.026478257	 0.003503409	 0.047386039	 0.776913129
225	 1204	 1296	 107333	 2	 3	 3	 1	 0.467768916	 0.036725979	 0.025578174	 0.025578174	 0.026354403	 0.002816168	 0.047191641	 0.778230603
226	 1210	 1302	 108543	 2	 3	 3	 1	 0.467779732	 0.036651188	 0.025577867	 0.025577867	 0.026250377	 0.002693722	 0.047084303	 0.778416287
227	 1218	 1310	 109761	 2	 3	 3	 1	 0.467789193	 0.036585704	 0.025579239	 0.025579239	 0.026157528	 0.003338786	 0.046990215	 0.778581328
228	 1228	 1320	 110989	 2	 3	 3	 1	 0.467801267	 0.036483500	 0.025582804	 0.025582804	 0.026010881	 0.003240407	 0.046869867	 0.778399912
229	 1242	 1334	 112231	 2	 3	 3	 1	 0.467817120	 0.036392356	 0.025583919	 0.025583919	 0.025881782	 0.002849714	 0.046711364	 0.779089978
230	 1248	 1341	 113479	 2	 3	 3	 1	 0.467827519	 0.036298583	 0.025584767	 0.025584767	 0.025748919	 0.002603545	 0.046607099	 0.778820903
231	 1254	 1348	 114733	 2	 3	 3	 1	 0.467836455	 0.036247566	 0.025585712	 0.025585712	 0.025676008	 0.002681847	 0.046517315	 0.779227378
232	 1260	 1354	 115993	 2	 3	 3	 1	 0.467847792	 0.036204459	 0.025585746	 0.025585746	 0.025615082	 0.002823779	 0.046403159	 0.780215402
233	 1268	 1362	 117261	 2	 3	 3	 1	 0.467859331	 0.036140162	 0.025585904	 0.025585904	 0.025523966	 0.003220791	 0.046286675	 0.780789760
234	 3170	 1362	 120431	 5	 9	 5	 2	 0.468603614	 0.027477139	 0.009744062	 0.009725284	 0.025691369	 0.003226322	 0.038019241	 0.722716681
235	 3195	 1372	 123626	 5	 9	 5	 2	 0.468619524	 0.027316098	 0.009743235	 0.009724449	 0.025519376	 0.002930659	 0.037822632	 0.722215677
236	 3220	 1382	 126846	 5	 9	 5	 2	 0.468631883	 0.027196161	 0.009742489	 0.009723692	 0.025391241	 0.002894563	 0.037669189	 0.721973629
237	 3250	 1395	 130096	 5	 9	 5	 2	 0.468643519	 0.027088568	 0.009744788	 0.009725980	 0.025275079	 0.002538883	 0.037524144	 0.721897021
238	 3265	 1403	 133361	 5	 9	 5	 2	 0.468652191	 0.027000625	 0.009745556	 0.009726740	 0.025180506	 0.002856125	 0.037415677	 0.721639352
239	 3300	 1418	 136661	 5	 9	 5	 2	 0.468663423	 0.026886130	 0.009749257	 0.009730430	 0.025056257	 0.003134558	 0.037274731	 0.721296435
240	 3340	 1434	 140001	 5	 9	 5	 2	 0.468674630	 0.026751139	 0.009749397	 0.009730566	 0.024911297	 0.003137754	 0.037133552	 0.720403450
241	 3375	 1448	 143376	 5	 9	 5	 2	 0.468688601	 0.026617327	 0.009755288	 0.009736467	 0.024765226	 0.002615847	 0.036956791	 0.720228301
242	 3395	 1456	 146771	 5	 9	 5	 2	 0.468697632	 0.026508768	 0.009760765	 0.009741946	 0.024646343	 0.002908248	 0.036842091	 0.719523978
243	 3430	 1470	 150201	 5	 9	 5	 2	 0.468709805	 0.026428943	 0.009763254	 0.009744430	 0.024559476	 0.002837516	 0.036686899	 0.720391838
244	 3460	 1482	 153661	 5	 9	 5	 2	 0.468721603	 0.026352388	 0.009763191	 0.009744358	 0.024477101	 0.002788854	 0.036535855	 0.721274704
245	 3485	 1492	 157146	 5	 9	 5	 2	 0.468733126	 0.026240834	 0.009762607	 0.009743765	 0.024357194	 0.002636037	 0.036387719	 0.721145342
246	 3515	 1504	 160661	 5	 9	 5	 2	 0.468742877	 0.026168535	 0.009765101	 0.009746251	 0.024278283	 0.002772302	 0.036261891	 0.721653907
247	 3550	 1519	 164211	 5	 9	 5	 2	 0.468754319	 0.026085102	 0.009766908	 0.009748045	 0.024187601	 0.003144030	 0.036113682	 0.722305242
248	 3595	 1538	 167806	 5	 9	 5	 2	 0.468768273	 0.025946790	 0.009768958	 0.009750081	 0.024037540	 0.002759954	 0.035932096	 0.722106215
249	 3640	 1557	 171446	 5	 9	 5	 2	 0.468779759	 0.025856808	 0.009770842	 0.009751959	 0.023939615	 0.002692870	 0.035781942	 0.722621693
250	 3670	 1571	 175116	 5	 9	 5	 2	 0.468790707	 0.025743193	 0.009771877	 0.009752984	 0.023816431	 0.002852359	 0.035638216	 0.722347969
251	 3710	 1588	 178826	 5	 9	 5	 2	 0.468803786	 0.025654193	 0.009774778	 0.009755886	 0.023719008	 0.002726248	 0.035465759	 0.723351013
252	 3745	 1604	 182571	 5	 9	 5	 2	 0.468813737	 0.025550361	 0.009777799	 0.009758890	 0.023605415	 0.002771740	 0.035333976	 0.723110279
253	 3780	 1618	 186351	 5	 9	 5	 2	 0.468824855	 0.025431191	 0.009782560	 0.009763638	 0.023474390	 0.002562933	 0.035186143	 0.722761533
254	 3815	 1632	 190166	 5	 9	 5	 2	 0.468834455	 0.025346449	 0.009784044	 0.009765120	 0.023381937	 0.002545295	 0.035058004	 0.722986106
255	 3845	 1647	 194011	 5	 9	 5	 2	 0.468843473	 0.025270857	 0.009785391	 0.009766450	 0.023299406	 0.002570101	 0.034937188	 0.723322582
256	 3880	 1661	 197891	 5	 9	 5	 2	 0.468852612	 0.025164107	 0.009786009	 0.009767062	 0.023183320	 0.002509497	 0.034814330	 0.722808884
257	 3915	 1675	 201806	 5	 9	 5	 2	 0.468860791	 0.025106001	 0.009785722	 0.009766774	 0.023120357	 0.002473466	 0.034704003	 0.723432417
258	 3945	 1689	 205751	 5	 9	 5	 2	 0.468868668	 0.025035333	 0.009791178	 0.009772223	 0.023041283	 0.002876508	 0.034597423	 0.723618423
259	 4000	 1712	 209751	 5	 9	 5	 2	 0.468879361	 0.024907923	 0.009792223	 0.009773264	 0.022902336	 0.002511363	 0.034452206	 0.722970319
260	 4040	 1729	 213791	 5	 9	 5	 2	 0.468887156	 0.024832858	 0.009794169	 0.009775203	 0.022819840	 0.002493282	 0.034345955	 0.723021352
261	 4080	 1746	 217871	 5	 9	 5	 2	 0.468895224	 0.024747982	 0.009794240	 0.009775271	 0.022727417	 0.002518594	 0.034235629	 0.722872133
262	 4120	 1762	 221991	 5	 9	 5	 2	 0.468904064	 0.024639556	 0.009795264	 0.009776292	 0.022608859	 0.002490670	 0.034114345	 0.722263788
263	 4155	 1777	 226146	 5	 9	 5	 2	 0.468912808	 0.024555396	 0.009795510	 0.009776535	 0.022517004	 0.002262565	 0.033993934	 0.722346401
264	 4180	 1788	 230326	 5	 9	 5	 2	 0.468919940	 0.024483584	 0.009795762	 0.009776786	 0.022438560	 0.002261103	 0.033895418	 0.722327256
265	 4205	 1798	 234531	 5	 9	 5	 2	 0.468926748	 0.024420262	 0.009797802	 0.009778827	 0.022368556	 0.002237308	 0.033801106	 0.722469338
266	 4230	 1808	 238761	 5	 9	 5	 2	 0.468933825	 0.024338542	 0.009799193	 0.009780219	 0.022278699	 0.002551156	 0.033702780	 0.722152340
267	 4280	 1828	 243041	 5	 9	 5	 2	 0.468941952	 0.024254864	 0.009800122	 0.009781143	 0.022186844	 0.002347976	 0.033589505	 0.722096506
268	 4315	 1843	 247356	 5	 9	 5	 2	 0.468949429	 0.024172853	 0.009802163	 0.009783163	 0.022096254	 0.002355583	 0.033484960	 0.721901821
269	 4350	 1857	 251706	 5	 9	 5	 2	 0.468956478	 0.024083035	 0.009803764	 0.009784765	 0.021997245	 0.002515099	 0.033386091	 0.721349327
270	 4395	 1875	 256101	 5	 9	 5	 2	 0.468964524	 0.023995287	 0.009804827	 0.009785824	 0.021900666	 0.002355239	 0.033272888	 0.721166361
271	 4440	 1893	 260541	 5	 9	 5	 2	 0.468972613	 0.023919269	 0.009804817	 0.009785808	 0.021817355	 0.002282461	 0.033158669	 0.721357934
272	 4475	 1907	 265016	 5	 9	 5	 2	 0.468979269	 0.023828215	 0.009804617	 0.009785601	 0.021717580	 0.002338775	 0.033064404	 0.720660653
273	 4520	 1927	 269536	 5	 9	 5	 2	 0.468985733	 0.023763667	 0.009805708	 0.009786684	 0.021646246	 0.002348396	 0.032972590	 0.720709765
274	 4560	 1945	 274096	 5	 9	 5	 2	 0.468993003	 0.023680804	 0.009806764	 0.009787735	 0.021554764	 0.002289795	 0.032869027	 0.720459535
275	 4600	 1962	 278696	 5	 9	 5	 2	 0.469000049	 0.023622064	 0.009807268	 0.009788233	 0.021489984	 0.002311304	 0.032768328	 0.720880968
276	 4640	 1978	 283336	 5	 9	 5	 2	 0.469007071	 0.023542763	 0.009807881	 0.009788834	 0.021402503	 0.002526554	 0.032667670	 0.720674683
277	 4695	 2000	 288031	 5	 9	 5	 2	 0.469015523	 0.023458196	 0.009811464	 0.009792405	 0.021307795	 0.002297966	 0.032546103	 0.720768199
278	 4740	 2019	 292771	 5	 9	 5	 2	 0.469022508	 0.023375855	 0.009813134	 0.009794067	 0.021216339	 0.002411880	 0.032445283	 0.720470081
279	 4800	 2045	 297571	 5	 9	 5	 2	 0.469029557	 0.023313783	 0.009815657	 0.009796589	 0.021146758	 0.002398012	 0.032343218	 0.720824471
280	 4855	 2072	 302426	 5	 9	 5	 2	 0.469036241	 0.023235237	 0.009815957	 0.009796886	 0.021059991	 0.002452672	 0.032246153	 0.720558412
281	 4910	 2096	 307336	 5	 9	 5	 2	 0.469044401	 0.023153482	 0.009816593	 0.009797513	 0.020969460	 0.002385589	 0.032127244	 0.720680621
282	 4960	 2116	 312296	 5	 9	 5	 2	 0.469052071	 0.023084766	 0.009817755	 0.009798670	 0.020893016	 0.002200749	 0.032015060	 0.721059610
283	 4995	 2130	 317291	 5	 9	 5	 2	 0.469059317	 0.023010324	 0.009819025	 0.009799931	 0.020810136	 0.002242185	 0.031908722	 0.721129614
284	 5045	 2151	 322336	 5	 9	 5	 2	 0.469066808	 0.022973978	 0.009822965	 0.009803869	 0.020768077	 0.002184446	 0.031798415	 0.722488124
285	 5085	 2167	 327421	 5	 9	 5	 2	 0.469073367	 0.022921709	 0.009824439	 0.009805338	 0.020709542	 0.002105244	 0.031701518	 0.723047698
286	 5125	 2183	 332546	 5	 9	 5	 2	 0.469079789	 0.022848122	 0.009827890	 0.009808784	 0.020626421	 0.002334274	 0.031606343	 0.722896719
287	 5180	 2205	 337726	 5	 9	 5	 2	 0.469086238	 0.022785535	 0.009828726	 0.009809615	 0.020556671	 0.002258692	 0.031510480	 0.723109724
288	 5240	 2229	 342966	 5	 9	 5	 2	 0.469092869	 0.022721781	 0.009831468	 0.009812352	 0.020484667	 0.002201300	 0.031411621	 0.723355896
289	 5295	 2251	 348261	 5	 9	 5	 2	 0.469098754	 0.022647634	 0.009831952	 0.009812833	 0.020402157	 0.002280717	 0.031323615	 0.723021078
290	 5365	 2279	 353626	 5	 9	 5	 2	 0.469105712	 0.022575045	 0.009834471	 0.009815333	 0.020320331	 0.002198793	 0.031219230	 0.723113432
291	 5420	 2302	 359046	 5	 9	 5	 2	 0.469112499	 0.022513152	 0.009836736	 0.009817575	 0.020250448	 0.002248943	 0.031117088	 0.723498042
292	 5480	 2327	 364526	 5	 9	 5	 2	 0.469119027	 0.022456668	 0.009837983	 0.009818812	 0.020187026	 0.002117196	 0.031018504	 0.723976502
293	 5540	 2351	 370066	 5	 9	 5	 2	 0.469124836	 0.022378560	 0.009838914	 0.009819732	 0.020099645	 0.002130643	 0.030930535	 0.723510288
294	 5615	 2381	 375681	 5	 9	 5	 2	 0.469131324	 0.022318252	 0.009841838	 0.009822641	 0.020031041	 0.002200874	 0.030831976	 0.723867080
295	 5675	 2406	 381356	 5	 9	 5	 2	 0.469138877	 0.022244533	 0.009845652	 0.009826437	 0.019946989	 0.002059173	 0.030716831	 0.724180603
296	 5725	 2426	 387081	 5	 9	 5	 2	 0.469144470	 0.022185945	 0.009847423	 0.009828197	 0.019880755	 0.002030631	 0.030631294	 0.724290158
297	 5775	 2448	 392856	 5	 9	 5	 2	 0.469150223	 0.022114287	 0.009848719	 0.009829487	 0.019800111	 0.002125196	 0.030543054	 0.724036515
298	 5845	 2477	 398701	 5	 9	 5	 2	 0.469157266	 0.022059955	 0.009854591	 0.009835333	 0.019736480	 0.002077526	 0.030434669	 0.724829799
299	 5900	 2499	 404601	 5	 9	 5	 2	 0.469163848	 0.022001567	 0.009859175	 0.009839902	 0.019668899	 0.002110659	 0.030333032	 0.725333582
300	 5960	 2523	 410561	 5	 9	 5	 2	 0.469170604	 0.021947231	 0.009865504	 0.009846210	 0.019604917	 0.002152371	 0.030228367	 0.726047508
301	 6035	 2553	 416596	 5	 9	 5	 2	 0.469178112	 0.021877746	 0.009870923	 0.009851619	 0.019524360	 0.002200814	 0.030111598	 0.726555457
302	 6105	 2581	 422701	 5	 9	 5	 2	 0.469186008	 0.021817744	 0.009876565	 0.009857245	 0.019454239	 0.002115282	 0.029988324	 0.727541296
303	 6180	 2611	 428881	 5	 9	 5	 2	 0.469193322	 0.021743463	 0.009882782	 0.009863436	 0.019367725	 0.002085368	 0.029873676	 0.727846905
304	 6240	 2635	 435121	 5	 9	 5	 2	 0.469200156	 0.021692590	 0.009887942	 0.009868579	 0.019307954	 0.002107974	 0.029766139	 0.728767356
305	 6305	 2661	 441426	 5	 9	 5	 2	 0.469206365	 0.021627392	 0.009893219	 0.009873851	 0.019231961	 0.002343467	 0.029668105	 0.728977875
306	 6400	 2699	 447826	 5	 9	 5	 2	 0.469213900	 0.021557132	 0.009897748	 0.009878360	 0.019150575	 0.002270244	 0.029548692	 0.729546067
307	 6475	 2729	 454301	 5	 9	 5	 2	 0.469220598	 0.021493940	 0.009902177	 0.009882780	 0.019077116	 0.002233578	 0.029442139	 0.730040038
308	 6555	 2761	 460856	 5	 9	 5	 2	 0.469228153	 0.021432769	 0.009906568	 0.009887159	 0.019005880	 0.002080988	 0.029321497	 0.730957520
309	 6610	 2784	 467466	 5	 9	 5	 2	 0.469234770	 0.021365144	 0.009909358	 0.009889932	 0.018928127	 0.002200703	 0.029215406	 0.731297171
310	 6685	 2814	 474151	 5	 9	 5	 2	 0.469241840	 0.021314812	 0.009912353	 0.009892916	 0.018869723	 0.002220642	 0.029101628	 0.732426774
311	 6760	 2845	 480911	 5	 9	 5	 2	 0.469249331	 0.021238380	 0.009917762	 0.009898318	 0.018780490	 0.002144851	 0.028980588	 0.732848500
312	 6825	 2872	 487736	 5	 9	 5	 2	 0.469256412	 0.021145756	 0.009920895	 0.009901439	 0.018674015	 0.002150795	 0.028865717	 0.732556083
313	 6900	 2902	 494636	 5	 9	 5	 2	 0.469263277	 0.021078378	 0.009923140	 0.009903662	 0.018596487	 0.002205413	 0.028753889	 0.733061834
314	 6970	 2932	 501606	 5	 9	 5	 2	 0.469270599	 0.021010165	 0.009927758	 0.009908246	 0.018516658	 0.002035011	 0.028634141	 0.733745233
315	 7035	 2958	 508641	 5	 9	 5	 2	 0.469276592	 0.020943484	 0.009929756	 0.009910236	 0.018439888	 0.001980277	 0.028535768	 0.733937993
316	 7085	 2979	 515726	 5	 9	 5	 2	 0.469282405	 0.020872594	 0.009932339	 0.009912806	 0.018357937	 0.002052424	 0.028439998	 0.733916867
317	 7150	 3007	 522876	 5	 9	 5	 2	 0.469288778	 0.020821486	 0.009932949	 0.009913411	 0.018299475	 0.001948419	 0.028334655	 0.734841706
318	 7200	 3027	 530076	 5	 9	 5	 2	 0.469293685	 0.020772966	 0.009934348	 0.009914805	 0.018243488	 0.002005239	 0.028253268	 0.735241190
319	 7270	 3057	 537346	 5	 9	 5	 2	 0.469300062	 0.020709250	 0.009935477	 0.009915922	 0.018170288	 0.001938667	 0.028147135	 0.735749844
320	 7335	 3085	 544681	 5	 9	 5	 2	 0.469305366	 0.020676743	 0.009937388	 0.009917823	 0.018132182	 0.001921217	 0.028058567	 0.736913718
321	 7385	 3106	 552066	 5	 9	 5	 2	 0.469311463	 0.020611987	 0.009939818	 0.009920245	 0.018056967	 0.001928738	 0.027956392	 0.737290685
322	 7440	 3128	 559506	 5	 9	 5	 2	 0.469317444	 0.020542263	 0.009941322	 0.009921747	 0.017976504	 0.001948053	 0.027855817	 0.737449665
323	 7500	 3152	 567006	 5	 9	 5	 2	 0.469322926	 0.020486398	 0.009944154	 0.009924561	 0.017911067	 0.001907322	 0.027763293	 0.737895101
324	 7555	 3174	 574561	 5	 9	 5	 2	 0.469328583	 0.020421024	 0.009948310	 0.009928686	 0.017833939	 0.001987136	 0.027667503	 0.738087006
325	 7615	 3199	 582176	 5	 9	 5	 2	 0.469334032	 0.020363025	 0.009949513	 0.009929881	 0.017766823	 0.001977345	 0.027574922	 0.738461752
326	 7695	 3231	 589871	 5	 9	 5	 2	 0.469339918	 0.020313819	 0.009951020	 0.009931383	 0.017709558	 0.002049792	 0.027474549	 0.739368591
327	 7765	 3259	 597636	 5	 9	 5	 2	 0.469346094	 0.020249469	 0.009951892	 0.009932252	 0.017635216	 0.001879894	 0.027368842	 0.739873047
328	 7825	 3283	 605461	 5	 9	 5	 2	 0.469351043	 0.020204799	 0.009952416	 0.009932774	 0.017583609	 0.001945531	 0.027283844	 0.740540785
329	 7895	 3311	 613356	 5	 9	 5	 2	 0.469356673	 0.020143104	 0.009953046	 0.009933400	 0.017512325	 0.002013875	 0.027186813	 0.740914510
330	 7965	 3341	 621321	 5	 9	 5	 2	 0.469362550	 0.020078234	 0.009954077	 0.009934421	 0.017437082	 0.001990715	 0.027085168	 0.741299968
331	 8025	 3366	 629346	 5	 9	 5	 2	 0.469368196	 0.020003786	 0.009954774	 0.009935108	 0.017350906	 0.001977263	 0.026987146	 0.741233842
332	 8090	 3393	 637436	 5	 9	 5	 2	 0.469373415	 0.019939886	 0.009955458	 0.009935780	 0.017276803	 0.001899246	 0.026896230	 0.741363610
333	 8150	 3418	 645586	 5	 9	 5	 2	 0.469378125	 0.019887462	 0.009955987	 0.009936299	 0.017215965	 0.001920390	 0.026813897	 0.741684870
334	 8205	 3442	 653791	 5	 9	 5	 2	 0.469383397	 0.019813368	 0.009956593	 0.009936900	 0.017129968	 0.002066621	 0.026721450	 0.741478016
335	 8285	 3476	 662076	 5	 9	 5	 2	 0.469389562	 0.019741548	 0.009957806	 0.009938108	 0.017046138	 0.001913526	 0.026612937	 0.741802679
336	 8350	 3502	 670426	 5	 9	 5	 2	 0.469394483	 0.019667775	 0.009958275	 0.009938574	 0.016960369	 0.001838013	 0.026525999	 0.741452727
337	 8415	 3529	 678841	 5	 9	 5	 2	 0.469398896	 0.019605226	 0.009958524	 0.009938821	 0.016887648	 0.001844565	 0.026447793	 0.741280202
338	 8475	 3554	 687316	 5	 9	 5	 2	 0.469403569	 0.019528813	 0.009958781	 0.009939076	 0.016798726	 0.001763066	 0.026364737	 0.740717132
339	 8525	 3574	 695841	 5	 9	 5	 2	 0.469407784	 0.019459445	 0.009959072	 0.009939362	 0.016717861	 0.001843071	 0.026289584	 0.740196000
340	 8600	 3604	 704441	 5	 9	 5	 2	 0.469412273	 0.019425820	 0.009959576	 0.009939859	 0.016678408	 0.001785004	 0.026209301	 0.741180382
341	 8665	 3630	 713106	 5	 9	 5	 2	 0.469416495	 0.019366104	 0.009959605	 0.009939885	 0.016608801	 0.001685023	 0.026133577	 0.741043005
342	 8705	 3646	 721811	 5	 9	 5	 2	 0.469420160	 0.019304851	 0.009959877	 0.009940156	 0.016537174	 0.001821555	 0.026067654	 0.740567259
343	 8785	 3678	 730596	 5	 9	 5	 2	 0.469424657	 0.019251161	 0.009960363	 0.009940638	 0.016474173	 0.001783103	 0.025986549	 0.740812555
344	 8840	 3700	 739436	 5	 9	 5	 2	 0.469428943	 0.019187746	 0.009960947	 0.009941222	 0.016399669	 0.001725145	 0.025909021	 0.740581701
345	 8895	 3723	 748331	 5	 9	 5	 2	 0.469433120	 0.019127469	 0.009961169	 0.009941441	 0.016328968	 0.001954830	 0.025833221	 0.740421382
346	 8980	 3757	 757311	 5	 9	 5	 2	 0.469437956	 0.019059343	 0.009962032	 0.009942302	 0.016248584	 0.001799565	 0.025745189	 0.740306995
347	 9055	 3789	 766366	 5	 9	 5	 2	 0.469441992	 0.019016610	 0.009962770	 0.009943038	 0.016197984	 0.001945066	 0.025671495	 0.740767545
348	 9130	 3820	 775496	 5	 9	 5	 2	 0.469446701	 0.018950553	 0.009963240	 0.009943506	 0.016120090	 0.001742465	 0.025585234	 0.740683201
349	 9190	 3844	 784686	 5	 9	 5	 2	 0.469450791	 0.018889218	 0.009963608	 0.009943873	 0.016047712	 0.001898666	 0.025510080	 0.740460962
350	 9260	 3872	 793946	 5	 9	 5	 2	 0.469456180	 0.018809733	 0.009963805	 0.009944069	 0.015953954	 0.001932310	 0.025410722	 0.740228197
351	 9340	 3904	 803286	 5	 9	 5	 2	 0.469461496	 0.018748223	 0.009964386	 0.009944642	 0.015881023	 0.001821013	 0.025312316	 0.740675936
352	 9410	 3932	 812696	 5	 9	 5	 2	 0.469466373	 0.018691270	 0.009964722	 0.009944974	 0.015813535	 0.001797885	 0.025221704	 0.741078790
353	 9475	 3959	 822171	 5	 9	 5	 2	 0.469471330	 0.018616345	 0.009964642	 0.009944889	 0.015724956	 0.001716020	 0.025129269	 0.740823201
354	 9555	 3991	 831726	 5	 9	 5	 2	 0.469475219	 0.018554205	 0.009965035	 0.009945280	 0.015651090	 0.001669333	 0.025056501	 0.740494655
355	 9615	 4017	 841341	 5	 9	 5	 2	 0.469478928	 0.018496273	 0.009965234	 0.009945479	 0.015582241	 0.001617276	 0.024986916	 0.740238322
356	 9670	 4040	 851011	 5	 9	 5	 2	 0.469482351	 0.018450445	 0.009965341	 0.009945585	 0.015527746	 0.001720472	 0.024922512	 0.740312395
357	 9735	 4066	 860746	 5	 9	 5	 2	 0.469486797	 0.018404003	 0.009965052	 0.009945291	 0.015472720	 0.001737589	 0.024838611	 0.740943338
358	 9800	 4092	 870546	 5	 9	 5	 2	 0.469490665	 0.018365722	 0.009965337	 0.009945571	 0.015426983	 0.001729601	 0.024765407	 0.741587740
359	 9870	 4120	 880416	 5	 9	 5	 2	 0.469494813	 0.018323995	 0.009966278	 0.009946508	 0.015376674	 0.001730995	 0.024686643	 0.742263539
360	 9930	 4144	 890346	 5	 9	 5	 2	 0.469499027	 0.018257143	 0.009966977	 0.009947204	 0.015296491	 0.001792326	 0.024606357	 0.741968546
361	 10010	 4176	 900356	 5	 9	 5	 2	 0.469503610	 0.018193064	 0.009967712	 0.009947938	 0.015219470	 0.001785000	 0.024518754	 0.742006048
362	 10085	 4206	 910441	 5	 9	 5	 2	 0.469508042	 0.018122097	 0.009968143	 0.009948367	 0.015134283	 0.001700281	 0.024433747	 0.741683085
363	 10160	 4237	 920601	 5	 9	 5	 2	 0.469512157	 0.018061832	 0.009968791	 0.009949013	 0.015061639	 0.001571780	 0.024354554	 0.741620317
364	 10225	 4263	 930826	 5	 9	 5	 2	 0.469516226	 0.018017660	 0.009971065	 0.009951289	 0.015007130	 0.001688787	 0.024275968	 0.742201490
365	 10290	 4289	 941116	 5	 9	 5	 2	 0.469520992	 0.017954290	 0.009973862	 0.009954089	 0.014929119	 0.001579880	 0.024183626	 0.742415114
366	 10345	 4312	 951461	 5	 9	 5	 2	 0.469524698	 0.017913561	 0.009974858	 0.009955084	 0.014879445	 0.001598953	 0.024111554	 0.742945112
367	 10410	 4338	 961871	 5	 9	 5	 2	 0.469528091	 0.017861696	 0.009975320	 0.009955545	 0.014816652	 0.001601192	 0.024045392	 0.742832385
368	 10480	 4366	 972351	 5	 9	 5	 2	 0.469531820	 0.017804347	 0.009976541	 0.009956764	 0.014746640	 0.001587319	 0.023972468	 0.742699814
369	 10545	 4392	 982896	 5	 9	 5	 2	 0.469535253	 0.017747434	 0.009976899	 0.009957120	 0.014677633	 0.001704206	 0.023905143	 0.742410724
370	 10635	 4428	 993531	 5	 9	 5	 2	 0.469539761	 0.017686424	 0.009977960	 0.009958179	 0.014603078	 0.001555926	 0.023816422	 0.742614641
371	 10695	 4453	 1004226	 5	 9	 5	 2	 0.469543093	 0.017636505	 0.009978662	 0.009958879	 0.014542097	 0.001543813	 0.023750654	 0.742569229
372	 10755	 4477	 1014981	 5	 9	 5	 2	 0.469546524	 0.017582285	 0.009979310	 0.009959526	 0.014475847	 0.001653922	 0.023682730	 0.742409578
373	 10840	 4512	 1025821	 5	 9	 5	 2	 0.469550562	 0.017543078	 0.009979678	 0.009959891	 0.014427946	 0.001554851	 0.023602528	 0.743271169
374	 10915	 4542	 1036736	 5	 9	 5	 2	 0.469553688	 0.017483728	 0.009979615	 0.009959826	 0.014355766	 0.001492421	 0.023540263	 0.742715898
375	 11000	 4576	 1047736	 5	 9	 5	 2	 0.469556671	 0.017429743	 0.009979631	 0.009959840	 0.014289959	 0.001509524	 0.023480679	 0.742301508
376	 11085	 4610	 1058821	 5	 9	 5	 2	 0.469559931	 0.017375835	 0.009980325	 0.009960533	 0.014223668	 0.001513152	 0.023415399	 0.742068692
377	 11170	 4645	 1069991	 5	 9	 5	 2	 0.469563149	 0.017327650	 0.009980648	 0.009960855	 0.014164538	 0.001583568	 0.023350780	 0.742058736
378	 11240	 4675	 1081231	 5	 9	 5	 2	 0.469566636	 0.017272744	 0.009981162	 0.009961369	 0.014096953	 0.001540630	 0.023280541	 0.741939115
379	 11320	 4709	 1092551	 5	 9	 5	 2	 0.469569947	 0.017236230	 0.009981775	 0.009961979	 0.014051755	 0.001405203	 0.023213669	 0.742503502
380	 11370	 4730	 1103921	 5	 9	 5	 2	 0.469572606	 0.017189765	 0.009981999	 0.009962201	 0.013994560	 0.001667601	 0.023159812	 0.742223842
381	 11460	 4766	 1115381	 5	 9	 5	 2	 0.469576975	 0.017144194	 0.009982722	 0.009962921	 0.013938028	 0.001439385	 0.023071072	 0.743103475
382	 11515	 4788	 1126896	 5	 9	 5	 2	 0.469579851	 0.017097877	 0.009983041	 0.009963239	 0.013880789	 0.001439215	 0.023012451	 0.742983753
383	 11590	 4818	 1138486	 5	 9	 5	 2	 0.469582635	 0.017056504	 0.009983623	 0.009963819	 0.013829374	 0.001590757	 0.022955584	 0.743021987
384	 11685	 4858	 1150171	 5	 9	 5	 2	 0.469586168	 0.017002608	 0.009983861	 0.009964055	 0.013762673	 0.001535702	 0.022883196	 0.743017186
385	 11755	 4888	 1161926	 5	 9	 5	 2	 0.469589741	 0.016947986	 0.009984538	 0.009964730	 0.013694643	 0.001375320	 0.022809741	 0.743015280
386	 11805	 4908	 1173731	 5	 9	 5	 2	 0.469592294	 0.016902753	 0.009984596	 0.009964787	 0.013638582	 0.001384950	 0.022757130	 0.742745392
387	 11860	 4930	 1185591	 5	 9	 5	 2	 0.469594841	 0.016850998	 0.009984661	 0.009964851	 0.013574339	 0.001392208	 0.022704505	 0.742187426
388	 11925	 4958	 1197516	 5	 9	 5	 2	 0.469597372	 0.016806668	 0.009984762	 0.009964951	 0.013519194	 0.001459769	 0.022652095	 0.741947638
389	 12020	 4996	 1209536	 5	 9	 5	 2	 0.469600357	 0.016762539	 0.009985336	 0.009965523	 0.013463869	 0.001539270	 0.022590144	 0.742028867
390	 12105	 5030	 1221641	 5	 9	 5	 2	 0.469603793	 0.016703697	 0.009985720	 0.009965905	 0.013390253	 0.001393116	 0.022518593	 0.741773547
391	 12170	 5058	 1233811	 5	 9	 5	 2	 0.469606258	 0.016667993	 0.009986116	 0.009966298	 0.013345392	 0.001475675	 0.022467122	 0.741883762
392	 12245	 5088	 1246056	 5	 9	 5	 2	 0.469609312	 0.016635389	 0.009986797	 0.009966978	 0.013304138	 0.001351229	 0.022403200	 0.742545251
393	 12300	 5110	 1258356	 5	 9	 5	 2	 0.469611797	 0.016595450	 0.009987696	 0.009967877	 0.013253486	 0.001425383	 0.022351046	 0.742491005
394	 12385	 5147	 1270741	 5	 9	 5	 2	 0.469614637	 0.016560236	 0.009987934	 0.009968114	 0.013209186	 0.001522893	 0.022291302	 0.742901248
395	 12470	 5182	 1283211	 5	 9	 5	 2	 0.469617555	 0.016530237	 0.009988740	 0.009968920	 0.013170946	 0.001428491	 0.022229740	 0.743609104
396	 12555	 5216	 1295766	 5	 9	 5	 2	 0.469620345	 0.016495797	 0.009989149	 0.009969325	 0.013127385	 0.001487412	 0.022170722	 0.744035171
397	 12635	 5248	 1308401	 5	 9	 5	 2	 0.469623288	 0.016444454	 0.009989237	 0.009969413	 0.013062742	 0.001525516	 0.022108308	 0.743813319
398	 12735	 5288	 1321136	 5	 9	 5	 2	 0.469626546	 0.016395563	 0.009989517	 0.009969691	 0.013000925	 0.001463811	 0.022038990	 0.743934409
399	 12825	 5325	 1333961	 5	 9	 5	 2	 0.469629537	 0.016353400	 0.009989779	 0.009969951	 0.012947510	 0.001447515	 0.021975146	 0.744177109
400	 12915	 5361	 1346876	 5	 9	 5	 2	 0.469632502	 0.016306903	 0.009989922	 0.009970093	 0.012888620	 0.001403282	 0.021911709	 0.744209563
401	 12995	 5394	 1359871	 5	 9	 5	 2	 0.469635568	 0.016269351	 0.009990659	 0.009970829	 0.012840503	 0.001347407	 0.021845876	 0.744733281
402	 13060	 5420	 1372931	 5	 9	 5	 2	 0.469638035	 0.016226485	 0.009991229	 0.009971397	 0.012785701	 0.001378178	 0.021792784	 0.744580619
403	 13155	 5458	 1386086	 5	 9	 5	 2	 0.469640579	 0.016186042	 0.009991391	 0.009971557	 0.012734209	 0.001333648	 0.021737890	 0.744600424
404	 13245	 5496	 1399331	 5	 9	 5	 2	 0.469643038	 0.016148017	 0.009991835	 0.009971999	 0.012685491	 0.001381067	 0.021684704	 0.744673187
405	 13350	 5538	 1412681	 5	 9	 5	 2	 0.469645608	 0.016111218	 0.009992307	 0.009972468	 0.012638242	 0.001337460	 0.021628968	 0.744890755
406	 13445	 5577	 1426126	 5	 9	 5	 2	 0.469647975	 0.016078165	 0.009992846	 0.009973005	 0.012595651	 0.001324685	 0.021577520	 0.745134989
407	 13535	 5617	 1439661	 5	 9	 5	 2	 0.469650365	 0.016040044	 0.009993303	 0.009973461	 0.012546589	 0.001380396	 0.021525441	 0.745166784
408	 13635	 5659	 1453296	 5	 9	 5	 2	 0.469652972	 0.016002929	 0.009993560	 0.009973716	 0.012498900	 0.001288582	 0.021468474	 0.745415303
409	 13740	 5701	 1467036	 5	 9	 5	 2	 0.469655258	 0.015969650	 0.009993791	 0.009973946	 0.012456077	 0.001390462	 0.021418410	 0.745603875
410	 13845	 5743	 1480881	 5	 9	 5	 2	 0.469657849	 0.015923432	 0.009994268	 0.009974421	 0.012396383	 0.001356575	 0.021361506	 0.745426472
411	 13950	 5786	 1494831	 5	 9	 5	 2	 0.469660378	 0.015878370	 0.009994371	 0.009974523	 0.012338362	 0.001386991	 0.021305831	 0.745259361
412	 14065	 5832	 1508896	 5	 9	 5	 2	 0.469662970	 0.015832920	 0.009994570	 0.009974720	 0.012279656	 0.001318000	 0.021248634	 0.745126490
413	 14150	 5869	 1523046	 5	 9	 5	 2	 0.469665497	 0.015791576	 0.009994934	 0.009975081	 0.012226004	 0.001321350	 0.021192698	 0.745142317
414	 14260	 5913	 1537306	 5	 9	 5	 2	 0.469668041	 0.015748993	 0.009995325	 0.009975470	 0.012170631	 0.001238846	 0.021136252	 0.745117593
415	 14355	 5953	 1551661	 5	 9	 5	 2	 0.469670151	 0.015714905	 0.009995944	 0.009976088	 0.012125978	 0.001279459	 0.021089296	 0.745160221
416	 14475	 6002	 1566136	 5	 9	 5	 2	 0.469672319	 0.015679974	 0.009996314	 0.009976455	 0.012080368	 0.001278528	 0.021040959	 0.745211925
417	 14585	 6048	 1580721	 5	 9	 5	 2	 0.469674639	 0.015651532	 0.009996576	 0.009976714	 0.012043210	 0.001313019	 0.020989119	 0.745697418
418	 14690	 6090	 1595411	 5	 9	 5	 2	 0.469677048	 0.015609268	 0.009996737	 0.009976873	 0.011988098	 0.001301929	 0.020935145	 0.745601108
419	 14795	 6133	 1610206	 5	 9	 5	 2	 0.469679432	 0.015566483	 0.009997065	 0.009977201	 0.011932061	 0.001370130	 0.020881594	 0.745464296
420	 14950	 6195	 1625156	 5	 9	 5	 2	 0.469681872	 0.015530491	 0.009997661	 0.009977794	 0.011884566	 0.001285862	 0.020826642	 0.745703042
421	 15085	 6250	 1640241	 5	 9	 5	 2	 0.469683951	 0.015493928	 0.009997977	 0.009978108	 0.011836480	 0.001251204	 0.020779684	 0.745628655
422	 15230	 6309	 1655471	 5	 9	 5	 2	 0.469685965	 0.015455089	 0.009998051	 0.009978181	 0.011785532	 0.001233048	 0.020734118	 0.745394111
423	 15350	 6361	 1670821	 5	 9	 5	 2	 0.469687933	 0.015424543	 0.009998362	 0.009978489	 0.011745182	 0.001235180	 0.020689492	 0.745525457
424	 15470	 6413	 1686291	 5	 9	 5	 2	 0.469689948	 0.015392499	 0.009998782	 0.009978908	 0.011702708	 0.001260595	 0.020643693	 0.745627188
425	 15615	 6472	 1701906	 5	 9	 5	 2	 0.469692188	 0.015362889	 0.009999324	 0.009979447	 0.011663270	 0.001231504	 0.020592672	 0.746036704
426	 15735	 6523	 1717641	 5	 9	 5	 2	 0.469694301	 0.015331470	 0.009999661	 0.009979781	 0.011621564	 0.001195885	 0.020544415	 0.746259735
427	 15870	 6579	 1733511	 5	 9	 5	 2	 0.469696291	 0.015297923	 0.009999897	 0.009980015	 0.011577069	 0.001238827	 0.020498872	 0.746281203
428	 16010	 6636	 1749521	 5	 9	 5	 2	 0.469698305	 0.015262849	 0.010000116	 0.009980233	 0.011530492	 0.001232232	 0.020452663	 0.746252422
429	 16150	 6695	 1765671	 5	 9	 5	 2	 0.469700312	 0.015224237	 0.010000221	 0.009980338	 0.011479241	 0.001226313	 0.020406518	 0.746047754
430	 16295	 6758	 1781966	 5	 9	 5	 2	 0.469702225	 0.015189210	 0.010000442	 0.009980556	 0.011432553	 0.001251831	 0.020362448	 0.745942240
431	 16440	 6818	 1798406	 5	 9	 5	 2	 0.469704325	 0.015153032	 0.010001034	 0.009981147	 0.011383922	 0.001161943	 0.020313955	 0.745941968
432	 16560	 6866	 1814966	 5	 9	 5	 2	 0.469706216	 0.015124137	 0.010001605	 0.009981715	 0.011344929	 0.001202665	 0.020270176	 0.746127550
433	 16700	 6922	 1831666	 5	 9	 5	 2	 0.469708303	 0.015090737	 0.010001970	 0.009982079	 0.011300042	 0.001179483	 0.020221764	 0.746262166
434	 16835	 6976	 1848501	 5	 9	 5	 2	 0.469710255	 0.015060673	 0.010002331	 0.009982437	 0.011259540	 0.001159110	 0.020176375	 0.746450882
435	 16955	 7027	 1865456	 5	 9	 5	 2	 0.469712189	 0.015030543	 0.010002515	 0.009982620	 0.011219043	 0.001253205	 0.020131292	 0.746625881
436	 17105	 7088	 1882561	 5	 9	 5	 2	 0.469714173	 0.014998976	 0.010002791	 0.009982895	 0.011176468	 0.001177875	 0.020084944	 0.746777078
437	 17265	 7152	 1899826	 5	 9	 5	 2	 0.469716108	 0.014971360	 0.010003560	 0.009983661	 0.011138689	 0.001179587	 0.020039634	 0.747087477
438	 17430	 7218	 1917256	 5	 9	 5	 2	 0.469718072	 0.014945663	 0.010003823	 0.009983922	 0.011103890	 0.001187657	 0.019993558	 0.747523938
439	 17590	 7284	 1934846	 5	 9	 5	 2	 0.469720019	 0.014913769	 0.010003962	 0.009984060	 0.011060798	 0.001187525	 0.019947758	 0.747641358
440	 17750	 7350	 1952596	 5	 9	 5	 2	 0.469721949	 0.014889611	 0.010004142	 0.009984238	 0.011028040	 0.001205794	 0.019902256	 0.748136813
441	 17920	 7419	 1970516	 5	 9	 5	 2	 0.469723780	 0.014859221	 0.010004433	 0.009984527	 0.010986708	 0.001219350	 0.019859010	 0.748235726
442	 18085	 7486	 1988601	 5	 9	 5	 2	 0.469725842	 0.014826727	 0.010004756	 0.009984847	 0.010942427	 0.001177207	 0.019810171	 0.748440150
443	 18255	 7554	 2006856	 5	 9	 5	 2	 0.469727802	 0.014795834	 0.010005307	 0.009985397	 0.010900024	 0.001218486	 0.019763652	 0.748638657
444	 18460	 7636	 2025316	 5	 9	 5	 2	 0.469729797	 0.014766737	 0.010005978	 0.009986066	 0.010859878	 0.001137352	 0.019716175	 0.748965623
445	 18625	 7703	 2043941	 5	 9	 5	 2	 0.469731560	 0.014735770	 0.010006620	 0.009986708	 0.010817138	 0.001166384	 0.019674120	 0.748992596
446	 18810	 7779	 2062751	 5	 9	 5	 2	 0.469733310	 0.014705135	 0.010006825	 0.009986910	 0.010775178	 0.001177124	 0.019632293	 0.749027894
447	 19000	 7856	 2081751	 5	 9	 5	 2	 0.469735081	 0.014676210	 0.010007243	 0.009987326	 0.010735280	 0.001138287	 0.019589879	 0.749173088
448	 19175	 7928	 2100926	 5	 9	 5	 2	 0.469736889	 0.014648228	 0.010007670	 0.009987750	 0.010696595	 0.001134455	 0.019546475	 0.749405136
449	 19355	 8002	 2120281	 5	 9	 5	 2	 0.469738634	 0.014622607	 0.010008182	 0.009988259	 0.010661000	 0.001164818	 0.019504494	 0.749704518
450	 19555	 8086	 2139836	 5	 9	 5	 2	 0.469740590	 0.014601665	 0.010008875	 0.009988949	 0.010631605	 0.001179857	 0.019457335	 0.750445246
451	 19745	 8163	 2159581	 5	 9	 5	 2	 0.469742441	 0.014574302	 0.010009340	 0.009989412	 0.010593555	 0.001162161	 0.019412598	 0.750765150
452	 19935	 8240	 2179516	 5	 9	 5	 2	 0.469744263	 0.014543364	 0.010010004	 0.009990074	 0.010550320	 0.001139288	 0.019368445	 0.750879260
453	 20120	 8321	 2199636	 5	 9	 5	 2	 0.469746032	 0.014513098	 0.010010298	 0.009990366	 0.010508280	 0.001142101	 0.019325510	 0.750981380
454	 20325	 8406	 2219961	 5	 9	 5	 2	 0.469747838	 0.014480700	 0.010010502	 0.009990567	 0.010463294	 0.001106924	 0.019281541	 0.751013619
455	 20545	 8494	 2240506	 5	 9	 5	 2	 0.469749515	 0.014450264	 0.010010732	 0.009990796	 0.010420911	 0.001124967	 0.019240659	 0.751027504
456	 20750	 8577	 2261256	 5	 9	 5	 2	 0.469751077	 0.014424160	 0.010011037	 0.009991098	 0.010384390	 0.001120021	 0.019202479	 0.751161384
457	 20955	 8659	 2282211	 5	 9	 5	 2	 0.469752779	 0.014398445	 0.010011878	 0.009991937	 0.010347826	 0.001145627	 0.019160787	 0.751453709
458	 21165	 8743	 2303376	 5	 9	 5	 2	 0.469754622	 0.014373521	 0.010012496	 0.009992551	 0.010312518	 0.001072053	 0.019115562	 0.751927721
459	 21360	 8822	 2324736	 5	 9	 5	 2	 0.469756256	 0.014346566	 0.010013049	 0.009993102	 0.010274377	 0.001104056	 0.019075367	 0.752099088
460	 21560	 8903	 2346296	 5	 9	 5	 2	 0.469757822	 0.014323203	 0.010013512	 0.009993562	 0.010241276	 0.001109761	 0.019036750	 0.752397510
461	 21780	 8991	 2368076	 5	 9	 5	 2	 0.469759521	 0.014295128	 0.010013760	 0.009993808	 0.010201730	 0.001073886	 0.018994783	 0.752581801
462	 21985	 9073	 2390061	 5	 9	 5	 2	 0.469761153	 0.014267392	 0.010014319	 0.009994364	 0.010162278	 0.001128409	 0.018954384	 0.752722530
463	 22220	 9167	 2412281	 5	 9	 5	 2	 0.469762774	 0.014244899	 0.010014686	 0.009994729	 0.010130312	 0.001082993	 0.018914175	 0.753133510
464	 22450	 9260	 2434731	 5	 9	 5	 2	 0.469764382	 0.014220108	 0.010015106	 0.009995147	 0.010095004	 0.001098799	 0.018874195	 0.753415335
465	 22695	 9358	 2457426	 5	 9	 5	 2	 0.469766107	 0.014195662	 0.010015786	 0.009995824	 0.010059863	 0.001074602	 0.018831197	 0.753837466
466	 22935	 9456	 2480361	 5	 9	 5	 2	 0.469767738	 0.014169267	 0.010016457	 0.009996491	 0.010021913	 0.001084202	 0.018790465	 0.754066885
467	 23195	 9562	 2503556	 5	 9	 5	 2	 0.469769378	 0.014143069	 0.010016893	 0.009996924	 0.009984401	 0.001062461	 0.018749417	 0.754320438
468	 46390	 9562	 2549946	 10	 23	 7	 3	 0.469892040	 0.010915288	 0.004355418	 0.004323568	 0.010008689	 0.001075325	 0.015371422	 0.710102714
469	 46890	 9663	 2596836	 10	 23	 7	 3	 0.469893750	 0.010880772	 0.004355809	 0.004323950	 0.009970864	 0.001061836	 0.015319034	 0.710277931
470	 47350	 9756	 2644186	 10	 23	 7	 3	 0.469895434	 0.010845677	 0.004356202	 0.004324333	 0.009932382	 0.001089297	 0.015267293	 0.710386392
471	 47840	 9855	 2692026	 10	 23	 7	 3	 0.469897080	 0.010811913	 0.004356476	 0.004324600	 0.009895382	 0.001014453	 0.015216559	 0.710535996
472	 48250	 9937	 2740276	 10	 23	 7	 3	 0.469898543	 0.010779631	 0.004356683	 0.004324801	 0.009860007	 0.001048069	 0.015171321	 0.710526804
473	 48750	 10037	 2789026	 10	 23	 7	 3	 0.469900204	 0.010746606	 0.004357052	 0.004325159	 0.009823728	 0.001055500	 0.015119783	 0.710764574
474	 49230	 10133	 2838256	 10	 23	 7	 3	 0.469901952	 0.010711822	 0.004357371	 0.004325472	 0.009785523	 0.001052386	 0.015065368	 0.711022954
475	 49780	 10244	 2888036	 10	 23	 7	 3	 0.469903633	 0.010681467	 0.004357766	 0.004325857	 0.009752108	 0.001057860	 0.015012834	 0.711489059
476	 50260	 10341	 2938296	 10	 23	 7	 3	 0.469905387	 0.010647343	 0.004358173	 0.004326254	 0.009714538	 0.001039930	 0.014957827	 0.711824203
477	 50780	 10445	 2989076	 10	 23	 7	 3	 0.469907060	 0.010616825	 0.004358481	 0.004326556	 0.009680941	 0.001077721	 0.014905187	 0.712290635
478	 51300	 10549	 3040376	 10	 23	 7	 3	 0.469908859	 0.010583680	 0.004358897	 0.004326958	 0.009644393	 0.001028900	 0.014848352	 0.712784864
479	 51780	 10645	 3092156	 10	 23	 7	 3	 0.469910486	 0.010551563	 0.004359205	 0.004327259	 0.009608996	 0.001099147	 0.014796769	 0.713099103
480	 52350	 10762	 3144506	 10	 23	 7	 3	 0.469912467	 0.010515903	 0.004359633	 0.004327676	 0.009569630	 0.001047401	 0.014733733	 0.713729733
481	 52850	 10863	 3197356	 10	 23	 7	 3	 0.469914189	 0.010477473	 0.004359992	 0.004328026	 0.009527219	 0.001053557	 0.014678697	 0.713787651
482	 53410	 10977	 3250766	 10	 23	 7	 3	 0.469915947	 0.010443934	 0.004360523	 0.004328543	 0.009490078	 0.001004115	 0.014622324	 0.714245811
483	 53850	 11068	 3304616	 10	 23	 7	 3	 0.469917503	 0.010406615	 0.004360797	 0.004328810	 0.009448867	 0.001017215	 0.014572239	 0.714139782
484	 54360	 11170	 3358976	 10	 23	 7	 3	 0.469919011	 0.010371514	 0.004361048	 0.004329058	 0.009410078	 0.001014702	 0.014523533	 0.714117894
485	 54840	 11267	 3413816	 10	 23	 7	 3	 0.469920464	 0.010339400	 0.004361225	 0.004329230	 0.009374589	 0.001029555	 0.014476428	 0.714223172
486	 55340	 11368	 3469156	 10	 23	 7	 3	 0.469922083	 0.010303121	 0.004361530	 0.004329527	 0.009334418	 0.001016473	 0.014423774	 0.714315242
487	 55810	 11463	 3524966	 10	 23	 7	 3	 0.469923642	 0.010270180	 0.004361750	 0.004329742	 0.009297943	 0.001001773	 0.014372914	 0.714551007
488	 56310	 11563	 3581276	 10	 23	 7	 3	 0.469925033	 0.010244371	 0.004361983	 0.004329971	 0.009269317	 0.001017624	 0.014327346	 0.715022209
489	 56820	 11668	 3638096	 10	 23	 7	 3	 0.469926458	 0.010213952	 0.004362169	 0.004330154	 0.009235600	 0.001006748	 0.014280535	 0.715235947
490	 57330	 11774	 3695426	 10	 23	 7	 3	 0.469927917	 0.010179171	 0.004362392	 0.004330374	 0.009197014	 0.000986224	 0.014232436	 0.715209325
491	 57820	 11874	 3753246	 10	 23	 7	 3	 0.469929353	 0.010148482	 0.004362486	 0.004330467	 0.009162991	 0.001023677	 0.014184940	 0.715440639
492	 58330	 11977	 3811576	 10	 23	 7	 3	 0.469930849	 0.010117659	 0.004362651	 0.004330628	 0.009128762	 0.000996407	 0.014135294	 0.715772848
493	 58810	 12074	 3870386	 10	 23	 7	 3	 0.469932239	 0.010089137	 0.004362796	 0.004330770	 0.009097071	 0.000968519	 0.014089007	 0.716099943
494	 59330	 12179	 3929716	 10	 23	 7	 3	 0.469933523	 0.010056425	 0.004362932	 0.004330902	 0.009060712	 0.000959591	 0.014046122	 0.715957384
495	 59800	 12273	 3989516	 10	 23	 7	 3	 0.469934902	 0.010027788	 0.004363168	 0.004331131	 0.009028804	 0.000967349	 0.013999899	 0.716275716
496	 60260	 12369	 4049776	 10	 23	 7	 3	 0.469936255	 0.010000351	 0.004363357	 0.004331315	 0.008998230	 0.000982853	 0.013954433	 0.716643302
497	 60810	 12480	 4110586	 10	 23	 7	 3	 0.469937799	 0.009963849	 0.004363579	 0.004331531	 0.008957537	 0.000941102	 0.013902327	 0.716703679
498	 61240	 12568	 4171826	 10	 23	 7	 3	 0.469939150	 0.009926861	 0.004363748	 0.004331696	 0.008916293	 0.000981193	 0.013856591	 0.716399942
499	 61780	 12678	 4233606	 10	 23	 7	 3	 0.469940600	 0.009891449	 0.004364069	 0.004332008	 0.008876692	 0.000948254	 0.013807308	 0.716392300
500	 62270	 12777	 4295876	 10	 23	 7	 3	 0.469941924	 0.009860843	 0.004364281	 0.004332215	 0.008842471	 0.000935315	 0.013762187	 0.716517208
501	 62720	 12869	 4358596	 10	 23	 7	 3	 0.469943204	 0.009828961	 0.004364484	 0.004332414	 0.008806802	 0.000954401	 0.013718418	 0.716479195
502	 63210	 12968	 4421806	 10	 23	 7	 3	 0.469944529	 0.009798776	 0.004364642	 0.004332568	 0.008773022	 0.000895315	 0.013672933	 0.716655005
503	 63650	 13057	 4485456	 10	 23	 7	 3	 0.469945632	 0.009767955	 0.004364743	 0.004332667	 0.008738533	 0.000935531	 0.013634985	 0.716389127
504	 64190	 13166	 4549646	 10	 23	 7	 3	 0.469946870	 0.009736080	 0.004364854	 0.004332777	 0.008702833	 0.000951461	 0.013592220	 0.716298010
505	 64730	 13274	 4614376	 10	 23	 7	 3	 0.469948091	 0.009706652	 0.004364981	 0.004332902	 0.008669835	 0.000938917	 0.013549957	 0.716360369
506	 65290	 13388	 4679666	 10	 23	 7	 3	 0.469949279	 0.009680384	 0.004365069	 0.004332989	 0.008640370	 0.000906310	 0.013508681	 0.716604674
507	 65740	 13478	 4745406	 10	 23	 7	 3	 0.469950365	 0.009648722	 0.004365140	 0.004333058	 0.008604847	 0.000914537	 0.013470840	 0.716267259
508	 66230	 13576	 4811636	 10	 23	 7	 3	 0.469951518	 0.009618182	 0.004365195	 0.004333112	 0.008570560	 0.000906645	 0.013430561	 0.716141510
509	 66690	 13670	 4878326	 10	 23	 7	 3	 0.469952571	 0.009587514	 0.004365260	 0.004333176	 0.008536096	 0.000913854	 0.013393685	 0.715823489
510	 67200	 13774	 4945526	 10	 23	 7	 3	 0.469953683	 0.009559790	 0.004365397	 0.004333312	 0.008504875	 0.000905452	 0.013354591	 0.715842990
511	 67680	 13872	 5013206	 10	 23	 7	 3	 0.469954905	 0.009526491	 0.004365510	 0.004333421	 0.008467370	 0.000914822	 0.013311540	 0.715656527
512	 68200	 13976	 5081406	 10	 23	 7	 3	 0.469956085	 0.009496853	 0.004365691	 0.004333596	 0.008433917	 0.000883698	 0.013269819	 0.715673155
513	 68630	 14062	 5150036	 10	 23	 7	 3	 0.469957216	 0.009463164	 0.004365783	 0.004333685	 0.008395917	 0.000907483	 0.013229699	 0.715297004
514	 69140	 14164	 5219176	 10	 23	 7	 3	 0.469958340	 0.009431837	 0.004365835	 0.004333736	 0.008360564	 0.000922243	 0.013189692	 0.715091544
515	 69630	 14262	 5288806	 10	 23	 7	 3	 0.469959539	 0.009400643	 0.004365928	 0.004333828	 0.008325308	 0.000911230	 0.013146895	 0.715046645
516	 70190	 14374	 5358996	 10	 23	 7	 3	 0.469960743	 0.009373734	 0.004366049	 0.004333945	 0.008294848	 0.000892378	 0.013103794	 0.715344980
517	 70630	 14462	 5429626	 10	 23	 7	 3	 0.469961870	 0.009347389	 0.004366167	 0.004334060	 0.008265002	 0.000872746	 0.013063318	 0.715544760
518	 71130	 14562	 5500756	 10	 23	 7	 3	 0.469962918	 0.009321804	 0.004366261	 0.004334151	 0.008236005	 0.000903550	 0.013025570	 0.715654179
519	 71650	 14666	 5572406	 10	 23	 7	 3	 0.469964016	 0.009287156	 0.004366302	 0.004334192	 0.008196748	 0.000890559	 0.012985866	 0.715174204
520	 72170	 14770	 5644576	 10	 23	 7	 3	 0.469965186	 0.009256474	 0.004366395	 0.004334284	 0.008161918	 0.000857409	 0.012943463	 0.715146620
521	 72620	 14861	 5717196	 10	 23	 7	 3	 0.469966248	 0.009225740	 0.004366426	 0.004334314	 0.008127029	 0.000879815	 0.012904851	 0.714904820
522	 73170	 14971	 5790366	 10	 23	 7	 3	 0.469967385	 0.009197520	 0.004366521	 0.004334408	 0.008094929	 0.000880946	 0.012863368	 0.715016481
523	 73640	 15066	 5864006	 10	 23	 7	 3	 0.469968520	 0.009166242	 0.004366603	 0.004334489	 0.008059328	 0.000857638	 0.012821837	 0.714892999
524	 74170	 15172	 5938176	 10	 23	 7	 3	 0.469969611	 0.009137202	 0.004366683	 0.004334567	 0.008026241	 0.000860174	 0.012781809	 0.714859853
525	 74630	 15266	 6012806	 10	 23	 7	 3	 0.469970642	 0.009108388	 0.004366757	 0.004334640	 0.007993382	 0.000880782	 0.012743819	 0.714729834
526	 75170	 15374	 6087976	 10	 23	 7	 3	 0.469971792	 0.009074569	 0.004366814	 0.004334696	 0.007954794	 0.000853039	 0.012701346	 0.714457298
527	 75670	 15474	 6163646	 10	 23	 7	 3	 0.469972865	 0.009046193	 0.004366903	 0.004334782	 0.007922359	 0.000840113	 0.012661578	 0.714460192
528	 76120	 15565	 6239766	 10	 23	 7	 3	 0.469973912	 0.009015823	 0.004367005	 0.004334882	 0.007887606	 0.000887517	 0.012622662	 0.714256845
529	 76710	 15683	 6316476	 10	 23	 7	 3	 0.469975067	 0.008984999	 0.004367086	 0.004334961	 0.007852310	 0.000872952	 0.012579589	 0.714252154
530	 77220	 15785	 6393696	 10	 23	 7	 3	 0.469976189	 0.008953710	 0.004367155	 0.004335029	 0.007816450	 0.000853227	 0.012537603	 0.714148451
531	 77750	 15893	 6471446	 10	 23	 7	 3	 0.469977204	 0.008926081	 0.004367223	 0.004335096	 0.007784748	 0.000857348	 0.012499488	 0.714115733
532	 78320	 16010	 6549766	 10	 23	 7	 3	 0.469978227	 0.008901892	 0.004367277	 0.004335149	 0.007756970	 0.000851000	 0.012460969	 0.714382009
533	 78840	 16115	 6628606	 10	 23	 7	 3	 0.469979281	 0.008871016	 0.004367323	 0.004335193	 0.007721490	 0.000845816	 0.012421141	 0.714186839
534	 79380	 16224	 6707986	 10	 23	 7	 3	 0.469980253	 0.008842691	 0.004367374	 0.004335243	 0.007688903	 0.000821538	 0.012384313	 0.714023559
535	 79950	 16338	 6787936	 10	 23	 7	 3	 0.469981190	 0.008818123	 0.004367415	 0.004335284	 0.007660612	 0.000831368	 0.012348708	 0.714092720
536	 80470	 16447	 6868406	 10	 23	 7	 3	 0.469982156	 0.008791492	 0.004367491	 0.004335359	 0.007629899	 0.000818322	 0.012311890	 0.714065231
537	 80980	 16550	 6949386	 10	 23	 7	 3	 0.469983095	 0.008762319	 0.004367552	 0.004335418	 0.007596232	 0.000829205	 0.012275974	 0.713777936
538	 81520	 16659	 7030906	 10	 23	 7	 3	 0.469984109	 0.008734315	 0.004367615	 0.004335480	 0.007563874	 0.000835887	 0.012237104	 0.713756687
539	 82070	 16771	 7112976	 10	 23	 7	 3	 0.469985075	 0.008705221	 0.004367659	 0.004335523	 0.007530234	 0.000818539	 0.012199949	 0.713545674
540	 82600	 16878	 7195576	 10	 23	 7	 3	 0.469986051	 0.008678408	 0.004367720	 0.004335582	 0.007499186	 0.000811400	 0.012162301	 0.713549886
541	 83130	 16984	 7278706	 10	 23	 7	 3	 0.469986979	 0.008650260	 0.004367759	 0.004335621	 0.007466571	 0.000799424	 0.012126361	 0.713343403
542	 83650	 17088	 7362356	 10	 23	 7	 3	 0.469987848	 0.008623821	 0.004367807	 0.004335668	 0.007435896	 0.000824562	 0.012092668	 0.713144561
543	 84280	 17214	 7446636	 10	 23	 7	 3	 0.469988799	 0.008602279	 0.004367895	 0.004335755	 0.007410850	 0.000773998	 0.012055644	 0.713547887
544	 84710	 17300	 7531346	 10	 23	 7	 3	 0.469989662	 0.008577748	 0.004367953	 0.004335812	 0.007382327	 0.000786147	 0.012021950	 0.713507220
545	 85250	 17410	 7616596	 10	 23	 7	 3	 0.469990549	 0.008552279	 0.004368018	 0.004335877	 0.007352679	 0.000814664	 0.011987231	 0.713449091
546	 85830	 17526	 7702426	 10	 23	 7	 3	 0.469991539	 0.008524375	 0.004368074	 0.004335932	 0.007320170	 0.000777456	 0.011948349	 0.713435341
547	 86310	 17624	 7788736	 10	 23	 7	 3	 0.469992432	 0.008500490	 0.004368140	 0.004335997	 0.007292303	 0.000804988	 0.011913149	 0.713538421
548	 86860	 17734	 7875596	 10	 23	 7	 3	 0.469993381	 0.008473667	 0.004368205	 0.004336062	 0.007260979	 0.000791347	 0.011875663	 0.713532133
549	 87430	 17849	 7963026	 10	 23	 7	 3	 0.469994261	 0.008449709	 0.004368273	 0.004336129	 0.007232964	 0.000776463	 0.011840797	 0.713609828
550	 88010	 17966	 8051036	 10	 23	 7	 3	 0.469995118	 0.008427821	 0.004368338	 0.004336193	 0.007207343	 0.000782431	 0.011806710	 0.713816208
551	 88520	 18071	 8139556	 10	 23	 7	 3	 0.469995990	 0.008399052	 0.004368405	 0.004336259	 0.007173640	 0.000771912	 0.011771960	 0.713479430
552	 89070	 18182	 8228626	 10	 23	 7	 3	 0.469996828	 0.008371044	 0.004368446	 0.004336299	 0.007140802	 0.000770277	 0.011738454	 0.713130014
553	 89670	 18304	 8318296	 10	 23	 7	 3	 0.469997648	 0.008344188	 0.004368484	 0.004336336	 0.007109277	 0.000789549	 0.011705589	 0.712837954
554	 90340	 18438	 8408636	 10	 23	 7	 3	 0.469998568	 0.008319413	 0.004368543	 0.004336394	 0.007080146	 0.000772514	 0.011668581	 0.712975525
555	 90950	 18560	 8499586	 10	 23	 7	 3	 0.469999451	 0.008294832	 0.004368589	 0.004336439	 0.007051217	 0.000768786	 0.011632958	 0.713045832
556	 91580	 18687	 8591166	 10	 23	 7	 3	 0.470000303	 0.008267827	 0.004368625	 0.004336474	 0.007019408	 0.000735836	 0.011598491	 0.712836468
557	 92100	 18791	 8683266	 10	 23	 7	 3	 0.470001061	 0.008241472	 0.004368656	 0.004336504	 0.006988327	 0.000762155	 0.011567720	 0.712454334
558	 92700	 18911	 8775966	 10	 23	 7	 3	 0.470001872	 0.008214089	 0.004368698	 0.004336546	 0.006955985	 0.000755387	 0.011534727	 0.712118207
559	 93300	 19033	 8869266	 10	 23	 7	 3	 0.470002659	 0.008187655	 0.004368742	 0.004336590	 0.006924723	 0.000743540	 0.011502614	 0.711808205
560	 93910	 19160	 8963176	 10	 23	 7	 3	 0.470003430	 0.008164712	 0.004368803	 0.004336648	 0.006897541	 0.000726894	 0.011471079	 0.711764887
561	 94470	 19275	 9057646	 10	 23	 7	 3	 0.470004120	 0.008141085	 0.004368854	 0.004336698	 0.006869526	 0.000768143	 0.011442749	 0.711462358
562	 95190	 19419	 9152836	 10	 23	 7	 3	 0.470004906	 0.008118116	 0.004368900	 0.004336744	 0.006842259	 0.000721985	 0.011410424	 0.711464866
563	 95750	 19532	 9248586	 10	 23	 7	 3	 0.470005619	 0.008093869	 0.004368948	 0.004336792	 0.006813443	 0.000735416	 0.011381034	 0.711171678
564	 96400	 19662	 9344986	 10	 23	 7	 3	 0.470006384	 0.008072302	 0.004369005	 0.004336848	 0.006787772	 0.000723020	 0.011349373	 0.711255304
565	 97030	 19788	 9442016	 10	 23	 7	 3	 0.470007129	 0.008052182	 0.004369049	 0.004336892	 0.006763804	 0.000718896	 0.011318487	 0.711418629
566	 97580	 19898	 9539596	 10	 23	 7	 3	 0.470007847	 0.008029786	 0.004369088	 0.004336930	 0.006737101	 0.000728239	 0.011288618	 0.711317036
567	 98210	 20025	 9637806	 10	 23	 7	 3	 0.470008604	 0.008011393	 0.004369140	 0.004336981	 0.006715134	 0.000693531	 0.011257072	 0.711676439
568	 98760	 20138	 9736566	 10	 23	 7	 3	 0.470009297	 0.007991359	 0.004369203	 0.004337043	 0.006691180	 0.000692827	 0.011228114	 0.711727606
569	 99320	 20253	 9835886	 10	 23	 7	 3	 0.470009923	 0.007970980	 0.004369250	 0.004337090	 0.006666797	 0.000710467	 0.011201878	 0.711575332
570	 99970	 20384	 9935856	 10	 23	 7	 3	 0.470010632	 0.007948423	 0.004369310	 0.004337149	 0.006639771	 0.000717504	 0.011172070	 0.711454786
571	 100600	 20514	 10036456	 10	 23	 7	 3	 0.470011410	 0.007926530	 0.004369361	 0.004337200	 0.006613513	 0.000685872	 0.011139317	 0.711581275
572	 101150	 20625	 10137606	 10	 23	 7	 3	 0.470012094	 0.007906536	 0.004369401	 0.004337240	 0.006589510	 0.000681738	 0.011110396	 0.711634011
573	 101760	 20747	 10239366	 10	 23	 7	 3	 0.470012760	 0.007888826	 0.004369465	 0.004337303	 0.006568208	 0.000695193	 0.011082205	 0.711846260
574	 102390	 20873	 10341756	 10	 23	 7	 3	 0.470013443	 0.007869588	 0.004369512	 0.004337349	 0.006545057	 0.000680402	 0.011053196	 0.711973967
575	 102980	 20993	 10444736	 10	 23	 7	 3	 0.470014096	 0.007850839	 0.004369548	 0.004337384	 0.006522479	 0.000671666	 0.011025402	 0.712068278
576	 103580	 21113	 10548316	 10	 23	 7	 3	 0.470014748	 0.007833024	 0.004369581	 0.004337416	 0.006501002	 0.000680930	 0.010997545	 0.712252054
577	 104160	 21230	 10652476	 10	 23	 7	 3	 0.470015394	 0.007812465	 0.004369621	 0.004337456	 0.006476188	 0.000692824	 0.010969921	 0.712171499
578	 104850	 21370	 10757326	 10	 23	 7	 3	 0.470016051	 0.007791456	 0.004369659	 0.004337492	 0.006450804	 0.000670687	 0.010941714	 0.712087373
579	 105480	 21498	 10862806	 10	 23	 7	 3	 0.470016652	 0.007771422	 0.004369707	 0.004337539	 0.006426560	 0.000672292	 0.010915896	 0.711936277
580	 106180	 21639	 10968986	 10	 23	 7	 3	 0.470017259	 0.007748899	 0.004369737	 0.004337569	 0.006399284	 0.000688608	 0.010889712	 0.711579824
581	 106940	 21792	 11075926	 10	 23	 7	 3	 0.470017912	 0.007726485	 0.004369763	 0.004337594	 0.006372106	 0.000696595	 0.010861469	 0.711366444
582	 107740	 21952	 11183666	 10	 23	 7	 3	 0.470018567	 0.007703902	 0.004369801	 0.004337632	 0.006344678	 0.000672324	 0.010833126	 0.711142999
583	 108460	 22101	 11292126	 10	 23	 7	 3	 0.470019196	 0.007682649	 0.004369853	 0.004337683	 0.006318819	 0.000666908	 0.010805760	 0.710977185
584	 109160	 22243	 11401286	 10	 23	 7	 3	 0.470019798	 0.007661054	 0.004369887	 0.004337717	 0.006292522	 0.000663947	 0.010779569	 0.710701346
585	 109950	 22404	 11511236	 10	 23	 7	 3	 0.470020395	 0.007640931	 0.004369920	 0.004337749	 0.006267984	 0.000663243	 0.010753486	 0.710553822
586	 110730	 22566	 11621966	 10	 23	 7	 3	 0.470020997	 0.007619475	 0.004369964	 0.004337792	 0.006241780	 0.000665873	 0.010727159	 0.710297622
587	 111510	 22724	 11733476	 10	 23	 7	 3	 0.470021604	 0.007599323	 0.004369999	 0.004337826	 0.006217140	 0.000681599	 0.010700534	 0.710181713
588	 112340	 22890	 11845816	 10	 23	 7	 3	 0.470022229	 0.007577695	 0.004370032	 0.004337858	 0.006190661	 0.000676204	 0.010673034	 0.709985121
589	 113190	 23061	 11959006	 10	 23	 7	 3	 0.470022871	 0.007557020	 0.004370082	 0.004337908	 0.006165301	 0.000644658	 0.010644722	 0.709931194
590	 113910	 23208	 12072916	 10	 23	 7	 3	 0.470023439	 0.007537513	 0.004370124	 0.004337949	 0.006141344	 0.000655373	 0.010619629	 0.709771775
591	 114810	 23395	 12187726	 10	 23	 7	 3	 0.470024004	 0.007519455	 0.004370165	 0.004337989	 0.006119139	 0.000644303	 0.010594569	 0.709746229
592	 115620	 23559	 12303346	 10	 23	 7	 3	 0.470024593	 0.007499152	 0.004370209	 0.004338033	 0.006094141	 0.000639376	 0.010568408	 0.709582002
593	 116500	 23736	 12419846	 10	 23	 7	 3	 0.470025138	 0.007480486	 0.004370251	 0.004338073	 0.006071126	 0.000639263	 0.010544162	 0.709443351
594	 117390	 23918	 12537236	 10	 23	 7	 3	 0.470025707	 0.007463844	 0.004370288	 0.004338110	 0.006050582	 0.000636742	 0.010518765	 0.709574182
595	 118200	 24082	 12655436	 10	 23	 7	 3	 0.470026250	 0.007445905	 0.004370317	 0.004338138	 0.006028418	 0.000657432	 0.010494454	 0.709508569
596	 119180	 24279	 12774616	 10	 23	 7	 3	 0.470026827	 0.007427384	 0.004370374	 0.004338194	 0.006005486	 0.000635198	 0.010468577	 0.709493142
597	 120120	 24472	 12894736	 10	 23	 7	 3	 0.470027368	 0.007407889	 0.004370417	 0.004338236	 0.005981327	 0.000617241	 0.010444263	 0.709278307
598	 120980	 24647	 13015716	 10	 23	 7	 3	 0.470027904	 0.007389696	 0.004370464	 0.004338282	 0.005958746	 0.000629437	 0.010420101	 0.709177070
599	 121870	 24826	 13137586	 10	 23	 7	 3	 0.470028469	 0.007370346	 0.004370507	 0.004338325	 0.005934700	 0.000617294	 0.010394613	 0.709054383
600	 122780	 25011	 13260366	 10	 23	 7	 3	 0.470028981	 0.007350804	 0.004370537	 0.004338354	 0.005910391	 0.000638661	 0.010371433	 0.708754905
601	 123860	 25231	 13384226	 10	 23	 7	 3	 0.470029538	 0.007331058	 0.004370569	 0.004338385	 0.005885792	 0.000633259	 0.010346138	 0.708579239
602	 124980	 25455	 13509206	 10	 23	 7	 3	 0.470030077	 0.007313685	 0.004370610	 0.004338425	 0.005864108	 0.000624068	 0.010321651	 0.708577048
603	 126030	 25668	 13635236	 10	 23	 7	 3	 0.470030615	 0.007295786	 0.004370655	 0.004338470	 0.005841735	 0.000625200	 0.010297110	 0.708527550
604	 127190	 25906	 13762426	 10	 23	 7	 3	 0.470031132	 0.007279408	 0.004370702	 0.004338517	 0.005821232	 0.000616916	 0.010273462	 0.708564250
605	 128290	 26129	 13890716	 10	 23	 7	 3	 0.470031639	 0.007262650	 0.004370734	 0.004338547	 0.005800239	 0.000618614	 0.010250259	 0.708533336
606	 129360	 26347	 14020076	 10	 23	 7	 3	 0.470032166	 0.007244187	 0.004370761	 0.004338574	 0.005777083	 0.000611038	 0.010226077	 0.708403282
607	 130410	 26558	 14150486	 10	 23	 7	 3	 0.470032687	 0.007226656	 0.004370791	 0.004338604	 0.005755063	 0.000614731	 0.010202074	 0.708351655
608	 131520	 26782	 14282006	 10	 23	 7	 3	 0.470033195	 0.007209364	 0.004370837	 0.004338648	 0.005733298	 0.000610058	 0.010178672	 0.708281336
609	 132660	 27019	 14414666	 10	 23	 7	 3	 0.470033687	 0.007194492	 0.004370891	 0.004338702	 0.005714545	 0.000601037	 0.010155909	 0.708404545
610	 133830	 27254	 14548496	 10	 23	 7	 3	 0.470034198	 0.007177392	 0.004370925	 0.004338735	 0.005692976	 0.000608930	 0.010132225	 0.708372726
611	 134950	 27479	 14683446	 10	 23	 7	 3	 0.470034716	 0.007159855	 0.004370960	 0.004338769	 0.005670824	 0.000609168	 0.010108194	 0.708321911
612	 136120	 27716	 14819566	 10	 23	 7	 3	 0.470035222	 0.007143826	 0.004370999	 0.004338808	 0.005650541	 0.000586926	 0.010084618	 0.708388339
613	 137250	 27942	 14956816	 10	 23	 7	 3	 0.470035696	 0.007128323	 0.004371040	 0.004338848	 0.005630897	 0.000605697	 0.010062508	 0.708404218
614	 138450	 28183	 15095266	 10	 23	 7	 3	 0.470036198	 0.007111535	 0.004371073	 0.004338881	 0.005609603	 0.000600874	 0.010039011	 0.708390005
615	 139700	 28436	 15234966	 10	 23	 7	 3	 0.470036691	 0.007095918	 0.004371111	 0.004338918	 0.005589762	 0.000598668	 0.010015922	 0.708463751
616	 140900	 28681	 15375866	 10	 23	 7	 3	 0.470037164	 0.007078622	 0.004371138	 0.004338944	 0.005567768	 0.000595435	 0.009993689	 0.708309220
617	 142240	 28953	 15518106	 10	 23	 7	 3	 0.470037638	 0.007062576	 0.004371184	 0.004338989	 0.005547318	 0.000574822	 0.009971394	 0.708283750
618	 143460	 29200	 15661566	 10	 23	 7	 3	 0.470038094	 0.007046604	 0.004371212	 0.004339016	 0.005526946	 0.000594356	 0.009949846	 0.708212299
619	 144750	 29461	 15806316	 10	 23	 7	 3	 0.470038548	 0.007031521	 0.004371248	 0.004339051	 0.005507675	 0.000590724	 0.009928399	 0.708223072
620	 146120	 29735	 15952436	 10	 23	 7	 3	 0.470039000	 0.007016885	 0.004371298	 0.004339100	 0.005488937	 0.000590258	 0.009906962	 0.708278137
621	 147500	 30017	 16099936	 10	 23	 7	 3	 0.470039457	 0.006999728	 0.004371335	 0.004339137	 0.005466957	 0.000588829	 0.009885275	 0.708096435
622	 148870	 30297	 16248806	 10	 23	 7	 3	 0.470039931	 0.006983313	 0.004371368	 0.004339170	 0.005445898	 0.000585686	 0.009862719	 0.708051536
623	 150270	 30581	 16399076	 10	 23	 7	 3	 0.470040405	 0.006966223	 0.004371410	 0.004339211	 0.005423932	 0.000584216	 0.009840098	 0.707942490
624	 151680	 30866	 16550756	 10	 23	 7	 3	 0.470040870	 0.006951507	 0.004371451	 0.004339250	 0.005404985	 0.000572303	 0.009817836	 0.708048763
625	 153090	 31150	 16703846	 10	 23	 7	 3	 0.470041314	 0.006936659	 0.004371493	 0.004339292	 0.005385841	 0.000586352	 0.009796568	 0.708070271
626	 154590	 31450	 16858436	 10	 23	 7	 3	 0.470041776	 0.006920880	 0.004371537	 0.004339335	 0.005365467	 0.000574063	 0.009774388	 0.708062696
627	 156070	 31748	 17014506	 10	 23	 7	 3	 0.470042223	 0.006905568	 0.004371574	 0.004339371	 0.005345672	 0.000579550	 0.009752831	 0.708057755
628	 157600	 32058	 17172106	 10	 23	 7	 3	 0.470042673	 0.006889783	 0.004371610	 0.004339406	 0.005325235	 0.000563068	 0.009731123	 0.708015158
629	 159070	 32352	 17331176	 10	 23	 7	 3	 0.470043098	 0.006875036	 0.004371643	 0.004339438	 0.005306115	 0.000566544	 0.009710610	 0.707992158
630	 160630	 32666	 17491806	 10	 23	 7	 3	 0.470043521	 0.006859955	 0.004371684	 0.004339478	 0.005286526	 0.000569060	 0.009690088	 0.707935210
631	 162240	 32990	 17654046	 10	 23	 7	 3	 0.470043964	 0.006845426	 0.004371746	 0.004339539	 0.005267608	 0.000570665	 0.009668560	 0.708008842
632	 163820	 33308	 17817866	 10	 23	 7	 3	 0.470044410	 0.006831495	 0.004371808	 0.004339600	 0.005249439	 0.000560488	 0.009646862	 0.708157164
633	 165380	 33624	 17983246	 10	 23	 7	 3	 0.470044844	 0.006818240	 0.004371869	 0.004339660	 0.005232128	 0.000554753	 0.009625712	 0.708336204
634	 166960	 33949	 18150206	 10	 23	 7	 3	 0.470045265	 0.006804968	 0.004371929	 0.004339719	 0.005214769	 0.000548204	 0.009605098	 0.708474567
635	 168510	 34260	 18318716	 10	 23	 7	 3	 0.470045675	 0.006790948	 0.004371984	 0.004339773	 0.005196415	 0.000550511	 0.009585030	 0.708495179
636	 170050	 34571	 18488766	 10	 23	 7	 3	 0.470046100	 0.006777494	 0.004372037	 0.004339825	 0.005178776	 0.000553332	 0.009564192	 0.708632161
637	 171690	 34901	 18660456	 10	 23	 7	 3	 0.470046517	 0.006765299	 0.004372110	 0.004339896	 0.005162744	 0.000552033	 0.009543670	 0.708878130
638	 173280	 35222	 18833736	 10	 23	 7	 3	 0.470046929	 0.006752537	 0.004372164	 0.004339949	 0.005145963	 0.000552963	 0.009523347	 0.709050827
639	 175080	 35583	 19008816	 10	 23	 7	 3	 0.470047356	 0.006740683	 0.004372237	 0.004340021	 0.005130336	 0.000549033	 0.009502257	 0.709376987
640	 176840	 35935	 19185656	 10	 23	 7	 3	 0.470047765	 0.006727173	 0.004372294	 0.004340077	 0.005112524	 0.000543629	 0.009482006	 0.709467305
641	 178660	 36299	 19364316	 10	 23	 7	 3	 0.470048169	 0.006713193	 0.004372351	 0.004340132	 0.005094067	 0.000545751	 0.009461956	 0.709493202
642	 180350	 36638	 19544666	 10	 23	 7	 3	 0.470048573	 0.006698901	 0.004372400	 0.004340180	 0.005075175	 0.000541486	 0.009441841	 0.709491024
643	 182280	 37027	 19726946	 10	 23	 7	 3	 0.470048965	 0.006685471	 0.004372457	 0.004340237	 0.005057384	 0.000540485	 0.009422317	 0.709535698
644	 184050	 37381	 19910996	 10	 23	 7	 3	 0.470049374	 0.006671488	 0.004372512	 0.004340291	 0.005038838	 0.000533532	 0.009401896	 0.709589625
645	 185880	 37747	 20096876	 10	 23	 7	 3	 0.470049773	 0.006657612	 0.004372563	 0.004340340	 0.005020407	 0.000534514	 0.009381928	 0.709620872
646	 187680	 38110	 20284556	 10	 23	 7	 3	 0.470050160	 0.006643812	 0.004372612	 0.004340388	 0.005002050	 0.000532021	 0.009362521	 0.709617816
647	 189540	 38488	 20474096	 10	 23	 7	 3	 0.470050553	 0.006629560	 0.004372666	 0.004340441	 0.004983057	 0.000524494	 0.009342779	 0.709591796
648	 191340	 38851	 20665436	 10	 23	 7	 3	 0.470050947	 0.006616753	 0.004372729	 0.004340503	 0.004965950	 0.000526151	 0.009322926	 0.709729243
649	 193290	 39244	 20858726	 10	 23	 7	 3	 0.470051358	 0.006603315	 0.004372816	 0.004340587	 0.004947955	 0.000528158	 0.009302147	 0.709870042
650	 195280	 39642	 21054006	 10	 23	 7	 3	 0.470051767	 0.006590192	 0.004372896	 0.004340665	 0.004930356	 0.000521090	 0.009281475	 0.710037091
651	 197080	 40002	 21251086	 10	 23	 7	 3	 0.470052167	 0.006576627	 0.004372962	 0.004340729	 0.004912151	 0.000526067	 0.009261182	 0.710128246
652	 199010	 40388	 21450096	 10	 23	 7	 3	 0.470052580	 0.006563048	 0.004373037	 0.004340803	 0.004893888	 0.000528403	 0.009240231	 0.710268814
653	 200880	 40762	 21650976	 10	 23	 7	 3	 0.470052987	 0.006549128	 0.004373114	 0.004340877	 0.004875137	 0.000523385	 0.009219498	 0.710356311
654	 202870	 41162	 21853846	 10	 23	 7	 3	 0.470053396	 0.006536347	 0.004373210	 0.004340971	 0.004857865	 0.000516324	 0.009198621	 0.710578978
655	 204830	 41556	 22058676	 10	 23	 7	 3	 0.470053818	 0.006522690	 0.004373321	 0.004341080	 0.004839374	 0.000517765	 0.009177026	 0.710762965
656	 206770	 41944	 22265446	 10	 23	 7	 3	 0.470054238	 0.006509574	 0.004373431	 0.004341186	 0.004821583	 0.000512855	 0.009155464	 0.711004349
657	 208700	 42332	 22474146	 10	 23	 7	 3	 0.470054652	 0.006496018	 0.004373528	 0.004341281	 0.004803176	 0.000510645	 0.009134189	 0.711176250
658	 210640	 42722	 22684786	 10	 23	 7	 3	 0.470055065	 0.006482056	 0.004373620	 0.004341371	 0.004784193	 0.000516625	 0.009112936	 0.711302700
659	 212580	 43111	 22897366	 10	 23	 7	 3	 0.470055483	 0.006468307	 0.004373714	 0.004341462	 0.004765461	 0.000507399	 0.009091329	 0.711480952
660	 214510	 43502	 23111876	 10	 23	 7	 3	 0.470055875	 0.006455322	 0.004373797	 0.004341543	 0.004747745	 0.000506307	 0.009071065	 0.711638781
661	 216390	 43885	 23328266	 10	 23	 7	 3	 0.470056254	 0.006442119	 0.004373863	 0.004341608	 0.004729716	 0.000513241	 0.009051365	 0.711728973
662	 218460	 44308	 23546726	 10	 23	 7	 3	 0.470056634	 0.006429764	 0.004373921	 0.004341665	 0.004712821	 0.000514640	 0.009031609	 0.711917905
663	 220420	 44704	 23767146	 10	 23	 7	 3	 0.470057016	 0.006415959	 0.004373971	 0.004341714	 0.004693922	 0.000502075	 0.009011707	 0.711958195
664	 222390	 45102	 23989536	 10	 23	 7	 3	 0.470057375	 0.006402403	 0.004374021	 0.004341763	 0.004675329	 0.000502497	 0.008992955	 0.711935412
665	 224300	 45490	 24213836	 10	 23	 7	 3	 0.470057739	 0.006389394	 0.004374070	 0.004341811	 0.004657453	 0.000511358	 0.008973953	 0.711993237
666	 226310	 45892	 24440146	 10	 23	 7	 3	 0.470058118	 0.006377168	 0.004374122	 0.004341861	 0.004640617	 0.000502193	 0.008954047	 0.712210684
667	 228340	 46299	 24668486	 10	 23	 7	 3	 0.470058496	 0.006364611	 0.004374177	 0.004341915	 0.004623294	 0.000498814	 0.008934181	 0.712388803
668	 230240	 46684	 24898726	 10	 23	 7	 3	 0.470058872	 0.006351422	 0.004374230	 0.004341967	 0.004605070	 0.000501528	 0.008914380	 0.712491746
669	 232240	 47084	 25130966	 10	 23	 7	 3	 0.470059243	 0.006339081	 0.004374277	 0.004342013	 0.004587989	 0.000496341	 0.008894786	 0.712673789
670	 234230	 47484	 25365196	 10	 23	 7	 3	 0.470059596	 0.006326810	 0.004374329	 0.004342063	 0.004570970	 0.000495413	 0.008876148	 0.712787782
671	 236320	 47904	 25601516	 10	 23	 7	 3	 0.470059960	 0.006313749	 0.004374379	 0.004342113	 0.004552828	 0.000488451	 0.008856836	 0.712867370
672	 238250	 48290	 25839766	 10	 23	 7	 3	 0.470060315	 0.006300352	 0.004374431	 0.004342164	 0.004534179	 0.000488252	 0.008837988	 0.712871742
673	 240240	 48689	 26080006	 10	 23	 7	 3	 0.470060658	 0.006287374	 0.004374475	 0.004342206	 0.004516087	 0.000484391	 0.008819719	 0.712876869
674	 242310	 49106	 26322316	 10	 23	 7	 3	 0.470061000	 0.006274860	 0.004374527	 0.004342257	 0.004498597	 0.000484233	 0.008801469	 0.712933182
675	 244320	 49508	 26566636	 10	 23	 7	 3	 0.470061339	 0.006261419	 0.004374577	 0.004342306	 0.004479782	 0.000485620	 0.008783327	 0.712875627
676	 246410	 49927	 26813046	 10	 23	 7	 3	 0.470061681	 0.006247851	 0.004374621	 0.004342350	 0.004460755	 0.000483267	 0.008765008	 0.712817512
677	 248540	 50354	 27061586	 10	 23	 7	 3	 0.470062015	 0.006234178	 0.004374661	 0.004342389	 0.004441544	 0.000469059	 0.008747100	 0.712713659
678	 250450	 50739	 27312036	 10	 23	 7	 3	 0.470062335	 0.006220247	 0.004374702	 0.004342428	 0.004421930	 0.000469087	 0.008729899	 0.712522274
679	 252480	 51146	 27564516	 10	 23	 7	 3	 0.470062655	 0.006207304	 0.004374732	 0.004342458	 0.004403673	 0.000469744	 0.008712604	 0.712451017
680	 254420	 51535	 27818936	 10	 23	 7	 3	 0.470062965	 0.006195748	 0.004374771	 0.004342496	 0.004387331	 0.000466557	 0.008695890	 0.712491530
681	 256450	 51942	 28075386	 10	 23	 7	 3	 0.470063268	 0.006184347	 0.004374798	 0.004342522	 0.004371188	 0.000472444	 0.008679475	 0.712525419
682	 435965	 51942	 28511351	 17	 49	 6	 4	 0.470085256	 0.005480192	 0.003303180	 0.003240133	 0.004372814	 0.000472170	 0.007393338	 0.741233700
683	 439365	 52343	 28950716	 17	 49	 6	 4	 0.470085576	 0.005466647	 0.003303231	 0.003240183	 0.004355788	 0.000463047	 0.007372944	 0.741446904
684	 442782	 52746	 29393498	 17	 49	 6	 4	 0.470085881	 0.005454217	 0.003303275	 0.003240226	 0.004340145	 0.000466372	 0.007353522	 0.741714871
685	 446182	 53150	 29839680	 17	 49	 6	 4	 0.470086188	 0.005440803	 0.003303320	 0.003240270	 0.004323241	 0.000460838	 0.007333862	 0.741874163
686	 449701	 53565	 30289381	 17	 49	 6	 4	 0.470086483	 0.005428530	 0.003303368	 0.003240317	 0.004307749	 0.000458188	 0.007314932	 0.742116357
687	 452999	 53953	 30742380	 17	 49	 6	 4	 0.470086780	 0.005414626	 0.003303412	 0.003240360	 0.004290180	 0.000459743	 0.007295789	 0.742157712
688	 456382	 54354	 31198762	 17	 49	 6	 4	 0.470087084	 0.005400373	 0.003303461	 0.003240408	 0.004272139	 0.000449673	 0.007276216	 0.742195244
689	 459527	 54726	 31658289	 17	 49	 6	 4	 0.470087368	 0.005386989	 0.003303496	 0.003240442	 0.004255180	 0.000457539	 0.007257789	 0.742235483
690	 462723	 55103	 32121012	 17	 49	 6	 4	 0.470087660	 0.005372409	 0.003303540	 0.003240485	 0.004236673	 0.000455535	 0.007238902	 0.742157940
691	 466123	 55505	 32587135	 17	 49	 6	 4	 0.470087953	 0.005359302	 0.003303587	 0.003240531	 0.004220004	 0.000458652	 0.007219798	 0.742306422
692	 469489	 55902	 33056624	 17	 49	 6	 4	 0.470088249	 0.005345722	 0.003303637	 0.003240580	 0.004202705	 0.000451595	 0.007200512	 0.742408663
693	 472940	 56308	 33529564	 17	 49	 6	 4	 0.470088533	 0.005332611	 0.003303683	 0.003240625	 0.004185978	 0.000447781	 0.007181944	 0.742502353
694	 476323	 56707	 34005887	 17	 49	 6	 4	 0.470088817	 0.005319232	 0.003303733	 0.003240673	 0.004168882	 0.000446126	 0.007163360	 0.742561028
695	 479740	 57111	 34485627	 17	 49	 6	 4	 0.470089101	 0.005306257	 0.003303775	 0.003240715	 0.004152280	 0.000441186	 0.007144670	 0.742687468
696	 482868	 57482	 34968495	 17	 49	 6	 4	 0.470089374	 0.005292725	 0.003303819	 0.003240758	 0.004134939	 0.000446318	 0.007126701	 0.742661273
697	 486268	 57886	 35454763	 17	 49	 6	 4	 0.470089656	 0.005279273	 0.003303868	 0.003240806	 0.004117667	 0.000436603	 0.007108096	 0.742712691
698	 489447	 58262	 35944210	 17	 49	 6	 4	 0.470089924	 0.005266033	 0.003303913	 0.003240851	 0.004100642	 0.000440457	 0.007090346	 0.742704649
699	 492864	 58667	 36437074	 17	 49	 6	 4	 0.470090202	 0.005253374	 0.003303957	 0.003240894	 0.004084337	 0.000436870	 0.007071871	 0.742854942
700	 496162	 59056	 36933236	 17	 49	 6	 4	 0.470090481	 0.005240071	 0.003303995	 0.003240931	 0.004067181	 0.000434808	 0.007053290	 0.742925807
701	 499511	 59452	 37432747	 17	 49	 6	 4	 0.470090751	 0.005226879	 0.003304030	 0.003240966	 0.004050142	 0.000438783	 0.007035321	 0.742948232
702	 503166	 59885	 37935913	 17	 49	 6	 4	 0.470091023	 0.005214510	 0.003304067	 0.003241002	 0.004034136	 0.000428938	 0.007017111	 0.743113414
703	 506430	 60272	 38442343	 17	 49	 6	 4	 0.470091283	 0.005202859	 0.003304106	 0.003241041	 0.004019033	 0.000429892	 0.006999651	 0.743302677
704	 509711	 60662	 38952054	 17	 49	 6	 4	 0.470091554	 0.005189850	 0.003304149	 0.003241084	 0.004002142	 0.000436168	 0.006981430	 0.743379273
705	 513315	 61087	 39465369	 17	 49	 6	 4	 0.470091827	 0.005176959	 0.003304184	 0.003241118	 0.003985382	 0.000427555	 0.006963022	 0.743493118
706	 516681	 61483	 39982050	 17	 49	 6	 4	 0.470092086	 0.005163299	 0.003304217	 0.003241152	 0.003967595	 0.000435230	 0.006945513	 0.743400716
707	 520438	 61927	 40502488	 17	 49	 6	 4	 0.470092364	 0.005150688	 0.003304250	 0.003241183	 0.003951141	 0.000423230	 0.006926704	 0.743598633
708	 523719	 62313	 41026207	 17	 49	 6	 4	 0.470092623	 0.005138556	 0.003304280	 0.003241214	 0.003935288	 0.000423815	 0.006909099	 0.743737491
709	 527051	 62705	 41553258	 17	 49	 6	 4	 0.470092879	 0.005125960	 0.003304304	 0.003241237	 0.003918806	 0.000420430	 0.006891630	 0.743794961
710	 530332	 63091	 42083590	 17	 49	 6	 4	 0.470093130	 0.005113204	 0.003304323	 0.003241255	 0.003902089	 0.000419355	 0.006874479	 0.743795093
711	 533885	 63509	 42617475	 17	 49	 6	 4	 0.470093374	 0.005101035	 0.003304344	 0.003241276	 0.003886113	 0.000419074	 0.006857761	 0.743833991
712	 537472	 63934	 43154947	 17	 49	 6	 4	 0.470093632	 0.005089464	 0.003304366	 0.003241297	 0.003870892	 0.000421726	 0.006840099	 0.744062935
713	 540957	 64346	 43695904	 17	 49	 6	 4	 0.470093883	 0.005076726	 0.003304381	 0.003241312	 0.003854116	 0.000415532	 0.006822810	 0.744081332
714	 544544	 64772	 44240448	 17	 49	 6	 4	 0.470094125	 0.005065470	 0.003304399	 0.003241330	 0.003839261	 0.000413180	 0.006806137	 0.744250347
715	 547978	 65177	 44788426	 17	 49	 6	 4	 0.470094365	 0.005053571	 0.003304420	 0.003241350	 0.003823531	 0.000415156	 0.006789493	 0.744322334
716	 551633	 65608	 45340059	 17	 49	 6	 4	 0.470094616	 0.005041633	 0.003304439	 0.003241368	 0.003807722	 0.000413133	 0.006772124	 0.744468478
717	 555271	 66036	 45895330	 17	 49	 6	 4	 0.470094864	 0.005029182	 0.003304453	 0.003241382	 0.003791209	 0.000410095	 0.006754899	 0.744523720
718	 558909	 66464	 46454239	 17	 49	 6	 4	 0.470095100	 0.005017614	 0.003304473	 0.003241401	 0.003775833	 0.000407994	 0.006738420	 0.744627668
719	 562377	 66872	 47016616	 17	 49	 6	 4	 0.470095333	 0.005006192	 0.003304488	 0.003241417	 0.003760627	 0.000411103	 0.006722171	 0.744728489
720	 566185	 67322	 47582801	 17	 49	 6	 4	 0.470095576	 0.004995374	 0.003304510	 0.003241438	 0.003746195	 0.000392917	 0.006705130	 0.745007781


==> data/lshaped/criterionC/varth1_thX0.2_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.022629709	 0.145571194	 0.738866350
12	 48	 126	 529	 1	 1	 1	 0	 0.447659704	 0.105826493	 0.063645195	 0.063645195	 0.084549015	 0.022670643	 0.143650961	 0.736691857
13	 50	 130	 579	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.021020133	 0.141697550	 0.734246494
14	 52	 134	 631	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.021764284	 0.139927543	 0.735001853
15	 54	 138	 685	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.017221644	 0.138001112	 0.735890848
16	 58	 146	 743	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.020745477	 0.136682244	 0.741058589
17	 62	 156	 805	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.016839670	 0.134287609	 0.748593808
18	 64	 160	 869	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.015073605	 0.133012693	 0.750730257
19	 66	 164	 935	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.014961322	 0.132003616	 0.751612667
20	 68	 168	 1003	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.016398560	 0.131043296	 0.757258510
21	 71	 174	 1074	 1	 1	 1	 0	 0.451828836	 0.098378675	 0.066861726	 0.066861726	 0.072165597	 0.019079552	 0.129944267	 0.757083618
22	 77	 186	 1151	 1	 1	 1	 0	 0.452367364	 0.098188479	 0.068120975	 0.068120975	 0.070714285	 0.018064997	 0.128056931	 0.766756459
23	 82	 196	 1233	 1	 1	 1	 0	 0.452864121	 0.096991998	 0.068200868	 0.068200868	 0.068964406	 0.016156828	 0.126288945	 0.768016532
24	 86	 204	 1319	 1	 1	 1	 0	 0.453223229	 0.096326160	 0.068285182	 0.068285182	 0.067940144	 0.014100180	 0.124994057	 0.770645920
25	 172	 204	 1491	 2	 3	 1	 1	 0.458566680	 0.074711471	 0.022131304	 0.017503911	 0.071358317	 0.015969314	 0.103689002	 0.720534191
26	 178	 210	 1669	 2	 3	 1	 1	 0.458975902	 0.073668386	 0.022633031	 0.017729257	 0.070105470	 0.016789297	 0.101862312	 0.723215334
27	 184	 216	 1853	 2	 3	 1	 1	 0.459471208	 0.072519586	 0.023185276	 0.017791088	 0.068713414	 0.014367138	 0.099604310	 0.728076783
28	 188	 220	 2041	 2	 3	 1	 1	 0.459775489	 0.071517540	 0.023370186	 0.017805366	 0.067591367	 0.015654051	 0.098190171	 0.728357426
29	 196	 228	 2237	 2	 3	 1	 1	 0.460171247	 0.070029315	 0.023422730	 0.017757188	 0.065996066	 0.014549966	 0.096318395	 0.727060648
30	 202	 235	 2439	 2	 3	 1	 1	 0.460463982	 0.068970935	 0.023524777	 0.017767996	 0.064834981	 0.014551665	 0.094909067	 0.726705440
31	 208	 242	 2647	 2	 3	 1	 1	 0.460766115	 0.067947134	 0.023570675	 0.017747497	 0.063727829	 0.015305358	 0.093431240	 0.727242124
32	 216	 250	 2863	 2	 3	 1	 1	 0.461131465	 0.067018958	 0.023857402	 0.017995416	 0.062628788	 0.013566530	 0.091611036	 0.731559872
33	 220	 255	 3083	 2	 3	 1	 1	 0.461376578	 0.065853131	 0.023870035	 0.018009159	 0.061374720	 0.015727215	 0.090368482	 0.728717908
34	 230	 266	 3313	 2	 3	 1	 1	 0.461731362	 0.064470956	 0.024041152	 0.018218297	 0.059820792	 0.013494216	 0.088537894	 0.728173585
35	 238	 274	 3551	 2	 3	 1	 1	 0.461972828	 0.063298744	 0.024019759	 0.018174402	 0.058564342	 0.013681463	 0.087269215	 0.725327293
36	 246	 282	 3797	 2	 3	 1	 1	 0.462244336	 0.062304660	 0.024128302	 0.018316083	 0.057442978	 0.012055637	 0.085819478	 0.725996718
37	 250	 287	 4047	 2	 3	 1	 1	 0.462426896	 0.061366701	 0.024135021	 0.018334253	 0.056421386	 0.011301801	 0.084830275	 0.723405661
38	 254	 292	 4301	 2	 3	 1	 1	 0.462592113	 0.060698228	 0.024190760	 0.018352490	 0.055669399	 0.012977356	 0.083924649	 0.723246732
39	 260	 299	 4561	 2	 3	 1	 1	 0.462810034	 0.059740765	 0.024242397	 0.018357190	 0.054600964	 0.012949946	 0.082714459	 0.722252993
40	 266	 306	 4827	 2	 3	 1	 1	 0.463009239	 0.058802566	 0.024299985	 0.018424661	 0.053546732	 0.013204041	 0.081592000	 0.720690338
41	 274	 317	 5101	 2	 3	 1	 1	 0.463243904	 0.058005819	 0.024297605	 0.018422775	 0.052671638	 0.013541761	 0.080248956	 0.722823343
42	 286	 330	 5387	 2	 3	 1	 1	 0.463507376	 0.057253944	 0.024380193	 0.018505397	 0.051803671	 0.010612361	 0.078712909	 0.727376798
43	 290	 334	 5677	 2	 3	 1	 1	 0.463647998	 0.056679102	 0.024385269	 0.018512840	 0.051165215	 0.011029803	 0.077880316	 0.727771847
44	 296	 340	 5973	 2	 3	 1	 1	 0.463822011	 0.055756567	 0.024445333	 0.018583504	 0.050112079	 0.012979712	 0.076837178	 0.725645698
45	 308	 352	 6281	 2	 3	 1	 1	 0.464032343	 0.054747762	 0.024475476	 0.018599050	 0.048972120	 0.012570023	 0.075556563	 0.724593077
46	 322	 366	 6603	 2	 3	 1	 1	 0.464252816	 0.053750308	 0.024507162	 0.018623005	 0.047838213	 0.010045940	 0.074189837	 0.724496920
47	 332	 378	 6935	 2	 3	 1	 1	 0.464386346	 0.053123652	 0.024559178	 0.018640103	 0.047105936	 0.010801219	 0.073349375	 0.724255014
48	 352	 399	 7287	 2	 3	 1	 1	 0.464543006	 0.052551965	 0.024573785	 0.018645741	 0.046452536	 0.009853428	 0.072350571	 0.726351772
49	 362	 411	 7649	 2	 3	 1	 1	 0.464675185	 0.051960845	 0.024599655	 0.018648507	 0.045768836	 0.009898528	 0.071496729	 0.726758350
50	 378	 429	 8027	 2	 3	 1	 1	 0.464813635	 0.051488039	 0.024622424	 0.018651313	 0.045218961	 0.010213520	 0.070591033	 0.729384973
51	 392	 445	 8419	 2	 3	 1	 1	 0.464955275	 0.050962381	 0.024647699	 0.018662699	 0.044605551	 0.010641081	 0.069652006	 0.731671402
52	 406	 460	 8825	 2	 3	 1	 1	 0.465107111	 0.050300798	 0.024644343	 0.018660458	 0.043850047	 0.009249225	 0.068630785	 0.732918874
53	 418	 472	 9243	 2	 3	 1	 1	 0.465219003	 0.049785579	 0.024674577	 0.018679692	 0.043240827	 0.009416045	 0.067868175	 0.733562955
54	 434	 488	 9677	 2	 3	 1	 1	 0.465355777	 0.049059904	 0.024685576	 0.018705585	 0.042396893	 0.009215705	 0.066923911	 0.733069883
55	 450	 506	 10127	 2	 3	 1	 1	 0.465469735	 0.048514734	 0.024707872	 0.018719436	 0.041751652	 0.009073533	 0.066126663	 0.733663726
56	 474	 530	 10601	 2	 3	 1	 1	 0.465566359	 0.048136366	 0.024741489	 0.018759959	 0.041291264	 0.008937288	 0.065442915	 0.735547398
57	 494	 552	 11095	 2	 3	 1	 1	 0.465678813	 0.047659834	 0.024766897	 0.018781688	 0.040719290	 0.008885116	 0.064637855	 0.737336255
58	 514	 575	 11609	 2	 3	 1	 1	 0.465791543	 0.047224973	 0.024824737	 0.018801470	 0.040173754	 0.008644096	 0.063820433	 0.739966348
59	 538	 600	 12147	 2	 3	 1	 1	 0.465896854	 0.046831590	 0.024874245	 0.018827217	 0.039679589	 0.009580504	 0.063047057	 0.742803749
60	 576	 640	 12723	 2	 3	 1	 1	 0.466018059	 0.046332919	 0.024946381	 0.018858485	 0.039043788	 0.008887260	 0.062144816	 0.745563692
61	 604	 669	 13327	 2	 3	 1	 1	 0.466130583	 0.045904213	 0.025015337	 0.018879261	 0.038489345	 0.008932248	 0.061295096	 0.748905142
62	 636	 703	 13963	 2	 3	 1	 1	 0.466257187	 0.045453558	 0.025147534	 0.018912752	 0.037863273	 0.009044603	 0.060324495	 0.753484264
63	 664	 732	 14627	 2	 3	 1	 1	 0.466373555	 0.045037612	 0.025202955	 0.018917306	 0.037325562	 0.009042560	 0.059418149	 0.757977372
64	 696	 768	 15323	 2	 3	 1	 1	 0.466476867	 0.044504341	 0.025216983	 0.018923884	 0.036670699	 0.007803076	 0.058601553	 0.759439614
65	 714	 789	 16037	 2	 3	 1	 1	 0.466549353	 0.044039624	 0.025230390	 0.018927359	 0.036095927	 0.008190737	 0.058021637	 0.759020714
66	 740	 817	 16777	 2	 3	 1	 1	 0.466632452	 0.043633828	 0.025260191	 0.018949476	 0.035578556	 0.007553469	 0.057349493	 0.760840688
67	 764	 842	 17541	 2	 3	 1	 1	 0.466721365	 0.043186302	 0.025305015	 0.018986447	 0.034995898	 0.007746519	 0.056621346	 0.762721230
68	 788	 866	 18329	 2	 3	 1	 1	 0.466812210	 0.042651718	 0.025322966	 0.018995106	 0.034320787	 0.007510953	 0.055867434	 0.763445086
69	 816	 894	 19145	 2	 3	 1	 1	 0.466889941	 0.042246805	 0.025375304	 0.019033119	 0.033777011	 0.007408274	 0.055214061	 0.765145768
70	 842	 920	 19987	 2	 3	 1	 1	 0.466970788	 0.041793648	 0.025415778	 0.019063184	 0.033177512	 0.007365873	 0.054526075	 0.766489222
71	 866	 944	 20853	 2	 3	 1	 1	 0.467046031	 0.041376092	 0.025433439	 0.019082397	 0.032636195	 0.006773788	 0.053877773	 0.767962185
72	 886	 964	 21739	 2	 3	 1	 1	 0.467106642	 0.040972797	 0.025452659	 0.019105247	 0.032108133	 0.007116307	 0.053349736	 0.768003740
73	 914	 992	 22653	 2	 3	 1	 1	 0.467182656	 0.040533691	 0.025476285	 0.019133982	 0.031526798	 0.006940523	 0.052679930	 0.769433278
74	 940	 1020	 23593	 2	 3	 1	 1	 0.467248475	 0.040086295	 0.025479379	 0.019132263	 0.030946927	 0.006587269	 0.052092921	 0.769515222
75	 966	 1046	 24559	 2	 3	 1	 1	 0.467313027	 0.039734880	 0.025502545	 0.019157438	 0.030470984	 0.006832895	 0.051510624	 0.771391941
76	 996	 1076	 25555	 2	 3	 1	 1	 0.467381807	 0.039323158	 0.025520133	 0.019177075	 0.029917113	 0.006209871	 0.050882765	 0.772818828
77	 1016	 1098	 26571	 2	 3	 1	 1	 0.467435423	 0.038955316	 0.025529741	 0.019188537	 0.029423612	 0.006921172	 0.050387849	 0.773109333
78	 1048	 1132	 27619	 2	 3	 1	 1	 0.467496409	 0.038524527	 0.025538545	 0.019199767	 0.028843056	 0.006672765	 0.049818843	 0.773292278
79	 1084	 1170	 28703	 2	 3	 1	 1	 0.467552349	 0.038142857	 0.025547055	 0.019206142	 0.028323586	 0.006075657	 0.049291079	 0.773828820
80	 1110	 1200	 29813	 2	 3	 1	 1	 0.467600323	 0.037816380	 0.025549445	 0.019208066	 0.027880180	 0.005905239	 0.048833875	 0.774388258
81	 1136	 1226	 30949	 2	 3	 1	 1	 0.467650383	 0.037580972	 0.025561274	 0.019212215	 0.027549061	 0.005954244	 0.048352138	 0.777234968
82	 1160	 1250	 32109	 2	 3	 1	 1	 0.467699177	 0.037219112	 0.025567226	 0.019214457	 0.027047722	 0.006604225	 0.047877860	 0.777376274
83	 1202	 1294	 33311	 2	 3	 1	 1	 0.467765251	 0.036755481	 0.025578395	 0.019222340	 0.026395285	 0.005674032	 0.047227950	 0.778256956
84	 1236	 1328	 34547	 2	 3	 1	 1	 0.467807575	 0.036502133	 0.025583838	 0.019224690	 0.026035993	 0.005494276	 0.046806864	 0.779845718
85	 1262	 1356	 35809	 2	 3	 1	 1	 0.467847217	 0.036195474	 0.025587877	 0.019229789	 0.025600251	 0.005299899	 0.046408954	 0.779924350
86	 1294	 1389	 37103	 2	 3	 1	 1	 0.467885440	 0.035954194	 0.025592246	 0.019236321	 0.025253535	 0.005102708	 0.046021998	 0.781239321
87	 1941	 1389	 39044	 3	 6	 1	 2	 0.468282074	 0.031963956	 0.019476285	 0.016583863	 0.025344995	 0.005118263	 0.041793641	 0.764804286
88	 1989	 1424	 41033	 3	 6	 1	 2	 0.468319215	 0.031643915	 0.019479302	 0.016584850	 0.024937805	 0.005528035	 0.041375387	 0.764800456
89	 2061	 1472	 43094	 3	 6	 1	 2	 0.468360200	 0.031277771	 0.019484451	 0.016586606	 0.024467430	 0.005429977	 0.040908828	 0.764572646
90	 2127	 1518	 45221	 3	 6	 1	 2	 0.468404831	 0.030995178	 0.019498367	 0.016593908	 0.024093874	 0.005181049	 0.040394599	 0.767309955
91	 2214	 1577	 47435	 3	 6	 1	 2	 0.468442488	 0.030702234	 0.019508101	 0.016601133	 0.023707829	 0.004996288	 0.039955539	 0.768409963
92	 2283	 1628	 49718	 3	 6	 1	 2	 0.468479610	 0.030456001	 0.019527353	 0.016616730	 0.023372002	 0.004782452	 0.039517901	 0.770688734
93	 2349	 1677	 52067	 3	 6	 1	 2	 0.468510710	 0.030189075	 0.019533792	 0.016621931	 0.023017629	 0.004849958	 0.039147466	 0.771162949
94	 2439	 1739	 54506	 3	 6	 1	 2	 0.468542142	 0.029941839	 0.019541001	 0.016627327	 0.022686185	 0.004731822	 0.038769455	 0.772304861
95	 2514	 1792	 57020	 3	 6	 1	 2	 0.468572488	 0.029677281	 0.019546377	 0.016631034	 0.022331148	 0.004688002	 0.038400949	 0.772826775
96	 2604	 1852	 59624	 3	 6	 1	 2	 0.468600623	 0.029420960	 0.019555249	 0.016637631	 0.021981472	 0.004554857	 0.038056083	 0.773094806
97	 2694	 1915	 62318	 3	 6	 1	 2	 0.468628148	 0.029181867	 0.019558306	 0.016639753	 0.021657655	 0.004619506	 0.037715620	 0.773734249
98	 2790	 1982	 65108	 3	 6	 1	 2	 0.468657059	 0.028931739	 0.019563371	 0.016642783	 0.021314785	 0.004562939	 0.037354664	 0.774514791
99	 2907	 2068	 68015	 3	 6	 1	 2	 0.468682743	 0.028702661	 0.019568613	 0.016646470	 0.020997908	 0.004474389	 0.037031009	 0.775098011
100	 3012	 2139	 71027	 3	 6	 1	 2	 0.468710491	 0.028498958	 0.019582703	 0.016658254	 0.020705274	 0.004394066	 0.036678125	 0.777001515
101	 3132	 2221	 74159	 3	 6	 1	 2	 0.468736489	 0.028326359	 0.019598255	 0.016670311	 0.020452164	 0.004339832	 0.036344370	 0.779387810
102	 3261	 2307	 77420	 3	 6	 1	 2	 0.468760642	 0.028144954	 0.019609756	 0.016678856	 0.020189005	 0.004254508	 0.036031510	 0.781120593
103	 3408	 2407	 80828	 3	 6	 1	 2	 0.468785366	 0.027934447	 0.019621680	 0.016687476	 0.019882731	 0.004095104	 0.035708410	 0.782293228
104	 3552	 2507	 84380	 3	 6	 1	 2	 0.468809447	 0.027762954	 0.019639312	 0.016701646	 0.019623430	 0.004300951	 0.035390839	 0.784467239
105	 4736	 2507	 89116	 4	 8	 1	 2	 0.469125127	 0.022657317	 0.011251237	 0.008463614	 0.019666309	 0.004225179	 0.030926124	 0.732627129
106	 4956	 2617	 94072	 4	 8	 1	 2	 0.469151476	 0.022417161	 0.011264515	 0.008475602	 0.019381430	 0.004359107	 0.030523791	 0.734416031
107	 5184	 2732	 99256	 4	 8	 1	 2	 0.469178517	 0.022166162	 0.011282974	 0.008490649	 0.019079655	 0.004311954	 0.030105300	 0.736287692
108	 5420	 2854	 104676	 4	 8	 1	 2	 0.469206489	 0.021960738	 0.011299135	 0.008503546	 0.018830920	 0.004004507	 0.029666146	 0.740262584
109	 5612	 2952	 110288	 4	 8	 1	 2	 0.469231443	 0.021733277	 0.011312680	 0.008514391	 0.018556902	 0.003982969	 0.029268790	 0.742541018
110	 5800	 3048	 116088	 4	 8	 1	 2	 0.469255609	 0.021487463	 0.011325251	 0.008523808	 0.018260607	 0.004013021	 0.028878761	 0.744057646
111	 5996	 3149	 122084	 4	 8	 1	 2	 0.469281483	 0.021234842	 0.011341829	 0.008536701	 0.017952199	 0.003782683	 0.028455214	 0.746254878
112	 6172	 3238	 128256	 4	 8	 1	 2	 0.469301581	 0.021010944	 0.011349443	 0.008541522	 0.017681910	 0.003870407	 0.028121793	 0.747140992
113	 6384	 3349	 134640	 4	 8	 1	 2	 0.469323925	 0.020793451	 0.011354853	 0.008544506	 0.017419384	 0.003770909	 0.027746410	 0.749410503
114	 6568	 3444	 141208	 4	 8	 1	 2	 0.469344365	 0.020549738	 0.011360128	 0.008547918	 0.017124229	 0.003682010	 0.027398475	 0.750032198
115	 6768	 3547	 147976	 4	 8	 1	 2	 0.469362433	 0.020339504	 0.011363792	 0.008550215	 0.016868897	 0.003610080	 0.027087191	 0.750890125
116	 6968	 3648	 154944	 4	 8	 1	 2	 0.469379918	 0.020114951	 0.011365989	 0.008551290	 0.016595950	 0.003558069	 0.026782498	 0.751048346
117	 7180	 3754	 162124	 4	 8	 1	 2	 0.469396611	 0.019888683	 0.011368867	 0.008553271	 0.016318964	 0.003634676	 0.026488326	 0.750847112
118	 7404	 3870	 169528	 4	 8	 1	 2	 0.469413906	 0.019667549	 0.011370884	 0.008554543	 0.016047289	 0.003473163	 0.026180042	 0.751242060
119	 7608	 3974	 177136	 4	 8	 1	 2	 0.469431234	 0.019429976	 0.011371976	 0.008554933	 0.015754432	 0.003352735	 0.025867473	 0.751135444
120	 7796	 4070	 184932	 4	 8	 1	 2	 0.469447506	 0.019223532	 0.011373745	 0.008555884	 0.015497811	 0.003503590	 0.025570462	 0.751786668
121	 8048	 4196	 192980	 4	 8	 1	 2	 0.469465863	 0.019001185	 0.011377946	 0.008559581	 0.015217995	 0.003273229	 0.025231186	 0.753083322
122	 8248	 4297	 201228	 4	 8	 1	 2	 0.469481577	 0.018796871	 0.011382491	 0.008563382	 0.014958652	 0.003243519	 0.024937082	 0.753771878
123	 8456	 4402	 209684	 4	 8	 1	 2	 0.469496999	 0.018583940	 0.011385751	 0.008566095	 0.014687665	 0.003149568	 0.024645034	 0.754064276
124	 8704	 4526	 218388	 4	 8	 1	 2	 0.469511064	 0.018372890	 0.011387709	 0.008567805	 0.014418154	 0.003019356	 0.024375616	 0.753740540
125	 8932	 4643	 227320	 4	 8	 1	 2	 0.469523834	 0.018185953	 0.011390104	 0.008569904	 0.014177250	 0.003034080	 0.024128385	 0.753716148
126	 9152	 4756	 236472	 4	 8	 1	 2	 0.469536693	 0.018005606	 0.011392053	 0.008571422	 0.013943565	 0.003022773	 0.023876846	 0.754103211
127	 9400	 4884	 245872	 4	 8	 1	 2	 0.469549963	 0.017826031	 0.011394539	 0.008573289	 0.013708824	 0.002872013	 0.023614438	 0.754878461
128	 9616	 4995	 255488	 4	 8	 1	 2	 0.469561569	 0.017633544	 0.011395798	 0.008574185	 0.013456510	 0.002932556	 0.023382532	 0.754133200
129	 9884	 5134	 265372	 4	 8	 1	 2	 0.469573225	 0.017480109	 0.011397608	 0.008575548	 0.013253254	 0.002848493	 0.023147255	 0.755169830
130	 10136	 5262	 275508	 4	 8	 1	 2	 0.469584231	 0.017340321	 0.011400242	 0.008577488	 0.013066032	 0.002834688	 0.022922911	 0.756462423
131	 10400	 5396	 285908	 4	 8	 1	 2	 0.469595873	 0.017181917	 0.011402550	 0.008579184	 0.012853020	 0.002719539	 0.022683157	 0.757474665
132	 10688	 5540	 296596	 4	 8	 1	 2	 0.469606619	 0.017035090	 0.011404319	 0.008580800	 0.012654477	 0.002683023	 0.022459583	 0.758477575
133	 10988	 5698	 307584	 4	 8	 1	 2	 0.469616280	 0.016889266	 0.011406277	 0.008582067	 0.012455687	 0.002639158	 0.022256654	 0.758841179
134	 11292	 5853	 318876	 4	 8	 1	 2	 0.469625683	 0.016735315	 0.011407880	 0.008583221	 0.012244633	 0.002576220	 0.022057374	 0.758717480
135	 11640	 6032	 330516	 4	 8	 1	 2	 0.469634812	 0.016601674	 0.011409531	 0.008584290	 0.012059776	 0.002560902	 0.021862126	 0.759380624
136	 12004	 6217	 342520	 4	 8	 1	 2	 0.469643788	 0.016456056	 0.011411127	 0.008585575	 0.011856979	 0.002504327	 0.021668444	 0.759447961
137	 12428	 6435	 354948	 4	 8	 1	 2	 0.469652168	 0.016329319	 0.011412769	 0.008586808	 0.011678843	 0.002458541	 0.021486047	 0.759996442
138	 12852	 6661	 367800	 4	 8	 1	 2	 0.469660324	 0.016208484	 0.011414197	 0.008587754	 0.011507869	 0.002414622	 0.021307027	 0.760710706
139	 13288	 6886	 381088	 4	 8	 1	 2	 0.469668164	 0.016084317	 0.011415736	 0.008589003	 0.011330765	 0.002371599	 0.021133503	 0.761081457
140	 16610	 6886	 397698	 5	 13	 1	 3	 0.469746752	 0.014558277	 0.009112397	 0.005840534	 0.011353750	 0.002373774	 0.019307988	 0.754002777
141	 17165	 7110	 414863	 5	 13	 1	 3	 0.469754529	 0.014428233	 0.009113602	 0.005841253	 0.011185534	 0.002403329	 0.019117836	 0.754700115
142	 17830	 7381	 432693	 5	 13	 1	 3	 0.469762426	 0.014313833	 0.009114996	 0.005842354	 0.011036424	 0.002363618	 0.018922796	 0.756433286
143	 18520	 7660	 451213	 5	 13	 1	 3	 0.469769788	 0.014181600	 0.009116284	 0.005843208	 0.010863293	 0.002284979	 0.018739156	 0.756789689
144	 19210	 7940	 470423	 5	 13	 1	 3	 0.469776785	 0.014074798	 0.009117986	 0.005844306	 0.010722046	 0.002336608	 0.018562925	 0.758220894
145	 19995	 8269	 490418	 5	 13	 1	 3	 0.469784383	 0.013956571	 0.009119691	 0.005845562	 0.010564899	 0.002228781	 0.018369611	 0.759764086
146	 20770	 8585	 511188	 5	 13	 1	 3	 0.469791046	 0.013844359	 0.009121306	 0.005846806	 0.010414800	 0.002243084	 0.018198414	 0.760745388
147	 21620	 8926	 532808	 5	 13	 1	 3	 0.469797818	 0.013733692	 0.009122975	 0.005847984	 0.010265750	 0.002183634	 0.018022751	 0.762019694
148	 22495	 9278	 555303	 5	 13	 1	 3	 0.469804383	 0.013624470	 0.009124847	 0.005849394	 0.010117478	 0.002159744	 0.017850816	 0.763240771
149	 23440	 9663	 578743	 5	 13	 1	 3	 0.469810847	 0.013516865	 0.009126967	 0.005850860	 0.009970161	 0.002114999	 0.017679855	 0.764534824
150	 24440	 10064	 603183	 5	 13	 1	 3	 0.469817346	 0.013415823	 0.009130022	 0.005852507	 0.009829903	 0.002118351	 0.017506304	 0.766342410
151	 25475	 10482	 628658	 5	 13	 1	 3	 0.469824097	 0.013308985	 0.009133313	 0.005853977	 0.009680479	 0.002058728	 0.017324173	 0.768232047
152	 26460	 10881	 655118	 5	 13	 1	 3	 0.469830568	 0.013197417	 0.009136276	 0.005855185	 0.009523669	 0.002025188	 0.017147803	 0.769627291
153	 27455	 11281	 682573	 5	 13	 1	 3	 0.469836741	 0.013093785	 0.009139304	 0.005856532	 0.009376585	 0.002051729	 0.016977825	 0.771228664
154	 28485	 11702	 711058	 5	 13	 1	 3	 0.469842910	 0.013004756	 0.009141953	 0.005857925	 0.009249236	 0.001980660	 0.016806239	 0.773805266
155	 29495	 12113	 740553	 5	 13	 1	 3	 0.469848832	 0.012905324	 0.009144212	 0.005859231	 0.009106633	 0.001935474	 0.016639862	 0.775566775
156	 35394	 12113	 775947	 6	 15	 2	 3	 0.469887569	 0.011673534	 0.007290633	 0.005756331	 0.009116911	 0.001937875	 0.015507472	 0.752768316
157	 36546	 12500	 812493	 6	 15	 2	 3	 0.469893099	 0.011561407	 0.007291428	 0.005756819	 0.008972246	 0.001920543	 0.015339014	 0.753725573
158	 37734	 12903	 850227	 6	 15	 2	 3	 0.469898376	 0.011446017	 0.007292391	 0.005757517	 0.008822263	 0.001884491	 0.015176498	 0.754193520
159	 39000	 13328	 889227	 6	 15	 2	 3	 0.469903439	 0.011347251	 0.007293406	 0.005758292	 0.008692890	 0.001871099	 0.015018920	 0.755530427
160	 40260	 13753	 929487	 6	 15	 2	 3	 0.469908457	 0.011240373	 0.007294375	 0.005759047	 0.008552080	 0.001839867	 0.014861075	 0.756363359
161	 41412	 14140	 970899	 6	 15	 2	 3	 0.469913227	 0.011129510	 0.007295079	 0.005759602	 0.008405226	 0.001791164	 0.014709479	 0.756621653
162	 42648	 14552	 1013547	 6	 15	 2	 3	 0.469917707	 0.011030987	 0.007295547	 0.005759859	 0.008273915	 0.001767003	 0.014565644	 0.757329132
163	 43860	 14956	 1057407	 6	 15	 2	 3	 0.469922280	 0.010926801	 0.007296035	 0.005760185	 0.008134055	 0.001719766	 0.014417362	 0.757891821
164	 45048	 15358	 1102455	 6	 15	 2	 3	 0.469926518	 0.010829433	 0.007296559	 0.005760583	 0.008002303	 0.001733559	 0.014278569	 0.758439659
165	 46314	 15780	 1148769	 6	 15	 2	 3	 0.469930981	 0.010722075	 0.007297037	 0.005760907	 0.007855962	 0.001703382	 0.014130924	 0.758766719
166	 47616	 16222	 1196385	 6	 15	 2	 3	 0.469935085	 0.010630098	 0.007297401	 0.005761113	 0.007729613	 0.001681613	 0.013993756	 0.759631503
167	 48912	 16658	 1245297	 6	 15	 2	 3	 0.469939015	 0.010542881	 0.007297876	 0.005761428	 0.007608769	 0.001645604	 0.013861148	 0.760606653
168	 50172	 17082	 1295469	 6	 15	 2	 3	 0.469942843	 0.010448656	 0.007298213	 0.005761679	 0.007477333	 0.001600637	 0.013730763	 0.760966866
169	 51480	 17520	 1346949	 6	 15	 2	 3	 0.469946554	 0.010361938	 0.007298538	 0.005761853	 0.007355345	 0.001605678	 0.013603161	 0.761730192
170	 52812	 17965	 1399761	 6	 15	 2	 3	 0.469950269	 0.010278985	 0.007299004	 0.005762175	 0.007237546	 0.001539754	 0.013474192	 0.762864707
171	 70416	 17965	 1470177	 8	 19	 1	 3	 0.469988324	 0.008732565	 0.004884769	 0.003686495	 0.007238558	 0.001539851	 0.012074119	 0.723246572
172	 72200	 18418	 1542377	 8	 19	 1	 3	 0.469991700	 0.008630505	 0.004885014	 0.003686658	 0.007114932	 0.001536283	 0.011942001	 0.722701730
173	 74136	 18905	 1616513	 8	 19	 1	 3	 0.469995080	 0.008528416	 0.004885216	 0.003686786	 0.006990604	 0.001479711	 0.011808213	 0.722244411
174	 76032	 19382	 1692545	 8	 19	 1	 3	 0.469998029	 0.008432476	 0.004885435	 0.003686943	 0.006873076	 0.001480450	 0.011690278	 0.721323766
175	 78144	 19920	 1770689	 8	 19	 1	 3	 0.470001154	 0.008347783	 0.004885676	 0.003687127	 0.006768726	 0.001420614	 0.011563934	 0.721880914
176	 80040	 20397	 1850729	 8	 19	 1	 3	 0.470004064	 0.008260635	 0.004885881	 0.003687285	 0.006660801	 0.001389891	 0.011445042	 0.721765406
177	 82096	 20918	 1932825	 8	 19	 1	 3	 0.470006851	 0.008181735	 0.004886115	 0.003687470	 0.006562520	 0.001382798	 0.011330042	 0.722127517
178	 84112	 21427	 2016937	 8	 19	 1	 3	 0.470009553	 0.008105212	 0.004886375	 0.003687655	 0.006466669	 0.001344881	 0.011217379	 0.722558460
179	 86192	 21952	 2103129	 8	 19	 1	 3	 0.470012032	 0.008026039	 0.004886552	 0.003687769	 0.006367018	 0.001337142	 0.011113011	 0.722220035
180	 88520	 22545	 2191649	 8	 19	 1	 3	 0.470014436	 0.007946703	 0.004886726	 0.003687900	 0.006266577	 0.001321060	 0.011010861	 0.721714944
181	 91072	 23194	 2282721	 8	 19	 1	 3	 0.470016843	 0.007867384	 0.004886905	 0.003688014	 0.006165540	 0.001300213	 0.010907666	 0.721271070
182	 93808	 23888	 2376529	 8	 19	 1	 3	 0.470019172	 0.007794358	 0.004887125	 0.003688150	 0.006071904	 0.001278396	 0.010806842	 0.721242825
183	 96632	 24601	 2473161	 8	 19	 1	 3	 0.470021429	 0.007721221	 0.004887325	 0.003688265	 0.005977567	 0.001260419	 0.010708225	 0.721055183
184	 99800	 25409	 2572961	 8	 19	 1	 3	 0.470023558	 0.007650780	 0.004887513	 0.003688378	 0.005886142	 0.001231919	 0.010614335	 0.720796958
185	 103120	 26246	 2676081	 8	 19	 1	 3	 0.470025622	 0.007583567	 0.004887701	 0.003688489	 0.005798351	 0.001229925	 0.010522536	 0.720697684
186	 106704	 27161	 2782785	 8	 19	 1	 3	 0.470027721	 0.007518187	 0.004887876	 0.003688602	 0.005712426	 0.001211991	 0.010428367	 0.720936180
187	 110512	 28121	 2893297	 8	 19	 1	 3	 0.470029703	 0.007459596	 0.004888068	 0.003688736	 0.005634924	 0.001189939	 0.010338636	 0.721526119
188	 114472	 29124	 3007769	 8	 19	 1	 3	 0.470031586	 0.007395976	 0.004888213	 0.003688817	 0.005550300	 0.001184743	 0.010252699	 0.721368661
189	 118872	 30239	 3126641	 8	 19	 1	 3	 0.470033469	 0.007335064	 0.004888401	 0.003688934	 0.005468702	 0.001165994	 0.010165980	 0.721530388
190	 123328	 31362	 3249969	 8	 19	 1	 3	 0.470035278	 0.007273921	 0.004888592	 0.003689043	 0.005386240	 0.001143526	 0.010082015	 0.721474886
191	 128064	 32557	 3378033	 8	 19	 1	 3	 0.470037052	 0.007217089	 0.004888797	 0.003689166	 0.005309052	 0.001129968	 0.009998966	 0.721783501
192	 133128	 33836	 3511161	 8	 19	 1	 3	 0.470038784	 0.007162587	 0.004889035	 0.003689307	 0.005234499	 0.001114887	 0.009917207	 0.722238312
193	 138528	 35195	 3649689	 8	 19	 1	 3	 0.470040476	 0.007111071	 0.004889306	 0.003689465	 0.005163528	 0.001095076	 0.009836670	 0.722914498
194	 144056	 36587	 3793745	 8	 19	 1	 3	 0.470042110	 0.007059562	 0.004889557	 0.003689587	 0.005092116	 0.001087368	 0.009758295	 0.723442135
195	 149800	 38033	 3943545	 8	 19	 1	 3	 0.470043733	 0.007007931	 0.004889819	 0.003689712	 0.005020037	 0.001064157	 0.009679807	 0.723974188
196	 155840	 39546	 4099385	 8	 19	 1	 3	 0.470045339	 0.006956867	 0.004890111	 0.003689841	 0.004948214	 0.001046105	 0.009601498	 0.724560639
197	 161960	 41081	 4261345	 8	 19	 1	 3	 0.470046978	 0.006905175	 0.004890474	 0.003689984	 0.004874906	 0.001034631	 0.009520925	 0.725263040
198	 182205	 41081	 4443550	 9	 28	 1	 4	 0.470061463	 0.006716572	 0.004618837	 0.003060983	 0.004876339	 0.001035875	 0.008776691	 0.765273859
199	 189423	 42690	 4632973	 9	 28	 1	 4	 0.470063110	 0.006663768	 0.004619257	 0.003061075	 0.004802944	 0.001017946	 0.008688034	 0.767005243
200	 196524	 44281	 4829497	 9	 28	 1	 4	 0.470064662	 0.006613316	 0.004619602	 0.003061173	 0.004732360	 0.001007970	 0.008603661	 0.768663071
201	 203625	 45878	 5033122	 9	 28	 1	 4	 0.470066168	 0.006562842	 0.004619890	 0.003061267	 0.004661278	 0.001002205	 0.008520970	 0.770198937
202	 211014	 47538	 5244136	 9	 28	 1	 4	 0.470067608	 0.006514194	 0.004620157	 0.003061397	 0.004592262	 0.000993354	 0.008441151	 0.771718714
203	 234460	 47538	 5478596	 10	 38	 2	 5	 0.470077578	 0.006208555	 0.004176661	 0.002977898	 0.004593654	 0.000993165	 0.007866384	 0.789251517
204	 243020	 49254	 5721616	 10	 38	 2	 5	 0.470079035	 0.006155208	 0.004176964	 0.002978120	 0.004521012	 0.000966681	 0.007778819	 0.791277884
205	 251160	 50884	 5972776	 10	 38	 2	 5	 0.470080400	 0.006101053	 0.004177223	 0.002978309	 0.004446758	 0.000948362	 0.007695910	 0.792765700
206	 259320	 52519	 6232096	 10	 38	 2	 5	 0.470081714	 0.006048784	 0.004177447	 0.002978477	 0.004374554	 0.000925922	 0.007615220	 0.794301925
207	 267170	 54094	 6499266	 10	 38	 2	 5	 0.470082948	 0.005998299	 0.004177665	 0.002978642	 0.004304266	 0.000920140	 0.007538661	 0.795671629
208	 275420	 55746	 6774686	 10	 38	 2	 5	 0.470084167	 0.005947938	 0.004177822	 0.002978766	 0.004233647	 0.000902784	 0.007462273	 0.797067933
209	 283160	 57303	 7057846	 10	 38	 2	 5	 0.470085334	 0.005899002	 0.004178010	 0.002978912	 0.004164427	 0.000887446	 0.007388409	 0.798413049
210	 339792	 57303	 7397638	 12	 54	 1	 6	 0.470095068	 0.005348491	 0.003354499	 0.001559639	 0.004165776	 0.000887739	 0.006740631	 0.793470353
211	 349548	 58938	 7747186	 12	 54	 1	 6	 0.470096200	 0.005295440	 0.003354627	 0.001559690	 0.004097335	 0.000863089	 0.006661246	 0.794962278
212	 358956	 60519	 8106142	 12	 54	 1	 6	 0.470097252	 0.005245320	 0.003354721	 0.001559717	 0.004032274	 0.000863825	 0.006586561	 0.796367126
213	 369120	 62218	 8475262	 12	 54	 1	 6	 0.470098316	 0.005196176	 0.003354822	 0.001559749	 0.003968049	 0.000851509	 0.006510198	 0.798159402
214	 379164	 63894	 8854426	 12	 54	 1	 6	 0.470099348	 0.005147427	 0.003354908	 0.001559776	 0.003903921	 0.000833801	 0.006435231	 0.799882148
215	 388980	 65539	 9243406	 12	 54	 1	 6	 0.470100341	 0.005098820	 0.003354978	 0.001559793	 0.003839542	 0.000822515	 0.006362275	 0.801414570
216	 399156	 67239	 9642562	 12	 54	 1	 6	 0.470101300	 0.005051645	 0.003355047	 0.001559813	 0.003776610	 0.000810893	 0.006291008	 0.802994600
217	 409692	 69003	 10052254	 12	 54	 1	 6	 0.470102235	 0.005003328	 0.003355103	 0.001559822	 0.003711681	 0.000795047	 0.006220800	 0.804290178
218	 420180	 70757	 10472434	 12	 54	 1	 6	 0.470103128	 0.004958899	 0.003355156	 0.001559829	 0.003651521	 0.000781535	 0.006152893	 0.805945962


==> data/lshaped/criterionC/varth1_thX0.2_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.022629709	 0.145571194	 0.738866350
12	 48	 126	 529	 1	 1	 1	 0	 0.447659704	 0.105826493	 0.063645195	 0.063645195	 0.084549015	 0.022670643	 0.143650961	 0.736691857
13	 50	 130	 579	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.021020133	 0.141697550	 0.734246494
14	 52	 134	 631	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.021764284	 0.139927543	 0.735001853
15	 54	 138	 685	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.017221644	 0.138001112	 0.735890848
16	 58	 146	 743	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.020745477	 0.136682244	 0.741058589
17	 62	 156	 805	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.016839670	 0.134287609	 0.748593808
18	 64	 160	 869	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.015073605	 0.133012693	 0.750730257
19	 66	 164	 935	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.014961322	 0.132003616	 0.751612667
20	 68	 168	 1003	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.016398560	 0.131043296	 0.757258510
21	 71	 174	 1074	 1	 1	 1	 0	 0.451828836	 0.098378675	 0.066861726	 0.066861726	 0.072165597	 0.019079552	 0.129944267	 0.757083618
22	 77	 186	 1151	 1	 1	 1	 0	 0.452367364	 0.098188479	 0.068120975	 0.068120975	 0.070714285	 0.018064997	 0.128056931	 0.766756459
23	 82	 196	 1233	 1	 1	 1	 0	 0.452864121	 0.096991998	 0.068200868	 0.068200868	 0.068964406	 0.016156828	 0.126288945	 0.768016532
24	 86	 204	 1319	 1	 1	 1	 0	 0.453223229	 0.096326160	 0.068285182	 0.068285182	 0.067940144	 0.014100180	 0.124994057	 0.770645920
25	 172	 204	 1491	 2	 3	 1	 1	 0.458566680	 0.074711471	 0.022131304	 0.017503911	 0.071358317	 0.015969314	 0.103689002	 0.720534191
26	 178	 210	 1669	 2	 3	 1	 1	 0.458975902	 0.073668386	 0.022633031	 0.017729257	 0.070105470	 0.016789297	 0.101862312	 0.723215334
27	 184	 216	 1853	 2	 3	 2	 1	 0.459471208	 0.072519586	 0.023185276	 0.023016214	 0.068713414	 0.014367138	 0.099604310	 0.728076783
28	 188	 220	 2041	 2	 3	 2	 1	 0.459775489	 0.071517540	 0.023370186	 0.023197271	 0.067591367	 0.015654051	 0.098190171	 0.728357426
29	 196	 228	 2237	 2	 3	 2	 1	 0.460171247	 0.070029315	 0.023422730	 0.023247728	 0.065996066	 0.014549966	 0.096318395	 0.727060648
30	 202	 235	 2439	 2	 3	 2	 1	 0.460463982	 0.068970935	 0.023524777	 0.023345555	 0.064834981	 0.014551665	 0.094909067	 0.726705440
31	 208	 242	 2647	 2	 3	 2	 1	 0.460766115	 0.067947134	 0.023570675	 0.023390027	 0.063727829	 0.015305358	 0.093431240	 0.727242124
32	 216	 250	 2863	 2	 3	 2	 1	 0.461131465	 0.067018958	 0.023857402	 0.023675575	 0.062628788	 0.013566530	 0.091611036	 0.731559872
33	 220	 255	 3083	 2	 3	 2	 1	 0.461376578	 0.065853131	 0.023870035	 0.023687981	 0.061374720	 0.015727215	 0.090368482	 0.728717908
34	 230	 266	 3313	 2	 3	 2	 1	 0.461731362	 0.064470956	 0.024041152	 0.023857917	 0.059820792	 0.013494216	 0.088537894	 0.728173585
35	 238	 274	 3551	 2	 3	 2	 1	 0.461972828	 0.063298744	 0.024019759	 0.023834531	 0.058564342	 0.013681463	 0.087269215	 0.725327293
36	 246	 282	 3797	 2	 3	 2	 1	 0.462244336	 0.062304660	 0.024128302	 0.023941201	 0.057442978	 0.012055637	 0.085819478	 0.725996718
37	 250	 287	 4047	 2	 3	 2	 1	 0.462426896	 0.061366701	 0.024135021	 0.023949342	 0.056421386	 0.011301801	 0.084830275	 0.723405661
38	 254	 292	 4301	 2	 3	 2	 1	 0.462592113	 0.060698228	 0.024190760	 0.024004439	 0.055669399	 0.012977356	 0.083924649	 0.723246732
39	 260	 299	 4561	 2	 3	 2	 1	 0.462810034	 0.059740765	 0.024242397	 0.024055320	 0.054600964	 0.012949946	 0.082714459	 0.722252993
40	 266	 306	 4827	 2	 3	 2	 1	 0.463009239	 0.058802566	 0.024299985	 0.024113242	 0.053546732	 0.013204041	 0.081592000	 0.720690338
41	 274	 317	 5101	 2	 3	 2	 1	 0.463243904	 0.058005819	 0.024297605	 0.024111040	 0.052671638	 0.013541761	 0.080248956	 0.722823343
42	 286	 330	 5387	 2	 3	 2	 1	 0.463507376	 0.057253944	 0.024380193	 0.024193115	 0.051803671	 0.010612361	 0.078712909	 0.727376798
43	 290	 334	 5677	 2	 3	 2	 1	 0.463647998	 0.056679102	 0.024385269	 0.024198332	 0.051165215	 0.011029803	 0.077880316	 0.727771847
44	 296	 340	 5973	 2	 3	 2	 1	 0.463822011	 0.055756567	 0.024445333	 0.024258216	 0.050112079	 0.012979712	 0.076837178	 0.725645698
45	 308	 352	 6281	 2	 3	 2	 1	 0.464032343	 0.054747762	 0.024475476	 0.024288415	 0.048972120	 0.012570023	 0.075556563	 0.724593077
46	 322	 366	 6603	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.010045940	 0.074189837	 0.724496920
47	 332	 378	 6935	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.010801219	 0.073349375	 0.724255014
48	 352	 399	 7287	 2	 3	 2	 1	 0.464543006	 0.052551965	 0.024573785	 0.024384099	 0.046452536	 0.009853428	 0.072350571	 0.726351772
49	 362	 411	 7649	 2	 3	 2	 1	 0.464675185	 0.051960845	 0.024599655	 0.024408834	 0.045768836	 0.009898528	 0.071496729	 0.726758350
50	 378	 429	 8027	 2	 3	 2	 1	 0.464813635	 0.051488039	 0.024622424	 0.024431501	 0.045218961	 0.010213520	 0.070591033	 0.729384973
51	 392	 445	 8419	 2	 3	 2	 1	 0.464955275	 0.050962381	 0.024647699	 0.024457379	 0.044605551	 0.010641081	 0.069652006	 0.731671402
52	 406	 460	 8825	 2	 3	 2	 1	 0.465107111	 0.050300798	 0.024644343	 0.024453634	 0.043850047	 0.009249225	 0.068630785	 0.732918874
53	 418	 472	 9243	 2	 3	 2	 1	 0.465219003	 0.049785579	 0.024674577	 0.024483108	 0.043240827	 0.009416045	 0.067868175	 0.733562955
54	 434	 488	 9677	 2	 3	 2	 1	 0.465355777	 0.049059904	 0.024685576	 0.024494003	 0.042396893	 0.009215705	 0.066923911	 0.733069883
55	 450	 506	 10127	 2	 3	 2	 1	 0.465469735	 0.048514734	 0.024707872	 0.024515218	 0.041751652	 0.009073533	 0.066126663	 0.733663726
56	 474	 530	 10601	 2	 3	 2	 1	 0.465566359	 0.048136366	 0.024741489	 0.024547340	 0.041291264	 0.008937288	 0.065442915	 0.735547398
57	 494	 552	 11095	 2	 3	 2	 1	 0.465678813	 0.047659834	 0.024766897	 0.024571755	 0.040719290	 0.008885116	 0.064637855	 0.737336255
58	 514	 575	 11609	 2	 3	 2	 1	 0.465791543	 0.047224973	 0.024824737	 0.024628564	 0.040173754	 0.008644096	 0.063820433	 0.739966348
59	 538	 600	 12147	 2	 3	 2	 1	 0.465896854	 0.046831590	 0.024874245	 0.024676308	 0.039679589	 0.009580504	 0.063047057	 0.742803749
60	 576	 640	 12723	 2	 3	 2	 1	 0.466018059	 0.046332919	 0.024946381	 0.024747140	 0.039043788	 0.008887260	 0.062144816	 0.745563692
61	 604	 669	 13327	 2	 3	 2	 1	 0.466130583	 0.045904213	 0.025015337	 0.024814653	 0.038489345	 0.008932248	 0.061295096	 0.748905142
62	 636	 703	 13963	 2	 3	 2	 1	 0.466257187	 0.045453558	 0.025147534	 0.024945032	 0.037863273	 0.009044603	 0.060324495	 0.753484264
63	 664	 732	 14627	 2	 3	 2	 1	 0.466373555	 0.045037612	 0.025202955	 0.024999432	 0.037325562	 0.009042560	 0.059418149	 0.757977372
64	 696	 768	 15323	 2	 3	 2	 1	 0.466476867	 0.044504341	 0.025216983	 0.025013015	 0.036670699	 0.007803076	 0.058601553	 0.759439614
65	 714	 789	 16037	 2	 3	 2	 1	 0.466549353	 0.044039624	 0.025230390	 0.025026446	 0.036095927	 0.008190737	 0.058021637	 0.759020714
66	 740	 817	 16777	 2	 3	 2	 1	 0.466632452	 0.043633828	 0.025260191	 0.025055092	 0.035578556	 0.007553469	 0.057349493	 0.760840688
67	 764	 842	 17541	 2	 3	 2	 1	 0.466721365	 0.043186302	 0.025305015	 0.025099390	 0.034995898	 0.007746519	 0.056621346	 0.762721230
68	 788	 866	 18329	 2	 3	 2	 1	 0.466812210	 0.042651718	 0.025322966	 0.025116507	 0.034320787	 0.007510953	 0.055867434	 0.763445086
69	 816	 894	 19145	 2	 3	 2	 1	 0.466889941	 0.042246805	 0.025375304	 0.025168540	 0.033777011	 0.007408274	 0.055214061	 0.765145768
70	 842	 920	 19987	 2	 3	 2	 1	 0.466970788	 0.041793648	 0.025415778	 0.025208599	 0.033177512	 0.007365873	 0.054526075	 0.766489222
71	 866	 944	 20853	 2	 3	 2	 1	 0.467046031	 0.041376092	 0.025433439	 0.025225686	 0.032636195	 0.006773788	 0.053877773	 0.767962185
72	 886	 964	 21739	 2	 3	 2	 1	 0.467106642	 0.040972797	 0.025452659	 0.025244381	 0.032108133	 0.007116307	 0.053349736	 0.768003740
73	 914	 992	 22653	 2	 3	 2	 1	 0.467182656	 0.040533691	 0.025476285	 0.025267822	 0.031526798	 0.006940523	 0.052679930	 0.769433278
74	 940	 1020	 23593	 2	 3	 2	 1	 0.467248475	 0.040086295	 0.025479379	 0.025270396	 0.030946927	 0.006587269	 0.052092921	 0.769515222
75	 966	 1046	 24559	 2	 3	 2	 1	 0.467313027	 0.039734880	 0.025502545	 0.025292876	 0.030470984	 0.006832895	 0.051510624	 0.771391941
76	 996	 1076	 25555	 2	 3	 2	 1	 0.467381807	 0.039323158	 0.025520133	 0.025310161	 0.029917113	 0.006209871	 0.050882765	 0.772818828
77	 1016	 1098	 26571	 2	 3	 2	 1	 0.467435423	 0.038955316	 0.025529741	 0.025319850	 0.029423612	 0.006921172	 0.050387849	 0.773109333
78	 1048	 1132	 27619	 2	 3	 2	 1	 0.467496409	 0.038524527	 0.025538545	 0.025328507	 0.028843056	 0.006672765	 0.049818843	 0.773292278
79	 1084	 1170	 28703	 2	 3	 2	 1	 0.467552349	 0.038142857	 0.025547055	 0.025337238	 0.028323586	 0.006075657	 0.049291079	 0.773828820
80	 1110	 1200	 29813	 2	 3	 2	 1	 0.467600323	 0.037816380	 0.025549445	 0.025339077	 0.027880180	 0.005905239	 0.048833875	 0.774388258
81	 1136	 1226	 30949	 2	 3	 2	 1	 0.467650383	 0.037580972	 0.025561274	 0.025350574	 0.027549061	 0.005954244	 0.048352138	 0.777234968
82	 1160	 1250	 32109	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.006604225	 0.047877860	 0.777376274
83	 1202	 1294	 33311	 2	 3	 2	 1	 0.467765251	 0.036755481	 0.025578395	 0.025367186	 0.026395285	 0.005674032	 0.047227950	 0.778256956
84	 1236	 1328	 34547	 2	 3	 2	 1	 0.467807575	 0.036502133	 0.025583838	 0.025371992	 0.026035993	 0.005494276	 0.046806864	 0.779845718
85	 1262	 1356	 35809	 2	 3	 2	 1	 0.467847217	 0.036195474	 0.025587877	 0.025375508	 0.025600251	 0.005299899	 0.046408954	 0.779924350
86	 1294	 1389	 37103	 2	 3	 2	 1	 0.467885440	 0.035954194	 0.025592246	 0.025379309	 0.025253535	 0.005102708	 0.046021998	 0.781239321
87	 2588	 1389	 39691	 4	 8	 1	 2	 0.468593614	 0.027722509	 0.011124789	 0.008368314	 0.025392451	 0.005319960	 0.038142290	 0.726818168
88	 2660	 1428	 42351	 4	 8	 1	 2	 0.468634449	 0.027317096	 0.011129279	 0.008371417	 0.024947202	 0.005376662	 0.037637256	 0.725799358
89	 2752	 1474	 45103	 4	 8	 1	 2	 0.468671866	 0.026959172	 0.011139733	 0.008382242	 0.024550016	 0.005534568	 0.037168425	 0.725324580
90	 2844	 1522	 47947	 4	 8	 1	 2	 0.468718892	 0.026574146	 0.011150216	 0.008388412	 0.024121732	 0.005302060	 0.036570608	 0.726653110
91	 2960	 1581	 50907	 4	 8	 1	 2	 0.468760254	 0.026228564	 0.011158218	 0.008395139	 0.023736717	 0.005006463	 0.036036564	 0.727831987
92	 3052	 1632	 53959	 4	 8	 1	 2	 0.468796287	 0.025915321	 0.011170757	 0.008404344	 0.023384141	 0.005101713	 0.035564744	 0.728680092
93	 3164	 1694	 57123	 4	 8	 1	 2	 0.468831141	 0.025543020	 0.011173593	 0.008406378	 0.022969473	 0.004902280	 0.035102292	 0.727673837
94	 3284	 1756	 60407	 4	 8	 1	 2	 0.468863026	 0.025257477	 0.011182013	 0.008415052	 0.022647356	 0.004622736	 0.034673797	 0.728431255
95	 3380	 1806	 63787	 4	 8	 1	 2	 0.468892274	 0.024959700	 0.011185454	 0.008418241	 0.022313051	 0.004718321	 0.034276004	 0.728197492
96	 3496	 1865	 67283	 4	 8	 1	 2	 0.468921403	 0.024647765	 0.011192012	 0.008423922	 0.021960218	 0.004646962	 0.033875179	 0.727605453
97	 3628	 1933	 70911	 4	 8	 1	 2	 0.468949585	 0.024339710	 0.011193483	 0.008424371	 0.021613131	 0.004564898	 0.033482781	 0.726932139
98	 3756	 2000	 74667	 4	 8	 1	 2	 0.468977966	 0.024050569	 0.011201406	 0.008430235	 0.021282818	 0.004514268	 0.033082873	 0.726979453
99	 3904	 2083	 78571	 4	 8	 1	 2	 0.469002883	 0.023788196	 0.011205728	 0.008432688	 0.020983564	 0.004597338	 0.032727742	 0.726851136
100	 4060	 2163	 82631	 4	 8	 1	 2	 0.469033400	 0.023543945	 0.011215260	 0.008438266	 0.020701094	 0.004309919	 0.032287443	 0.729198182
101	 4224	 2245	 86855	 4	 8	 1	 2	 0.469057874	 0.023295922	 0.011223207	 0.008444401	 0.020414201	 0.004330098	 0.031929933	 0.729595080
102	 4408	 2339	 91263	 4	 8	 1	 2	 0.469082775	 0.023066364	 0.011232462	 0.008449984	 0.020146686	 0.004223905	 0.031562004	 0.730826973
103	 4592	 2434	 95855	 4	 8	 1	 2	 0.469107803	 0.022823440	 0.011244135	 0.008458235	 0.019861492	 0.004157169	 0.031187803	 0.731806599
104	 4788	 2533	 100643	 4	 8	 1	 2	 0.469132868	 0.022598889	 0.011257364	 0.008468436	 0.019595447	 0.004255362	 0.030808472	 0.733528375
105	 5008	 2643	 105651	 4	 8	 1	 2	 0.469159212	 0.022319883	 0.011269384	 0.008479645	 0.019265984	 0.004226662	 0.030404661	 0.734094126
106	 5232	 2757	 110883	 4	 8	 1	 2	 0.469185957	 0.022096507	 0.011288217	 0.008494175	 0.018995572	 0.004423740	 0.029989119	 0.736817456
107	 5472	 2881	 116355	 4	 8	 1	 2	 0.469215969	 0.021894358	 0.011312971	 0.008513274	 0.018745122	 0.003954020	 0.029515823	 0.741783759
108	 5656	 2976	 122011	 4	 8	 1	 2	 0.469240011	 0.021659654	 0.011326895	 0.008524756	 0.018461908	 0.003972368	 0.029131109	 0.743523144
109	 5848	 3075	 127859	 4	 8	 1	 2	 0.469263608	 0.021431595	 0.011337860	 0.008533033	 0.018186979	 0.003850795	 0.028748485	 0.745486061
110	 6020	 3161	 133879	 4	 8	 1	 2	 0.469285413	 0.021200679	 0.011347151	 0.008539886	 0.017908404	 0.003832570	 0.028390323	 0.746757228
111	 6220	 3262	 140099	 4	 8	 1	 2	 0.469306544	 0.020984486	 0.011353182	 0.008543732	 0.017648056	 0.003931827	 0.028038853	 0.748407413
112	 6444	 3380	 146543	 4	 8	 1	 2	 0.469329275	 0.020754709	 0.011358037	 0.008546482	 0.017371038	 0.003834818	 0.027655770	 0.750465794
113	 6632	 3478	 153175	 4	 8	 1	 2	 0.469350693	 0.020481900	 0.011361475	 0.008548728	 0.017041863	 0.003701878	 0.027289856	 0.750531615
114	 6840	 3583	 160015	 4	 8	 1	 2	 0.469368995	 0.020257690	 0.011364392	 0.008550424	 0.016769753	 0.003577685	 0.026973254	 0.751028784
115	 7052	 3690	 167067	 4	 8	 1	 2	 0.469386469	 0.020043569	 0.011367340	 0.008552244	 0.016508430	 0.003556734	 0.026667432	 0.751612270
116	 7256	 3794	 174323	 4	 8	 1	 2	 0.469403801	 0.019800309	 0.011369930	 0.008554294	 0.016210396	 0.003599686	 0.026360602	 0.751132662
117	 7468	 3902	 181791	 4	 8	 1	 2	 0.469421129	 0.019568860	 0.011372065	 0.008555387	 0.015925339	 0.003397422	 0.026050211	 0.751197756
118	 7660	 4000	 189451	 4	 8	 1	 2	 0.469437422	 0.019343651	 0.011372589	 0.008555730	 0.015647397	 0.003389831	 0.025754923	 0.751066135
119	 7864	 4104	 197315	 4	 8	 1	 2	 0.469453214	 0.019150976	 0.011374277	 0.008556761	 0.015407326	 0.003363800	 0.025465458	 0.752037369
120	 8084	 4214	 205399	 4	 8	 1	 2	 0.469469535	 0.018943771	 0.011379104	 0.008560727	 0.015145377	 0.003254638	 0.025162776	 0.752849009
121	 8304	 4326	 213703	 4	 8	 1	 2	 0.469485175	 0.018744387	 0.011383230	 0.008564326	 0.014892083	 0.003181237	 0.024869266	 0.753716942
122	 8504	 4426	 222207	 4	 8	 1	 2	 0.469499980	 0.018532594	 0.011386457	 0.008566990	 0.014622095	 0.003136910	 0.024588177	 0.753719754
123	 8760	 4554	 230967	 4	 8	 1	 2	 0.469514288	 0.018322109	 0.011388367	 0.008568752	 0.014352866	 0.003062286	 0.024313425	 0.753579923
124	 9004	 4681	 239971	 4	 8	 1	 2	 0.469527663	 0.018138534	 0.011390576	 0.008570793	 0.014115991	 0.002982846	 0.024053751	 0.754083392
125	 9224	 4793	 249195	 4	 8	 1	 2	 0.469540457	 0.017958891	 0.011392503	 0.008571805	 0.013882818	 0.002948346	 0.023802705	 0.754489472
126	 9452	 4911	 258647	 4	 8	 1	 2	 0.469552679	 0.017773858	 0.011394595	 0.008573292	 0.013640867	 0.002860833	 0.023560375	 0.754396217
127	 9664	 5020	 268311	 4	 8	 1	 2	 0.469564014	 0.017591531	 0.011396048	 0.008574285	 0.013401196	 0.002887451	 0.023333378	 0.753921310
128	 9936	 5161	 278247	 4	 8	 1	 2	 0.469575576	 0.017451710	 0.011397916	 0.008575581	 0.013215510	 0.002832614	 0.023099525	 0.755500807
129	 10172	 5280	 288419	 4	 8	 1	 2	 0.469586371	 0.017305732	 0.011400798	 0.008578036	 0.013019607	 0.002854672	 0.022879021	 0.756401750
130	 10456	 5424	 298875	 4	 8	 1	 2	 0.469598280	 0.017157554	 0.011402874	 0.008579434	 0.012820145	 0.002692151	 0.022633278	 0.758067550
131	 10740	 5570	 309615	 4	 8	 1	 2	 0.469608315	 0.017007068	 0.011404403	 0.008580791	 0.012616654	 0.002668710	 0.022424095	 0.758428306
132	 11040	 5725	 320655	 4	 8	 1	 2	 0.469617811	 0.016865604	 0.011406478	 0.008582185	 0.012423400	 0.002680848	 0.022224336	 0.758880000
133	 11364	 5890	 332019	 4	 8	 1	 2	 0.469627674	 0.016706337	 0.011408335	 0.008583478	 0.012204572	 0.002550256	 0.022014927	 0.758864062
134	 11700	 6063	 343719	 4	 8	 1	 2	 0.469636672	 0.016570026	 0.011409933	 0.008584566	 0.012015789	 0.002568749	 0.021822146	 0.759321552
135	 12104	 6267	 355823	 4	 8	 1	 2	 0.469645742	 0.016425230	 0.011411496	 0.008585844	 0.011813803	 0.002472437	 0.021626069	 0.759510661
136	 12528	 6488	 368351	 4	 8	 1	 2	 0.469653969	 0.016303942	 0.011413007	 0.008586937	 0.011643100	 0.002439840	 0.021446643	 0.760209482
137	 12944	 6710	 381295	 4	 8	 1	 2	 0.469661796	 0.016183177	 0.011414389	 0.008587844	 0.011472006	 0.002398988	 0.021274563	 0.760681984
138	 13384	 6936	 394679	 4	 8	 1	 2	 0.469669743	 0.016063004	 0.011415847	 0.008589081	 0.011300378	 0.002401480	 0.021098387	 0.761338014
139	 16730	 6936	 411409	 5	 13	 1	 3	 0.469748332	 0.014534697	 0.009112479	 0.005840595	 0.011323434	 0.002404770	 0.019269511	 0.754284684
140	 17330	 7176	 428739	 5	 13	 1	 3	 0.469756313	 0.014405980	 0.009113823	 0.005841402	 0.011156635	 0.002375678	 0.019073955	 0.755269698
141	 17955	 7432	 446694	 5	 13	 1	 3	 0.469764074	 0.014281980	 0.009115231	 0.005842484	 0.010994885	 0.002336204	 0.018881862	 0.756386209
142	 18650	 7713	 465344	 5	 13	 1	 3	 0.469771388	 0.014159977	 0.009116673	 0.005843523	 0.010834722	 0.002284467	 0.018698993	 0.757258783
143	 19350	 7997	 484694	 5	 13	 1	 3	 0.469778341	 0.014050338	 0.009118184	 0.005844497	 0.010689748	 0.002336500	 0.018523498	 0.758514285
144	 20145	 8333	 504839	 5	 13	 1	 3	 0.469785831	 0.013928459	 0.009119952	 0.005845803	 0.010527509	 0.002230297	 0.018332552	 0.759766542
145	 20950	 8657	 525789	 5	 13	 1	 3	 0.469792513	 0.013821208	 0.009121715	 0.005847069	 0.010383646	 0.002206301	 0.018160522	 0.761057898
146	 21780	 8991	 547569	 5	 13	 1	 3	 0.469799063	 0.013709922	 0.009123261	 0.005848232	 0.010233673	 0.002191497	 0.017990284	 0.762073669
147	 22695	 9361	 570264	 5	 13	 1	 3	 0.469805747	 0.013601357	 0.009125462	 0.005849812	 0.010085775	 0.002133551	 0.017814858	 0.763483874
148	 23635	 9741	 593899	 5	 13	 1	 3	 0.469812139	 0.013498875	 0.009127812	 0.005851184	 0.009944981	 0.002110674	 0.017645488	 0.765004312
149	 24625	 10137	 618524	 5	 13	 1	 3	 0.469818709	 0.013397390	 0.009130969	 0.005852818	 0.009803850	 0.002120106	 0.017469701	 0.766892963
150	 25650	 10556	 644174	 5	 13	 1	 3	 0.469825449	 0.013286359	 0.009134083	 0.005854130	 0.009648620	 0.002025559	 0.017287484	 0.768553665
151	 26645	 10954	 670819	 5	 13	 1	 3	 0.469831565	 0.013181682	 0.009136802	 0.005855311	 0.009501347	 0.002048357	 0.017120448	 0.769937883
152	 27650	 11358	 698469	 5	 13	 1	 3	 0.469838006	 0.013078421	 0.009139662	 0.005856720	 0.009354768	 0.002028680	 0.016942781	 0.771917059
153	 28655	 11770	 727124	 5	 13	 1	 3	 0.469844251	 0.012978269	 0.009142289	 0.005858120	 0.009211624	 0.001963458	 0.016768710	 0.773957501
154	 29615	 12162	 756739	 5	 13	 1	 3	 0.469849815	 0.012883391	 0.009143999	 0.005859143	 0.009075739	 0.001953844	 0.016612076	 0.775543691
155	 35538	 12162	 792277	 6	 15	 3	 3	 0.469888551	 0.011649322	 0.007290415	 0.006832630	 0.009086063	 0.001956457	 0.015477691	 0.752652442
156	 36810	 12589	 829087	 6	 15	 3	 3	 0.469894132	 0.011539619	 0.007291390	 0.006833449	 0.008944185	 0.001912899	 0.015307328	 0.753862407
157	 37956	 12978	 867043	 6	 15	 3	 3	 0.469899420	 0.011426682	 0.007292461	 0.006834365	 0.008797106	 0.001883933	 0.015144136	 0.754528519
158	 39246	 13410	 906289	 6	 15	 3	 3	 0.469904545	 0.011322657	 0.007293541	 0.006835334	 0.008660648	 0.001873384	 0.014984262	 0.755636637
159	 40506	 13837	 946795	 6	 15	 3	 3	 0.469909583	 0.011216113	 0.007294482	 0.006836174	 0.008520078	 0.001818866	 0.014825435	 0.756545324
160	 41640	 14216	 988435	 6	 15	 3	 3	 0.469914135	 0.011109320	 0.007295100	 0.006836675	 0.008378456	 0.001789718	 0.014680443	 0.756742856
161	 42846	 14618	 1031281	 6	 15	 3	 3	 0.469918617	 0.011008995	 0.007295622	 0.006837100	 0.008244505	 0.001757291	 0.014536273	 0.757346457
162	 44052	 15021	 1075333	 6	 15	 3	 3	 0.469923168	 0.010905974	 0.007296124	 0.006837519	 0.008105976	 0.001714625	 0.014388378	 0.757971027
163	 45252	 15426	 1120585	 6	 15	 3	 3	 0.469927372	 0.010808032	 0.007296700	 0.006838009	 0.007973188	 0.001719234	 0.014250424	 0.758435808
164	 46506	 15845	 1167091	 6	 15	 3	 3	 0.469931646	 0.010707499	 0.007297127	 0.006838373	 0.007835974	 0.001688719	 0.014108789	 0.758924060
165	 47802	 16285	 1214893	 6	 15	 3	 3	 0.469935688	 0.010616744	 0.007297511	 0.006838682	 0.007711134	 0.001662299	 0.013973505	 0.759776770
166	 49044	 16703	 1263937	 6	 15	 3	 3	 0.469939568	 0.010526554	 0.007297941	 0.006839032	 0.007586066	 0.001625386	 0.013842383	 0.760458233
167	 50280	 17118	 1314217	 6	 15	 3	 3	 0.469943262	 0.010435640	 0.007298235	 0.006839283	 0.007459112	 0.001603136	 0.013716423	 0.760813511
168	 51624	 17568	 1365841	 6	 15	 3	 3	 0.469947048	 0.010348428	 0.007298584	 0.006839566	 0.007336255	 0.001610936	 0.013586079	 0.761693492
169	 52986	 18022	 1418827	 6	 15	 3	 3	 0.469950813	 0.010262166	 0.007299044	 0.006839959	 0.007213598	 0.001545362	 0.013455225	 0.762690010
170	 79479	 18022	 1498306	 9	 28	 1	 4	 0.470003328	 0.008564995	 0.004612850	 0.003057725	 0.007216700	 0.001545812	 0.011475241	 0.746389123
171	 81558	 18495	 1579864	 9	 28	 1	 4	 0.470006715	 0.008462078	 0.004613150	 0.003057964	 0.007094055	 0.001522046	 0.011335663	 0.746500474
172	 83736	 18979	 1663600	 9	 28	 1	 4	 0.470009986	 0.008359323	 0.004613378	 0.003058126	 0.006971013	 0.001491128	 0.011199228	 0.746419530
173	 85941	 19475	 1749541	 9	 28	 1	 4	 0.470013047	 0.008267958	 0.004613662	 0.003058318	 0.006860995	 0.001461638	 0.011070007	 0.746879186
174	 88209	 19986	 1837750	 9	 28	 1	 4	 0.470016068	 0.008180595	 0.004613904	 0.003058518	 0.006755296	 0.001420890	 0.010941010	 0.747700165
175	 90396	 20477	 1928146	 9	 28	 1	 4	 0.470018971	 0.008090932	 0.004614120	 0.003058660	 0.006646283	 0.001387816	 0.010815581	 0.748081065
176	 92709	 20997	 2020855	 9	 28	 1	 4	 0.470021730	 0.008011146	 0.004614373	 0.003058834	 0.006548742	 0.001368553	 0.010694981	 0.749056536
177	 94914	 21493	 2115769	 9	 28	 1	 4	 0.470024405	 0.007934318	 0.004614613	 0.003058978	 0.006454359	 0.001351981	 0.010576774	 0.750164285
178	 97371	 22043	 2213140	 9	 28	 1	 4	 0.470026898	 0.007851957	 0.004614810	 0.003059100	 0.006352697	 0.001336527	 0.010465392	 0.750278357
179	 99954	 22628	 2313094	 9	 28	 1	 4	 0.470029279	 0.007769552	 0.004614969	 0.003059193	 0.006250440	 0.001327279	 0.010357911	 0.750108011
180	 102960	 23311	 2416054	 9	 28	 1	 4	 0.470031699	 0.007689779	 0.004615184	 0.003059320	 0.006150836	 0.001297585	 0.010247525	 0.750403544
181	 106047	 24003	 2522101	 9	 28	 1	 4	 0.470034043	 0.007615694	 0.004615411	 0.003059434	 0.006057787	 0.001267454	 0.010139428	 0.751096997
182	 109242	 24724	 2631343	 9	 28	 1	 4	 0.470036258	 0.007542290	 0.004615631	 0.003059546	 0.005965073	 0.001270818	 0.010036230	 0.751506305
183	 112959	 25560	 2744302	 9	 28	 1	 4	 0.470038406	 0.007468528	 0.004615816	 0.003059648	 0.005871384	 0.001229425	 0.009935129	 0.751729342
184	 116667	 26398	 2860969	 9	 28	 1	 4	 0.470040467	 0.007399764	 0.004616009	 0.003059755	 0.005783508	 0.001240772	 0.009837106	 0.752229699
185	 120879	 27349	 2981848	 9	 28	 1	 4	 0.470042587	 0.007332684	 0.004616211	 0.003059877	 0.005697267	 0.001196218	 0.009735300	 0.753205744
186	 125082	 28290	 3106930	 9	 28	 1	 4	 0.470044531	 0.007271024	 0.004616385	 0.003059978	 0.005617542	 0.001193237	 0.009640991	 0.754178044
187	 129663	 29323	 3236593	 9	 28	 1	 4	 0.470046438	 0.007207437	 0.004616567	 0.003060078	 0.005534841	 0.001169914	 0.009547549	 0.754899257
188	 134406	 30391	 3370999	 9	 28	 1	 4	 0.470048247	 0.007145213	 0.004616751	 0.003060174	 0.005453410	 0.001173638	 0.009458073	 0.755461859
189	 139752	 31590	 3510751	 9	 28	 1	 4	 0.470050066	 0.007084601	 0.004616956	 0.003060272	 0.005373573	 0.001142496	 0.009367241	 0.756316713
190	 145116	 32790	 3655867	 9	 28	 1	 4	 0.470051825	 0.007027696	 0.004617178	 0.003060385	 0.005298130	 0.001124584	 0.009278523	 0.757415420
191	 150813	 34071	 3806680	 9	 28	 1	 4	 0.470053548	 0.006971524	 0.004617423	 0.003060502	 0.005223175	 0.001118841	 0.009190851	 0.758528705
192	 156969	 35446	 3963649	 9	 28	 1	 4	 0.470055241	 0.006918098	 0.004617677	 0.003060602	 0.005151421	 0.001092448	 0.009103816	 0.759911903
193	 163341	 36878	 4126990	 9	 28	 1	 4	 0.470056861	 0.006864706	 0.004617927	 0.003060702	 0.005079265	 0.001078849	 0.009019788	 0.761071733
194	 169785	 38314	 4296775	 9	 28	 1	 4	 0.470058462	 0.006811628	 0.004618202	 0.003060819	 0.005007043	 0.001061961	 0.008935981	 0.762269757
195	 176616	 39834	 4473391	 9	 28	 1	 4	 0.470060090	 0.006761355	 0.004618536	 0.003060910	 0.004938122	 0.001047426	 0.008849941	 0.764000071
196	 183528	 41375	 4656919	 9	 28	 1	 4	 0.470061735	 0.006707434	 0.004618908	 0.003061003	 0.004863678	 0.001027405	 0.008762115	 0.765504010
197	 190710	 42979	 4847629	 9	 28	 1	 4	 0.470063350	 0.006657571	 0.004619340	 0.003061097	 0.004794262	 0.001017895	 0.008675055	 0.767438467
198	 197802	 44566	 5045431	 9	 28	 1	 4	 0.470064915	 0.006606133	 0.004619679	 0.003061198	 0.004722241	 0.001007695	 0.008589848	 0.769062866
199	 204804	 46145	 5250235	 9	 28	 1	 4	 0.470066406	 0.006555468	 0.004619941	 0.003061293	 0.004650839	 0.001003130	 0.008507865	 0.770518509
200	 212319	 47828	 5462554	 9	 28	 1	 4	 0.470067890	 0.006504785	 0.004620222	 0.003061434	 0.004578839	 0.000985024	 0.008425482	 0.772037063
201	 235910	 47828	 5698464	 10	 38	 2	 5	 0.470077860	 0.006198679	 0.004176743	 0.002977965	 0.004580222	 0.000985859	 0.007849553	 0.789685564
202	 244220	 49494	 5942684	 10	 38	 2	 5	 0.470079263	 0.006146562	 0.004177007	 0.002978158	 0.004509195	 0.000961610	 0.007765063	 0.791566303
203	 252480	 51149	 6195164	 10	 38	 2	 5	 0.470080640	 0.006092208	 0.004177270	 0.002978349	 0.004434569	 0.000943474	 0.007681215	 0.793130718
204	 260460	 52750	 6455624	 10	 38	 2	 5	 0.470081924	 0.006040744	 0.004177518	 0.002978532	 0.004363363	 0.000926797	 0.007602229	 0.794601683
205	 268420	 54346	 6724044	 10	 38	 2	 5	 0.470083163	 0.005991270	 0.004177727	 0.002978690	 0.004294405	 0.000910398	 0.007525271	 0.796153279
206	 276290	 55922	 7000334	 10	 38	 2	 5	 0.470084334	 0.005942134	 0.004177888	 0.002978815	 0.004225424	 0.000901566	 0.007451730	 0.797416694
207	 284500	 57574	 7284834	 10	 38	 2	 5	 0.470085499	 0.005892528	 0.004178045	 0.002978936	 0.004155216	 0.000889027	 0.007377880	 0.798674957
208	 341400	 57574	 7626234	 12	 54	 2	 6	 0.470095234	 0.005341336	 0.003354529	 0.002061691	 0.004156561	 0.000889236	 0.006729077	 0.793769505
209	 351096	 59200	 7977330	 12	 54	 2	 6	 0.470096338	 0.005289663	 0.003354639	 0.002061744	 0.004089857	 0.000868020	 0.006651488	 0.795260100
210	 360996	 60856	 8338326	 12	 54	 2	 6	 0.470097414	 0.005238318	 0.003354736	 0.002061786	 0.004023148	 0.000860218	 0.006575028	 0.796698980
211	 370836	 62506	 8709162	 12	 54	 2	 6	 0.470098466	 0.005189489	 0.003354834	 0.002061830	 0.003959278	 0.000845131	 0.006499334	 0.798464731
212	 381060	 64210	 9090222	 12	 54	 2	 6	 0.470099471	 0.005141483	 0.003354917	 0.002061867	 0.003896073	 0.000838254	 0.006426275	 0.800072099
213	 390864	 65854	 9481086	 12	 54	 2	 6	 0.470100474	 0.005091696	 0.003354991	 0.002061901	 0.003830066	 0.000818584	 0.006352458	 0.801531726
214	 401220	 67584	 9882306	 12	 54	 2	 6	 0.470101428	 0.005044921	 0.003355059	 0.002061932	 0.003767600	 0.000809405	 0.006281479	 0.803142329
215	 411540	 69312	 10293846	 12	 54	 2	 6	 0.470102356	 0.004997689	 0.003355109	 0.002061951	 0.003704070	 0.000796248	 0.006211612	 0.804571922


==> data/lshaped/criterionC/varth1_thX0.2_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.022629709	 0.145571194	 0.738866350
12	 48	 126	 529	 1	 1	 1	 0	 0.447659704	 0.105826493	 0.063645195	 0.063645195	 0.084549015	 0.022670643	 0.143650961	 0.736691857
13	 50	 130	 579	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.021020133	 0.141697550	 0.734246494
14	 52	 134	 631	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.021764284	 0.139927543	 0.735001853
15	 54	 138	 685	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.017221644	 0.138001112	 0.735890848
16	 58	 146	 743	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.020745477	 0.136682244	 0.741058589
17	 62	 156	 805	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.016839670	 0.134287609	 0.748593808
18	 64	 160	 869	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.015073605	 0.133012693	 0.750730257
19	 66	 164	 935	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.014961322	 0.132003616	 0.751612667
20	 68	 168	 1003	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.016398560	 0.131043296	 0.757258510
21	 71	 174	 1074	 1	 1	 1	 0	 0.451828836	 0.098378675	 0.066861726	 0.066861726	 0.072165597	 0.019079552	 0.129944267	 0.757083618
22	 77	 186	 1151	 1	 1	 1	 0	 0.452367364	 0.098188479	 0.068120975	 0.068120975	 0.070714285	 0.018064997	 0.128056931	 0.766756459
23	 82	 196	 1233	 1	 1	 1	 0	 0.452864121	 0.096991998	 0.068200868	 0.068200868	 0.068964406	 0.016156828	 0.126288945	 0.768016532
24	 86	 204	 1319	 1	 1	 1	 0	 0.453223229	 0.096326160	 0.068285182	 0.068285182	 0.067940144	 0.014100180	 0.124994057	 0.770645920
25	 172	 204	 1491	 2	 3	 2	 1	 0.458566680	 0.074711471	 0.022131304	 0.021977266	 0.071358317	 0.015969314	 0.103689002	 0.720534191
26	 178	 210	 1669	 2	 3	 2	 1	 0.458975902	 0.073668386	 0.022633031	 0.022473079	 0.070105470	 0.016789297	 0.101862312	 0.723215334
27	 184	 216	 1853	 2	 3	 2	 1	 0.459471208	 0.072519586	 0.023185276	 0.023016214	 0.068713414	 0.014367138	 0.099604310	 0.728076783
28	 188	 220	 2041	 2	 3	 2	 1	 0.459775489	 0.071517540	 0.023370186	 0.023197271	 0.067591367	 0.015654051	 0.098190171	 0.728357426
29	 196	 228	 2237	 2	 3	 2	 1	 0.460171247	 0.070029315	 0.023422730	 0.023247728	 0.065996066	 0.014549966	 0.096318395	 0.727060648
30	 202	 235	 2439	 2	 3	 2	 1	 0.460463982	 0.068970935	 0.023524777	 0.023345555	 0.064834981	 0.014551665	 0.094909067	 0.726705440
31	 208	 242	 2647	 2	 3	 2	 1	 0.460766115	 0.067947134	 0.023570675	 0.023390027	 0.063727829	 0.015305358	 0.093431240	 0.727242124
32	 216	 250	 2863	 2	 3	 2	 1	 0.461131465	 0.067018958	 0.023857402	 0.023675575	 0.062628788	 0.013566530	 0.091611036	 0.731559872
33	 220	 255	 3083	 2	 3	 2	 1	 0.461376578	 0.065853131	 0.023870035	 0.023687981	 0.061374720	 0.015727215	 0.090368482	 0.728717908
34	 230	 266	 3313	 2	 3	 2	 1	 0.461731362	 0.064470956	 0.024041152	 0.023857917	 0.059820792	 0.013494216	 0.088537894	 0.728173585
35	 238	 274	 3551	 2	 3	 2	 1	 0.461972828	 0.063298744	 0.024019759	 0.023834531	 0.058564342	 0.013681463	 0.087269215	 0.725327293
36	 246	 282	 3797	 2	 3	 2	 1	 0.462244336	 0.062304660	 0.024128302	 0.023941201	 0.057442978	 0.012055637	 0.085819478	 0.725996718
37	 250	 287	 4047	 2	 3	 2	 1	 0.462426896	 0.061366701	 0.024135021	 0.023949342	 0.056421386	 0.011301801	 0.084830275	 0.723405661
38	 254	 292	 4301	 2	 3	 2	 1	 0.462592113	 0.060698228	 0.024190760	 0.024004439	 0.055669399	 0.012977356	 0.083924649	 0.723246732
39	 260	 299	 4561	 2	 3	 2	 1	 0.462810034	 0.059740765	 0.024242397	 0.024055320	 0.054600964	 0.012949946	 0.082714459	 0.722252993
40	 266	 306	 4827	 2	 3	 2	 1	 0.463009239	 0.058802566	 0.024299985	 0.024113242	 0.053546732	 0.013204041	 0.081592000	 0.720690338
41	 274	 317	 5101	 2	 3	 2	 1	 0.463243904	 0.058005819	 0.024297605	 0.024111040	 0.052671638	 0.013541761	 0.080248956	 0.722823343
42	 286	 330	 5387	 2	 3	 2	 1	 0.463507376	 0.057253944	 0.024380193	 0.024193115	 0.051803671	 0.010612361	 0.078712909	 0.727376798
43	 290	 334	 5677	 2	 3	 2	 1	 0.463647998	 0.056679102	 0.024385269	 0.024198332	 0.051165215	 0.011029803	 0.077880316	 0.727771847
44	 296	 340	 5973	 2	 3	 2	 1	 0.463822011	 0.055756567	 0.024445333	 0.024258216	 0.050112079	 0.012979712	 0.076837178	 0.725645698
45	 308	 352	 6281	 2	 3	 2	 1	 0.464032343	 0.054747762	 0.024475476	 0.024288415	 0.048972120	 0.012570023	 0.075556563	 0.724593077
46	 322	 366	 6603	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.010045940	 0.074189837	 0.724496920
47	 332	 378	 6935	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.010801219	 0.073349375	 0.724255014
48	 352	 399	 7287	 2	 3	 2	 1	 0.464543006	 0.052551965	 0.024573785	 0.024384099	 0.046452536	 0.009853428	 0.072350571	 0.726351772
49	 362	 411	 7649	 2	 3	 2	 1	 0.464675185	 0.051960845	 0.024599655	 0.024408834	 0.045768836	 0.009898528	 0.071496729	 0.726758350
50	 378	 429	 8027	 2	 3	 2	 1	 0.464813635	 0.051488039	 0.024622424	 0.024431501	 0.045218961	 0.010213520	 0.070591033	 0.729384973
51	 392	 445	 8419	 2	 3	 2	 1	 0.464955275	 0.050962381	 0.024647699	 0.024457379	 0.044605551	 0.010641081	 0.069652006	 0.731671402
52	 406	 460	 8825	 2	 3	 2	 1	 0.465107111	 0.050300798	 0.024644343	 0.024453634	 0.043850047	 0.009249225	 0.068630785	 0.732918874
53	 418	 472	 9243	 2	 3	 2	 1	 0.465219003	 0.049785579	 0.024674577	 0.024483108	 0.043240827	 0.009416045	 0.067868175	 0.733562955
54	 434	 488	 9677	 2	 3	 2	 1	 0.465355777	 0.049059904	 0.024685576	 0.024494003	 0.042396893	 0.009215705	 0.066923911	 0.733069883
55	 450	 506	 10127	 2	 3	 2	 1	 0.465469735	 0.048514734	 0.024707872	 0.024515218	 0.041751652	 0.009073533	 0.066126663	 0.733663726
56	 474	 530	 10601	 2	 3	 2	 1	 0.465566359	 0.048136366	 0.024741489	 0.024547340	 0.041291264	 0.008937288	 0.065442915	 0.735547398
57	 494	 552	 11095	 2	 3	 2	 1	 0.465678813	 0.047659834	 0.024766897	 0.024571755	 0.040719290	 0.008885116	 0.064637855	 0.737336255
58	 514	 575	 11609	 2	 3	 2	 1	 0.465791543	 0.047224973	 0.024824737	 0.024628564	 0.040173754	 0.008644096	 0.063820433	 0.739966348
59	 538	 600	 12147	 2	 3	 2	 1	 0.465896854	 0.046831590	 0.024874245	 0.024676308	 0.039679589	 0.009580504	 0.063047057	 0.742803749
60	 576	 640	 12723	 2	 3	 2	 1	 0.466018059	 0.046332919	 0.024946381	 0.024747140	 0.039043788	 0.008887260	 0.062144816	 0.745563692
61	 604	 669	 13327	 2	 3	 2	 1	 0.466130583	 0.045904213	 0.025015337	 0.024814653	 0.038489345	 0.008932248	 0.061295096	 0.748905142
62	 636	 703	 13963	 2	 3	 2	 1	 0.466257187	 0.045453558	 0.025147534	 0.024945032	 0.037863273	 0.009044603	 0.060324495	 0.753484264
63	 664	 732	 14627	 2	 3	 2	 1	 0.466373555	 0.045037612	 0.025202955	 0.024999432	 0.037325562	 0.009042560	 0.059418149	 0.757977372
64	 696	 768	 15323	 2	 3	 2	 1	 0.466476867	 0.044504341	 0.025216983	 0.025013015	 0.036670699	 0.007803076	 0.058601553	 0.759439614
65	 714	 789	 16037	 2	 3	 2	 1	 0.466549353	 0.044039624	 0.025230390	 0.025026446	 0.036095927	 0.008190737	 0.058021637	 0.759020714
66	 740	 817	 16777	 2	 3	 2	 1	 0.466632452	 0.043633828	 0.025260191	 0.025055092	 0.035578556	 0.007553469	 0.057349493	 0.760840688
67	 764	 842	 17541	 2	 3	 2	 1	 0.466721365	 0.043186302	 0.025305015	 0.025099390	 0.034995898	 0.007746519	 0.056621346	 0.762721230
68	 788	 866	 18329	 2	 3	 2	 1	 0.466812210	 0.042651718	 0.025322966	 0.025116507	 0.034320787	 0.007510953	 0.055867434	 0.763445086
69	 816	 894	 19145	 2	 3	 2	 1	 0.466889941	 0.042246805	 0.025375304	 0.025168540	 0.033777011	 0.007408274	 0.055214061	 0.765145768
70	 842	 920	 19987	 2	 3	 2	 1	 0.466970788	 0.041793648	 0.025415778	 0.025208599	 0.033177512	 0.007365873	 0.054526075	 0.766489222
71	 866	 944	 20853	 2	 3	 2	 1	 0.467046031	 0.041376092	 0.025433439	 0.025225686	 0.032636195	 0.006773788	 0.053877773	 0.767962185
72	 886	 964	 21739	 2	 3	 2	 1	 0.467106642	 0.040972797	 0.025452659	 0.025244381	 0.032108133	 0.007116307	 0.053349736	 0.768003740
73	 914	 992	 22653	 2	 3	 2	 1	 0.467182656	 0.040533691	 0.025476285	 0.025267822	 0.031526798	 0.006940523	 0.052679930	 0.769433278
74	 940	 1020	 23593	 2	 3	 2	 1	 0.467248475	 0.040086295	 0.025479379	 0.025270396	 0.030946927	 0.006587269	 0.052092921	 0.769515222
75	 966	 1046	 24559	 2	 3	 2	 1	 0.467313027	 0.039734880	 0.025502545	 0.025292876	 0.030470984	 0.006832895	 0.051510624	 0.771391941
76	 996	 1076	 25555	 2	 3	 2	 1	 0.467381807	 0.039323158	 0.025520133	 0.025310161	 0.029917113	 0.006209871	 0.050882765	 0.772818828
77	 1016	 1098	 26571	 2	 3	 2	 1	 0.467435423	 0.038955316	 0.025529741	 0.025319850	 0.029423612	 0.006921172	 0.050387849	 0.773109333
78	 1048	 1132	 27619	 2	 3	 2	 1	 0.467496409	 0.038524527	 0.025538545	 0.025328507	 0.028843056	 0.006672765	 0.049818843	 0.773292278
79	 1084	 1170	 28703	 2	 3	 2	 1	 0.467552349	 0.038142857	 0.025547055	 0.025337238	 0.028323586	 0.006075657	 0.049291079	 0.773828820
80	 1110	 1200	 29813	 2	 3	 2	 1	 0.467600323	 0.037816380	 0.025549445	 0.025339077	 0.027880180	 0.005905239	 0.048833875	 0.774388258
81	 1136	 1226	 30949	 2	 3	 2	 1	 0.467650383	 0.037580972	 0.025561274	 0.025350574	 0.027549061	 0.005954244	 0.048352138	 0.777234968
82	 1160	 1250	 32109	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.006604225	 0.047877860	 0.777376274
83	 1202	 1294	 33311	 2	 3	 2	 1	 0.467765251	 0.036755481	 0.025578395	 0.025367186	 0.026395285	 0.005674032	 0.047227950	 0.778256956
84	 1236	 1328	 34547	 2	 3	 2	 1	 0.467807575	 0.036502133	 0.025583838	 0.025371992	 0.026035993	 0.005494276	 0.046806864	 0.779845718
85	 1262	 1356	 35809	 2	 3	 2	 1	 0.467847217	 0.036195474	 0.025587877	 0.025375508	 0.025600251	 0.005299899	 0.046408954	 0.779924350
86	 1294	 1389	 37103	 2	 3	 2	 1	 0.467885440	 0.035954194	 0.025592246	 0.025379309	 0.025253535	 0.005102708	 0.046021998	 0.781239321
87	 2588	 1389	 39691	 4	 8	 1	 2	 0.468593614	 0.027722509	 0.011124789	 0.008368314	 0.025392451	 0.005319960	 0.038142290	 0.726818168
88	 2660	 1428	 42351	 4	 8	 1	 2	 0.468634449	 0.027317096	 0.011129279	 0.008371417	 0.024947202	 0.005376662	 0.037637256	 0.725799358
89	 2752	 1474	 45103	 4	 8	 1	 2	 0.468671866	 0.026959172	 0.011139733	 0.008382242	 0.024550016	 0.005534568	 0.037168425	 0.725324580
90	 2844	 1522	 47947	 4	 8	 1	 2	 0.468718892	 0.026574146	 0.011150216	 0.008388412	 0.024121732	 0.005302060	 0.036570608	 0.726653110
91	 2960	 1581	 50907	 4	 8	 1	 2	 0.468760254	 0.026228564	 0.011158218	 0.008395139	 0.023736717	 0.005006463	 0.036036564	 0.727831987
92	 3052	 1632	 53959	 4	 8	 1	 2	 0.468796287	 0.025915321	 0.011170757	 0.008404344	 0.023384141	 0.005101713	 0.035564744	 0.728680092
93	 3164	 1694	 57123	 4	 8	 1	 2	 0.468831141	 0.025543020	 0.011173593	 0.008406378	 0.022969473	 0.004902280	 0.035102292	 0.727673837
94	 3284	 1756	 60407	 4	 8	 1	 2	 0.468863026	 0.025257477	 0.011182013	 0.008415052	 0.022647356	 0.004622736	 0.034673797	 0.728431255
95	 3380	 1806	 63787	 4	 8	 1	 2	 0.468892274	 0.024959700	 0.011185454	 0.008418241	 0.022313051	 0.004718321	 0.034276004	 0.728197492
96	 3496	 1865	 67283	 4	 8	 1	 2	 0.468921403	 0.024647765	 0.011192012	 0.008423922	 0.021960218	 0.004646962	 0.033875179	 0.727605453
97	 3628	 1933	 70911	 4	 8	 1	 2	 0.468949585	 0.024339710	 0.011193483	 0.008424371	 0.021613131	 0.004564898	 0.033482781	 0.726932139
98	 3756	 2000	 74667	 4	 8	 1	 2	 0.468977966	 0.024050569	 0.011201406	 0.008430235	 0.021282818	 0.004514268	 0.033082873	 0.726979453
99	 3904	 2083	 78571	 4	 8	 1	 2	 0.469002883	 0.023788196	 0.011205728	 0.008432688	 0.020983564	 0.004597338	 0.032727742	 0.726851136
100	 4060	 2163	 82631	 4	 8	 1	 2	 0.469033400	 0.023543945	 0.011215260	 0.008438266	 0.020701094	 0.004309919	 0.032287443	 0.729198182
101	 4224	 2245	 86855	 4	 8	 1	 2	 0.469057874	 0.023295922	 0.011223207	 0.008444401	 0.020414201	 0.004330098	 0.031929933	 0.729595080
102	 4408	 2339	 91263	 4	 8	 1	 2	 0.469082775	 0.023066364	 0.011232462	 0.008449984	 0.020146686	 0.004223905	 0.031562004	 0.730826973
103	 4592	 2434	 95855	 4	 8	 1	 2	 0.469107803	 0.022823440	 0.011244135	 0.008458235	 0.019861492	 0.004157169	 0.031187803	 0.731806599
104	 4788	 2533	 100643	 4	 8	 1	 2	 0.469132868	 0.022598889	 0.011257364	 0.008468436	 0.019595447	 0.004255362	 0.030808472	 0.733528375
105	 5008	 2643	 105651	 4	 8	 1	 2	 0.469159212	 0.022319883	 0.011269384	 0.008479645	 0.019265984	 0.004226662	 0.030404661	 0.734094126
106	 5232	 2757	 110883	 4	 8	 1	 2	 0.469185957	 0.022096507	 0.011288217	 0.008494175	 0.018995572	 0.004423740	 0.029989119	 0.736817456
107	 5472	 2881	 116355	 4	 8	 1	 2	 0.469215969	 0.021894358	 0.011312971	 0.008513274	 0.018745122	 0.003954020	 0.029515823	 0.741783759
108	 5656	 2976	 122011	 4	 8	 1	 2	 0.469240011	 0.021659654	 0.011326895	 0.008524756	 0.018461908	 0.003972368	 0.029131109	 0.743523144
109	 5848	 3075	 127859	 4	 8	 1	 2	 0.469263608	 0.021431595	 0.011337860	 0.008533033	 0.018186979	 0.003850795	 0.028748485	 0.745486061
110	 6020	 3161	 133879	 4	 8	 1	 2	 0.469285413	 0.021200679	 0.011347151	 0.008539886	 0.017908404	 0.003832570	 0.028390323	 0.746757228
111	 6220	 3262	 140099	 4	 8	 1	 2	 0.469306544	 0.020984486	 0.011353182	 0.008543732	 0.017648056	 0.003931827	 0.028038853	 0.748407413
112	 6444	 3380	 146543	 4	 8	 1	 2	 0.469329275	 0.020754709	 0.011358037	 0.008546482	 0.017371038	 0.003834818	 0.027655770	 0.750465794
113	 6632	 3478	 153175	 4	 8	 1	 2	 0.469350693	 0.020481900	 0.011361475	 0.008548728	 0.017041863	 0.003701878	 0.027289856	 0.750531615
114	 6840	 3583	 160015	 4	 8	 1	 2	 0.469368995	 0.020257690	 0.011364392	 0.008550424	 0.016769753	 0.003577685	 0.026973254	 0.751028784
115	 7052	 3690	 167067	 4	 8	 1	 2	 0.469386469	 0.020043569	 0.011367340	 0.008552244	 0.016508430	 0.003556734	 0.026667432	 0.751612270
116	 7256	 3794	 174323	 4	 8	 1	 2	 0.469403801	 0.019800309	 0.011369930	 0.008554294	 0.016210396	 0.003599686	 0.026360602	 0.751132662
117	 7468	 3902	 181791	 4	 8	 1	 2	 0.469421129	 0.019568860	 0.011372065	 0.008555387	 0.015925339	 0.003397422	 0.026050211	 0.751197756
118	 7660	 4000	 189451	 4	 8	 1	 2	 0.469437422	 0.019343651	 0.011372589	 0.008555730	 0.015647397	 0.003389831	 0.025754923	 0.751066135
119	 7864	 4104	 197315	 4	 8	 1	 2	 0.469453214	 0.019150976	 0.011374277	 0.008556761	 0.015407326	 0.003363800	 0.025465458	 0.752037369
120	 8084	 4214	 205399	 4	 8	 1	 2	 0.469469535	 0.018943771	 0.011379104	 0.008560727	 0.015145377	 0.003254638	 0.025162776	 0.752849009
121	 8304	 4326	 213703	 4	 8	 1	 2	 0.469485175	 0.018744387	 0.011383230	 0.008564326	 0.014892083	 0.003181237	 0.024869266	 0.753716942
122	 8504	 4426	 222207	 4	 8	 1	 2	 0.469499980	 0.018532594	 0.011386457	 0.008566990	 0.014622095	 0.003136910	 0.024588177	 0.753719754
123	 8760	 4554	 230967	 4	 8	 1	 2	 0.469514288	 0.018322109	 0.011388367	 0.008568752	 0.014352866	 0.003062286	 0.024313425	 0.753579923
124	 9004	 4681	 239971	 4	 8	 1	 2	 0.469527663	 0.018138534	 0.011390576	 0.008570793	 0.014115991	 0.002982846	 0.024053751	 0.754083392
125	 9224	 4793	 249195	 4	 8	 1	 2	 0.469540457	 0.017958891	 0.011392503	 0.008571805	 0.013882818	 0.002948346	 0.023802705	 0.754489472
126	 9452	 4911	 258647	 4	 8	 1	 2	 0.469552679	 0.017773858	 0.011394595	 0.008573292	 0.013640867	 0.002860833	 0.023560375	 0.754396217
127	 9664	 5020	 268311	 4	 8	 1	 2	 0.469564014	 0.017591531	 0.011396048	 0.008574285	 0.013401196	 0.002887451	 0.023333378	 0.753921310
128	 9936	 5161	 278247	 4	 8	 1	 2	 0.469575576	 0.017451710	 0.011397916	 0.008575581	 0.013215510	 0.002832614	 0.023099525	 0.755500807
129	 10172	 5280	 288419	 4	 8	 1	 2	 0.469586371	 0.017305732	 0.011400798	 0.008578036	 0.013019607	 0.002854672	 0.022879021	 0.756401750
130	 10456	 5424	 298875	 4	 8	 1	 2	 0.469598280	 0.017157554	 0.011402874	 0.008579434	 0.012820145	 0.002692151	 0.022633278	 0.758067550
131	 10740	 5570	 309615	 4	 8	 1	 2	 0.469608315	 0.017007068	 0.011404403	 0.008580791	 0.012616654	 0.002668710	 0.022424095	 0.758428306
132	 11040	 5725	 320655	 4	 8	 1	 2	 0.469617811	 0.016865604	 0.011406478	 0.008582185	 0.012423400	 0.002680848	 0.022224336	 0.758880000
133	 11364	 5890	 332019	 4	 8	 1	 2	 0.469627674	 0.016706337	 0.011408335	 0.008583478	 0.012204572	 0.002550256	 0.022014927	 0.758864062
134	 11700	 6063	 343719	 4	 8	 1	 2	 0.469636672	 0.016570026	 0.011409933	 0.008584566	 0.012015789	 0.002568749	 0.021822146	 0.759321552
135	 12104	 6267	 355823	 4	 8	 1	 2	 0.469645742	 0.016425230	 0.011411496	 0.008585844	 0.011813803	 0.002472437	 0.021626069	 0.759510661
136	 12528	 6488	 368351	 4	 8	 1	 2	 0.469653969	 0.016303942	 0.011413007	 0.008586937	 0.011643100	 0.002439840	 0.021446643	 0.760209482
137	 12944	 6710	 381295	 4	 8	 1	 2	 0.469661796	 0.016183177	 0.011414389	 0.008587844	 0.011472006	 0.002398988	 0.021274563	 0.760681984
138	 13384	 6936	 394679	 4	 8	 1	 2	 0.469669743	 0.016063004	 0.011415847	 0.008589081	 0.011300378	 0.002401480	 0.021098387	 0.761338014
139	 16730	 6936	 411409	 5	 13	 2	 3	 0.469748332	 0.014534697	 0.009112479	 0.007136424	 0.011323434	 0.002404770	 0.019269511	 0.754284684
140	 17330	 7176	 428739	 5	 13	 2	 3	 0.469756313	 0.014405980	 0.009113823	 0.007137427	 0.011156635	 0.002375678	 0.019073955	 0.755269698
141	 17955	 7432	 446694	 5	 13	 2	 3	 0.469764074	 0.014281980	 0.009115231	 0.007138569	 0.010994885	 0.002336204	 0.018881862	 0.756386209
142	 18650	 7713	 465344	 5	 13	 2	 3	 0.469771388	 0.014159977	 0.009116673	 0.007139699	 0.010834722	 0.002284467	 0.018698993	 0.757258783
143	 19350	 7997	 484694	 5	 13	 2	 3	 0.469778341	 0.014050338	 0.009118184	 0.007140831	 0.010689748	 0.002336500	 0.018523498	 0.758514285
144	 20145	 8333	 504839	 5	 13	 2	 3	 0.469785831	 0.013928459	 0.009119952	 0.007142310	 0.010527509	 0.002230297	 0.018332552	 0.759766542
145	 20950	 8657	 525789	 5	 13	 2	 3	 0.469792513	 0.013821208	 0.009121715	 0.007143727	 0.010383646	 0.002206301	 0.018160522	 0.761057898
146	 21780	 8991	 547569	 5	 13	 2	 3	 0.469799063	 0.013709922	 0.009123261	 0.007144983	 0.010233673	 0.002191497	 0.017990284	 0.762073669
147	 22695	 9361	 570264	 5	 13	 2	 3	 0.469805747	 0.013601357	 0.009125462	 0.007146788	 0.010085775	 0.002133551	 0.017814858	 0.763483874
148	 23635	 9741	 593899	 5	 13	 2	 3	 0.469812139	 0.013498875	 0.009127812	 0.007148607	 0.009944981	 0.002110674	 0.017645488	 0.765004312
149	 24625	 10137	 618524	 5	 13	 2	 3	 0.469818709	 0.013397390	 0.009130969	 0.007150930	 0.009803850	 0.002120106	 0.017469701	 0.766892963
150	 25650	 10556	 644174	 5	 13	 2	 3	 0.469825449	 0.013286359	 0.009134083	 0.007153094	 0.009648620	 0.002025559	 0.017287484	 0.768553665
151	 26645	 10954	 670819	 5	 13	 2	 3	 0.469831565	 0.013181682	 0.009136802	 0.007155004	 0.009501347	 0.002048357	 0.017120448	 0.769937883
152	 27650	 11358	 698469	 5	 13	 2	 3	 0.469838006	 0.013078421	 0.009139662	 0.007157085	 0.009354768	 0.002028680	 0.016942781	 0.771917059
153	 28655	 11770	 727124	 5	 13	 2	 3	 0.469844251	 0.012978269	 0.009142289	 0.007159031	 0.009211624	 0.001963458	 0.016768710	 0.773957501
154	 29615	 12162	 756739	 5	 13	 2	 3	 0.469849815	 0.012883391	 0.009143999	 0.007160342	 0.009075739	 0.001953844	 0.016612076	 0.775543691
155	 41461	 12162	 798200	 7	 18	 2	 3	 0.469907913	 0.010960947	 0.006129589	 0.005449101	 0.009086831	 0.001956518	 0.014878274	 0.736708220
156	 42945	 12589	 841145	 7	 18	 2	 3	 0.469913497	 0.010844123	 0.006130493	 0.005449806	 0.008944946	 0.001913015	 0.014700838	 0.737653428
157	 44282	 12978	 885427	 7	 18	 2	 3	 0.469918790	 0.010723685	 0.006131480	 0.005450578	 0.008797862	 0.001884058	 0.014530680	 0.738002972
158	 45787	 13410	 931214	 7	 18	 2	 3	 0.469923920	 0.010612575	 0.006132465	 0.005451404	 0.008661387	 0.001873518	 0.014363814	 0.738840986
159	 47257	 13837	 978471	 7	 18	 2	 3	 0.469928962	 0.010498662	 0.006133336	 0.005452130	 0.008520804	 0.001818938	 0.014197908	 0.739451329
160	 48580	 14216	 1027051	 7	 18	 2	 3	 0.469933516	 0.010384401	 0.006133936	 0.005452581	 0.008379178	 0.001789796	 0.014046365	 0.739294575
161	 49987	 14618	 1077038	 7	 18	 2	 3	 0.469937999	 0.010276929	 0.006134457	 0.005452980	 0.008245223	 0.001757367	 0.013895559	 0.739583672
162	 51394	 15021	 1128432	 7	 18	 2	 3	 0.469942552	 0.010166407	 0.006134937	 0.005453355	 0.008106687	 0.001714662	 0.013740703	 0.739875270
163	 52794	 15426	 1181226	 7	 18	 2	 3	 0.469946758	 0.010061177	 0.006135486	 0.005453794	 0.007973901	 0.001719283	 0.013596103	 0.740004495
164	 54257	 15845	 1235483	 7	 18	 2	 3	 0.469951049	 0.009953747	 0.006135943	 0.005454171	 0.007837556	 0.001689903	 0.013446985	 0.740221461
165	 55769	 16285	 1291252	 7	 18	 2	 3	 0.469955092	 0.009854130	 0.006136316	 0.005454452	 0.007710350	 0.001659691	 0.013304909	 0.740638669
166	 57204	 16699	 1348456	 7	 18	 2	 3	 0.469958955	 0.009757723	 0.006136683	 0.005454726	 0.007586453	 0.001632466	 0.013167762	 0.741031184
167	 58667	 17120	 1407123	 7	 18	 2	 3	 0.469962680	 0.009659041	 0.006136971	 0.005454960	 0.007458864	 0.001605805	 0.013034159	 0.741055908
168	 60242	 17572	 1467365	 7	 18	 2	 3	 0.469966463	 0.009566144	 0.006137331	 0.005455242	 0.007337866	 0.001609240	 0.012897039	 0.741731820
169	 61824	 18024	 1529189	 7	 18	 2	 3	 0.469970245	 0.009470465	 0.006137767	 0.005455600	 0.007212318	 0.001544556	 0.012758456	 0.742289273
170	 63448	 18499	 1592637	 7	 18	 2	 3	 0.469973645	 0.009377366	 0.006138013	 0.005455785	 0.007089413	 0.001517021	 0.012632598	 0.742314908
171	 65128	 18979	 1657765	 7	 18	 2	 3	 0.469976895	 0.009284694	 0.006138249	 0.005455981	 0.006966165	 0.001493844	 0.012511083	 0.742117550
172	 66871	 19483	 1724636	 7	 18	 2	 3	 0.469979973	 0.009201255	 0.006138525	 0.005456207	 0.006854313	 0.001472567	 0.012394936	 0.742339851
173	 68705	 20014	 1793341	 7	 18	 2	 3	 0.469983082	 0.009120358	 0.006138727	 0.005456360	 0.006745144	 0.001414965	 0.012276498	 0.742912034
174	 70378	 20497	 1863719	 7	 18	 2	 3	 0.469985949	 0.009041240	 0.006138955	 0.005456538	 0.006637563	 0.001399540	 0.012166243	 0.743141443
175	 72261	 21041	 1935980	 7	 18	 2	 3	 0.469988783	 0.008970177	 0.006139220	 0.005456750	 0.006540188	 0.001363722	 0.012056263	 0.744026310
176	 73955	 21530	 2009935	 7	 18	 2	 3	 0.469991406	 0.008902007	 0.006139458	 0.005456933	 0.006446144	 0.001335949	 0.011953581	 0.744714646
177	 75831	 22071	 2085766	 7	 18	 2	 3	 0.469993867	 0.008830058	 0.006139680	 0.005457113	 0.006346200	 0.001337136	 0.011856431	 0.744748405
178	 77833	 22654	 2163599	 7	 18	 2	 3	 0.469996254	 0.008756517	 0.006139866	 0.005457267	 0.006243287	 0.001324485	 0.011761403	 0.744512948
179	 80185	 23342	 2243784	 7	 18	 2	 3	 0.469998653	 0.008686398	 0.006140084	 0.005457433	 0.006144337	 0.001298737	 0.011665166	 0.744644188
180	 82579	 24031	 2326363	 7	 18	 2	 3	 0.470000992	 0.008621115	 0.006140318	 0.005457613	 0.006051455	 0.001258097	 0.011570518	 0.745093255
181	 106173	 24031	 2432536	 9	 28	 1	 4	 0.470034136	 0.007612536	 0.004615413	 0.003059434	 0.006053815	 0.001256250	 0.010135097	 0.751106426
182	 109305	 24738	 2541841	 9	 28	 1	 4	 0.470036302	 0.007541011	 0.004615631	 0.003059548	 0.005963455	 0.001270051	 0.010034176	 0.751532619
183	 112986	 25566	 2654827	 9	 28	 1	 4	 0.470038454	 0.007466322	 0.004615821	 0.003059650	 0.005868574	 0.001228110	 0.009932848	 0.751679909
184	 116775	 26423	 2771602	 9	 28	 1	 4	 0.470040509	 0.007399291	 0.004616013	 0.003059754	 0.005782900	 0.001239635	 0.009835125	 0.752333254
185	 120906	 27355	 2892508	 9	 28	 1	 4	 0.470042633	 0.007330969	 0.004616213	 0.003059874	 0.005695058	 0.001199362	 0.009733054	 0.753203391
186	 125244	 28327	 3017752	 9	 28	 1	 4	 0.470044592	 0.007269744	 0.004616389	 0.003059977	 0.005615882	 0.001192350	 0.009638006	 0.754278825
187	 129726	 29337	 3147478	 9	 28	 1	 4	 0.470046471	 0.007206143	 0.004616572	 0.003060083	 0.005533151	 0.001177444	 0.009545900	 0.754894073
188	 134631	 30440	 3282109	 9	 28	 1	 4	 0.470048321	 0.007143038	 0.004616761	 0.003060177	 0.005450551	 0.001166106	 0.009454399	 0.755525257
189	 139878	 31619	 3421987	 9	 28	 1	 4	 0.470050114	 0.007081761	 0.004616960	 0.003060282	 0.005369826	 0.001144414	 0.009364837	 0.756207649
190	 145368	 32846	 3567355	 9	 28	 1	 4	 0.470051888	 0.007026040	 0.004617194	 0.003060393	 0.005295919	 0.001119135	 0.009275338	 0.757496938
191	 150984	 34109	 3718339	 9	 28	 1	 4	 0.470053600	 0.006969997	 0.004617436	 0.003060509	 0.005221125	 0.001126987	 0.009188168	 0.758583974
192	 157293	 35519	 3875632	 9	 28	 1	 4	 0.470055323	 0.006916868	 0.004617697	 0.003060611	 0.005149752	 0.001088431	 0.009099616	 0.760127540
193	 163584	 36931	 4039216	 9	 28	 1	 4	 0.470056921	 0.006863852	 0.004617941	 0.003060707	 0.005078100	 0.001077697	 0.009016665	 0.761240751
194	 170028	 38368	 4209244	 9	 28	 1	 4	 0.470058543	 0.006810570	 0.004618226	 0.003060821	 0.005005581	 0.001058786	 0.008931711	 0.762515702
195	 176778	 39870	 4386022	 9	 28	 1	 4	 0.470060145	 0.006758630	 0.004618541	 0.003060907	 0.004934386	 0.001041206	 0.008846992	 0.763946713
196	 183636	 41400	 4569658	 9	 28	 1	 4	 0.470061784	 0.006705031	 0.004618907	 0.003060998	 0.004860364	 0.001030280	 0.008759506	 0.765457632
197	 190836	 43007	 4760494	 9	 28	 1	 4	 0.470063405	 0.006654557	 0.004619344	 0.003061096	 0.004790072	 0.001016603	 0.008672059	 0.767356092
198	 197964	 44602	 4958458	 9	 28	 1	 4	 0.470064953	 0.006604362	 0.004619683	 0.003061197	 0.004719758	 0.001013190	 0.008587776	 0.769042134
199	 205146	 46221	 5163604	 9	 28	 1	 4	 0.470066465	 0.006553801	 0.004619953	 0.003061297	 0.004648477	 0.000997619	 0.008504562	 0.770621743
200	 212481	 47864	 5376085	 9	 28	 1	 4	 0.470067924	 0.006503697	 0.004620211	 0.003061428	 0.004577306	 0.000981884	 0.008423541	 0.772085900
201	 236090	 47864	 5612175	 10	 38	 3	 5	 0.470077894	 0.006197537	 0.004176730	 0.003359816	 0.004578689	 0.000982264	 0.007847472	 0.789749490
202	 244380	 49526	 5856555	 10	 38	 3	 5	 0.470079311	 0.006144896	 0.004177009	 0.003360042	 0.004506923	 0.000961576	 0.007762113	 0.791652488
203	 252580	 51169	 6109135	 10	 38	 3	 5	 0.470080675	 0.006090387	 0.004177266	 0.003360255	 0.004432072	 0.000946486	 0.007679101	 0.793111928
204	 260710	 52800	 6369845	 10	 38	 3	 5	 0.470081975	 0.006038633	 0.004177516	 0.003360460	 0.004360442	 0.000928156	 0.007599105	 0.794650613
205	 268690	 54400	 6638535	 10	 38	 3	 5	 0.470083213	 0.005990265	 0.004177730	 0.003360637	 0.004293000	 0.000907785	 0.007522155	 0.796349527
206	 276560	 55976	 6915095	 10	 38	 3	 5	 0.470084374	 0.005940434	 0.004177887	 0.003360766	 0.004223034	 0.000902136	 0.007449200	 0.797459324
207	 284550	 57587	 7199645	 10	 38	 3	 5	 0.470085534	 0.005890497	 0.004178045	 0.003360894	 0.004152336	 0.000884849	 0.007375681	 0.798637710
208	 369915	 57587	 7569560	 13	 58	 5	 6	 0.470098060	 0.005138866	 0.003025670	 0.002538307	 0.004153705	 0.000885523	 0.006528632	 0.787127537
209	 380575	 59234	 7950135	 13	 58	 5	 6	 0.470099170	 0.005084954	 0.003025773	 0.002538382	 0.004086742	 0.000868375	 0.006448280	 0.788575229
210	 391235	 60881	 8341370	 13	 58	 5	 6	 0.470100241	 0.005032284	 0.003025868	 0.002538449	 0.004020945	 0.000861877	 0.006369657	 0.790040006
211	 402064	 62556	 8743434	 13	 58	 5	 6	 0.470101309	 0.004980444	 0.003025966	 0.002538519	 0.003955800	 0.000847811	 0.006290351	 0.791759343


==> data/lshaped/criterionC/varth1_thX0.2_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.022629709	 0.145571194	 0.738866350
12	 48	 126	 529	 1	 1	 1	 0	 0.447659704	 0.105826493	 0.063645195	 0.063645195	 0.084549015	 0.022670643	 0.143650961	 0.736691857
13	 50	 130	 579	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.021020133	 0.141697550	 0.734246494
14	 52	 134	 631	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.021764284	 0.139927543	 0.735001853
15	 54	 138	 685	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.017221644	 0.138001112	 0.735890848
16	 58	 146	 743	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.020745477	 0.136682244	 0.741058589
17	 62	 156	 805	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.016839670	 0.134287609	 0.748593808
18	 64	 160	 869	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.015073605	 0.133012693	 0.750730257
19	 66	 164	 935	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.014961322	 0.132003616	 0.751612667
20	 68	 168	 1003	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.016398560	 0.131043296	 0.757258510
21	 71	 174	 1074	 1	 1	 1	 0	 0.451828836	 0.098378675	 0.066861726	 0.066861726	 0.072165597	 0.019079552	 0.129944267	 0.757083618
22	 77	 186	 1151	 1	 1	 1	 0	 0.452367364	 0.098188479	 0.068120975	 0.068120975	 0.070714285	 0.018064997	 0.128056931	 0.766756459
23	 82	 196	 1233	 1	 1	 1	 0	 0.452864121	 0.096991998	 0.068200868	 0.068200868	 0.068964406	 0.016156828	 0.126288945	 0.768016532
24	 86	 204	 1319	 1	 1	 1	 0	 0.453223229	 0.096326160	 0.068285182	 0.068285182	 0.067940144	 0.014100180	 0.124994057	 0.770645920
25	 172	 204	 1491	 2	 3	 2	 1	 0.458566680	 0.074711471	 0.022131304	 0.021977266	 0.071358317	 0.015969314	 0.103689002	 0.720534191
26	 178	 210	 1669	 2	 3	 2	 1	 0.458975902	 0.073668386	 0.022633031	 0.022473079	 0.070105470	 0.016789297	 0.101862312	 0.723215334
27	 184	 216	 1853	 2	 3	 2	 1	 0.459471208	 0.072519586	 0.023185276	 0.023016214	 0.068713414	 0.014367138	 0.099604310	 0.728076783
28	 188	 220	 2041	 2	 3	 2	 1	 0.459775489	 0.071517540	 0.023370186	 0.023197271	 0.067591367	 0.015654051	 0.098190171	 0.728357426
29	 196	 228	 2237	 2	 3	 2	 1	 0.460171247	 0.070029315	 0.023422730	 0.023247728	 0.065996066	 0.014549966	 0.096318395	 0.727060648
30	 202	 235	 2439	 2	 3	 2	 1	 0.460463982	 0.068970935	 0.023524777	 0.023345555	 0.064834981	 0.014551665	 0.094909067	 0.726705440
31	 208	 242	 2647	 2	 3	 2	 1	 0.460766115	 0.067947134	 0.023570675	 0.023390027	 0.063727829	 0.015305358	 0.093431240	 0.727242124
32	 216	 250	 2863	 2	 3	 2	 1	 0.461131465	 0.067018958	 0.023857402	 0.023675575	 0.062628788	 0.013566530	 0.091611036	 0.731559872
33	 220	 255	 3083	 2	 3	 2	 1	 0.461376578	 0.065853131	 0.023870035	 0.023687981	 0.061374720	 0.015727215	 0.090368482	 0.728717908
34	 230	 266	 3313	 2	 3	 2	 1	 0.461731362	 0.064470956	 0.024041152	 0.023857917	 0.059820792	 0.013494216	 0.088537894	 0.728173585
35	 238	 274	 3551	 2	 3	 2	 1	 0.461972828	 0.063298744	 0.024019759	 0.023834531	 0.058564342	 0.013681463	 0.087269215	 0.725327293
36	 246	 282	 3797	 2	 3	 2	 1	 0.462244336	 0.062304660	 0.024128302	 0.023941201	 0.057442978	 0.012055637	 0.085819478	 0.725996718
37	 250	 287	 4047	 2	 3	 2	 1	 0.462426896	 0.061366701	 0.024135021	 0.023949342	 0.056421386	 0.011301801	 0.084830275	 0.723405661
38	 254	 292	 4301	 2	 3	 2	 1	 0.462592113	 0.060698228	 0.024190760	 0.024004439	 0.055669399	 0.012977356	 0.083924649	 0.723246732
39	 260	 299	 4561	 2	 3	 2	 1	 0.462810034	 0.059740765	 0.024242397	 0.024055320	 0.054600964	 0.012949946	 0.082714459	 0.722252993
40	 266	 306	 4827	 2	 3	 2	 1	 0.463009239	 0.058802566	 0.024299985	 0.024113242	 0.053546732	 0.013204041	 0.081592000	 0.720690338
41	 274	 317	 5101	 2	 3	 2	 1	 0.463243904	 0.058005819	 0.024297605	 0.024111040	 0.052671638	 0.013541761	 0.080248956	 0.722823343
42	 286	 330	 5387	 2	 3	 2	 1	 0.463507376	 0.057253944	 0.024380193	 0.024193115	 0.051803671	 0.010612361	 0.078712909	 0.727376798
43	 290	 334	 5677	 2	 3	 2	 1	 0.463647998	 0.056679102	 0.024385269	 0.024198332	 0.051165215	 0.011029803	 0.077880316	 0.727771847
44	 296	 340	 5973	 2	 3	 2	 1	 0.463822011	 0.055756567	 0.024445333	 0.024258216	 0.050112079	 0.012979712	 0.076837178	 0.725645698
45	 308	 352	 6281	 2	 3	 2	 1	 0.464032343	 0.054747762	 0.024475476	 0.024288415	 0.048972120	 0.012570023	 0.075556563	 0.724593077
46	 322	 366	 6603	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.010045940	 0.074189837	 0.724496920
47	 332	 378	 6935	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.010801219	 0.073349375	 0.724255014
48	 352	 399	 7287	 2	 3	 2	 1	 0.464543006	 0.052551965	 0.024573785	 0.024384099	 0.046452536	 0.009853428	 0.072350571	 0.726351772
49	 362	 411	 7649	 2	 3	 2	 1	 0.464675185	 0.051960845	 0.024599655	 0.024408834	 0.045768836	 0.009898528	 0.071496729	 0.726758350
50	 378	 429	 8027	 2	 3	 2	 1	 0.464813635	 0.051488039	 0.024622424	 0.024431501	 0.045218961	 0.010213520	 0.070591033	 0.729384973
51	 392	 445	 8419	 2	 3	 2	 1	 0.464955275	 0.050962381	 0.024647699	 0.024457379	 0.044605551	 0.010641081	 0.069652006	 0.731671402
52	 406	 460	 8825	 2	 3	 2	 1	 0.465107111	 0.050300798	 0.024644343	 0.024453634	 0.043850047	 0.009249225	 0.068630785	 0.732918874
53	 418	 472	 9243	 2	 3	 2	 1	 0.465219003	 0.049785579	 0.024674577	 0.024483108	 0.043240827	 0.009416045	 0.067868175	 0.733562955
54	 434	 488	 9677	 2	 3	 2	 1	 0.465355777	 0.049059904	 0.024685576	 0.024494003	 0.042396893	 0.009215705	 0.066923911	 0.733069883
55	 450	 506	 10127	 2	 3	 2	 1	 0.465469735	 0.048514734	 0.024707872	 0.024515218	 0.041751652	 0.009073533	 0.066126663	 0.733663726
56	 474	 530	 10601	 2	 3	 2	 1	 0.465566359	 0.048136366	 0.024741489	 0.024547340	 0.041291264	 0.008937288	 0.065442915	 0.735547398
57	 494	 552	 11095	 2	 3	 2	 1	 0.465678813	 0.047659834	 0.024766897	 0.024571755	 0.040719290	 0.008885116	 0.064637855	 0.737336255
58	 514	 575	 11609	 2	 3	 2	 1	 0.465791543	 0.047224973	 0.024824737	 0.024628564	 0.040173754	 0.008644096	 0.063820433	 0.739966348
59	 538	 600	 12147	 2	 3	 2	 1	 0.465896854	 0.046831590	 0.024874245	 0.024676308	 0.039679589	 0.009580504	 0.063047057	 0.742803749
60	 576	 640	 12723	 2	 3	 2	 1	 0.466018059	 0.046332919	 0.024946381	 0.024747140	 0.039043788	 0.008887260	 0.062144816	 0.745563692
61	 604	 669	 13327	 2	 3	 2	 1	 0.466130583	 0.045904213	 0.025015337	 0.024814653	 0.038489345	 0.008932248	 0.061295096	 0.748905142
62	 636	 703	 13963	 2	 3	 2	 1	 0.466257187	 0.045453558	 0.025147534	 0.024945032	 0.037863273	 0.009044603	 0.060324495	 0.753484264
63	 664	 732	 14627	 2	 3	 2	 1	 0.466373555	 0.045037612	 0.025202955	 0.024999432	 0.037325562	 0.009042560	 0.059418149	 0.757977372
64	 696	 768	 15323	 2	 3	 2	 1	 0.466476867	 0.044504341	 0.025216983	 0.025013015	 0.036670699	 0.007803076	 0.058601553	 0.759439614
65	 714	 789	 16037	 2	 3	 2	 1	 0.466549353	 0.044039624	 0.025230390	 0.025026446	 0.036095927	 0.008190737	 0.058021637	 0.759020714
66	 740	 817	 16777	 2	 3	 2	 1	 0.466632452	 0.043633828	 0.025260191	 0.025055092	 0.035578556	 0.007553469	 0.057349493	 0.760840688
67	 764	 842	 17541	 2	 3	 2	 1	 0.466721365	 0.043186302	 0.025305015	 0.025099390	 0.034995898	 0.007746519	 0.056621346	 0.762721230
68	 788	 866	 18329	 2	 3	 2	 1	 0.466812210	 0.042651718	 0.025322966	 0.025116507	 0.034320787	 0.007510953	 0.055867434	 0.763445086
69	 816	 894	 19145	 2	 3	 2	 1	 0.466889941	 0.042246805	 0.025375304	 0.025168540	 0.033777011	 0.007408274	 0.055214061	 0.765145768
70	 842	 920	 19987	 2	 3	 2	 1	 0.466970788	 0.041793648	 0.025415778	 0.025208599	 0.033177512	 0.007365873	 0.054526075	 0.766489222
71	 866	 944	 20853	 2	 3	 2	 1	 0.467046031	 0.041376092	 0.025433439	 0.025225686	 0.032636195	 0.006773788	 0.053877773	 0.767962185
72	 886	 964	 21739	 2	 3	 2	 1	 0.467106642	 0.040972797	 0.025452659	 0.025244381	 0.032108133	 0.007116307	 0.053349736	 0.768003740
73	 914	 992	 22653	 2	 3	 2	 1	 0.467182656	 0.040533691	 0.025476285	 0.025267822	 0.031526798	 0.006940523	 0.052679930	 0.769433278
74	 940	 1020	 23593	 2	 3	 2	 1	 0.467248475	 0.040086295	 0.025479379	 0.025270396	 0.030946927	 0.006587269	 0.052092921	 0.769515222
75	 966	 1046	 24559	 2	 3	 2	 1	 0.467313027	 0.039734880	 0.025502545	 0.025292876	 0.030470984	 0.006832895	 0.051510624	 0.771391941
76	 996	 1076	 25555	 2	 3	 2	 1	 0.467381807	 0.039323158	 0.025520133	 0.025310161	 0.029917113	 0.006209871	 0.050882765	 0.772818828
77	 1016	 1098	 26571	 2	 3	 2	 1	 0.467435423	 0.038955316	 0.025529741	 0.025319850	 0.029423612	 0.006921172	 0.050387849	 0.773109333
78	 1048	 1132	 27619	 2	 3	 2	 1	 0.467496409	 0.038524527	 0.025538545	 0.025328507	 0.028843056	 0.006672765	 0.049818843	 0.773292278
79	 1084	 1170	 28703	 2	 3	 2	 1	 0.467552349	 0.038142857	 0.025547055	 0.025337238	 0.028323586	 0.006075657	 0.049291079	 0.773828820
80	 1110	 1200	 29813	 2	 3	 2	 1	 0.467600323	 0.037816380	 0.025549445	 0.025339077	 0.027880180	 0.005905239	 0.048833875	 0.774388258
81	 1136	 1226	 30949	 2	 3	 2	 1	 0.467650383	 0.037580972	 0.025561274	 0.025350574	 0.027549061	 0.005954244	 0.048352138	 0.777234968
82	 1160	 1250	 32109	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.006604225	 0.047877860	 0.777376274
83	 1202	 1294	 33311	 2	 3	 2	 1	 0.467765251	 0.036755481	 0.025578395	 0.025367186	 0.026395285	 0.005674032	 0.047227950	 0.778256956
84	 1236	 1328	 34547	 2	 3	 2	 1	 0.467807575	 0.036502133	 0.025583838	 0.025371992	 0.026035993	 0.005494276	 0.046806864	 0.779845718
85	 1262	 1356	 35809	 2	 3	 2	 1	 0.467847217	 0.036195474	 0.025587877	 0.025375508	 0.025600251	 0.005299899	 0.046408954	 0.779924350
86	 1294	 1389	 37103	 2	 3	 2	 1	 0.467885440	 0.035954194	 0.025592246	 0.025379309	 0.025253535	 0.005102708	 0.046021998	 0.781239321
87	 2588	 1389	 39691	 4	 8	 2	 2	 0.468593614	 0.027722509	 0.011124789	 0.010114606	 0.025392451	 0.005319960	 0.038142290	 0.726818168
88	 2660	 1428	 42351	 4	 8	 2	 2	 0.468634449	 0.027317096	 0.011129279	 0.010119037	 0.024947202	 0.005376662	 0.037637256	 0.725799358
89	 2752	 1474	 45103	 4	 8	 2	 2	 0.468671866	 0.026959172	 0.011139733	 0.010129917	 0.024550016	 0.005534568	 0.037168425	 0.725324580
90	 2844	 1522	 47947	 4	 8	 2	 2	 0.468718892	 0.026574146	 0.011150216	 0.010141320	 0.024121732	 0.005302060	 0.036570608	 0.726653110
91	 2960	 1581	 50907	 4	 8	 2	 2	 0.468760254	 0.026228564	 0.011158218	 0.010149392	 0.023736717	 0.005006463	 0.036036564	 0.727831987
92	 3052	 1632	 53959	 4	 8	 2	 2	 0.468796287	 0.025915321	 0.011170757	 0.010160580	 0.023384141	 0.005101713	 0.035564744	 0.728680092
93	 3164	 1694	 57123	 4	 8	 2	 2	 0.468831141	 0.025543020	 0.011173593	 0.010162897	 0.022969473	 0.004902280	 0.035102292	 0.727673837
94	 3284	 1756	 60407	 4	 8	 2	 2	 0.468863026	 0.025257477	 0.011182013	 0.010171669	 0.022647356	 0.004622736	 0.034673797	 0.728431255
95	 3380	 1806	 63787	 4	 8	 2	 2	 0.468892274	 0.024959700	 0.011185454	 0.010174988	 0.022313051	 0.004718321	 0.034276004	 0.728197492
96	 3496	 1865	 67283	 4	 8	 2	 2	 0.468921403	 0.024647765	 0.011192012	 0.010180852	 0.021960218	 0.004646962	 0.033875179	 0.727605453
97	 3628	 1933	 70911	 4	 8	 2	 2	 0.468949585	 0.024339710	 0.011193483	 0.010182338	 0.021613131	 0.004564898	 0.033482781	 0.726932139
98	 3756	 2000	 74667	 4	 8	 2	 2	 0.468977966	 0.024050569	 0.011201406	 0.010189566	 0.021282818	 0.004514268	 0.033082873	 0.726979453
99	 3904	 2083	 78571	 4	 8	 2	 2	 0.469002883	 0.023788196	 0.011205728	 0.010193395	 0.020983564	 0.004597338	 0.032727742	 0.726851136
100	 4060	 2163	 82631	 4	 8	 2	 2	 0.469033400	 0.023543945	 0.011215260	 0.010202419	 0.020701094	 0.004309919	 0.032287443	 0.729198182
101	 4224	 2245	 86855	 4	 8	 2	 2	 0.469057874	 0.023295922	 0.011223207	 0.010209852	 0.020414201	 0.004330098	 0.031929933	 0.729595080
102	 4408	 2339	 91263	 4	 8	 2	 2	 0.469082775	 0.023066364	 0.011232462	 0.010218216	 0.020146686	 0.004223905	 0.031562004	 0.730826973
103	 4592	 2434	 95855	 4	 8	 2	 2	 0.469107803	 0.022823440	 0.011244135	 0.010228302	 0.019861492	 0.004157169	 0.031187803	 0.731806599
104	 4788	 2533	 100643	 4	 8	 2	 2	 0.469132868	 0.022598889	 0.011257364	 0.010239317	 0.019595447	 0.004255362	 0.030808472	 0.733528375
105	 5008	 2643	 105651	 4	 8	 2	 2	 0.469159212	 0.022319883	 0.011269384	 0.010250421	 0.019265984	 0.004226662	 0.030404661	 0.734094126
106	 5232	 2757	 110883	 4	 8	 2	 2	 0.469185957	 0.022096507	 0.011288217	 0.010266931	 0.018995572	 0.004423740	 0.029989119	 0.736817456
107	 5472	 2881	 116355	 4	 8	 2	 2	 0.469215969	 0.021894358	 0.011312971	 0.010287581	 0.018745122	 0.003954020	 0.029515823	 0.741783759
108	 5656	 2976	 122011	 4	 8	 2	 2	 0.469240011	 0.021659654	 0.011326895	 0.010299755	 0.018461908	 0.003972368	 0.029131109	 0.743523144
109	 5848	 3075	 127859	 4	 8	 2	 2	 0.469263608	 0.021431595	 0.011337860	 0.010309384	 0.018186979	 0.003850795	 0.028748485	 0.745486061
110	 6020	 3161	 133879	 4	 8	 2	 2	 0.469285413	 0.021200679	 0.011347151	 0.010317395	 0.017908404	 0.003832570	 0.028390323	 0.746757228
111	 6220	 3262	 140099	 4	 8	 2	 2	 0.469306544	 0.020984486	 0.011353182	 0.010323195	 0.017648056	 0.003931827	 0.028038853	 0.748407413
112	 6444	 3380	 146543	 4	 8	 2	 2	 0.469329275	 0.020754709	 0.011358037	 0.010328058	 0.017371038	 0.003834818	 0.027655770	 0.750465794
113	 6632	 3478	 153175	 4	 8	 2	 2	 0.469350693	 0.020481900	 0.011361475	 0.010331458	 0.017041863	 0.003701878	 0.027289856	 0.750531615
114	 6840	 3583	 160015	 4	 8	 2	 2	 0.469368995	 0.020257690	 0.011364392	 0.010334452	 0.016769753	 0.003577685	 0.026973254	 0.751028784
115	 7052	 3690	 167067	 4	 8	 2	 2	 0.469386469	 0.020043569	 0.011367340	 0.010337378	 0.016508430	 0.003556734	 0.026667432	 0.751612270
116	 7256	 3794	 174323	 4	 8	 2	 2	 0.469403801	 0.019800309	 0.011369930	 0.010340025	 0.016210396	 0.003599686	 0.026360602	 0.751132662
117	 7468	 3902	 181791	 4	 8	 2	 2	 0.469421129	 0.019568860	 0.011372065	 0.010342131	 0.015925339	 0.003397422	 0.026050211	 0.751197756
118	 7660	 4000	 189451	 4	 8	 2	 2	 0.469437422	 0.019343651	 0.011372589	 0.010342804	 0.015647397	 0.003389831	 0.025754923	 0.751066135
119	 7864	 4104	 197315	 4	 8	 2	 2	 0.469453214	 0.019150976	 0.011374277	 0.010344509	 0.015407326	 0.003363800	 0.025465458	 0.752037369
120	 8084	 4214	 205399	 4	 8	 2	 2	 0.469469535	 0.018943771	 0.011379104	 0.010349047	 0.015145377	 0.003254638	 0.025162776	 0.752849009
121	 8304	 4326	 213703	 4	 8	 2	 2	 0.469485175	 0.018744387	 0.011383230	 0.010352845	 0.014892083	 0.003181237	 0.024869266	 0.753716942
122	 8504	 4426	 222207	 4	 8	 2	 2	 0.469499980	 0.018532594	 0.011386457	 0.010356021	 0.014622095	 0.003136910	 0.024588177	 0.753719754
123	 8760	 4554	 230967	 4	 8	 2	 2	 0.469514288	 0.018322109	 0.011388367	 0.010358037	 0.014352866	 0.003062286	 0.024313425	 0.753579923
124	 9004	 4681	 239971	 4	 8	 2	 2	 0.469527663	 0.018138534	 0.011390576	 0.010360320	 0.014115991	 0.002982846	 0.024053751	 0.754083392
125	 9224	 4793	 249195	 4	 8	 2	 2	 0.469540457	 0.017958891	 0.011392503	 0.010362281	 0.013882818	 0.002948346	 0.023802705	 0.754489472
126	 9452	 4911	 258647	 4	 8	 2	 2	 0.469552679	 0.017773858	 0.011394595	 0.010364266	 0.013640867	 0.002860833	 0.023560375	 0.754396217
127	 9664	 5020	 268311	 4	 8	 2	 2	 0.469564014	 0.017591531	 0.011396048	 0.010365675	 0.013401196	 0.002887451	 0.023333378	 0.753921310
128	 9936	 5161	 278247	 4	 8	 2	 2	 0.469575576	 0.017451710	 0.011397916	 0.010367517	 0.013215510	 0.002832614	 0.023099525	 0.755500807
129	 10172	 5280	 288419	 4	 8	 2	 2	 0.469586371	 0.017305732	 0.011400798	 0.010370420	 0.013019607	 0.002854672	 0.022879021	 0.756401750
130	 10456	 5424	 298875	 4	 8	 2	 2	 0.469598280	 0.017157554	 0.011402874	 0.010372655	 0.012820145	 0.002692151	 0.022633278	 0.758067550
131	 10740	 5570	 309615	 4	 8	 2	 2	 0.469608315	 0.017007068	 0.011404403	 0.010374303	 0.012616654	 0.002668710	 0.022424095	 0.758428306
132	 11040	 5725	 320655	 4	 8	 2	 2	 0.469617811	 0.016865604	 0.011406478	 0.010376264	 0.012423400	 0.002680848	 0.022224336	 0.758880000
133	 11364	 5890	 332019	 4	 8	 2	 2	 0.469627674	 0.016706337	 0.011408335	 0.010378039	 0.012204572	 0.002550256	 0.022014927	 0.758864062
134	 11700	 6063	 343719	 4	 8	 2	 2	 0.469636672	 0.016570026	 0.011409933	 0.010379543	 0.012015789	 0.002568749	 0.021822146	 0.759321552
135	 12104	 6267	 355823	 4	 8	 2	 2	 0.469645742	 0.016425230	 0.011411496	 0.010381014	 0.011813803	 0.002472437	 0.021626069	 0.759510661
136	 12528	 6488	 368351	 4	 8	 2	 2	 0.469653969	 0.016303942	 0.011413007	 0.010382401	 0.011643100	 0.002439840	 0.021446643	 0.760209482
137	 12944	 6710	 381295	 4	 8	 2	 2	 0.469661796	 0.016183177	 0.011414389	 0.010383640	 0.011472006	 0.002398988	 0.021274563	 0.760681984
138	 13384	 6936	 394679	 4	 8	 2	 2	 0.469669743	 0.016063004	 0.011415847	 0.010384995	 0.011300378	 0.002401480	 0.021098387	 0.761338014
139	 20076	 6936	 414755	 6	 15	 3	 3	 0.469786825	 0.013464169	 0.007263244	 0.006807632	 0.011337069	 0.002406401	 0.018307052	 0.735463545
140	 20796	 7176	 435551	 6	 15	 3	 3	 0.469794817	 0.013324517	 0.007264375	 0.006808684	 0.011170121	 0.002377648	 0.018100820	 0.736127828
141	 21546	 7432	 457097	 6	 15	 3	 3	 0.469802588	 0.013190164	 0.007265413	 0.006809612	 0.011008824	 0.002338297	 0.017897977	 0.736963974
142	 22380	 7713	 479477	 6	 15	 3	 3	 0.469809919	 0.013056645	 0.007266510	 0.006810579	 0.010847756	 0.002295971	 0.017704496	 0.737476250
143	 23226	 7999	 502703	 6	 15	 3	 3	 0.469816973	 0.012936350	 0.007267843	 0.006811768	 0.010701758	 0.002337417	 0.017516328	 0.738530972
144	 24180	 8335	 526883	 6	 15	 3	 3	 0.469824454	 0.012803918	 0.007269117	 0.006812846	 0.010540411	 0.002236180	 0.017314510	 0.739490665
145	 25146	 8659	 552029	 6	 15	 3	 3	 0.469831129	 0.012685352	 0.007270489	 0.006814044	 0.010395102	 0.002206182	 0.017132422	 0.740429540
146	 26130	 8989	 578159	 6	 15	 3	 3	 0.469837731	 0.012560832	 0.007271607	 0.006815030	 0.010241983	 0.002192292	 0.016950408	 0.741034170
147	 27234	 9361	 605393	 6	 15	 3	 3	 0.469844328	 0.012442830	 0.007273200	 0.006816429	 0.010095770	 0.002139791	 0.016766548	 0.742122332
148	 28380	 9747	 633773	 6	 15	 3	 3	 0.469850779	 0.012332208	 0.007275235	 0.006818290	 0.009957625	 0.002118075	 0.016584770	 0.743586293
149	 29598	 10155	 663371	 6	 15	 3	 3	 0.469857522	 0.012217308	 0.007278356	 0.006821240	 0.009812653	 0.002117098	 0.016392649	 0.745291851
150	 30792	 10559	 694163	 6	 15	 3	 3	 0.469864166	 0.012096270	 0.007281415	 0.006824156	 0.009659230	 0.002032185	 0.016201069	 0.746634022
151	 31992	 10962	 726155	 6	 15	 3	 3	 0.469870493	 0.011974965	 0.007284151	 0.006826771	 0.009504785	 0.002047614	 0.016016520	 0.747663358
152	 33222	 11373	 759377	 6	 15	 3	 3	 0.469876945	 0.011862688	 0.007286854	 0.006829320	 0.009360829	 0.002017349	 0.015826129	 0.749563431
153	 34410	 11778	 793787	 6	 15	 3	 3	 0.469883076	 0.011756942	 0.007288934	 0.006831262	 0.009224810	 0.001953297	 0.015643044	 0.751576347
154	 35556	 12169	 829343	 6	 15	 3	 3	 0.469888624	 0.011649491	 0.007290567	 0.006832765	 0.009086159	 0.001950879	 0.015475477	 0.752771057
155	 36816	 12592	 866159	 6	 15	 3	 3	 0.469894216	 0.011536324	 0.007291577	 0.006833634	 0.008939781	 0.001909210	 0.015304756	 0.753773818
156	 37950	 12976	 904109	 6	 15	 3	 3	 0.469899437	 0.011427471	 0.007292583	 0.006834495	 0.008798030	 0.001914347	 0.015143608	 0.754606866
157	 39306	 13429	 943415	 6	 15	 3	 3	 0.469904864	 0.011320430	 0.007293825	 0.006835605	 0.008657497	 0.001856811	 0.014974258	 0.755992747
158	 40518	 13840	 983933	 6	 15	 3	 3	 0.469909736	 0.011208062	 0.007294469	 0.006836166	 0.008509487	 0.001839413	 0.014820565	 0.756250673
159	 41772	 14260	 1025705	 6	 15	 3	 3	 0.469914446	 0.011107999	 0.007295168	 0.006836714	 0.008376644	 0.001780439	 0.014670486	 0.757166433
160	 42942	 14650	 1068647	 6	 15	 3	 3	 0.469918916	 0.011006246	 0.007295698	 0.006837165	 0.008240768	 0.001747613	 0.014526585	 0.757662348
161	 44064	 15026	 1112711	 6	 15	 3	 3	 0.469923406	 0.010899426	 0.007296185	 0.006837574	 0.008097108	 0.001726936	 0.014380621	 0.757924576
162	 45360	 15463	 1158071	 6	 15	 3	 3	 0.469927825	 0.010795992	 0.007296721	 0.006838032	 0.007956840	 0.001732036	 0.014235484	 0.758386010
163	 46614	 15881	 1204685	 6	 15	 3	 3	 0.469932138	 0.010697681	 0.007297218	 0.006838451	 0.007822467	 0.001675219	 0.014092379	 0.759111076
164	 47910	 16321	 1252595	 6	 15	 3	 3	 0.469936154	 0.010607057	 0.007297587	 0.006838741	 0.007697720	 0.001654136	 0.013957825	 0.759936279
165	 49158	 16741	 1301753	 6	 15	 3	 3	 0.469940055	 0.010515301	 0.007297949	 0.006839033	 0.007570436	 0.001613993	 0.013825848	 0.760553807
166	 50406	 17160	 1352159	 6	 15	 3	 3	 0.469943661	 0.010425958	 0.007298238	 0.006839280	 0.007445557	 0.001595966	 0.013702732	 0.760867074
167	 51720	 17600	 1403879	 6	 15	 3	 3	 0.469947330	 0.010344772	 0.007298633	 0.006839603	 0.007331047	 0.001596371	 0.013576313	 0.761972121
168	 53070	 18052	 1456949	 6	 15	 3	 3	 0.469951130	 0.010255626	 0.007299077	 0.006839985	 0.007204258	 0.001540721	 0.013444154	 0.762831590
169	 79605	 18052	 1536554	 9	 28	 2	 4	 0.470003645	 0.008557140	 0.004612885	 0.003693807	 0.007207354	 0.001540974	 0.011462243	 0.746550254
170	 81693	 18525	 1618247	 9	 28	 2	 4	 0.470007034	 0.008450686	 0.004613165	 0.003694080	 0.007080452	 0.001517993	 0.011322415	 0.746367817
171	 83826	 18999	 1702073	 9	 28	 2	 4	 0.470010262	 0.008349769	 0.004613404	 0.003694295	 0.006959537	 0.001485285	 0.011187652	 0.746337935
172	 86094	 19509	 1788167	 9	 28	 2	 4	 0.470013293	 0.008258083	 0.004613637	 0.003694482	 0.006849109	 0.001471385	 0.011059558	 0.746691985
173	 88416	 20032	 1876583	 9	 28	 2	 4	 0.470016414	 0.008167002	 0.004613872	 0.003694715	 0.006738850	 0.001416946	 0.010926136	 0.747473943
174	 90612	 20526	 1967195	 9	 28	 2	 4	 0.470019312	 0.008078286	 0.004614115	 0.003694940	 0.006630886	 0.001384365	 0.010800727	 0.747939074
175	 92952	 21051	 2060147	 9	 28	 2	 4	 0.470022070	 0.008000833	 0.004614378	 0.003695183	 0.006536118	 0.001365476	 0.010680020	 0.749140260
176	 95184	 21552	 2155331	 9	 28	 2	 4	 0.470024703	 0.007922140	 0.004614618	 0.003695395	 0.006439379	 0.001335104	 0.010563538	 0.749951358
177	 97623	 22101	 2252954	 9	 28	 2	 4	 0.470027154	 0.007843035	 0.004614822	 0.003695567	 0.006341657	 0.001340736	 0.010453909	 0.750248983
178	 100269	 22699	 2353223	 9	 28	 2	 4	 0.470029560	 0.007761256	 0.004614999	 0.003695724	 0.006240103	 0.001319479	 0.010345147	 0.750231633
179	 103239	 23374	 2456462	 9	 28	 2	 4	 0.470031947	 0.007681388	 0.004615203	 0.003695894	 0.006140328	 0.001296662	 0.010236135	 0.750418846
180	 106317	 24065	 2562779	 9	 28	 2	 4	 0.470034283	 0.007605942	 0.004615415	 0.003696062	 0.006045519	 0.001262672	 0.010128295	 0.750959786
181	 109548	 24789	 2672327	 9	 28	 2	 4	 0.470036446	 0.007535078	 0.004615630	 0.003696226	 0.005955952	 0.001257508	 0.010027419	 0.751447458
182	 113157	 25605	 2785484	 9	 28	 2	 4	 0.470038582	 0.007460074	 0.004615821	 0.003696376	 0.005860624	 0.001233514	 0.009926759	 0.751511563
183	 117018	 26478	 2902502	 9	 28	 2	 4	 0.470040635	 0.007394048	 0.004616020	 0.003696524	 0.005776184	 0.001235748	 0.009829079	 0.752262536
184	 121086	 27396	 3023588	 9	 28	 2	 4	 0.470042734	 0.007326990	 0.004616218	 0.003696686	 0.005689931	 0.001200433	 0.009728203	 0.753169953
185	 125433	 28370	 3149021	 9	 28	 2	 4	 0.470044691	 0.007265049	 0.004616384	 0.003696815	 0.005609807	 0.001190031	 0.009633176	 0.754169687
186	 129969	 29392	 3278990	 9	 28	 2	 4	 0.470046577	 0.007201781	 0.004616577	 0.003696968	 0.005527465	 0.001174930	 0.009540693	 0.754848867
187	 134829	 30484	 3413819	 9	 28	 2	 4	 0.470048402	 0.007138966	 0.004616766	 0.003697113	 0.005445211	 0.001165930	 0.009450350	 0.755418234
188	 140148	 31679	 3553967	 9	 28	 2	 4	 0.470050191	 0.007078751	 0.004616972	 0.003697271	 0.005365844	 0.001140868	 0.009360947	 0.756200287
189	 145566	 32891	 3699533	 9	 28	 2	 4	 0.470051955	 0.007023339	 0.004617200	 0.003697448	 0.005292329	 0.001117011	 0.009271929	 0.757484094
190	 151173	 34150	 3850706	 9	 28	 2	 4	 0.470053660	 0.006967292	 0.004617436	 0.003697626	 0.005217514	 0.001126749	 0.009185107	 0.758542275
191	 157491	 35563	 4008197	 9	 28	 2	 4	 0.470055375	 0.006914645	 0.004617700	 0.003697814	 0.005146762	 0.001095390	 0.009096935	 0.760107064
192	 163989	 37021	 4172186	 9	 28	 2	 4	 0.470056992	 0.006861925	 0.004617943	 0.003697978	 0.005075492	 0.001072394	 0.009012992	 0.761337085
193	 170262	 38420	 4342448	 9	 28	 2	 4	 0.470058599	 0.006807822	 0.004618219	 0.003698160	 0.005001849	 0.001059038	 0.008928770	 0.762459080
194	 177048	 39931	 4519496	 9	 28	 2	 4	 0.470060218	 0.006755175	 0.004618549	 0.003698342	 0.004929643	 0.001038958	 0.008843133	 0.763889282
195	 183915	 41462	 4703411	 9	 28	 2	 4	 0.470061828	 0.006702632	 0.004618930	 0.003698540	 0.004857033	 0.001034170	 0.008757153	 0.765389420
196	 191124	 43070	 4894535	 9	 28	 2	 4	 0.470063446	 0.006652720	 0.004619353	 0.003698762	 0.004787512	 0.001013846	 0.008669854	 0.767339393
197	 198171	 44648	 5092706	 9	 28	 2	 4	 0.470064963	 0.006603494	 0.004619693	 0.003698960	 0.004718535	 0.001018856	 0.008587203	 0.768992436
198	 205416	 46282	 5298122	 9	 28	 2	 4	 0.470066502	 0.006553406	 0.004619982	 0.003699134	 0.004647892	 0.000994104	 0.008502545	 0.770758154
199	 212607	 47889	 5510729	 9	 28	 2	 4	 0.470067951	 0.006502423	 0.004620239	 0.003699315	 0.004575467	 0.000980447	 0.008422027	 0.772073458
200	 259853	 47889	 5770582	 11	 42	 3	 5	 0.470082805	 0.005881390	 0.003693044	 0.002967095	 0.004577354	 0.000980434	 0.007547608	 0.779238889
201	 269005	 49559	 6039587	 11	 42	 3	 5	 0.470084213	 0.005824639	 0.003693293	 0.002967291	 0.004503999	 0.000961052	 0.007459384	 0.780847212
202	 277959	 51191	 6317546	 11	 42	 3	 5	 0.470085572	 0.005769035	 0.003693529	 0.002967478	 0.004431659	 0.000941579	 0.007373229	 0.782429896
203	 286847	 52812	 6604393	 11	 42	 3	 5	 0.470086843	 0.005715067	 0.003693709	 0.002967616	 0.004361021	 0.000930945	 0.007291715	 0.783775434
204	 295614	 54409	 6900007	 11	 42	 3	 5	 0.470088082	 0.005663060	 0.003693892	 0.002967758	 0.004292483	 0.000910718	 0.007211426	 0.785289888
205	 304260	 55983	 7204267	 11	 42	 3	 5	 0.470089260	 0.005610667	 0.003694051	 0.002967881	 0.004222982	 0.000900202	 0.007134219	 0.786444516
206	 312983	 57581	 7517250	 11	 42	 3	 5	 0.470090418	 0.005557577	 0.003694199	 0.002967994	 0.004152055	 0.000883415	 0.007057490	 0.787472258
207	 321893	 59210	 7839143	 11	 42	 3	 5	 0.470091523	 0.005508523	 0.003694336	 0.002968103	 0.004086039	 0.000871248	 0.006983516	 0.788789432
208	 330957	 60866	 8170100	 11	 42	 3	 5	 0.470092607	 0.005458988	 0.003694451	 0.002968197	 0.004018903	 0.000862458	 0.006910171	 0.789993214
209	 340219	 62557	 8510319	 11	 42	 3	 5	 0.470093663	 0.005411508	 0.003694561	 0.002968280	 0.003954066	 0.000842009	 0.006837979	 0.791390013
210	 349173	 64188	 8859492	 11	 42	 3	 5	 0.470094674	 0.005363847	 0.003694668	 0.002968370	 0.003888481	 0.000837101	 0.006768115	 0.792517215
211	 358424	 65877	 9217916	 11	 42	 3	 5	 0.470095672	 0.005318440	 0.003694770	 0.002968456	 0.003825504	 0.000815975	 0.006698428	 0.793983397
212	 367752	 67577	 9585668	 11	 42	 3	 5	 0.470096617	 0.005273458	 0.003694861	 0.002968535	 0.003762627	 0.000812861	 0.006631738	 0.795184966
213	 377509	 69361	 9963177	 11	 42	 3	 5	 0.470097551	 0.005228865	 0.003694937	 0.002968600	 0.003699794	 0.000791771	 0.006565236	 0.796447455
214	 387079	 71108	 10350256	 11	 42	 3	 5	 0.470098441	 0.005185996	 0.003695013	 0.002968663	 0.003638878	 0.000778169	 0.006501145	 0.797705060
215	 492646	 71108	 10842902	 14	 61	 5	 6	 0.470108148	 0.004565612	 0.002756123	 0.002318383	 0.003639862	 0.000778113	 0.005756637	 0.793104042


==> data/lshaped/criterionC/varth1_thX0.2_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.022629709	 0.145571194	 0.738866350
12	 48	 126	 529	 1	 1	 1	 0	 0.447659704	 0.105826493	 0.063645195	 0.063645195	 0.084549015	 0.022670643	 0.143650961	 0.736691857
13	 50	 130	 579	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.021020133	 0.141697550	 0.734246494
14	 52	 134	 631	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.021764284	 0.139927543	 0.735001853
15	 54	 138	 685	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.017221644	 0.138001112	 0.735890848
16	 58	 146	 743	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.020745477	 0.136682244	 0.741058589
17	 62	 156	 805	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.016839670	 0.134287609	 0.748593808
18	 64	 160	 869	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.015073605	 0.133012693	 0.750730257
19	 66	 164	 935	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.014961322	 0.132003616	 0.751612667
20	 68	 168	 1003	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.016398560	 0.131043296	 0.757258510
21	 71	 174	 1074	 1	 1	 1	 0	 0.451828836	 0.098378675	 0.066861726	 0.066861726	 0.072165597	 0.019079552	 0.129944267	 0.757083618
22	 77	 186	 1151	 1	 1	 1	 0	 0.452367364	 0.098188479	 0.068120975	 0.068120975	 0.070714285	 0.018064997	 0.128056931	 0.766756459
23	 82	 196	 1233	 1	 1	 1	 0	 0.452864121	 0.096991998	 0.068200868	 0.068200868	 0.068964406	 0.016156828	 0.126288945	 0.768016532
24	 86	 204	 1319	 1	 1	 1	 0	 0.453223229	 0.096326160	 0.068285182	 0.068285182	 0.067940144	 0.014100180	 0.124994057	 0.770645920
25	 172	 204	 1491	 2	 3	 2	 1	 0.458566680	 0.074711471	 0.022131304	 0.021977266	 0.071358317	 0.015969314	 0.103689002	 0.720534191
26	 178	 210	 1669	 2	 3	 2	 1	 0.458975902	 0.073668386	 0.022633031	 0.022473079	 0.070105470	 0.016789297	 0.101862312	 0.723215334
27	 184	 216	 1853	 2	 3	 2	 1	 0.459471208	 0.072519586	 0.023185276	 0.023016214	 0.068713414	 0.014367138	 0.099604310	 0.728076783
28	 188	 220	 2041	 2	 3	 2	 1	 0.459775489	 0.071517540	 0.023370186	 0.023197271	 0.067591367	 0.015654051	 0.098190171	 0.728357426
29	 196	 228	 2237	 2	 3	 2	 1	 0.460171247	 0.070029315	 0.023422730	 0.023247728	 0.065996066	 0.014549966	 0.096318395	 0.727060648
30	 202	 235	 2439	 2	 3	 2	 1	 0.460463982	 0.068970935	 0.023524777	 0.023345555	 0.064834981	 0.014551665	 0.094909067	 0.726705440
31	 208	 242	 2647	 2	 3	 2	 1	 0.460766115	 0.067947134	 0.023570675	 0.023390027	 0.063727829	 0.015305358	 0.093431240	 0.727242124
32	 216	 250	 2863	 2	 3	 2	 1	 0.461131465	 0.067018958	 0.023857402	 0.023675575	 0.062628788	 0.013566530	 0.091611036	 0.731559872
33	 220	 255	 3083	 2	 3	 2	 1	 0.461376578	 0.065853131	 0.023870035	 0.023687981	 0.061374720	 0.015727215	 0.090368482	 0.728717908
34	 230	 266	 3313	 2	 3	 2	 1	 0.461731362	 0.064470956	 0.024041152	 0.023857917	 0.059820792	 0.013494216	 0.088537894	 0.728173585
35	 238	 274	 3551	 2	 3	 2	 1	 0.461972828	 0.063298744	 0.024019759	 0.023834531	 0.058564342	 0.013681463	 0.087269215	 0.725327293
36	 246	 282	 3797	 2	 3	 2	 1	 0.462244336	 0.062304660	 0.024128302	 0.023941201	 0.057442978	 0.012055637	 0.085819478	 0.725996718
37	 250	 287	 4047	 2	 3	 2	 1	 0.462426896	 0.061366701	 0.024135021	 0.023949342	 0.056421386	 0.011301801	 0.084830275	 0.723405661
38	 254	 292	 4301	 2	 3	 2	 1	 0.462592113	 0.060698228	 0.024190760	 0.024004439	 0.055669399	 0.012977356	 0.083924649	 0.723246732
39	 260	 299	 4561	 2	 3	 2	 1	 0.462810034	 0.059740765	 0.024242397	 0.024055320	 0.054600964	 0.012949946	 0.082714459	 0.722252993
40	 266	 306	 4827	 2	 3	 2	 1	 0.463009239	 0.058802566	 0.024299985	 0.024113242	 0.053546732	 0.013204041	 0.081592000	 0.720690338
41	 274	 317	 5101	 2	 3	 2	 1	 0.463243904	 0.058005819	 0.024297605	 0.024111040	 0.052671638	 0.013541761	 0.080248956	 0.722823343
42	 286	 330	 5387	 2	 3	 2	 1	 0.463507376	 0.057253944	 0.024380193	 0.024193115	 0.051803671	 0.010612361	 0.078712909	 0.727376798
43	 290	 334	 5677	 2	 3	 2	 1	 0.463647998	 0.056679102	 0.024385269	 0.024198332	 0.051165215	 0.011029803	 0.077880316	 0.727771847
44	 296	 340	 5973	 2	 3	 2	 1	 0.463822011	 0.055756567	 0.024445333	 0.024258216	 0.050112079	 0.012979712	 0.076837178	 0.725645698
45	 308	 352	 6281	 2	 3	 2	 1	 0.464032343	 0.054747762	 0.024475476	 0.024288415	 0.048972120	 0.012570023	 0.075556563	 0.724593077
46	 322	 366	 6603	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.010045940	 0.074189837	 0.724496920
47	 332	 378	 6935	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.010801219	 0.073349375	 0.724255014
48	 352	 399	 7287	 2	 3	 2	 1	 0.464543006	 0.052551965	 0.024573785	 0.024384099	 0.046452536	 0.009853428	 0.072350571	 0.726351772
49	 362	 411	 7649	 2	 3	 2	 1	 0.464675185	 0.051960845	 0.024599655	 0.024408834	 0.045768836	 0.009898528	 0.071496729	 0.726758350
50	 378	 429	 8027	 2	 3	 2	 1	 0.464813635	 0.051488039	 0.024622424	 0.024431501	 0.045218961	 0.010213520	 0.070591033	 0.729384973
51	 392	 445	 8419	 2	 3	 2	 1	 0.464955275	 0.050962381	 0.024647699	 0.024457379	 0.044605551	 0.010641081	 0.069652006	 0.731671402
52	 406	 460	 8825	 2	 3	 2	 1	 0.465107111	 0.050300798	 0.024644343	 0.024453634	 0.043850047	 0.009249225	 0.068630785	 0.732918874
53	 418	 472	 9243	 2	 3	 2	 1	 0.465219003	 0.049785579	 0.024674577	 0.024483108	 0.043240827	 0.009416045	 0.067868175	 0.733562955
54	 434	 488	 9677	 2	 3	 2	 1	 0.465355777	 0.049059904	 0.024685576	 0.024494003	 0.042396893	 0.009215705	 0.066923911	 0.733069883
55	 450	 506	 10127	 2	 3	 2	 1	 0.465469735	 0.048514734	 0.024707872	 0.024515218	 0.041751652	 0.009073533	 0.066126663	 0.733663726
56	 474	 530	 10601	 2	 3	 2	 1	 0.465566359	 0.048136366	 0.024741489	 0.024547340	 0.041291264	 0.008937288	 0.065442915	 0.735547398
57	 494	 552	 11095	 2	 3	 2	 1	 0.465678813	 0.047659834	 0.024766897	 0.024571755	 0.040719290	 0.008885116	 0.064637855	 0.737336255
58	 514	 575	 11609	 2	 3	 2	 1	 0.465791543	 0.047224973	 0.024824737	 0.024628564	 0.040173754	 0.008644096	 0.063820433	 0.739966348
59	 538	 600	 12147	 2	 3	 2	 1	 0.465896854	 0.046831590	 0.024874245	 0.024676308	 0.039679589	 0.009580504	 0.063047057	 0.742803749
60	 576	 640	 12723	 2	 3	 2	 1	 0.466018059	 0.046332919	 0.024946381	 0.024747140	 0.039043788	 0.008887260	 0.062144816	 0.745563692
61	 604	 669	 13327	 2	 3	 2	 1	 0.466130583	 0.045904213	 0.025015337	 0.024814653	 0.038489345	 0.008932248	 0.061295096	 0.748905142
62	 636	 703	 13963	 2	 3	 2	 1	 0.466257187	 0.045453558	 0.025147534	 0.024945032	 0.037863273	 0.009044603	 0.060324495	 0.753484264
63	 664	 732	 14627	 2	 3	 2	 1	 0.466373555	 0.045037612	 0.025202955	 0.024999432	 0.037325562	 0.009042560	 0.059418149	 0.757977372
64	 696	 768	 15323	 2	 3	 2	 1	 0.466476867	 0.044504341	 0.025216983	 0.025013015	 0.036670699	 0.007803076	 0.058601553	 0.759439614
65	 714	 789	 16037	 2	 3	 2	 1	 0.466549353	 0.044039624	 0.025230390	 0.025026446	 0.036095927	 0.008190737	 0.058021637	 0.759020714
66	 740	 817	 16777	 2	 3	 2	 1	 0.466632452	 0.043633828	 0.025260191	 0.025055092	 0.035578556	 0.007553469	 0.057349493	 0.760840688
67	 764	 842	 17541	 2	 3	 2	 1	 0.466721365	 0.043186302	 0.025305015	 0.025099390	 0.034995898	 0.007746519	 0.056621346	 0.762721230
68	 788	 866	 18329	 2	 3	 2	 1	 0.466812210	 0.042651718	 0.025322966	 0.025116507	 0.034320787	 0.007510953	 0.055867434	 0.763445086
69	 816	 894	 19145	 2	 3	 2	 1	 0.466889941	 0.042246805	 0.025375304	 0.025168540	 0.033777011	 0.007408274	 0.055214061	 0.765145768
70	 842	 920	 19987	 2	 3	 2	 1	 0.466970788	 0.041793648	 0.025415778	 0.025208599	 0.033177512	 0.007365873	 0.054526075	 0.766489222
71	 866	 944	 20853	 2	 3	 2	 1	 0.467046031	 0.041376092	 0.025433439	 0.025225686	 0.032636195	 0.006773788	 0.053877773	 0.767962185
72	 886	 964	 21739	 2	 3	 2	 1	 0.467106642	 0.040972797	 0.025452659	 0.025244381	 0.032108133	 0.007116307	 0.053349736	 0.768003740
73	 914	 992	 22653	 2	 3	 2	 1	 0.467182656	 0.040533691	 0.025476285	 0.025267822	 0.031526798	 0.006940523	 0.052679930	 0.769433278
74	 940	 1020	 23593	 2	 3	 2	 1	 0.467248475	 0.040086295	 0.025479379	 0.025270396	 0.030946927	 0.006587269	 0.052092921	 0.769515222
75	 966	 1046	 24559	 2	 3	 2	 1	 0.467313027	 0.039734880	 0.025502545	 0.025292876	 0.030470984	 0.006832895	 0.051510624	 0.771391941
76	 996	 1076	 25555	 2	 3	 2	 1	 0.467381807	 0.039323158	 0.025520133	 0.025310161	 0.029917113	 0.006209871	 0.050882765	 0.772818828
77	 1016	 1098	 26571	 2	 3	 2	 1	 0.467435423	 0.038955316	 0.025529741	 0.025319850	 0.029423612	 0.006921172	 0.050387849	 0.773109333
78	 1048	 1132	 27619	 2	 3	 2	 1	 0.467496409	 0.038524527	 0.025538545	 0.025328507	 0.028843056	 0.006672765	 0.049818843	 0.773292278
79	 1084	 1170	 28703	 2	 3	 2	 1	 0.467552349	 0.038142857	 0.025547055	 0.025337238	 0.028323586	 0.006075657	 0.049291079	 0.773828820
80	 1110	 1200	 29813	 2	 3	 2	 1	 0.467600323	 0.037816380	 0.025549445	 0.025339077	 0.027880180	 0.005905239	 0.048833875	 0.774388258
81	 1136	 1226	 30949	 2	 3	 2	 1	 0.467650383	 0.037580972	 0.025561274	 0.025350574	 0.027549061	 0.005954244	 0.048352138	 0.777234968
82	 1160	 1250	 32109	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.006604225	 0.047877860	 0.777376274
83	 1202	 1294	 33311	 2	 3	 2	 1	 0.467765251	 0.036755481	 0.025578395	 0.025367186	 0.026395285	 0.005674032	 0.047227950	 0.778256956
84	 1236	 1328	 34547	 2	 3	 2	 1	 0.467807575	 0.036502133	 0.025583838	 0.025371992	 0.026035993	 0.005494276	 0.046806864	 0.779845718
85	 1262	 1356	 35809	 2	 3	 2	 1	 0.467847217	 0.036195474	 0.025587877	 0.025375508	 0.025600251	 0.005299899	 0.046408954	 0.779924350
86	 1294	 1389	 37103	 2	 3	 2	 1	 0.467885440	 0.035954194	 0.025592246	 0.025379309	 0.025253535	 0.005102708	 0.046021998	 0.781239321
87	 2588	 1389	 39691	 4	 8	 2	 2	 0.468593614	 0.027722509	 0.011124789	 0.010114606	 0.025392451	 0.005319960	 0.038142290	 0.726818168
88	 2660	 1428	 42351	 4	 8	 2	 2	 0.468634449	 0.027317096	 0.011129279	 0.010119037	 0.024947202	 0.005376662	 0.037637256	 0.725799358
89	 2752	 1474	 45103	 4	 8	 2	 2	 0.468671866	 0.026959172	 0.011139733	 0.010129917	 0.024550016	 0.005534568	 0.037168425	 0.725324580
90	 2844	 1522	 47947	 4	 8	 2	 2	 0.468718892	 0.026574146	 0.011150216	 0.010141320	 0.024121732	 0.005302060	 0.036570608	 0.726653110
91	 2960	 1581	 50907	 4	 8	 2	 2	 0.468760254	 0.026228564	 0.011158218	 0.010149392	 0.023736717	 0.005006463	 0.036036564	 0.727831987
92	 3052	 1632	 53959	 4	 8	 2	 2	 0.468796287	 0.025915321	 0.011170757	 0.010160580	 0.023384141	 0.005101713	 0.035564744	 0.728680092
93	 3164	 1694	 57123	 4	 8	 2	 2	 0.468831141	 0.025543020	 0.011173593	 0.010162897	 0.022969473	 0.004902280	 0.035102292	 0.727673837
94	 3284	 1756	 60407	 4	 8	 2	 2	 0.468863026	 0.025257477	 0.011182013	 0.010171669	 0.022647356	 0.004622736	 0.034673797	 0.728431255
95	 3380	 1806	 63787	 4	 8	 2	 2	 0.468892274	 0.024959700	 0.011185454	 0.010174988	 0.022313051	 0.004718321	 0.034276004	 0.728197492
96	 3496	 1865	 67283	 4	 8	 2	 2	 0.468921403	 0.024647765	 0.011192012	 0.010180852	 0.021960218	 0.004646962	 0.033875179	 0.727605453
97	 3628	 1933	 70911	 4	 8	 2	 2	 0.468949585	 0.024339710	 0.011193483	 0.010182338	 0.021613131	 0.004564898	 0.033482781	 0.726932139
98	 3756	 2000	 74667	 4	 8	 2	 2	 0.468977966	 0.024050569	 0.011201406	 0.010189566	 0.021282818	 0.004514268	 0.033082873	 0.726979453
99	 3904	 2083	 78571	 4	 8	 2	 2	 0.469002883	 0.023788196	 0.011205728	 0.010193395	 0.020983564	 0.004597338	 0.032727742	 0.726851136
100	 4060	 2163	 82631	 4	 8	 2	 2	 0.469033400	 0.023543945	 0.011215260	 0.010202419	 0.020701094	 0.004309919	 0.032287443	 0.729198182
101	 4224	 2245	 86855	 4	 8	 2	 2	 0.469057874	 0.023295922	 0.011223207	 0.010209852	 0.020414201	 0.004330098	 0.031929933	 0.729595080
102	 4408	 2339	 91263	 4	 8	 2	 2	 0.469082775	 0.023066364	 0.011232462	 0.010218216	 0.020146686	 0.004223905	 0.031562004	 0.730826973
103	 4592	 2434	 95855	 4	 8	 2	 2	 0.469107803	 0.022823440	 0.011244135	 0.010228302	 0.019861492	 0.004157169	 0.031187803	 0.731806599
104	 4788	 2533	 100643	 4	 8	 2	 2	 0.469132868	 0.022598889	 0.011257364	 0.010239317	 0.019595447	 0.004255362	 0.030808472	 0.733528375
105	 5008	 2643	 105651	 4	 8	 2	 2	 0.469159212	 0.022319883	 0.011269384	 0.010250421	 0.019265984	 0.004226662	 0.030404661	 0.734094126
106	 5232	 2757	 110883	 4	 8	 2	 2	 0.469185957	 0.022096507	 0.011288217	 0.010266931	 0.018995572	 0.004423740	 0.029989119	 0.736817456
107	 5472	 2881	 116355	 4	 8	 2	 2	 0.469215969	 0.021894358	 0.011312971	 0.010287581	 0.018745122	 0.003954020	 0.029515823	 0.741783759
108	 5656	 2976	 122011	 4	 8	 2	 2	 0.469240011	 0.021659654	 0.011326895	 0.010299755	 0.018461908	 0.003972368	 0.029131109	 0.743523144
109	 5848	 3075	 127859	 4	 8	 2	 2	 0.469263608	 0.021431595	 0.011337860	 0.010309384	 0.018186979	 0.003850795	 0.028748485	 0.745486061
110	 6020	 3161	 133879	 4	 8	 2	 2	 0.469285413	 0.021200679	 0.011347151	 0.010317395	 0.017908404	 0.003832570	 0.028390323	 0.746757228
111	 6220	 3262	 140099	 4	 8	 2	 2	 0.469306544	 0.020984486	 0.011353182	 0.010323195	 0.017648056	 0.003931827	 0.028038853	 0.748407413
112	 6444	 3380	 146543	 4	 8	 2	 2	 0.469329275	 0.020754709	 0.011358037	 0.010328058	 0.017371038	 0.003834818	 0.027655770	 0.750465794
113	 6632	 3478	 153175	 4	 8	 2	 2	 0.469350693	 0.020481900	 0.011361475	 0.010331458	 0.017041863	 0.003701878	 0.027289856	 0.750531615
114	 6840	 3583	 160015	 4	 8	 2	 2	 0.469368995	 0.020257690	 0.011364392	 0.010334452	 0.016769753	 0.003577685	 0.026973254	 0.751028784
115	 7052	 3690	 167067	 4	 8	 2	 2	 0.469386469	 0.020043569	 0.011367340	 0.010337378	 0.016508430	 0.003556734	 0.026667432	 0.751612270
116	 7256	 3794	 174323	 4	 8	 2	 2	 0.469403801	 0.019800309	 0.011369930	 0.010340025	 0.016210396	 0.003599686	 0.026360602	 0.751132662
117	 7468	 3902	 181791	 4	 8	 2	 2	 0.469421129	 0.019568860	 0.011372065	 0.010342131	 0.015925339	 0.003397422	 0.026050211	 0.751197756
118	 7660	 4000	 189451	 4	 8	 2	 2	 0.469437422	 0.019343651	 0.011372589	 0.010342804	 0.015647397	 0.003389831	 0.025754923	 0.751066135
119	 7864	 4104	 197315	 4	 8	 2	 2	 0.469453214	 0.019150976	 0.011374277	 0.010344509	 0.015407326	 0.003363800	 0.025465458	 0.752037369
120	 8084	 4214	 205399	 4	 8	 2	 2	 0.469469535	 0.018943771	 0.011379104	 0.010349047	 0.015145377	 0.003254638	 0.025162776	 0.752849009
121	 8304	 4326	 213703	 4	 8	 2	 2	 0.469485175	 0.018744387	 0.011383230	 0.010352845	 0.014892083	 0.003181237	 0.024869266	 0.753716942
122	 8504	 4426	 222207	 4	 8	 2	 2	 0.469499980	 0.018532594	 0.011386457	 0.010356021	 0.014622095	 0.003136910	 0.024588177	 0.753719754
123	 8760	 4554	 230967	 4	 8	 2	 2	 0.469514288	 0.018322109	 0.011388367	 0.010358037	 0.014352866	 0.003062286	 0.024313425	 0.753579923
124	 9004	 4681	 239971	 4	 8	 2	 2	 0.469527663	 0.018138534	 0.011390576	 0.010360320	 0.014115991	 0.002982846	 0.024053751	 0.754083392
125	 9224	 4793	 249195	 4	 8	 2	 2	 0.469540457	 0.017958891	 0.011392503	 0.010362281	 0.013882818	 0.002948346	 0.023802705	 0.754489472
126	 9452	 4911	 258647	 4	 8	 2	 2	 0.469552679	 0.017773858	 0.011394595	 0.010364266	 0.013640867	 0.002860833	 0.023560375	 0.754396217
127	 9664	 5020	 268311	 4	 8	 2	 2	 0.469564014	 0.017591531	 0.011396048	 0.010365675	 0.013401196	 0.002887451	 0.023333378	 0.753921310
128	 9936	 5161	 278247	 4	 8	 2	 2	 0.469575576	 0.017451710	 0.011397916	 0.010367517	 0.013215510	 0.002832614	 0.023099525	 0.755500807
129	 10172	 5280	 288419	 4	 8	 2	 2	 0.469586371	 0.017305732	 0.011400798	 0.010370420	 0.013019607	 0.002854672	 0.022879021	 0.756401750
130	 10456	 5424	 298875	 4	 8	 2	 2	 0.469598280	 0.017157554	 0.011402874	 0.010372655	 0.012820145	 0.002692151	 0.022633278	 0.758067550
131	 10740	 5570	 309615	 4	 8	 2	 2	 0.469608315	 0.017007068	 0.011404403	 0.010374303	 0.012616654	 0.002668710	 0.022424095	 0.758428306
132	 11040	 5725	 320655	 4	 8	 2	 2	 0.469617811	 0.016865604	 0.011406478	 0.010376264	 0.012423400	 0.002680848	 0.022224336	 0.758880000
133	 11364	 5890	 332019	 4	 8	 2	 2	 0.469627674	 0.016706337	 0.011408335	 0.010378039	 0.012204572	 0.002550256	 0.022014927	 0.758864062
134	 11700	 6063	 343719	 4	 8	 2	 2	 0.469636672	 0.016570026	 0.011409933	 0.010379543	 0.012015789	 0.002568749	 0.021822146	 0.759321552
135	 12104	 6267	 355823	 4	 8	 2	 2	 0.469645742	 0.016425230	 0.011411496	 0.010381014	 0.011813803	 0.002472437	 0.021626069	 0.759510661
136	 12528	 6488	 368351	 4	 8	 2	 2	 0.469653969	 0.016303942	 0.011413007	 0.010382401	 0.011643100	 0.002439840	 0.021446643	 0.760209482
137	 12944	 6710	 381295	 4	 8	 2	 2	 0.469661796	 0.016183177	 0.011414389	 0.010383640	 0.011472006	 0.002398988	 0.021274563	 0.760681984
138	 13384	 6936	 394679	 4	 8	 2	 2	 0.469669743	 0.016063004	 0.011415847	 0.010384995	 0.011300378	 0.002401480	 0.021098387	 0.761338014
139	 20076	 6936	 414755	 6	 15	 3	 3	 0.469786825	 0.013464169	 0.007263244	 0.006807632	 0.011337069	 0.002406401	 0.018307052	 0.735463545
140	 20796	 7176	 435551	 6	 15	 3	 3	 0.469794817	 0.013324517	 0.007264375	 0.006808684	 0.011170121	 0.002377648	 0.018100820	 0.736127828
141	 21546	 7432	 457097	 6	 15	 3	 3	 0.469802588	 0.013190164	 0.007265413	 0.006809612	 0.011008824	 0.002338297	 0.017897977	 0.736963974
142	 22380	 7713	 479477	 6	 15	 3	 3	 0.469809919	 0.013056645	 0.007266510	 0.006810579	 0.010847756	 0.002295971	 0.017704496	 0.737476250
143	 23226	 7999	 502703	 6	 15	 3	 3	 0.469816973	 0.012936350	 0.007267843	 0.006811768	 0.010701758	 0.002337417	 0.017516328	 0.738530972
144	 24180	 8335	 526883	 6	 15	 3	 3	 0.469824454	 0.012803918	 0.007269117	 0.006812846	 0.010540411	 0.002236180	 0.017314510	 0.739490665
145	 25146	 8659	 552029	 6	 15	 3	 3	 0.469831129	 0.012685352	 0.007270489	 0.006814044	 0.010395102	 0.002206182	 0.017132422	 0.740429540
146	 26130	 8989	 578159	 6	 15	 3	 3	 0.469837731	 0.012560832	 0.007271607	 0.006815030	 0.010241983	 0.002192292	 0.016950408	 0.741034170
147	 27234	 9361	 605393	 6	 15	 3	 3	 0.469844328	 0.012442830	 0.007273200	 0.006816429	 0.010095770	 0.002139791	 0.016766548	 0.742122332
148	 28380	 9747	 633773	 6	 15	 3	 3	 0.469850779	 0.012332208	 0.007275235	 0.006818290	 0.009957625	 0.002118075	 0.016584770	 0.743586293
149	 29598	 10155	 663371	 6	 15	 3	 3	 0.469857522	 0.012217308	 0.007278356	 0.006821240	 0.009812653	 0.002117098	 0.016392649	 0.745291851
150	 30792	 10559	 694163	 6	 15	 3	 3	 0.469864166	 0.012096270	 0.007281415	 0.006824156	 0.009659230	 0.002032185	 0.016201069	 0.746634022
151	 31992	 10962	 726155	 6	 15	 3	 3	 0.469870493	 0.011974965	 0.007284151	 0.006826771	 0.009504785	 0.002047614	 0.016016520	 0.747663358
152	 33222	 11373	 759377	 6	 15	 3	 3	 0.469876945	 0.011862688	 0.007286854	 0.006829320	 0.009360829	 0.002017349	 0.015826129	 0.749563431
153	 34410	 11778	 793787	 6	 15	 3	 3	 0.469883076	 0.011756942	 0.007288934	 0.006831262	 0.009224810	 0.001953297	 0.015643044	 0.751576347
154	 35556	 12169	 829343	 6	 15	 3	 3	 0.469888624	 0.011649491	 0.007290567	 0.006832765	 0.009086159	 0.001950879	 0.015475477	 0.752771057
155	 36816	 12592	 866159	 6	 15	 3	 3	 0.469894216	 0.011536324	 0.007291577	 0.006833634	 0.008939781	 0.001909210	 0.015304756	 0.753773818
156	 37950	 12976	 904109	 6	 15	 3	 3	 0.469899437	 0.011427471	 0.007292583	 0.006834495	 0.008798030	 0.001914347	 0.015143608	 0.754606866
157	 39306	 13429	 943415	 6	 15	 3	 3	 0.469904864	 0.011320430	 0.007293825	 0.006835605	 0.008657497	 0.001856811	 0.014974258	 0.755992747
158	 40518	 13840	 983933	 6	 15	 3	 3	 0.469909736	 0.011208062	 0.007294469	 0.006836166	 0.008509487	 0.001839413	 0.014820565	 0.756250673
159	 41772	 14260	 1025705	 6	 15	 3	 3	 0.469914446	 0.011107999	 0.007295168	 0.006836714	 0.008376644	 0.001780439	 0.014670486	 0.757166433
160	 42942	 14650	 1068647	 6	 15	 3	 3	 0.469918916	 0.011006246	 0.007295698	 0.006837165	 0.008240768	 0.001747613	 0.014526585	 0.757662348
161	 44064	 15026	 1112711	 6	 15	 3	 3	 0.469923406	 0.010899426	 0.007296185	 0.006837574	 0.008097108	 0.001726936	 0.014380621	 0.757924576
162	 45360	 15463	 1158071	 6	 15	 3	 3	 0.469927825	 0.010795992	 0.007296721	 0.006838032	 0.007956840	 0.001732036	 0.014235484	 0.758386010
163	 46614	 15881	 1204685	 6	 15	 3	 3	 0.469932138	 0.010697681	 0.007297218	 0.006838451	 0.007822467	 0.001675219	 0.014092379	 0.759111076
164	 47910	 16321	 1252595	 6	 15	 3	 3	 0.469936154	 0.010607057	 0.007297587	 0.006838741	 0.007697720	 0.001654136	 0.013957825	 0.759936279
165	 49158	 16741	 1301753	 6	 15	 3	 3	 0.469940055	 0.010515301	 0.007297949	 0.006839033	 0.007570436	 0.001613993	 0.013825848	 0.760553807
166	 50406	 17160	 1352159	 6	 15	 3	 3	 0.469943661	 0.010425958	 0.007298238	 0.006839280	 0.007445557	 0.001595966	 0.013702732	 0.760867074
167	 51720	 17600	 1403879	 6	 15	 3	 3	 0.469947330	 0.010344772	 0.007298633	 0.006839603	 0.007331047	 0.001596371	 0.013576313	 0.761972121
168	 53070	 18052	 1456949	 6	 15	 3	 3	 0.469951130	 0.010255626	 0.007299077	 0.006839985	 0.007204258	 0.001540721	 0.013444154	 0.762831590
169	 79605	 18052	 1536554	 9	 28	 3	 4	 0.470003645	 0.008557140	 0.004612885	 0.004006854	 0.007207354	 0.001540974	 0.011462243	 0.746550254
170	 81693	 18525	 1618247	 9	 28	 3	 4	 0.470007034	 0.008450686	 0.004613165	 0.004007114	 0.007080452	 0.001517993	 0.011322415	 0.746367817
171	 83826	 18999	 1702073	 9	 28	 3	 4	 0.470010262	 0.008349769	 0.004613404	 0.004007330	 0.006959537	 0.001485285	 0.011187652	 0.746337935
172	 86094	 19509	 1788167	 9	 28	 3	 4	 0.470013293	 0.008258083	 0.004613637	 0.004007533	 0.006849109	 0.001471385	 0.011059558	 0.746691985
173	 88416	 20032	 1876583	 9	 28	 3	 4	 0.470016414	 0.008167002	 0.004613872	 0.004007746	 0.006738850	 0.001416946	 0.010926136	 0.747473943
174	 90612	 20526	 1967195	 9	 28	 3	 4	 0.470019312	 0.008078286	 0.004614115	 0.004007966	 0.006630886	 0.001384365	 0.010800727	 0.747939074
175	 92952	 21051	 2060147	 9	 28	 3	 4	 0.470022070	 0.008000833	 0.004614378	 0.004008205	 0.006536118	 0.001365476	 0.010680020	 0.749140260
176	 95184	 21552	 2155331	 9	 28	 3	 4	 0.470024703	 0.007922140	 0.004614618	 0.004008415	 0.006439379	 0.001335104	 0.010563538	 0.749951358
177	 97623	 22101	 2252954	 9	 28	 3	 4	 0.470027154	 0.007843035	 0.004614822	 0.004008591	 0.006341657	 0.001340736	 0.010453909	 0.750248983
178	 100269	 22699	 2353223	 9	 28	 3	 4	 0.470029560	 0.007761256	 0.004614999	 0.004008750	 0.006240103	 0.001319479	 0.010345147	 0.750231633
179	 103239	 23374	 2456462	 9	 28	 3	 4	 0.470031947	 0.007681388	 0.004615203	 0.004008928	 0.006140328	 0.001296662	 0.010236135	 0.750418846
180	 106317	 24065	 2562779	 9	 28	 3	 4	 0.470034283	 0.007605942	 0.004615415	 0.004009107	 0.006045519	 0.001262672	 0.010128295	 0.750959786
181	 109548	 24789	 2672327	 9	 28	 3	 4	 0.470036446	 0.007535078	 0.004615630	 0.004009289	 0.005955952	 0.001257508	 0.010027419	 0.751447458
182	 113157	 25605	 2785484	 9	 28	 3	 4	 0.470038582	 0.007460074	 0.004615821	 0.004009453	 0.005860624	 0.001233514	 0.009926759	 0.751511563
183	 117018	 26478	 2902502	 9	 28	 3	 4	 0.470040635	 0.007394048	 0.004616020	 0.004009623	 0.005776184	 0.001235748	 0.009829079	 0.752262536
184	 121086	 27396	 3023588	 9	 28	 3	 4	 0.470042734	 0.007326990	 0.004616218	 0.004009796	 0.005689931	 0.001200433	 0.009728203	 0.753169953
185	 125433	 28370	 3149021	 9	 28	 3	 4	 0.470044691	 0.007265049	 0.004616384	 0.004009939	 0.005609807	 0.001190031	 0.009633176	 0.754169687
186	 129969	 29392	 3278990	 9	 28	 3	 4	 0.470046577	 0.007201781	 0.004616577	 0.004010104	 0.005527465	 0.001174930	 0.009540693	 0.754848867
187	 134829	 30484	 3413819	 9	 28	 3	 4	 0.470048402	 0.007138966	 0.004616766	 0.004010262	 0.005445211	 0.001165930	 0.009450350	 0.755418234
188	 140148	 31679	 3553967	 9	 28	 3	 4	 0.470050191	 0.007078751	 0.004616972	 0.004010437	 0.005365844	 0.001140868	 0.009360947	 0.756200287
189	 145566	 32891	 3699533	 9	 28	 3	 4	 0.470051955	 0.007023339	 0.004617200	 0.004010630	 0.005292329	 0.001117011	 0.009271929	 0.757484094
190	 151173	 34150	 3850706	 9	 28	 3	 4	 0.470053660	 0.006967292	 0.004617436	 0.004010827	 0.005217514	 0.001126749	 0.009185107	 0.758542275
191	 157491	 35563	 4008197	 9	 28	 3	 4	 0.470055375	 0.006914645	 0.004617700	 0.004011042	 0.005146762	 0.001095390	 0.009096935	 0.760107064
192	 163989	 37021	 4172186	 9	 28	 3	 4	 0.470056992	 0.006861925	 0.004617943	 0.004011243	 0.005075492	 0.001072394	 0.009012992	 0.761337085
193	 170262	 38420	 4342448	 9	 28	 3	 4	 0.470058599	 0.006807822	 0.004618219	 0.004011472	 0.005001849	 0.001059038	 0.008928770	 0.762459080
194	 177048	 39931	 4519496	 9	 28	 3	 4	 0.470060218	 0.006755175	 0.004618549	 0.004011739	 0.004929643	 0.001038958	 0.008843133	 0.763889282
195	 183915	 41462	 4703411	 9	 28	 3	 4	 0.470061828	 0.006702632	 0.004618930	 0.004012045	 0.004857033	 0.001034170	 0.008757153	 0.765389420
196	 191124	 43070	 4894535	 9	 28	 3	 4	 0.470063446	 0.006652720	 0.004619353	 0.004012382	 0.004787512	 0.001013846	 0.008669854	 0.767339393
197	 198171	 44648	 5092706	 9	 28	 3	 4	 0.470064963	 0.006603494	 0.004619693	 0.004012656	 0.004718535	 0.001018856	 0.008587203	 0.768992436
198	 205416	 46282	 5298122	 9	 28	 3	 4	 0.470066502	 0.006553406	 0.004619982	 0.004012888	 0.004647892	 0.000994104	 0.008502545	 0.770758154
199	 212607	 47889	 5510729	 9	 28	 3	 4	 0.470067951	 0.006502423	 0.004620239	 0.004013106	 0.004575467	 0.000980447	 0.008422027	 0.772073458
200	 283476	 47889	 5794205	 12	 45	 4	 5	 0.470085595	 0.005700324	 0.003397249	 0.002945203	 0.004577379	 0.000981289	 0.007371777	 0.773263219
201	 293484	 49563	 6087689	 12	 45	 4	 5	 0.470087009	 0.005641618	 0.003397488	 0.002945395	 0.004503879	 0.000960717	 0.007281015	 0.774839428
202	 303180	 51183	 6390869	 12	 45	 4	 5	 0.470088367	 0.005584182	 0.003397713	 0.002945575	 0.004431550	 0.000942668	 0.007192814	 0.776355627
203	 312936	 52814	 6703805	 12	 45	 4	 5	 0.470089645	 0.005528418	 0.003397891	 0.002945716	 0.004360933	 0.000929220	 0.007108805	 0.777685933
204	 322476	 54407	 7026281	 12	 45	 4	 5	 0.470090876	 0.005474508	 0.003398051	 0.002945842	 0.004292259	 0.000912057	 0.007026965	 0.779071467
205	 332016	 55999	 7358297	 12	 45	 4	 5	 0.470092058	 0.005420068	 0.003398202	 0.002945959	 0.004222483	 0.000899654	 0.006947408	 0.780156905
206	 341544	 57599	 7699841	 12	 45	 4	 5	 0.470093209	 0.005365822	 0.003398343	 0.002946067	 0.004152507	 0.000884273	 0.006869075	 0.781156485
207	 351228	 59224	 8051069	 12	 45	 4	 5	 0.470094319	 0.005315025	 0.003398484	 0.002946180	 0.004086538	 0.000870116	 0.006792726	 0.782458371
208	 361068	 60869	 8412137	 12	 45	 4	 5	 0.470095402	 0.005263757	 0.003398601	 0.002946277	 0.004019533	 0.000863109	 0.006717327	 0.783608846
209	 371064	 62544	 8783201	 12	 45	 4	 5	 0.470096460	 0.005214063	 0.003398711	 0.002946364	 0.003954139	 0.000843359	 0.006642849	 0.784913594
210	 381000	 64201	 9164201	 12	 45	 4	 5	 0.470097472	 0.005164759	 0.003398815	 0.002946452	 0.003888804	 0.000837008	 0.006570865	 0.786008907
211	 391068	 65888	 9555269	 12	 45	 4	 5	 0.470098471	 0.005117027	 0.003398917	 0.002946539	 0.003825091	 0.000816013	 0.006499036	 0.787351629
212	 401316	 67600	 9956585	 12	 45	 4	 5	 0.470099415	 0.005070874	 0.003399010	 0.002946619	 0.003763042	 0.000813774	 0.006430362	 0.788582968
213	 411900	 69372	 10368485	 12	 45	 4	 5	 0.470100354	 0.005023646	 0.003399087	 0.002946683	 0.003699085	 0.000793712	 0.006361326	 0.789716771
214	 422472	 71141	 10790957	 12	 45	 4	 5	 0.470101247	 0.004978757	 0.003399167	 0.002946750	 0.003637813	 0.000779963	 0.006294974	 0.790909969


==> data/lshaped/criterionC/varth1_thX0.2_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.022629709	 0.145571194	 0.738866350
12	 48	 126	 529	 1	 1	 1	 0	 0.447659704	 0.105826493	 0.063645195	 0.063645195	 0.084549015	 0.022670643	 0.143650961	 0.736691857
13	 50	 130	 579	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.021020133	 0.141697550	 0.734246494
14	 52	 134	 631	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.021764284	 0.139927543	 0.735001853
15	 54	 138	 685	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.017221644	 0.138001112	 0.735890848
16	 58	 146	 743	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.020745477	 0.136682244	 0.741058589
17	 62	 156	 805	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.016839670	 0.134287609	 0.748593808
18	 64	 160	 869	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.015073605	 0.133012693	 0.750730257
19	 66	 164	 935	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.014961322	 0.132003616	 0.751612667
20	 68	 168	 1003	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.016398560	 0.131043296	 0.757258510
21	 71	 174	 1074	 1	 1	 1	 0	 0.451828836	 0.098378675	 0.066861726	 0.066861726	 0.072165597	 0.019079552	 0.129944267	 0.757083618
22	 77	 186	 1151	 1	 1	 1	 0	 0.452367364	 0.098188479	 0.068120975	 0.068120975	 0.070714285	 0.018064997	 0.128056931	 0.766756459
23	 82	 196	 1233	 1	 1	 1	 0	 0.452864121	 0.096991998	 0.068200868	 0.068200868	 0.068964406	 0.016156828	 0.126288945	 0.768016532
24	 86	 204	 1319	 1	 1	 1	 0	 0.453223229	 0.096326160	 0.068285182	 0.068285182	 0.067940144	 0.014100180	 0.124994057	 0.770645920
25	 172	 204	 1491	 2	 3	 2	 1	 0.458566680	 0.074711471	 0.022131304	 0.021977266	 0.071358317	 0.015969314	 0.103689002	 0.720534191
26	 178	 210	 1669	 2	 3	 2	 1	 0.458975902	 0.073668386	 0.022633031	 0.022473079	 0.070105470	 0.016789297	 0.101862312	 0.723215334
27	 184	 216	 1853	 2	 3	 2	 1	 0.459471208	 0.072519586	 0.023185276	 0.023016214	 0.068713414	 0.014367138	 0.099604310	 0.728076783
28	 188	 220	 2041	 2	 3	 2	 1	 0.459775489	 0.071517540	 0.023370186	 0.023197271	 0.067591367	 0.015654051	 0.098190171	 0.728357426
29	 196	 228	 2237	 2	 3	 2	 1	 0.460171247	 0.070029315	 0.023422730	 0.023247728	 0.065996066	 0.014549966	 0.096318395	 0.727060648
30	 202	 235	 2439	 2	 3	 2	 1	 0.460463982	 0.068970935	 0.023524777	 0.023345555	 0.064834981	 0.014551665	 0.094909067	 0.726705440
31	 208	 242	 2647	 2	 3	 2	 1	 0.460766115	 0.067947134	 0.023570675	 0.023390027	 0.063727829	 0.015305358	 0.093431240	 0.727242124
32	 216	 250	 2863	 2	 3	 2	 1	 0.461131465	 0.067018958	 0.023857402	 0.023675575	 0.062628788	 0.013566530	 0.091611036	 0.731559872
33	 220	 255	 3083	 2	 3	 2	 1	 0.461376578	 0.065853131	 0.023870035	 0.023687981	 0.061374720	 0.015727215	 0.090368482	 0.728717908
34	 230	 266	 3313	 2	 3	 2	 1	 0.461731362	 0.064470956	 0.024041152	 0.023857917	 0.059820792	 0.013494216	 0.088537894	 0.728173585
35	 238	 274	 3551	 2	 3	 2	 1	 0.461972828	 0.063298744	 0.024019759	 0.023834531	 0.058564342	 0.013681463	 0.087269215	 0.725327293
36	 246	 282	 3797	 2	 3	 2	 1	 0.462244336	 0.062304660	 0.024128302	 0.023941201	 0.057442978	 0.012055637	 0.085819478	 0.725996718
37	 250	 287	 4047	 2	 3	 2	 1	 0.462426896	 0.061366701	 0.024135021	 0.023949342	 0.056421386	 0.011301801	 0.084830275	 0.723405661
38	 254	 292	 4301	 2	 3	 2	 1	 0.462592113	 0.060698228	 0.024190760	 0.024004439	 0.055669399	 0.012977356	 0.083924649	 0.723246732
39	 260	 299	 4561	 2	 3	 2	 1	 0.462810034	 0.059740765	 0.024242397	 0.024055320	 0.054600964	 0.012949946	 0.082714459	 0.722252993
40	 266	 306	 4827	 2	 3	 2	 1	 0.463009239	 0.058802566	 0.024299985	 0.024113242	 0.053546732	 0.013204041	 0.081592000	 0.720690338
41	 274	 317	 5101	 2	 3	 2	 1	 0.463243904	 0.058005819	 0.024297605	 0.024111040	 0.052671638	 0.013541761	 0.080248956	 0.722823343
42	 286	 330	 5387	 2	 3	 2	 1	 0.463507376	 0.057253944	 0.024380193	 0.024193115	 0.051803671	 0.010612361	 0.078712909	 0.727376798
43	 290	 334	 5677	 2	 3	 2	 1	 0.463647998	 0.056679102	 0.024385269	 0.024198332	 0.051165215	 0.011029803	 0.077880316	 0.727771847
44	 296	 340	 5973	 2	 3	 2	 1	 0.463822011	 0.055756567	 0.024445333	 0.024258216	 0.050112079	 0.012979712	 0.076837178	 0.725645698
45	 308	 352	 6281	 2	 3	 2	 1	 0.464032343	 0.054747762	 0.024475476	 0.024288415	 0.048972120	 0.012570023	 0.075556563	 0.724593077
46	 322	 366	 6603	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.010045940	 0.074189837	 0.724496920
47	 332	 378	 6935	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.010801219	 0.073349375	 0.724255014
48	 352	 399	 7287	 2	 3	 2	 1	 0.464543006	 0.052551965	 0.024573785	 0.024384099	 0.046452536	 0.009853428	 0.072350571	 0.726351772
49	 362	 411	 7649	 2	 3	 2	 1	 0.464675185	 0.051960845	 0.024599655	 0.024408834	 0.045768836	 0.009898528	 0.071496729	 0.726758350
50	 378	 429	 8027	 2	 3	 2	 1	 0.464813635	 0.051488039	 0.024622424	 0.024431501	 0.045218961	 0.010213520	 0.070591033	 0.729384973
51	 392	 445	 8419	 2	 3	 2	 1	 0.464955275	 0.050962381	 0.024647699	 0.024457379	 0.044605551	 0.010641081	 0.069652006	 0.731671402
52	 406	 460	 8825	 2	 3	 2	 1	 0.465107111	 0.050300798	 0.024644343	 0.024453634	 0.043850047	 0.009249225	 0.068630785	 0.732918874
53	 418	 472	 9243	 2	 3	 2	 1	 0.465219003	 0.049785579	 0.024674577	 0.024483108	 0.043240827	 0.009416045	 0.067868175	 0.733562955
54	 434	 488	 9677	 2	 3	 2	 1	 0.465355777	 0.049059904	 0.024685576	 0.024494003	 0.042396893	 0.009215705	 0.066923911	 0.733069883
55	 450	 506	 10127	 2	 3	 2	 1	 0.465469735	 0.048514734	 0.024707872	 0.024515218	 0.041751652	 0.009073533	 0.066126663	 0.733663726
56	 474	 530	 10601	 2	 3	 2	 1	 0.465566359	 0.048136366	 0.024741489	 0.024547340	 0.041291264	 0.008937288	 0.065442915	 0.735547398
57	 494	 552	 11095	 2	 3	 2	 1	 0.465678813	 0.047659834	 0.024766897	 0.024571755	 0.040719290	 0.008885116	 0.064637855	 0.737336255
58	 514	 575	 11609	 2	 3	 2	 1	 0.465791543	 0.047224973	 0.024824737	 0.024628564	 0.040173754	 0.008644096	 0.063820433	 0.739966348
59	 538	 600	 12147	 2	 3	 2	 1	 0.465896854	 0.046831590	 0.024874245	 0.024676308	 0.039679589	 0.009580504	 0.063047057	 0.742803749
60	 576	 640	 12723	 2	 3	 2	 1	 0.466018059	 0.046332919	 0.024946381	 0.024747140	 0.039043788	 0.008887260	 0.062144816	 0.745563692
61	 604	 669	 13327	 2	 3	 2	 1	 0.466130583	 0.045904213	 0.025015337	 0.024814653	 0.038489345	 0.008932248	 0.061295096	 0.748905142
62	 636	 703	 13963	 2	 3	 2	 1	 0.466257187	 0.045453558	 0.025147534	 0.024945032	 0.037863273	 0.009044603	 0.060324495	 0.753484264
63	 664	 732	 14627	 2	 3	 2	 1	 0.466373555	 0.045037612	 0.025202955	 0.024999432	 0.037325562	 0.009042560	 0.059418149	 0.757977372
64	 696	 768	 15323	 2	 3	 2	 1	 0.466476867	 0.044504341	 0.025216983	 0.025013015	 0.036670699	 0.007803076	 0.058601553	 0.759439614
65	 714	 789	 16037	 2	 3	 2	 1	 0.466549353	 0.044039624	 0.025230390	 0.025026446	 0.036095927	 0.008190737	 0.058021637	 0.759020714
66	 740	 817	 16777	 2	 3	 2	 1	 0.466632452	 0.043633828	 0.025260191	 0.025055092	 0.035578556	 0.007553469	 0.057349493	 0.760840688
67	 764	 842	 17541	 2	 3	 2	 1	 0.466721365	 0.043186302	 0.025305015	 0.025099390	 0.034995898	 0.007746519	 0.056621346	 0.762721230
68	 788	 866	 18329	 2	 3	 2	 1	 0.466812210	 0.042651718	 0.025322966	 0.025116507	 0.034320787	 0.007510953	 0.055867434	 0.763445086
69	 816	 894	 19145	 2	 3	 2	 1	 0.466889941	 0.042246805	 0.025375304	 0.025168540	 0.033777011	 0.007408274	 0.055214061	 0.765145768
70	 842	 920	 19987	 2	 3	 2	 1	 0.466970788	 0.041793648	 0.025415778	 0.025208599	 0.033177512	 0.007365873	 0.054526075	 0.766489222
71	 866	 944	 20853	 2	 3	 2	 1	 0.467046031	 0.041376092	 0.025433439	 0.025225686	 0.032636195	 0.006773788	 0.053877773	 0.767962185
72	 886	 964	 21739	 2	 3	 2	 1	 0.467106642	 0.040972797	 0.025452659	 0.025244381	 0.032108133	 0.007116307	 0.053349736	 0.768003740
73	 914	 992	 22653	 2	 3	 2	 1	 0.467182656	 0.040533691	 0.025476285	 0.025267822	 0.031526798	 0.006940523	 0.052679930	 0.769433278
74	 940	 1020	 23593	 2	 3	 2	 1	 0.467248475	 0.040086295	 0.025479379	 0.025270396	 0.030946927	 0.006587269	 0.052092921	 0.769515222
75	 966	 1046	 24559	 2	 3	 2	 1	 0.467313027	 0.039734880	 0.025502545	 0.025292876	 0.030470984	 0.006832895	 0.051510624	 0.771391941
76	 996	 1076	 25555	 2	 3	 2	 1	 0.467381807	 0.039323158	 0.025520133	 0.025310161	 0.029917113	 0.006209871	 0.050882765	 0.772818828
77	 1016	 1098	 26571	 2	 3	 2	 1	 0.467435423	 0.038955316	 0.025529741	 0.025319850	 0.029423612	 0.006921172	 0.050387849	 0.773109333
78	 1048	 1132	 27619	 2	 3	 2	 1	 0.467496409	 0.038524527	 0.025538545	 0.025328507	 0.028843056	 0.006672765	 0.049818843	 0.773292278
79	 1084	 1170	 28703	 2	 3	 2	 1	 0.467552349	 0.038142857	 0.025547055	 0.025337238	 0.028323586	 0.006075657	 0.049291079	 0.773828820
80	 1110	 1200	 29813	 2	 3	 2	 1	 0.467600323	 0.037816380	 0.025549445	 0.025339077	 0.027880180	 0.005905239	 0.048833875	 0.774388258
81	 1136	 1226	 30949	 2	 3	 2	 1	 0.467650383	 0.037580972	 0.025561274	 0.025350574	 0.027549061	 0.005954244	 0.048352138	 0.777234968
82	 1160	 1250	 32109	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.006604225	 0.047877860	 0.777376274
83	 1202	 1294	 33311	 2	 3	 2	 1	 0.467765251	 0.036755481	 0.025578395	 0.025367186	 0.026395285	 0.005674032	 0.047227950	 0.778256956
84	 1236	 1328	 34547	 2	 3	 2	 1	 0.467807575	 0.036502133	 0.025583838	 0.025371992	 0.026035993	 0.005494276	 0.046806864	 0.779845718
85	 1262	 1356	 35809	 2	 3	 2	 1	 0.467847217	 0.036195474	 0.025587877	 0.025375508	 0.025600251	 0.005299899	 0.046408954	 0.779924350
86	 1294	 1389	 37103	 2	 3	 2	 1	 0.467885440	 0.035954194	 0.025592246	 0.025379309	 0.025253535	 0.005102708	 0.046021998	 0.781239321
87	 2588	 1389	 39691	 4	 8	 3	 2	 0.468593614	 0.027722509	 0.011124789	 0.010880288	 0.025392451	 0.005319960	 0.038142290	 0.726818168
88	 2660	 1428	 42351	 4	 8	 3	 2	 0.468634449	 0.027317096	 0.011129279	 0.010884586	 0.024947202	 0.005376662	 0.037637256	 0.725799358
89	 2752	 1474	 45103	 4	 8	 3	 2	 0.468671866	 0.026959172	 0.011139733	 0.010895166	 0.024550016	 0.005534568	 0.037168425	 0.725324580
90	 2844	 1522	 47947	 4	 8	 3	 2	 0.468718892	 0.026574146	 0.011150216	 0.010905760	 0.024121732	 0.005302060	 0.036570608	 0.726653110
91	 2960	 1581	 50907	 4	 8	 3	 2	 0.468760254	 0.026228564	 0.011158218	 0.010913869	 0.023736717	 0.005006463	 0.036036564	 0.727831987
92	 3052	 1632	 53959	 4	 8	 3	 2	 0.468796287	 0.025915321	 0.011170757	 0.010926055	 0.023384141	 0.005101713	 0.035564744	 0.728680092
93	 3164	 1694	 57123	 4	 8	 3	 2	 0.468831141	 0.025543020	 0.011173593	 0.010928692	 0.022969473	 0.004902280	 0.035102292	 0.727673837
94	 3284	 1756	 60407	 4	 8	 3	 2	 0.468863026	 0.025257477	 0.011182013	 0.010937233	 0.022647356	 0.004622736	 0.034673797	 0.728431255
95	 3380	 1806	 63787	 4	 8	 3	 2	 0.468892274	 0.024959700	 0.011185454	 0.010940659	 0.022313051	 0.004718321	 0.034276004	 0.728197492
96	 3496	 1865	 67283	 4	 8	 3	 2	 0.468921403	 0.024647765	 0.011192012	 0.010947054	 0.021960218	 0.004646962	 0.033875179	 0.727605453
97	 3628	 1933	 70911	 4	 8	 3	 2	 0.468949585	 0.024339710	 0.011193483	 0.010948477	 0.021613131	 0.004564898	 0.033482781	 0.726932139
98	 3756	 2000	 74667	 4	 8	 3	 2	 0.468977966	 0.024050569	 0.011201406	 0.010956176	 0.021282818	 0.004514268	 0.033082873	 0.726979453
99	 3904	 2083	 78571	 4	 8	 3	 2	 0.469002883	 0.023788196	 0.011205728	 0.010960311	 0.020983564	 0.004597338	 0.032727742	 0.726851136
100	 4060	 2163	 82631	 4	 8	 3	 2	 0.469033400	 0.023543945	 0.011215260	 0.010969672	 0.020701094	 0.004309919	 0.032287443	 0.729198182
101	 4224	 2245	 86855	 4	 8	 3	 2	 0.469057874	 0.023295922	 0.011223207	 0.010977478	 0.020414201	 0.004330098	 0.031929933	 0.729595080
102	 4408	 2339	 91263	 4	 8	 3	 2	 0.469082775	 0.023066364	 0.011232462	 0.010986373	 0.020146686	 0.004223905	 0.031562004	 0.730826973
103	 4592	 2434	 95855	 4	 8	 3	 2	 0.469107803	 0.022823440	 0.011244135	 0.010997605	 0.019861492	 0.004157169	 0.031187803	 0.731806599
104	 4788	 2533	 100643	 4	 8	 3	 2	 0.469132868	 0.022598889	 0.011257364	 0.011010153	 0.019595447	 0.004255362	 0.030808472	 0.733528375
105	 5008	 2643	 105651	 4	 8	 3	 2	 0.469159212	 0.022319883	 0.011269384	 0.011021960	 0.019265984	 0.004226662	 0.030404661	 0.734094126
106	 5232	 2757	 110883	 4	 8	 3	 2	 0.469185957	 0.022096507	 0.011288217	 0.011040148	 0.018995572	 0.004423740	 0.029989119	 0.736817456
107	 5472	 2881	 116355	 4	 8	 3	 2	 0.469215969	 0.021894358	 0.011312971	 0.011063698	 0.018745122	 0.003954020	 0.029515823	 0.741783759
108	 5656	 2976	 122011	 4	 8	 3	 2	 0.469240011	 0.021659654	 0.011326895	 0.011077166	 0.018461908	 0.003972368	 0.029131109	 0.743523144
109	 5848	 3075	 127859	 4	 8	 3	 2	 0.469263608	 0.021431595	 0.011337860	 0.011087719	 0.018186979	 0.003850795	 0.028748485	 0.745486061
110	 6020	 3161	 133879	 4	 8	 3	 2	 0.469285413	 0.021200679	 0.011347151	 0.011096596	 0.017908404	 0.003832570	 0.028390323	 0.746757228
111	 6220	 3262	 140099	 4	 8	 3	 2	 0.469306544	 0.020984486	 0.011353182	 0.011102500	 0.017648056	 0.003931827	 0.028038853	 0.748407413
112	 6444	 3380	 146543	 4	 8	 3	 2	 0.469329275	 0.020754709	 0.011358037	 0.011107291	 0.017371038	 0.003834818	 0.027655770	 0.750465794
113	 6632	 3478	 153175	 4	 8	 3	 2	 0.469350693	 0.020481900	 0.011361475	 0.011110648	 0.017041863	 0.003701878	 0.027289856	 0.750531615
114	 6840	 3583	 160015	 4	 8	 3	 2	 0.469368995	 0.020257690	 0.011364392	 0.011113514	 0.016769753	 0.003577685	 0.026973254	 0.751028784
115	 7052	 3690	 167067	 4	 8	 3	 2	 0.469386469	 0.020043569	 0.011367340	 0.011116374	 0.016508430	 0.003556734	 0.026667432	 0.751612270
116	 7256	 3794	 174323	 4	 8	 3	 2	 0.469403801	 0.019800309	 0.011369930	 0.011118936	 0.016210396	 0.003599686	 0.026360602	 0.751132662
117	 7468	 3902	 181791	 4	 8	 3	 2	 0.469421129	 0.019568860	 0.011372065	 0.011121012	 0.015925339	 0.003397422	 0.026050211	 0.751197756
118	 7660	 4000	 189451	 4	 8	 3	 2	 0.469437422	 0.019343651	 0.011372589	 0.011121544	 0.015647397	 0.003389831	 0.025754923	 0.751066135
119	 7864	 4104	 197315	 4	 8	 3	 2	 0.469453214	 0.019150976	 0.011374277	 0.011123200	 0.015407326	 0.003363800	 0.025465458	 0.752037369
120	 8084	 4214	 205399	 4	 8	 3	 2	 0.469469535	 0.018943771	 0.011379104	 0.011127884	 0.015145377	 0.003254638	 0.025162776	 0.752849009
121	 8304	 4326	 213703	 4	 8	 3	 2	 0.469485175	 0.018744387	 0.011383230	 0.011131884	 0.014892083	 0.003181237	 0.024869266	 0.753716942
122	 8504	 4426	 222207	 4	 8	 3	 2	 0.469499980	 0.018532594	 0.011386457	 0.011135081	 0.014622095	 0.003136910	 0.024588177	 0.753719754
123	 8760	 4554	 230967	 4	 8	 3	 2	 0.469514288	 0.018322109	 0.011388367	 0.011136982	 0.014352866	 0.003062286	 0.024313425	 0.753579923
124	 9004	 4681	 239971	 4	 8	 3	 2	 0.469527663	 0.018138534	 0.011390576	 0.011139194	 0.014115991	 0.002982846	 0.024053751	 0.754083392
125	 9224	 4793	 249195	 4	 8	 3	 2	 0.469540457	 0.017958891	 0.011392503	 0.011141086	 0.013882818	 0.002948346	 0.023802705	 0.754489472
126	 9452	 4911	 258647	 4	 8	 3	 2	 0.469552679	 0.017773858	 0.011394595	 0.011143141	 0.013640867	 0.002860833	 0.023560375	 0.754396217
127	 9664	 5020	 268311	 4	 8	 3	 2	 0.469564014	 0.017591531	 0.011396048	 0.011144562	 0.013401196	 0.002887451	 0.023333378	 0.753921310
128	 9936	 5161	 278247	 4	 8	 3	 2	 0.469575576	 0.017451710	 0.011397916	 0.011146409	 0.013215510	 0.002832614	 0.023099525	 0.755500807
129	 10172	 5280	 288419	 4	 8	 3	 2	 0.469586371	 0.017305732	 0.011400798	 0.011149241	 0.013019607	 0.002854672	 0.022879021	 0.756401750
130	 10456	 5424	 298875	 4	 8	 3	 2	 0.469598280	 0.017157554	 0.011402874	 0.011151316	 0.012820145	 0.002692151	 0.022633278	 0.758067550
131	 10740	 5570	 309615	 4	 8	 3	 2	 0.469608315	 0.017007068	 0.011404403	 0.011152841	 0.012616654	 0.002668710	 0.022424095	 0.758428306
132	 11040	 5725	 320655	 4	 8	 3	 2	 0.469617811	 0.016865604	 0.011406478	 0.011154863	 0.012423400	 0.002680848	 0.022224336	 0.758880000
133	 11364	 5890	 332019	 4	 8	 3	 2	 0.469627674	 0.016706337	 0.011408335	 0.011156683	 0.012204572	 0.002550256	 0.022014927	 0.758864062
134	 11700	 6063	 343719	 4	 8	 3	 2	 0.469636672	 0.016570026	 0.011409933	 0.011158238	 0.012015789	 0.002568749	 0.021822146	 0.759321552
135	 12104	 6267	 355823	 4	 8	 3	 2	 0.469645742	 0.016425230	 0.011411496	 0.011159769	 0.011813803	 0.002472437	 0.021626069	 0.759510661
136	 12528	 6488	 368351	 4	 8	 3	 2	 0.469653969	 0.016303942	 0.011413007	 0.011161229	 0.011643100	 0.002439840	 0.021446643	 0.760209482
137	 12944	 6710	 381295	 4	 8	 3	 2	 0.469661796	 0.016183177	 0.011414389	 0.011162566	 0.011472006	 0.002398988	 0.021274563	 0.760681984
138	 13384	 6936	 394679	 4	 8	 3	 2	 0.469669743	 0.016063004	 0.011415847	 0.011163994	 0.011300378	 0.002401480	 0.021098387	 0.761338014
139	 23422	 6936	 418101	 7	 18	 3	 3	 0.469806045	 0.012878164	 0.006106332	 0.005805065	 0.011338422	 0.002406609	 0.017807013	 0.723207388
140	 24262	 7176	 442363	 7	 18	 3	 3	 0.469814042	 0.012731880	 0.006107322	 0.005806001	 0.011171454	 0.002377830	 0.017594768	 0.723617381
141	 25137	 7432	 467500	 7	 18	 3	 3	 0.469821817	 0.012591032	 0.006108280	 0.005806922	 0.011010132	 0.002338486	 0.017385905	 0.724209214
142	 26110	 7713	 493610	 7	 18	 3	 3	 0.469829152	 0.012450919	 0.006109297	 0.005807903	 0.010849049	 0.002296223	 0.017186536	 0.724457721
143	 27097	 7999	 520707	 7	 18	 3	 3	 0.469836212	 0.012324489	 0.006110509	 0.005809038	 0.010703023	 0.002337669	 0.016992461	 0.725291559
144	 28210	 8335	 548917	 7	 18	 3	 3	 0.469843699	 0.012185170	 0.006111634	 0.005810089	 0.010541646	 0.002236493	 0.016784173	 0.725991692
145	 29337	 8659	 578254	 7	 18	 3	 3	 0.469850396	 0.012060314	 0.006112889	 0.005811262	 0.010396334	 0.002202464	 0.016595639	 0.726715856
146	 30485	 8989	 608739	 7	 18	 3	 3	 0.469857004	 0.011930049	 0.006113910	 0.005812221	 0.010244324	 0.002192901	 0.016407484	 0.727110219
147	 31773	 9361	 640512	 7	 18	 3	 3	 0.469863665	 0.011804505	 0.006115427	 0.005813648	 0.010096925	 0.002149245	 0.016215595	 0.727972385
148	 33117	 9749	 673629	 7	 18	 3	 3	 0.469870156	 0.011685929	 0.006117149	 0.005815273	 0.009956978	 0.002113644	 0.016026427	 0.729166179
149	 34510	 10148	 708139	 7	 18	 3	 3	 0.469876847	 0.011563463	 0.006119546	 0.005817531	 0.009811464	 0.002125107	 0.015829015	 0.730523177
150	 35945	 10566	 744084	 7	 18	 3	 3	 0.469883568	 0.011436250	 0.006122106	 0.005819945	 0.009659588	 0.002031981	 0.015628251	 0.731767762
151	 37338	 10966	 781422	 7	 18	 3	 3	 0.469889883	 0.011307465	 0.006124504	 0.005822212	 0.009505220	 0.002046574	 0.015437208	 0.732481227
152	 38766	 11375	 820188	 7	 18	 3	 3	 0.469896360	 0.011189890	 0.006126791	 0.005824376	 0.009363550	 0.002026590	 0.015238794	 0.734302892
153	 40152	 11780	 860340	 7	 18	 3	 3	 0.469902528	 0.011074187	 0.006128503	 0.005826004	 0.009223832	 0.001955145	 0.015047391	 0.735953972
154	 41489	 12170	 901829	 7	 18	 3	 3	 0.469908052	 0.010957767	 0.006129773	 0.005827197	 0.009082871	 0.001947164	 0.014873867	 0.736712690
155	 42973	 12598	 944802	 7	 18	 3	 3	 0.469913610	 0.010841107	 0.006130677	 0.005828026	 0.008941163	 0.001909185	 0.014697237	 0.737628900
156	 44310	 12988	 989112	 7	 18	 3	 3	 0.469918869	 0.010723554	 0.006131607	 0.005828884	 0.008797614	 0.001908542	 0.014528123	 0.738123862
157	 45871	 13435	 1034983	 7	 18	 3	 3	 0.469924210	 0.010612620	 0.006132738	 0.005829937	 0.008661249	 0.001864520	 0.014354303	 0.739333697
158	 47299	 13848	 1082282	 7	 18	 3	 3	 0.469929111	 0.010492974	 0.006133340	 0.005830492	 0.008513791	 0.001832583	 0.014192954	 0.739308624
159	 48706	 14252	 1130988	 7	 18	 3	 3	 0.469933845	 0.010381466	 0.006134033	 0.005831125	 0.008375469	 0.001772192	 0.014035325	 0.739666936
160	 50043	 14634	 1181031	 7	 18	 3	 3	 0.469938219	 0.010274990	 0.006134512	 0.005831569	 0.008242765	 0.001763189	 0.013888102	 0.739841139
161	 51429	 15031	 1232460	 7	 18	 3	 3	 0.469942820	 0.010160750	 0.006135014	 0.005832032	 0.008099533	 0.001712400	 0.013731556	 0.739956186
162	 52878	 15451	 1285338	 7	 18	 3	 3	 0.469947125	 0.010053491	 0.006135525	 0.005832510	 0.007964170	 0.001734068	 0.013583405	 0.740130348
163	 54348	 15871	 1339686	 7	 18	 3	 3	 0.469951397	 0.009943795	 0.006135981	 0.005832938	 0.007824883	 0.001665599	 0.013434811	 0.740151460
164	 55825	 16301	 1395511	 7	 18	 3	 3	 0.469955328	 0.009851273	 0.006136351	 0.005833282	 0.007706671	 0.001662550	 0.013296593	 0.740886967
165	 57344	 16739	 1452855	 7	 18	 3	 3	 0.469959255	 0.009748331	 0.006136693	 0.005833601	 0.007574362	 0.001604949	 0.013157074	 0.740919351
166	 58786	 17154	 1511641	 7	 18	 3	 3	 0.469962927	 0.009647808	 0.006136972	 0.005833871	 0.007444311	 0.001609044	 0.013025218	 0.740702190
167	 60368	 17608	 1572009	 7	 18	 3	 3	 0.469966739	 0.009555844	 0.006137351	 0.005834237	 0.007324416	 0.001597359	 0.012886954	 0.741512994
168	 61915	 18054	 1633924	 7	 18	 3	 3	 0.469970522	 0.009459338	 0.006137759	 0.005834632	 0.007197708	 0.001548374	 0.012748237	 0.742011476
169	 63588	 18539	 1697512	 7	 18	 3	 3	 0.469973947	 0.009366130	 0.006138024	 0.005834884	 0.007074535	 0.001516720	 0.012621351	 0.742086120
170	 65268	 19019	 1762780	 7	 18	 3	 3	 0.469977212	 0.009274699	 0.006138278	 0.005835128	 0.006952811	 0.001480821	 0.012499199	 0.742023460
171	 66990	 19517	 1829770	 7	 18	 3	 3	 0.469980223	 0.009193066	 0.006138532	 0.005835370	 0.006843309	 0.001470543	 0.012385458	 0.742246763
172	 68803	 20042	 1898573	 7	 18	 3	 3	 0.469983368	 0.009111604	 0.006138726	 0.005835553	 0.006733302	 0.001418346	 0.012265539	 0.742862095
173	 70483	 20528	 1969056	 7	 18	 3	 3	 0.469986223	 0.009034333	 0.006138969	 0.005835785	 0.006628140	 0.001386181	 0.012155642	 0.743221375
174	 72338	 21063	 2041394	 7	 18	 3	 3	 0.469989003	 0.008963919	 0.006139204	 0.005836010	 0.006531618	 0.001358117	 0.012047672	 0.744037453
175	 74039	 21554	 2115433	 7	 18	 3	 3	 0.469991584	 0.008894537	 0.006139460	 0.005836257	 0.006435823	 0.001340567	 0.011946552	 0.744527537
176	 75950	 22105	 2191383	 7	 18	 3	 3	 0.469994068	 0.008822934	 0.006139694	 0.005836482	 0.006336271	 0.001337646	 0.011848440	 0.744649453
177	 77973	 22696	 2269356	 7	 18	 3	 3	 0.469996456	 0.008750812	 0.006139888	 0.005836669	 0.006235261	 0.001313778	 0.011753332	 0.744538801
178	 80283	 23370	 2349639	 7	 18	 3	 3	 0.469998816	 0.008681148	 0.006140095	 0.005836864	 0.006136902	 0.001298760	 0.011658563	 0.744615651
179	 114690	 23370	 2464329	 10	 31	 3	 4	 0.470036827	 0.007429818	 0.004183673	 0.003687131	 0.006139957	 0.001299561	 0.010009522	 0.742274966
180	 118090	 24057	 2582419	 10	 31	 3	 4	 0.470039172	 0.007351167	 0.004183840	 0.003687268	 0.006044431	 0.001266010	 0.009898821	 0.742630563
181	 121730	 24792	 2704149	 10	 31	 3	 4	 0.470041357	 0.007276713	 0.004184020	 0.003687418	 0.005953530	 0.001256053	 0.009794477	 0.742940386
182	 125750	 25609	 2829899	 10	 31	 3	 4	 0.470043482	 0.007200076	 0.004184187	 0.003687556	 0.005859494	 0.001231717	 0.009691978	 0.742890237
183	 130020	 26478	 2959919	 10	 31	 3	 4	 0.470045543	 0.007130871	 0.004184360	 0.003687699	 0.005774119	 0.001239990	 0.009591496	 0.743457661
184	 134580	 27404	 3094499	 10	 31	 3	 4	 0.470047636	 0.007062505	 0.004184542	 0.003687855	 0.005689340	 0.001198755	 0.009488400	 0.744330448
185	 139450	 28388	 3233949	 10	 31	 3	 4	 0.470049584	 0.006998779	 0.004184693	 0.003687981	 0.005609925	 0.001186585	 0.009391377	 0.745234626
186	 144380	 29386	 3378329	 10	 31	 3	 4	 0.470051453	 0.006932305	 0.004184847	 0.003688107	 0.005526655	 0.001178326	 0.009297361	 0.745620771
187	 149880	 30498	 3528209	 10	 31	 3	 4	 0.470053300	 0.006867706	 0.004185012	 0.003688242	 0.005445279	 0.001166268	 0.009203520	 0.746204323
188	 155760	 31687	 3683969	 10	 31	 3	 4	 0.470055100	 0.006803424	 0.004185191	 0.003688388	 0.005363838	 0.001140198	 0.009111112	 0.746717200
189	 161770	 32897	 3845739	 10	 31	 3	 4	 0.470056851	 0.006745486	 0.004185378	 0.003688542	 0.005290009	 0.001119801	 0.009020346	 0.747807957
190	 168060	 34168	 4013799	 10	 31	 3	 4	 0.470058569	 0.006687082	 0.004185574	 0.003688702	 0.005215173	 0.001123897	 0.008930364	 0.748802851
191	 175120	 35590	 4188919	 10	 31	 3	 4	 0.470060284	 0.006631833	 0.004185792	 0.003688876	 0.005143963	 0.001093600	 0.008839595	 0.750241670
192	 182310	 37041	 4371229	 10	 31	 3	 4	 0.470061913	 0.006576789	 0.004185998	 0.003689042	 0.005072630	 0.001072442	 0.008752575	 0.751411847
193	 189300	 38444	 4560529	 10	 31	 3	 4	 0.470063529	 0.006519877	 0.004186239	 0.003689236	 0.004998420	 0.001061095	 0.008665358	 0.752407170
194	 196980	 39982	 4757509	 10	 31	 3	 4	 0.470065155	 0.006466183	 0.004186523	 0.003689456	 0.004927936	 0.001040663	 0.008576700	 0.753924427
195	 204560	 41503	 4962069	 10	 31	 3	 4	 0.470066765	 0.006411140	 0.004186846	 0.003689707	 0.004855207	 0.001033825	 0.008487990	 0.755319056
196	 212680	 43136	 5174749	 10	 31	 3	 4	 0.470068400	 0.006357875	 0.004187211	 0.003689989	 0.004784333	 0.001008626	 0.008396976	 0.757162454
197	 220460	 44704	 5395209	 10	 31	 3	 4	 0.470069906	 0.006305948	 0.004187493	 0.003690212	 0.004714858	 0.001017999	 0.008312206	 0.758637169
198	 228430	 46322	 5623639	 10	 31	 3	 4	 0.470071446	 0.006254274	 0.004187750	 0.003690415	 0.004645287	 0.000988913	 0.008224664	 0.760429058
199	 236360	 47917	 5859999	 10	 31	 3	 4	 0.470072886	 0.006201711	 0.004187992	 0.003690616	 0.004574050	 0.000982291	 0.008141935	 0.761699877
200	 244690	 49588	 6104689	 10	 31	 3	 4	 0.470074305	 0.006147681	 0.004188269	 0.003690863	 0.004500265	 0.000959602	 0.008059591	 0.762778267
201	 253020	 51259	 6357709	 10	 31	 3	 4	 0.470075645	 0.006096227	 0.004188548	 0.003691115	 0.004429453	 0.000945006	 0.007981069	 0.763835987
202	 261150	 52888	 6618859	 10	 31	 3	 4	 0.470076931	 0.006043966	 0.004188770	 0.003691316	 0.004357032	 0.000927973	 0.007904949	 0.764580089
203	 269120	 54486	 6887979	 10	 31	 3	 4	 0.470078179	 0.005994112	 0.004188979	 0.003691506	 0.004287405	 0.000906211	 0.007830395	 0.765492987
204	 276920	 56048	 7164899	 10	 31	 3	 4	 0.470079338	 0.005943907	 0.004189162	 0.003691674	 0.004216747	 0.000907560	 0.007760494	 0.765918564
205	 285180	 57714	 7450079	 10	 31	 3	 4	 0.470080517	 0.005894659	 0.004189318	 0.003691816	 0.004146880	 0.000880624	 0.007688744	 0.766660820
206	 370734	 57714	 7820813	 13	 47	 4	 5	 0.470095348	 0.005214813	 0.003160214	 0.002758449	 0.004148171	 0.000881183	 0.006721138	 0.775882473
207	 381147	 59323	 8201960	 13	 47	 4	 5	 0.470096452	 0.005161361	 0.003160346	 0.002758560	 0.004080669	 0.000863267	 0.006643466	 0.776907898
208	 391417	 60910	 8593377	 13	 47	 4	 5	 0.470097505	 0.005110747	 0.003160459	 0.002758658	 0.004016371	 0.000859270	 0.006568526	 0.778066170
209	 402415	 62610	 8995792	 13	 47	 4	 5	 0.470098552	 0.005060424	 0.003160572	 0.002758755	 0.003952047	 0.000846335	 0.006493149	 0.779348192
210	 413322	 64289	 9409114	 13	 47	 4	 5	 0.470099570	 0.005009675	 0.003160674	 0.002758846	 0.003886770	 0.000836892	 0.006419030	 0.780441145
211	 424255	 65980	 9833369	 13	 47	 4	 5	 0.470100581	 0.004958496	 0.003160775	 0.002758936	 0.003820495	 0.000815075	 0.006344515	 0.781540486


==> data/lshaped/criterionC/varth1_thX0.2_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.022629709	 0.145571194	 0.738866350
12	 48	 126	 529	 1	 1	 1	 0	 0.447659704	 0.105826493	 0.063645195	 0.063645195	 0.084549015	 0.022670643	 0.143650961	 0.736691857
13	 50	 130	 579	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.021020133	 0.141697550	 0.734246494
14	 52	 134	 631	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.021764284	 0.139927543	 0.735001853
15	 54	 138	 685	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.017221644	 0.138001112	 0.735890848
16	 58	 146	 743	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.020745477	 0.136682244	 0.741058589
17	 62	 156	 805	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.016839670	 0.134287609	 0.748593808
18	 64	 160	 869	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.015073605	 0.133012693	 0.750730257
19	 66	 164	 935	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.014961322	 0.132003616	 0.751612667
20	 68	 168	 1003	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.016398560	 0.131043296	 0.757258510
21	 71	 174	 1074	 1	 1	 1	 0	 0.451828836	 0.098378675	 0.066861726	 0.066861726	 0.072165597	 0.019079552	 0.129944267	 0.757083618
22	 77	 186	 1151	 1	 1	 1	 0	 0.452367364	 0.098188479	 0.068120975	 0.068120975	 0.070714285	 0.018064997	 0.128056931	 0.766756459
23	 82	 196	 1233	 1	 1	 1	 0	 0.452864121	 0.096991998	 0.068200868	 0.068200868	 0.068964406	 0.016156828	 0.126288945	 0.768016532
24	 86	 204	 1319	 1	 1	 1	 0	 0.453223229	 0.096326160	 0.068285182	 0.068285182	 0.067940144	 0.014100180	 0.124994057	 0.770645920
25	 172	 204	 1491	 2	 3	 2	 1	 0.458566680	 0.074711471	 0.022131304	 0.021977266	 0.071358317	 0.015969314	 0.103689002	 0.720534191
26	 178	 210	 1669	 2	 3	 2	 1	 0.458975902	 0.073668386	 0.022633031	 0.022473079	 0.070105470	 0.016789297	 0.101862312	 0.723215334
27	 184	 216	 1853	 2	 3	 2	 1	 0.459471208	 0.072519586	 0.023185276	 0.023016214	 0.068713414	 0.014367138	 0.099604310	 0.728076783
28	 188	 220	 2041	 2	 3	 2	 1	 0.459775489	 0.071517540	 0.023370186	 0.023197271	 0.067591367	 0.015654051	 0.098190171	 0.728357426
29	 196	 228	 2237	 2	 3	 2	 1	 0.460171247	 0.070029315	 0.023422730	 0.023247728	 0.065996066	 0.014549966	 0.096318395	 0.727060648
30	 202	 235	 2439	 2	 3	 2	 1	 0.460463982	 0.068970935	 0.023524777	 0.023345555	 0.064834981	 0.014551665	 0.094909067	 0.726705440
31	 208	 242	 2647	 2	 3	 2	 1	 0.460766115	 0.067947134	 0.023570675	 0.023390027	 0.063727829	 0.015305358	 0.093431240	 0.727242124
32	 216	 250	 2863	 2	 3	 2	 1	 0.461131465	 0.067018958	 0.023857402	 0.023675575	 0.062628788	 0.013566530	 0.091611036	 0.731559872
33	 220	 255	 3083	 2	 3	 2	 1	 0.461376578	 0.065853131	 0.023870035	 0.023687981	 0.061374720	 0.015727215	 0.090368482	 0.728717908
34	 230	 266	 3313	 2	 3	 2	 1	 0.461731362	 0.064470956	 0.024041152	 0.023857917	 0.059820792	 0.013494216	 0.088537894	 0.728173585
35	 238	 274	 3551	 2	 3	 2	 1	 0.461972828	 0.063298744	 0.024019759	 0.023834531	 0.058564342	 0.013681463	 0.087269215	 0.725327293
36	 246	 282	 3797	 2	 3	 2	 1	 0.462244336	 0.062304660	 0.024128302	 0.023941201	 0.057442978	 0.012055637	 0.085819478	 0.725996718
37	 250	 287	 4047	 2	 3	 2	 1	 0.462426896	 0.061366701	 0.024135021	 0.023949342	 0.056421386	 0.011301801	 0.084830275	 0.723405661
38	 254	 292	 4301	 2	 3	 2	 1	 0.462592113	 0.060698228	 0.024190760	 0.024004439	 0.055669399	 0.012977356	 0.083924649	 0.723246732
39	 260	 299	 4561	 2	 3	 2	 1	 0.462810034	 0.059740765	 0.024242397	 0.024055320	 0.054600964	 0.012949946	 0.082714459	 0.722252993
40	 266	 306	 4827	 2	 3	 2	 1	 0.463009239	 0.058802566	 0.024299985	 0.024113242	 0.053546732	 0.013204041	 0.081592000	 0.720690338
41	 274	 317	 5101	 2	 3	 2	 1	 0.463243904	 0.058005819	 0.024297605	 0.024111040	 0.052671638	 0.013541761	 0.080248956	 0.722823343
42	 286	 330	 5387	 2	 3	 2	 1	 0.463507376	 0.057253944	 0.024380193	 0.024193115	 0.051803671	 0.010612361	 0.078712909	 0.727376798
43	 290	 334	 5677	 2	 3	 2	 1	 0.463647998	 0.056679102	 0.024385269	 0.024198332	 0.051165215	 0.011029803	 0.077880316	 0.727771847
44	 296	 340	 5973	 2	 3	 2	 1	 0.463822011	 0.055756567	 0.024445333	 0.024258216	 0.050112079	 0.012979712	 0.076837178	 0.725645698
45	 308	 352	 6281	 2	 3	 2	 1	 0.464032343	 0.054747762	 0.024475476	 0.024288415	 0.048972120	 0.012570023	 0.075556563	 0.724593077
46	 322	 366	 6603	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.010045940	 0.074189837	 0.724496920
47	 332	 378	 6935	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.010801219	 0.073349375	 0.724255014
48	 352	 399	 7287	 2	 3	 2	 1	 0.464543006	 0.052551965	 0.024573785	 0.024384099	 0.046452536	 0.009853428	 0.072350571	 0.726351772
49	 362	 411	 7649	 2	 3	 2	 1	 0.464675185	 0.051960845	 0.024599655	 0.024408834	 0.045768836	 0.009898528	 0.071496729	 0.726758350
50	 378	 429	 8027	 2	 3	 2	 1	 0.464813635	 0.051488039	 0.024622424	 0.024431501	 0.045218961	 0.010213520	 0.070591033	 0.729384973
51	 392	 445	 8419	 2	 3	 2	 1	 0.464955275	 0.050962381	 0.024647699	 0.024457379	 0.044605551	 0.010641081	 0.069652006	 0.731671402
52	 406	 460	 8825	 2	 3	 2	 1	 0.465107111	 0.050300798	 0.024644343	 0.024453634	 0.043850047	 0.009249225	 0.068630785	 0.732918874
53	 418	 472	 9243	 2	 3	 2	 1	 0.465219003	 0.049785579	 0.024674577	 0.024483108	 0.043240827	 0.009416045	 0.067868175	 0.733562955
54	 434	 488	 9677	 2	 3	 2	 1	 0.465355777	 0.049059904	 0.024685576	 0.024494003	 0.042396893	 0.009215705	 0.066923911	 0.733069883
55	 450	 506	 10127	 2	 3	 2	 1	 0.465469735	 0.048514734	 0.024707872	 0.024515218	 0.041751652	 0.009073533	 0.066126663	 0.733663726
56	 474	 530	 10601	 2	 3	 2	 1	 0.465566359	 0.048136366	 0.024741489	 0.024547340	 0.041291264	 0.008937288	 0.065442915	 0.735547398
57	 494	 552	 11095	 2	 3	 2	 1	 0.465678813	 0.047659834	 0.024766897	 0.024571755	 0.040719290	 0.008885116	 0.064637855	 0.737336255
58	 514	 575	 11609	 2	 3	 2	 1	 0.465791543	 0.047224973	 0.024824737	 0.024628564	 0.040173754	 0.008644096	 0.063820433	 0.739966348
59	 538	 600	 12147	 2	 3	 2	 1	 0.465896854	 0.046831590	 0.024874245	 0.024676308	 0.039679589	 0.009580504	 0.063047057	 0.742803749
60	 576	 640	 12723	 2	 3	 2	 1	 0.466018059	 0.046332919	 0.024946381	 0.024747140	 0.039043788	 0.008887260	 0.062144816	 0.745563692
61	 604	 669	 13327	 2	 3	 2	 1	 0.466130583	 0.045904213	 0.025015337	 0.024814653	 0.038489345	 0.008932248	 0.061295096	 0.748905142
62	 636	 703	 13963	 2	 3	 2	 1	 0.466257187	 0.045453558	 0.025147534	 0.024945032	 0.037863273	 0.009044603	 0.060324495	 0.753484264
63	 664	 732	 14627	 2	 3	 2	 1	 0.466373555	 0.045037612	 0.025202955	 0.024999432	 0.037325562	 0.009042560	 0.059418149	 0.757977372
64	 696	 768	 15323	 2	 3	 2	 1	 0.466476867	 0.044504341	 0.025216983	 0.025013015	 0.036670699	 0.007803076	 0.058601553	 0.759439614
65	 714	 789	 16037	 2	 3	 2	 1	 0.466549353	 0.044039624	 0.025230390	 0.025026446	 0.036095927	 0.008190737	 0.058021637	 0.759020714
66	 740	 817	 16777	 2	 3	 2	 1	 0.466632452	 0.043633828	 0.025260191	 0.025055092	 0.035578556	 0.007553469	 0.057349493	 0.760840688
67	 764	 842	 17541	 2	 3	 2	 1	 0.466721365	 0.043186302	 0.025305015	 0.025099390	 0.034995898	 0.007746519	 0.056621346	 0.762721230
68	 788	 866	 18329	 2	 3	 2	 1	 0.466812210	 0.042651718	 0.025322966	 0.025116507	 0.034320787	 0.007510953	 0.055867434	 0.763445086
69	 816	 894	 19145	 2	 3	 2	 1	 0.466889941	 0.042246805	 0.025375304	 0.025168540	 0.033777011	 0.007408274	 0.055214061	 0.765145768
70	 842	 920	 19987	 2	 3	 2	 1	 0.466970788	 0.041793648	 0.025415778	 0.025208599	 0.033177512	 0.007365873	 0.054526075	 0.766489222
71	 866	 944	 20853	 2	 3	 2	 1	 0.467046031	 0.041376092	 0.025433439	 0.025225686	 0.032636195	 0.006773788	 0.053877773	 0.767962185
72	 886	 964	 21739	 2	 3	 2	 1	 0.467106642	 0.040972797	 0.025452659	 0.025244381	 0.032108133	 0.007116307	 0.053349736	 0.768003740
73	 914	 992	 22653	 2	 3	 2	 1	 0.467182656	 0.040533691	 0.025476285	 0.025267822	 0.031526798	 0.006940523	 0.052679930	 0.769433278
74	 940	 1020	 23593	 2	 3	 2	 1	 0.467248475	 0.040086295	 0.025479379	 0.025270396	 0.030946927	 0.006587269	 0.052092921	 0.769515222
75	 966	 1046	 24559	 2	 3	 2	 1	 0.467313027	 0.039734880	 0.025502545	 0.025292876	 0.030470984	 0.006832895	 0.051510624	 0.771391941
76	 996	 1076	 25555	 2	 3	 2	 1	 0.467381807	 0.039323158	 0.025520133	 0.025310161	 0.029917113	 0.006209871	 0.050882765	 0.772818828
77	 1016	 1098	 26571	 2	 3	 2	 1	 0.467435423	 0.038955316	 0.025529741	 0.025319850	 0.029423612	 0.006921172	 0.050387849	 0.773109333
78	 1048	 1132	 27619	 2	 3	 2	 1	 0.467496409	 0.038524527	 0.025538545	 0.025328507	 0.028843056	 0.006672765	 0.049818843	 0.773292278
79	 1084	 1170	 28703	 2	 3	 2	 1	 0.467552349	 0.038142857	 0.025547055	 0.025337238	 0.028323586	 0.006075657	 0.049291079	 0.773828820
80	 1110	 1200	 29813	 2	 3	 2	 1	 0.467600323	 0.037816380	 0.025549445	 0.025339077	 0.027880180	 0.005905239	 0.048833875	 0.774388258
81	 1136	 1226	 30949	 2	 3	 2	 1	 0.467650383	 0.037580972	 0.025561274	 0.025350574	 0.027549061	 0.005954244	 0.048352138	 0.777234968
82	 1160	 1250	 32109	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.006604225	 0.047877860	 0.777376274
83	 1202	 1294	 33311	 2	 3	 2	 1	 0.467765251	 0.036755481	 0.025578395	 0.025367186	 0.026395285	 0.005674032	 0.047227950	 0.778256956
84	 1236	 1328	 34547	 2	 3	 2	 1	 0.467807575	 0.036502133	 0.025583838	 0.025371992	 0.026035993	 0.005494276	 0.046806864	 0.779845718
85	 1262	 1356	 35809	 2	 3	 2	 1	 0.467847217	 0.036195474	 0.025587877	 0.025375508	 0.025600251	 0.005299899	 0.046408954	 0.779924350
86	 1294	 1389	 37103	 2	 3	 2	 1	 0.467885440	 0.035954194	 0.025592246	 0.025379309	 0.025253535	 0.005102708	 0.046021998	 0.781239321
87	 2588	 1389	 39691	 4	 8	 3	 2	 0.468593614	 0.027722509	 0.011124789	 0.010880288	 0.025392451	 0.005319960	 0.038142290	 0.726818168
88	 2660	 1428	 42351	 4	 8	 3	 2	 0.468634449	 0.027317096	 0.011129279	 0.010884586	 0.024947202	 0.005376662	 0.037637256	 0.725799358
89	 2752	 1474	 45103	 4	 8	 3	 2	 0.468671866	 0.026959172	 0.011139733	 0.010895166	 0.024550016	 0.005534568	 0.037168425	 0.725324580
90	 2844	 1522	 47947	 4	 8	 3	 2	 0.468718892	 0.026574146	 0.011150216	 0.010905760	 0.024121732	 0.005302060	 0.036570608	 0.726653110
91	 2960	 1581	 50907	 4	 8	 3	 2	 0.468760254	 0.026228564	 0.011158218	 0.010913869	 0.023736717	 0.005006463	 0.036036564	 0.727831987
92	 3052	 1632	 53959	 4	 8	 3	 2	 0.468796287	 0.025915321	 0.011170757	 0.010926055	 0.023384141	 0.005101713	 0.035564744	 0.728680092
93	 3164	 1694	 57123	 4	 8	 3	 2	 0.468831141	 0.025543020	 0.011173593	 0.010928692	 0.022969473	 0.004902280	 0.035102292	 0.727673837
94	 3284	 1756	 60407	 4	 8	 3	 2	 0.468863026	 0.025257477	 0.011182013	 0.010937233	 0.022647356	 0.004622736	 0.034673797	 0.728431255
95	 3380	 1806	 63787	 4	 8	 3	 2	 0.468892274	 0.024959700	 0.011185454	 0.010940659	 0.022313051	 0.004718321	 0.034276004	 0.728197492
96	 3496	 1865	 67283	 4	 8	 3	 2	 0.468921403	 0.024647765	 0.011192012	 0.010947054	 0.021960218	 0.004646962	 0.033875179	 0.727605453
97	 3628	 1933	 70911	 4	 8	 3	 2	 0.468949585	 0.024339710	 0.011193483	 0.010948477	 0.021613131	 0.004564898	 0.033482781	 0.726932139
98	 3756	 2000	 74667	 4	 8	 3	 2	 0.468977966	 0.024050569	 0.011201406	 0.010956176	 0.021282818	 0.004514268	 0.033082873	 0.726979453
99	 3904	 2083	 78571	 4	 8	 3	 2	 0.469002883	 0.023788196	 0.011205728	 0.010960311	 0.020983564	 0.004597338	 0.032727742	 0.726851136
100	 4060	 2163	 82631	 4	 8	 3	 2	 0.469033400	 0.023543945	 0.011215260	 0.010969672	 0.020701094	 0.004309919	 0.032287443	 0.729198182
101	 4224	 2245	 86855	 4	 8	 3	 2	 0.469057874	 0.023295922	 0.011223207	 0.010977478	 0.020414201	 0.004330098	 0.031929933	 0.729595080
102	 4408	 2339	 91263	 4	 8	 3	 2	 0.469082775	 0.023066364	 0.011232462	 0.010986373	 0.020146686	 0.004223905	 0.031562004	 0.730826973
103	 4592	 2434	 95855	 4	 8	 3	 2	 0.469107803	 0.022823440	 0.011244135	 0.010997605	 0.019861492	 0.004157169	 0.031187803	 0.731806599
104	 4788	 2533	 100643	 4	 8	 3	 2	 0.469132868	 0.022598889	 0.011257364	 0.011010153	 0.019595447	 0.004255362	 0.030808472	 0.733528375
105	 5008	 2643	 105651	 4	 8	 3	 2	 0.469159212	 0.022319883	 0.011269384	 0.011021960	 0.019265984	 0.004226662	 0.030404661	 0.734094126
106	 5232	 2757	 110883	 4	 8	 3	 2	 0.469185957	 0.022096507	 0.011288217	 0.011040148	 0.018995572	 0.004423740	 0.029989119	 0.736817456
107	 5472	 2881	 116355	 4	 8	 3	 2	 0.469215969	 0.021894358	 0.011312971	 0.011063698	 0.018745122	 0.003954020	 0.029515823	 0.741783759
108	 5656	 2976	 122011	 4	 8	 3	 2	 0.469240011	 0.021659654	 0.011326895	 0.011077166	 0.018461908	 0.003972368	 0.029131109	 0.743523144
109	 5848	 3075	 127859	 4	 8	 3	 2	 0.469263608	 0.021431595	 0.011337860	 0.011087719	 0.018186979	 0.003850795	 0.028748485	 0.745486061
110	 6020	 3161	 133879	 4	 8	 3	 2	 0.469285413	 0.021200679	 0.011347151	 0.011096596	 0.017908404	 0.003832570	 0.028390323	 0.746757228
111	 6220	 3262	 140099	 4	 8	 3	 2	 0.469306544	 0.020984486	 0.011353182	 0.011102500	 0.017648056	 0.003931827	 0.028038853	 0.748407413
112	 6444	 3380	 146543	 4	 8	 3	 2	 0.469329275	 0.020754709	 0.011358037	 0.011107291	 0.017371038	 0.003834818	 0.027655770	 0.750465794
113	 6632	 3478	 153175	 4	 8	 3	 2	 0.469350693	 0.020481900	 0.011361475	 0.011110648	 0.017041863	 0.003701878	 0.027289856	 0.750531615
114	 6840	 3583	 160015	 4	 8	 3	 2	 0.469368995	 0.020257690	 0.011364392	 0.011113514	 0.016769753	 0.003577685	 0.026973254	 0.751028784
115	 7052	 3690	 167067	 4	 8	 3	 2	 0.469386469	 0.020043569	 0.011367340	 0.011116374	 0.016508430	 0.003556734	 0.026667432	 0.751612270
116	 7256	 3794	 174323	 4	 8	 3	 2	 0.469403801	 0.019800309	 0.011369930	 0.011118936	 0.016210396	 0.003599686	 0.026360602	 0.751132662
117	 7468	 3902	 181791	 4	 8	 3	 2	 0.469421129	 0.019568860	 0.011372065	 0.011121012	 0.015925339	 0.003397422	 0.026050211	 0.751197756
118	 7660	 4000	 189451	 4	 8	 3	 2	 0.469437422	 0.019343651	 0.011372589	 0.011121544	 0.015647397	 0.003389831	 0.025754923	 0.751066135
119	 7864	 4104	 197315	 4	 8	 3	 2	 0.469453214	 0.019150976	 0.011374277	 0.011123200	 0.015407326	 0.003363800	 0.025465458	 0.752037369
120	 8084	 4214	 205399	 4	 8	 3	 2	 0.469469535	 0.018943771	 0.011379104	 0.011127884	 0.015145377	 0.003254638	 0.025162776	 0.752849009
121	 8304	 4326	 213703	 4	 8	 3	 2	 0.469485175	 0.018744387	 0.011383230	 0.011131884	 0.014892083	 0.003181237	 0.024869266	 0.753716942
122	 8504	 4426	 222207	 4	 8	 3	 2	 0.469499980	 0.018532594	 0.011386457	 0.011135081	 0.014622095	 0.003136910	 0.024588177	 0.753719754
123	 8760	 4554	 230967	 4	 8	 3	 2	 0.469514288	 0.018322109	 0.011388367	 0.011136982	 0.014352866	 0.003062286	 0.024313425	 0.753579923
124	 9004	 4681	 239971	 4	 8	 3	 2	 0.469527663	 0.018138534	 0.011390576	 0.011139194	 0.014115991	 0.002982846	 0.024053751	 0.754083392
125	 9224	 4793	 249195	 4	 8	 3	 2	 0.469540457	 0.017958891	 0.011392503	 0.011141086	 0.013882818	 0.002948346	 0.023802705	 0.754489472
126	 9452	 4911	 258647	 4	 8	 3	 2	 0.469552679	 0.017773858	 0.011394595	 0.011143141	 0.013640867	 0.002860833	 0.023560375	 0.754396217
127	 9664	 5020	 268311	 4	 8	 3	 2	 0.469564014	 0.017591531	 0.011396048	 0.011144562	 0.013401196	 0.002887451	 0.023333378	 0.753921310
128	 9936	 5161	 278247	 4	 8	 3	 2	 0.469575576	 0.017451710	 0.011397916	 0.011146409	 0.013215510	 0.002832614	 0.023099525	 0.755500807
129	 10172	 5280	 288419	 4	 8	 3	 2	 0.469586371	 0.017305732	 0.011400798	 0.011149241	 0.013019607	 0.002854672	 0.022879021	 0.756401750
130	 10456	 5424	 298875	 4	 8	 3	 2	 0.469598280	 0.017157554	 0.011402874	 0.011151316	 0.012820145	 0.002692151	 0.022633278	 0.758067550
131	 10740	 5570	 309615	 4	 8	 3	 2	 0.469608315	 0.017007068	 0.011404403	 0.011152841	 0.012616654	 0.002668710	 0.022424095	 0.758428306
132	 11040	 5725	 320655	 4	 8	 3	 2	 0.469617811	 0.016865604	 0.011406478	 0.011154863	 0.012423400	 0.002680848	 0.022224336	 0.758880000
133	 11364	 5890	 332019	 4	 8	 3	 2	 0.469627674	 0.016706337	 0.011408335	 0.011156683	 0.012204572	 0.002550256	 0.022014927	 0.758864062
134	 11700	 6063	 343719	 4	 8	 3	 2	 0.469636672	 0.016570026	 0.011409933	 0.011158238	 0.012015789	 0.002568749	 0.021822146	 0.759321552
135	 12104	 6267	 355823	 4	 8	 3	 2	 0.469645742	 0.016425230	 0.011411496	 0.011159769	 0.011813803	 0.002472437	 0.021626069	 0.759510661
136	 12528	 6488	 368351	 4	 8	 3	 2	 0.469653969	 0.016303942	 0.011413007	 0.011161229	 0.011643100	 0.002439840	 0.021446643	 0.760209482
137	 12944	 6710	 381295	 4	 8	 3	 2	 0.469661796	 0.016183177	 0.011414389	 0.011162566	 0.011472006	 0.002398988	 0.021274563	 0.760681984
138	 13384	 6936	 394679	 4	 8	 3	 2	 0.469669743	 0.016063004	 0.011415847	 0.011163994	 0.011300378	 0.002401480	 0.021098387	 0.761338014
139	 23422	 6936	 418101	 7	 18	 3	 3	 0.469806045	 0.012878164	 0.006106332	 0.005805065	 0.011338422	 0.002406609	 0.017807013	 0.723207388
140	 24262	 7176	 442363	 7	 18	 3	 3	 0.469814042	 0.012731880	 0.006107322	 0.005806001	 0.011171454	 0.002377830	 0.017594768	 0.723617381
141	 25137	 7432	 467500	 7	 18	 3	 3	 0.469821817	 0.012591032	 0.006108280	 0.005806922	 0.011010132	 0.002338486	 0.017385905	 0.724209214
142	 26110	 7713	 493610	 7	 18	 3	 3	 0.469829152	 0.012450919	 0.006109297	 0.005807903	 0.010849049	 0.002296223	 0.017186536	 0.724457721
143	 27097	 7999	 520707	 7	 18	 3	 3	 0.469836212	 0.012324489	 0.006110509	 0.005809038	 0.010703023	 0.002337669	 0.016992461	 0.725291559
144	 28210	 8335	 548917	 7	 18	 3	 3	 0.469843699	 0.012185170	 0.006111634	 0.005810089	 0.010541646	 0.002236493	 0.016784173	 0.725991692
145	 29337	 8659	 578254	 7	 18	 3	 3	 0.469850396	 0.012060314	 0.006112889	 0.005811262	 0.010396334	 0.002202464	 0.016595639	 0.726715856
146	 30485	 8989	 608739	 7	 18	 3	 3	 0.469857004	 0.011930049	 0.006113910	 0.005812221	 0.010244324	 0.002192901	 0.016407484	 0.727110219
147	 31773	 9361	 640512	 7	 18	 3	 3	 0.469863665	 0.011804505	 0.006115427	 0.005813648	 0.010096925	 0.002149245	 0.016215595	 0.727972385
148	 33117	 9749	 673629	 7	 18	 3	 3	 0.469870156	 0.011685929	 0.006117149	 0.005815273	 0.009956978	 0.002113644	 0.016026427	 0.729166179
149	 34510	 10148	 708139	 7	 18	 3	 3	 0.469876847	 0.011563463	 0.006119546	 0.005817531	 0.009811464	 0.002125107	 0.015829015	 0.730523177
150	 35945	 10566	 744084	 7	 18	 3	 3	 0.469883568	 0.011436250	 0.006122106	 0.005819945	 0.009659588	 0.002031981	 0.015628251	 0.731767762
151	 37338	 10966	 781422	 7	 18	 3	 3	 0.469889883	 0.011307465	 0.006124504	 0.005822212	 0.009505220	 0.002046574	 0.015437208	 0.732481227
152	 38766	 11375	 820188	 7	 18	 3	 3	 0.469896360	 0.011189890	 0.006126791	 0.005824376	 0.009363550	 0.002026590	 0.015238794	 0.734302892
153	 40152	 11780	 860340	 7	 18	 3	 3	 0.469902528	 0.011074187	 0.006128503	 0.005826004	 0.009223832	 0.001955145	 0.015047391	 0.735953972
154	 41489	 12170	 901829	 7	 18	 3	 3	 0.469908052	 0.010957767	 0.006129773	 0.005827197	 0.009082871	 0.001947164	 0.014873867	 0.736712690
155	 42973	 12598	 944802	 7	 18	 3	 3	 0.469913610	 0.010841107	 0.006130677	 0.005828026	 0.008941163	 0.001909185	 0.014697237	 0.737628900
156	 44310	 12988	 989112	 7	 18	 3	 3	 0.469918869	 0.010723554	 0.006131607	 0.005828884	 0.008797614	 0.001908542	 0.014528123	 0.738123862
157	 45871	 13435	 1034983	 7	 18	 3	 3	 0.469924210	 0.010612620	 0.006132738	 0.005829937	 0.008661249	 0.001864520	 0.014354303	 0.739333697
158	 47299	 13848	 1082282	 7	 18	 3	 3	 0.469929111	 0.010492974	 0.006133340	 0.005830492	 0.008513791	 0.001832583	 0.014192954	 0.739308624
159	 48706	 14252	 1130988	 7	 18	 3	 3	 0.469933845	 0.010381466	 0.006134033	 0.005831125	 0.008375469	 0.001772192	 0.014035325	 0.739666936
160	 50043	 14634	 1181031	 7	 18	 3	 3	 0.469938219	 0.010274990	 0.006134512	 0.005831569	 0.008242765	 0.001763189	 0.013888102	 0.739841139
161	 51429	 15031	 1232460	 7	 18	 3	 3	 0.469942820	 0.010160750	 0.006135014	 0.005832032	 0.008099533	 0.001712400	 0.013731556	 0.739956186
162	 52878	 15451	 1285338	 7	 18	 3	 3	 0.469947125	 0.010053491	 0.006135525	 0.005832510	 0.007964170	 0.001734068	 0.013583405	 0.740130348
163	 54348	 15871	 1339686	 7	 18	 3	 3	 0.469951397	 0.009943795	 0.006135981	 0.005832938	 0.007824883	 0.001665599	 0.013434811	 0.740151460
164	 55825	 16301	 1395511	 7	 18	 3	 3	 0.469955328	 0.009851273	 0.006136351	 0.005833282	 0.007706671	 0.001662550	 0.013296593	 0.740886967
165	 57344	 16739	 1452855	 7	 18	 3	 3	 0.469959255	 0.009748331	 0.006136693	 0.005833601	 0.007574362	 0.001604949	 0.013157074	 0.740919351
166	 58786	 17154	 1511641	 7	 18	 3	 3	 0.469962927	 0.009647808	 0.006136972	 0.005833871	 0.007444311	 0.001609044	 0.013025218	 0.740702190
167	 60368	 17608	 1572009	 7	 18	 3	 3	 0.469966739	 0.009555844	 0.006137351	 0.005834237	 0.007324416	 0.001597359	 0.012886954	 0.741512994
168	 61915	 18054	 1633924	 7	 18	 3	 3	 0.469970522	 0.009459338	 0.006137759	 0.005834632	 0.007197708	 0.001548374	 0.012748237	 0.742011476
169	 63588	 18539	 1697512	 7	 18	 3	 3	 0.469973947	 0.009366130	 0.006138024	 0.005834884	 0.007074535	 0.001516720	 0.012621351	 0.742086120
170	 65268	 19019	 1762780	 7	 18	 3	 3	 0.469977212	 0.009274699	 0.006138278	 0.005835128	 0.006952811	 0.001480821	 0.012499199	 0.742023460
171	 66990	 19517	 1829770	 7	 18	 3	 3	 0.469980223	 0.009193066	 0.006138532	 0.005835370	 0.006843309	 0.001470543	 0.012385458	 0.742246763
172	 68803	 20042	 1898573	 7	 18	 3	 3	 0.469983368	 0.009111604	 0.006138726	 0.005835553	 0.006733302	 0.001418346	 0.012265539	 0.742862095
173	 70483	 20528	 1969056	 7	 18	 3	 3	 0.469986223	 0.009034333	 0.006138969	 0.005835785	 0.006628140	 0.001386181	 0.012155642	 0.743221375
174	 72338	 21063	 2041394	 7	 18	 3	 3	 0.469989003	 0.008963919	 0.006139204	 0.005836010	 0.006531618	 0.001358117	 0.012047672	 0.744037453
175	 74039	 21554	 2115433	 7	 18	 3	 3	 0.469991584	 0.008894537	 0.006139460	 0.005836257	 0.006435823	 0.001340567	 0.011946552	 0.744527537
176	 75950	 22105	 2191383	 7	 18	 3	 3	 0.469994068	 0.008822934	 0.006139694	 0.005836482	 0.006336271	 0.001337646	 0.011848440	 0.744649453
177	 77973	 22696	 2269356	 7	 18	 3	 3	 0.469996456	 0.008750812	 0.006139888	 0.005836669	 0.006235261	 0.001313778	 0.011753332	 0.744538801
178	 80283	 23370	 2349639	 7	 18	 3	 3	 0.469998816	 0.008681148	 0.006140095	 0.005836864	 0.006136902	 0.001298760	 0.011658563	 0.744615651
179	 114690	 23370	 2464329	 10	 31	 5	 4	 0.470036827	 0.007429818	 0.004183673	 0.003985306	 0.006139957	 0.001299561	 0.010009522	 0.742274966
180	 118090	 24057	 2582419	 10	 31	 5	 4	 0.470039172	 0.007351167	 0.004183840	 0.003985448	 0.006044431	 0.001266010	 0.009898821	 0.742630563
181	 121730	 24792	 2704149	 10	 31	 5	 4	 0.470041357	 0.007276713	 0.004184020	 0.003985606	 0.005953530	 0.001256053	 0.009794477	 0.742940386
182	 125750	 25609	 2829899	 10	 31	 5	 4	 0.470043482	 0.007200076	 0.004184187	 0.003985751	 0.005859494	 0.001231717	 0.009691978	 0.742890237
183	 130020	 26478	 2959919	 10	 31	 5	 4	 0.470045543	 0.007130871	 0.004184360	 0.003985903	 0.005774119	 0.001239990	 0.009591496	 0.743457661
184	 134580	 27404	 3094499	 10	 31	 5	 4	 0.470047636	 0.007062505	 0.004184542	 0.003986065	 0.005689340	 0.001198755	 0.009488400	 0.744330448
185	 139450	 28388	 3233949	 10	 31	 5	 4	 0.470049584	 0.006998779	 0.004184693	 0.003986196	 0.005609925	 0.001186585	 0.009391377	 0.745234626
186	 144380	 29386	 3378329	 10	 31	 5	 4	 0.470051453	 0.006932305	 0.004184847	 0.003986329	 0.005526655	 0.001178326	 0.009297361	 0.745620771
187	 149880	 30498	 3528209	 10	 31	 5	 4	 0.470053300	 0.006867706	 0.004185012	 0.003986472	 0.005445279	 0.001166268	 0.009203520	 0.746204323
188	 155760	 31687	 3683969	 10	 31	 5	 4	 0.470055100	 0.006803424	 0.004185191	 0.003986626	 0.005363838	 0.001140198	 0.009111112	 0.746717200
189	 161770	 32897	 3845739	 10	 31	 5	 4	 0.470056851	 0.006745486	 0.004185378	 0.003986789	 0.005290009	 0.001119801	 0.009020346	 0.747807957
190	 168060	 34168	 4013799	 10	 31	 5	 4	 0.470058569	 0.006687082	 0.004185574	 0.003986958	 0.005215173	 0.001123897	 0.008930364	 0.748802851
191	 175120	 35590	 4188919	 10	 31	 5	 4	 0.470060284	 0.006631833	 0.004185792	 0.003987145	 0.005143963	 0.001093600	 0.008839595	 0.750241670
192	 182310	 37041	 4371229	 10	 31	 5	 4	 0.470061913	 0.006576789	 0.004185998	 0.003987327	 0.005072630	 0.001072442	 0.008752575	 0.751411847
193	 189300	 38444	 4560529	 10	 31	 5	 4	 0.470063529	 0.006519877	 0.004186239	 0.003987539	 0.004998420	 0.001061095	 0.008665358	 0.752407170
194	 196980	 39982	 4757509	 10	 31	 5	 4	 0.470065155	 0.006466183	 0.004186523	 0.003987786	 0.004927936	 0.001040663	 0.008576700	 0.753924427
195	 204560	 41503	 4962069	 10	 31	 5	 4	 0.470066765	 0.006411140	 0.004186846	 0.003988070	 0.004855207	 0.001033825	 0.008487990	 0.755319056
196	 212680	 43136	 5174749	 10	 31	 5	 4	 0.470068400	 0.006357875	 0.004187211	 0.003988390	 0.004784333	 0.001008626	 0.008396976	 0.757162454
197	 220460	 44704	 5395209	 10	 31	 5	 4	 0.470069906	 0.006305948	 0.004187493	 0.003988638	 0.004714858	 0.001017999	 0.008312206	 0.758637169
198	 228430	 46322	 5623639	 10	 31	 5	 4	 0.470071446	 0.006254274	 0.004187750	 0.003988864	 0.004645287	 0.000988913	 0.008224664	 0.760429058
199	 236360	 47917	 5859999	 10	 31	 5	 4	 0.470072886	 0.006201711	 0.004187992	 0.003989082	 0.004574050	 0.000982291	 0.008141935	 0.761699877
200	 244690	 49588	 6104689	 10	 31	 5	 4	 0.470074305	 0.006147681	 0.004188269	 0.003989342	 0.004500265	 0.000959602	 0.008059591	 0.762778267
201	 253020	 51259	 6357709	 10	 31	 5	 4	 0.470075645	 0.006096227	 0.004188548	 0.003989605	 0.004429453	 0.000945006	 0.007981069	 0.763835987
202	 261150	 52888	 6618859	 10	 31	 5	 4	 0.470076931	 0.006043966	 0.004188770	 0.003989813	 0.004357032	 0.000927973	 0.007904949	 0.764580089
203	 269120	 54486	 6887979	 10	 31	 5	 4	 0.470078179	 0.005994112	 0.004188979	 0.003990009	 0.004287405	 0.000906211	 0.007830395	 0.765492987
204	 276920	 56048	 7164899	 10	 31	 5	 4	 0.470079338	 0.005943907	 0.004189162	 0.003990180	 0.004216747	 0.000907560	 0.007760494	 0.765918564
205	 285180	 57714	 7450079	 10	 31	 5	 4	 0.470080517	 0.005894659	 0.004189318	 0.003990324	 0.004146880	 0.000880624	 0.007688744	 0.766660820
206	 427770	 57714	 7877849	 15	 56	 4	 5	 0.470097885	 0.005017739	 0.002823087	 0.002495418	 0.004148239	 0.000881194	 0.006541244	 0.767092502
207	 439785	 59323	 8317634	 15	 56	 4	 5	 0.470098989	 0.004962155	 0.002823221	 0.002495538	 0.004080736	 0.000863279	 0.006461402	 0.767968793


==> data/lshaped/criterionC/varth1_thX0.2_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.022629709	 0.145571194	 0.738866350
12	 48	 126	 529	 1	 1	 1	 0	 0.447659704	 0.105826493	 0.063645195	 0.063645195	 0.084549015	 0.022670643	 0.143650961	 0.736691857
13	 50	 130	 579	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.021020133	 0.141697550	 0.734246494
14	 52	 134	 631	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.021764284	 0.139927543	 0.735001853
15	 54	 138	 685	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.017221644	 0.138001112	 0.735890848
16	 58	 146	 743	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.020745477	 0.136682244	 0.741058589
17	 62	 156	 805	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.016839670	 0.134287609	 0.748593808
18	 64	 160	 869	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.015073605	 0.133012693	 0.750730257
19	 66	 164	 935	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.014961322	 0.132003616	 0.751612667
20	 68	 168	 1003	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.016398560	 0.131043296	 0.757258510
21	 71	 174	 1074	 1	 1	 1	 0	 0.451828836	 0.098378675	 0.066861726	 0.066861726	 0.072165597	 0.019079552	 0.129944267	 0.757083618
22	 77	 186	 1151	 1	 1	 1	 0	 0.452367364	 0.098188479	 0.068120975	 0.068120975	 0.070714285	 0.018064997	 0.128056931	 0.766756459
23	 82	 196	 1233	 1	 1	 1	 0	 0.452864121	 0.096991998	 0.068200868	 0.068200868	 0.068964406	 0.016156828	 0.126288945	 0.768016532
24	 86	 204	 1319	 1	 1	 1	 0	 0.453223229	 0.096326160	 0.068285182	 0.068285182	 0.067940144	 0.014100180	 0.124994057	 0.770645920
25	 172	 204	 1491	 2	 3	 2	 1	 0.458566680	 0.074711471	 0.022131304	 0.021977266	 0.071358317	 0.015969314	 0.103689002	 0.720534191
26	 178	 210	 1669	 2	 3	 2	 1	 0.458975902	 0.073668386	 0.022633031	 0.022473079	 0.070105470	 0.016789297	 0.101862312	 0.723215334
27	 184	 216	 1853	 2	 3	 2	 1	 0.459471208	 0.072519586	 0.023185276	 0.023016214	 0.068713414	 0.014367138	 0.099604310	 0.728076783
28	 188	 220	 2041	 2	 3	 2	 1	 0.459775489	 0.071517540	 0.023370186	 0.023197271	 0.067591367	 0.015654051	 0.098190171	 0.728357426
29	 196	 228	 2237	 2	 3	 2	 1	 0.460171247	 0.070029315	 0.023422730	 0.023247728	 0.065996066	 0.014549966	 0.096318395	 0.727060648
30	 202	 235	 2439	 2	 3	 2	 1	 0.460463982	 0.068970935	 0.023524777	 0.023345555	 0.064834981	 0.014551665	 0.094909067	 0.726705440
31	 208	 242	 2647	 2	 3	 2	 1	 0.460766115	 0.067947134	 0.023570675	 0.023390027	 0.063727829	 0.015305358	 0.093431240	 0.727242124
32	 216	 250	 2863	 2	 3	 2	 1	 0.461131465	 0.067018958	 0.023857402	 0.023675575	 0.062628788	 0.013566530	 0.091611036	 0.731559872
33	 220	 255	 3083	 2	 3	 2	 1	 0.461376578	 0.065853131	 0.023870035	 0.023687981	 0.061374720	 0.015727215	 0.090368482	 0.728717908
34	 230	 266	 3313	 2	 3	 2	 1	 0.461731362	 0.064470956	 0.024041152	 0.023857917	 0.059820792	 0.013494216	 0.088537894	 0.728173585
35	 238	 274	 3551	 2	 3	 2	 1	 0.461972828	 0.063298744	 0.024019759	 0.023834531	 0.058564342	 0.013681463	 0.087269215	 0.725327293
36	 246	 282	 3797	 2	 3	 2	 1	 0.462244336	 0.062304660	 0.024128302	 0.023941201	 0.057442978	 0.012055637	 0.085819478	 0.725996718
37	 250	 287	 4047	 2	 3	 2	 1	 0.462426896	 0.061366701	 0.024135021	 0.023949342	 0.056421386	 0.011301801	 0.084830275	 0.723405661
38	 254	 292	 4301	 2	 3	 2	 1	 0.462592113	 0.060698228	 0.024190760	 0.024004439	 0.055669399	 0.012977356	 0.083924649	 0.723246732
39	 260	 299	 4561	 2	 3	 2	 1	 0.462810034	 0.059740765	 0.024242397	 0.024055320	 0.054600964	 0.012949946	 0.082714459	 0.722252993
40	 266	 306	 4827	 2	 3	 2	 1	 0.463009239	 0.058802566	 0.024299985	 0.024113242	 0.053546732	 0.013204041	 0.081592000	 0.720690338
41	 274	 317	 5101	 2	 3	 2	 1	 0.463243904	 0.058005819	 0.024297605	 0.024111040	 0.052671638	 0.013541761	 0.080248956	 0.722823343
42	 286	 330	 5387	 2	 3	 2	 1	 0.463507376	 0.057253944	 0.024380193	 0.024193115	 0.051803671	 0.010612361	 0.078712909	 0.727376798
43	 290	 334	 5677	 2	 3	 2	 1	 0.463647998	 0.056679102	 0.024385269	 0.024198332	 0.051165215	 0.011029803	 0.077880316	 0.727771847
44	 296	 340	 5973	 2	 3	 2	 1	 0.463822011	 0.055756567	 0.024445333	 0.024258216	 0.050112079	 0.012979712	 0.076837178	 0.725645698
45	 308	 352	 6281	 2	 3	 2	 1	 0.464032343	 0.054747762	 0.024475476	 0.024288415	 0.048972120	 0.012570023	 0.075556563	 0.724593077
46	 322	 366	 6603	 2	 3	 2	 1	 0.464252816	 0.053750308	 0.024507162	 0.024319362	 0.047838213	 0.010045940	 0.074189837	 0.724496920
47	 332	 378	 6935	 2	 3	 2	 1	 0.464386346	 0.053123652	 0.024559178	 0.024370196	 0.047105936	 0.010801219	 0.073349375	 0.724255014
48	 352	 399	 7287	 2	 3	 2	 1	 0.464543006	 0.052551965	 0.024573785	 0.024384099	 0.046452536	 0.009853428	 0.072350571	 0.726351772
49	 362	 411	 7649	 2	 3	 2	 1	 0.464675185	 0.051960845	 0.024599655	 0.024408834	 0.045768836	 0.009898528	 0.071496729	 0.726758350
50	 378	 429	 8027	 2	 3	 2	 1	 0.464813635	 0.051488039	 0.024622424	 0.024431501	 0.045218961	 0.010213520	 0.070591033	 0.729384973
51	 392	 445	 8419	 2	 3	 2	 1	 0.464955275	 0.050962381	 0.024647699	 0.024457379	 0.044605551	 0.010641081	 0.069652006	 0.731671402
52	 406	 460	 8825	 2	 3	 2	 1	 0.465107111	 0.050300798	 0.024644343	 0.024453634	 0.043850047	 0.009249225	 0.068630785	 0.732918874
53	 418	 472	 9243	 2	 3	 2	 1	 0.465219003	 0.049785579	 0.024674577	 0.024483108	 0.043240827	 0.009416045	 0.067868175	 0.733562955
54	 434	 488	 9677	 2	 3	 2	 1	 0.465355777	 0.049059904	 0.024685576	 0.024494003	 0.042396893	 0.009215705	 0.066923911	 0.733069883
55	 450	 506	 10127	 2	 3	 2	 1	 0.465469735	 0.048514734	 0.024707872	 0.024515218	 0.041751652	 0.009073533	 0.066126663	 0.733663726
56	 474	 530	 10601	 2	 3	 2	 1	 0.465566359	 0.048136366	 0.024741489	 0.024547340	 0.041291264	 0.008937288	 0.065442915	 0.735547398
57	 494	 552	 11095	 2	 3	 2	 1	 0.465678813	 0.047659834	 0.024766897	 0.024571755	 0.040719290	 0.008885116	 0.064637855	 0.737336255
58	 514	 575	 11609	 2	 3	 2	 1	 0.465791543	 0.047224973	 0.024824737	 0.024628564	 0.040173754	 0.008644096	 0.063820433	 0.739966348
59	 538	 600	 12147	 2	 3	 2	 1	 0.465896854	 0.046831590	 0.024874245	 0.024676308	 0.039679589	 0.009580504	 0.063047057	 0.742803749
60	 576	 640	 12723	 2	 3	 2	 1	 0.466018059	 0.046332919	 0.024946381	 0.024747140	 0.039043788	 0.008887260	 0.062144816	 0.745563692
61	 604	 669	 13327	 2	 3	 2	 1	 0.466130583	 0.045904213	 0.025015337	 0.024814653	 0.038489345	 0.008932248	 0.061295096	 0.748905142
62	 636	 703	 13963	 2	 3	 2	 1	 0.466257187	 0.045453558	 0.025147534	 0.024945032	 0.037863273	 0.009044603	 0.060324495	 0.753484264
63	 664	 732	 14627	 2	 3	 2	 1	 0.466373555	 0.045037612	 0.025202955	 0.024999432	 0.037325562	 0.009042560	 0.059418149	 0.757977372
64	 696	 768	 15323	 2	 3	 2	 1	 0.466476867	 0.044504341	 0.025216983	 0.025013015	 0.036670699	 0.007803076	 0.058601553	 0.759439614
65	 714	 789	 16037	 2	 3	 2	 1	 0.466549353	 0.044039624	 0.025230390	 0.025026446	 0.036095927	 0.008190737	 0.058021637	 0.759020714
66	 740	 817	 16777	 2	 3	 2	 1	 0.466632452	 0.043633828	 0.025260191	 0.025055092	 0.035578556	 0.007553469	 0.057349493	 0.760840688
67	 764	 842	 17541	 2	 3	 2	 1	 0.466721365	 0.043186302	 0.025305015	 0.025099390	 0.034995898	 0.007746519	 0.056621346	 0.762721230
68	 788	 866	 18329	 2	 3	 2	 1	 0.466812210	 0.042651718	 0.025322966	 0.025116507	 0.034320787	 0.007510953	 0.055867434	 0.763445086
69	 816	 894	 19145	 2	 3	 2	 1	 0.466889941	 0.042246805	 0.025375304	 0.025168540	 0.033777011	 0.007408274	 0.055214061	 0.765145768
70	 842	 920	 19987	 2	 3	 2	 1	 0.466970788	 0.041793648	 0.025415778	 0.025208599	 0.033177512	 0.007365873	 0.054526075	 0.766489222
71	 866	 944	 20853	 2	 3	 2	 1	 0.467046031	 0.041376092	 0.025433439	 0.025225686	 0.032636195	 0.006773788	 0.053877773	 0.767962185
72	 886	 964	 21739	 2	 3	 2	 1	 0.467106642	 0.040972797	 0.025452659	 0.025244381	 0.032108133	 0.007116307	 0.053349736	 0.768003740
73	 914	 992	 22653	 2	 3	 2	 1	 0.467182656	 0.040533691	 0.025476285	 0.025267822	 0.031526798	 0.006940523	 0.052679930	 0.769433278
74	 940	 1020	 23593	 2	 3	 2	 1	 0.467248475	 0.040086295	 0.025479379	 0.025270396	 0.030946927	 0.006587269	 0.052092921	 0.769515222
75	 966	 1046	 24559	 2	 3	 2	 1	 0.467313027	 0.039734880	 0.025502545	 0.025292876	 0.030470984	 0.006832895	 0.051510624	 0.771391941
76	 996	 1076	 25555	 2	 3	 2	 1	 0.467381807	 0.039323158	 0.025520133	 0.025310161	 0.029917113	 0.006209871	 0.050882765	 0.772818828
77	 1016	 1098	 26571	 2	 3	 2	 1	 0.467435423	 0.038955316	 0.025529741	 0.025319850	 0.029423612	 0.006921172	 0.050387849	 0.773109333
78	 1048	 1132	 27619	 2	 3	 2	 1	 0.467496409	 0.038524527	 0.025538545	 0.025328507	 0.028843056	 0.006672765	 0.049818843	 0.773292278
79	 1084	 1170	 28703	 2	 3	 2	 1	 0.467552349	 0.038142857	 0.025547055	 0.025337238	 0.028323586	 0.006075657	 0.049291079	 0.773828820
80	 1110	 1200	 29813	 2	 3	 2	 1	 0.467600323	 0.037816380	 0.025549445	 0.025339077	 0.027880180	 0.005905239	 0.048833875	 0.774388258
81	 1136	 1226	 30949	 2	 3	 2	 1	 0.467650383	 0.037580972	 0.025561274	 0.025350574	 0.027549061	 0.005954244	 0.048352138	 0.777234968
82	 1160	 1250	 32109	 2	 3	 2	 1	 0.467699177	 0.037219112	 0.025567226	 0.025356451	 0.027047722	 0.006604225	 0.047877860	 0.777376274
83	 1202	 1294	 33311	 2	 3	 2	 1	 0.467765251	 0.036755481	 0.025578395	 0.025367186	 0.026395285	 0.005674032	 0.047227950	 0.778256956
84	 1236	 1328	 34547	 2	 3	 2	 1	 0.467807575	 0.036502133	 0.025583838	 0.025371992	 0.026035993	 0.005494276	 0.046806864	 0.779845718
85	 1262	 1356	 35809	 2	 3	 2	 1	 0.467847217	 0.036195474	 0.025587877	 0.025375508	 0.025600251	 0.005299899	 0.046408954	 0.779924350
86	 1294	 1389	 37103	 2	 3	 2	 1	 0.467885440	 0.035954194	 0.025592246	 0.025379309	 0.025253535	 0.005102708	 0.046021998	 0.781239321
87	 2588	 1389	 39691	 4	 8	 4	 2	 0.468593614	 0.027722509	 0.011124789	 0.011041284	 0.025392451	 0.005319960	 0.038142290	 0.726818168
88	 2660	 1428	 42351	 4	 8	 4	 2	 0.468634449	 0.027317096	 0.011129279	 0.011045740	 0.024947202	 0.005376662	 0.037637256	 0.725799358
89	 2752	 1474	 45103	 4	 8	 4	 2	 0.468671866	 0.026959172	 0.011139733	 0.011056192	 0.024550016	 0.005534568	 0.037168425	 0.725324580
90	 2844	 1522	 47947	 4	 8	 4	 2	 0.468718892	 0.026574146	 0.011150216	 0.011066647	 0.024121732	 0.005302060	 0.036570608	 0.726653110
91	 2960	 1581	 50907	 4	 8	 4	 2	 0.468760254	 0.026228564	 0.011158218	 0.011074679	 0.023736717	 0.005006463	 0.036036564	 0.727831987
92	 3052	 1632	 53959	 4	 8	 4	 2	 0.468796287	 0.025915321	 0.011170757	 0.011087133	 0.023384141	 0.005101713	 0.035564744	 0.728680092
93	 3164	 1694	 57123	 4	 8	 4	 2	 0.468831141	 0.025543020	 0.011173593	 0.011089874	 0.022969473	 0.004902280	 0.035102292	 0.727673837
94	 3284	 1756	 60407	 4	 8	 4	 2	 0.468863026	 0.025257477	 0.011182013	 0.011098259	 0.022647356	 0.004622736	 0.034673797	 0.728431255
95	 3380	 1806	 63787	 4	 8	 4	 2	 0.468892274	 0.024959700	 0.011185454	 0.011101689	 0.022313051	 0.004718321	 0.034276004	 0.728197492
96	 3496	 1865	 67283	 4	 8	 4	 2	 0.468921403	 0.024647765	 0.011192012	 0.011108236	 0.021960218	 0.004646962	 0.033875179	 0.727605453
97	 3628	 1933	 70911	 4	 8	 4	 2	 0.468949585	 0.024339710	 0.011193483	 0.011109672	 0.021613131	 0.004564898	 0.033482781	 0.726932139
98	 3756	 2000	 74667	 4	 8	 4	 2	 0.468977966	 0.024050569	 0.011201406	 0.011117575	 0.021282818	 0.004514268	 0.033082873	 0.726979453
99	 3904	 2083	 78571	 4	 8	 4	 2	 0.469002883	 0.023788196	 0.011205728	 0.011121858	 0.020983564	 0.004597338	 0.032727742	 0.726851136
100	 4060	 2163	 82631	 4	 8	 4	 2	 0.469033400	 0.023543945	 0.011215260	 0.011131307	 0.020701094	 0.004309919	 0.032287443	 0.729198182
101	 4224	 2245	 86855	 4	 8	 4	 2	 0.469057874	 0.023295922	 0.011223207	 0.011139206	 0.020414201	 0.004330098	 0.031929933	 0.729595080
102	 4408	 2339	 91263	 4	 8	 4	 2	 0.469082775	 0.023066364	 0.011232462	 0.011148323	 0.020146686	 0.004223905	 0.031562004	 0.730826973
103	 4592	 2434	 95855	 4	 8	 4	 2	 0.469107803	 0.022823440	 0.011244135	 0.011159940	 0.019861492	 0.004157169	 0.031187803	 0.731806599
104	 4788	 2533	 100643	 4	 8	 4	 2	 0.469132868	 0.022598889	 0.011257364	 0.011173113	 0.019595447	 0.004255362	 0.030808472	 0.733528375
105	 5008	 2643	 105651	 4	 8	 4	 2	 0.469159212	 0.022319883	 0.011269384	 0.011185090	 0.019265984	 0.004226662	 0.030404661	 0.734094126
106	 5232	 2757	 110883	 4	 8	 4	 2	 0.469185957	 0.022096507	 0.011288217	 0.011203813	 0.018995572	 0.004423740	 0.029989119	 0.736817456
107	 5472	 2881	 116355	 4	 8	 4	 2	 0.469215969	 0.021894358	 0.011312971	 0.011228463	 0.018745122	 0.003954020	 0.029515823	 0.741783759
108	 5656	 2976	 122011	 4	 8	 4	 2	 0.469240011	 0.021659654	 0.011326895	 0.011242336	 0.018461908	 0.003972368	 0.029131109	 0.743523144
109	 5848	 3075	 127859	 4	 8	 4	 2	 0.469263608	 0.021431595	 0.011337860	 0.011253223	 0.018186979	 0.003850795	 0.028748485	 0.745486061
110	 6020	 3161	 133879	 4	 8	 4	 2	 0.469285413	 0.021200679	 0.011347151	 0.011262413	 0.017908404	 0.003832570	 0.028390323	 0.746757228
111	 6220	 3262	 140099	 4	 8	 4	 2	 0.469306544	 0.020984486	 0.011353182	 0.011268364	 0.017648056	 0.003931827	 0.028038853	 0.748407413
112	 6444	 3380	 146543	 4	 8	 4	 2	 0.469329275	 0.020754709	 0.011358037	 0.011273126	 0.017371038	 0.003834818	 0.027655770	 0.750465794
113	 6632	 3478	 153175	 4	 8	 4	 2	 0.469350693	 0.020481900	 0.011361475	 0.011276510	 0.017041863	 0.003701878	 0.027289856	 0.750531615
114	 6840	 3583	 160015	 4	 8	 4	 2	 0.469368995	 0.020257690	 0.011364392	 0.011279368	 0.016769753	 0.003577685	 0.026973254	 0.751028784
115	 7052	 3690	 167067	 4	 8	 4	 2	 0.469386469	 0.020043569	 0.011367340	 0.011282264	 0.016508430	 0.003556734	 0.026667432	 0.751612270
116	 7256	 3794	 174323	 4	 8	 4	 2	 0.469403801	 0.019800309	 0.011369930	 0.011284810	 0.016210396	 0.003599686	 0.026360602	 0.751132662
117	 7468	 3902	 181791	 4	 8	 4	 2	 0.469421129	 0.019568860	 0.011372065	 0.011286919	 0.015925339	 0.003397422	 0.026050211	 0.751197756
118	 7660	 4000	 189451	 4	 8	 4	 2	 0.469437422	 0.019343651	 0.011372589	 0.011287430	 0.015647397	 0.003389831	 0.025754923	 0.751066135
119	 7864	 4104	 197315	 4	 8	 4	 2	 0.469453214	 0.019150976	 0.011374277	 0.011289110	 0.015407326	 0.003363800	 0.025465458	 0.752037369
120	 8084	 4214	 205399	 4	 8	 4	 2	 0.469469535	 0.018943771	 0.011379104	 0.011293919	 0.015145377	 0.003254638	 0.025162776	 0.752849009
121	 8304	 4326	 213703	 4	 8	 4	 2	 0.469485175	 0.018744387	 0.011383230	 0.011298034	 0.014892083	 0.003181237	 0.024869266	 0.753716942
122	 8504	 4426	 222207	 4	 8	 4	 2	 0.469499980	 0.018532594	 0.011386457	 0.011301248	 0.014622095	 0.003136910	 0.024588177	 0.753719754
123	 8760	 4554	 230967	 4	 8	 4	 2	 0.469514288	 0.018322109	 0.011388367	 0.011303158	 0.014352866	 0.003062286	 0.024313425	 0.753579923
124	 9004	 4681	 239971	 4	 8	 4	 2	 0.469527663	 0.018138534	 0.011390576	 0.011305353	 0.014115991	 0.002982846	 0.024053751	 0.754083392
125	 9224	 4793	 249195	 4	 8	 4	 2	 0.469540457	 0.017958891	 0.011392503	 0.011307266	 0.013882818	 0.002948346	 0.023802705	 0.754489472
126	 9452	 4911	 258647	 4	 8	 4	 2	 0.469552679	 0.017773858	 0.011394595	 0.011309341	 0.013640867	 0.002860833	 0.023560375	 0.754396217
127	 9664	 5020	 268311	 4	 8	 4	 2	 0.469564014	 0.017591531	 0.011396048	 0.011310785	 0.013401196	 0.002887451	 0.023333378	 0.753921310
128	 9936	 5161	 278247	 4	 8	 4	 2	 0.469575576	 0.017451710	 0.011397916	 0.011312648	 0.013215510	 0.002832614	 0.023099525	 0.755500807
129	 10172	 5280	 288419	 4	 8	 4	 2	 0.469586371	 0.017305732	 0.011400798	 0.011315523	 0.013019607	 0.002854672	 0.022879021	 0.756401750
130	 10456	 5424	 298875	 4	 8	 4	 2	 0.469598280	 0.017157554	 0.011402874	 0.011317589	 0.012820145	 0.002692151	 0.022633278	 0.758067550
131	 10740	 5570	 309615	 4	 8	 4	 2	 0.469608315	 0.017007068	 0.011404403	 0.011319110	 0.012616654	 0.002668710	 0.022424095	 0.758428306
132	 11040	 5725	 320655	 4	 8	 4	 2	 0.469617811	 0.016865604	 0.011406478	 0.011321170	 0.012423400	 0.002680848	 0.022224336	 0.758880000
133	 11364	 5890	 332019	 4	 8	 4	 2	 0.469627674	 0.016706337	 0.011408335	 0.011323018	 0.012204572	 0.002550256	 0.022014927	 0.758864062
134	 11700	 6063	 343719	 4	 8	 4	 2	 0.469636672	 0.016570026	 0.011409933	 0.011324606	 0.012015789	 0.002568749	 0.021822146	 0.759321552
135	 12104	 6267	 355823	 4	 8	 4	 2	 0.469645742	 0.016425230	 0.011411496	 0.011326164	 0.011813803	 0.002472437	 0.021626069	 0.759510661
136	 12528	 6488	 368351	 4	 8	 4	 2	 0.469653969	 0.016303942	 0.011413007	 0.011327665	 0.011643100	 0.002439840	 0.021446643	 0.760209482
137	 12944	 6710	 381295	 4	 8	 4	 2	 0.469661796	 0.016183177	 0.011414389	 0.011329035	 0.011472006	 0.002398988	 0.021274563	 0.760681984
138	 13384	 6936	 394679	 4	 8	 4	 2	 0.469669743	 0.016063004	 0.011415847	 0.011330484	 0.011300378	 0.002401480	 0.021098387	 0.761338014
139	 26768	 6936	 421447	 8	 19	 5	 3	 0.469824482	 0.012337785	 0.004861895	 0.004727634	 0.011339441	 0.002406746	 0.017313741	 0.712600777
140	 27728	 7176	 449175	 8	 19	 5	 3	 0.469832486	 0.012184786	 0.004862592	 0.004728292	 0.011172475	 0.002377895	 0.017095163	 0.712762209
141	 28728	 7432	 477903	 8	 19	 5	 3	 0.469840267	 0.012037333	 0.004863335	 0.004728999	 0.011011147	 0.002338550	 0.016879955	 0.713114078
142	 29840	 7713	 507743	 8	 19	 5	 3	 0.469847607	 0.011890520	 0.004864182	 0.004729808	 0.010850078	 0.002296520	 0.016674389	 0.713100794
143	 30968	 7999	 538711	 8	 19	 5	 3	 0.469854675	 0.011757775	 0.004865077	 0.004730644	 0.010704032	 0.002337746	 0.016474027	 0.713715924
144	 32240	 8335	 570951	 8	 19	 5	 3	 0.469862154	 0.011610641	 0.004866034	 0.004731536	 0.010541759	 0.002234522	 0.016259319	 0.714091448
145	 33528	 8659	 604479	 8	 19	 5	 3	 0.469868874	 0.011480106	 0.004866998	 0.004732430	 0.010397363	 0.002201692	 0.016063969	 0.714649403
146	 34832	 8987	 639311	 8	 19	 5	 3	 0.469875463	 0.011341857	 0.004867750	 0.004733134	 0.010244155	 0.002201148	 0.015870045	 0.714670719
147	 36320	 9363	 675631	 8	 19	 5	 3	 0.469882178	 0.011210224	 0.004868914	 0.004734223	 0.010097663	 0.002140216	 0.015669970	 0.715395387
148	 37840	 9747	 713471	 8	 19	 5	 3	 0.469888650	 0.011085088	 0.004870052	 0.004735290	 0.009958000	 0.002122283	 0.015474704	 0.716335999
149	 39440	 10148	 752911	 8	 19	 5	 3	 0.469895356	 0.010956690	 0.004871683	 0.004736822	 0.009814059	 0.002113618	 0.015269692	 0.717544897
150	 41064	 10561	 793975	 8	 19	 5	 3	 0.469902008	 0.010823446	 0.004873224	 0.004738261	 0.009664299	 0.002043309	 0.015063609	 0.718516123
151	 42688	 10970	 836663	 8	 19	 5	 3	 0.469908392	 0.010686666	 0.004874742	 0.004739677	 0.009510086	 0.002043119	 0.014863126	 0.719005298
152	 44280	 11369	 880943	 8	 19	 5	 3	 0.469914820	 0.010557468	 0.004876062	 0.004740908	 0.009363981	 0.002027212	 0.014658495	 0.720228636
153	 45904	 11783	 926847	 8	 19	 5	 3	 0.469920970	 0.010434896	 0.004877123	 0.004741907	 0.009225006	 0.001961156	 0.014459990	 0.721639274
154	 47432	 12174	 974279	 8	 19	 5	 3	 0.469926678	 0.010308325	 0.004877987	 0.004742728	 0.009081123	 0.001962307	 0.014273284	 0.722211151
155	 49128	 12601	 1023407	 8	 19	 5	 3	 0.469932287	 0.010181291	 0.004878824	 0.004743523	 0.008936205	 0.001908765	 0.014087395	 0.722723455
156	 50672	 12993	 1074079	 8	 19	 5	 3	 0.469937449	 0.010061426	 0.004879562	 0.004744219	 0.008798986	 0.001895877	 0.013914133	 0.723108366
157	 52376	 13421	 1126455	 8	 19	 5	 3	 0.469942716	 0.009937771	 0.004880472	 0.004745071	 0.008656806	 0.001862210	 0.013735120	 0.723529951
158	 53992	 13832	 1180447	 8	 19	 5	 3	 0.469947723	 0.009807054	 0.004881015	 0.004745588	 0.008506115	 0.001832977	 0.013562726	 0.723088688
159	 55632	 14244	 1236079	 8	 19	 5	 3	 0.469952397	 0.009696472	 0.004881625	 0.004746165	 0.008378026	 0.001767607	 0.013399791	 0.723628618
160	 57184	 14632	 1293263	 8	 19	 5	 3	 0.469956811	 0.009579946	 0.004882115	 0.004746626	 0.008242592	 0.001759532	 0.013244068	 0.723338636
161	 58736	 15021	 1351999	 8	 19	 5	 3	 0.469961382	 0.009458667	 0.004882514	 0.004747002	 0.008101076	 0.001725677	 0.013080862	 0.723092004
162	 60416	 15446	 1412415	 8	 19	 5	 3	 0.469965750	 0.009339688	 0.004882913	 0.004747379	 0.007961591	 0.001716597	 0.012922966	 0.722720156
163	 62072	 15860	 1474487	 8	 19	 5	 3	 0.469970076	 0.009221013	 0.004883266	 0.004747714	 0.007821815	 0.001685382	 0.012764674	 0.722385307
164	 63848	 16313	 1538335	 8	 19	 5	 3	 0.469974146	 0.009116867	 0.004883580	 0.004748007	 0.007698566	 0.001660315	 0.012613927	 0.722762030
165	 65496	 16728	 1603831	 8	 19	 5	 3	 0.469978011	 0.009010462	 0.004883926	 0.004748331	 0.007572033	 0.001613166	 0.012469127	 0.722621721
166	 67168	 17150	 1670999	 8	 19	 5	 3	 0.469981628	 0.008907590	 0.004884161	 0.004748552	 0.007449170	 0.001594781	 0.012332043	 0.722312618
167	 68912	 17588	 1739911	 8	 19	 5	 3	 0.469985363	 0.008808173	 0.004884484	 0.004748856	 0.007329784	 0.001605909	 0.012188864	 0.722641007
168	 70776	 18055	 1810687	 8	 19	 5	 3	 0.469989211	 0.008701181	 0.004884809	 0.004749165	 0.007200639	 0.001527744	 0.012039561	 0.722715840
169	 72552	 18509	 1883239	 8	 19	 5	 3	 0.469992500	 0.008602096	 0.004885051	 0.004749396	 0.007080418	 0.001534646	 0.011910482	 0.722229014
170	 74496	 18995	 1957735	 8	 19	 5	 3	 0.469995807	 0.008501429	 0.004885240	 0.004749575	 0.006957638	 0.001480169	 0.011779266	 0.721728265
171	 76464	 19493	 2034199	 8	 19	 5	 3	 0.469998798	 0.008411643	 0.004885471	 0.004749792	 0.006847476	 0.001471893	 0.011659320	 0.721452322
172	 78536	 20018	 2112735	 8	 19	 5	 3	 0.470001904	 0.008322357	 0.004885674	 0.004749986	 0.006737344	 0.001420095	 0.011533429	 0.721585619
173	 80520	 20520	 2193255	 8	 19	 5	 3	 0.470004840	 0.008234806	 0.004885924	 0.004750227	 0.006628709	 0.001381482	 0.011413145	 0.721519448
174	 82592	 21043	 2275847	 8	 19	 5	 3	 0.470007584	 0.008158649	 0.004886151	 0.004750444	 0.006533689	 0.001368251	 0.011299581	 0.722031170
175	 84592	 21548	 2360439	 8	 19	 5	 3	 0.470010226	 0.008082431	 0.004886398	 0.004750679	 0.006438075	 0.001337705	 0.011189161	 0.722344724
176	 86744	 22093	 2447183	 8	 19	 5	 3	 0.470012700	 0.008003025	 0.004886608	 0.004750879	 0.006337940	 0.001342522	 0.011084722	 0.721987015
177	 89112	 22694	 2536295	 8	 19	 5	 3	 0.470015101	 0.007922239	 0.004886771	 0.004751033	 0.006235490	 0.001314052	 0.010982470	 0.721353114
178	 91736	 23367	 2628031	 8	 19	 5	 3	 0.470017485	 0.007844925	 0.004886974	 0.004751225	 0.006136801	 0.001299180	 0.010879962	 0.721043427
179	 94520	 24068	 2722551	 8	 19	 5	 3	 0.470019840	 0.007771168	 0.004887168	 0.004751407	 0.006042073	 0.001261216	 0.010777711	 0.721040695
180	 97400	 24797	 2819951	 8	 19	 5	 3	 0.470022011	 0.007701369	 0.004887373	 0.004751601	 0.005951863	 0.001263599	 0.010682615	 0.720925444
181	 100656	 25625	 2920607	 8	 19	 5	 3	 0.470024159	 0.007628023	 0.004887544	 0.004751761	 0.005856505	 0.001230060	 0.010587682	 0.720462070
182	 104064	 26490	 3024671	 8	 19	 5	 3	 0.470026212	 0.007563605	 0.004887735	 0.004751942	 0.005772189	 0.001239684	 0.010496183	 0.720605290
183	 107728	 27420	 3132399	 8	 19	 5	 3	 0.470028316	 0.007498142	 0.004887927	 0.004752125	 0.005685974	 0.001200957	 0.010401530	 0.720869133
184	 111640	 28406	 3244039	 8	 19	 5	 3	 0.470030274	 0.007437843	 0.004888094	 0.004752284	 0.005606072	 0.001186224	 0.010312682	 0.721232628
185	 115592	 29408	 3359631	 8	 19	 5	 3	 0.470032140	 0.007375154	 0.004888259	 0.004752439	 0.005522484	 0.001175295	 0.010227248	 0.721127929
186	 120008	 30524	 3479639	 8	 19	 5	 3	 0.470033979	 0.007314707	 0.004888440	 0.004752609	 0.005441332	 0.001168387	 0.010142394	 0.721201279
187	 124712	 31713	 3604351	 8	 19	 5	 3	 0.470035774	 0.007255704	 0.004888629	 0.004752785	 0.005361581	 0.001137969	 0.010058845	 0.721325780
188	 129536	 32927	 3733887	 8	 19	 5	 3	 0.470037539	 0.007200130	 0.004888859	 0.004753002	 0.005285918	 0.001118796	 0.009976046	 0.721741858
189	 134528	 34188	 3868415	 8	 19	 5	 3	 0.470039238	 0.007145446	 0.004889098	 0.004753226	 0.005210962	 0.001120705	 0.009895648	 0.722079675
190	 140152	 35603	 4008567	 8	 19	 5	 3	 0.470040944	 0.007095470	 0.004889366	 0.004753477	 0.005141965	 0.001092618	 0.009814277	 0.722974310
191	 145896	 37051	 4154463	 8	 19	 5	 3	 0.470042580	 0.007043395	 0.004889615	 0.004753711	 0.005069622	 0.001071454	 0.009735629	 0.723465807
192	 151536	 38468	 4305999	 8	 19	 5	 3	 0.470044196	 0.006990972	 0.004889891	 0.004753969	 0.004996263	 0.001060589	 0.009657302	 0.723905213
193	 157648	 39999	 4463647	 8	 19	 5	 3	 0.470045808	 0.006940296	 0.004890208	 0.004754265	 0.004924793	 0.001039711	 0.009578521	 0.724568701
194	 163784	 41540	 4627431	 8	 19	 5	 3	 0.470047417	 0.006889095	 0.004890569	 0.004754603	 0.004852006	 0.001031142	 0.009499232	 0.725226479
195	 266149	 41540	 4893580	 13	 40	 4	 4	 0.470072102	 0.006081223	 0.003663196	 0.003479337	 0.004854098	 0.001030978	 0.008187077	 0.742783173
196	 276562	 43149	 5170142	 13	 40	 4	 4	 0.470073709	 0.006026313	 0.003663439	 0.003479529	 0.004784941	 0.001011903	 0.008094274	 0.744515622
197	 286845	 44743	 5456987	 13	 40	 4	 4	 0.470075243	 0.005970845	 0.003663648	 0.003479698	 0.004714729	 0.001023037	 0.008004698	 0.745917532
198	 297271	 46367	 5754258	 13	 40	 4	 4	 0.470076796	 0.005915480	 0.003663832	 0.003479850	 0.004644270	 0.000988274	 0.007913003	 0.747564537
199	 307593	 47965	 6061851	 13	 40	 4	 4	 0.470078241	 0.005860154	 0.003664026	 0.003480017	 0.004573436	 0.000979361	 0.007826690	 0.748739783
200	 318292	 49618	 6380143	 13	 40	 4	 4	 0.470079645	 0.005803057	 0.003664270	 0.003480244	 0.004499845	 0.000960561	 0.007741878	 0.749567106
201	 329069	 51280	 6709212	 13	 40	 4	 4	 0.470080989	 0.005747805	 0.003664524	 0.003480483	 0.004428152	 0.000939257	 0.007659847	 0.750381140
202	 339443	 52880	 7048655	 13	 40	 4	 4	 0.470082266	 0.005691994	 0.003664726	 0.003480673	 0.004355293	 0.000929042	 0.007581078	 0.750815909
203	 349934	 54497	 7398589	 13	 40	 4	 4	 0.470083504	 0.005640650	 0.003664934	 0.003480869	 0.004287795	 0.000906533	 0.007503894	 0.751696357
204	 360035	 56053	 7758624	 13	 40	 4	 4	 0.470084668	 0.005586894	 0.003665125	 0.003481053	 0.004216663	 0.000901658	 0.007430630	 0.751873495
205	 370630	 57695	 8129254	 13	 40	 4	 4	 0.470085842	 0.005533692	 0.003665288	 0.003481206	 0.004145770	 0.000882134	 0.007355971	 0.752272100
206	 381043	 59308	 8510297	 13	 40	 4	 4	 0.470086945	 0.005483582	 0.003665437	 0.003481346	 0.004078510	 0.000866556	 0.007285192	 0.752702527
207	 391625	 60941	 8901922	 13	 40	 4	 4	 0.470088011	 0.005435629	 0.003665569	 0.003481472	 0.004013684	 0.000860105	 0.007216075	 0.753266637
208	 402480	 62620	 9304402	 13	 40	 4	 4	 0.470089070	 0.005388008	 0.003665713	 0.003481612	 0.003948820	 0.000846377	 0.007146720	 0.753913445
209	 413517	 64319	 9717919	 13	 40	 4	 4	 0.470090094	 0.005340876	 0.003665841	 0.003481735	 0.003884144	 0.000835816	 0.007079088	 0.754458238
210	 424255	 65980	 10142174	 13	 40	 4	 4	 0.470091106	 0.005292928	 0.003665957	 0.003481847	 0.003817833	 0.000814234	 0.007011529	 0.754889290
211	 435383	 67697	 10577557	 13	 40	 4	 4	 0.470092047	 0.005249036	 0.003666044	 0.003481930	 0.003756660	 0.000811560	 0.006948162	 0.755456738
212	 447057	 69501	 11024614	 13	 40	 4	 4	 0.470092983	 0.005204061	 0.003666114	 0.003481996	 0.003693489	 0.000792829	 0.006884557	 0.755903544
213	 458445	 71261	 11483059	 13	 40	 4	 4	 0.470093864	 0.005161969	 0.003666180	 0.003482059	 0.003633875	 0.000775512	 0.006824145	 0.756427258
214	 599505	 71261	 12082564	 17	 63	 7	 5	 0.470106926	 0.004523487	 0.002692322	 0.002576811	 0.003635015	 0.000775694	 0.005855561	 0.772511246


==> data/lshaped/criterionC/varth1_thX0.2_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.027297561	 0.164670862	 0.712975297
2	 36	 102	 103	 1	 1	 1	 0	 0.441561701	 0.116003378	 0.059855775	 0.059855775	 0.099368355	 0.028966906	 0.161425132	 0.718620306
3	 38	 106	 141	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.022006083	 0.157682191	 0.730264327
4	 39	 108	 180	 1	 1	 1	 0	 0.443560749	 0.114446530	 0.061871892	 0.061871892	 0.096280202	 0.020832729	 0.155848233	 0.734346023
5	 40	 110	 220	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.019715042	 0.154334959	 0.733454406
6	 41	 112	 261	 1	 1	 1	 0	 0.444581986	 0.111999542	 0.061743521	 0.061743521	 0.093443218	 0.020698406	 0.152910652	 0.732450881
7	 42	 114	 303	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.019627987	 0.151321209	 0.733471012
8	 43	 116	 346	 1	 1	 1	 0	 0.445611060	 0.109974766	 0.062549197	 0.062549197	 0.090454669	 0.019631348	 0.149885266	 0.733726328
9	 44	 118	 390	 1	 1	 1	 0	 0.446096268	 0.109260432	 0.063163435	 0.063163435	 0.089152804	 0.019365579	 0.148434934	 0.736083003
10	 45	 120	 435	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.019367088	 0.147010149	 0.738512156
11	 46	 122	 481	 1	 1	 1	 0	 0.447038966	 0.107557656	 0.063848240	 0.063848240	 0.086556638	 0.022629709	 0.145571194	 0.738866350
12	 48	 126	 529	 1	 1	 1	 0	 0.447659704	 0.105826493	 0.063645195	 0.063645195	 0.084549015	 0.022670643	 0.143650961	 0.736691857
13	 50	 130	 579	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.021020133	 0.141697550	 0.734246494
14	 52	 134	 631	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.021764284	 0.139927543	 0.735001853
15	 54	 138	 685	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.017221644	 0.138001112	 0.735890848
16	 58	 146	 743	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.020745477	 0.136682244	 0.741058589
17	 62	 156	 805	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.016839670	 0.134287609	 0.748593808
18	 64	 160	 869	 1	 1	 1	 0	 0.450935065	 0.099856653	 0.065731174	 0.065731174	 0.075171563	 0.015073605	 0.133012693	 0.750730257
19	 66	 164	 935	 1	 1	 1	 0	 0.451231487	 0.099215590	 0.066266326	 0.066266326	 0.073841095	 0.014961322	 0.132003616	 0.751612667
20	 68	 168	 1003	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.016398560	 0.131043296	 0.757258510
21	 71	 174	 1074	 1	 1	 1	 0	 0.451828836	 0.098378675	 0.066861726	 0.066861726	 0.072165597	 0.019079552	 0.129944267	 0.757083618
22	 77	 186	 1151	 1	 1	 1	 0	 0.452367364	 0.098188479	 0.068120975	 0.068120975	 0.070714285	 0.018064997	 0.128056931	 0.766756459
23	 82	 196	 1233	 1	 1	 1	 0	 0.452864121	 0.096991998	 0.068200868	 0.068200868	 0.068964406	 0.016156828	 0.126288945	 0.768016532
24	 86	 204	 1319	 1	 1	 1	 0	 0.453223229	 0.096326160	 0.068285182	 0.068285182	 0.067940144	 0.014100180	 0.124994057	 0.770645920
25	 172	 204	 1491	 2	 3	 3	 1	 0.458566680	 0.074711471	 0.022131304	 0.022131304	 0.071358317	 0.015969314	 0.103689002	 0.720534191
26	 178	 210	 1669	 2	 3	 3	 1	 0.458975902	 0.073668386	 0.022633031	 0.022633031	 0.070105470	 0.016789297	 0.101862312	 0.723215334
27	 184	 216	 1853	 2	 3	 3	 1	 0.459471208	 0.072519586	 0.023185276	 0.023185276	 0.068713414	 0.014367138	 0.099604310	 0.728076783
28	 188	 220	 2041	 2	 3	 3	 1	 0.459775489	 0.071517540	 0.023370186	 0.023370186	 0.067591367	 0.015654051	 0.098190171	 0.728357426
29	 196	 228	 2237	 2	 3	 3	 1	 0.460171247	 0.070029315	 0.023422730	 0.023422730	 0.065996066	 0.014549966	 0.096318395	 0.727060648
30	 202	 235	 2439	 2	 3	 3	 1	 0.460463982	 0.068970935	 0.023524777	 0.023524777	 0.064834981	 0.014551665	 0.094909067	 0.726705440
31	 208	 242	 2647	 2	 3	 3	 1	 0.460766115	 0.067947134	 0.023570675	 0.023570675	 0.063727829	 0.015305358	 0.093431240	 0.727242124
32	 216	 250	 2863	 2	 3	 3	 1	 0.461131465	 0.067018958	 0.023857402	 0.023857402	 0.062628788	 0.013566530	 0.091611036	 0.731559872
33	 220	 255	 3083	 2	 3	 3	 1	 0.461376578	 0.065853131	 0.023870035	 0.023870035	 0.061374720	 0.015727215	 0.090368482	 0.728717908
34	 230	 266	 3313	 2	 3	 3	 1	 0.461731362	 0.064470956	 0.024041152	 0.024041152	 0.059820792	 0.013494216	 0.088537894	 0.728173585
35	 238	 274	 3551	 2	 3	 3	 1	 0.461972828	 0.063298744	 0.024019759	 0.024019759	 0.058564342	 0.013681463	 0.087269215	 0.725327293
36	 246	 282	 3797	 2	 3	 3	 1	 0.462244336	 0.062304660	 0.024128302	 0.024128302	 0.057442978	 0.012055637	 0.085819478	 0.725996718
37	 250	 287	 4047	 2	 3	 3	 1	 0.462426896	 0.061366701	 0.024135021	 0.024135021	 0.056421386	 0.011301801	 0.084830275	 0.723405661
38	 254	 292	 4301	 2	 3	 3	 1	 0.462592113	 0.060698228	 0.024190760	 0.024190760	 0.055669399	 0.012977356	 0.083924649	 0.723246732
39	 260	 299	 4561	 2	 3	 3	 1	 0.462810034	 0.059740765	 0.024242397	 0.024242397	 0.054600964	 0.012949946	 0.082714459	 0.722252993
40	 266	 306	 4827	 2	 3	 3	 1	 0.463009239	 0.058802566	 0.024299985	 0.024299985	 0.053546732	 0.013204041	 0.081592000	 0.720690338
41	 274	 317	 5101	 2	 3	 3	 1	 0.463243904	 0.058005819	 0.024297605	 0.024297605	 0.052671638	 0.013541761	 0.080248956	 0.722823343
42	 286	 330	 5387	 2	 3	 3	 1	 0.463507376	 0.057253944	 0.024380193	 0.024380193	 0.051803671	 0.010612361	 0.078712909	 0.727376798
43	 290	 334	 5677	 2	 3	 3	 1	 0.463647998	 0.056679102	 0.024385269	 0.024385269	 0.051165215	 0.011029803	 0.077880316	 0.727771847
44	 296	 340	 5973	 2	 3	 3	 1	 0.463822011	 0.055756567	 0.024445333	 0.024445333	 0.050112079	 0.012979712	 0.076837178	 0.725645698
45	 308	 352	 6281	 2	 3	 3	 1	 0.464032343	 0.054747762	 0.024475476	 0.024475476	 0.048972120	 0.012570023	 0.075556563	 0.724593077
46	 322	 366	 6603	 2	 3	 3	 1	 0.464252816	 0.053750308	 0.024507162	 0.024507162	 0.047838213	 0.010045940	 0.074189837	 0.724496920
47	 332	 378	 6935	 2	 3	 3	 1	 0.464386346	 0.053123652	 0.024559178	 0.024559178	 0.047105936	 0.010801219	 0.073349375	 0.724255014
48	 352	 399	 7287	 2	 3	 3	 1	 0.464543006	 0.052551965	 0.024573785	 0.024573785	 0.046452536	 0.009853428	 0.072350571	 0.726351772
49	 362	 411	 7649	 2	 3	 3	 1	 0.464675185	 0.051960845	 0.024599655	 0.024599655	 0.045768836	 0.009898528	 0.071496729	 0.726758350
50	 378	 429	 8027	 2	 3	 3	 1	 0.464813635	 0.051488039	 0.024622424	 0.024622424	 0.045218961	 0.010213520	 0.070591033	 0.729384973
51	 392	 445	 8419	 2	 3	 3	 1	 0.464955275	 0.050962381	 0.024647699	 0.024647699	 0.044605551	 0.010641081	 0.069652006	 0.731671402
52	 406	 460	 8825	 2	 3	 3	 1	 0.465107111	 0.050300798	 0.024644343	 0.024644343	 0.043850047	 0.009249225	 0.068630785	 0.732918874
53	 418	 472	 9243	 2	 3	 3	 1	 0.465219003	 0.049785579	 0.024674577	 0.024674577	 0.043240827	 0.009416045	 0.067868175	 0.733562955
54	 434	 488	 9677	 2	 3	 3	 1	 0.465355777	 0.049059904	 0.024685576	 0.024685576	 0.042396893	 0.009215705	 0.066923911	 0.733069883
55	 450	 506	 10127	 2	 3	 3	 1	 0.465469735	 0.048514734	 0.024707872	 0.024707872	 0.041751652	 0.009073533	 0.066126663	 0.733663726
56	 474	 530	 10601	 2	 3	 3	 1	 0.465566359	 0.048136366	 0.024741489	 0.024741489	 0.041291264	 0.008937288	 0.065442915	 0.735547398
57	 494	 552	 11095	 2	 3	 3	 1	 0.465678813	 0.047659834	 0.024766897	 0.024766897	 0.040719290	 0.008885116	 0.064637855	 0.737336255
58	 514	 575	 11609	 2	 3	 3	 1	 0.465791543	 0.047224973	 0.024824737	 0.024824737	 0.040173754	 0.008644096	 0.063820433	 0.739966348
59	 538	 600	 12147	 2	 3	 3	 1	 0.465896854	 0.046831590	 0.024874245	 0.024874245	 0.039679589	 0.009580504	 0.063047057	 0.742803749
60	 576	 640	 12723	 2	 3	 3	 1	 0.466018059	 0.046332919	 0.024946381	 0.024946381	 0.039043788	 0.008887260	 0.062144816	 0.745563692
61	 604	 669	 13327	 2	 3	 3	 1	 0.466130583	 0.045904213	 0.025015337	 0.025015337	 0.038489345	 0.008932248	 0.061295096	 0.748905142
62	 636	 703	 13963	 2	 3	 3	 1	 0.466257187	 0.045453558	 0.025147534	 0.025147534	 0.037863273	 0.009044603	 0.060324495	 0.753484264
63	 664	 732	 14627	 2	 3	 3	 1	 0.466373555	 0.045037612	 0.025202955	 0.025202955	 0.037325562	 0.009042560	 0.059418149	 0.757977372
64	 696	 768	 15323	 2	 3	 3	 1	 0.466476867	 0.044504341	 0.025216983	 0.025216983	 0.036670699	 0.007803076	 0.058601553	 0.759439614
65	 714	 789	 16037	 2	 3	 3	 1	 0.466549353	 0.044039624	 0.025230390	 0.025230390	 0.036095927	 0.008190737	 0.058021637	 0.759020714
66	 740	 817	 16777	 2	 3	 3	 1	 0.466632452	 0.043633828	 0.025260191	 0.025260191	 0.035578556	 0.007553469	 0.057349493	 0.760840688
67	 764	 842	 17541	 2	 3	 3	 1	 0.466721365	 0.043186302	 0.025305015	 0.025305015	 0.034995898	 0.007746519	 0.056621346	 0.762721230
68	 788	 866	 18329	 2	 3	 3	 1	 0.466812210	 0.042651718	 0.025322966	 0.025322966	 0.034320787	 0.007510953	 0.055867434	 0.763445086
69	 816	 894	 19145	 2	 3	 3	 1	 0.466889941	 0.042246805	 0.025375304	 0.025375304	 0.033777011	 0.007408274	 0.055214061	 0.765145768
70	 842	 920	 19987	 2	 3	 3	 1	 0.466970788	 0.041793648	 0.025415778	 0.025415778	 0.033177512	 0.007365873	 0.054526075	 0.766489222
71	 866	 944	 20853	 2	 3	 3	 1	 0.467046031	 0.041376092	 0.025433439	 0.025433439	 0.032636195	 0.006773788	 0.053877773	 0.767962185
72	 886	 964	 21739	 2	 3	 3	 1	 0.467106642	 0.040972797	 0.025452659	 0.025452659	 0.032108133	 0.007116307	 0.053349736	 0.768003740
73	 914	 992	 22653	 2	 3	 3	 1	 0.467182656	 0.040533691	 0.025476285	 0.025476285	 0.031526798	 0.006940523	 0.052679930	 0.769433278
74	 940	 1020	 23593	 2	 3	 3	 1	 0.467248475	 0.040086295	 0.025479379	 0.025479379	 0.030946927	 0.006587269	 0.052092921	 0.769515222
75	 966	 1046	 24559	 2	 3	 3	 1	 0.467313027	 0.039734880	 0.025502545	 0.025502545	 0.030470984	 0.006832895	 0.051510624	 0.771391941
76	 996	 1076	 25555	 2	 3	 3	 1	 0.467381807	 0.039323158	 0.025520133	 0.025520133	 0.029917113	 0.006209871	 0.050882765	 0.772818828
77	 1016	 1098	 26571	 2	 3	 3	 1	 0.467435423	 0.038955316	 0.025529741	 0.025529741	 0.029423612	 0.006921172	 0.050387849	 0.773109333
78	 1048	 1132	 27619	 2	 3	 3	 1	 0.467496409	 0.038524527	 0.025538545	 0.025538545	 0.028843056	 0.006672765	 0.049818843	 0.773292278
79	 1084	 1170	 28703	 2	 3	 3	 1	 0.467552349	 0.038142857	 0.025547055	 0.025547055	 0.028323586	 0.006075657	 0.049291079	 0.773828820
80	 1110	 1200	 29813	 2	 3	 3	 1	 0.467600323	 0.037816380	 0.025549445	 0.025549445	 0.027880180	 0.005905239	 0.048833875	 0.774388258
81	 1136	 1226	 30949	 2	 3	 3	 1	 0.467650383	 0.037580972	 0.025561274	 0.025561274	 0.027549061	 0.005954244	 0.048352138	 0.777234968
82	 1160	 1250	 32109	 2	 3	 3	 1	 0.467699177	 0.037219112	 0.025567226	 0.025567226	 0.027047722	 0.006604225	 0.047877860	 0.777376274
83	 1202	 1294	 33311	 2	 3	 3	 1	 0.467765251	 0.036755481	 0.025578395	 0.025578395	 0.026395285	 0.005674032	 0.047227950	 0.778256956
84	 1236	 1328	 34547	 2	 3	 3	 1	 0.467807575	 0.036502133	 0.025583838	 0.025583838	 0.026035993	 0.005494276	 0.046806864	 0.779845718
85	 1262	 1356	 35809	 2	 3	 3	 1	 0.467847217	 0.036195474	 0.025587877	 0.025587877	 0.025600251	 0.005299899	 0.046408954	 0.779924350
86	 1294	 1389	 37103	 2	 3	 3	 1	 0.467885440	 0.035954194	 0.025592246	 0.025592246	 0.025253535	 0.005102708	 0.046021998	 0.781239321
87	 3235	 1389	 40338	 5	 9	 5	 2	 0.468630066	 0.027224019	 0.009746012	 0.009727214	 0.025419726	 0.005321478	 0.037691783	 0.722279943
88	 3325	 1428	 43663	 5	 9	 5	 2	 0.468670942	 0.026810156	 0.009749479	 0.009730650	 0.024974630	 0.005608005	 0.037180072	 0.721089414
89	 3450	 1478	 47113	 5	 9	 5	 2	 0.468712752	 0.026422687	 0.009760146	 0.009741317	 0.024553980	 0.005448847	 0.036649222	 0.720961742
90	 3565	 1526	 50678	 5	 9	 5	 2	 0.468757818	 0.026035452	 0.009766813	 0.009747955	 0.024134087	 0.005294979	 0.036068236	 0.721838810
91	 3705	 1584	 54383	 5	 9	 5	 2	 0.468798939	 0.025679385	 0.009773857	 0.009754969	 0.023746632	 0.004999221	 0.035529762	 0.722757010
92	 3820	 1634	 58203	 5	 9	 5	 2	 0.468834752	 0.025351802	 0.009784298	 0.009765373	 0.023387633	 0.005104091	 0.035054033	 0.723220693
93	 3965	 1698	 62168	 5	 9	 5	 2	 0.468870251	 0.024981352	 0.009788107	 0.009769148	 0.022983927	 0.004835544	 0.034575970	 0.722506183
94	 4110	 1758	 66278	 5	 9	 5	 2	 0.468901003	 0.024677941	 0.009795412	 0.009776438	 0.022650622	 0.004614229	 0.034156384	 0.722498630
95	 4230	 1808	 70508	 5	 9	 5	 2	 0.468930244	 0.024374444	 0.009798528	 0.009779549	 0.022318207	 0.004718192	 0.033752567	 0.722150809
96	 4375	 1867	 74883	 5	 9	 5	 2	 0.468959411	 0.024057740	 0.009805238	 0.009786240	 0.021968890	 0.004649588	 0.033344873	 0.721482429
97	 4540	 1935	 79423	 5	 9	 5	 2	 0.468987613	 0.023741491	 0.009805975	 0.009786952	 0.021621777	 0.004705477	 0.032945843	 0.720621758
98	 4720	 2010	 84143	 5	 9	 5	 2	 0.469017692	 0.023424984	 0.009812941	 0.009793885	 0.021270545	 0.004521747	 0.032514823	 0.720440169
99	 4900	 2091	 89043	 5	 9	 5	 2	 0.469042429	 0.023173160	 0.009816167	 0.009797093	 0.020991384	 0.004489975	 0.032156022	 0.720647589
100	 5080	 2165	 94123	 5	 9	 5	 2	 0.469070974	 0.022924651	 0.009822752	 0.009803643	 0.020713599	 0.004383701	 0.031736907	 0.722334129
101	 5295	 2251	 99418	 5	 9	 5	 2	 0.469096798	 0.022670571	 0.009831818	 0.009812686	 0.020427680	 0.004317336	 0.031352889	 0.723077576
102	 5525	 2345	 104943	 5	 9	 5	 2	 0.469121956	 0.022431194	 0.009838309	 0.009819140	 0.020158525	 0.004204922	 0.030974183	 0.724190002
103	 5755	 2440	 110698	 5	 9	 5	 2	 0.469146651	 0.022180198	 0.009849062	 0.009829836	 0.019873529	 0.004157053	 0.030597872	 0.724893467
104	 6005	 2541	 116703	 5	 9	 5	 2	 0.469171982	 0.021925089	 0.009861434	 0.009842160	 0.019582177	 0.004268163	 0.030206969	 0.725828814
105	 6280	 2652	 122983	 5	 9	 5	 2	 0.469198682	 0.021656269	 0.009875674	 0.009856356	 0.019273429	 0.004206553	 0.029789365	 0.726979895
106	 6550	 2761	 129533	 5	 9	 5	 2	 0.469225025	 0.021429228	 0.009892377	 0.009872995	 0.019009280	 0.004339418	 0.029371509	 0.729592361
107	 6830	 2876	 136363	 5	 9	 5	 2	 0.469253928	 0.021221391	 0.009915358	 0.009895887	 0.018762545	 0.003996455	 0.028906063	 0.734150154
108	 7075	 2977	 143438	 5	 9	 5	 2	 0.469278641	 0.020963766	 0.009929521	 0.009910006	 0.018463047	 0.003962663	 0.028502038	 0.735518137
109	 7315	 3076	 150753	 5	 9	 5	 2	 0.469302225	 0.020730326	 0.009939333	 0.009919780	 0.018192198	 0.003840308	 0.028111048	 0.737444079
110	 7540	 3167	 158293	 5	 9	 5	 2	 0.469323556	 0.020495146	 0.009946826	 0.009927212	 0.017919588	 0.003874708	 0.027752652	 0.738493221
111	 7795	 3271	 166088	 5	 9	 5	 2	 0.469346238	 0.020248594	 0.009952101	 0.009932456	 0.017634094	 0.003870683	 0.027366365	 0.739908076
112	 8055	 3379	 174143	 5	 9	 5	 2	 0.469367778	 0.020008130	 0.009954684	 0.009935015	 0.017355965	 0.003851701	 0.026994421	 0.741194981
113	 8295	 3480	 182438	 5	 9	 5	 2	 0.469389248	 0.019736517	 0.009957664	 0.009937969	 0.017040393	 0.003717656	 0.026618483	 0.741459116
114	 8550	 3584	 190988	 5	 9	 5	 2	 0.469408033	 0.019501267	 0.009959600	 0.009939887	 0.016766209	 0.003604616	 0.026285125	 0.741912665
115	 8835	 3698	 199823	 5	 9	 5	 2	 0.469425745	 0.019289079	 0.009962129	 0.009942404	 0.016517402	 0.003537503	 0.025966886	 0.742833744
116	 9080	 3798	 208903	 5	 9	 5	 2	 0.469442473	 0.019029366	 0.009963749	 0.009944019	 0.016212356	 0.003578827	 0.025662697	 0.741518574
117	 9350	 3908	 218253	 5	 9	 5	 2	 0.469459546	 0.018790997	 0.009965061	 0.009945323	 0.015931074	 0.003448986	 0.025348455	 0.741307374
118	 9590	 4008	 227843	 5	 9	 5	 2	 0.469476599	 0.018552348	 0.009965475	 0.009945726	 0.015648607	 0.003422689	 0.025030623	 0.741186016
119	 9865	 4118	 237708	 5	 9	 5	 2	 0.469492645	 0.018346292	 0.009966728	 0.009946968	 0.015402946	 0.003376841	 0.024727831	 0.741928881
120	 10135	 4226	 247843	 5	 9	 5	 2	 0.469508860	 0.018132447	 0.009970720	 0.009950949	 0.015144979	 0.003284054	 0.024418019	 0.742584684
121	 10410	 4338	 258253	 5	 9	 5	 2	 0.469524743	 0.017917128	 0.009975353	 0.009955575	 0.014883407	 0.003221466	 0.024110691	 0.743119625
122	 10670	 4442	 268923	 5	 9	 5	 2	 0.469539927	 0.017693100	 0.009977783	 0.009957999	 0.014611284	 0.003140622	 0.023813148	 0.742997109
123	 10980	 4566	 279903	 5	 9	 5	 2	 0.469554415	 0.017464303	 0.009979643	 0.009959856	 0.014332083	 0.003084362	 0.023525744	 0.742348582
124	 11295	 4698	 291198	 5	 9	 5	 2	 0.469567833	 0.017270666	 0.009981417	 0.009961625	 0.014094226	 0.002935711	 0.023256393	 0.742620121
125	 11575	 4811	 302773	 5	 9	 5	 2	 0.469580266	 0.017100785	 0.009983315	 0.009963511	 0.013884174	 0.002929353	 0.023003992	 0.743383377
126	 11855	 4928	 314628	 5	 9	 5	 2	 0.469592178	 0.016892178	 0.009984621	 0.009964812	 0.013625455	 0.002949105	 0.022759528	 0.742202477
127	 12150	 5048	 326778	 5	 9	 5	 2	 0.469604458	 0.016693913	 0.009985616	 0.009965801	 0.013378124	 0.002850232	 0.022504726	 0.741795882
128	 12475	 5184	 339253	 5	 9	 5	 2	 0.469615575	 0.016564841	 0.009987582	 0.009967759	 0.013215225	 0.002847663	 0.022271541	 0.743767191
129	 12785	 5308	 352038	 5	 9	 5	 2	 0.469626597	 0.016399313	 0.009989814	 0.009969987	 0.013005426	 0.002776246	 0.022037905	 0.744141199
130	 13105	 5438	 365143	 5	 9	 5	 2	 0.469637555	 0.016245941	 0.009990976	 0.009971144	 0.012810581	 0.002703342	 0.021803129	 0.745119713
131	 13465	 5585	 378608	 5	 9	 5	 2	 0.469647675	 0.016091120	 0.009992513	 0.009972673	 0.012612447	 0.002640576	 0.021584046	 0.745509884
132	 13835	 5739	 392443	 5	 9	 5	 2	 0.469657048	 0.015940981	 0.009994009	 0.009974162	 0.012419124	 0.002673506	 0.021379116	 0.745633296
133	 14245	 5906	 406688	 5	 9	 5	 2	 0.469666573	 0.015777394	 0.009995367	 0.009975515	 0.012207325	 0.002589340	 0.021168832	 0.745312432
134	 14680	 6085	 421368	 5	 9	 5	 2	 0.469675829	 0.015628118	 0.009996644	 0.009976782	 0.012012709	 0.002572398	 0.020962475	 0.745528268
135	 15180	 6287	 436548	 5	 9	 5	 2	 0.469684902	 0.015475111	 0.009998074	 0.009978204	 0.011811756	 0.002454321	 0.020758196	 0.745494041
136	 15710	 6506	 452258	 5	 9	 5	 2	 0.469692841	 0.015347435	 0.009999271	 0.009979394	 0.011642952	 0.002433009	 0.020577778	 0.745825658
137	 16235	 6730	 468493	 5	 9	 5	 2	 0.469700828	 0.015221004	 0.010000774	 0.009980888	 0.011474471	 0.002375272	 0.020394648	 0.746323451
138	 16760	 6948	 485253	 5	 9	 5	 2	 0.469708715	 0.015091249	 0.010001917	 0.009982026	 0.011300773	 0.002414605	 0.020212189	 0.746640995
139	 17385	 7198	 502638	 5	 9	 5	 2	 0.469716639	 0.014973475	 0.010003479	 0.009983579	 0.011141605	 0.002402074	 0.020027200	 0.747656943
140	 18020	 7458	 520658	 5	 9	 5	 2	 0.469724582	 0.014848511	 0.010004912	 0.009985005	 0.010971782	 0.002326499	 0.019840031	 0.748411666
141	 18725	 7744	 539383	 5	 9	 5	 2	 0.469731793	 0.014734781	 0.010006406	 0.009986492	 0.010815989	 0.002277842	 0.019668560	 0.749154011
142	 19435	 8031	 558818	 5	 9	 5	 2	 0.469738795	 0.014629771	 0.010008026	 0.009988102	 0.010670971	 0.002339015	 0.019500624	 0.750220682
143	 20220	 8364	 579038	 5	 9	 5	 2	 0.469746311	 0.014507706	 0.010009699	 0.009989765	 0.010501403	 0.002241951	 0.019318718	 0.750966310
144	 21045	 8696	 600083	 5	 9	 5	 2	 0.469752926	 0.014404844	 0.010011667	 0.009991723	 0.010356933	 0.002210259	 0.019157185	 0.751929045
145	 21880	 9030	 621963	 5	 9	 5	 2	 0.469759618	 0.014296121	 0.010013360	 0.009993408	 0.010203514	 0.002180309	 0.018992385	 0.752729095
146	 22825	 9414	 644788	 5	 9	 5	 2	 0.469766091	 0.014198701	 0.010015072	 0.009995110	 0.010064862	 0.002130674	 0.018831606	 0.753982500
147	 23730	 9779	 668518	 5	 9	 5	 2	 0.469772443	 0.014099924	 0.010017430	 0.009997455	 0.009922649	 0.002111531	 0.018672469	 0.755118328
148	 47460	 9779	 715978	 10	 23	 7	 3	 0.469895118	 0.010858854	 0.004355780	 0.004323923	 0.009946954	 0.002111309	 0.015277033	 0.710796005
149	 49450	 10179	 765428	 10	 23	 7	 3	 0.469901768	 0.010727195	 0.004357264	 0.004325372	 0.009802395	 0.002125216	 0.015071111	 0.711771982
150	 51550	 10607	 816978	 10	 23	 7	 3	 0.469908791	 0.010584681	 0.004358811	 0.004326876	 0.009645529	 0.002037379	 0.014850523	 0.712748025
151	 53560	 11010	 870538	 10	 23	 7	 3	 0.469915068	 0.010446316	 0.004360118	 0.004328148	 0.009492886	 0.002057419	 0.014650556	 0.713032054
152	 55590	 11418	 926128	 10	 23	 7	 3	 0.469921478	 0.010319217	 0.004361122	 0.004329132	 0.009352371	 0.002026314	 0.014443466	 0.714455727
153	 57580	 11824	 983708	 10	 23	 7	 3	 0.469927688	 0.010191995	 0.004362147	 0.004330134	 0.009211321	 0.001951096	 0.014239989	 0.715730528
154	 59480	 12213	 1043188	 10	 23	 7	 3	 0.469933314	 0.010065905	 0.004362925	 0.004330896	 0.009071236	 0.001947495	 0.014053124	 0.716275242
155	 61590	 12640	 1104778	 10	 23	 7	 3	 0.469938844	 0.009939170	 0.004363596	 0.004331557	 0.008930068	 0.001915700	 0.013866951	 0.716752356
156	 63540	 13036	 1168318	 10	 23	 7	 3	 0.469944232	 0.009808066	 0.004364362	 0.004332302	 0.008783536	 0.001891864	 0.013683138	 0.716799460
157	 65730	 13474	 1234048	 10	 23	 7	 3	 0.469949426	 0.009687012	 0.004364987	 0.004332912	 0.008647838	 0.001840994	 0.013503576	 0.717366460
158	 67680	 13871	 1301728	 10	 23	 7	 3	 0.469954189	 0.009559909	 0.004365487	 0.004333400	 0.008504963	 0.001841885	 0.013336765	 0.716808729
159	 69710	 14278	 1371438	 10	 23	 7	 3	 0.469959010	 0.009434323	 0.004365927	 0.004333828	 0.008363321	 0.001771651	 0.013165801	 0.716578016
160	 71650	 14666	 1443088	 10	 23	 7	 3	 0.469963401	 0.009317318	 0.004366279	 0.004334171	 0.008230918	 0.001780196	 0.013008138	 0.716268354
161	 73690	 15076	 1516778	 10	 23	 7	 3	 0.469968072	 0.009189331	 0.004366585	 0.004334469	 0.008085588	 0.001716160	 0.012838240	 0.715778060
162	 75770	 15497	 1592548	 10	 23	 7	 3	 0.469972368	 0.009067970	 0.004366915	 0.004334794	 0.007947208	 0.001735328	 0.012680029	 0.715137917
163	 77890	 15921	 1670438	 10	 23	 7	 3	 0.469976716	 0.008947626	 0.004367182	 0.004335055	 0.007809465	 0.001657734	 0.012517808	 0.714791790
164	 79970	 16344	 1750408	 10	 23	 7	 3	 0.469980620	 0.008838150	 0.004367405	 0.004335274	 0.007683663	 0.001673965	 0.012370363	 0.714461712
165	 82120	 16779	 1832528	 10	 23	 7	 3	 0.469984627	 0.008727041	 0.004367664	 0.004335528	 0.007555446	 0.001614035	 0.012217183	 0.714325187
166	 84210	 17200	 1916738	 10	 23	 7	 3	 0.469988285	 0.008616937	 0.004367858	 0.004335718	 0.007427881	 0.001608649	 0.012075665	 0.713578685
167	 86520	 17664	 2003258	 10	 23	 7	 3	 0.469992110	 0.008513475	 0.004368127	 0.004335984	 0.007307443	 0.001571077	 0.011925875	 0.713865909
168	 88660	 18097	 2091918	 10	 23	 7	 3	 0.469995677	 0.008408844	 0.004368393	 0.004336246	 0.007185110	 0.001545835	 0.011784435	 0.713555131
169	 91080	 18587	 2182998	 10	 23	 7	 3	 0.469999130	 0.008301986	 0.004368576	 0.004336426	 0.007059640	 0.001500389	 0.011645933	 0.712865700
170	 93410	 19053	 2276408	 10	 23	 7	 3	 0.470002229	 0.008203266	 0.004368740	 0.004336587	 0.006943175	 0.001496343	 0.011520148	 0.712079912
171	 95970	 19572	 2372378	 10	 23	 7	 3	 0.470005410	 0.008110922	 0.004368961	 0.004336804	 0.006833683	 0.001448178	 0.011389646	 0.712131180
172	 98460	 20077	 2470838	 10	 23	 7	 3	 0.470008401	 0.008018670	 0.004369113	 0.004336954	 0.006723832	 0.001418776	 0.011265530	 0.711788081
173	 100960	 20582	 2571798	 10	 23	 7	 3	 0.470011296	 0.007932227	 0.004369322	 0.004337161	 0.006620366	 0.001373434	 0.011144111	 0.711786408
174	 103500	 21095	 2675298	 10	 23	 7	 3	 0.470013978	 0.007855588	 0.004369519	 0.004337355	 0.006528213	 0.001364486	 0.011030397	 0.712176419
175	 105960	 21593	 2781258	 10	 23	 7	 3	 0.470016572	 0.007774395	 0.004369705	 0.004337538	 0.006430155	 0.001332310	 0.010919310	 0.711985896
176	 108640	 22135	 2889898	 10	 23	 7	 3	 0.470018989	 0.007692512	 0.004369863	 0.004337694	 0.006330800	 0.001347399	 0.010814783	 0.711296003
177	 111670	 22752	 3001568	 10	 23	 7	 3	 0.470021425	 0.007609791	 0.004370023	 0.004337850	 0.006229914	 0.001308449	 0.010708383	 0.710638674
178	 114970	 23426	 3116538	 10	 23	 7	 3	 0.470023794	 0.007528173	 0.004370171	 0.004337995	 0.006129845	 0.001293594	 0.010603884	 0.709944890
179	 118370	 24114	 3234908	 10	 23	 7	 3	 0.470026101	 0.007451438	 0.004370336	 0.004338157	 0.006035237	 0.001269834	 0.010501156	 0.709582615
180	 122150	 24880	 3357058	 10	 23	 7	 3	 0.470028324	 0.007378092	 0.004370518	 0.004338337	 0.005944309	 0.001252763	 0.010401155	 0.709353161
181	 126220	 25706	 3483278	 10	 23	 7	 3	 0.470030442	 0.007303137	 0.004370652	 0.004338467	 0.005850915	 0.001238421	 0.010304992	 0.708698900
182	 130500	 26574	 3613778	 10	 23	 7	 3	 0.470032508	 0.007234741	 0.004370810	 0.004338622	 0.005765197	 0.001223955	 0.010210349	 0.708569395
183	 135040	 27496	 3748818	 10	 23	 7	 3	 0.470034556	 0.007169601	 0.004370982	 0.004338791	 0.005683106	 0.001203754	 0.010115627	 0.708764836
184	 139870	 28472	 3888688	 10	 23	 7	 3	 0.470036518	 0.007103814	 0.004371120	 0.004338927	 0.005599775	 0.001192622	 0.010024037	 0.708678005
185	 145080	 29526	 4033768	 10	 23	 7	 3	 0.470038397	 0.007040019	 0.004371270	 0.004339074	 0.005518502	 0.001169543	 0.009935548	 0.708568759
186	 150400	 30606	 4184168	 10	 23	 7	 3	 0.470040236	 0.006975650	 0.004371424	 0.004339224	 0.005436023	 0.001165459	 0.009848153	 0.708320596
187	 156370	 31809	 4340538	 10	 23	 7	 3	 0.470042020	 0.006914786	 0.004371578	 0.004339375	 0.005357571	 0.001142088	 0.009762618	 0.708292165
188	 162390	 33022	 4502928	 10	 23	 7	 3	 0.470043771	 0.006858266	 0.004371795	 0.004339589	 0.005284243	 0.001118423	 0.009677961	 0.708647857
189	 168790	 34313	 4671718	 10	 23	 7	 3	 0.470045475	 0.006800601	 0.004371987	 0.004339777	 0.005209021	 0.001111702	 0.009594838	 0.708777044
190	 175610	 35688	 4847328	 10	 23	 7	 3	 0.470047153	 0.006747874	 0.004372186	 0.004339972	 0.005139824	 0.001091028	 0.009512256	 0.709387321
191	 182780	 37134	 5030108	 10	 23	 7	 3	 0.470048784	 0.006692923	 0.004372385	 0.004340167	 0.005067294	 0.001072505	 0.009431327	 0.709648067
192	 189930	 38570	 5220038	 10	 23	 7	 3	 0.470050393	 0.006638040	 0.004372626	 0.004340403	 0.004994368	 0.001057296	 0.009350827	 0.709887938
193	 197510	 40088	 5417548	 10	 23	 7	 3	 0.470051993	 0.006585036	 0.004372890	 0.004340659	 0.004923467	 0.001038003	 0.009270038	 0.710356960
194	 205290	 41650	 5622838	 10	 23	 7	 3	 0.470053649	 0.006529855	 0.004373233	 0.004340993	 0.004849108	 0.001028575	 0.009185658	 0.710875049
195	 213170	 43235	 5836008	 10	 23	 7	 3	 0.470055240	 0.006478312	 0.004373587	 0.004341338	 0.004779149	 0.001016415	 0.009103908	 0.711596853
196	 221180	 44850	 6057188	 10	 23	 7	 3	 0.470056779	 0.006427256	 0.004373881	 0.004341625	 0.004709436	 0.001013572	 0.009024074	 0.712234449
197	 229180	 46473	 6286368	 10	 23	 7	 3	 0.470058285	 0.006376906	 0.004374118	 0.004341857	 0.004640261	 0.000992762	 0.008945306	 0.712877350
198	 237250	 48094	 6523618	 10	 23	 7	 3	 0.470059755	 0.006323766	 0.004374340	 0.004342075	 0.004566746	 0.000981030	 0.008867686	 0.713124787
199	 245620	 49773	 6769238	 10	 23	 7	 3	 0.470061164	 0.006270513	 0.004374545	 0.004342276	 0.004492515	 0.000959705	 0.008792694	 0.713150426
200	 253960	 51446	 7023198	 10	 23	 7	 3	 0.470062523	 0.006220455	 0.004374726	 0.004342452	 0.004422198	 0.000933942	 0.008719728	 0.713377164
201	 261850	 53027	 7285048	 10	 23	 7	 3	 0.470063771	 0.006169373	 0.004374860	 0.004342584	 0.004349915	 0.000929995	 0.008652215	 0.713039761
202	 445145	 53027	 7730193	 17	 49	 6	 4	 0.470085759	 0.005463280	 0.003303294	 0.003240246	 0.004351514	 0.000929806	 0.007361275	 0.742164902
203	 458779	 54636	 8188972	 17	 49	 6	 4	 0.470086988	 0.005409668	 0.003303469	 0.003240417	 0.004283877	 0.000907614	 0.007282370	 0.742844420
204	 472141	 56209	 8661113	 17	 49	 6	 4	 0.470088157	 0.005354437	 0.003303652	 0.003240598	 0.004213772	 0.000904598	 0.007206519	 0.742999052
205	 486047	 57862	 9147160	 17	 49	 6	 4	 0.470089323	 0.005300638	 0.003303816	 0.003240757	 0.004145065	 0.000879803	 0.007130072	 0.743420029
206	 499443	 59444	 9646603	 17	 49	 6	 4	 0.470090420	 0.005247687	 0.003303970	 0.003240908	 0.004077008	 0.000871728	 0.007057382	 0.743574121
207	 513655	 61122	 10160258	 17	 49	 6	 4	 0.470091496	 0.005195935	 0.003304101	 0.003241036	 0.004010070	 0.000854761	 0.006985331	 0.743835206
208	 527527	 62762	 10687785	 17	 49	 6	 4	 0.470092542	 0.005146900	 0.003304232	 0.003241165	 0.003946218	 0.000843640	 0.006914559	 0.744356922
209	 541892	 64454	 11229677	 17	 49	 6	 4	 0.470093549	 0.005097703	 0.003304334	 0.003241265	 0.003881746	 0.000839489	 0.006845768	 0.744650314
210	 556342	 66162	 11786019	 17	 49	 6	 4	 0.470094546	 0.005048957	 0.003304429	 0.003241359	 0.003817423	 0.000814129	 0.006777000	 0.745013581
211	 570656	 67849	 12356675	 17	 49	 6	 4	 0.470095488	 0.005002058	 0.003304515	 0.003241443	 0.003755098	 0.000805547	 0.006711298	 0.745319037
212	 585480	 69604	 12942155	 17	 49	 6	 4	 0.470096405	 0.004955508	 0.003304577	 0.003241504	 0.003692808	 0.000795440	 0.006646789	 0.745549155


==> data/lshaped/criterionC/varth1_thX0.35_thP0.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 1	 1	 0.458964938	 0.073754900	 0.022849860	 0.017774028	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 1	 1	 0.460435483	 0.068976870	 0.023447114	 0.017775493	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 1	 1	 0.461316745	 0.066115041	 0.023977562	 0.018149535	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 1	 1	 0.462027692	 0.063266115	 0.024093353	 0.018253255	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 1	 1	 0.462609168	 0.060608753	 0.024201417	 0.018338085	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 1	 1	 0.463084617	 0.058477234	 0.024303998	 0.018415547	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 1	 1	 0.463721882	 0.056109926	 0.024457391	 0.018573026	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 1	 1	 0.464239166	 0.053773775	 0.024522863	 0.018627908	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 1	 1	 0.464697062	 0.051845351	 0.024597079	 0.018647975	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 1	 1	 0.465103353	 0.050339305	 0.024651328	 0.018666750	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 1	 1	 0.465466582	 0.048636282	 0.024721767	 0.018731115	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 1	 1	 0.465794416	 0.047257083	 0.024819845	 0.018795357	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 1	 1	 0.466124921	 0.045920101	 0.024987566	 0.018885826	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 1	 1	 0.466471193	 0.044514609	 0.025180314	 0.018925234	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 1	 1	 0.466752145	 0.043013009	 0.025319111	 0.018995457	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 1	 1	 0.467008012	 0.041558225	 0.025420243	 0.019070049	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 1	 1	 0.467218166	 0.040378892	 0.025487030	 0.019143734	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 1	 1	 0.467427800	 0.039031988	 0.025522610	 0.019179126	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 1	 1	 0.467588022	 0.037995088	 0.025555953	 0.019210722	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 1	 1	 0.467752205	 0.036859948	 0.025576691	 0.019224936	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 1	 1	 0.467879075	 0.036000108	 0.025595738	 0.019237442	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 1944	 1391	 14752	 3	 6	 1	 2	 0.468275760	 0.032016172	 0.019480793	 0.016588068	 0.025407361	 0.009523307	 0.041864325	 0.764760249
33	 2142	 1528	 16894	 3	 6	 1	 2	 0.468407286	 0.030986862	 0.019497547	 0.016593975	 0.024083839	 0.008769790	 0.040366125	 0.767645210
34	 2364	 1687	 19258	 3	 6	 1	 2	 0.468514465	 0.030169161	 0.019530888	 0.016619324	 0.022993971	 0.008387498	 0.039102497	 0.771540528
35	 2637	 1877	 21895	 3	 6	 1	 2	 0.468606472	 0.029366496	 0.019554277	 0.016637151	 0.021909389	 0.008059026	 0.037983989	 0.773128273
36	 2955	 2101	 24850	 3	 6	 1	 2	 0.468692161	 0.028654050	 0.019577067	 0.016653550	 0.020923505	 0.007747035	 0.036911622	 0.776288036
37	 3387	 2394	 28237	 3	 6	 1	 2	 0.468774708	 0.028064804	 0.019618065	 0.016684853	 0.020069000	 0.007504969	 0.035848047	 0.782882364
38	 3882	 2730	 32119	 3	 6	 1	 2	 0.468855513	 0.027494378	 0.019679202	 0.016732999	 0.019200778	 0.007173783	 0.034775247	 0.790630708
39	 5176	 2730	 37295	 4	 8	 1	 2	 0.469172374	 0.022298925	 0.011279233	 0.008486312	 0.019235929	 0.007222730	 0.030200876	 0.738353569
40	 5828	 3064	 43123	 4	 8	 1	 2	 0.469252311	 0.021602670	 0.011327252	 0.008524290	 0.018394801	 0.006910114	 0.028932310	 0.746662460
41	 6456	 3388	 49579	 4	 8	 1	 2	 0.469324818	 0.020778120	 0.011352281	 0.008542131	 0.017402758	 0.006460786	 0.027731301	 0.749265953
42	 7088	 3708	 56667	 4	 8	 1	 2	 0.469381582	 0.020141298	 0.011366004	 0.008550586	 0.016627863	 0.006283466	 0.026753317	 0.752852368
43	 7744	 4044	 64411	 4	 8	 1	 2	 0.469437936	 0.019372364	 0.011373463	 0.008556110	 0.015682246	 0.005924581	 0.025745555	 0.752454716
44	 8484	 4416	 72895	 4	 8	 1	 2	 0.469491487	 0.018674218	 0.011384278	 0.008565238	 0.014802859	 0.005407761	 0.024749815	 0.754519499
45	 9180	 4770	 82075	 4	 8	 1	 2	 0.469533207	 0.018083964	 0.011392051	 0.008571720	 0.014044606	 0.005153382	 0.023945302	 0.755219727
46	 9936	 5162	 92011	 4	 8	 1	 2	 0.469571885	 0.017510857	 0.011397410	 0.008575428	 0.013293952	 0.004988027	 0.023174440	 0.755610814
47	 10868	 5635	 102879	 4	 8	 1	 2	 0.469607730	 0.017020760	 0.011404100	 0.008580314	 0.012635378	 0.004627224	 0.022436333	 0.758624853
48	 11876	 6153	 114755	 4	 8	 1	 2	 0.469637773	 0.016573966	 0.011409725	 0.008584212	 0.012021419	 0.004373615	 0.021798432	 0.760328324
49	 13120	 6800	 127875	 4	 8	 1	 2	 0.469663344	 0.016179891	 0.011415102	 0.008588381	 0.011466661	 0.004218929	 0.021240352	 0.761752491
50	 14660	 7582	 142535	 4	 8	 1	 2	 0.469687447	 0.015823407	 0.011419866	 0.008591931	 0.010952939	 0.004055107	 0.020700532	 0.764396159
51	 18325	 7582	 160860	 5	 13	 1	 3	 0.469766085	 0.014267768	 0.009115920	 0.005842958	 0.010975847	 0.004065981	 0.018831758	 0.757643963
52	 20650	 8535	 181510	 5	 13	 1	 3	 0.469788318	 0.013897442	 0.009121142	 0.005846647	 0.010485401	 0.003881095	 0.018268705	 0.760723955
53	 23465	 9670	 204975	 5	 13	 1	 3	 0.469808846	 0.013563845	 0.009126983	 0.005850647	 0.010033746	 0.003686605	 0.017732964	 0.764894398
54	 26475	 10887	 231450	 5	 13	 1	 3	 0.469828743	 0.013242109	 0.009135693	 0.005854859	 0.009586061	 0.003591405	 0.017197725	 0.769991895
55	 29665	 12176	 261115	 5	 13	 1	 3	 0.469847722	 0.012940927	 0.009143245	 0.005859102	 0.009157984	 0.003406766	 0.016671160	 0.776246357
56	 32965	 13513	 294080	 5	 13	 1	 3	 0.469864894	 0.012620577	 0.009147965	 0.005861992	 0.008694463	 0.003213433	 0.016179965	 0.780012592
57	 39558	 13513	 333638	 6	 15	 1	 3	 0.469903668	 0.011356049	 0.007293473	 0.004132909	 0.008704314	 0.003216006	 0.015011749	 0.756477397
58	 43362	 14790	 377000	 6	 15	 1	 3	 0.469918427	 0.011030249	 0.007295451	 0.004133728	 0.008273016	 0.003082885	 0.014542400	 0.758488882
59	 47370	 16141	 424370	 6	 15	 1	 3	 0.469932091	 0.010718760	 0.007297214	 0.004134441	 0.007851273	 0.002916115	 0.014093933	 0.760522969
60	 51474	 17516	 475844	 6	 15	 1	 3	 0.469944453	 0.010426122	 0.007298475	 0.004134879	 0.007445554	 0.002757488	 0.013675543	 0.762391767
61	 55740	 18951	 531584	 6	 15	 1	 3	 0.469955493	 0.010143085	 0.007299413	 0.004135185	 0.007042780	 0.002602481	 0.013290755	 0.763168505
62	 65030	 18951	 596614	 7	 18	 1	 3	 0.469974887	 0.009342750	 0.006138123	 0.004022292	 0.007043466	 0.002602594	 0.012586299	 0.742295252
63	 70679	 20586	 667293	 7	 18	 1	 3	 0.469984657	 0.009085766	 0.006138943	 0.004022634	 0.006698098	 0.002437955	 0.012216031	 0.743757563
64	 76699	 22326	 743992	 7	 18	 1	 3	 0.469993346	 0.008848250	 0.006139656	 0.004022928	 0.006371511	 0.002322099	 0.011877061	 0.744986517
65	 83699	 24356	 827691	 7	 18	 1	 3	 0.470000946	 0.008631496	 0.006140364	 0.004023275	 0.006066189	 0.002204769	 0.011572373	 0.745870861
66	 95656	 24356	 923347	 8	 19	 1	 3	 0.470019619	 0.007790347	 0.004887221	 0.003688221	 0.006066677	 0.002204226	 0.010787373	 0.722172714
67	 105232	 26781	 1028579	 8	 19	 1	 3	 0.470026300	 0.007568627	 0.004887760	 0.003688523	 0.005778748	 0.002132652	 0.010492233	 0.721355243
68	 117664	 29929	 1146243	 8	 19	 1	 3	 0.470032503	 0.007373492	 0.004888355	 0.003688914	 0.005520179	 0.002038945	 0.010210564	 0.722143524
69	 132568	 33685	 1278811	 8	 19	 1	 3	 0.470038102	 0.007190049	 0.004889013	 0.003689299	 0.005272036	 0.001951223	 0.009949474	 0.722656220
70	 150168	 38116	 1428979	 8	 19	 1	 3	 0.470043317	 0.007026320	 0.004889832	 0.003689734	 0.005045664	 0.001860854	 0.009699990	 0.724363635
71	 169928	 43076	 1598907	 8	 19	 1	 3	 0.470048517	 0.006864468	 0.004890979	 0.003690167	 0.004816560	 0.001794448	 0.009444631	 0.726811708
72	 191169	 43076	 1790076	 9	 28	 1	 4	 0.470063004	 0.006674655	 0.004619358	 0.003061109	 0.004817940	 0.001795017	 0.008693790	 0.767749740
73	 214281	 48224	 2004357	 9	 28	 1	 4	 0.470067733	 0.006515933	 0.004620305	 0.003061546	 0.004594580	 0.001707931	 0.008434184	 0.772562324
74	 238090	 48224	 2242447	 10	 38	 1	 5	 0.470077704	 0.006210270	 0.004176709	 0.002134187	 0.004595929	 0.001708095	 0.007858849	 0.790226473
75	 264140	 53489	 2506587	 10	 38	 1	 5	 0.470081993	 0.006044774	 0.004177478	 0.002134662	 0.004368977	 0.001614738	 0.007597976	 0.795576873
76	 290030	 58690	 2796617	 10	 38	 1	 5	 0.470085807	 0.005887213	 0.004178059	 0.002135061	 0.004147663	 0.001542194	 0.007358255	 0.800082842
77	 319033	 58690	 3115650	 11	 49	 1	 6	 0.470090655	 0.005680861	 0.003880939	 0.002077485	 0.004148554	 0.001542155	 0.007041677	 0.806748377
78	 348524	 64075	 3464174	 11	 49	 1	 6	 0.470094107	 0.005526869	 0.003881322	 0.002077710	 0.003934669	 0.001464364	 0.006807384	 0.811893247
79	 379005	 69635	 3843179	 11	 49	 1	 6	 0.470097210	 0.005383268	 0.003881600	 0.002077886	 0.003729980	 0.001384025	 0.006589554	 0.816939605
80	 413460	 69635	 4256639	 12	 54	 1	 6	 0.470102099	 0.005017220	 0.003355101	 0.001559818	 0.003730388	 0.001384133	 0.006231084	 0.805192196
81	 448368	 75478	 4705007	 12	 54	 1	 6	 0.470104841	 0.004873928	 0.003355267	 0.001559850	 0.003535161	 0.001306052	 0.006020600	 0.809541909


==> data/lshaped/criterionC/varth1_thX0.35_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 1	 1	 0.458964938	 0.073754900	 0.022849860	 0.017774028	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 1	 1	 0.460435483	 0.068976870	 0.023447114	 0.017775493	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 1	 1	 0.461316745	 0.066115041	 0.023977562	 0.018149535	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 1	 1	 0.462027692	 0.063266115	 0.024093353	 0.018253255	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 1	 1	 0.462609168	 0.060608753	 0.024201417	 0.018338085	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 1	 1	 0.463084617	 0.058477234	 0.024303998	 0.018415547	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 1	 1	 0.463721882	 0.056109926	 0.024457391	 0.018573026	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 1	 1	 0.464239166	 0.053773775	 0.024522863	 0.018627908	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 1	 1	 0.464697062	 0.051845351	 0.024597079	 0.018647975	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 1	 1	 0.465103353	 0.050339305	 0.024651328	 0.018666750	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 1	 1	 0.465466582	 0.048636282	 0.024721767	 0.018731115	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 1	 1	 0.465794416	 0.047257083	 0.024819845	 0.018795357	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 1	 1	 0.466124921	 0.045920101	 0.024987566	 0.018885826	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 1	 1	 0.466471193	 0.044514609	 0.025180314	 0.018925234	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 1	 1	 0.466752145	 0.043013009	 0.025319111	 0.018995457	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 1	 1	 0.467008012	 0.041558225	 0.025420243	 0.019070049	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 1	 1	 0.467218166	 0.040378892	 0.025487030	 0.019143734	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 1	 1	 0.467427800	 0.039031988	 0.025522610	 0.019179126	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 1	 1	 0.467588022	 0.037995088	 0.025555953	 0.019210722	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 1	 1	 0.467752205	 0.036859948	 0.025576691	 0.019224936	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 1	 1	 0.467879075	 0.036000108	 0.025595738	 0.019237442	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 1944	 1391	 14752	 3	 6	 1	 2	 0.468275760	 0.032016172	 0.019480793	 0.016588068	 0.025407361	 0.009523307	 0.041864325	 0.764760249
33	 2142	 1528	 16894	 3	 6	 1	 2	 0.468407286	 0.030986862	 0.019497547	 0.016593975	 0.024083839	 0.008769790	 0.040366125	 0.767645210
34	 2364	 1687	 19258	 3	 6	 1	 2	 0.468514465	 0.030169161	 0.019530888	 0.016619324	 0.022993971	 0.008387498	 0.039102497	 0.771540528
35	 2637	 1877	 21895	 3	 6	 1	 2	 0.468606472	 0.029366496	 0.019554277	 0.016637151	 0.021909389	 0.008059026	 0.037983989	 0.773128273
36	 2955	 2101	 24850	 3	 6	 1	 2	 0.468692161	 0.028654050	 0.019577067	 0.016653550	 0.020923505	 0.007747035	 0.036911622	 0.776288036
37	 3387	 2394	 28237	 3	 6	 1	 2	 0.468774708	 0.028064804	 0.019618065	 0.016684853	 0.020069000	 0.007504969	 0.035848047	 0.782882364
38	 3882	 2730	 32119	 3	 6	 1	 2	 0.468855513	 0.027494378	 0.019679202	 0.016732999	 0.019200778	 0.007173783	 0.034775247	 0.790630708
39	 5176	 2730	 37295	 4	 8	 1	 2	 0.469172374	 0.022298925	 0.011279233	 0.008486312	 0.019235929	 0.007222730	 0.030200876	 0.738353569
40	 5828	 3064	 43123	 4	 8	 1	 2	 0.469252311	 0.021602670	 0.011327252	 0.008524290	 0.018394801	 0.006910114	 0.028932310	 0.746662460
41	 6456	 3388	 49579	 4	 8	 1	 2	 0.469324818	 0.020778120	 0.011352281	 0.008542131	 0.017402758	 0.006460786	 0.027731301	 0.749265953
42	 7088	 3708	 56667	 4	 8	 1	 2	 0.469381582	 0.020141298	 0.011366004	 0.008550586	 0.016627863	 0.006283466	 0.026753317	 0.752852368
43	 7744	 4044	 64411	 4	 8	 1	 2	 0.469437936	 0.019372364	 0.011373463	 0.008556110	 0.015682246	 0.005924581	 0.025745555	 0.752454716
44	 8484	 4416	 72895	 4	 8	 1	 2	 0.469491487	 0.018674218	 0.011384278	 0.008565238	 0.014802859	 0.005407761	 0.024749815	 0.754519499
45	 9180	 4770	 82075	 4	 8	 1	 2	 0.469533207	 0.018083964	 0.011392051	 0.008571720	 0.014044606	 0.005153382	 0.023945302	 0.755219727
46	 9936	 5162	 92011	 4	 8	 1	 2	 0.469571885	 0.017510857	 0.011397410	 0.008575428	 0.013293952	 0.004988027	 0.023174440	 0.755610814
47	 10868	 5635	 102879	 4	 8	 1	 2	 0.469607730	 0.017020760	 0.011404100	 0.008580314	 0.012635378	 0.004627224	 0.022436333	 0.758624853
48	 11876	 6153	 114755	 4	 8	 1	 2	 0.469637773	 0.016573966	 0.011409725	 0.008584212	 0.012021419	 0.004373615	 0.021798432	 0.760328324
49	 13120	 6800	 127875	 4	 8	 1	 2	 0.469663344	 0.016179891	 0.011415102	 0.008588381	 0.011466661	 0.004218929	 0.021240352	 0.761752491
50	 14660	 7582	 142535	 4	 8	 1	 2	 0.469687447	 0.015823407	 0.011419866	 0.008591931	 0.010952939	 0.004055107	 0.020700532	 0.764396159
51	 18325	 7582	 160860	 5	 13	 1	 3	 0.469766085	 0.014267768	 0.009115920	 0.005842958	 0.010975847	 0.004065981	 0.018831758	 0.757643963
52	 20650	 8535	 181510	 5	 13	 1	 3	 0.469788318	 0.013897442	 0.009121142	 0.005846647	 0.010485401	 0.003881095	 0.018268705	 0.760723955
53	 23465	 9670	 204975	 5	 13	 1	 3	 0.469808846	 0.013563845	 0.009126983	 0.005850647	 0.010033746	 0.003686605	 0.017732964	 0.764894398
54	 26475	 10887	 231450	 5	 13	 1	 3	 0.469828743	 0.013242109	 0.009135693	 0.005854859	 0.009586061	 0.003591405	 0.017197725	 0.769991895
55	 29665	 12176	 261115	 5	 13	 1	 3	 0.469847722	 0.012940927	 0.009143245	 0.005859102	 0.009157984	 0.003406766	 0.016671160	 0.776246357
56	 32965	 13513	 294080	 5	 13	 1	 3	 0.469864894	 0.012620577	 0.009147965	 0.005861992	 0.008694463	 0.003213433	 0.016179965	 0.780012592
57	 39558	 13513	 333638	 6	 15	 2	 3	 0.469903668	 0.011356049	 0.007293473	 0.005758387	 0.008704314	 0.003216006	 0.015011749	 0.756477397
58	 43362	 14790	 377000	 6	 15	 2	 3	 0.469918427	 0.011030249	 0.007295451	 0.005759809	 0.008273016	 0.003082885	 0.014542400	 0.758488882
59	 47370	 16141	 424370	 6	 15	 2	 3	 0.469932091	 0.010718760	 0.007297214	 0.005761060	 0.007851273	 0.002916115	 0.014093933	 0.760522969
60	 51474	 17516	 475844	 6	 15	 2	 3	 0.469944453	 0.010426122	 0.007298475	 0.005761853	 0.007445554	 0.002757488	 0.013675543	 0.762391767
61	 55740	 18951	 531584	 6	 15	 2	 3	 0.469955493	 0.010143085	 0.007299413	 0.005762461	 0.007042780	 0.002602481	 0.013290755	 0.763168505
62	 74320	 18951	 605904	 8	 19	 1	 3	 0.469993551	 0.008571994	 0.004885079	 0.003686687	 0.007043797	 0.002603378	 0.011868915	 0.722222155
63	 80784	 20588	 686688	 8	 19	 1	 3	 0.470003315	 0.008291534	 0.004885875	 0.003687256	 0.006699087	 0.002437065	 0.011475778	 0.722524815
64	 87640	 22322	 774328	 8	 19	 1	 3	 0.470011995	 0.008029839	 0.004886560	 0.003687767	 0.006371801	 0.002323082	 0.011114574	 0.722460340
65	 95672	 24360	 870000	 8	 19	 1	 3	 0.470019630	 0.007790485	 0.004887224	 0.003688222	 0.006066853	 0.002204024	 0.010786877	 0.722218772
66	 105256	 26787	 975256	 8	 19	 1	 3	 0.470026320	 0.007567643	 0.004887759	 0.003688523	 0.005777458	 0.002133449	 0.010491346	 0.721322375
67	 117752	 29951	 1093008	 8	 19	 1	 3	 0.470032531	 0.007372598	 0.004888359	 0.003688917	 0.005518981	 0.002038666	 0.010209266	 0.722147711
68	 132656	 33707	 1225664	 8	 19	 1	 3	 0.470038142	 0.007188448	 0.004889015	 0.003689300	 0.005269850	 0.001951123	 0.009947578	 0.722633042
69	 150328	 38156	 1375992	 8	 19	 1	 3	 0.470043343	 0.007025897	 0.004889840	 0.003689736	 0.005045066	 0.001859189	 0.009698722	 0.724414667
70	 170016	 43098	 1546008	 8	 19	 1	 3	 0.470048535	 0.006863763	 0.004890982	 0.003690168	 0.004815552	 0.001794526	 0.009443745	 0.726805147
71	 191268	 43098	 1737276	 9	 28	 1	 4	 0.470063022	 0.006673929	 0.004619361	 0.003061109	 0.004816932	 0.001795585	 0.008692828	 0.767751231
72	 214398	 48250	 1951674	 9	 28	 1	 4	 0.470067761	 0.006514933	 0.004620310	 0.003061551	 0.004593156	 0.001706701	 0.008432632	 0.772585913
73	 238220	 48250	 2189894	 10	 38	 2	 5	 0.470077732	 0.006209219	 0.004176713	 0.002977917	 0.004594504	 0.001707203	 0.007857181	 0.790260352
74	 264290	 53519	 2454184	 10	 38	 2	 5	 0.470082013	 0.006044190	 0.004177484	 0.002978493	 0.004368165	 0.001615128	 0.007596726	 0.795630973
75	 290160	 58716	 2744344	 10	 38	 2	 5	 0.470085831	 0.005886217	 0.004178066	 0.002978951	 0.004146242	 0.001540855	 0.007356675	 0.800119248
76	 348192	 58716	 3092536	 12	 54	 1	 6	 0.470095566	 0.005334363	 0.003354548	 0.001559657	 0.004147583	 0.001541836	 0.006705814	 0.795483310
77	 380472	 64119	 3473008	 12	 54	 1	 6	 0.470099017	 0.005169885	 0.003354872	 0.001559761	 0.003933515	 0.001465428	 0.006459399	 0.800366219
78	 413820	 69695	 3886828	 12	 54	 1	 6	 0.470102132	 0.005015686	 0.003355103	 0.001559818	 0.003728323	 0.001383362	 0.006228591	 0.805268155
79	 448800	 75550	 4335628	 12	 54	 1	 6	 0.470104872	 0.004872747	 0.003355269	 0.001559850	 0.003533529	 0.001305210	 0.006018245	 0.809662357


==> data/lshaped/criterionC/varth1_thX0.35_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 1	 1	 0.458964938	 0.073754900	 0.022849860	 0.017774028	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 2	 1	 0.460435483	 0.068976870	 0.023447114	 0.023270387	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 2	 1	 0.461316745	 0.066115041	 0.023977562	 0.023796207	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 2	 1	 0.462027692	 0.063266115	 0.024093353	 0.023907960	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 2	 1	 0.462609168	 0.060608753	 0.024201417	 0.024015163	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 2	 1	 0.463084617	 0.058477234	 0.024303998	 0.024117670	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 2	 1	 0.463721882	 0.056109926	 0.024457391	 0.024270216	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 2	 1	 0.464239166	 0.053773775	 0.024522863	 0.024335308	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 2	 1	 0.465103353	 0.050339305	 0.024651328	 0.024460501	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 2	 1	 0.465466582	 0.048636282	 0.024721767	 0.024528879	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 2	 1	 0.465794416	 0.047257083	 0.024819845	 0.024623876	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 2	 1	 0.466124921	 0.045920101	 0.024987566	 0.024787686	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 2	 1	 0.466471193	 0.044514609	 0.025180314	 0.024976838	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 2	 1	 0.466752145	 0.043013009	 0.025319111	 0.025113337	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 2	 1	 0.467008012	 0.041558225	 0.025420243	 0.025212953	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 2	 1	 0.467218166	 0.040378892	 0.025487030	 0.025278114	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 2	 1	 0.467427800	 0.039031988	 0.025522610	 0.025312868	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 2	 1	 0.467588022	 0.037995088	 0.025555953	 0.025345606	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 2	 1	 0.467752205	 0.036859948	 0.025576691	 0.025365366	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 2	 1	 0.467879075	 0.036000108	 0.025595738	 0.025382905	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 2592	 1391	 15400	 4	 8	 1	 2	 0.468587470	 0.027779598	 0.011127129	 0.008370671	 0.025453743	 0.009521273	 0.038217700	 0.726877804
33	 2856	 1528	 18256	 4	 8	 1	 2	 0.468719119	 0.026584349	 0.011148210	 0.008385677	 0.024133898	 0.008782388	 0.036567704	 0.726989851
34	 3152	 1687	 21408	 4	 8	 1	 2	 0.468827185	 0.025608405	 0.011171953	 0.008404636	 0.023042957	 0.008399768	 0.035155091	 0.728440865
35	 3516	 1877	 24924	 4	 8	 1	 2	 0.468919802	 0.024643459	 0.011188344	 0.008419624	 0.021957254	 0.008110753	 0.033897321	 0.727003148
36	 3944	 2103	 28868	 4	 8	 1	 2	 0.469007073	 0.023765204	 0.011206569	 0.008432961	 0.020957045	 0.007748845	 0.032667647	 0.727484434
37	 4516	 2395	 33384	 4	 8	 1	 2	 0.469090090	 0.023026239	 0.011234615	 0.008450518	 0.020099530	 0.007571573	 0.031453098	 0.732081764
38	 5200	 2742	 38584	 4	 8	 1	 2	 0.469174373	 0.022302052	 0.011283822	 0.008489796	 0.019236862	 0.007204540	 0.030169809	 0.739217526
39	 5828	 3064	 44412	 4	 8	 1	 2	 0.469253096	 0.021591151	 0.011328644	 0.008525233	 0.018380415	 0.006933429	 0.028919569	 0.746593115
40	 6472	 3396	 50884	 4	 8	 1	 2	 0.469326023	 0.020763735	 0.011352536	 0.008542245	 0.017385414	 0.006467425	 0.027710888	 0.749298794
41	 7100	 3714	 57984	 4	 8	 1	 2	 0.469382948	 0.020129282	 0.011367358	 0.008551338	 0.016612380	 0.006254889	 0.026729332	 0.753078374
42	 7752	 4048	 65736	 4	 8	 1	 2	 0.469437533	 0.019379902	 0.011373406	 0.008556098	 0.015691598	 0.005892244	 0.025752902	 0.752532724
43	 8480	 4414	 74216	 4	 8	 1	 2	 0.469490139	 0.018693249	 0.011384493	 0.008565363	 0.014826694	 0.005456367	 0.024775361	 0.754509632
44	 9184	 4772	 83400	 4	 8	 1	 2	 0.469532025	 0.018107124	 0.011391796	 0.008571669	 0.014074620	 0.005136765	 0.023968462	 0.755456250
45	 9912	 5149	 93312	 4	 8	 1	 2	 0.469570219	 0.017534504	 0.011397121	 0.008575262	 0.013325331	 0.005025237	 0.023208155	 0.755531991
46	 10852	 5627	 104164	 4	 8	 1	 2	 0.469606415	 0.017043263	 0.011403975	 0.008580242	 0.012665787	 0.004614246	 0.022463841	 0.758697639
47	 11832	 6131	 115996	 4	 8	 1	 2	 0.469636339	 0.016598922	 0.011409795	 0.008584291	 0.012055736	 0.004392990	 0.021829298	 0.760396493
48	 13096	 6786	 129092	 4	 8	 1	 2	 0.469662346	 0.016200164	 0.011415063	 0.008588364	 0.011495288	 0.004224692	 0.021262424	 0.761915222
49	 14608	 7556	 143700	 4	 8	 1	 2	 0.469686645	 0.015842487	 0.011419907	 0.008591922	 0.010980443	 0.004072764	 0.020718719	 0.764646107
50	 18260	 7556	 161960	 5	 13	 1	 3	 0.469765283	 0.014288925	 0.009116000	 0.005843011	 0.011003268	 0.004083151	 0.018851752	 0.757962689
51	 20595	 8508	 182555	 5	 13	 1	 3	 0.469787581	 0.013916358	 0.009121151	 0.005846682	 0.010510453	 0.003886561	 0.018287653	 0.760970161
52	 23400	 9644	 205955	 5	 13	 1	 3	 0.469808235	 0.013579152	 0.009126846	 0.005850566	 0.010054554	 0.003706226	 0.017749129	 0.765060161
53	 26430	 10869	 232385	 5	 13	 1	 3	 0.469828409	 0.013250255	 0.009135408	 0.005854816	 0.009597582	 0.003606317	 0.017206857	 0.770056675
54	 29640	 12168	 262025	 5	 13	 1	 3	 0.469847421	 0.012945583	 0.009143022	 0.005859049	 0.009164783	 0.003397226	 0.016679654	 0.776130199
55	 32905	 13490	 294930	 5	 13	 1	 3	 0.469864370	 0.012634387	 0.009147736	 0.005861896	 0.008714737	 0.003226926	 0.016195170	 0.780132992
56	 39486	 13490	 334416	 6	 15	 3	 3	 0.469903143	 0.011371426	 0.007293256	 0.006835075	 0.008724549	 0.003231776	 0.015028176	 0.756673748
57	 43320	 14777	 377736	 6	 15	 3	 3	 0.469918127	 0.011040581	 0.007295466	 0.006836977	 0.008286773	 0.003087073	 0.014552092	 0.758693787
58	 47322	 16125	 425058	 6	 15	 3	 3	 0.469931862	 0.010726866	 0.007297270	 0.006838530	 0.007862284	 0.002929252	 0.014101591	 0.760684809
59	 51522	 17532	 476580	 6	 15	 3	 3	 0.469944303	 0.010433062	 0.007298483	 0.006839506	 0.007455261	 0.002763633	 0.013680696	 0.762611892
60	 55740	 18951	 532320	 6	 15	 3	 3	 0.469955272	 0.010150130	 0.007299431	 0.006840295	 0.007052902	 0.002607706	 0.013298554	 0.763250638
61	 83610	 18951	 615930	 9	 28	 1	 4	 0.470007792	 0.008430202	 0.004613171	 0.003057934	 0.007055988	 0.002609873	 0.011290916	 0.746635785
62	 90855	 20580	 706785	 9	 28	 1	 4	 0.470017700	 0.008138443	 0.004614052	 0.003058556	 0.006704087	 0.002438768	 0.010870644	 0.748662516
63	 98613	 22327	 805398	 9	 28	 1	 4	 0.470026340	 0.007874450	 0.004614788	 0.003059049	 0.006380493	 0.002323320	 0.010490446	 0.750630597
64	 107523	 24336	 912921	 9	 28	 1	 4	 0.470033988	 0.007627926	 0.004615447	 0.003059444	 0.006073130	 0.002209155	 0.010141988	 0.752113488
65	 118305	 26763	 1031226	 9	 28	 1	 4	 0.470040727	 0.007399105	 0.004616053	 0.003059770	 0.005782630	 0.002136135	 0.009824682	 0.753113951
66	 132327	 29919	 1163553	 9	 28	 1	 4	 0.470046956	 0.007198852	 0.004616652	 0.003060097	 0.005523586	 0.002040951	 0.009522010	 0.756022372
67	 149049	 33665	 1312602	 9	 28	 1	 4	 0.470052537	 0.007011861	 0.004617329	 0.003060424	 0.005276976	 0.001953629	 0.009242423	 0.758660488
68	 168858	 38099	 1481460	 9	 28	 1	 4	 0.470057753	 0.006843647	 0.004618156	 0.003060772	 0.005050558	 0.001861601	 0.008973212	 0.762675244
69	 190962	 43030	 1672422	 9	 28	 1	 4	 0.470062959	 0.006676401	 0.004619355	 0.003061109	 0.004820363	 0.001798309	 0.008696230	 0.767735176
70	 214209	 48207	 1886631	 9	 28	 1	 4	 0.470067722	 0.006517659	 0.004620310	 0.003061548	 0.004597023	 0.001703874	 0.008434795	 0.772711016
71	 238010	 48207	 2124641	 10	 38	 2	 5	 0.470077693	 0.006212084	 0.004176721	 0.002977926	 0.004598368	 0.001704051	 0.007859504	 0.790391284
72	 263880	 53435	 2388521	 10	 38	 2	 5	 0.470081943	 0.006046090	 0.004177462	 0.002978482	 0.004370815	 0.001618510	 0.007601100	 0.795423080
73	 289930	 58671	 2678451	 10	 38	 2	 5	 0.470085767	 0.005889175	 0.004178044	 0.002978940	 0.004150461	 0.001540849	 0.007360793	 0.800073454
74	 347916	 58671	 3026367	 12	 54	 2	 6	 0.470095502	 0.005337633	 0.003354526	 0.002061682	 0.004151804	 0.001540947	 0.006710336	 0.795434497
75	 379896	 64023	 3406263	 12	 54	 2	 6	 0.470098952	 0.005174698	 0.003354873	 0.002061848	 0.003939838	 0.001463900	 0.006464137	 0.800524093
76	 412932	 69546	 3819195	 12	 54	 2	 6	 0.470102036	 0.005021870	 0.003355103	 0.002061949	 0.003736638	 0.001385601	 0.006235833	 0.805324707
77	 447564	 75344	 4266759	 12	 54	 2	 6	 0.470104778	 0.004877919	 0.003355260	 0.002062016	 0.003540668	 0.001307943	 0.006025578	 0.809535561


==> data/lshaped/criterionC/varth1_thX0.35_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 2	 1	 0.458964938	 0.073754900	 0.022849860	 0.022688254	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 2	 1	 0.460435483	 0.068976870	 0.023447114	 0.023270387	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 2	 1	 0.461316745	 0.066115041	 0.023977562	 0.023796207	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 2	 1	 0.462027692	 0.063266115	 0.024093353	 0.023907960	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 2	 1	 0.462609168	 0.060608753	 0.024201417	 0.024015163	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 2	 1	 0.463084617	 0.058477234	 0.024303998	 0.024117670	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 2	 1	 0.463721882	 0.056109926	 0.024457391	 0.024270216	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 2	 1	 0.464239166	 0.053773775	 0.024522863	 0.024335308	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 2	 1	 0.465103353	 0.050339305	 0.024651328	 0.024460501	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 2	 1	 0.465466582	 0.048636282	 0.024721767	 0.024528879	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 2	 1	 0.465794416	 0.047257083	 0.024819845	 0.024623876	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 2	 1	 0.466124921	 0.045920101	 0.024987566	 0.024787686	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 2	 1	 0.466471193	 0.044514609	 0.025180314	 0.024976838	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 2	 1	 0.466752145	 0.043013009	 0.025319111	 0.025113337	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 2	 1	 0.467008012	 0.041558225	 0.025420243	 0.025212953	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 2	 1	 0.467218166	 0.040378892	 0.025487030	 0.025278114	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 2	 1	 0.467427800	 0.039031988	 0.025522610	 0.025312868	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 2	 1	 0.467588022	 0.037995088	 0.025555953	 0.025345606	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 2	 1	 0.467752205	 0.036859948	 0.025576691	 0.025365366	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 2	 1	 0.467879075	 0.036000108	 0.025595738	 0.025382905	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 2592	 1391	 15400	 4	 8	 1	 2	 0.468587470	 0.027779598	 0.011127129	 0.008370671	 0.025453743	 0.009521273	 0.038217700	 0.726877804
33	 2856	 1528	 18256	 4	 8	 1	 2	 0.468719119	 0.026584349	 0.011148210	 0.008385677	 0.024133898	 0.008782388	 0.036567704	 0.726989851
34	 3152	 1687	 21408	 4	 8	 1	 2	 0.468827185	 0.025608405	 0.011171953	 0.008404636	 0.023042957	 0.008399768	 0.035155091	 0.728440865
35	 3516	 1877	 24924	 4	 8	 1	 2	 0.468919802	 0.024643459	 0.011188344	 0.008419624	 0.021957254	 0.008110753	 0.033897321	 0.727003148
36	 3944	 2103	 28868	 4	 8	 1	 2	 0.469007073	 0.023765204	 0.011206569	 0.008432961	 0.020957045	 0.007748845	 0.032667647	 0.727484434
37	 4516	 2395	 33384	 4	 8	 1	 2	 0.469090090	 0.023026239	 0.011234615	 0.008450518	 0.020099530	 0.007571573	 0.031453098	 0.732081764
38	 5200	 2742	 38584	 4	 8	 1	 2	 0.469174373	 0.022302052	 0.011283822	 0.008489796	 0.019236862	 0.007204540	 0.030169809	 0.739217526
39	 5828	 3064	 44412	 4	 8	 1	 2	 0.469253096	 0.021591151	 0.011328644	 0.008525233	 0.018380415	 0.006933429	 0.028919569	 0.746593115
40	 6472	 3396	 50884	 4	 8	 1	 2	 0.469326023	 0.020763735	 0.011352536	 0.008542245	 0.017385414	 0.006467425	 0.027710888	 0.749298794
41	 7100	 3714	 57984	 4	 8	 1	 2	 0.469382948	 0.020129282	 0.011367358	 0.008551338	 0.016612380	 0.006254889	 0.026729332	 0.753078374
42	 7752	 4048	 65736	 4	 8	 1	 2	 0.469437533	 0.019379902	 0.011373406	 0.008556098	 0.015691598	 0.005892244	 0.025752902	 0.752532724
43	 8480	 4414	 74216	 4	 8	 1	 2	 0.469490139	 0.018693249	 0.011384493	 0.008565363	 0.014826694	 0.005456367	 0.024775361	 0.754509632
44	 9184	 4772	 83400	 4	 8	 1	 2	 0.469532025	 0.018107124	 0.011391796	 0.008571669	 0.014074620	 0.005136765	 0.023968462	 0.755456250
45	 9912	 5149	 93312	 4	 8	 1	 2	 0.469570219	 0.017534504	 0.011397121	 0.008575262	 0.013325331	 0.005025237	 0.023208155	 0.755531991
46	 10852	 5627	 104164	 4	 8	 1	 2	 0.469606415	 0.017043263	 0.011403975	 0.008580242	 0.012665787	 0.004614246	 0.022463841	 0.758697639
47	 11832	 6131	 115996	 4	 8	 1	 2	 0.469636339	 0.016598922	 0.011409795	 0.008584291	 0.012055736	 0.004392990	 0.021829298	 0.760396493
48	 13096	 6786	 129092	 4	 8	 1	 2	 0.469662346	 0.016200164	 0.011415063	 0.008588364	 0.011495288	 0.004224692	 0.021262424	 0.761915222
49	 14608	 7556	 143700	 4	 8	 1	 2	 0.469686645	 0.015842487	 0.011419907	 0.008591922	 0.010980443	 0.004072764	 0.020718719	 0.764646107
50	 18260	 7556	 161960	 5	 13	 2	 3	 0.469765283	 0.014288925	 0.009116000	 0.007139127	 0.011003268	 0.004083151	 0.018851752	 0.757962689
51	 20595	 8508	 182555	 5	 13	 2	 3	 0.469787581	 0.013916358	 0.009121151	 0.007143277	 0.010510453	 0.003886561	 0.018287653	 0.760970161
52	 23400	 9644	 205955	 5	 13	 2	 3	 0.469808235	 0.013579152	 0.009126846	 0.007147818	 0.010054554	 0.003706226	 0.017749129	 0.765060161
53	 26430	 10869	 232385	 5	 13	 2	 3	 0.469828409	 0.013250255	 0.009135408	 0.007154041	 0.009597582	 0.003606317	 0.017206857	 0.770056675
54	 29640	 12168	 262025	 5	 13	 2	 3	 0.469847421	 0.012945583	 0.009143022	 0.007159765	 0.009164783	 0.003397226	 0.016679654	 0.776130199
55	 32905	 13490	 294930	 5	 13	 2	 3	 0.469864370	 0.012634387	 0.009147736	 0.007163328	 0.008714737	 0.003226926	 0.016195170	 0.780132992
56	 46067	 13490	 340997	 7	 18	 2	 3	 0.469922516	 0.010664628	 0.006132215	 0.005451196	 0.008725264	 0.003231944	 0.014409669	 0.740102208
57	 50540	 14777	 391537	 7	 18	 2	 3	 0.469937509	 0.010310752	 0.006134286	 0.005452858	 0.008287468	 0.003087182	 0.013912123	 0.741134309
58	 55209	 16125	 446746	 7	 18	 2	 3	 0.469951251	 0.009973790	 0.006135975	 0.005454216	 0.007862970	 0.002929367	 0.013439927	 0.742101476
59	 60109	 17532	 506855	 7	 18	 2	 3	 0.469963695	 0.009656909	 0.006137177	 0.005455131	 0.007455933	 0.002763719	 0.012997484	 0.742982923
60	 65030	 18951	 571885	 7	 18	 2	 3	 0.469974670	 0.009351621	 0.006138170	 0.005455942	 0.007055189	 0.002609342	 0.012594417	 0.742521153
61	 70665	 20579	 642550	 7	 18	 2	 3	 0.469984567	 0.009088700	 0.006138925	 0.005456508	 0.006702095	 0.002436028	 0.012219497	 0.743786743
62	 76671	 22318	 719221	 7	 18	 2	 3	 0.469993204	 0.008853157	 0.006139660	 0.005457092	 0.006378320	 0.002323618	 0.011882671	 0.745047707
63	 83608	 24330	 802829	 7	 18	 2	 3	 0.470000838	 0.008634796	 0.006140361	 0.005457645	 0.006070887	 0.002207734	 0.011576777	 0.745872203
64	 107496	 24330	 910325	 9	 28	 1	 4	 0.470033983	 0.007628018	 0.004615450	 0.003059448	 0.006073243	 0.002208279	 0.010142224	 0.752105099
65	 118296	 26761	 1028621	 9	 28	 1	 4	 0.470040718	 0.007399480	 0.004616054	 0.003059768	 0.005783109	 0.002137068	 0.009825116	 0.753118826
66	 132291	 29909	 1160912	 9	 28	 1	 4	 0.470046937	 0.007199340	 0.004616650	 0.003060097	 0.005524223	 0.002040323	 0.009522948	 0.755999136
67	 148977	 33651	 1309889	 9	 28	 1	 4	 0.470052522	 0.007012172	 0.004617325	 0.003060422	 0.005277392	 0.001953475	 0.009243144	 0.758634936
68	 168804	 38087	 1478693	 9	 28	 1	 4	 0.470057732	 0.006843965	 0.004618149	 0.003060770	 0.005050995	 0.001862506	 0.008974319	 0.762616629
69	 190854	 43006	 1669547	 9	 28	 1	 4	 0.470062940	 0.006676703	 0.004619347	 0.003061108	 0.004820788	 0.001799610	 0.008697221	 0.767682312
70	 214200	 48205	 1883747	 9	 28	 1	 4	 0.470067724	 0.006517825	 0.004620313	 0.003061549	 0.004597255	 0.001704168	 0.008434685	 0.772740826
71	 238000	 48205	 2121747	 10	 38	 3	 5	 0.470077695	 0.006212258	 0.004176725	 0.003359781	 0.004598599	 0.001705191	 0.007859385	 0.790425395
72	 263900	 53439	 2385647	 10	 38	 3	 5	 0.470081949	 0.006045885	 0.004177465	 0.003360396	 0.004370528	 0.001619213	 0.007600715	 0.795436418
73	 289960	 58677	 2675607	 10	 38	 3	 5	 0.470085776	 0.005888897	 0.004178043	 0.003360890	 0.004150067	 0.001538370	 0.007360213	 0.800098706
74	 376948	 58677	 3052555	 13	 58	 5	 6	 0.470098303	 0.005137028	 0.003025669	 0.002538310	 0.004151432	 0.001539143	 0.006511154	 0.788958128
75	 411463	 64009	 3464018	 13	 58	 5	 6	 0.470101745	 0.004967947	 0.003026004	 0.002538549	 0.003940024	 0.001463585	 0.006257725	 0.793890146


==> data/lshaped/criterionC/varth1_thX0.35_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 2	 1	 0.458964938	 0.073754900	 0.022849860	 0.022688254	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 2	 1	 0.460435483	 0.068976870	 0.023447114	 0.023270387	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 2	 1	 0.461316745	 0.066115041	 0.023977562	 0.023796207	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 2	 1	 0.462027692	 0.063266115	 0.024093353	 0.023907960	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 2	 1	 0.462609168	 0.060608753	 0.024201417	 0.024015163	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 2	 1	 0.463084617	 0.058477234	 0.024303998	 0.024117670	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 2	 1	 0.463721882	 0.056109926	 0.024457391	 0.024270216	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 2	 1	 0.464239166	 0.053773775	 0.024522863	 0.024335308	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 2	 1	 0.465103353	 0.050339305	 0.024651328	 0.024460501	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 2	 1	 0.465466582	 0.048636282	 0.024721767	 0.024528879	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 2	 1	 0.465794416	 0.047257083	 0.024819845	 0.024623876	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 2	 1	 0.466124921	 0.045920101	 0.024987566	 0.024787686	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 2	 1	 0.466471193	 0.044514609	 0.025180314	 0.024976838	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 2	 1	 0.466752145	 0.043013009	 0.025319111	 0.025113337	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 2	 1	 0.467008012	 0.041558225	 0.025420243	 0.025212953	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 2	 1	 0.467218166	 0.040378892	 0.025487030	 0.025278114	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 2	 1	 0.467427800	 0.039031988	 0.025522610	 0.025312868	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 2	 1	 0.467588022	 0.037995088	 0.025555953	 0.025345606	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 2	 1	 0.467752205	 0.036859948	 0.025576691	 0.025365366	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 2	 1	 0.467879075	 0.036000108	 0.025595738	 0.025382905	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 2592	 1391	 15400	 4	 8	 2	 2	 0.468587470	 0.027779598	 0.011127129	 0.010116273	 0.025453743	 0.009521273	 0.038217700	 0.726877804
33	 2856	 1528	 18256	 4	 8	 2	 2	 0.468719119	 0.026584349	 0.011148210	 0.010138822	 0.024133898	 0.008782388	 0.036567704	 0.726989851
34	 3152	 1687	 21408	 4	 8	 2	 2	 0.468827185	 0.025608405	 0.011171953	 0.010161469	 0.023042957	 0.008399768	 0.035155091	 0.728440865
35	 3516	 1877	 24924	 4	 8	 2	 2	 0.468919802	 0.024643459	 0.011188344	 0.010177096	 0.021957254	 0.008110753	 0.033897321	 0.727003148
36	 3944	 2103	 28868	 4	 8	 2	 2	 0.469007073	 0.023765204	 0.011206569	 0.010194236	 0.020957045	 0.007748845	 0.032667647	 0.727484434
37	 4516	 2395	 33384	 4	 8	 2	 2	 0.469090090	 0.023026239	 0.011234615	 0.010220257	 0.020099530	 0.007571573	 0.031453098	 0.732081764
38	 5200	 2742	 38584	 4	 8	 2	 2	 0.469174373	 0.022302052	 0.011283822	 0.010263206	 0.019236862	 0.007204540	 0.030169809	 0.739217526
39	 5828	 3064	 44412	 4	 8	 2	 2	 0.469253096	 0.021591151	 0.011328644	 0.010301731	 0.018380415	 0.006933429	 0.028919569	 0.746593115
40	 6472	 3396	 50884	 4	 8	 2	 2	 0.469326023	 0.020763735	 0.011352536	 0.010323207	 0.017385414	 0.006467425	 0.027710888	 0.749298794
41	 7100	 3714	 57984	 4	 8	 2	 2	 0.469382948	 0.020129282	 0.011367358	 0.010337497	 0.016612380	 0.006254889	 0.026729332	 0.753078374
42	 7752	 4048	 65736	 4	 8	 2	 2	 0.469437533	 0.019379902	 0.011373406	 0.010343414	 0.015691598	 0.005892244	 0.025752902	 0.752532724
43	 8480	 4414	 74216	 4	 8	 2	 2	 0.469490139	 0.018693249	 0.011384493	 0.010354012	 0.014826694	 0.005456367	 0.024775361	 0.754509632
44	 9184	 4772	 83400	 4	 8	 2	 2	 0.469532025	 0.018107124	 0.011391796	 0.010361310	 0.014074620	 0.005136765	 0.023968462	 0.755456250
45	 9912	 5149	 93312	 4	 8	 2	 2	 0.469570219	 0.017534504	 0.011397121	 0.010366697	 0.013325331	 0.005025237	 0.023208155	 0.755531991
46	 10852	 5627	 104164	 4	 8	 2	 2	 0.469606415	 0.017043263	 0.011403975	 0.010373758	 0.012665787	 0.004614246	 0.022463841	 0.758697639
47	 11832	 6131	 115996	 4	 8	 2	 2	 0.469636339	 0.016598922	 0.011409795	 0.010379387	 0.012055736	 0.004392990	 0.021829298	 0.760396493
48	 13096	 6786	 129092	 4	 8	 2	 2	 0.469662346	 0.016200164	 0.011415063	 0.010384266	 0.011495288	 0.004224692	 0.021262424	 0.761915222
49	 14608	 7556	 143700	 4	 8	 2	 2	 0.469686645	 0.015842487	 0.011419907	 0.010388702	 0.010980443	 0.004072764	 0.020718719	 0.764646107
50	 21912	 7556	 165612	 6	 15	 3	 3	 0.469803808	 0.013196836	 0.007266018	 0.006810137	 0.011016418	 0.004086814	 0.017865941	 0.738658898
51	 24708	 8506	 190320	 6	 15	 3	 3	 0.469826185	 0.012788753	 0.007270027	 0.006813660	 0.010521356	 0.003890402	 0.017267471	 0.740626914
52	 28086	 9646	 218406	 6	 15	 3	 3	 0.469846937	 0.012419342	 0.007274541	 0.006817673	 0.010065838	 0.003709514	 0.016693281	 0.743972471
53	 31716	 10868	 250122	 6	 15	 3	 3	 0.469867124	 0.012056841	 0.007282532	 0.006825172	 0.009608961	 0.003607013	 0.016115056	 0.748172409
54	 35574	 12169	 285696	 6	 15	 3	 3	 0.469886188	 0.011719356	 0.007289290	 0.006831455	 0.009176576	 0.003401898	 0.015549272	 0.753691602
55	 39510	 13497	 325206	 6	 15	 3	 3	 0.469903282	 0.011369294	 0.007293250	 0.006835054	 0.008721774	 0.003233305	 0.015023805	 0.756751981
56	 43350	 14787	 368556	 6	 15	 3	 3	 0.469918385	 0.011033622	 0.007295445	 0.006836969	 0.008277517	 0.003093229	 0.014543764	 0.758649664
57	 47424	 16159	 415980	 6	 15	 3	 3	 0.469932144	 0.010722449	 0.007297278	 0.006838521	 0.007856249	 0.002921502	 0.014092180	 0.760879365
58	 51564	 17546	 467544	 6	 15	 3	 3	 0.469944369	 0.010430930	 0.007298480	 0.006839501	 0.007452280	 0.002768054	 0.013678421	 0.762582875
59	 55860	 18990	 523404	 6	 15	 3	 3	 0.469955519	 0.010146137	 0.007299470	 0.006840325	 0.007047115	 0.002598101	 0.013289842	 0.763450503
60	 83790	 18990	 607194	 9	 28	 2	 4	 0.470008039	 0.008425367	 0.004613202	 0.003694075	 0.007050190	 0.002598580	 0.011280636	 0.746887540
61	 90918	 20594	 698112	 9	 28	 2	 4	 0.470017756	 0.008137457	 0.004614062	 0.003694863	 0.006702883	 0.002439263	 0.010868242	 0.748737238
62	 98667	 22339	 796779	 9	 28	 2	 4	 0.470026387	 0.007872001	 0.004614795	 0.003695524	 0.006377466	 0.002321421	 0.010488333	 0.750548384
63	 107568	 24346	 904347	 9	 28	 2	 4	 0.470034002	 0.007627070	 0.004615449	 0.003696084	 0.006072053	 0.002208280	 0.010141329	 0.752077997
64	 118368	 26777	 1022715	 9	 28	 2	 4	 0.470040737	 0.007398999	 0.004616056	 0.003696546	 0.005782492	 0.002136892	 0.009824200	 0.753140104
65	 132363	 29927	 1155078	 9	 28	 2	 4	 0.470046971	 0.007197958	 0.004616657	 0.003697023	 0.005522417	 0.002041351	 0.009521280	 0.755986438
66	 149094	 33675	 1304172	 9	 28	 2	 4	 0.470052556	 0.007010260	 0.004617328	 0.003697525	 0.005274849	 0.001954092	 0.009241410	 0.758570422
67	 168966	 38123	 1473138	 9	 28	 2	 4	 0.470057785	 0.006841981	 0.004618166	 0.003698116	 0.005048291	 0.001860562	 0.008971548	 0.762631027
68	 191106	 43062	 1664244	 9	 28	 2	 4	 0.470062986	 0.006674533	 0.004619354	 0.003698770	 0.004817776	 0.001798683	 0.008694762	 0.767649838
69	 214389	 48248	 1878633	 9	 28	 2	 4	 0.470067744	 0.006517392	 0.004620318	 0.003699435	 0.004596636	 0.001702674	 0.008433572	 0.772791343
70	 262031	 48248	 2140664	 11	 42	 3	 5	 0.470082599	 0.005897790	 0.003692966	 0.002966978	 0.004598471	 0.001702914	 0.007560429	 0.780086768
71	 290224	 53430	 2430888	 11	 42	 3	 5	 0.470086851	 0.005722607	 0.003693647	 0.002967540	 0.004370949	 0.001618258	 0.007291201	 0.784864687
72	 319088	 58699	 2749976	 11	 42	 3	 5	 0.470090679	 0.005555490	 0.003694184	 0.002967982	 0.004149274	 0.001540165	 0.007040120	 0.789118704
73	 348425	 64057	 3098401	 11	 42	 3	 5	 0.470094124	 0.005398388	 0.003694615	 0.002968330	 0.003936041	 0.001463802	 0.006806147	 0.793163626
74	 378906	 69616	 3477307	 11	 42	 3	 5	 0.470097219	 0.005251831	 0.003694917	 0.002968581	 0.003732200	 0.001386072	 0.006588933	 0.797068530
75	 410850	 75450	 3888157	 11	 42	 3	 5	 0.470099963	 0.005115299	 0.003695157	 0.002968791	 0.003537244	 0.001306480	 0.006390150	 0.800497494
76	 522900	 75450	 4411057	 14	 61	 5	 6	 0.470109670	 0.004485040	 0.002756217	 0.002318458	 0.003538199	 0.001306820	 0.005630916	 0.796502744


==> data/lshaped/criterionC/varth1_thX0.35_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 2	 1	 0.458964938	 0.073754900	 0.022849860	 0.022688254	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 2	 1	 0.460435483	 0.068976870	 0.023447114	 0.023270387	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 2	 1	 0.461316745	 0.066115041	 0.023977562	 0.023796207	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 2	 1	 0.462027692	 0.063266115	 0.024093353	 0.023907960	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 2	 1	 0.462609168	 0.060608753	 0.024201417	 0.024015163	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 2	 1	 0.463084617	 0.058477234	 0.024303998	 0.024117670	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 2	 1	 0.463721882	 0.056109926	 0.024457391	 0.024270216	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 2	 1	 0.464239166	 0.053773775	 0.024522863	 0.024335308	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 2	 1	 0.465103353	 0.050339305	 0.024651328	 0.024460501	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 2	 1	 0.465466582	 0.048636282	 0.024721767	 0.024528879	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 2	 1	 0.465794416	 0.047257083	 0.024819845	 0.024623876	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 2	 1	 0.466124921	 0.045920101	 0.024987566	 0.024787686	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 2	 1	 0.466471193	 0.044514609	 0.025180314	 0.024976838	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 2	 1	 0.466752145	 0.043013009	 0.025319111	 0.025113337	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 2	 1	 0.467008012	 0.041558225	 0.025420243	 0.025212953	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 2	 1	 0.467218166	 0.040378892	 0.025487030	 0.025278114	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 2	 1	 0.467427800	 0.039031988	 0.025522610	 0.025312868	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 2	 1	 0.467588022	 0.037995088	 0.025555953	 0.025345606	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 2	 1	 0.467752205	 0.036859948	 0.025576691	 0.025365366	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 2	 1	 0.467879075	 0.036000108	 0.025595738	 0.025382905	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 2592	 1391	 15400	 4	 8	 2	 2	 0.468587470	 0.027779598	 0.011127129	 0.010116273	 0.025453743	 0.009521273	 0.038217700	 0.726877804
33	 2856	 1528	 18256	 4	 8	 2	 2	 0.468719119	 0.026584349	 0.011148210	 0.010138822	 0.024133898	 0.008782388	 0.036567704	 0.726989851
34	 3152	 1687	 21408	 4	 8	 2	 2	 0.468827185	 0.025608405	 0.011171953	 0.010161469	 0.023042957	 0.008399768	 0.035155091	 0.728440865
35	 3516	 1877	 24924	 4	 8	 2	 2	 0.468919802	 0.024643459	 0.011188344	 0.010177096	 0.021957254	 0.008110753	 0.033897321	 0.727003148
36	 3944	 2103	 28868	 4	 8	 2	 2	 0.469007073	 0.023765204	 0.011206569	 0.010194236	 0.020957045	 0.007748845	 0.032667647	 0.727484434
37	 4516	 2395	 33384	 4	 8	 2	 2	 0.469090090	 0.023026239	 0.011234615	 0.010220257	 0.020099530	 0.007571573	 0.031453098	 0.732081764
38	 5200	 2742	 38584	 4	 8	 2	 2	 0.469174373	 0.022302052	 0.011283822	 0.010263206	 0.019236862	 0.007204540	 0.030169809	 0.739217526
39	 5828	 3064	 44412	 4	 8	 2	 2	 0.469253096	 0.021591151	 0.011328644	 0.010301731	 0.018380415	 0.006933429	 0.028919569	 0.746593115
40	 6472	 3396	 50884	 4	 8	 2	 2	 0.469326023	 0.020763735	 0.011352536	 0.010323207	 0.017385414	 0.006467425	 0.027710888	 0.749298794
41	 7100	 3714	 57984	 4	 8	 2	 2	 0.469382948	 0.020129282	 0.011367358	 0.010337497	 0.016612380	 0.006254889	 0.026729332	 0.753078374
42	 7752	 4048	 65736	 4	 8	 2	 2	 0.469437533	 0.019379902	 0.011373406	 0.010343414	 0.015691598	 0.005892244	 0.025752902	 0.752532724
43	 8480	 4414	 74216	 4	 8	 2	 2	 0.469490139	 0.018693249	 0.011384493	 0.010354012	 0.014826694	 0.005456367	 0.024775361	 0.754509632
44	 9184	 4772	 83400	 4	 8	 2	 2	 0.469532025	 0.018107124	 0.011391796	 0.010361310	 0.014074620	 0.005136765	 0.023968462	 0.755456250
45	 9912	 5149	 93312	 4	 8	 2	 2	 0.469570219	 0.017534504	 0.011397121	 0.010366697	 0.013325331	 0.005025237	 0.023208155	 0.755531991
46	 10852	 5627	 104164	 4	 8	 2	 2	 0.469606415	 0.017043263	 0.011403975	 0.010373758	 0.012665787	 0.004614246	 0.022463841	 0.758697639
47	 11832	 6131	 115996	 4	 8	 2	 2	 0.469636339	 0.016598922	 0.011409795	 0.010379387	 0.012055736	 0.004392990	 0.021829298	 0.760396493
48	 13096	 6786	 129092	 4	 8	 2	 2	 0.469662346	 0.016200164	 0.011415063	 0.010384266	 0.011495288	 0.004224692	 0.021262424	 0.761915222
49	 14608	 7556	 143700	 4	 8	 2	 2	 0.469686645	 0.015842487	 0.011419907	 0.010388702	 0.010980443	 0.004072764	 0.020718719	 0.764646107
50	 21912	 7556	 165612	 6	 15	 3	 3	 0.469803808	 0.013196836	 0.007266018	 0.006810137	 0.011016418	 0.004086814	 0.017865941	 0.738658898
51	 24708	 8506	 190320	 6	 15	 3	 3	 0.469826185	 0.012788753	 0.007270027	 0.006813660	 0.010521356	 0.003890402	 0.017267471	 0.740626914
52	 28086	 9646	 218406	 6	 15	 3	 3	 0.469846937	 0.012419342	 0.007274541	 0.006817673	 0.010065838	 0.003709514	 0.016693281	 0.743972471
53	 31716	 10868	 250122	 6	 15	 3	 3	 0.469867124	 0.012056841	 0.007282532	 0.006825172	 0.009608961	 0.003607013	 0.016115056	 0.748172409
54	 35574	 12169	 285696	 6	 15	 3	 3	 0.469886188	 0.011719356	 0.007289290	 0.006831455	 0.009176576	 0.003401898	 0.015549272	 0.753691602
55	 39510	 13497	 325206	 6	 15	 3	 3	 0.469903282	 0.011369294	 0.007293250	 0.006835054	 0.008721774	 0.003233305	 0.015023805	 0.756751981
56	 43350	 14787	 368556	 6	 15	 3	 3	 0.469918385	 0.011033622	 0.007295445	 0.006836969	 0.008277517	 0.003093229	 0.014543764	 0.758649664
57	 47424	 16159	 415980	 6	 15	 3	 3	 0.469932144	 0.010722449	 0.007297278	 0.006838521	 0.007856249	 0.002921502	 0.014092180	 0.760879365
58	 51564	 17546	 467544	 6	 15	 3	 3	 0.469944369	 0.010430930	 0.007298480	 0.006839501	 0.007452280	 0.002768054	 0.013678421	 0.762582875
59	 55860	 18990	 523404	 6	 15	 3	 3	 0.469955519	 0.010146137	 0.007299470	 0.006840325	 0.007047115	 0.002598101	 0.013289842	 0.763450503
60	 83790	 18990	 607194	 9	 28	 3	 4	 0.470008039	 0.008425367	 0.004613202	 0.004007129	 0.007050190	 0.002598580	 0.011280636	 0.746887540
61	 90918	 20594	 698112	 9	 28	 3	 4	 0.470017756	 0.008137457	 0.004614062	 0.004007901	 0.006702883	 0.002439263	 0.010868242	 0.748737238
62	 98667	 22339	 796779	 9	 28	 3	 4	 0.470026387	 0.007872001	 0.004614795	 0.004008558	 0.006377466	 0.002321421	 0.010488333	 0.750548384
63	 107568	 24346	 904347	 9	 28	 3	 4	 0.470034002	 0.007627070	 0.004615449	 0.004009133	 0.006072053	 0.002208280	 0.010141329	 0.752077997
64	 118368	 26777	 1022715	 9	 28	 3	 4	 0.470040737	 0.007398999	 0.004616056	 0.004009649	 0.005782492	 0.002136892	 0.009824200	 0.753140104
65	 132363	 29927	 1155078	 9	 28	 3	 4	 0.470046971	 0.007197958	 0.004616657	 0.004010163	 0.005522417	 0.002041351	 0.009521280	 0.755986438
66	 149094	 33675	 1304172	 9	 28	 3	 4	 0.470052556	 0.007010260	 0.004617328	 0.004010726	 0.005274849	 0.001954092	 0.009241410	 0.758570422
67	 168966	 38123	 1473138	 9	 28	 3	 4	 0.470057785	 0.006841981	 0.004618166	 0.004011422	 0.005048291	 0.001860562	 0.008971548	 0.762631027
68	 191106	 43062	 1664244	 9	 28	 3	 4	 0.470062986	 0.006674533	 0.004619354	 0.004012383	 0.004817776	 0.001798683	 0.008694762	 0.767649838
69	 214389	 48248	 1878633	 9	 28	 3	 4	 0.470067744	 0.006517392	 0.004620318	 0.004013191	 0.004596636	 0.001702674	 0.008433572	 0.772791343
70	 285852	 48248	 2164485	 12	 45	 4	 5	 0.470085388	 0.005717261	 0.003397191	 0.002945122	 0.004598496	 0.001702785	 0.007384918	 0.774180656
71	 316584	 53426	 2481069	 12	 45	 4	 5	 0.470089644	 0.005536256	 0.003397830	 0.002945651	 0.004370914	 0.001618317	 0.007108907	 0.778777458
72	 348108	 58701	 2829177	 12	 45	 4	 5	 0.470093467	 0.005363510	 0.003398339	 0.002946068	 0.004149521	 0.001540287	 0.006851374	 0.782837134
73	 380064	 64051	 3209241	 12	 45	 4	 5	 0.470096914	 0.005200607	 0.003398761	 0.002946408	 0.003936335	 0.001464611	 0.006610671	 0.786698731
74	 413436	 69630	 3622677	 12	 45	 4	 5	 0.470100014	 0.005048013	 0.003399066	 0.002946664	 0.003732128	 0.001385991	 0.006386394	 0.790432451
75	 448248	 75458	 4070925	 12	 45	 4	 5	 0.470102754	 0.004906021	 0.003399315	 0.002946878	 0.003537470	 0.001305337	 0.006181412	 0.793673212


==> data/lshaped/criterionC/varth1_thX0.35_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 2	 1	 0.458964938	 0.073754900	 0.022849860	 0.022688254	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 2	 1	 0.460435483	 0.068976870	 0.023447114	 0.023270387	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 2	 1	 0.461316745	 0.066115041	 0.023977562	 0.023796207	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 2	 1	 0.462027692	 0.063266115	 0.024093353	 0.023907960	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 2	 1	 0.462609168	 0.060608753	 0.024201417	 0.024015163	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 2	 1	 0.463084617	 0.058477234	 0.024303998	 0.024117670	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 2	 1	 0.463721882	 0.056109926	 0.024457391	 0.024270216	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 2	 1	 0.464239166	 0.053773775	 0.024522863	 0.024335308	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 2	 1	 0.465103353	 0.050339305	 0.024651328	 0.024460501	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 2	 1	 0.465466582	 0.048636282	 0.024721767	 0.024528879	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 2	 1	 0.465794416	 0.047257083	 0.024819845	 0.024623876	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 2	 1	 0.466124921	 0.045920101	 0.024987566	 0.024787686	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 2	 1	 0.466471193	 0.044514609	 0.025180314	 0.024976838	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 2	 1	 0.466752145	 0.043013009	 0.025319111	 0.025113337	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 2	 1	 0.467008012	 0.041558225	 0.025420243	 0.025212953	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 2	 1	 0.467218166	 0.040378892	 0.025487030	 0.025278114	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 2	 1	 0.467427800	 0.039031988	 0.025522610	 0.025312868	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 2	 1	 0.467588022	 0.037995088	 0.025555953	 0.025345606	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 2	 1	 0.467752205	 0.036859948	 0.025576691	 0.025365366	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 2	 1	 0.467879075	 0.036000108	 0.025595738	 0.025382905	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 2592	 1391	 15400	 4	 8	 3	 2	 0.468587470	 0.027779598	 0.011127129	 0.010882516	 0.025453743	 0.009521273	 0.038217700	 0.726877804
33	 2856	 1528	 18256	 4	 8	 3	 2	 0.468719119	 0.026584349	 0.011148210	 0.010903566	 0.024133898	 0.008782388	 0.036567704	 0.726989851
34	 3152	 1687	 21408	 4	 8	 3	 2	 0.468827185	 0.025608405	 0.011171953	 0.010927065	 0.023042957	 0.008399768	 0.035155091	 0.728440865
35	 3516	 1877	 24924	 4	 8	 3	 2	 0.468919802	 0.024643459	 0.011188344	 0.010943231	 0.021957254	 0.008110753	 0.033897321	 0.727003148
36	 3944	 2103	 28868	 4	 8	 3	 2	 0.469007073	 0.023765204	 0.011206569	 0.010961100	 0.020957045	 0.007748845	 0.032667647	 0.727484434
37	 4516	 2395	 33384	 4	 8	 3	 2	 0.469090090	 0.023026239	 0.011234615	 0.010988446	 0.020099530	 0.007571573	 0.031453098	 0.732081764
38	 5200	 2742	 38584	 4	 8	 3	 2	 0.469174373	 0.022302052	 0.011283822	 0.011035805	 0.019236862	 0.007204540	 0.030169809	 0.739217526
39	 5828	 3064	 44412	 4	 8	 3	 2	 0.469253096	 0.021591151	 0.011328644	 0.011078908	 0.018380415	 0.006933429	 0.028919569	 0.746593115
40	 6472	 3396	 50884	 4	 8	 3	 2	 0.469326023	 0.020763735	 0.011352536	 0.011101988	 0.017385414	 0.006467425	 0.027710888	 0.749298794
41	 7100	 3714	 57984	 4	 8	 3	 2	 0.469382948	 0.020129282	 0.011367358	 0.011116419	 0.016612380	 0.006254889	 0.026729332	 0.753078374
42	 7752	 4048	 65736	 4	 8	 3	 2	 0.469437533	 0.019379902	 0.011373406	 0.011122302	 0.015691598	 0.005892244	 0.025752902	 0.752532724
43	 8480	 4414	 74216	 4	 8	 3	 2	 0.469490139	 0.018693249	 0.011384493	 0.011133096	 0.014826694	 0.005456367	 0.024775361	 0.754509632
44	 9184	 4772	 83400	 4	 8	 3	 2	 0.469532025	 0.018107124	 0.011391796	 0.011140324	 0.014074620	 0.005136765	 0.023968462	 0.755456250
45	 9912	 5149	 93312	 4	 8	 3	 2	 0.469570219	 0.017534504	 0.011397121	 0.011145605	 0.013325331	 0.005025237	 0.023208155	 0.755531991
46	 10852	 5627	 104164	 4	 8	 3	 2	 0.469606415	 0.017043263	 0.011403975	 0.011152382	 0.012665787	 0.004614246	 0.022463841	 0.758697639
47	 11832	 6131	 115996	 4	 8	 3	 2	 0.469636339	 0.016598922	 0.011409795	 0.011158089	 0.012055736	 0.004392990	 0.021829298	 0.760396493
48	 13096	 6786	 129092	 4	 8	 3	 2	 0.469662346	 0.016200164	 0.011415063	 0.011163216	 0.011495288	 0.004224692	 0.021262424	 0.761915222
49	 14608	 7556	 143700	 4	 8	 3	 2	 0.469686645	 0.015842487	 0.011419907	 0.011167904	 0.010980443	 0.004072764	 0.020718719	 0.764646107
50	 25564	 7556	 169264	 7	 18	 3	 3	 0.469823038	 0.012597944	 0.006108877	 0.005807496	 0.011017704	 0.004087210	 0.017352868	 0.725986246
51	 28826	 8506	 198090	 7	 18	 3	 3	 0.469845402	 0.012170456	 0.006112474	 0.005810887	 0.010524147	 0.003893991	 0.016736429	 0.727183597
52	 32767	 9646	 230857	 7	 18	 3	 3	 0.469866232	 0.011779568	 0.006116444	 0.005814604	 0.010067141	 0.003711062	 0.016141046	 0.729789632
53	 37009	 10871	 267866	 7	 18	 3	 3	 0.469886500	 0.011393877	 0.006123180	 0.005820949	 0.009608699	 0.003604935	 0.015539846	 0.733204022
54	 41496	 12167	 309362	 7	 18	 3	 3	 0.469905511	 0.011036347	 0.006128780	 0.005826244	 0.009178182	 0.003402336	 0.014953925	 0.738023459
55	 46116	 13503	 355478	 7	 18	 3	 3	 0.469922801	 0.010660544	 0.006132384	 0.005829615	 0.008720152	 0.003227911	 0.014400383	 0.740295809
56	 50582	 14788	 406060	 7	 18	 3	 3	 0.469937656	 0.010304918	 0.006134262	 0.005831347	 0.008280227	 0.003092285	 0.013907164	 0.740979106
57	 55300	 16151	 461360	 7	 18	 3	 3	 0.469951528	 0.009966545	 0.006136008	 0.005832968	 0.007853752	 0.002911541	 0.013430212	 0.742098822
58	 60123	 17536	 521483	 7	 18	 3	 3	 0.469963777	 0.009653291	 0.006137173	 0.005834059	 0.007451251	 0.002768531	 0.012994515	 0.742874246
59	 65135	 18981	 586618	 7	 18	 3	 3	 0.469974897	 0.009346656	 0.006138193	 0.005835044	 0.007048585	 0.002598685	 0.012585949	 0.742626254
60	 70707	 20594	 657325	 7	 18	 3	 3	 0.469984672	 0.009084046	 0.006138941	 0.005835754	 0.006695767	 0.002438768	 0.012215452	 0.743652087
61	 76776	 22350	 734101	 7	 18	 3	 3	 0.469993332	 0.008848172	 0.006139668	 0.005836452	 0.006371390	 0.002319570	 0.011877605	 0.744945785
62	 83699	 24356	 817800	 7	 18	 3	 3	 0.470000932	 0.008631016	 0.006140381	 0.005837132	 0.006065489	 0.002206349	 0.011572948	 0.745792367
63	 119570	 24356	 937370	 10	 31	 3	 4	 0.470038947	 0.007371012	 0.004183879	 0.003687298	 0.006068523	 0.002207964	 0.009909503	 0.743832646
64	 131640	 26801	 1069010	 10	 31	 3	 4	 0.470045680	 0.007135471	 0.004184403	 0.003687730	 0.005779767	 0.002136996	 0.009584780	 0.744458453
65	 147240	 29961	 1216250	 10	 31	 3	 4	 0.470051912	 0.006926383	 0.004184915	 0.003688155	 0.005519173	 0.002040129	 0.009274113	 0.746851307
66	 165940	 33731	 1382190	 10	 31	 3	 4	 0.470057523	 0.006729818	 0.004185481	 0.003688614	 0.005269933	 0.001951231	 0.008985250	 0.748984999
67	 188030	 38180	 1570220	 10	 31	 3	 4	 0.470062736	 0.006555650	 0.004186182	 0.003689181	 0.005045040	 0.001859722	 0.008708258	 0.752808458
68	 212610	 43116	 1782830	 10	 31	 3	 4	 0.470067937	 0.006380047	 0.004187209	 0.003689988	 0.004813760	 0.001802065	 0.008422852	 0.757468745
69	 238710	 48349	 2021540	 10	 31	 3	 4	 0.470072740	 0.006214848	 0.004188064	 0.003690693	 0.004591781	 0.001702909	 0.008150351	 0.762525154
70	 264440	 53551	 2285980	 10	 31	 3	 4	 0.470076985	 0.006050373	 0.004188775	 0.003691327	 0.004365910	 0.001613281	 0.007901751	 0.765700276
71	 290380	 58760	 2576360	 10	 31	 3	 4	 0.470080798	 0.005890449	 0.004189339	 0.003691836	 0.004140873	 0.001539000	 0.007671537	 0.767831659
72	 377494	 58760	 2953854	 13	 47	 4	 5	 0.470095629	 0.005210033	 0.003160218	 0.002758451	 0.004142157	 0.001539032	 0.006701436	 0.777450179
73	 412633	 64189	 3366487	 13	 47	 4	 5	 0.470099078	 0.005043823	 0.003160628	 0.002758803	 0.003930722	 0.001463056	 0.006454959	 0.781387317
74	 448656	 69749	 3815143	 13	 47	 4	 5	 0.470102168	 0.004885590	 0.003160929	 0.002759070	 0.003725253	 0.001381753	 0.006225846	 0.784727001


==> data/lshaped/criterionC/varth1_thX0.35_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 2	 1	 0.458964938	 0.073754900	 0.022849860	 0.022688254	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 2	 1	 0.460435483	 0.068976870	 0.023447114	 0.023270387	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 2	 1	 0.461316745	 0.066115041	 0.023977562	 0.023796207	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 2	 1	 0.462027692	 0.063266115	 0.024093353	 0.023907960	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 2	 1	 0.462609168	 0.060608753	 0.024201417	 0.024015163	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 2	 1	 0.463084617	 0.058477234	 0.024303998	 0.024117670	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 2	 1	 0.463721882	 0.056109926	 0.024457391	 0.024270216	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 2	 1	 0.464239166	 0.053773775	 0.024522863	 0.024335308	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 2	 1	 0.465103353	 0.050339305	 0.024651328	 0.024460501	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 2	 1	 0.465466582	 0.048636282	 0.024721767	 0.024528879	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 2	 1	 0.465794416	 0.047257083	 0.024819845	 0.024623876	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 2	 1	 0.466124921	 0.045920101	 0.024987566	 0.024787686	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 2	 1	 0.466471193	 0.044514609	 0.025180314	 0.024976838	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 2	 1	 0.466752145	 0.043013009	 0.025319111	 0.025113337	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 2	 1	 0.467008012	 0.041558225	 0.025420243	 0.025212953	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 2	 1	 0.467218166	 0.040378892	 0.025487030	 0.025278114	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 2	 1	 0.467427800	 0.039031988	 0.025522610	 0.025312868	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 2	 1	 0.467588022	 0.037995088	 0.025555953	 0.025345606	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 2	 1	 0.467752205	 0.036859948	 0.025576691	 0.025365366	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 2	 1	 0.467879075	 0.036000108	 0.025595738	 0.025382905	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 2592	 1391	 15400	 4	 8	 3	 2	 0.468587470	 0.027779598	 0.011127129	 0.010882516	 0.025453743	 0.009521273	 0.038217700	 0.726877804
33	 2856	 1528	 18256	 4	 8	 3	 2	 0.468719119	 0.026584349	 0.011148210	 0.010903566	 0.024133898	 0.008782388	 0.036567704	 0.726989851
34	 3152	 1687	 21408	 4	 8	 3	 2	 0.468827185	 0.025608405	 0.011171953	 0.010927065	 0.023042957	 0.008399768	 0.035155091	 0.728440865
35	 3516	 1877	 24924	 4	 8	 3	 2	 0.468919802	 0.024643459	 0.011188344	 0.010943231	 0.021957254	 0.008110753	 0.033897321	 0.727003148
36	 3944	 2103	 28868	 4	 8	 3	 2	 0.469007073	 0.023765204	 0.011206569	 0.010961100	 0.020957045	 0.007748845	 0.032667647	 0.727484434
37	 4516	 2395	 33384	 4	 8	 3	 2	 0.469090090	 0.023026239	 0.011234615	 0.010988446	 0.020099530	 0.007571573	 0.031453098	 0.732081764
38	 5200	 2742	 38584	 4	 8	 3	 2	 0.469174373	 0.022302052	 0.011283822	 0.011035805	 0.019236862	 0.007204540	 0.030169809	 0.739217526
39	 5828	 3064	 44412	 4	 8	 3	 2	 0.469253096	 0.021591151	 0.011328644	 0.011078908	 0.018380415	 0.006933429	 0.028919569	 0.746593115
40	 6472	 3396	 50884	 4	 8	 3	 2	 0.469326023	 0.020763735	 0.011352536	 0.011101988	 0.017385414	 0.006467425	 0.027710888	 0.749298794
41	 7100	 3714	 57984	 4	 8	 3	 2	 0.469382948	 0.020129282	 0.011367358	 0.011116419	 0.016612380	 0.006254889	 0.026729332	 0.753078374
42	 7752	 4048	 65736	 4	 8	 3	 2	 0.469437533	 0.019379902	 0.011373406	 0.011122302	 0.015691598	 0.005892244	 0.025752902	 0.752532724
43	 8480	 4414	 74216	 4	 8	 3	 2	 0.469490139	 0.018693249	 0.011384493	 0.011133096	 0.014826694	 0.005456367	 0.024775361	 0.754509632
44	 9184	 4772	 83400	 4	 8	 3	 2	 0.469532025	 0.018107124	 0.011391796	 0.011140324	 0.014074620	 0.005136765	 0.023968462	 0.755456250
45	 9912	 5149	 93312	 4	 8	 3	 2	 0.469570219	 0.017534504	 0.011397121	 0.011145605	 0.013325331	 0.005025237	 0.023208155	 0.755531991
46	 10852	 5627	 104164	 4	 8	 3	 2	 0.469606415	 0.017043263	 0.011403975	 0.011152382	 0.012665787	 0.004614246	 0.022463841	 0.758697639
47	 11832	 6131	 115996	 4	 8	 3	 2	 0.469636339	 0.016598922	 0.011409795	 0.011158089	 0.012055736	 0.004392990	 0.021829298	 0.760396493
48	 13096	 6786	 129092	 4	 8	 3	 2	 0.469662346	 0.016200164	 0.011415063	 0.011163216	 0.011495288	 0.004224692	 0.021262424	 0.761915222
49	 14608	 7556	 143700	 4	 8	 3	 2	 0.469686645	 0.015842487	 0.011419907	 0.011167904	 0.010980443	 0.004072764	 0.020718719	 0.764646107
50	 25564	 7556	 169264	 7	 18	 3	 3	 0.469823038	 0.012597944	 0.006108877	 0.005807496	 0.011017704	 0.004087210	 0.017352868	 0.725986246
51	 28826	 8506	 198090	 7	 18	 3	 3	 0.469845402	 0.012170456	 0.006112474	 0.005810887	 0.010524147	 0.003893991	 0.016736429	 0.727183597
52	 32767	 9646	 230857	 7	 18	 3	 3	 0.469866232	 0.011779568	 0.006116444	 0.005814604	 0.010067141	 0.003711062	 0.016141046	 0.729789632
53	 37009	 10871	 267866	 7	 18	 3	 3	 0.469886500	 0.011393877	 0.006123180	 0.005820949	 0.009608699	 0.003604935	 0.015539846	 0.733204022
54	 41496	 12167	 309362	 7	 18	 3	 3	 0.469905511	 0.011036347	 0.006128780	 0.005826244	 0.009178182	 0.003402336	 0.014953925	 0.738023459
55	 46116	 13503	 355478	 7	 18	 3	 3	 0.469922801	 0.010660544	 0.006132384	 0.005829615	 0.008720152	 0.003227911	 0.014400383	 0.740295809
56	 50582	 14788	 406060	 7	 18	 3	 3	 0.469937656	 0.010304918	 0.006134262	 0.005831347	 0.008280227	 0.003092285	 0.013907164	 0.740979106
57	 55300	 16151	 461360	 7	 18	 3	 3	 0.469951528	 0.009966545	 0.006136008	 0.005832968	 0.007853752	 0.002911541	 0.013430212	 0.742098822
58	 60123	 17536	 521483	 7	 18	 3	 3	 0.469963777	 0.009653291	 0.006137173	 0.005834059	 0.007451251	 0.002768531	 0.012994515	 0.742874246
59	 65135	 18981	 586618	 7	 18	 3	 3	 0.469974897	 0.009346656	 0.006138193	 0.005835044	 0.007048585	 0.002598685	 0.012585949	 0.742626254
60	 70707	 20594	 657325	 7	 18	 3	 3	 0.469984672	 0.009084046	 0.006138941	 0.005835754	 0.006695767	 0.002438768	 0.012215452	 0.743652087
61	 76776	 22350	 734101	 7	 18	 3	 3	 0.469993332	 0.008848172	 0.006139668	 0.005836452	 0.006371390	 0.002319570	 0.011877605	 0.744945785
62	 83699	 24356	 817800	 7	 18	 3	 3	 0.470000932	 0.008631016	 0.006140381	 0.005837132	 0.006065489	 0.002206349	 0.011572948	 0.745792367
63	 119570	 24356	 937370	 10	 31	 5	 4	 0.470038947	 0.007371012	 0.004183879	 0.003985482	 0.006068523	 0.002207964	 0.009909503	 0.743832646
64	 131640	 26801	 1069010	 10	 31	 5	 4	 0.470045680	 0.007135471	 0.004184403	 0.003985939	 0.005779767	 0.002136996	 0.009584780	 0.744458453
65	 147240	 29961	 1216250	 10	 31	 5	 4	 0.470051912	 0.006926383	 0.004184915	 0.003986383	 0.005519173	 0.002040129	 0.009274113	 0.746851307
66	 165940	 33731	 1382190	 10	 31	 5	 4	 0.470057523	 0.006729818	 0.004185481	 0.003986872	 0.005269933	 0.001951231	 0.008985250	 0.748984999
67	 188030	 38180	 1570220	 10	 31	 5	 4	 0.470062736	 0.006555650	 0.004186182	 0.003987482	 0.005045040	 0.001859722	 0.008708258	 0.752808458
68	 212610	 43116	 1782830	 10	 31	 5	 4	 0.470067937	 0.006380047	 0.004187209	 0.003988388	 0.004813760	 0.001802065	 0.008422852	 0.757468745
69	 238710	 48349	 2021540	 10	 31	 5	 4	 0.470072740	 0.006214848	 0.004188064	 0.003989154	 0.004591781	 0.001702909	 0.008150351	 0.762525154
70	 264440	 53551	 2285980	 10	 31	 5	 4	 0.470076985	 0.006050373	 0.004188775	 0.003989818	 0.004365910	 0.001613281	 0.007901751	 0.765700276
71	 290380	 58760	 2576360	 10	 31	 5	 4	 0.470080798	 0.005890449	 0.004189339	 0.003990343	 0.004140873	 0.001539000	 0.007671537	 0.767831659
72	 435570	 58760	 3011930	 15	 56	 4	 5	 0.470098166	 0.005012769	 0.002823091	 0.002495423	 0.004142223	 0.001539051	 0.006520998	 0.768711880
73	 476115	 64189	 3488045	 15	 56	 4	 5	 0.470101616	 0.004839756	 0.002823504	 0.002495801	 0.003930785	 0.001463071	 0.006267402	 0.772210944


==> data/lshaped/criterionC/varth1_thX0.35_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 2	 1	 0.458964938	 0.073754900	 0.022849860	 0.022688254	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 2	 1	 0.460435483	 0.068976870	 0.023447114	 0.023270387	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 2	 1	 0.461316745	 0.066115041	 0.023977562	 0.023796207	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 2	 1	 0.462027692	 0.063266115	 0.024093353	 0.023907960	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 2	 1	 0.462609168	 0.060608753	 0.024201417	 0.024015163	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 2	 1	 0.463084617	 0.058477234	 0.024303998	 0.024117670	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 2	 1	 0.463721882	 0.056109926	 0.024457391	 0.024270216	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 2	 1	 0.464239166	 0.053773775	 0.024522863	 0.024335308	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 2	 1	 0.465103353	 0.050339305	 0.024651328	 0.024460501	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 2	 1	 0.465466582	 0.048636282	 0.024721767	 0.024528879	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 2	 1	 0.465794416	 0.047257083	 0.024819845	 0.024623876	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 2	 1	 0.466124921	 0.045920101	 0.024987566	 0.024787686	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 2	 1	 0.466471193	 0.044514609	 0.025180314	 0.024976838	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 2	 1	 0.466752145	 0.043013009	 0.025319111	 0.025113337	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 2	 1	 0.467008012	 0.041558225	 0.025420243	 0.025212953	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 2	 1	 0.467218166	 0.040378892	 0.025487030	 0.025278114	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 2	 1	 0.467427800	 0.039031988	 0.025522610	 0.025312868	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 2	 1	 0.467588022	 0.037995088	 0.025555953	 0.025345606	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 2	 1	 0.467752205	 0.036859948	 0.025576691	 0.025365366	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 2	 1	 0.467879075	 0.036000108	 0.025595738	 0.025382905	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 2592	 1391	 15400	 4	 8	 4	 2	 0.468587470	 0.027779598	 0.011127129	 0.011043634	 0.025453743	 0.009521273	 0.038217700	 0.726877804
33	 2856	 1528	 18256	 4	 8	 4	 2	 0.468719119	 0.026584349	 0.011148210	 0.011064629	 0.024133898	 0.008782388	 0.036567704	 0.726989851
34	 3152	 1687	 21408	 4	 8	 4	 2	 0.468827185	 0.025608405	 0.011171953	 0.011088233	 0.023042957	 0.008399768	 0.035155091	 0.728440865
35	 3516	 1877	 24924	 4	 8	 4	 2	 0.468919802	 0.024643459	 0.011188344	 0.011104521	 0.021957254	 0.008110753	 0.033897321	 0.727003148
36	 3944	 2103	 28868	 4	 8	 4	 2	 0.469007073	 0.023765204	 0.011206569	 0.011122665	 0.020957045	 0.007748845	 0.032667647	 0.727484434
37	 4516	 2395	 33384	 4	 8	 4	 2	 0.469090090	 0.023026239	 0.011234615	 0.011150455	 0.020099530	 0.007571573	 0.031453098	 0.732081764
38	 5200	 2742	 38584	 4	 8	 4	 2	 0.469174373	 0.022302052	 0.011283822	 0.011199385	 0.019236862	 0.007204540	 0.030169809	 0.739217526
39	 5828	 3064	 44412	 4	 8	 4	 2	 0.469253096	 0.021591151	 0.011328644	 0.011244019	 0.018380415	 0.006933429	 0.028919569	 0.746593115
40	 6472	 3396	 50884	 4	 8	 4	 2	 0.469326023	 0.020763735	 0.011352536	 0.011267690	 0.017385414	 0.006467425	 0.027710888	 0.749298794
41	 7100	 3714	 57984	 4	 8	 4	 2	 0.469382948	 0.020129282	 0.011367358	 0.011282301	 0.016612380	 0.006254889	 0.026729332	 0.753078374
42	 7752	 4048	 65736	 4	 8	 4	 2	 0.469437533	 0.019379902	 0.011373406	 0.011288257	 0.015691598	 0.005892244	 0.025752902	 0.752532724
43	 8480	 4414	 74216	 4	 8	 4	 2	 0.469490139	 0.018693249	 0.011384493	 0.011299288	 0.014826694	 0.005456367	 0.024775361	 0.754509632
44	 9184	 4772	 83400	 4	 8	 4	 2	 0.469532025	 0.018107124	 0.011391796	 0.011306547	 0.014074620	 0.005136765	 0.023968462	 0.755456250
45	 9912	 5149	 93312	 4	 8	 4	 2	 0.469570219	 0.017534504	 0.011397121	 0.011311845	 0.013325331	 0.005025237	 0.023208155	 0.755531991
46	 10852	 5627	 104164	 4	 8	 4	 2	 0.469606415	 0.017043263	 0.011403975	 0.011318674	 0.012665787	 0.004614246	 0.022463841	 0.758697639
47	 11832	 6131	 115996	 4	 8	 4	 2	 0.469636339	 0.016598922	 0.011409795	 0.011324462	 0.012055736	 0.004392990	 0.021829298	 0.760396493
48	 13096	 6786	 129092	 4	 8	 4	 2	 0.469662346	 0.016200164	 0.011415063	 0.011329705	 0.011495288	 0.004224692	 0.021262424	 0.761915222
49	 14608	 7556	 143700	 4	 8	 4	 2	 0.469686645	 0.015842487	 0.011419907	 0.011334518	 0.010980443	 0.004072764	 0.020718719	 0.764646107
50	 29216	 7556	 172916	 8	 19	 5	 3	 0.469841490	 0.012044494	 0.004863945	 0.004729592	 0.011018706	 0.004087498	 0.016845874	 0.714981846
51	 32944	 8506	 205860	 8	 19	 5	 3	 0.469863876	 0.011595834	 0.004866726	 0.004732195	 0.010525129	 0.003894313	 0.016209479	 0.715373667
52	 37448	 9646	 243308	 8	 19	 5	 3	 0.469884694	 0.011183546	 0.004869755	 0.004735024	 0.010067631	 0.003711910	 0.015594352	 0.717153652
53	 42296	 10871	 285604	 8	 19	 5	 3	 0.469905028	 0.010774290	 0.004873970	 0.004738950	 0.009608837	 0.003603796	 0.014969109	 0.719768330
54	 47416	 12165	 333020	 8	 19	 5	 3	 0.469924083	 0.010395654	 0.004877698	 0.004742453	 0.009180288	 0.003403139	 0.014358463	 0.724008824
55	 52680	 13497	 385700	 8	 19	 5	 3	 0.469941373	 0.009992973	 0.004880335	 0.004744953	 0.008720197	 0.003232642	 0.013780994	 0.725127135
56	 57816	 14790	 443516	 8	 19	 5	 3	 0.469956310	 0.009611996	 0.004881853	 0.004746390	 0.008279975	 0.003090567	 0.013261834	 0.724786378
57	 63176	 16145	 506692	 8	 19	 5	 3	 0.469970072	 0.009249792	 0.004883264	 0.004747709	 0.007855723	 0.002906317	 0.012764850	 0.724629935
58	 68624	 17514	 575316	 8	 19	 5	 3	 0.469982240	 0.008915212	 0.004884297	 0.004748681	 0.007458193	 0.002769770	 0.012308676	 0.724303084
59	 74344	 18956	 649660	 8	 19	 5	 3	 0.469993351	 0.008582182	 0.004885090	 0.004749430	 0.007056185	 0.002605062	 0.011876842	 0.722597982
60	 80736	 20574	 730396	 8	 19	 5	 3	 0.470003180	 0.008295599	 0.004885840	 0.004750139	 0.006704142	 0.002438639	 0.011481301	 0.722531228
61	 87624	 22318	 818020	 8	 19	 5	 3	 0.470011846	 0.008035376	 0.004886554	 0.004750823	 0.006378782	 0.002326347	 0.011120872	 0.722549119
62	 95584	 24338	 913604	 8	 19	 5	 3	 0.470019497	 0.007794359	 0.004887214	 0.004751451	 0.006071834	 0.002207501	 0.010792698	 0.722188198
63	 105184	 26768	 1018788	 8	 19	 5	 3	 0.470026238	 0.007570897	 0.004887756	 0.004751961	 0.005781723	 0.002136424	 0.010495002	 0.721381188
64	 117584	 29907	 1136372	 8	 19	 5	 3	 0.470032452	 0.007374981	 0.004888346	 0.004752521	 0.005522175	 0.002039820	 0.010212912	 0.722123281
65	 132384	 33641	 1268756	 8	 19	 5	 3	 0.470038028	 0.007192752	 0.004889011	 0.004753146	 0.005275723	 0.001952730	 0.009952997	 0.722672048
66	 149968	 38067	 1418724	 8	 19	 5	 3	 0.470043226	 0.007029363	 0.004889822	 0.004753905	 0.005049909	 0.001863005	 0.009704386	 0.724349082
67	 169632	 43001	 1588356	 8	 19	 5	 3	 0.470048443	 0.006865958	 0.004890953	 0.004754960	 0.004818709	 0.001795640	 0.009448330	 0.726684852
68	 275652	 43001	 1864008	 13	 40	 4	 4	 0.470073132	 0.006054773	 0.003663438	 0.003479529	 0.004820736	 0.001796534	 0.008127737	 0.744951803
69	 309179	 48171	 2173187	 13	 40	 4	 4	 0.470077893	 0.005880392	 0.003664120	 0.003480120	 0.004599265	 0.001708879	 0.007847530	 0.749330349
70	 342849	 53404	 2516036	 13	 40	 4	 4	 0.470082185	 0.005704459	 0.003664766	 0.003480718	 0.004371538	 0.001617408	 0.007586100	 0.751962072
71	 376753	 58645	 2892789	 13	 40	 4	 4	 0.470086013	 0.005536618	 0.003665288	 0.003481206	 0.004149675	 0.001541719	 0.007345074	 0.753786523
72	 411619	 64033	 3304408	 13	 40	 4	 4	 0.470089479	 0.005378991	 0.003665748	 0.003481642	 0.003936475	 0.001463472	 0.007119806	 0.755496849
73	 447642	 69593	 3752050	 13	 40	 4	 4	 0.470092568	 0.005231523	 0.003666080	 0.003481962	 0.003732117	 0.001383635	 0.006912814	 0.756786419
74	 485329	 75416	 4237379	 13	 40	 4	 4	 0.470095303	 0.005093892	 0.003666279	 0.003482150	 0.003536402	 0.001306378	 0.006724288	 0.757536247
75	 634661	 75416	 4872040	 17	 63	 7	 5	 0.470108366	 0.004445603	 0.002692461	 0.002576949	 0.003537519	 0.001307142	 0.005738819	 0.774654797


==> data/lshaped/criterionC/varth1_thX0.35_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 3	 1	 0.458964938	 0.073754900	 0.022849860	 0.022849860	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 3	 1	 0.460435483	 0.068976870	 0.023447114	 0.023447114	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 3	 1	 0.461316745	 0.066115041	 0.023977562	 0.023977562	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 3	 1	 0.462027692	 0.063266115	 0.024093353	 0.024093353	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 3	 1	 0.462609168	 0.060608753	 0.024201417	 0.024201417	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 3	 1	 0.463084617	 0.058477234	 0.024303998	 0.024303998	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 3	 1	 0.463721882	 0.056109926	 0.024457391	 0.024457391	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 3	 1	 0.464239166	 0.053773775	 0.024522863	 0.024522863	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 3	 1	 0.464697062	 0.051845351	 0.024597079	 0.024597079	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 3	 1	 0.465103353	 0.050339305	 0.024651328	 0.024651328	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 3	 1	 0.465466582	 0.048636282	 0.024721767	 0.024721767	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 3	 1	 0.465794416	 0.047257083	 0.024819845	 0.024819845	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 3	 1	 0.466124921	 0.045920101	 0.024987566	 0.024987566	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 3	 1	 0.466471193	 0.044514609	 0.025180314	 0.025180314	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 3	 1	 0.466752145	 0.043013009	 0.025319111	 0.025319111	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 3	 1	 0.467008012	 0.041558225	 0.025420243	 0.025420243	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 3	 1	 0.467218166	 0.040378892	 0.025487030	 0.025487030	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 3	 1	 0.467427800	 0.039031988	 0.025522610	 0.025522610	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 3	 1	 0.467588022	 0.037995088	 0.025555953	 0.025555953	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 3	 1	 0.467752205	 0.036859948	 0.025576691	 0.025576691	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 3	 1	 0.467879075	 0.036000108	 0.025595738	 0.025595738	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 3240	 1391	 16048	 5	 9	 5	 2	 0.468623916	 0.027282600	 0.009748989	 0.009730195	 0.025481317	 0.009529085	 0.037768168	 0.722370233
33	 3570	 1528	 19618	 5	 9	 5	 2	 0.468755794	 0.026058503	 0.009764013	 0.009745152	 0.024160084	 0.008787598	 0.036094536	 0.721951476
34	 3940	 1687	 23558	 5	 9	 5	 2	 0.468864016	 0.025058077	 0.009785101	 0.009766146	 0.023068572	 0.008403219	 0.034660414	 0.722959520
35	 4395	 1877	 27953	 5	 9	 5	 2	 0.468956705	 0.024068847	 0.009801172	 0.009782160	 0.021982867	 0.008117607	 0.033382908	 0.720993133
36	 4930	 2103	 32883	 5	 9	 5	 2	 0.469044112	 0.023164294	 0.009816520	 0.009797443	 0.020981431	 0.007757644	 0.032131459	 0.720922577
37	 5645	 2395	 38528	 5	 9	 5	 2	 0.469127392	 0.022398134	 0.009838354	 0.009819178	 0.020121710	 0.007577733	 0.030891744	 0.725052441
38	 6500	 2742	 45028	 5	 9	 5	 2	 0.469211918	 0.021646841	 0.009885771	 0.009866408	 0.019257655	 0.007194140	 0.029580151	 0.731802938
39	 7285	 3064	 52313	 5	 9	 5	 2	 0.469290617	 0.020902669	 0.009928569	 0.009909049	 0.018394159	 0.006952574	 0.028304176	 0.738501252
40	 8085	 3394	 60398	 5	 9	 5	 2	 0.469363803	 0.020052015	 0.009949875	 0.009930245	 0.017409288	 0.006509080	 0.027063448	 0.740926117
41	 8895	 3722	 69293	 5	 9	 5	 2	 0.469422301	 0.019375811	 0.009960824	 0.009941107	 0.016619387	 0.006207623	 0.026029082	 0.744390875
42	 9680	 4044	 78973	 5	 9	 5	 2	 0.469475843	 0.018598607	 0.009965916	 0.009946161	 0.015703144	 0.005909082	 0.025044810	 0.742613228
43	 10610	 4418	 89583	 5	 9	 5	 2	 0.469529420	 0.017872547	 0.009976096	 0.009956316	 0.014829210	 0.005404790	 0.024019439	 0.744086794
44	 11465	 4766	 101048	 5	 9	 5	 2	 0.469571290	 0.017243619	 0.009982710	 0.009962910	 0.014060152	 0.005177740	 0.023186495	 0.743692322
45	 12430	 5166	 113478	 5	 9	 5	 2	 0.469610564	 0.016635552	 0.009986673	 0.009966851	 0.013304434	 0.004978832	 0.022376938	 0.743423947
46	 13580	 5633	 127058	 5	 9	 5	 2	 0.469646338	 0.016115665	 0.009991816	 0.009971976	 0.012644298	 0.004627760	 0.021613122	 0.745642631
47	 14845	 6153	 141903	 5	 9	 5	 2	 0.469676531	 0.015638006	 0.009996232	 0.009976368	 0.012025913	 0.004385154	 0.020946737	 0.746560503
48	 16410	 6805	 158313	 5	 9	 5	 2	 0.469702209	 0.015217322	 0.010001087	 0.009981198	 0.011469313	 0.004222680	 0.020362817	 0.747309279
49	 18355	 7594	 176668	 5	 9	 5	 2	 0.469726343	 0.014835691	 0.010005384	 0.009985473	 0.010953995	 0.004060118	 0.019798285	 0.749342223
50	 20685	 8551	 197353	 5	 9	 5	 2	 0.469748579	 0.014483389	 0.010010403	 0.009990463	 0.010467109	 0.003882618	 0.019263495	 0.751856739
51	 23520	 9692	 220873	 5	 9	 5	 2	 0.469769036	 0.014162728	 0.010016850	 0.009996879	 0.010012271	 0.003673141	 0.018757996	 0.755023489
52	 47040	 9692	 267913	 10	 23	 7	 3	 0.469891697	 0.010941019	 0.004355675	 0.004323821	 0.010036633	 0.003685572	 0.015381891	 0.711292207
53	 53040	 10905	 320953	 10	 23	 7	 3	 0.469911834	 0.010527488	 0.004359350	 0.004327394	 0.009582488	 0.003611312	 0.014753901	 0.713539277
54	 59580	 12228	 380533	 10	 23	 7	 3	 0.469931091	 0.010141939	 0.004362611	 0.004330589	 0.009155684	 0.003414992	 0.014127237	 0.717899638
55	 66150	 13560	 446683	 10	 23	 7	 3	 0.469948318	 0.009735568	 0.004364880	 0.004332811	 0.008702248	 0.003226570	 0.013542066	 0.718913046
56	 72490	 14836	 519173	 10	 23	 7	 3	 0.469963211	 0.009336472	 0.004366168	 0.004334068	 0.008252653	 0.003068703	 0.013014972	 0.717363963
57	 79220	 16195	 598393	 10	 23	 7	 3	 0.469976948	 0.008962670	 0.004367241	 0.004335114	 0.007826663	 0.002923846	 0.012509123	 0.716490663
58	 86260	 17610	 684653	 10	 23	 7	 3	 0.469989211	 0.008616169	 0.004368034	 0.004335891	 0.007426887	 0.002747459	 0.012039543	 0.715655816
59	 93350	 19043	 778003	 10	 23	 7	 3	 0.469999996	 0.008285683	 0.004368653	 0.004336500	 0.007040413	 0.002598711	 0.011610895	 0.713612797
60	 101340	 20660	 879343	 10	 23	 7	 3	 0.470009736	 0.007987675	 0.004369236	 0.004337074	 0.006686758	 0.002433289	 0.011209706	 0.712567738
61	 109980	 22411	 989323	 10	 23	 7	 3	 0.470018338	 0.007719991	 0.004369838	 0.004337668	 0.006364179	 0.002321004	 0.010843016	 0.711978188
62	 119970	 24436	 1109293	 10	 23	 7	 3	 0.470025929	 0.007472145	 0.004370392	 0.004338213	 0.006060744	 0.002202769	 0.010508852	 0.711033438
63	 132080	 26889	 1241373	 10	 23	 7	 3	 0.470032593	 0.007241463	 0.004370839	 0.004338650	 0.005773608	 0.002131383	 0.010206429	 0.709500144
64	 147800	 30073	 1389173	 10	 23	 7	 3	 0.470038797	 0.007035521	 0.004371344	 0.004339146	 0.005512704	 0.002040049	 0.009916606	 0.709468633
65	 166560	 33855	 1555733	 10	 23	 7	 3	 0.470044423	 0.006842923	 0.004371895	 0.004339687	 0.005264231	 0.001945835	 0.009646246	 0.709387165
66	 188680	 38310	 1744413	 10	 23	 7	 3	 0.470049617	 0.006673589	 0.004372610	 0.004340386	 0.005041535	 0.001856502	 0.009389719	 0.710733592
67	 213350	 43265	 1957763	 10	 23	 7	 3	 0.470054800	 0.006501432	 0.004373587	 0.004341337	 0.004810442	 0.001789976	 0.009126569	 0.712363247
68	 239030	 48414	 2196793	 10	 23	 7	 3	 0.470059513	 0.006337208	 0.004374316	 0.004342051	 0.004585364	 0.001706411	 0.008880531	 0.713606895
69	 265160	 53694	 2461953	 10	 23	 7	 3	 0.470063785	 0.006176732	 0.004374834	 0.004342558	 0.004360373	 0.001616576	 0.008651449	 0.713953492
70	 450772	 53694	 2912725	 17	 49	 6	 4	 0.470085773	 0.005471614	 0.003303319	 0.003240273	 0.004361955	 0.001617439	 0.007360391	 0.743386379
71	 495142	 58937	 3407867	 17	 49	 6	 4	 0.470089608	 0.005296022	 0.003303831	 0.003240771	 0.004139148	 0.001539090	 0.007111227	 0.744740964
72	 541110	 64368	 3948977	 17	 49	 6	 4	 0.470093035	 0.005132009	 0.003304253	 0.003241184	 0.003926758	 0.001460189	 0.006880964	 0.745827002
73	 588234	 69930	 4537211	 17	 49	 6	 4	 0.470096105	 0.004979403	 0.003304545	 0.003241472	 0.003724839	 0.001377535	 0.006667950	 0.746766667


==> data/lshaped/criterionC/varth1_thX0.35_thP1.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.043794610	 0.164670862	 0.712975297
2	 39	 108	 106	 1	 1	 1	 0	 0.443460944	 0.114018276	 0.061712431	 0.061712431	 0.095873579	 0.036689945	 0.156131996	 0.730268483
3	 42	 114	 148	 1	 1	 1	 0	 0.445125489	 0.110989720	 0.062474393	 0.062474393	 0.091736951	 0.033766698	 0.151321209	 0.733471012
4	 45	 120	 193	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.034290821	 0.147010149	 0.736385343
5	 49	 128	 242	 1	 1	 1	 0	 0.447970874	 0.104946397	 0.063556940	 0.063556940	 0.083512045	 0.030723770	 0.142677628	 0.735549076
6	 53	 136	 295	 1	 1	 1	 0	 0.449135610	 0.102128404	 0.063974239	 0.063974239	 0.079608465	 0.031103289	 0.138967671	 0.734907646
7	 62	 156	 357	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.027046223	 0.134287609	 0.748593808
8	 68	 168	 425	 1	 1	 1	 0	 0.451511311	 0.099233651	 0.066999244	 0.066999244	 0.073201221	 0.028190164	 0.131043296	 0.757258510
9	 80	 192	 505	 1	 1	 1	 0	 0.452560479	 0.098392445	 0.068915745	 0.068915745	 0.070226016	 0.024748265	 0.127372768	 0.772476309
10	 89	 210	 594	 1	 1	 1	 0	 0.453404906	 0.096700403	 0.069556647	 0.069556647	 0.067177681	 0.025865900	 0.124333426	 0.777750653
11	 178	 210	 772	 2	 3	 3	 1	 0.458964938	 0.073754900	 0.022849860	 0.022849860	 0.070126095	 0.028756271	 0.101911704	 0.723713737
12	 202	 234	 974	 2	 3	 3	 1	 0.460435483	 0.068976870	 0.023447114	 0.023447114	 0.064869418	 0.023976180	 0.095047230	 0.725711524
13	 220	 253	 1194	 2	 3	 3	 1	 0.461316745	 0.066115041	 0.023977562	 0.023977562	 0.061613920	 0.023042641	 0.090673426	 0.729155655
14	 240	 276	 1434	 2	 3	 3	 1	 0.462027692	 0.063266115	 0.024093353	 0.024093353	 0.058498817	 0.021261336	 0.086978280	 0.727378315
15	 256	 294	 1690	 2	 3	 3	 1	 0.462609168	 0.060608753	 0.024201417	 0.024201417	 0.055567188	 0.019563078	 0.083830585	 0.722990939
16	 270	 312	 1960	 2	 3	 3	 1	 0.463084617	 0.058477234	 0.024303998	 0.024303998	 0.053187428	 0.020884041	 0.081163091	 0.720490474
17	 294	 338	 2254	 2	 3	 3	 1	 0.463721882	 0.056109926	 0.024457391	 0.024457391	 0.050499107	 0.019625311	 0.077439174	 0.724567722
18	 324	 368	 2578	 2	 3	 3	 1	 0.464239166	 0.053773775	 0.024522863	 0.024522863	 0.047856536	 0.018114327	 0.074275208	 0.723980129
19	 364	 413	 2942	 2	 3	 3	 1	 0.464697062	 0.051845351	 0.024597079	 0.024597079	 0.045639064	 0.016846184	 0.071354401	 0.726589398
20	 406	 460	 3348	 2	 3	 3	 1	 0.465103353	 0.050339305	 0.024651328	 0.024651328	 0.043890291	 0.016291975	 0.068656246	 0.733207951
21	 454	 510	 3802	 2	 3	 3	 1	 0.465466582	 0.048636282	 0.024721767	 0.024721767	 0.041884629	 0.015350056	 0.066148852	 0.735255111
22	 518	 578	 4320	 2	 3	 3	 1	 0.465794416	 0.047257083	 0.024819845	 0.024819845	 0.040214514	 0.015613666	 0.063799464	 0.740712852
23	 606	 672	 4926	 2	 3	 3	 1	 0.466124921	 0.045920101	 0.024987566	 0.024987566	 0.038526318	 0.015615572	 0.061338140	 0.748638625
24	 700	 775	 5626	 2	 3	 3	 1	 0.466471193	 0.044514609	 0.025180314	 0.025180314	 0.036708339	 0.013838550	 0.058646700	 0.759030073
25	 772	 850	 6398	 2	 3	 3	 1	 0.466752145	 0.043013009	 0.025319111	 0.025319111	 0.034771562	 0.013163344	 0.056367049	 0.763087835
26	 856	 934	 7254	 2	 3	 3	 1	 0.467008012	 0.041558225	 0.025420243	 0.025420243	 0.032877003	 0.012168974	 0.054206329	 0.766667400
27	 932	 1011	 8186	 2	 3	 3	 1	 0.467218166	 0.040378892	 0.025487030	 0.025487030	 0.031318784	 0.012087690	 0.052364060	 0.771118446
28	 1022	 1106	 9208	 2	 3	 3	 1	 0.467427800	 0.039031988	 0.025522610	 0.025522610	 0.029531212	 0.011076155	 0.050458515	 0.773546119
29	 1108	 1197	 10316	 2	 3	 3	 1	 0.467588022	 0.037995088	 0.025555953	 0.025555953	 0.028116187	 0.010479961	 0.048951522	 0.776177868
30	 1196	 1288	 11512	 2	 3	 3	 1	 0.467752205	 0.036859948	 0.025576691	 0.025576691	 0.026542204	 0.009709673	 0.047356989	 0.778342295
31	 1296	 1391	 12808	 2	 3	 3	 1	 0.467879075	 0.036000108	 0.025595738	 0.025595738	 0.025315331	 0.009491833	 0.046086661	 0.781139445
32	 3240	 1391	 16048	 5	 9	 9	 2	 0.468623916	 0.027282600	 0.009748989	 0.009748989	 0.025481317	 0.009529085	 0.037768168	 0.722370233
33	 3570	 1528	 19618	 5	 9	 9	 2	 0.468755794	 0.026058503	 0.009764013	 0.009764013	 0.024160084	 0.008787598	 0.036094536	 0.721951476
34	 3940	 1687	 23558	 5	 9	 9	 2	 0.468864016	 0.025058077	 0.009785101	 0.009785101	 0.023068572	 0.008403219	 0.034660414	 0.722959520
35	 4395	 1877	 27953	 5	 9	 9	 2	 0.468956705	 0.024068847	 0.009801172	 0.009801172	 0.021982867	 0.008117607	 0.033382908	 0.720993133
36	 4930	 2103	 32883	 5	 9	 9	 2	 0.469044112	 0.023164294	 0.009816520	 0.009816520	 0.020981431	 0.007757644	 0.032131459	 0.720922577
37	 5645	 2395	 38528	 5	 9	 9	 2	 0.469127392	 0.022398134	 0.009838354	 0.009838354	 0.020121710	 0.007577733	 0.030891744	 0.725052441
38	 6500	 2742	 45028	 5	 9	 9	 2	 0.469211918	 0.021646841	 0.009885771	 0.009885771	 0.019257655	 0.007194140	 0.029580151	 0.731802938
39	 7285	 3064	 52313	 5	 9	 9	 2	 0.469290617	 0.020902669	 0.009928569	 0.009928569	 0.018394159	 0.006952574	 0.028304176	 0.738501252
40	 8085	 3394	 60398	 5	 9	 9	 2	 0.469363803	 0.020052015	 0.009949875	 0.009949875	 0.017409288	 0.006509080	 0.027063448	 0.740926117
41	 8895	 3722	 69293	 5	 9	 9	 2	 0.469422301	 0.019375811	 0.009960824	 0.009960824	 0.016619387	 0.006207623	 0.026029082	 0.744390875
42	 9680	 4044	 78973	 5	 9	 9	 2	 0.469475843	 0.018598607	 0.009965916	 0.009965916	 0.015703144	 0.005909082	 0.025044810	 0.742613228
43	 10610	 4418	 89583	 5	 9	 9	 2	 0.469529420	 0.017872547	 0.009976096	 0.009976096	 0.014829210	 0.005404790	 0.024019439	 0.744086794
44	 11465	 4766	 101048	 5	 9	 9	 2	 0.469571290	 0.017243619	 0.009982710	 0.009982710	 0.014060152	 0.005177740	 0.023186495	 0.743692322
45	 12430	 5166	 113478	 5	 9	 9	 2	 0.469610564	 0.016635552	 0.009986673	 0.009986673	 0.013304434	 0.004978832	 0.022376938	 0.743423947
46	 13580	 5633	 127058	 5	 9	 9	 2	 0.469646338	 0.016115665	 0.009991816	 0.009991816	 0.012644298	 0.004627760	 0.021613122	 0.745642631
47	 14845	 6153	 141903	 5	 9	 9	 2	 0.469676531	 0.015638006	 0.009996232	 0.009996232	 0.012025913	 0.004385154	 0.020946737	 0.746560503
48	 16410	 6805	 158313	 5	 9	 9	 2	 0.469702209	 0.015217322	 0.010001087	 0.010001087	 0.011469313	 0.004222680	 0.020362817	 0.747309279
49	 18355	 7594	 176668	 5	 9	 9	 2	 0.469726343	 0.014835691	 0.010005384	 0.010005384	 0.010953995	 0.004060118	 0.019798285	 0.749342223
50	 20685	 8551	 197353	 5	 9	 9	 2	 0.469748579	 0.014483389	 0.010010403	 0.010010403	 0.010467109	 0.003882618	 0.019263495	 0.751856739
51	 23520	 9692	 220873	 5	 9	 9	 2	 0.469769036	 0.014162728	 0.010016850	 0.010016850	 0.010012271	 0.003673141	 0.018757996	 0.755023489
52	 65856	 9692	 286729	 14	 28	 28	 3	 0.469895486	 0.010814077	 0.004025044	 0.004025044	 0.010037096	 0.003685792	 0.015265691	 0.708390970
53	 74256	 10905	 360985	 14	 28	 28	 3	 0.469915639	 0.010394899	 0.004027676	 0.004027676	 0.009582889	 0.003611472	 0.014632206	 0.710412310
54	 83412	 12228	 444397	 14	 28	 28	 3	 0.469934907	 0.010003811	 0.004030264	 0.004030264	 0.009156048	 0.003415105	 0.013999734	 0.714571528
55	 92610	 13560	 537007	 14	 28	 28	 3	 0.469952141	 0.009591311	 0.004032141	 0.004032141	 0.008702590	 0.003226670	 0.013408757	 0.715301977
56	 101486	 14836	 638493	 14	 28	 28	 3	 0.469967038	 0.009185777	 0.004033223	 0.004033223	 0.008252976	 0.003068770	 0.012876066	 0.713399356
57	 110908	 16195	 749401	 14	 28	 28	 3	 0.469980777	 0.008805454	 0.004034162	 0.004034162	 0.007826976	 0.002923923	 0.012364432	 0.712160004
58	 120764	 17610	 870165	 14	 28	 28	 3	 0.469993042	 0.008452423	 0.004034890	 0.004034890	 0.007427188	 0.002747522	 0.011889079	 0.710940143
59	 130690	 19043	 1000855	 14	 28	 28	 3	 0.470003828	 0.008115198	 0.004035454	 0.004035454	 0.007040707	 0.002598761	 0.011454752	 0.708456914
60	 141876	 20660	 1142731	 14	 28	 28	 3	 0.470013568	 0.007810639	 0.004036020	 0.004036020	 0.006687049	 0.002434740	 0.011047861	 0.706981988
61	 153986	 22413	 1296717	 14	 28	 28	 3	 0.470022174	 0.007536615	 0.004036588	 0.004036588	 0.006364473	 0.002321749	 0.010675443	 0.705976758
62	 167986	 24440	 1464703	 14	 28	 28	 3	 0.470029770	 0.007282215	 0.004037098	 0.004037098	 0.006060734	 0.002203668	 0.010335587	 0.704576831
63	 184954	 26895	 1649657	 14	 28	 28	 3	 0.470036438	 0.007045110	 0.004037475	 0.004037475	 0.005773420	 0.002130870	 0.010027768	 0.702560154
64	 206990	 30083	 1856647	 14	 28	 28	 3	 0.470042642	 0.006833572	 0.004037920	 0.004037920	 0.005512977	 0.002039762	 0.009732630	 0.702130108
65	 233212	 33859	 2089859	 14	 28	 28	 3	 0.470048263	 0.006635017	 0.004038395	 0.004038395	 0.005264486	 0.001945922	 0.009457249	 0.701579992
66	 264208	 38318	 2354067	 14	 28	 28	 3	 0.470053462	 0.006460006	 0.004038984	 0.004038984	 0.005041656	 0.001856576	 0.009195246	 0.702537648
67	 298732	 43271	 2652799	 14	 28	 28	 3	 0.470058650	 0.006281645	 0.004039684	 0.004039684	 0.004810407	 0.001789878	 0.008926071	 0.703741330
68	 334698	 48422	 2987497	 14	 28	 28	 3	 0.470063362	 0.006111536	 0.004040269	 0.004040269	 0.004585532	 0.001706923	 0.008674376	 0.704550510
69	 371280	 53702	 3358777	 14	 28	 28	 3	 0.470067638	 0.005944941	 0.004040698	 0.004040698	 0.004360629	 0.001615832	 0.008439489	 0.704419644
70	 407722	 58931	 3766499	 14	 28	 28	 3	 0.470071464	 0.005783928	 0.004041029	 0.004041029	 0.004138105	 0.001538722	 0.008223624	 0.703330857
71	 445606	 64366	 4212105	 14	 28	 28	 3	 0.470074892	 0.005633926	 0.004041248	 0.004041248	 0.003925486	 0.001460516	 0.008025276	 0.702022738
72	 1336818	 64366	 5548923	 42	 90	 90	 4	 0.470094557	 0.005026230	 0.003137299	 0.003137299	 0.003926874	 0.001460572	 0.006776194	 0.741748189
73	 1453536	 69942	 7002459	 42	 90	 90	 4	 0.470097625	 0.004870426	 0.003137580	 0.003137580	 0.003725136	 0.001377821	 0.006559910	 0.742453122


==> data/lshaped/criterionC/varth1_thX0.3_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.038604581	 0.164670862	 0.712975297
2	 38	 106	 105	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.030292629	 0.157682191	 0.730264327
3	 40	 110	 145	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.034086220	 0.154334959	 0.733454406
4	 43	 116	 188	 1	 1	 1	 0	 0.445611060	 0.110282881	 0.063089356	 0.063089356	 0.090454669	 0.027574111	 0.149885266	 0.735782002
5	 45	 120	 233	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.030328934	 0.147010149	 0.738512156
6	 48	 126	 281	 1	 1	 1	 0	 0.447660793	 0.105794827	 0.063611914	 0.063611914	 0.084534430	 0.027348873	 0.143647569	 0.736488811
7	 51	 132	 332	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.025981789	 0.140815338	 0.734143492
8	 54	 138	 386	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.027029911	 0.138001112	 0.735890848
9	 62	 156	 448	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.024918249	 0.134287609	 0.748593808
10	 67	 166	 515	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.023682161	 0.131524634	 0.755271480
11	 74	 180	 589	 1	 1	 1	 0	 0.452020319	 0.098144483	 0.067091825	 0.067091825	 0.071631184	 0.024613452	 0.129276605	 0.759182088
12	 84	 200	 673	 1	 1	 1	 0	 0.452896816	 0.097018050	 0.068248654	 0.068248654	 0.068953776	 0.023784090	 0.126171645	 0.768937032
13	 92	 216	 765	 1	 1	 1	 0	 0.453771386	 0.095736049	 0.069598560	 0.069598560	 0.065737597	 0.020904265	 0.122989180	 0.778410342
14	 184	 216	 949	 2	 3	 1	 1	 0.459333152	 0.072418566	 0.022821215	 0.017738900	 0.068728749	 0.023328989	 0.100239040	 0.722458701
15	 200	 232	 1149	 2	 3	 1	 1	 0.460320148	 0.069472850	 0.023526323	 0.017762579	 0.065368104	 0.021002471	 0.095604242	 0.726671208
16	 214	 248	 1363	 2	 3	 1	 1	 0.460944908	 0.067609623	 0.023863335	 0.017964273	 0.063258220	 0.019551183	 0.092545129	 0.730558419
17	 224	 260	 1587	 2	 3	 1	 1	 0.461449875	 0.065667922	 0.023991604	 0.018125724	 0.061128380	 0.019770824	 0.089993458	 0.729696615
18	 240	 276	 1827	 2	 3	 1	 1	 0.461991237	 0.063278247	 0.024089329	 0.018228887	 0.058513595	 0.018351582	 0.087171709	 0.725903489
19	 252	 290	 2079	 2	 3	 1	 1	 0.462443443	 0.061430796	 0.024147197	 0.018262938	 0.056485888	 0.016957582	 0.084740024	 0.724932479
20	 262	 300	 2341	 2	 3	 1	 1	 0.462839939	 0.059654673	 0.024313371	 0.018415573	 0.054475132	 0.016506654	 0.082546959	 0.722675603
21	 272	 314	 2613	 2	 3	 1	 1	 0.463158511	 0.058087002	 0.024309043	 0.018413618	 0.052755760	 0.018429354	 0.080740343	 0.719429710
22	 292	 336	 2905	 2	 3	 1	 1	 0.463653474	 0.056514703	 0.024454562	 0.018567385	 0.050949839	 0.015839208	 0.077847706	 0.725964908
23	 304	 348	 3209	 2	 3	 1	 1	 0.463988156	 0.055050706	 0.024466938	 0.018589654	 0.049314796	 0.016732715	 0.075827439	 0.725999804
24	 330	 376	 3539	 2	 3	 1	 1	 0.464352563	 0.053324586	 0.024559173	 0.018644047	 0.047332425	 0.015775799	 0.073562945	 0.724883782
25	 364	 413	 3903	 2	 3	 1	 1	 0.464697062	 0.051845351	 0.024597079	 0.018647975	 0.045639064	 0.015138898	 0.071354401	 0.726589398
26	 398	 452	 4301	 2	 3	 1	 1	 0.465031274	 0.050706598	 0.024646932	 0.018663040	 0.044313518	 0.014488820	 0.069142778	 0.733360736
27	 430	 484	 4731	 2	 3	 1	 1	 0.465313747	 0.049283640	 0.024690317	 0.018703587	 0.042652848	 0.013756084	 0.067215519	 0.733218180
28	 474	 530	 5205	 2	 3	 1	 1	 0.465564711	 0.048089914	 0.024742340	 0.018756393	 0.041236590	 0.013034086	 0.065454636	 0.734705995
29	 518	 579	 5723	 2	 3	 1	 1	 0.465805195	 0.047215838	 0.024832201	 0.018809596	 0.040158400	 0.013658758	 0.063720721	 0.740980913
30	 586	 651	 6309	 2	 3	 1	 1	 0.466059634	 0.046152110	 0.024969042	 0.018868377	 0.038814484	 0.013196071	 0.061832253	 0.746408352
31	 654	 721	 6963	 2	 3	 1	 1	 0.466316472	 0.045282723	 0.025159536	 0.018916584	 0.037650003	 0.012965558	 0.059864491	 0.756420415
32	 716	 791	 7679	 2	 3	 1	 1	 0.466542604	 0.044099197	 0.025232260	 0.018938539	 0.036167281	 0.011521993	 0.058075880	 0.759337558
33	 766	 844	 8445	 2	 3	 1	 1	 0.466731330	 0.043134171	 0.025312819	 0.018987697	 0.034925892	 0.011501837	 0.056539150	 0.762908020
34	 830	 908	 9275	 2	 3	 1	 1	 0.466926291	 0.042075351	 0.025380910	 0.019037374	 0.033558078	 0.010737561	 0.054905810	 0.766318742
35	 884	 962	 10159	 2	 3	 1	 1	 0.467089348	 0.041154228	 0.025452875	 0.019102835	 0.032339165	 0.010287939	 0.053500935	 0.769224452
36	 940	 1020	 11099	 2	 3	 1	 1	 0.467240199	 0.040261991	 0.025496819	 0.019154095	 0.031159912	 0.010054387	 0.052167094	 0.771789041
37	 1000	 1081	 12099	 2	 3	 1	 1	 0.467386282	 0.039301055	 0.025522338	 0.019177133	 0.029886170	 0.010125378	 0.050841646	 0.773009096
38	 1070	 1154	 13169	 2	 3	 1	 1	 0.467519747	 0.038330151	 0.025545266	 0.019203461	 0.028576911	 0.009262763	 0.049599352	 0.772795384
39	 1140	 1230	 14309	 2	 3	 1	 1	 0.467639368	 0.037526524	 0.025556420	 0.019211004	 0.027479253	 0.009032081	 0.048458553	 0.774404538
40	 1204	 1296	 15513	 2	 3	 1	 1	 0.467764054	 0.036753038	 0.025580171	 0.019225899	 0.026390162	 0.008402727	 0.047239808	 0.778009905
41	 1282	 1376	 16795	 2	 3	 1	 1	 0.467856296	 0.036129362	 0.025594143	 0.019235197	 0.025500405	 0.008035866	 0.046317334	 0.780039769
42	 1923	 1376	 18718	 3	 6	 1	 2	 0.468252908	 0.032161972	 0.019479647	 0.016589138	 0.025591713	 0.008052492	 0.042119157	 0.763594868
43	 2043	 1460	 20761	 3	 6	 1	 2	 0.468345054	 0.031422593	 0.019498200	 0.016600677	 0.024641420	 0.008089743	 0.041081873	 0.764877335
44	 2220	 1580	 22981	 3	 6	 1	 2	 0.468444209	 0.030732424	 0.019512989	 0.016605465	 0.023742897	 0.007466475	 0.039935358	 0.769554237
45	 2379	 1698	 25360	 3	 6	 1	 2	 0.468520004	 0.030096475	 0.019533621	 0.016621943	 0.022896189	 0.007097921	 0.039036081	 0.770991221
46	 2568	 1828	 27928	 3	 6	 1	 2	 0.468588397	 0.029537443	 0.019551356	 0.016635234	 0.022140574	 0.006949281	 0.038206327	 0.773103445
47	 2781	 1975	 30709	 3	 6	 1	 2	 0.468652235	 0.029004018	 0.019568362	 0.016647207	 0.021408229	 0.006837593	 0.037415138	 0.775194741
48	 3024	 2148	 33733	 3	 6	 1	 2	 0.468713837	 0.028494758	 0.019588358	 0.016662763	 0.020694141	 0.006515413	 0.036635344	 0.777794215
49	 3336	 2359	 37069	 3	 6	 1	 2	 0.468770355	 0.028081130	 0.019614091	 0.016681978	 0.020095704	 0.006427772	 0.035904925	 0.782096898
50	 3693	 2601	 40762	 3	 6	 1	 2	 0.468828962	 0.027642758	 0.019654821	 0.016713724	 0.019437338	 0.006333976	 0.035131375	 0.786839627
51	 4924	 2601	 45686	 4	 8	 1	 2	 0.469145091	 0.022498497	 0.011261968	 0.008473282	 0.019476921	 0.006341524	 0.030621769	 0.734722327
52	 5408	 2850	 51094	 4	 8	 1	 2	 0.469205273	 0.022006521	 0.011297321	 0.008501281	 0.018885379	 0.006108261	 0.029685366	 0.741325580
53	 5876	 3089	 56970	 4	 8	 1	 2	 0.469263528	 0.021465039	 0.011335633	 0.008530924	 0.018227762	 0.005781824	 0.028749800	 0.746615236
54	 6304	 3308	 63274	 4	 8	 1	 2	 0.469312140	 0.020936049	 0.011350803	 0.008541412	 0.017591971	 0.005748004	 0.027945025	 0.749186985
55	 6780	 3553	 70054	 4	 8	 1	 2	 0.469359847	 0.020386749	 0.011360871	 0.008547623	 0.016927792	 0.005438546	 0.027131971	 0.751392109
56	 7252	 3794	 77306	 4	 8	 1	 2	 0.469401291	 0.019849453	 0.011369339	 0.008553277	 0.016270800	 0.005261925	 0.026405258	 0.751723485
57	 7744	 4044	 85050	 4	 8	 1	 2	 0.469440621	 0.019335115	 0.011372986	 0.008556101	 0.015636555	 0.005088303	 0.025696552	 0.752440047
58	 8264	 4306	 93314	 4	 8	 1	 2	 0.469479828	 0.018844017	 0.011383196	 0.008564045	 0.015017318	 0.004823722	 0.024969993	 0.754666501
59	 8788	 4568	 102102	 4	 8	 1	 2	 0.469513097	 0.018350005	 0.011388188	 0.008568227	 0.014388601	 0.004609944	 0.024336426	 0.754013937
60	 9336	 4849	 111438	 4	 8	 1	 2	 0.469544233	 0.017898107	 0.011393258	 0.008572504	 0.013803474	 0.004315521	 0.023728096	 0.754300183
61	 9848	 5117	 121286	 4	 8	 1	 2	 0.469569881	 0.017526467	 0.011396993	 0.008575106	 0.013314863	 0.004275260	 0.023215012	 0.754962627
62	 10456	 5424	 131742	 4	 8	 1	 2	 0.469595628	 0.017190284	 0.011401561	 0.008578242	 0.012865079	 0.004048980	 0.022688226	 0.757674230
63	 11132	 5773	 142874	 4	 8	 1	 2	 0.469619060	 0.016857455	 0.011406434	 0.008581909	 0.012412375	 0.003899755	 0.022197938	 0.759415361
64	 11896	 6162	 154770	 4	 8	 1	 2	 0.469639993	 0.016532348	 0.011410242	 0.008584647	 0.011963482	 0.003766863	 0.021750547	 0.760088821
65	 12816	 6641	 167586	 4	 8	 1	 2	 0.469658821	 0.016238814	 0.011414279	 0.008587878	 0.011550469	 0.003619537	 0.021340136	 0.760951786
66	 13828	 7158	 181414	 4	 8	 1	 2	 0.469676458	 0.015961790	 0.011417459	 0.008590397	 0.011154389	 0.003555953	 0.020948375	 0.761958393
67	 17285	 7158	 198699	 5	 13	 1	 3	 0.469755070	 0.014421872	 0.009113656	 0.005841169	 0.011177283	 0.003566458	 0.019104552	 0.754891901
68	 18855	 7796	 217554	 5	 13	 1	 3	 0.469772268	 0.014148421	 0.009116960	 0.005843631	 0.010819373	 0.003444416	 0.018676864	 0.757537261
69	 20615	 8522	 238169	 5	 13	 1	 3	 0.469788345	 0.013897359	 0.009120924	 0.005846617	 0.010485483	 0.003336976	 0.018268025	 0.760747760
70	 22555	 9302	 260724	 5	 13	 1	 3	 0.469803620	 0.013646085	 0.009125068	 0.005849382	 0.010146366	 0.003205671	 0.017870878	 0.763593397
71	 24690	 10163	 285414	 5	 13	 1	 3	 0.469818008	 0.013417710	 0.009130714	 0.005852622	 0.009831835	 0.003131409	 0.017488547	 0.767228381
72	 26935	 11072	 312349	 5	 13	 1	 3	 0.469832590	 0.013167614	 0.009137294	 0.005855554	 0.009481346	 0.003062175	 0.017092294	 0.770383066
73	 29340	 12049	 341689	 5	 13	 1	 3	 0.469846308	 0.012960701	 0.009142788	 0.005858687	 0.009186359	 0.002904673	 0.016710955	 0.775581090
74	 31570	 12951	 373259	 5	 13	 1	 3	 0.469858917	 0.012721804	 0.009146227	 0.005860859	 0.008842558	 0.002860167	 0.016352613	 0.777967641
75	 37884	 12951	 411143	 6	 15	 2	 3	 0.469897676	 0.011469182	 0.007292041	 0.005757231	 0.008852585	 0.002870246	 0.015198154	 0.754643057
76	 40860	 13952	 452003	 6	 15	 2	 3	 0.469909444	 0.011227730	 0.007294157	 0.005758780	 0.008535642	 0.002704971	 0.014829835	 0.757104166
77	 43524	 14846	 495527	 6	 15	 2	 3	 0.469919916	 0.010990644	 0.007295743	 0.005760039	 0.008219877	 0.002626315	 0.014494223	 0.758277530
78	 46440	 15827	 541967	 6	 15	 2	 3	 0.469929907	 0.010761151	 0.007297034	 0.005760960	 0.007909215	 0.002534739	 0.014166571	 0.759615798
79	 49380	 16816	 591347	 6	 15	 2	 3	 0.469939048	 0.010552004	 0.007297930	 0.005761531	 0.007621353	 0.002442120	 0.013860032	 0.761326115
80	 52422	 17835	 643769	 6	 15	 2	 3	 0.469947735	 0.010340394	 0.007298776	 0.005762057	 0.007324727	 0.002338565	 0.013562300	 0.762436607
81	 55536	 18883	 699305	 6	 15	 2	 3	 0.469955523	 0.010144767	 0.007299453	 0.005762498	 0.007045161	 0.002230979	 0.013289697	 0.763355826
82	 74048	 18883	 773353	 8	 19	 1	 3	 0.469993582	 0.008573954	 0.004885100	 0.003686699	 0.007046168	 0.002230938	 0.011867711	 0.722460638
83	 78576	 20029	 851929	 8	 19	 1	 3	 0.470000691	 0.008367234	 0.004885634	 0.003687083	 0.006792730	 0.002139173	 0.011582730	 0.722388748
84	 83368	 21240	 935297	 8	 19	 1	 3	 0.470007340	 0.008169086	 0.004886177	 0.003687501	 0.006546697	 0.002048237	 0.011309733	 0.722305804
85	 88408	 22515	 1023705	 8	 19	 1	 3	 0.470013340	 0.007988558	 0.004886687	 0.003687874	 0.006319600	 0.001978785	 0.011057559	 0.722452225
86	 94088	 23960	 1117793	 8	 19	 1	 3	 0.470018737	 0.007815964	 0.004887150	 0.003688181	 0.006099595	 0.001903229	 0.010825721	 0.721980917
87	 100712	 25636	 1218505	 8	 19	 1	 3	 0.470023736	 0.007650562	 0.004887580	 0.003688424	 0.005885801	 0.001864091	 0.010606450	 0.721312183
88	 108704	 27665	 1327209	 8	 19	 1	 3	 0.470028413	 0.007500954	 0.004887984	 0.003688678	 0.005689633	 0.001797209	 0.010397125	 0.721444960
89	 117904	 29987	 1445113	 8	 19	 1	 3	 0.470032745	 0.007359671	 0.004888366	 0.003688917	 0.005501693	 0.001744831	 0.010199429	 0.721576705
90	 128528	 32672	 1573641	 8	 19	 1	 3	 0.470036875	 0.007227819	 0.004888838	 0.003689188	 0.005323592	 0.001688443	 0.010007258	 0.722257715
91	 140408	 35664	 1714049	 8	 19	 1	 3	 0.470040734	 0.007104292	 0.004889386	 0.003689506	 0.005154112	 0.001640517	 0.009824362	 0.723130092
92	 153896	 39050	 1867945	 8	 19	 1	 3	 0.470044472	 0.006987889	 0.004890035	 0.003689816	 0.004991808	 0.001580353	 0.009643858	 0.724594738
93	 168008	 42593	 2035953	 8	 19	 1	 3	 0.470048246	 0.006868721	 0.004890867	 0.003690115	 0.004822733	 0.001533337	 0.009458106	 0.726225852
94	 189009	 42593	 2224962	 9	 28	 1	 4	 0.470062732	 0.006679043	 0.004619240	 0.003061066	 0.004824131	 0.001534297	 0.008708449	 0.766961295
95	 205443	 46274	 2430405	 9	 28	 1	 4	 0.470066191	 0.006566788	 0.004619944	 0.003061315	 0.004666780	 0.001500178	 0.008519742	 0.770773176
96	 222426	 50072	 2652831	 9	 28	 1	 4	 0.470069513	 0.006448472	 0.004620617	 0.003061740	 0.004498077	 0.001438031	 0.008334407	 0.773716967
97	 247140	 50072	 2899971	 10	 38	 2	 5	 0.470079485	 0.006139397	 0.004177051	 0.002978172	 0.004499382	 0.001438530	 0.007751594	 0.792017389
98	 266400	 53939	 3166371	 10	 38	 2	 5	 0.470082536	 0.006019709	 0.004177618	 0.002978605	 0.004334098	 0.001382937	 0.007564340	 0.795800903
99	 285330	 57747	 3451701	 10	 38	 2	 5	 0.470085316	 0.005905368	 0.004178027	 0.002978921	 0.004173424	 0.001326365	 0.007389549	 0.799151372
100	 342396	 57747	 3794097	 12	 54	 1	 6	 0.470095051	 0.005355512	 0.003354515	 0.001559654	 0.004174773	 0.001326842	 0.006741877	 0.794365126
101	 365148	 61554	 4159245	 12	 54	 1	 6	 0.470097585	 0.005238414	 0.003354765	 0.001559742	 0.004023249	 0.001289595	 0.006562791	 0.798199190
102	 388668	 65489	 4547913	 12	 54	 1	 6	 0.470099959	 0.005122400	 0.003354964	 0.001559796	 0.003870813	 0.001234400	 0.006390486	 0.801566497
103	 412632	 69496	 4960545	 12	 54	 1	 6	 0.470102164	 0.005012389	 0.003355110	 0.001559827	 0.003723879	 0.001187244	 0.006226176	 0.805050896
104	 437724	 73698	 5398269	 12	 54	 1	 6	 0.470104183	 0.004908966	 0.003355224	 0.001559841	 0.003583353	 0.001143883	 0.006071760	 0.808491427


==> data/lshaped/criterionC/varth1_thX0.3_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.038604581	 0.164670862	 0.712975297
2	 38	 106	 105	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.030292629	 0.157682191	 0.730264327
3	 40	 110	 145	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.034086220	 0.154334959	 0.733454406
4	 43	 116	 188	 1	 1	 1	 0	 0.445611060	 0.110282881	 0.063089356	 0.063089356	 0.090454669	 0.027574111	 0.149885266	 0.735782002
5	 45	 120	 233	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.030328934	 0.147010149	 0.738512156
6	 48	 126	 281	 1	 1	 1	 0	 0.447660793	 0.105794827	 0.063611914	 0.063611914	 0.084534430	 0.027348873	 0.143647569	 0.736488811
7	 51	 132	 332	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.025981789	 0.140815338	 0.734143492
8	 54	 138	 386	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.027029911	 0.138001112	 0.735890848
9	 62	 156	 448	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.024918249	 0.134287609	 0.748593808
10	 67	 166	 515	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.023682161	 0.131524634	 0.755271480
11	 74	 180	 589	 1	 1	 1	 0	 0.452020319	 0.098144483	 0.067091825	 0.067091825	 0.071631184	 0.024613452	 0.129276605	 0.759182088
12	 84	 200	 673	 1	 1	 1	 0	 0.452896816	 0.097018050	 0.068248654	 0.068248654	 0.068953776	 0.023784090	 0.126171645	 0.768937032
13	 92	 216	 765	 1	 1	 1	 0	 0.453771386	 0.095736049	 0.069598560	 0.069598560	 0.065737597	 0.020904265	 0.122989180	 0.778410342
14	 184	 216	 949	 2	 3	 1	 1	 0.459333152	 0.072418566	 0.022821215	 0.017738900	 0.068728749	 0.023328989	 0.100239040	 0.722458701
15	 200	 232	 1149	 2	 3	 2	 1	 0.460320148	 0.069472850	 0.023526323	 0.023350646	 0.065368104	 0.021002471	 0.095604242	 0.726671208
16	 214	 248	 1363	 2	 3	 2	 1	 0.460944908	 0.067609623	 0.023863335	 0.023682843	 0.063258220	 0.019551183	 0.092545129	 0.730558419
17	 224	 260	 1587	 2	 3	 2	 1	 0.461449875	 0.065667922	 0.023991604	 0.023810514	 0.061128380	 0.019770824	 0.089993458	 0.729696615
18	 240	 276	 1827	 2	 3	 2	 1	 0.461991237	 0.063278247	 0.024089329	 0.023903985	 0.058513595	 0.018351582	 0.087171709	 0.725903489
19	 252	 290	 2079	 2	 3	 2	 1	 0.462443443	 0.061430796	 0.024147197	 0.023959717	 0.056485888	 0.016957582	 0.084740024	 0.724932479
20	 262	 300	 2341	 2	 3	 2	 1	 0.462839939	 0.059654673	 0.024313371	 0.024126468	 0.054475132	 0.016506654	 0.082546959	 0.722675603
21	 272	 314	 2613	 2	 3	 2	 1	 0.463158511	 0.058087002	 0.024309043	 0.024122649	 0.052755760	 0.018429354	 0.080740343	 0.719429710
22	 292	 336	 2905	 2	 3	 2	 1	 0.463653474	 0.056514703	 0.024454562	 0.024267261	 0.050949839	 0.015839208	 0.077847706	 0.725964908
23	 304	 348	 3209	 2	 3	 2	 1	 0.463988156	 0.055050706	 0.024466938	 0.024280069	 0.049314796	 0.016732715	 0.075827439	 0.725999804
24	 330	 376	 3539	 2	 3	 2	 1	 0.464352563	 0.053324586	 0.024559173	 0.024370199	 0.047332425	 0.015775799	 0.073562945	 0.724883782
25	 364	 413	 3903	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.015138898	 0.071354401	 0.726589398
26	 398	 452	 4301	 2	 3	 2	 1	 0.465031274	 0.050706598	 0.024646932	 0.024456721	 0.044313518	 0.014488820	 0.069142778	 0.733360736
27	 430	 484	 4731	 2	 3	 2	 1	 0.465313747	 0.049283640	 0.024690317	 0.024498645	 0.042652848	 0.013756084	 0.067215519	 0.733218180
28	 474	 530	 5205	 2	 3	 2	 1	 0.465564711	 0.048089914	 0.024742340	 0.024548291	 0.041236590	 0.013034086	 0.065454636	 0.734705995
29	 518	 579	 5723	 2	 3	 2	 1	 0.465805195	 0.047215838	 0.024832201	 0.024636115	 0.040158400	 0.013658758	 0.063720721	 0.740980913
30	 586	 651	 6309	 2	 3	 2	 1	 0.466059634	 0.046152110	 0.024969042	 0.024769179	 0.038814484	 0.013196071	 0.061832253	 0.746408352
31	 654	 721	 6963	 2	 3	 2	 1	 0.466316472	 0.045282723	 0.025159536	 0.024956630	 0.037650003	 0.012965558	 0.059864491	 0.756420415
32	 716	 791	 7679	 2	 3	 2	 1	 0.466542604	 0.044099197	 0.025232260	 0.025028254	 0.036167281	 0.011521993	 0.058075880	 0.759337558
33	 766	 844	 8445	 2	 3	 2	 1	 0.466731330	 0.043134171	 0.025312819	 0.025106912	 0.034925892	 0.011501837	 0.056539150	 0.762908020
34	 830	 908	 9275	 2	 3	 2	 1	 0.466926291	 0.042075351	 0.025380910	 0.025173727	 0.033558078	 0.010737561	 0.054905810	 0.766318742
35	 884	 962	 10159	 2	 3	 2	 1	 0.467089348	 0.041154228	 0.025452875	 0.025245019	 0.032339165	 0.010287939	 0.053500935	 0.769224452
36	 940	 1020	 11099	 2	 3	 2	 1	 0.467240199	 0.040261991	 0.025496819	 0.025287662	 0.031159912	 0.010054387	 0.052167094	 0.771789041
37	 1000	 1081	 12099	 2	 3	 2	 1	 0.467386282	 0.039301055	 0.025522338	 0.025312527	 0.029886170	 0.010125378	 0.050841646	 0.773009096
38	 1070	 1154	 13169	 2	 3	 2	 1	 0.467519747	 0.038330151	 0.025545266	 0.025335378	 0.028576911	 0.009262763	 0.049599352	 0.772795384
39	 1140	 1230	 14309	 2	 3	 2	 1	 0.467639368	 0.037526524	 0.025556420	 0.025345351	 0.027479253	 0.009032081	 0.048458553	 0.774404538
40	 1204	 1296	 15513	 2	 3	 2	 1	 0.467764054	 0.036753038	 0.025580171	 0.025368925	 0.026390162	 0.008402727	 0.047239808	 0.778009905
41	 1282	 1376	 16795	 2	 3	 2	 1	 0.467856296	 0.036129362	 0.025594143	 0.025381896	 0.025500405	 0.008035866	 0.046317334	 0.780039769
42	 2564	 1376	 19359	 4	 8	 1	 2	 0.468564669	 0.027946484	 0.011123314	 0.008369305	 0.025637430	 0.008054359	 0.038496234	 0.725953699
43	 2724	 1460	 22083	 4	 8	 1	 2	 0.468657178	 0.027084769	 0.011139697	 0.008383070	 0.024687889	 0.008077117	 0.037353162	 0.725099758
44	 2956	 1578	 25039	 4	 8	 1	 2	 0.468755856	 0.026279211	 0.011160157	 0.008397652	 0.023791760	 0.007568061	 0.036093728	 0.728082485
45	 3176	 1700	 28215	 4	 8	 1	 2	 0.468834238	 0.025536659	 0.011172515	 0.008405442	 0.022962924	 0.007146264	 0.035060895	 0.728351604
46	 3428	 1830	 31643	 4	 8	 1	 2	 0.468903394	 0.024840194	 0.011186486	 0.008419056	 0.022178768	 0.006954546	 0.034123546	 0.727948787
47	 3712	 1977	 35355	 4	 8	 1	 2	 0.468966765	 0.024198373	 0.011199372	 0.008428361	 0.021450765	 0.006846411	 0.033241287	 0.727961377
48	 4036	 2150	 39391	 4	 8	 1	 2	 0.469029276	 0.023574162	 0.011213954	 0.008438109	 0.020736161	 0.006524879	 0.032347303	 0.728782930
49	 4456	 2363	 43847	 4	 8	 1	 2	 0.469085861	 0.023061970	 0.011233353	 0.008449850	 0.020141157	 0.006447496	 0.031516093	 0.731752173
50	 4920	 2599	 48767	 4	 8	 1	 2	 0.469145842	 0.022490087	 0.011263821	 0.008475467	 0.019466133	 0.006330309	 0.030610270	 0.734723572
51	 5412	 2852	 54179	 4	 8	 1	 2	 0.469205697	 0.022001764	 0.011297215	 0.008501105	 0.018879897	 0.006103596	 0.029678671	 0.741332517
52	 5876	 3089	 60055	 4	 8	 1	 2	 0.469264028	 0.021457338	 0.011335570	 0.008530732	 0.018218732	 0.005797287	 0.028741628	 0.746559599
53	 6316	 3314	 66371	 4	 8	 1	 2	 0.469312918	 0.020929559	 0.011350940	 0.008541496	 0.017584158	 0.005710690	 0.027931963	 0.749304997
54	 6776	 3551	 73147	 4	 8	 1	 2	 0.469360138	 0.020376775	 0.011360843	 0.008547591	 0.016915797	 0.005408962	 0.027126926	 0.751164174
55	 7248	 3792	 80395	 4	 8	 1	 2	 0.469401466	 0.019846798	 0.011369051	 0.008553118	 0.016267761	 0.005257980	 0.026402140	 0.751711713
56	 7744	 4044	 88139	 4	 8	 1	 2	 0.469440901	 0.019333551	 0.011372996	 0.008556004	 0.015634614	 0.005118221	 0.025691434	 0.752529065
57	 8276	 4312	 96415	 4	 8	 1	 2	 0.469480625	 0.018833727	 0.011383442	 0.008564389	 0.015004217	 0.004780593	 0.024954996	 0.754707698
58	 8788	 4568	 105203	 4	 8	 1	 2	 0.469513277	 0.018349564	 0.011388238	 0.008568179	 0.014388000	 0.004590802	 0.024332947	 0.754103650
59	 9332	 4847	 114535	 4	 8	 1	 2	 0.469543992	 0.017898100	 0.011393320	 0.008572806	 0.013803414	 0.004312106	 0.023732861	 0.754148437
60	 9848	 5117	 124383	 4	 8	 1	 2	 0.469569921	 0.017523547	 0.011396874	 0.008574977	 0.013311122	 0.004289195	 0.023214187	 0.754863701
61	 10460	 5426	 134843	 4	 8	 1	 2	 0.469595790	 0.017189394	 0.011401636	 0.008578303	 0.012863824	 0.004045959	 0.022684881	 0.757746727
62	 11132	 5773	 145975	 4	 8	 1	 2	 0.469619086	 0.016856180	 0.011406489	 0.008581980	 0.012410593	 0.003905834	 0.022197381	 0.759376974
63	 11888	 6158	 157863	 4	 8	 1	 2	 0.469640143	 0.016528435	 0.011410237	 0.008584608	 0.011958079	 0.003766184	 0.021747307	 0.760022154
64	 12836	 6653	 170699	 4	 8	 1	 2	 0.469658993	 0.016237204	 0.011414282	 0.008587840	 0.011548201	 0.003612556	 0.021336347	 0.761011434
65	 13832	 7160	 184531	 4	 8	 1	 2	 0.469676478	 0.015961863	 0.011417513	 0.008590471	 0.011154437	 0.003565913	 0.020947931	 0.761978011
66	 17290	 7160	 201821	 5	 13	 1	 3	 0.469755091	 0.014421895	 0.009113656	 0.005841155	 0.011177313	 0.003570046	 0.019104031	 0.754913689
67	 18870	 7802	 220691	 5	 13	 1	 3	 0.469772367	 0.014149036	 0.009116957	 0.005843630	 0.010820180	 0.003453264	 0.018674377	 0.757671092
68	 20630	 8528	 241321	 5	 13	 1	 3	 0.469788508	 0.013893554	 0.009120901	 0.005846609	 0.010480458	 0.003328527	 0.018263826	 0.760714301
69	 22575	 9311	 263896	 5	 13	 1	 3	 0.469803715	 0.013643307	 0.009125066	 0.005849380	 0.010142633	 0.003199703	 0.017868384	 0.763544563
70	 24695	 10165	 288591	 5	 13	 1	 3	 0.469818006	 0.013416849	 0.009130641	 0.005852577	 0.009830729	 0.003131237	 0.017488576	 0.767177894
71	 26965	 11084	 315556	 5	 13	 1	 3	 0.469832725	 0.013167677	 0.009137381	 0.005855581	 0.009481348	 0.003066851	 0.017088599	 0.770553292
72	 29375	 12064	 344931	 5	 13	 1	 3	 0.469846445	 0.012959063	 0.009142797	 0.005858707	 0.009184038	 0.002904011	 0.016707100	 0.775661990
73	 31600	 12964	 376531	 5	 13	 1	 3	 0.469859019	 0.012721106	 0.009146231	 0.005860872	 0.008841549	 0.002863679	 0.016349677	 0.778064675
74	 37920	 12964	 414451	 6	 15	 3	 3	 0.469897778	 0.011468397	 0.007292038	 0.006834019	 0.008851571	 0.002869387	 0.015194989	 0.754748605
75	 40896	 13964	 455347	 6	 15	 3	 3	 0.469909529	 0.011226432	 0.007294168	 0.006835861	 0.008533925	 0.002706618	 0.014827143	 0.757154072
76	 43548	 14854	 498895	 6	 15	 3	 3	 0.469919966	 0.010988361	 0.007295724	 0.006837215	 0.008216842	 0.002628630	 0.014492601	 0.758204908
77	 46506	 15849	 545401	 6	 15	 3	 3	 0.469930146	 0.010755368	 0.007297052	 0.006838337	 0.007901328	 0.002521838	 0.014158665	 0.759631516
78	 49404	 16824	 594805	 6	 15	 3	 3	 0.469939124	 0.010548664	 0.007297931	 0.006839048	 0.007616725	 0.002443290	 0.013857456	 0.761226579
79	 52470	 17852	 647275	 6	 15	 3	 3	 0.469947774	 0.010339956	 0.007298790	 0.006839765	 0.007324094	 0.002334326	 0.013560957	 0.762479833
80	 55590	 18901	 702865	 6	 15	 3	 3	 0.469955610	 0.010143900	 0.007299492	 0.006840352	 0.007043871	 0.002229882	 0.013286598	 0.763468611
81	 83385	 18901	 786250	 9	 28	 1	 4	 0.470008131	 0.008422636	 0.004613196	 0.003057918	 0.007046930	 0.002232275	 0.011276793	 0.746899989
82	 88479	 20048	 874729	 9	 28	 1	 4	 0.470015229	 0.008210412	 0.004613838	 0.003058430	 0.006791418	 0.002140862	 0.010976975	 0.747966738
83	 93861	 21255	 968590	 9	 28	 1	 4	 0.470021911	 0.008009020	 0.004614390	 0.003058810	 0.006546129	 0.002043788	 0.010687047	 0.749413694
84	 99513	 22528	 1068103	 9	 28	 1	 4	 0.470027844	 0.007825061	 0.004614891	 0.003059125	 0.006319364	 0.001983843	 0.010422845	 0.750760577
85	 105939	 23979	 1174042	 9	 28	 1	 4	 0.470033278	 0.007647255	 0.004615363	 0.003059391	 0.006097453	 0.001901202	 0.010174834	 0.751585242
86	 113391	 25657	 1287433	 9	 28	 1	 4	 0.470038280	 0.007478777	 0.004615842	 0.003059638	 0.005884395	 0.001866934	 0.009941076	 0.752310634
87	 122463	 27703	 1409896	 9	 28	 1	 4	 0.470042969	 0.007325381	 0.004616275	 0.003059893	 0.005687812	 0.001799178	 0.009716827	 0.753886100
88	 132894	 30043	 1542790	 9	 28	 1	 4	 0.470047320	 0.007182071	 0.004616684	 0.003060110	 0.005501670	 0.001745060	 0.009504027	 0.755687128
89	 144891	 32738	 1687681	 9	 28	 1	 4	 0.470051444	 0.007044979	 0.004617166	 0.003060348	 0.005321043	 0.001689577	 0.009297832	 0.757701282
90	 158373	 35757	 1846054	 9	 28	 1	 4	 0.470055327	 0.006918361	 0.004617720	 0.003060597	 0.005151736	 0.001638883	 0.009099377	 0.760311435
91	 173466	 39123	 2019520	 9	 28	 1	 4	 0.470059050	 0.006800433	 0.004618401	 0.003060845	 0.004991619	 0.001578339	 0.008904978	 0.763666490
92	 189252	 42647	 2208772	 9	 28	 1	 4	 0.470062795	 0.006676768	 0.004619251	 0.003061067	 0.004820970	 0.001530008	 0.008705085	 0.766996364
93	 205569	 46302	 2414341	 9	 28	 1	 4	 0.470066246	 0.006564646	 0.004619966	 0.003061327	 0.004663743	 0.001504405	 0.008516705	 0.770796482
94	 222849	 50165	 2637190	 9	 28	 1	 4	 0.470069571	 0.006446868	 0.004620631	 0.003061757	 0.004495762	 0.001434894	 0.008331154	 0.773826560
95	 247610	 50165	 2884800	 10	 38	 2	 5	 0.470079543	 0.006137697	 0.004177054	 0.002978173	 0.004497060	 0.001435816	 0.007748088	 0.792156326
96	 266660	 53993	 3151460	 10	 38	 2	 5	 0.470082575	 0.006018070	 0.004177607	 0.002978598	 0.004331832	 0.001382615	 0.007561917	 0.795839188
97	 285620	 57803	 3437080	 10	 38	 2	 5	 0.470085364	 0.005902855	 0.004178031	 0.002978925	 0.004169863	 0.001325877	 0.007386469	 0.799144368
98	 342744	 57803	 3779824	 12	 54	 2	 6	 0.470095099	 0.005352739	 0.003354519	 0.002061688	 0.004171212	 0.001325866	 0.006738499	 0.794351789
99	 365436	 61603	 4145260	 12	 54	 2	 6	 0.470097631	 0.005235578	 0.003354767	 0.002061803	 0.004019555	 0.001290927	 0.006559490	 0.798168536
100	 389292	 65593	 4534552	 12	 54	 2	 6	 0.470100036	 0.005118981	 0.003354971	 0.002061893	 0.003866282	 0.001235703	 0.006384780	 0.801747485
101	 413472	 69637	 4948024	 12	 54	 2	 6	 0.470102235	 0.005008668	 0.003355114	 0.002061953	 0.003718867	 0.001187818	 0.006220747	 0.805155472
102	 438636	 73851	 5386660	 12	 54	 2	 6	 0.470104249	 0.004905838	 0.003355228	 0.002062001	 0.003579062	 0.001140208	 0.006066679	 0.808652941


==> data/lshaped/criterionC/varth1_thX0.3_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.038604581	 0.164670862	 0.712975297
2	 38	 106	 105	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.030292629	 0.157682191	 0.730264327
3	 40	 110	 145	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.034086220	 0.154334959	 0.733454406
4	 43	 116	 188	 1	 1	 1	 0	 0.445611060	 0.110282881	 0.063089356	 0.063089356	 0.090454669	 0.027574111	 0.149885266	 0.735782002
5	 45	 120	 233	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.030328934	 0.147010149	 0.738512156
6	 48	 126	 281	 1	 1	 1	 0	 0.447660793	 0.105794827	 0.063611914	 0.063611914	 0.084534430	 0.027348873	 0.143647569	 0.736488811
7	 51	 132	 332	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.025981789	 0.140815338	 0.734143492
8	 54	 138	 386	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.027029911	 0.138001112	 0.735890848
9	 62	 156	 448	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.024918249	 0.134287609	 0.748593808
10	 67	 166	 515	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.023682161	 0.131524634	 0.755271480
11	 74	 180	 589	 1	 1	 1	 0	 0.452020319	 0.098144483	 0.067091825	 0.067091825	 0.071631184	 0.024613452	 0.129276605	 0.759182088
12	 84	 200	 673	 1	 1	 1	 0	 0.452896816	 0.097018050	 0.068248654	 0.068248654	 0.068953776	 0.023784090	 0.126171645	 0.768937032
13	 92	 216	 765	 1	 1	 1	 0	 0.453771386	 0.095736049	 0.069598560	 0.069598560	 0.065737597	 0.020904265	 0.122989180	 0.778410342
14	 184	 216	 949	 2	 3	 2	 1	 0.459333152	 0.072418566	 0.022821215	 0.022657574	 0.068728749	 0.023328989	 0.100239040	 0.722458701
15	 200	 232	 1149	 2	 3	 2	 1	 0.460320148	 0.069472850	 0.023526323	 0.023350646	 0.065368104	 0.021002471	 0.095604242	 0.726671208
16	 214	 248	 1363	 2	 3	 2	 1	 0.460944908	 0.067609623	 0.023863335	 0.023682843	 0.063258220	 0.019551183	 0.092545129	 0.730558419
17	 224	 260	 1587	 2	 3	 2	 1	 0.461449875	 0.065667922	 0.023991604	 0.023810514	 0.061128380	 0.019770824	 0.089993458	 0.729696615
18	 240	 276	 1827	 2	 3	 2	 1	 0.461991237	 0.063278247	 0.024089329	 0.023903985	 0.058513595	 0.018351582	 0.087171709	 0.725903489
19	 252	 290	 2079	 2	 3	 2	 1	 0.462443443	 0.061430796	 0.024147197	 0.023959717	 0.056485888	 0.016957582	 0.084740024	 0.724932479
20	 262	 300	 2341	 2	 3	 2	 1	 0.462839939	 0.059654673	 0.024313371	 0.024126468	 0.054475132	 0.016506654	 0.082546959	 0.722675603
21	 272	 314	 2613	 2	 3	 2	 1	 0.463158511	 0.058087002	 0.024309043	 0.024122649	 0.052755760	 0.018429354	 0.080740343	 0.719429710
22	 292	 336	 2905	 2	 3	 2	 1	 0.463653474	 0.056514703	 0.024454562	 0.024267261	 0.050949839	 0.015839208	 0.077847706	 0.725964908
23	 304	 348	 3209	 2	 3	 2	 1	 0.463988156	 0.055050706	 0.024466938	 0.024280069	 0.049314796	 0.016732715	 0.075827439	 0.725999804
24	 330	 376	 3539	 2	 3	 2	 1	 0.464352563	 0.053324586	 0.024559173	 0.024370199	 0.047332425	 0.015775799	 0.073562945	 0.724883782
25	 364	 413	 3903	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.015138898	 0.071354401	 0.726589398
26	 398	 452	 4301	 2	 3	 2	 1	 0.465031274	 0.050706598	 0.024646932	 0.024456721	 0.044313518	 0.014488820	 0.069142778	 0.733360736
27	 430	 484	 4731	 2	 3	 2	 1	 0.465313747	 0.049283640	 0.024690317	 0.024498645	 0.042652848	 0.013756084	 0.067215519	 0.733218180
28	 474	 530	 5205	 2	 3	 2	 1	 0.465564711	 0.048089914	 0.024742340	 0.024548291	 0.041236590	 0.013034086	 0.065454636	 0.734705995
29	 518	 579	 5723	 2	 3	 2	 1	 0.465805195	 0.047215838	 0.024832201	 0.024636115	 0.040158400	 0.013658758	 0.063720721	 0.740980913
30	 586	 651	 6309	 2	 3	 2	 1	 0.466059634	 0.046152110	 0.024969042	 0.024769179	 0.038814484	 0.013196071	 0.061832253	 0.746408352
31	 654	 721	 6963	 2	 3	 2	 1	 0.466316472	 0.045282723	 0.025159536	 0.024956630	 0.037650003	 0.012965558	 0.059864491	 0.756420415
32	 716	 791	 7679	 2	 3	 2	 1	 0.466542604	 0.044099197	 0.025232260	 0.025028254	 0.036167281	 0.011521993	 0.058075880	 0.759337558
33	 766	 844	 8445	 2	 3	 2	 1	 0.466731330	 0.043134171	 0.025312819	 0.025106912	 0.034925892	 0.011501837	 0.056539150	 0.762908020
34	 830	 908	 9275	 2	 3	 2	 1	 0.466926291	 0.042075351	 0.025380910	 0.025173727	 0.033558078	 0.010737561	 0.054905810	 0.766318742
35	 884	 962	 10159	 2	 3	 2	 1	 0.467089348	 0.041154228	 0.025452875	 0.025245019	 0.032339165	 0.010287939	 0.053500935	 0.769224452
36	 940	 1020	 11099	 2	 3	 2	 1	 0.467240199	 0.040261991	 0.025496819	 0.025287662	 0.031159912	 0.010054387	 0.052167094	 0.771789041
37	 1000	 1081	 12099	 2	 3	 2	 1	 0.467386282	 0.039301055	 0.025522338	 0.025312527	 0.029886170	 0.010125378	 0.050841646	 0.773009096
38	 1070	 1154	 13169	 2	 3	 2	 1	 0.467519747	 0.038330151	 0.025545266	 0.025335378	 0.028576911	 0.009262763	 0.049599352	 0.772795384
39	 1140	 1230	 14309	 2	 3	 2	 1	 0.467639368	 0.037526524	 0.025556420	 0.025345351	 0.027479253	 0.009032081	 0.048458553	 0.774404538
40	 1204	 1296	 15513	 2	 3	 2	 1	 0.467764054	 0.036753038	 0.025580171	 0.025368925	 0.026390162	 0.008402727	 0.047239808	 0.778009905
41	 1282	 1376	 16795	 2	 3	 2	 1	 0.467856296	 0.036129362	 0.025594143	 0.025381896	 0.025500405	 0.008035866	 0.046317334	 0.780039769
42	 2564	 1376	 19359	 4	 8	 1	 2	 0.468564669	 0.027946484	 0.011123314	 0.008369305	 0.025637430	 0.008054359	 0.038496234	 0.725953699
43	 2724	 1460	 22083	 4	 8	 1	 2	 0.468657178	 0.027084769	 0.011139697	 0.008383070	 0.024687889	 0.008077117	 0.037353162	 0.725099758
44	 2956	 1578	 25039	 4	 8	 1	 2	 0.468755856	 0.026279211	 0.011160157	 0.008397652	 0.023791760	 0.007568061	 0.036093728	 0.728082485
45	 3176	 1700	 28215	 4	 8	 1	 2	 0.468834238	 0.025536659	 0.011172515	 0.008405442	 0.022962924	 0.007146264	 0.035060895	 0.728351604
46	 3428	 1830	 31643	 4	 8	 1	 2	 0.468903394	 0.024840194	 0.011186486	 0.008419056	 0.022178768	 0.006954546	 0.034123546	 0.727948787
47	 3712	 1977	 35355	 4	 8	 1	 2	 0.468966765	 0.024198373	 0.011199372	 0.008428361	 0.021450765	 0.006846411	 0.033241287	 0.727961377
48	 4036	 2150	 39391	 4	 8	 1	 2	 0.469029276	 0.023574162	 0.011213954	 0.008438109	 0.020736161	 0.006524879	 0.032347303	 0.728782930
49	 4456	 2363	 43847	 4	 8	 1	 2	 0.469085861	 0.023061970	 0.011233353	 0.008449850	 0.020141157	 0.006447496	 0.031516093	 0.731752173
50	 4920	 2599	 48767	 4	 8	 1	 2	 0.469145842	 0.022490087	 0.011263821	 0.008475467	 0.019466133	 0.006330309	 0.030610270	 0.734723572
51	 5412	 2852	 54179	 4	 8	 1	 2	 0.469205697	 0.022001764	 0.011297215	 0.008501105	 0.018879897	 0.006103596	 0.029678671	 0.741332517
52	 5876	 3089	 60055	 4	 8	 1	 2	 0.469264028	 0.021457338	 0.011335570	 0.008530732	 0.018218732	 0.005797287	 0.028741628	 0.746559599
53	 6316	 3314	 66371	 4	 8	 1	 2	 0.469312918	 0.020929559	 0.011350940	 0.008541496	 0.017584158	 0.005710690	 0.027931963	 0.749304997
54	 6776	 3551	 73147	 4	 8	 1	 2	 0.469360138	 0.020376775	 0.011360843	 0.008547591	 0.016915797	 0.005408962	 0.027126926	 0.751164174
55	 7248	 3792	 80395	 4	 8	 1	 2	 0.469401466	 0.019846798	 0.011369051	 0.008553118	 0.016267761	 0.005257980	 0.026402140	 0.751711713
56	 7744	 4044	 88139	 4	 8	 1	 2	 0.469440901	 0.019333551	 0.011372996	 0.008556004	 0.015634614	 0.005118221	 0.025691434	 0.752529065
57	 8276	 4312	 96415	 4	 8	 1	 2	 0.469480625	 0.018833727	 0.011383442	 0.008564389	 0.015004217	 0.004780593	 0.024954996	 0.754707698
58	 8788	 4568	 105203	 4	 8	 1	 2	 0.469513277	 0.018349564	 0.011388238	 0.008568179	 0.014388000	 0.004590802	 0.024332947	 0.754103650
59	 9332	 4847	 114535	 4	 8	 1	 2	 0.469543992	 0.017898100	 0.011393320	 0.008572806	 0.013803414	 0.004312106	 0.023732861	 0.754148437
60	 9848	 5117	 124383	 4	 8	 1	 2	 0.469569921	 0.017523547	 0.011396874	 0.008574977	 0.013311122	 0.004289195	 0.023214187	 0.754863701
61	 10460	 5426	 134843	 4	 8	 1	 2	 0.469595790	 0.017189394	 0.011401636	 0.008578303	 0.012863824	 0.004045959	 0.022684881	 0.757746727
62	 11132	 5773	 145975	 4	 8	 1	 2	 0.469619086	 0.016856180	 0.011406489	 0.008581980	 0.012410593	 0.003905834	 0.022197381	 0.759376974
63	 11888	 6158	 157863	 4	 8	 1	 2	 0.469640143	 0.016528435	 0.011410237	 0.008584608	 0.011958079	 0.003766184	 0.021747307	 0.760022154
64	 12836	 6653	 170699	 4	 8	 1	 2	 0.469658993	 0.016237204	 0.011414282	 0.008587840	 0.011548201	 0.003612556	 0.021336347	 0.761011434
65	 13832	 7160	 184531	 4	 8	 1	 2	 0.469676478	 0.015961863	 0.011417513	 0.008590471	 0.011154437	 0.003565913	 0.020947931	 0.761978011
66	 17290	 7160	 201821	 5	 13	 2	 3	 0.469755091	 0.014421895	 0.009113656	 0.007137260	 0.011177313	 0.003570046	 0.019104031	 0.754913689
67	 18870	 7802	 220691	 5	 13	 2	 3	 0.469772367	 0.014149036	 0.009116957	 0.007139846	 0.010820180	 0.003453264	 0.018674377	 0.757671092
68	 20630	 8528	 241321	 5	 13	 2	 3	 0.469788508	 0.013893554	 0.009120901	 0.007143118	 0.010480458	 0.003328527	 0.018263826	 0.760714301
69	 22575	 9311	 263896	 5	 13	 2	 3	 0.469803715	 0.013643307	 0.009125066	 0.007146430	 0.010142633	 0.003199703	 0.017868384	 0.763544563
70	 24695	 10165	 288591	 5	 13	 2	 3	 0.469818006	 0.013416849	 0.009130641	 0.007150657	 0.009830729	 0.003131237	 0.017488576	 0.767177894
71	 26965	 11084	 315556	 5	 13	 2	 3	 0.469832725	 0.013167677	 0.009137381	 0.007155406	 0.009481348	 0.003066851	 0.017088599	 0.770553292
72	 29375	 12064	 344931	 5	 13	 2	 3	 0.469846445	 0.012959063	 0.009142797	 0.007159502	 0.009184038	 0.002904011	 0.016707100	 0.775661990
73	 31600	 12964	 376531	 5	 13	 2	 3	 0.469859019	 0.012721106	 0.009146231	 0.007162148	 0.008841549	 0.002863679	 0.016349677	 0.778064675
74	 44240	 12964	 420771	 7	 18	 2	 3	 0.469917146	 0.010768190	 0.006131116	 0.005450325	 0.008852307	 0.002868356	 0.014583746	 0.738369306
75	 47712	 13964	 468483	 7	 18	 2	 3	 0.469928919	 0.010509808	 0.006133113	 0.005451930	 0.008534694	 0.002709642	 0.014199310	 0.740163304
76	 50813	 14856	 519296	 7	 18	 2	 3	 0.469939381	 0.010253059	 0.006134542	 0.005453083	 0.008215389	 0.002626916	 0.013848753	 0.740359706
77	 54257	 15849	 573553	 7	 18	 2	 3	 0.469949526	 0.010006389	 0.006135789	 0.005454064	 0.007904423	 0.002516200	 0.013500085	 0.741209295
78	 57610	 16816	 631163	 7	 18	 2	 3	 0.469958459	 0.009783131	 0.006136636	 0.005454706	 0.007619144	 0.002448511	 0.013185444	 0.741964477
79	 61215	 17852	 692378	 7	 18	 2	 3	 0.469967128	 0.009558471	 0.006137494	 0.005455393	 0.007327723	 0.002336877	 0.012872761	 0.742534657
80	 64827	 18893	 757205	 7	 18	 2	 3	 0.469974929	 0.009346574	 0.006138188	 0.005455947	 0.007048482	 0.002232079	 0.012584756	 0.742690183
81	 68761	 20031	 825966	 7	 18	 2	 3	 0.469982010	 0.009155637	 0.006138707	 0.005456349	 0.006792788	 0.002130787	 0.012317444	 0.743306538
82	 72870	 21218	 898836	 7	 18	 2	 3	 0.469988618	 0.008976139	 0.006139233	 0.005456754	 0.006548350	 0.002049124	 0.012062698	 0.744123690
83	 77308	 22501	 976144	 7	 18	 2	 3	 0.469994620	 0.008811906	 0.006139763	 0.005457175	 0.006320838	 0.001976122	 0.011826542	 0.745095707
84	 82201	 23924	 1058345	 7	 18	 2	 3	 0.470000025	 0.008654884	 0.006140279	 0.005457582	 0.006099507	 0.001904766	 0.011609752	 0.745483999
85	 105687	 23924	 1164032	 9	 28	 1	 4	 0.470033168	 0.007650763	 0.004615355	 0.003059385	 0.006101859	 0.001905077	 0.010179883	 0.751557084
86	 113166	 25606	 1277198	 9	 28	 1	 4	 0.470038177	 0.007482693	 0.004615837	 0.003059632	 0.005889375	 0.001861450	 0.009945959	 0.752334945
87	 122148	 27631	 1399346	 9	 28	 1	 4	 0.470042854	 0.007329224	 0.004616266	 0.003059888	 0.005692769	 0.001800214	 0.009722397	 0.753849492
88	 132543	 29965	 1531889	 9	 28	 1	 4	 0.470047217	 0.007184467	 0.004616669	 0.003060103	 0.005504810	 0.001746033	 0.009509119	 0.755534444
89	 144513	 32654	 1676402	 9	 28	 1	 4	 0.470051337	 0.007048709	 0.004617162	 0.003060346	 0.005325985	 0.001692678	 0.009303219	 0.757663542
90	 157977	 35667	 1834379	 9	 28	 1	 4	 0.470055214	 0.006921710	 0.004617711	 0.003060592	 0.005156240	 0.001640662	 0.009105244	 0.760189385
91	 173079	 39037	 2007458	 9	 28	 1	 4	 0.470058959	 0.006802937	 0.004618385	 0.003060837	 0.004995045	 0.001579152	 0.008909826	 0.763531944
92	 188802	 42547	 2196260	 9	 28	 1	 4	 0.470062711	 0.006679492	 0.004619234	 0.003061063	 0.004824758	 0.001531667	 0.008709591	 0.766912232
93	 205191	 46218	 2401451	 9	 28	 1	 4	 0.470066178	 0.006566871	 0.004619950	 0.003061315	 0.004666890	 0.001503657	 0.008520409	 0.770722547
94	 222390	 50064	 2623841	 9	 28	 1	 4	 0.470069486	 0.006449600	 0.004620611	 0.003061740	 0.004499700	 0.001441227	 0.008335924	 0.773711475
95	 247100	 50064	 2870941	 10	 38	 3	 5	 0.470079458	 0.006140577	 0.004177040	 0.003360050	 0.004501003	 0.001441835	 0.007753225	 0.792003009
96	 266370	 53934	 3137311	 10	 38	 3	 5	 0.470082503	 0.006021531	 0.004177601	 0.003360526	 0.004336645	 0.001381376	 0.007566362	 0.795829052
97	 285200	 57719	 3422511	 10	 38	 3	 5	 0.470085289	 0.005905687	 0.004178027	 0.003360881	 0.004173874	 0.001325572	 0.007391265	 0.799008961
98	 370760	 57719	 3793271	 13	 58	 5	 6	 0.470097816	 0.005156280	 0.003025651	 0.002538296	 0.004175244	 0.001326858	 0.006546239	 0.787670560
99	 395304	 61513	 4188575	 13	 58	 5	 6	 0.470100348	 0.005034219	 0.003025890	 0.002538468	 0.004023351	 0.001289667	 0.006361795	 0.791320570
100	 421018	 65483	 4609593	 13	 58	 5	 6	 0.470102735	 0.004913634	 0.003026089	 0.002538611	 0.003871251	 0.001235785	 0.006182918	 0.794711187


==> data/lshaped/criterionC/varth1_thX0.3_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.038604581	 0.164670862	 0.712975297
2	 38	 106	 105	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.030292629	 0.157682191	 0.730264327
3	 40	 110	 145	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.034086220	 0.154334959	 0.733454406
4	 43	 116	 188	 1	 1	 1	 0	 0.445611060	 0.110282881	 0.063089356	 0.063089356	 0.090454669	 0.027574111	 0.149885266	 0.735782002
5	 45	 120	 233	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.030328934	 0.147010149	 0.738512156
6	 48	 126	 281	 1	 1	 1	 0	 0.447660793	 0.105794827	 0.063611914	 0.063611914	 0.084534430	 0.027348873	 0.143647569	 0.736488811
7	 51	 132	 332	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.025981789	 0.140815338	 0.734143492
8	 54	 138	 386	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.027029911	 0.138001112	 0.735890848
9	 62	 156	 448	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.024918249	 0.134287609	 0.748593808
10	 67	 166	 515	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.023682161	 0.131524634	 0.755271480
11	 74	 180	 589	 1	 1	 1	 0	 0.452020319	 0.098144483	 0.067091825	 0.067091825	 0.071631184	 0.024613452	 0.129276605	 0.759182088
12	 84	 200	 673	 1	 1	 1	 0	 0.452896816	 0.097018050	 0.068248654	 0.068248654	 0.068953776	 0.023784090	 0.126171645	 0.768937032
13	 92	 216	 765	 1	 1	 1	 0	 0.453771386	 0.095736049	 0.069598560	 0.069598560	 0.065737597	 0.020904265	 0.122989180	 0.778410342
14	 184	 216	 949	 2	 3	 2	 1	 0.459333152	 0.072418566	 0.022821215	 0.022657574	 0.068728749	 0.023328989	 0.100239040	 0.722458701
15	 200	 232	 1149	 2	 3	 2	 1	 0.460320148	 0.069472850	 0.023526323	 0.023350646	 0.065368104	 0.021002471	 0.095604242	 0.726671208
16	 214	 248	 1363	 2	 3	 2	 1	 0.460944908	 0.067609623	 0.023863335	 0.023682843	 0.063258220	 0.019551183	 0.092545129	 0.730558419
17	 224	 260	 1587	 2	 3	 2	 1	 0.461449875	 0.065667922	 0.023991604	 0.023810514	 0.061128380	 0.019770824	 0.089993458	 0.729696615
18	 240	 276	 1827	 2	 3	 2	 1	 0.461991237	 0.063278247	 0.024089329	 0.023903985	 0.058513595	 0.018351582	 0.087171709	 0.725903489
19	 252	 290	 2079	 2	 3	 2	 1	 0.462443443	 0.061430796	 0.024147197	 0.023959717	 0.056485888	 0.016957582	 0.084740024	 0.724932479
20	 262	 300	 2341	 2	 3	 2	 1	 0.462839939	 0.059654673	 0.024313371	 0.024126468	 0.054475132	 0.016506654	 0.082546959	 0.722675603
21	 272	 314	 2613	 2	 3	 2	 1	 0.463158511	 0.058087002	 0.024309043	 0.024122649	 0.052755760	 0.018429354	 0.080740343	 0.719429710
22	 292	 336	 2905	 2	 3	 2	 1	 0.463653474	 0.056514703	 0.024454562	 0.024267261	 0.050949839	 0.015839208	 0.077847706	 0.725964908
23	 304	 348	 3209	 2	 3	 2	 1	 0.463988156	 0.055050706	 0.024466938	 0.024280069	 0.049314796	 0.016732715	 0.075827439	 0.725999804
24	 330	 376	 3539	 2	 3	 2	 1	 0.464352563	 0.053324586	 0.024559173	 0.024370199	 0.047332425	 0.015775799	 0.073562945	 0.724883782
25	 364	 413	 3903	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.015138898	 0.071354401	 0.726589398
26	 398	 452	 4301	 2	 3	 2	 1	 0.465031274	 0.050706598	 0.024646932	 0.024456721	 0.044313518	 0.014488820	 0.069142778	 0.733360736
27	 430	 484	 4731	 2	 3	 2	 1	 0.465313747	 0.049283640	 0.024690317	 0.024498645	 0.042652848	 0.013756084	 0.067215519	 0.733218180
28	 474	 530	 5205	 2	 3	 2	 1	 0.465564711	 0.048089914	 0.024742340	 0.024548291	 0.041236590	 0.013034086	 0.065454636	 0.734705995
29	 518	 579	 5723	 2	 3	 2	 1	 0.465805195	 0.047215838	 0.024832201	 0.024636115	 0.040158400	 0.013658758	 0.063720721	 0.740980913
30	 586	 651	 6309	 2	 3	 2	 1	 0.466059634	 0.046152110	 0.024969042	 0.024769179	 0.038814484	 0.013196071	 0.061832253	 0.746408352
31	 654	 721	 6963	 2	 3	 2	 1	 0.466316472	 0.045282723	 0.025159536	 0.024956630	 0.037650003	 0.012965558	 0.059864491	 0.756420415
32	 716	 791	 7679	 2	 3	 2	 1	 0.466542604	 0.044099197	 0.025232260	 0.025028254	 0.036167281	 0.011521993	 0.058075880	 0.759337558
33	 766	 844	 8445	 2	 3	 2	 1	 0.466731330	 0.043134171	 0.025312819	 0.025106912	 0.034925892	 0.011501837	 0.056539150	 0.762908020
34	 830	 908	 9275	 2	 3	 2	 1	 0.466926291	 0.042075351	 0.025380910	 0.025173727	 0.033558078	 0.010737561	 0.054905810	 0.766318742
35	 884	 962	 10159	 2	 3	 2	 1	 0.467089348	 0.041154228	 0.025452875	 0.025245019	 0.032339165	 0.010287939	 0.053500935	 0.769224452
36	 940	 1020	 11099	 2	 3	 2	 1	 0.467240199	 0.040261991	 0.025496819	 0.025287662	 0.031159912	 0.010054387	 0.052167094	 0.771789041
37	 1000	 1081	 12099	 2	 3	 2	 1	 0.467386282	 0.039301055	 0.025522338	 0.025312527	 0.029886170	 0.010125378	 0.050841646	 0.773009096
38	 1070	 1154	 13169	 2	 3	 2	 1	 0.467519747	 0.038330151	 0.025545266	 0.025335378	 0.028576911	 0.009262763	 0.049599352	 0.772795384
39	 1140	 1230	 14309	 2	 3	 2	 1	 0.467639368	 0.037526524	 0.025556420	 0.025345351	 0.027479253	 0.009032081	 0.048458553	 0.774404538
40	 1204	 1296	 15513	 2	 3	 2	 1	 0.467764054	 0.036753038	 0.025580171	 0.025368925	 0.026390162	 0.008402727	 0.047239808	 0.778009905
41	 1282	 1376	 16795	 2	 3	 2	 1	 0.467856296	 0.036129362	 0.025594143	 0.025381896	 0.025500405	 0.008035866	 0.046317334	 0.780039769
42	 2564	 1376	 19359	 4	 8	 2	 2	 0.468564669	 0.027946484	 0.011123314	 0.010112454	 0.025637430	 0.008054359	 0.038496234	 0.725953699
43	 2724	 1460	 22083	 4	 8	 2	 2	 0.468657178	 0.027084769	 0.011139697	 0.010129480	 0.024687889	 0.008077117	 0.037353162	 0.725099758
44	 2956	 1578	 25039	 4	 8	 2	 2	 0.468755856	 0.026279211	 0.011160157	 0.010151132	 0.023791760	 0.007568061	 0.036093728	 0.728082485
45	 3176	 1700	 28215	 4	 8	 2	 2	 0.468834238	 0.025536659	 0.011172515	 0.010162243	 0.022962924	 0.007146264	 0.035060895	 0.728351604
46	 3428	 1830	 31643	 4	 8	 2	 2	 0.468903394	 0.024840194	 0.011186486	 0.010175778	 0.022178768	 0.006954546	 0.034123546	 0.727948787
47	 3712	 1977	 35355	 4	 8	 2	 2	 0.468966765	 0.024198373	 0.011199372	 0.010187824	 0.021450765	 0.006846411	 0.033241287	 0.727961377
48	 4036	 2150	 39391	 4	 8	 2	 2	 0.469029276	 0.023574162	 0.011213954	 0.010201580	 0.020736161	 0.006524879	 0.032347303	 0.728782930
49	 4456	 2363	 43847	 4	 8	 2	 2	 0.469085861	 0.023061970	 0.011233353	 0.010218911	 0.020141157	 0.006447496	 0.031516093	 0.731752173
50	 4920	 2599	 48767	 4	 8	 2	 2	 0.469145842	 0.022490087	 0.011263821	 0.010246133	 0.019466133	 0.006330309	 0.030610270	 0.734723572
51	 5412	 2852	 54179	 4	 8	 2	 2	 0.469205697	 0.022001764	 0.011297215	 0.010274911	 0.018879897	 0.006103596	 0.029678671	 0.741332517
52	 5876	 3089	 60055	 4	 8	 2	 2	 0.469264028	 0.021457338	 0.011335570	 0.010307734	 0.018218732	 0.005797287	 0.028741628	 0.746559599
53	 6316	 3314	 66371	 4	 8	 2	 2	 0.469312918	 0.020929559	 0.011350940	 0.010321841	 0.017584158	 0.005710690	 0.027931963	 0.749304997
54	 6776	 3551	 73147	 4	 8	 2	 2	 0.469360138	 0.020376775	 0.011360843	 0.010331656	 0.016915797	 0.005408962	 0.027126926	 0.751164174
55	 7248	 3792	 80395	 4	 8	 2	 2	 0.469401466	 0.019846798	 0.011369051	 0.010339027	 0.016267761	 0.005257980	 0.026402140	 0.751711713
56	 7744	 4044	 88139	 4	 8	 2	 2	 0.469440901	 0.019333551	 0.011372996	 0.010343229	 0.015634614	 0.005118221	 0.025691434	 0.752529065
57	 8276	 4312	 96415	 4	 8	 2	 2	 0.469480625	 0.018833727	 0.011383442	 0.010352961	 0.015004217	 0.004780593	 0.024954996	 0.754707698
58	 8788	 4568	 105203	 4	 8	 2	 2	 0.469513277	 0.018349564	 0.011388238	 0.010357733	 0.014388000	 0.004590802	 0.024332947	 0.754103650
59	 9332	 4847	 114535	 4	 8	 2	 2	 0.469543992	 0.017898100	 0.011393320	 0.010362959	 0.013803414	 0.004312106	 0.023732861	 0.754148437
60	 9848	 5117	 124383	 4	 8	 2	 2	 0.469569921	 0.017523547	 0.011396874	 0.010366433	 0.013311122	 0.004289195	 0.023214187	 0.754863701
61	 10460	 5426	 134843	 4	 8	 2	 2	 0.469595790	 0.017189394	 0.011401636	 0.010371295	 0.012863824	 0.004045959	 0.022684881	 0.757746727
62	 11132	 5773	 145975	 4	 8	 2	 2	 0.469619086	 0.016856180	 0.011406489	 0.010376185	 0.012410593	 0.003905834	 0.022197381	 0.759376974
63	 11888	 6158	 157863	 4	 8	 2	 2	 0.469640143	 0.016528435	 0.011410237	 0.010379798	 0.011958079	 0.003766184	 0.021747307	 0.760022154
64	 12836	 6653	 170699	 4	 8	 2	 2	 0.469658993	 0.016237204	 0.011414282	 0.010383549	 0.011548201	 0.003612556	 0.021336347	 0.761011434
65	 13832	 7160	 184531	 4	 8	 2	 2	 0.469676478	 0.015961863	 0.011417513	 0.010386460	 0.011154437	 0.003565913	 0.020947931	 0.761978011
66	 20748	 7160	 205279	 6	 15	 3	 3	 0.469793591	 0.013341941	 0.007264350	 0.006808672	 0.011190916	 0.003579452	 0.018132594	 0.735798816
67	 22650	 7804	 227929	 6	 15	 3	 3	 0.469810996	 0.013042123	 0.007266806	 0.006810843	 0.010830073	 0.003456523	 0.017675891	 0.737848122
68	 24768	 8532	 252697	 6	 15	 3	 3	 0.469827174	 0.012762710	 0.007269766	 0.006813394	 0.010489866	 0.003335817	 0.017240526	 0.740273820
69	 27120	 9321	 279817	 6	 15	 3	 3	 0.469842452	 0.012489176	 0.007273141	 0.006816419	 0.010152879	 0.003205242	 0.016819037	 0.742561891
70	 29658	 10173	 309475	 6	 15	 3	 3	 0.469856815	 0.012237153	 0.007278000	 0.006820923	 0.009837613	 0.003130440	 0.016412882	 0.745582258
71	 32388	 11094	 341863	 6	 15	 3	 3	 0.469871575	 0.011964767	 0.007284577	 0.006827147	 0.009491606	 0.003068766	 0.015984750	 0.748511395
72	 35268	 12070	 377131	 6	 15	 3	 3	 0.469885294	 0.011731682	 0.007289213	 0.006831446	 0.009192374	 0.002897433	 0.015576258	 0.753177196
73	 37920	 12964	 415051	 6	 15	 3	 3	 0.469897761	 0.011468076	 0.007292034	 0.006834012	 0.008851158	 0.002875393	 0.015195525	 0.754700866
74	 40908	 13969	 455959	 6	 15	 3	 3	 0.469909530	 0.011226317	 0.007294204	 0.006835899	 0.008533744	 0.002710976	 0.014827108	 0.757148153
75	 43578	 14864	 499537	 6	 15	 3	 3	 0.469920076	 0.010986384	 0.007295867	 0.006837347	 0.008214070	 0.002621516	 0.014489005	 0.758256590
76	 46518	 15853	 546055	 6	 15	 3	 3	 0.469930130	 0.010756165	 0.007297062	 0.006838361	 0.007902403	 0.002522062	 0.014159189	 0.759659723
77	 49416	 16828	 595471	 6	 15	 3	 3	 0.469939159	 0.010548289	 0.007297934	 0.006839055	 0.007616204	 0.002441408	 0.013856291	 0.761263500
78	 52488	 17858	 647959	 6	 15	 3	 3	 0.469947746	 0.010341543	 0.007298769	 0.006839746	 0.007326355	 0.002334390	 0.013561921	 0.762542606
79	 55566	 18893	 703525	 6	 15	 3	 3	 0.469955544	 0.010144929	 0.007299450	 0.006840308	 0.007045396	 0.002234767	 0.013288949	 0.763410889
80	 83349	 18893	 786874	 9	 28	 2	 4	 0.470008064	 0.008423922	 0.004613177	 0.003694050	 0.007048479	 0.002235353	 0.011279595	 0.746828407
81	 88461	 20043	 875335	 9	 28	 2	 4	 0.470015172	 0.008211399	 0.004613817	 0.003694642	 0.006792626	 0.002133665	 0.010979421	 0.747890006
82	 93762	 21234	 969097	 9	 28	 2	 4	 0.470021805	 0.008011305	 0.004614382	 0.003695170	 0.006548930	 0.002050437	 0.010691675	 0.749303048
83	 99477	 22519	 1068574	 9	 28	 2	 4	 0.470027826	 0.007826340	 0.004614885	 0.003695616	 0.006320953	 0.001976961	 0.010423619	 0.750827548
84	 105777	 23944	 1174351	 9	 28	 2	 4	 0.470033202	 0.007650012	 0.004615356	 0.003696012	 0.006100915	 0.001905184	 0.010178335	 0.751597517
85	 113184	 25610	 1287535	 9	 28	 2	 4	 0.470038193	 0.007481705	 0.004615833	 0.003696371	 0.005888123	 0.001861192	 0.009945169	 0.752295464
86	 122202	 27641	 1409737	 9	 28	 2	 4	 0.470042854	 0.007329223	 0.004616265	 0.003696713	 0.005692768	 0.001799576	 0.009722386	 0.753850234
87	 132579	 29973	 1542316	 9	 28	 2	 4	 0.470047207	 0.007184543	 0.004616664	 0.003697023	 0.005504914	 0.001747687	 0.009509606	 0.755503803
88	 144531	 32658	 1686847	 9	 28	 2	 4	 0.470051330	 0.007048844	 0.004617154	 0.003697393	 0.005326171	 0.001691305	 0.009303592	 0.757647565
89	 157986	 35668	 1844833	 9	 28	 2	 4	 0.470055188	 0.006923138	 0.004617707	 0.003697803	 0.005158160	 0.001641007	 0.009106587	 0.760234025
90	 173034	 39027	 2017867	 9	 28	 2	 4	 0.470058925	 0.006803188	 0.004618365	 0.003698227	 0.004995405	 0.001579856	 0.008911588	 0.763409198
91	 188793	 42545	 2206660	 9	 28	 2	 4	 0.470062685	 0.006680052	 0.004619217	 0.003698688	 0.004825550	 0.001531084	 0.008711021	 0.766850695
92	 205101	 46198	 2411761	 9	 28	 2	 4	 0.470066146	 0.006567767	 0.004619943	 0.003699136	 0.004668157	 0.001500784	 0.008522180	 0.770667431
93	 222174	 50016	 2633935	 9	 28	 2	 4	 0.470069449	 0.006450138	 0.004620581	 0.003699645	 0.004500501	 0.001441427	 0.008337995	 0.773583851
94	 271546	 50016	 2905481	 11	 42	 3	 5	 0.470084305	 0.005823277	 0.003693220	 0.002967196	 0.004502296	 0.001442539	 0.007453557	 0.781274880
95	 292831	 53902	 3198312	 11	 42	 3	 5	 0.470087353	 0.005698229	 0.003693725	 0.002967614	 0.004338919	 0.001379900	 0.007258815	 0.785008172
96	 313555	 57686	 3511867	 11	 42	 3	 5	 0.470090145	 0.005575086	 0.003694114	 0.002967930	 0.004175536	 0.001328209	 0.007075679	 0.787922416
97	 334400	 61496	 3846267	 11	 42	 3	 5	 0.470092697	 0.005462459	 0.003694461	 0.002968210	 0.004023607	 0.001286882	 0.006904033	 0.791198173
98	 356037	 65446	 4202304	 11	 42	 3	 5	 0.470095082	 0.005351705	 0.003694732	 0.002968425	 0.003871654	 0.001237552	 0.006739720	 0.794054501
99	 378147	 69478	 4580451	 11	 42	 3	 5	 0.470097293	 0.005246180	 0.003694927	 0.002968588	 0.003724234	 0.001185745	 0.006583686	 0.796845478
100	 400862	 73628	 4981313	 11	 42	 3	 5	 0.470099308	 0.005148027	 0.003695104	 0.002968745	 0.003584464	 0.001144021	 0.006438160	 0.799611424
101	 510188	 73628	 5491501	 14	 61	 5	 6	 0.470109015	 0.004522369	 0.002756179	 0.002318425	 0.003585428	 0.001144701	 0.005685367	 0.795440076


==> data/lshaped/criterionC/varth1_thX0.3_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.038604581	 0.164670862	 0.712975297
2	 38	 106	 105	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.030292629	 0.157682191	 0.730264327
3	 40	 110	 145	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.034086220	 0.154334959	 0.733454406
4	 43	 116	 188	 1	 1	 1	 0	 0.445611060	 0.110282881	 0.063089356	 0.063089356	 0.090454669	 0.027574111	 0.149885266	 0.735782002
5	 45	 120	 233	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.030328934	 0.147010149	 0.738512156
6	 48	 126	 281	 1	 1	 1	 0	 0.447660793	 0.105794827	 0.063611914	 0.063611914	 0.084534430	 0.027348873	 0.143647569	 0.736488811
7	 51	 132	 332	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.025981789	 0.140815338	 0.734143492
8	 54	 138	 386	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.027029911	 0.138001112	 0.735890848
9	 62	 156	 448	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.024918249	 0.134287609	 0.748593808
10	 67	 166	 515	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.023682161	 0.131524634	 0.755271480
11	 74	 180	 589	 1	 1	 1	 0	 0.452020319	 0.098144483	 0.067091825	 0.067091825	 0.071631184	 0.024613452	 0.129276605	 0.759182088
12	 84	 200	 673	 1	 1	 1	 0	 0.452896816	 0.097018050	 0.068248654	 0.068248654	 0.068953776	 0.023784090	 0.126171645	 0.768937032
13	 92	 216	 765	 1	 1	 1	 0	 0.453771386	 0.095736049	 0.069598560	 0.069598560	 0.065737597	 0.020904265	 0.122989180	 0.778410342
14	 184	 216	 949	 2	 3	 2	 1	 0.459333152	 0.072418566	 0.022821215	 0.022657574	 0.068728749	 0.023328989	 0.100239040	 0.722458701
15	 200	 232	 1149	 2	 3	 2	 1	 0.460320148	 0.069472850	 0.023526323	 0.023350646	 0.065368104	 0.021002471	 0.095604242	 0.726671208
16	 214	 248	 1363	 2	 3	 2	 1	 0.460944908	 0.067609623	 0.023863335	 0.023682843	 0.063258220	 0.019551183	 0.092545129	 0.730558419
17	 224	 260	 1587	 2	 3	 2	 1	 0.461449875	 0.065667922	 0.023991604	 0.023810514	 0.061128380	 0.019770824	 0.089993458	 0.729696615
18	 240	 276	 1827	 2	 3	 2	 1	 0.461991237	 0.063278247	 0.024089329	 0.023903985	 0.058513595	 0.018351582	 0.087171709	 0.725903489
19	 252	 290	 2079	 2	 3	 2	 1	 0.462443443	 0.061430796	 0.024147197	 0.023959717	 0.056485888	 0.016957582	 0.084740024	 0.724932479
20	 262	 300	 2341	 2	 3	 2	 1	 0.462839939	 0.059654673	 0.024313371	 0.024126468	 0.054475132	 0.016506654	 0.082546959	 0.722675603
21	 272	 314	 2613	 2	 3	 2	 1	 0.463158511	 0.058087002	 0.024309043	 0.024122649	 0.052755760	 0.018429354	 0.080740343	 0.719429710
22	 292	 336	 2905	 2	 3	 2	 1	 0.463653474	 0.056514703	 0.024454562	 0.024267261	 0.050949839	 0.015839208	 0.077847706	 0.725964908
23	 304	 348	 3209	 2	 3	 2	 1	 0.463988156	 0.055050706	 0.024466938	 0.024280069	 0.049314796	 0.016732715	 0.075827439	 0.725999804
24	 330	 376	 3539	 2	 3	 2	 1	 0.464352563	 0.053324586	 0.024559173	 0.024370199	 0.047332425	 0.015775799	 0.073562945	 0.724883782
25	 364	 413	 3903	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.015138898	 0.071354401	 0.726589398
26	 398	 452	 4301	 2	 3	 2	 1	 0.465031274	 0.050706598	 0.024646932	 0.024456721	 0.044313518	 0.014488820	 0.069142778	 0.733360736
27	 430	 484	 4731	 2	 3	 2	 1	 0.465313747	 0.049283640	 0.024690317	 0.024498645	 0.042652848	 0.013756084	 0.067215519	 0.733218180
28	 474	 530	 5205	 2	 3	 2	 1	 0.465564711	 0.048089914	 0.024742340	 0.024548291	 0.041236590	 0.013034086	 0.065454636	 0.734705995
29	 518	 579	 5723	 2	 3	 2	 1	 0.465805195	 0.047215838	 0.024832201	 0.024636115	 0.040158400	 0.013658758	 0.063720721	 0.740980913
30	 586	 651	 6309	 2	 3	 2	 1	 0.466059634	 0.046152110	 0.024969042	 0.024769179	 0.038814484	 0.013196071	 0.061832253	 0.746408352
31	 654	 721	 6963	 2	 3	 2	 1	 0.466316472	 0.045282723	 0.025159536	 0.024956630	 0.037650003	 0.012965558	 0.059864491	 0.756420415
32	 716	 791	 7679	 2	 3	 2	 1	 0.466542604	 0.044099197	 0.025232260	 0.025028254	 0.036167281	 0.011521993	 0.058075880	 0.759337558
33	 766	 844	 8445	 2	 3	 2	 1	 0.466731330	 0.043134171	 0.025312819	 0.025106912	 0.034925892	 0.011501837	 0.056539150	 0.762908020
34	 830	 908	 9275	 2	 3	 2	 1	 0.466926291	 0.042075351	 0.025380910	 0.025173727	 0.033558078	 0.010737561	 0.054905810	 0.766318742
35	 884	 962	 10159	 2	 3	 2	 1	 0.467089348	 0.041154228	 0.025452875	 0.025245019	 0.032339165	 0.010287939	 0.053500935	 0.769224452
36	 940	 1020	 11099	 2	 3	 2	 1	 0.467240199	 0.040261991	 0.025496819	 0.025287662	 0.031159912	 0.010054387	 0.052167094	 0.771789041
37	 1000	 1081	 12099	 2	 3	 2	 1	 0.467386282	 0.039301055	 0.025522338	 0.025312527	 0.029886170	 0.010125378	 0.050841646	 0.773009096
38	 1070	 1154	 13169	 2	 3	 2	 1	 0.467519747	 0.038330151	 0.025545266	 0.025335378	 0.028576911	 0.009262763	 0.049599352	 0.772795384
39	 1140	 1230	 14309	 2	 3	 2	 1	 0.467639368	 0.037526524	 0.025556420	 0.025345351	 0.027479253	 0.009032081	 0.048458553	 0.774404538
40	 1204	 1296	 15513	 2	 3	 2	 1	 0.467764054	 0.036753038	 0.025580171	 0.025368925	 0.026390162	 0.008402727	 0.047239808	 0.778009905
41	 1282	 1376	 16795	 2	 3	 2	 1	 0.467856296	 0.036129362	 0.025594143	 0.025381896	 0.025500405	 0.008035866	 0.046317334	 0.780039769
42	 2564	 1376	 19359	 4	 8	 2	 2	 0.468564669	 0.027946484	 0.011123314	 0.010112454	 0.025637430	 0.008054359	 0.038496234	 0.725953699
43	 2724	 1460	 22083	 4	 8	 2	 2	 0.468657178	 0.027084769	 0.011139697	 0.010129480	 0.024687889	 0.008077117	 0.037353162	 0.725099758
44	 2956	 1578	 25039	 4	 8	 2	 2	 0.468755856	 0.026279211	 0.011160157	 0.010151132	 0.023791760	 0.007568061	 0.036093728	 0.728082485
45	 3176	 1700	 28215	 4	 8	 2	 2	 0.468834238	 0.025536659	 0.011172515	 0.010162243	 0.022962924	 0.007146264	 0.035060895	 0.728351604
46	 3428	 1830	 31643	 4	 8	 2	 2	 0.468903394	 0.024840194	 0.011186486	 0.010175778	 0.022178768	 0.006954546	 0.034123546	 0.727948787
47	 3712	 1977	 35355	 4	 8	 2	 2	 0.468966765	 0.024198373	 0.011199372	 0.010187824	 0.021450765	 0.006846411	 0.033241287	 0.727961377
48	 4036	 2150	 39391	 4	 8	 2	 2	 0.469029276	 0.023574162	 0.011213954	 0.010201580	 0.020736161	 0.006524879	 0.032347303	 0.728782930
49	 4456	 2363	 43847	 4	 8	 2	 2	 0.469085861	 0.023061970	 0.011233353	 0.010218911	 0.020141157	 0.006447496	 0.031516093	 0.731752173
50	 4920	 2599	 48767	 4	 8	 2	 2	 0.469145842	 0.022490087	 0.011263821	 0.010246133	 0.019466133	 0.006330309	 0.030610270	 0.734723572
51	 5412	 2852	 54179	 4	 8	 2	 2	 0.469205697	 0.022001764	 0.011297215	 0.010274911	 0.018879897	 0.006103596	 0.029678671	 0.741332517
52	 5876	 3089	 60055	 4	 8	 2	 2	 0.469264028	 0.021457338	 0.011335570	 0.010307734	 0.018218732	 0.005797287	 0.028741628	 0.746559599
53	 6316	 3314	 66371	 4	 8	 2	 2	 0.469312918	 0.020929559	 0.011350940	 0.010321841	 0.017584158	 0.005710690	 0.027931963	 0.749304997
54	 6776	 3551	 73147	 4	 8	 2	 2	 0.469360138	 0.020376775	 0.011360843	 0.010331656	 0.016915797	 0.005408962	 0.027126926	 0.751164174
55	 7248	 3792	 80395	 4	 8	 2	 2	 0.469401466	 0.019846798	 0.011369051	 0.010339027	 0.016267761	 0.005257980	 0.026402140	 0.751711713
56	 7744	 4044	 88139	 4	 8	 2	 2	 0.469440901	 0.019333551	 0.011372996	 0.010343229	 0.015634614	 0.005118221	 0.025691434	 0.752529065
57	 8276	 4312	 96415	 4	 8	 2	 2	 0.469480625	 0.018833727	 0.011383442	 0.010352961	 0.015004217	 0.004780593	 0.024954996	 0.754707698
58	 8788	 4568	 105203	 4	 8	 2	 2	 0.469513277	 0.018349564	 0.011388238	 0.010357733	 0.014388000	 0.004590802	 0.024332947	 0.754103650
59	 9332	 4847	 114535	 4	 8	 2	 2	 0.469543992	 0.017898100	 0.011393320	 0.010362959	 0.013803414	 0.004312106	 0.023732861	 0.754148437
60	 9848	 5117	 124383	 4	 8	 2	 2	 0.469569921	 0.017523547	 0.011396874	 0.010366433	 0.013311122	 0.004289195	 0.023214187	 0.754863701
61	 10460	 5426	 134843	 4	 8	 2	 2	 0.469595790	 0.017189394	 0.011401636	 0.010371295	 0.012863824	 0.004045959	 0.022684881	 0.757746727
62	 11132	 5773	 145975	 4	 8	 2	 2	 0.469619086	 0.016856180	 0.011406489	 0.010376185	 0.012410593	 0.003905834	 0.022197381	 0.759376974
63	 11888	 6158	 157863	 4	 8	 2	 2	 0.469640143	 0.016528435	 0.011410237	 0.010379798	 0.011958079	 0.003766184	 0.021747307	 0.760022154
64	 12836	 6653	 170699	 4	 8	 2	 2	 0.469658993	 0.016237204	 0.011414282	 0.010383549	 0.011548201	 0.003612556	 0.021336347	 0.761011434
65	 13832	 7160	 184531	 4	 8	 2	 2	 0.469676478	 0.015961863	 0.011417513	 0.010386460	 0.011154437	 0.003565913	 0.020947931	 0.761978011
66	 20748	 7160	 205279	 6	 15	 3	 3	 0.469793591	 0.013341941	 0.007264350	 0.006808672	 0.011190916	 0.003579452	 0.018132594	 0.735798816
67	 22650	 7804	 227929	 6	 15	 3	 3	 0.469810996	 0.013042123	 0.007266806	 0.006810843	 0.010830073	 0.003456523	 0.017675891	 0.737848122
68	 24768	 8532	 252697	 6	 15	 3	 3	 0.469827174	 0.012762710	 0.007269766	 0.006813394	 0.010489866	 0.003335817	 0.017240526	 0.740273820
69	 27120	 9321	 279817	 6	 15	 3	 3	 0.469842452	 0.012489176	 0.007273141	 0.006816419	 0.010152879	 0.003205242	 0.016819037	 0.742561891
70	 29658	 10173	 309475	 6	 15	 3	 3	 0.469856815	 0.012237153	 0.007278000	 0.006820923	 0.009837613	 0.003130440	 0.016412882	 0.745582258
71	 32388	 11094	 341863	 6	 15	 3	 3	 0.469871575	 0.011964767	 0.007284577	 0.006827147	 0.009491606	 0.003068766	 0.015984750	 0.748511395
72	 35268	 12070	 377131	 6	 15	 3	 3	 0.469885294	 0.011731682	 0.007289213	 0.006831446	 0.009192374	 0.002897433	 0.015576258	 0.753177196
73	 37920	 12964	 415051	 6	 15	 3	 3	 0.469897761	 0.011468076	 0.007292034	 0.006834012	 0.008851158	 0.002875393	 0.015195525	 0.754700866
74	 40908	 13969	 455959	 6	 15	 3	 3	 0.469909530	 0.011226317	 0.007294204	 0.006835899	 0.008533744	 0.002710976	 0.014827108	 0.757148153
75	 43578	 14864	 499537	 6	 15	 3	 3	 0.469920076	 0.010986384	 0.007295867	 0.006837347	 0.008214070	 0.002621516	 0.014489005	 0.758256590
76	 46518	 15853	 546055	 6	 15	 3	 3	 0.469930130	 0.010756165	 0.007297062	 0.006838361	 0.007902403	 0.002522062	 0.014159189	 0.759659723
77	 49416	 16828	 595471	 6	 15	 3	 3	 0.469939159	 0.010548289	 0.007297934	 0.006839055	 0.007616204	 0.002441408	 0.013856291	 0.761263500
78	 52488	 17858	 647959	 6	 15	 3	 3	 0.469947746	 0.010341543	 0.007298769	 0.006839746	 0.007326355	 0.002334390	 0.013561921	 0.762542606
79	 55566	 18893	 703525	 6	 15	 3	 3	 0.469955544	 0.010144929	 0.007299450	 0.006840308	 0.007045396	 0.002234767	 0.013288949	 0.763410889
80	 83349	 18893	 786874	 9	 28	 3	 4	 0.470008064	 0.008423922	 0.004613177	 0.004007107	 0.007048479	 0.002235353	 0.011279595	 0.746828407
81	 88461	 20043	 875335	 9	 28	 3	 4	 0.470015172	 0.008211399	 0.004613817	 0.004007688	 0.006792626	 0.002133665	 0.010979421	 0.747890006
82	 93762	 21234	 969097	 9	 28	 3	 4	 0.470021805	 0.008011305	 0.004614382	 0.004008196	 0.006548930	 0.002050437	 0.010691675	 0.749303048
83	 99477	 22519	 1068574	 9	 28	 3	 4	 0.470027826	 0.007826340	 0.004614885	 0.004008642	 0.006320953	 0.001976961	 0.010423619	 0.750827548
84	 105777	 23944	 1174351	 9	 28	 3	 4	 0.470033202	 0.007650012	 0.004615356	 0.004009052	 0.006100915	 0.001905184	 0.010178335	 0.751597517
85	 113184	 25610	 1287535	 9	 28	 3	 4	 0.470038193	 0.007481705	 0.004615833	 0.004009458	 0.005888123	 0.001861192	 0.009945169	 0.752295464
86	 122202	 27641	 1409737	 9	 28	 3	 4	 0.470042854	 0.007329223	 0.004616265	 0.004009832	 0.005692768	 0.001799576	 0.009722386	 0.753850234
87	 132579	 29973	 1542316	 9	 28	 3	 4	 0.470047207	 0.007184543	 0.004616664	 0.004010170	 0.005504914	 0.001747687	 0.009509606	 0.755503803
88	 144531	 32658	 1686847	 9	 28	 3	 4	 0.470051330	 0.007048844	 0.004617154	 0.004010581	 0.005326171	 0.001691305	 0.009303592	 0.757647565
89	 157986	 35668	 1844833	 9	 28	 3	 4	 0.470055188	 0.006923138	 0.004617707	 0.004011044	 0.005158160	 0.001641007	 0.009106587	 0.760234025
90	 173034	 39027	 2017867	 9	 28	 3	 4	 0.470058925	 0.006803188	 0.004618365	 0.004011584	 0.004995405	 0.001579856	 0.008911588	 0.763409198
91	 188793	 42545	 2206660	 9	 28	 3	 4	 0.470062685	 0.006680052	 0.004619217	 0.004012272	 0.004825550	 0.001531084	 0.008711021	 0.766850695
92	 205101	 46198	 2411761	 9	 28	 3	 4	 0.470066146	 0.006567767	 0.004619943	 0.004012861	 0.004668157	 0.001500784	 0.008522180	 0.770667431
93	 222174	 50016	 2633935	 9	 28	 3	 4	 0.470069449	 0.006450138	 0.004620581	 0.004013425	 0.004500501	 0.001441427	 0.008337995	 0.773583851
94	 296232	 50016	 2930167	 12	 45	 4	 5	 0.470087096	 0.005640338	 0.003397427	 0.002945324	 0.004502321	 0.001442546	 0.007275444	 0.775256823
95	 319452	 53902	 3249619	 12	 45	 4	 5	 0.470090144	 0.005511094	 0.003397902	 0.002945719	 0.004338942	 0.001379907	 0.007075756	 0.778869914
96	 342060	 57686	 3591679	 12	 45	 4	 5	 0.470092936	 0.005383636	 0.003398272	 0.002946018	 0.004175558	 0.001328215	 0.006887718	 0.781628436
97	 364800	 61496	 3956479	 12	 45	 4	 5	 0.470095489	 0.005266888	 0.003398608	 0.002946288	 0.004023627	 0.001286885	 0.006711238	 0.784786318
98	 388404	 65446	 4344883	 12	 45	 4	 5	 0.470097874	 0.005151913	 0.003398875	 0.002946503	 0.003871674	 0.001237548	 0.006542066	 0.787505544
99	 412524	 69478	 4757407	 12	 45	 4	 5	 0.470100085	 0.005042202	 0.003399076	 0.002946671	 0.003724256	 0.001185739	 0.006381193	 0.790166035
100	 437304	 73628	 5194711	 12	 45	 4	 5	 0.470102101	 0.004939994	 0.003399262	 0.002946834	 0.003584488	 0.001144018	 0.006230936	 0.792817337


==> data/lshaped/criterionC/varth1_thX0.3_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.038604581	 0.164670862	 0.712975297
2	 38	 106	 105	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.030292629	 0.157682191	 0.730264327
3	 40	 110	 145	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.034086220	 0.154334959	 0.733454406
4	 43	 116	 188	 1	 1	 1	 0	 0.445611060	 0.110282881	 0.063089356	 0.063089356	 0.090454669	 0.027574111	 0.149885266	 0.735782002
5	 45	 120	 233	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.030328934	 0.147010149	 0.738512156
6	 48	 126	 281	 1	 1	 1	 0	 0.447660793	 0.105794827	 0.063611914	 0.063611914	 0.084534430	 0.027348873	 0.143647569	 0.736488811
7	 51	 132	 332	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.025981789	 0.140815338	 0.734143492
8	 54	 138	 386	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.027029911	 0.138001112	 0.735890848
9	 62	 156	 448	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.024918249	 0.134287609	 0.748593808
10	 67	 166	 515	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.023682161	 0.131524634	 0.755271480
11	 74	 180	 589	 1	 1	 1	 0	 0.452020319	 0.098144483	 0.067091825	 0.067091825	 0.071631184	 0.024613452	 0.129276605	 0.759182088
12	 84	 200	 673	 1	 1	 1	 0	 0.452896816	 0.097018050	 0.068248654	 0.068248654	 0.068953776	 0.023784090	 0.126171645	 0.768937032
13	 92	 216	 765	 1	 1	 1	 0	 0.453771386	 0.095736049	 0.069598560	 0.069598560	 0.065737597	 0.020904265	 0.122989180	 0.778410342
14	 184	 216	 949	 2	 3	 2	 1	 0.459333152	 0.072418566	 0.022821215	 0.022657574	 0.068728749	 0.023328989	 0.100239040	 0.722458701
15	 200	 232	 1149	 2	 3	 2	 1	 0.460320148	 0.069472850	 0.023526323	 0.023350646	 0.065368104	 0.021002471	 0.095604242	 0.726671208
16	 214	 248	 1363	 2	 3	 2	 1	 0.460944908	 0.067609623	 0.023863335	 0.023682843	 0.063258220	 0.019551183	 0.092545129	 0.730558419
17	 224	 260	 1587	 2	 3	 2	 1	 0.461449875	 0.065667922	 0.023991604	 0.023810514	 0.061128380	 0.019770824	 0.089993458	 0.729696615
18	 240	 276	 1827	 2	 3	 2	 1	 0.461991237	 0.063278247	 0.024089329	 0.023903985	 0.058513595	 0.018351582	 0.087171709	 0.725903489
19	 252	 290	 2079	 2	 3	 2	 1	 0.462443443	 0.061430796	 0.024147197	 0.023959717	 0.056485888	 0.016957582	 0.084740024	 0.724932479
20	 262	 300	 2341	 2	 3	 2	 1	 0.462839939	 0.059654673	 0.024313371	 0.024126468	 0.054475132	 0.016506654	 0.082546959	 0.722675603
21	 272	 314	 2613	 2	 3	 2	 1	 0.463158511	 0.058087002	 0.024309043	 0.024122649	 0.052755760	 0.018429354	 0.080740343	 0.719429710
22	 292	 336	 2905	 2	 3	 2	 1	 0.463653474	 0.056514703	 0.024454562	 0.024267261	 0.050949839	 0.015839208	 0.077847706	 0.725964908
23	 304	 348	 3209	 2	 3	 2	 1	 0.463988156	 0.055050706	 0.024466938	 0.024280069	 0.049314796	 0.016732715	 0.075827439	 0.725999804
24	 330	 376	 3539	 2	 3	 2	 1	 0.464352563	 0.053324586	 0.024559173	 0.024370199	 0.047332425	 0.015775799	 0.073562945	 0.724883782
25	 364	 413	 3903	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.015138898	 0.071354401	 0.726589398
26	 398	 452	 4301	 2	 3	 2	 1	 0.465031274	 0.050706598	 0.024646932	 0.024456721	 0.044313518	 0.014488820	 0.069142778	 0.733360736
27	 430	 484	 4731	 2	 3	 2	 1	 0.465313747	 0.049283640	 0.024690317	 0.024498645	 0.042652848	 0.013756084	 0.067215519	 0.733218180
28	 474	 530	 5205	 2	 3	 2	 1	 0.465564711	 0.048089914	 0.024742340	 0.024548291	 0.041236590	 0.013034086	 0.065454636	 0.734705995
29	 518	 579	 5723	 2	 3	 2	 1	 0.465805195	 0.047215838	 0.024832201	 0.024636115	 0.040158400	 0.013658758	 0.063720721	 0.740980913
30	 586	 651	 6309	 2	 3	 2	 1	 0.466059634	 0.046152110	 0.024969042	 0.024769179	 0.038814484	 0.013196071	 0.061832253	 0.746408352
31	 654	 721	 6963	 2	 3	 2	 1	 0.466316472	 0.045282723	 0.025159536	 0.024956630	 0.037650003	 0.012965558	 0.059864491	 0.756420415
32	 716	 791	 7679	 2	 3	 2	 1	 0.466542604	 0.044099197	 0.025232260	 0.025028254	 0.036167281	 0.011521993	 0.058075880	 0.759337558
33	 766	 844	 8445	 2	 3	 2	 1	 0.466731330	 0.043134171	 0.025312819	 0.025106912	 0.034925892	 0.011501837	 0.056539150	 0.762908020
34	 830	 908	 9275	 2	 3	 2	 1	 0.466926291	 0.042075351	 0.025380910	 0.025173727	 0.033558078	 0.010737561	 0.054905810	 0.766318742
35	 884	 962	 10159	 2	 3	 2	 1	 0.467089348	 0.041154228	 0.025452875	 0.025245019	 0.032339165	 0.010287939	 0.053500935	 0.769224452
36	 940	 1020	 11099	 2	 3	 2	 1	 0.467240199	 0.040261991	 0.025496819	 0.025287662	 0.031159912	 0.010054387	 0.052167094	 0.771789041
37	 1000	 1081	 12099	 2	 3	 2	 1	 0.467386282	 0.039301055	 0.025522338	 0.025312527	 0.029886170	 0.010125378	 0.050841646	 0.773009096
38	 1070	 1154	 13169	 2	 3	 2	 1	 0.467519747	 0.038330151	 0.025545266	 0.025335378	 0.028576911	 0.009262763	 0.049599352	 0.772795384
39	 1140	 1230	 14309	 2	 3	 2	 1	 0.467639368	 0.037526524	 0.025556420	 0.025345351	 0.027479253	 0.009032081	 0.048458553	 0.774404538
40	 1204	 1296	 15513	 2	 3	 2	 1	 0.467764054	 0.036753038	 0.025580171	 0.025368925	 0.026390162	 0.008402727	 0.047239808	 0.778009905
41	 1282	 1376	 16795	 2	 3	 2	 1	 0.467856296	 0.036129362	 0.025594143	 0.025381896	 0.025500405	 0.008035866	 0.046317334	 0.780039769
42	 2564	 1376	 19359	 4	 8	 3	 2	 0.468564669	 0.027946484	 0.011123314	 0.010878911	 0.025637430	 0.008054359	 0.038496234	 0.725953699
43	 2724	 1460	 22083	 4	 8	 3	 2	 0.468657178	 0.027084769	 0.011139697	 0.010895408	 0.024687889	 0.008077117	 0.037353162	 0.725099758
44	 2956	 1578	 25039	 4	 8	 3	 2	 0.468755856	 0.026279211	 0.011160157	 0.010915761	 0.023791760	 0.007568061	 0.036093728	 0.728082485
45	 3176	 1700	 28215	 4	 8	 3	 2	 0.468834238	 0.025536659	 0.011172515	 0.010927744	 0.022962924	 0.007146264	 0.035060895	 0.728351604
46	 3428	 1830	 31643	 4	 8	 3	 2	 0.468903394	 0.024840194	 0.011186486	 0.010941636	 0.022178768	 0.006954546	 0.034123546	 0.727948787
47	 3712	 1977	 35355	 4	 8	 3	 2	 0.468966765	 0.024198373	 0.011199372	 0.010954249	 0.021450765	 0.006846411	 0.033241287	 0.727961377
48	 4036	 2150	 39391	 4	 8	 3	 2	 0.469029276	 0.023574162	 0.011213954	 0.010968555	 0.020736161	 0.006524879	 0.032347303	 0.728782930
49	 4456	 2363	 43847	 4	 8	 3	 2	 0.469085861	 0.023061970	 0.011233353	 0.010987176	 0.020141157	 0.006447496	 0.031516093	 0.731752173
50	 4920	 2599	 48767	 4	 8	 3	 2	 0.469145842	 0.022490087	 0.011263821	 0.011016724	 0.019466133	 0.006330309	 0.030610270	 0.734723572
51	 5412	 2852	 54179	 4	 8	 3	 2	 0.469205697	 0.022001764	 0.011297215	 0.011048848	 0.018879897	 0.006103596	 0.029678671	 0.741332517
52	 5876	 3089	 60055	 4	 8	 3	 2	 0.469264028	 0.021457338	 0.011335570	 0.011085597	 0.018218732	 0.005797287	 0.028741628	 0.746559599
53	 6316	 3314	 66371	 4	 8	 3	 2	 0.469312918	 0.020929559	 0.011350940	 0.011100550	 0.017584158	 0.005710690	 0.027931963	 0.749304997
54	 6776	 3551	 73147	 4	 8	 3	 2	 0.469360138	 0.020376775	 0.011360843	 0.011110200	 0.016915797	 0.005408962	 0.027126926	 0.751164174
55	 7248	 3792	 80395	 4	 8	 3	 2	 0.469401466	 0.019846798	 0.011369051	 0.011118000	 0.016267761	 0.005257980	 0.026402140	 0.751711713
56	 7744	 4044	 88139	 4	 8	 3	 2	 0.469440901	 0.019333551	 0.011372996	 0.011121970	 0.015634614	 0.005118221	 0.025691434	 0.752529065
57	 8276	 4312	 96415	 4	 8	 3	 2	 0.469480625	 0.018833727	 0.011383442	 0.011132097	 0.015004217	 0.004780593	 0.024954996	 0.754707698
58	 8788	 4568	 105203	 4	 8	 3	 2	 0.469513277	 0.018349564	 0.011388238	 0.011136816	 0.014388000	 0.004590802	 0.024332947	 0.754103650
59	 9332	 4847	 114535	 4	 8	 3	 2	 0.469543992	 0.017898100	 0.011393320	 0.011141884	 0.013803414	 0.004312106	 0.023732861	 0.754148437
60	 9848	 5117	 124383	 4	 8	 3	 2	 0.469569921	 0.017523547	 0.011396874	 0.011145359	 0.013311122	 0.004289195	 0.023214187	 0.754863701
61	 10460	 5426	 134843	 4	 8	 3	 2	 0.469595790	 0.017189394	 0.011401636	 0.011150048	 0.012863824	 0.004045959	 0.022684881	 0.757746727
62	 11132	 5773	 145975	 4	 8	 3	 2	 0.469619086	 0.016856180	 0.011406489	 0.011154843	 0.012410593	 0.003905834	 0.022197381	 0.759376974
63	 11888	 6158	 157863	 4	 8	 3	 2	 0.469640143	 0.016528435	 0.011410237	 0.011158520	 0.011958079	 0.003766184	 0.021747307	 0.760022154
64	 12836	 6653	 170699	 4	 8	 3	 2	 0.469658993	 0.016237204	 0.011414282	 0.011162467	 0.011548201	 0.003612556	 0.021336347	 0.761011434
65	 13832	 7160	 184531	 4	 8	 3	 2	 0.469676478	 0.015961863	 0.011417513	 0.011165596	 0.011154437	 0.003565913	 0.020947931	 0.761978011
66	 24206	 7160	 208737	 7	 18	 3	 3	 0.469812817	 0.012750093	 0.006107254	 0.005805931	 0.011192244	 0.003579662	 0.017627440	 0.723309405
67	 26425	 7804	 235162	 7	 18	 3	 3	 0.469830230	 0.012435667	 0.006109592	 0.005808179	 0.010831375	 0.003456920	 0.017157040	 0.724814209
68	 28896	 8532	 264058	 7	 18	 3	 3	 0.469846422	 0.012141767	 0.006112244	 0.005810665	 0.010491090	 0.003336226	 0.016707768	 0.726713870
69	 31640	 9321	 295698	 7	 18	 3	 3	 0.469861716	 0.011853254	 0.006115179	 0.005813423	 0.010154024	 0.003206294	 0.016271980	 0.728445693
70	 34608	 10175	 330306	 7	 18	 3	 3	 0.469876133	 0.011586908	 0.006119377	 0.005817372	 0.009839190	 0.003131670	 0.015850219	 0.731025080
71	 37772	 11090	 368078	 7	 18	 3	 3	 0.469890854	 0.011298349	 0.006124744	 0.005822435	 0.009494219	 0.003070311	 0.015407636	 0.733295388
72	 41146	 12070	 409224	 7	 18	 3	 3	 0.469904630	 0.011049681	 0.006128676	 0.005826152	 0.009194280	 0.002901112	 0.014981581	 0.737551066
73	 44226	 12960	 453450	 7	 18	 3	 3	 0.469917137	 0.010767223	 0.006131133	 0.005828455	 0.008851118	 0.002879151	 0.014584021	 0.738289006
74	 47740	 13972	 501190	 7	 18	 3	 3	 0.469928956	 0.010509871	 0.006133159	 0.005830325	 0.008534738	 0.002709917	 0.014198108	 0.740230399
75	 50848	 14866	 552038	 7	 18	 3	 3	 0.469939557	 0.010250630	 0.006134679	 0.005831732	 0.008212255	 0.002624807	 0.013842773	 0.740504079
76	 54285	 15857	 606323	 7	 18	 3	 3	 0.469949625	 0.010002398	 0.006135792	 0.005832767	 0.007899368	 0.002520084	 0.013496631	 0.741103319
77	 57680	 16836	 664003	 7	 18	 3	 3	 0.469958645	 0.009778341	 0.006136652	 0.005833565	 0.007612979	 0.002441877	 0.013178813	 0.741974347
78	 61264	 17866	 725267	 7	 18	 3	 3	 0.469967273	 0.009553964	 0.006137488	 0.005834367	 0.007321849	 0.002337686	 0.012867467	 0.742489896
79	 64890	 18911	 790157	 7	 18	 3	 3	 0.469975040	 0.009343951	 0.006138195	 0.005835048	 0.007044997	 0.002228503	 0.012580608	 0.742726491
80	 68817	 20047	 858974	 7	 18	 3	 3	 0.469982076	 0.009154222	 0.006138711	 0.005835536	 0.006790877	 0.002135708	 0.012314945	 0.743342488
81	 72975	 21248	 931949	 7	 18	 3	 3	 0.469988723	 0.008974816	 0.006139245	 0.005836047	 0.006546526	 0.002045594	 0.012058584	 0.744267831
82	 77378	 22521	 1009327	 7	 18	 3	 3	 0.469994655	 0.008810880	 0.006139764	 0.005836547	 0.006319406	 0.001982239	 0.011825139	 0.745097384
83	 82355	 23968	 1091682	 7	 18	 3	 3	 0.470000083	 0.008654177	 0.006140288	 0.005837045	 0.006098496	 0.001901455	 0.011607369	 0.745576114
84	 117650	 23968	 1209332	 10	 31	 3	 4	 0.470038097	 0.007398166	 0.004183799	 0.003687230	 0.006101531	 0.001901975	 0.009949736	 0.743554003
85	 125880	 25634	 1335212	 10	 31	 3	 4	 0.470043095	 0.007223237	 0.004184208	 0.003687570	 0.005887915	 0.001867347	 0.009710756	 0.743838717
86	 135990	 27685	 1471202	 10	 31	 3	 4	 0.470047788	 0.007064673	 0.004184589	 0.003687887	 0.005691996	 0.001797981	 0.009480853	 0.745151591
87	 147530	 30018	 1618732	 10	 31	 3	 4	 0.470052141	 0.006914346	 0.004184933	 0.003688171	 0.005504045	 0.001747369	 0.009262533	 0.746485415
88	 160890	 32718	 1779622	 10	 31	 3	 4	 0.470056275	 0.006772751	 0.004185341	 0.003688501	 0.005324760	 0.001689446	 0.009050273	 0.748347645
89	 175810	 35723	 1955432	 10	 31	 3	 4	 0.470060142	 0.006640409	 0.004185792	 0.003688869	 0.005155014	 0.001641600	 0.008847162	 0.750569343
90	 192620	 39099	 2148052	 10	 31	 3	 4	 0.470063890	 0.006516239	 0.004186362	 0.003689324	 0.004993570	 0.001579889	 0.008645748	 0.753692892
91	 210150	 42621	 2358202	 10	 31	 3	 4	 0.470067639	 0.006387770	 0.004187104	 0.003689904	 0.004824082	 0.001528905	 0.008439465	 0.756892825
92	 228310	 46282	 2586512	 10	 31	 3	 4	 0.470071099	 0.006269563	 0.004187729	 0.003690401	 0.004665871	 0.001504227	 0.008244464	 0.760457351
93	 247550	 50153	 2834062	 10	 31	 3	 4	 0.470074421	 0.006146131	 0.004188318	 0.003690923	 0.004498102	 0.001437876	 0.008052838	 0.763225395
94	 266660	 53993	 3100722	 10	 31	 3	 4	 0.470077446	 0.006028070	 0.004188814	 0.003691363	 0.004334911	 0.001377571	 0.007874249	 0.765542141
95	 285370	 57749	 3386092	 10	 31	 3	 4	 0.470080227	 0.005912004	 0.004189232	 0.003691738	 0.004171586	 0.001328087	 0.007706470	 0.767148151
96	 370981	 57749	 3757073	 13	 47	 4	 5	 0.470095057	 0.005234465	 0.003160150	 0.002758401	 0.004172898	 0.001328777	 0.006741453	 0.776459426
97	 395681	 61571	 4152754	 13	 47	 4	 5	 0.470097600	 0.005114308	 0.003160466	 0.002758670	 0.004020896	 0.001286666	 0.006561676	 0.779421035
98	 421109	 65497	 4573863	 13	 47	 4	 5	 0.470100000	 0.004995131	 0.003160740	 0.002758903	 0.003867952	 0.001235609	 0.006387434	 0.782024703


==> data/lshaped/criterionC/varth1_thX0.3_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.038604581	 0.164670862	 0.712975297
2	 38	 106	 105	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.030292629	 0.157682191	 0.730264327
3	 40	 110	 145	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.034086220	 0.154334959	 0.733454406
4	 43	 116	 188	 1	 1	 1	 0	 0.445611060	 0.110282881	 0.063089356	 0.063089356	 0.090454669	 0.027574111	 0.149885266	 0.735782002
5	 45	 120	 233	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.030328934	 0.147010149	 0.738512156
6	 48	 126	 281	 1	 1	 1	 0	 0.447660793	 0.105794827	 0.063611914	 0.063611914	 0.084534430	 0.027348873	 0.143647569	 0.736488811
7	 51	 132	 332	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.025981789	 0.140815338	 0.734143492
8	 54	 138	 386	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.027029911	 0.138001112	 0.735890848
9	 62	 156	 448	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.024918249	 0.134287609	 0.748593808
10	 67	 166	 515	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.023682161	 0.131524634	 0.755271480
11	 74	 180	 589	 1	 1	 1	 0	 0.452020319	 0.098144483	 0.067091825	 0.067091825	 0.071631184	 0.024613452	 0.129276605	 0.759182088
12	 84	 200	 673	 1	 1	 1	 0	 0.452896816	 0.097018050	 0.068248654	 0.068248654	 0.068953776	 0.023784090	 0.126171645	 0.768937032
13	 92	 216	 765	 1	 1	 1	 0	 0.453771386	 0.095736049	 0.069598560	 0.069598560	 0.065737597	 0.020904265	 0.122989180	 0.778410342
14	 184	 216	 949	 2	 3	 2	 1	 0.459333152	 0.072418566	 0.022821215	 0.022657574	 0.068728749	 0.023328989	 0.100239040	 0.722458701
15	 200	 232	 1149	 2	 3	 2	 1	 0.460320148	 0.069472850	 0.023526323	 0.023350646	 0.065368104	 0.021002471	 0.095604242	 0.726671208
16	 214	 248	 1363	 2	 3	 2	 1	 0.460944908	 0.067609623	 0.023863335	 0.023682843	 0.063258220	 0.019551183	 0.092545129	 0.730558419
17	 224	 260	 1587	 2	 3	 2	 1	 0.461449875	 0.065667922	 0.023991604	 0.023810514	 0.061128380	 0.019770824	 0.089993458	 0.729696615
18	 240	 276	 1827	 2	 3	 2	 1	 0.461991237	 0.063278247	 0.024089329	 0.023903985	 0.058513595	 0.018351582	 0.087171709	 0.725903489
19	 252	 290	 2079	 2	 3	 2	 1	 0.462443443	 0.061430796	 0.024147197	 0.023959717	 0.056485888	 0.016957582	 0.084740024	 0.724932479
20	 262	 300	 2341	 2	 3	 2	 1	 0.462839939	 0.059654673	 0.024313371	 0.024126468	 0.054475132	 0.016506654	 0.082546959	 0.722675603
21	 272	 314	 2613	 2	 3	 2	 1	 0.463158511	 0.058087002	 0.024309043	 0.024122649	 0.052755760	 0.018429354	 0.080740343	 0.719429710
22	 292	 336	 2905	 2	 3	 2	 1	 0.463653474	 0.056514703	 0.024454562	 0.024267261	 0.050949839	 0.015839208	 0.077847706	 0.725964908
23	 304	 348	 3209	 2	 3	 2	 1	 0.463988156	 0.055050706	 0.024466938	 0.024280069	 0.049314796	 0.016732715	 0.075827439	 0.725999804
24	 330	 376	 3539	 2	 3	 2	 1	 0.464352563	 0.053324586	 0.024559173	 0.024370199	 0.047332425	 0.015775799	 0.073562945	 0.724883782
25	 364	 413	 3903	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.015138898	 0.071354401	 0.726589398
26	 398	 452	 4301	 2	 3	 2	 1	 0.465031274	 0.050706598	 0.024646932	 0.024456721	 0.044313518	 0.014488820	 0.069142778	 0.733360736
27	 430	 484	 4731	 2	 3	 2	 1	 0.465313747	 0.049283640	 0.024690317	 0.024498645	 0.042652848	 0.013756084	 0.067215519	 0.733218180
28	 474	 530	 5205	 2	 3	 2	 1	 0.465564711	 0.048089914	 0.024742340	 0.024548291	 0.041236590	 0.013034086	 0.065454636	 0.734705995
29	 518	 579	 5723	 2	 3	 2	 1	 0.465805195	 0.047215838	 0.024832201	 0.024636115	 0.040158400	 0.013658758	 0.063720721	 0.740980913
30	 586	 651	 6309	 2	 3	 2	 1	 0.466059634	 0.046152110	 0.024969042	 0.024769179	 0.038814484	 0.013196071	 0.061832253	 0.746408352
31	 654	 721	 6963	 2	 3	 2	 1	 0.466316472	 0.045282723	 0.025159536	 0.024956630	 0.037650003	 0.012965558	 0.059864491	 0.756420415
32	 716	 791	 7679	 2	 3	 2	 1	 0.466542604	 0.044099197	 0.025232260	 0.025028254	 0.036167281	 0.011521993	 0.058075880	 0.759337558
33	 766	 844	 8445	 2	 3	 2	 1	 0.466731330	 0.043134171	 0.025312819	 0.025106912	 0.034925892	 0.011501837	 0.056539150	 0.762908020
34	 830	 908	 9275	 2	 3	 2	 1	 0.466926291	 0.042075351	 0.025380910	 0.025173727	 0.033558078	 0.010737561	 0.054905810	 0.766318742
35	 884	 962	 10159	 2	 3	 2	 1	 0.467089348	 0.041154228	 0.025452875	 0.025245019	 0.032339165	 0.010287939	 0.053500935	 0.769224452
36	 940	 1020	 11099	 2	 3	 2	 1	 0.467240199	 0.040261991	 0.025496819	 0.025287662	 0.031159912	 0.010054387	 0.052167094	 0.771789041
37	 1000	 1081	 12099	 2	 3	 2	 1	 0.467386282	 0.039301055	 0.025522338	 0.025312527	 0.029886170	 0.010125378	 0.050841646	 0.773009096
38	 1070	 1154	 13169	 2	 3	 2	 1	 0.467519747	 0.038330151	 0.025545266	 0.025335378	 0.028576911	 0.009262763	 0.049599352	 0.772795384
39	 1140	 1230	 14309	 2	 3	 2	 1	 0.467639368	 0.037526524	 0.025556420	 0.025345351	 0.027479253	 0.009032081	 0.048458553	 0.774404538
40	 1204	 1296	 15513	 2	 3	 2	 1	 0.467764054	 0.036753038	 0.025580171	 0.025368925	 0.026390162	 0.008402727	 0.047239808	 0.778009905
41	 1282	 1376	 16795	 2	 3	 2	 1	 0.467856296	 0.036129362	 0.025594143	 0.025381896	 0.025500405	 0.008035866	 0.046317334	 0.780039769
42	 2564	 1376	 19359	 4	 8	 3	 2	 0.468564669	 0.027946484	 0.011123314	 0.010878911	 0.025637430	 0.008054359	 0.038496234	 0.725953699
43	 2724	 1460	 22083	 4	 8	 3	 2	 0.468657178	 0.027084769	 0.011139697	 0.010895408	 0.024687889	 0.008077117	 0.037353162	 0.725099758
44	 2956	 1578	 25039	 4	 8	 3	 2	 0.468755856	 0.026279211	 0.011160157	 0.010915761	 0.023791760	 0.007568061	 0.036093728	 0.728082485
45	 3176	 1700	 28215	 4	 8	 3	 2	 0.468834238	 0.025536659	 0.011172515	 0.010927744	 0.022962924	 0.007146264	 0.035060895	 0.728351604
46	 3428	 1830	 31643	 4	 8	 3	 2	 0.468903394	 0.024840194	 0.011186486	 0.010941636	 0.022178768	 0.006954546	 0.034123546	 0.727948787
47	 3712	 1977	 35355	 4	 8	 3	 2	 0.468966765	 0.024198373	 0.011199372	 0.010954249	 0.021450765	 0.006846411	 0.033241287	 0.727961377
48	 4036	 2150	 39391	 4	 8	 3	 2	 0.469029276	 0.023574162	 0.011213954	 0.010968555	 0.020736161	 0.006524879	 0.032347303	 0.728782930
49	 4456	 2363	 43847	 4	 8	 3	 2	 0.469085861	 0.023061970	 0.011233353	 0.010987176	 0.020141157	 0.006447496	 0.031516093	 0.731752173
50	 4920	 2599	 48767	 4	 8	 3	 2	 0.469145842	 0.022490087	 0.011263821	 0.011016724	 0.019466133	 0.006330309	 0.030610270	 0.734723572
51	 5412	 2852	 54179	 4	 8	 3	 2	 0.469205697	 0.022001764	 0.011297215	 0.011048848	 0.018879897	 0.006103596	 0.029678671	 0.741332517
52	 5876	 3089	 60055	 4	 8	 3	 2	 0.469264028	 0.021457338	 0.011335570	 0.011085597	 0.018218732	 0.005797287	 0.028741628	 0.746559599
53	 6316	 3314	 66371	 4	 8	 3	 2	 0.469312918	 0.020929559	 0.011350940	 0.011100550	 0.017584158	 0.005710690	 0.027931963	 0.749304997
54	 6776	 3551	 73147	 4	 8	 3	 2	 0.469360138	 0.020376775	 0.011360843	 0.011110200	 0.016915797	 0.005408962	 0.027126926	 0.751164174
55	 7248	 3792	 80395	 4	 8	 3	 2	 0.469401466	 0.019846798	 0.011369051	 0.011118000	 0.016267761	 0.005257980	 0.026402140	 0.751711713
56	 7744	 4044	 88139	 4	 8	 3	 2	 0.469440901	 0.019333551	 0.011372996	 0.011121970	 0.015634614	 0.005118221	 0.025691434	 0.752529065
57	 8276	 4312	 96415	 4	 8	 3	 2	 0.469480625	 0.018833727	 0.011383442	 0.011132097	 0.015004217	 0.004780593	 0.024954996	 0.754707698
58	 8788	 4568	 105203	 4	 8	 3	 2	 0.469513277	 0.018349564	 0.011388238	 0.011136816	 0.014388000	 0.004590802	 0.024332947	 0.754103650
59	 9332	 4847	 114535	 4	 8	 3	 2	 0.469543992	 0.017898100	 0.011393320	 0.011141884	 0.013803414	 0.004312106	 0.023732861	 0.754148437
60	 9848	 5117	 124383	 4	 8	 3	 2	 0.469569921	 0.017523547	 0.011396874	 0.011145359	 0.013311122	 0.004289195	 0.023214187	 0.754863701
61	 10460	 5426	 134843	 4	 8	 3	 2	 0.469595790	 0.017189394	 0.011401636	 0.011150048	 0.012863824	 0.004045959	 0.022684881	 0.757746727
62	 11132	 5773	 145975	 4	 8	 3	 2	 0.469619086	 0.016856180	 0.011406489	 0.011154843	 0.012410593	 0.003905834	 0.022197381	 0.759376974
63	 11888	 6158	 157863	 4	 8	 3	 2	 0.469640143	 0.016528435	 0.011410237	 0.011158520	 0.011958079	 0.003766184	 0.021747307	 0.760022154
64	 12836	 6653	 170699	 4	 8	 3	 2	 0.469658993	 0.016237204	 0.011414282	 0.011162467	 0.011548201	 0.003612556	 0.021336347	 0.761011434
65	 13832	 7160	 184531	 4	 8	 3	 2	 0.469676478	 0.015961863	 0.011417513	 0.011165596	 0.011154437	 0.003565913	 0.020947931	 0.761978011
66	 24206	 7160	 208737	 7	 18	 3	 3	 0.469812817	 0.012750093	 0.006107254	 0.005805931	 0.011192244	 0.003579662	 0.017627440	 0.723309405
67	 26425	 7804	 235162	 7	 18	 3	 3	 0.469830230	 0.012435667	 0.006109592	 0.005808179	 0.010831375	 0.003456920	 0.017157040	 0.724814209
68	 28896	 8532	 264058	 7	 18	 3	 3	 0.469846422	 0.012141767	 0.006112244	 0.005810665	 0.010491090	 0.003336226	 0.016707768	 0.726713870
69	 31640	 9321	 295698	 7	 18	 3	 3	 0.469861716	 0.011853254	 0.006115179	 0.005813423	 0.010154024	 0.003206294	 0.016271980	 0.728445693
70	 34608	 10175	 330306	 7	 18	 3	 3	 0.469876133	 0.011586908	 0.006119377	 0.005817372	 0.009839190	 0.003131670	 0.015850219	 0.731025080
71	 37772	 11090	 368078	 7	 18	 3	 3	 0.469890854	 0.011298349	 0.006124744	 0.005822435	 0.009494219	 0.003070311	 0.015407636	 0.733295388
72	 41146	 12070	 409224	 7	 18	 3	 3	 0.469904630	 0.011049681	 0.006128676	 0.005826152	 0.009194280	 0.002901112	 0.014981581	 0.737551066
73	 44226	 12960	 453450	 7	 18	 3	 3	 0.469917137	 0.010767223	 0.006131133	 0.005828455	 0.008851118	 0.002879151	 0.014584021	 0.738289006
74	 47740	 13972	 501190	 7	 18	 3	 3	 0.469928956	 0.010509871	 0.006133159	 0.005830325	 0.008534738	 0.002709917	 0.014198108	 0.740230399
75	 50848	 14866	 552038	 7	 18	 3	 3	 0.469939557	 0.010250630	 0.006134679	 0.005831732	 0.008212255	 0.002624807	 0.013842773	 0.740504079
76	 54285	 15857	 606323	 7	 18	 3	 3	 0.469949625	 0.010002398	 0.006135792	 0.005832767	 0.007899368	 0.002520084	 0.013496631	 0.741103319
77	 57680	 16836	 664003	 7	 18	 3	 3	 0.469958645	 0.009778341	 0.006136652	 0.005833565	 0.007612979	 0.002441877	 0.013178813	 0.741974347
78	 61264	 17866	 725267	 7	 18	 3	 3	 0.469967273	 0.009553964	 0.006137488	 0.005834367	 0.007321849	 0.002337686	 0.012867467	 0.742489896
79	 64890	 18911	 790157	 7	 18	 3	 3	 0.469975040	 0.009343951	 0.006138195	 0.005835048	 0.007044997	 0.002228503	 0.012580608	 0.742726491
80	 68817	 20047	 858974	 7	 18	 3	 3	 0.469982076	 0.009154222	 0.006138711	 0.005835536	 0.006790877	 0.002135708	 0.012314945	 0.743342488
81	 72975	 21248	 931949	 7	 18	 3	 3	 0.469988723	 0.008974816	 0.006139245	 0.005836047	 0.006546526	 0.002045594	 0.012058584	 0.744267831
82	 77378	 22521	 1009327	 7	 18	 3	 3	 0.469994655	 0.008810880	 0.006139764	 0.005836547	 0.006319406	 0.001982239	 0.011825139	 0.745097384
83	 82355	 23968	 1091682	 7	 18	 3	 3	 0.470000083	 0.008654177	 0.006140288	 0.005837045	 0.006098496	 0.001901455	 0.011607369	 0.745576114
84	 117650	 23968	 1209332	 10	 31	 5	 4	 0.470038097	 0.007398166	 0.004183799	 0.003985411	 0.006101531	 0.001901975	 0.009949736	 0.743554003
85	 125880	 25634	 1335212	 10	 31	 5	 4	 0.470043095	 0.007223237	 0.004184208	 0.003985769	 0.005887915	 0.001867347	 0.009710756	 0.743838717
86	 135990	 27685	 1471202	 10	 31	 5	 4	 0.470047788	 0.007064673	 0.004184589	 0.003986102	 0.005691996	 0.001797981	 0.009480853	 0.745151591
87	 147530	 30018	 1618732	 10	 31	 5	 4	 0.470052141	 0.006914346	 0.004184933	 0.003986400	 0.005504045	 0.001747369	 0.009262533	 0.746485415
88	 160890	 32718	 1779622	 10	 31	 5	 4	 0.470056275	 0.006772751	 0.004185341	 0.003986750	 0.005324760	 0.001689446	 0.009050273	 0.748347645
89	 175810	 35723	 1955432	 10	 31	 5	 4	 0.470060142	 0.006640409	 0.004185792	 0.003987142	 0.005155014	 0.001641600	 0.008847162	 0.750569343
90	 192620	 39099	 2148052	 10	 31	 5	 4	 0.470063890	 0.006516239	 0.004186362	 0.003987642	 0.004993570	 0.001579889	 0.008645748	 0.753692892
91	 210150	 42621	 2358202	 10	 31	 5	 4	 0.470067639	 0.006387770	 0.004187104	 0.003988294	 0.004824082	 0.001528905	 0.008439465	 0.756892825
92	 228310	 46282	 2586512	 10	 31	 5	 4	 0.470071099	 0.006269563	 0.004187729	 0.003988845	 0.004665871	 0.001504227	 0.008244464	 0.760457351
93	 247550	 50153	 2834062	 10	 31	 5	 4	 0.470074421	 0.006146131	 0.004188318	 0.003989394	 0.004498102	 0.001437876	 0.008052838	 0.763225395
94	 266660	 53993	 3100722	 10	 31	 5	 4	 0.470077446	 0.006028070	 0.004188814	 0.003989856	 0.004334911	 0.001377571	 0.007874249	 0.765542141
95	 285370	 57749	 3386092	 10	 31	 5	 4	 0.470080227	 0.005912004	 0.004189232	 0.003990244	 0.004171586	 0.001328087	 0.007706470	 0.767148151
96	 428055	 57749	 3814147	 15	 56	 4	 5	 0.470097594	 0.005038165	 0.002823025	 0.002495369	 0.004172965	 0.001328437	 0.006562122	 0.767764648
97	 456525	 61567	 4270672	 15	 56	 4	 5	 0.470100138	 0.004912866	 0.002823339	 0.002495653	 0.004020574	 0.001286725	 0.006377249	 0.770373982


==> data/lshaped/criterionC/varth1_thX0.3_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.038604581	 0.164670862	 0.712975297
2	 38	 106	 105	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.030292629	 0.157682191	 0.730264327
3	 40	 110	 145	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.034086220	 0.154334959	 0.733454406
4	 43	 116	 188	 1	 1	 1	 0	 0.445611060	 0.110282881	 0.063089356	 0.063089356	 0.090454669	 0.027574111	 0.149885266	 0.735782002
5	 45	 120	 233	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.030328934	 0.147010149	 0.738512156
6	 48	 126	 281	 1	 1	 1	 0	 0.447660793	 0.105794827	 0.063611914	 0.063611914	 0.084534430	 0.027348873	 0.143647569	 0.736488811
7	 51	 132	 332	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.025981789	 0.140815338	 0.734143492
8	 54	 138	 386	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.027029911	 0.138001112	 0.735890848
9	 62	 156	 448	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.024918249	 0.134287609	 0.748593808
10	 67	 166	 515	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.023682161	 0.131524634	 0.755271480
11	 74	 180	 589	 1	 1	 1	 0	 0.452020319	 0.098144483	 0.067091825	 0.067091825	 0.071631184	 0.024613452	 0.129276605	 0.759182088
12	 84	 200	 673	 1	 1	 1	 0	 0.452896816	 0.097018050	 0.068248654	 0.068248654	 0.068953776	 0.023784090	 0.126171645	 0.768937032
13	 92	 216	 765	 1	 1	 1	 0	 0.453771386	 0.095736049	 0.069598560	 0.069598560	 0.065737597	 0.020904265	 0.122989180	 0.778410342
14	 184	 216	 949	 2	 3	 2	 1	 0.459333152	 0.072418566	 0.022821215	 0.022657574	 0.068728749	 0.023328989	 0.100239040	 0.722458701
15	 200	 232	 1149	 2	 3	 2	 1	 0.460320148	 0.069472850	 0.023526323	 0.023350646	 0.065368104	 0.021002471	 0.095604242	 0.726671208
16	 214	 248	 1363	 2	 3	 2	 1	 0.460944908	 0.067609623	 0.023863335	 0.023682843	 0.063258220	 0.019551183	 0.092545129	 0.730558419
17	 224	 260	 1587	 2	 3	 2	 1	 0.461449875	 0.065667922	 0.023991604	 0.023810514	 0.061128380	 0.019770824	 0.089993458	 0.729696615
18	 240	 276	 1827	 2	 3	 2	 1	 0.461991237	 0.063278247	 0.024089329	 0.023903985	 0.058513595	 0.018351582	 0.087171709	 0.725903489
19	 252	 290	 2079	 2	 3	 2	 1	 0.462443443	 0.061430796	 0.024147197	 0.023959717	 0.056485888	 0.016957582	 0.084740024	 0.724932479
20	 262	 300	 2341	 2	 3	 2	 1	 0.462839939	 0.059654673	 0.024313371	 0.024126468	 0.054475132	 0.016506654	 0.082546959	 0.722675603
21	 272	 314	 2613	 2	 3	 2	 1	 0.463158511	 0.058087002	 0.024309043	 0.024122649	 0.052755760	 0.018429354	 0.080740343	 0.719429710
22	 292	 336	 2905	 2	 3	 2	 1	 0.463653474	 0.056514703	 0.024454562	 0.024267261	 0.050949839	 0.015839208	 0.077847706	 0.725964908
23	 304	 348	 3209	 2	 3	 2	 1	 0.463988156	 0.055050706	 0.024466938	 0.024280069	 0.049314796	 0.016732715	 0.075827439	 0.725999804
24	 330	 376	 3539	 2	 3	 2	 1	 0.464352563	 0.053324586	 0.024559173	 0.024370199	 0.047332425	 0.015775799	 0.073562945	 0.724883782
25	 364	 413	 3903	 2	 3	 2	 1	 0.464697062	 0.051845351	 0.024597079	 0.024406356	 0.045639064	 0.015138898	 0.071354401	 0.726589398
26	 398	 452	 4301	 2	 3	 2	 1	 0.465031274	 0.050706598	 0.024646932	 0.024456721	 0.044313518	 0.014488820	 0.069142778	 0.733360736
27	 430	 484	 4731	 2	 3	 2	 1	 0.465313747	 0.049283640	 0.024690317	 0.024498645	 0.042652848	 0.013756084	 0.067215519	 0.733218180
28	 474	 530	 5205	 2	 3	 2	 1	 0.465564711	 0.048089914	 0.024742340	 0.024548291	 0.041236590	 0.013034086	 0.065454636	 0.734705995
29	 518	 579	 5723	 2	 3	 2	 1	 0.465805195	 0.047215838	 0.024832201	 0.024636115	 0.040158400	 0.013658758	 0.063720721	 0.740980913
30	 586	 651	 6309	 2	 3	 2	 1	 0.466059634	 0.046152110	 0.024969042	 0.024769179	 0.038814484	 0.013196071	 0.061832253	 0.746408352
31	 654	 721	 6963	 2	 3	 2	 1	 0.466316472	 0.045282723	 0.025159536	 0.024956630	 0.037650003	 0.012965558	 0.059864491	 0.756420415
32	 716	 791	 7679	 2	 3	 2	 1	 0.466542604	 0.044099197	 0.025232260	 0.025028254	 0.036167281	 0.011521993	 0.058075880	 0.759337558
33	 766	 844	 8445	 2	 3	 2	 1	 0.466731330	 0.043134171	 0.025312819	 0.025106912	 0.034925892	 0.011501837	 0.056539150	 0.762908020
34	 830	 908	 9275	 2	 3	 2	 1	 0.466926291	 0.042075351	 0.025380910	 0.025173727	 0.033558078	 0.010737561	 0.054905810	 0.766318742
35	 884	 962	 10159	 2	 3	 2	 1	 0.467089348	 0.041154228	 0.025452875	 0.025245019	 0.032339165	 0.010287939	 0.053500935	 0.769224452
36	 940	 1020	 11099	 2	 3	 2	 1	 0.467240199	 0.040261991	 0.025496819	 0.025287662	 0.031159912	 0.010054387	 0.052167094	 0.771789041
37	 1000	 1081	 12099	 2	 3	 2	 1	 0.467386282	 0.039301055	 0.025522338	 0.025312527	 0.029886170	 0.010125378	 0.050841646	 0.773009096
38	 1070	 1154	 13169	 2	 3	 2	 1	 0.467519747	 0.038330151	 0.025545266	 0.025335378	 0.028576911	 0.009262763	 0.049599352	 0.772795384
39	 1140	 1230	 14309	 2	 3	 2	 1	 0.467639368	 0.037526524	 0.025556420	 0.025345351	 0.027479253	 0.009032081	 0.048458553	 0.774404538
40	 1204	 1296	 15513	 2	 3	 2	 1	 0.467764054	 0.036753038	 0.025580171	 0.025368925	 0.026390162	 0.008402727	 0.047239808	 0.778009905
41	 1282	 1376	 16795	 2	 3	 2	 1	 0.467856296	 0.036129362	 0.025594143	 0.025381896	 0.025500405	 0.008035866	 0.046317334	 0.780039769
42	 2564	 1376	 19359	 4	 8	 4	 2	 0.468564669	 0.027946484	 0.011123314	 0.011039837	 0.025637430	 0.008054359	 0.038496234	 0.725953699
43	 2724	 1460	 22083	 4	 8	 4	 2	 0.468657178	 0.027084769	 0.011139697	 0.011056129	 0.024687889	 0.008077117	 0.037353162	 0.725099758
44	 2956	 1578	 25039	 4	 8	 4	 2	 0.468755856	 0.026279211	 0.011160157	 0.011076604	 0.023791760	 0.007568061	 0.036093728	 0.728082485
45	 3176	 1700	 28215	 4	 8	 4	 2	 0.468834238	 0.025536659	 0.011172515	 0.011088809	 0.022962924	 0.007146264	 0.035060895	 0.728351604
46	 3428	 1830	 31643	 4	 8	 4	 2	 0.468903394	 0.024840194	 0.011186486	 0.011102701	 0.022178768	 0.006954546	 0.034123546	 0.727948787
47	 3712	 1977	 35355	 4	 8	 4	 2	 0.468966765	 0.024198373	 0.011199372	 0.011115532	 0.021450765	 0.006846411	 0.033241287	 0.727961377
48	 4036	 2150	 39391	 4	 8	 4	 2	 0.469029276	 0.023574162	 0.011213954	 0.011130016	 0.020736161	 0.006524879	 0.032347303	 0.728782930
49	 4456	 2363	 43847	 4	 8	 4	 2	 0.469085861	 0.023061970	 0.011233353	 0.011149188	 0.020141157	 0.006447496	 0.031516093	 0.731752173
50	 4920	 2599	 48767	 4	 8	 4	 2	 0.469145842	 0.022490087	 0.011263821	 0.011179534	 0.019466133	 0.006330309	 0.030610270	 0.734723572
51	 5412	 2852	 54179	 4	 8	 4	 2	 0.469205697	 0.022001764	 0.011297215	 0.011212767	 0.018879897	 0.006103596	 0.029678671	 0.741332517
52	 5876	 3089	 60055	 4	 8	 4	 2	 0.469264028	 0.021457338	 0.011335570	 0.011250915	 0.018218732	 0.005797287	 0.028741628	 0.746559599
53	 6316	 3314	 66371	 4	 8	 4	 2	 0.469312918	 0.020929559	 0.011350940	 0.011266140	 0.017584158	 0.005710690	 0.027931963	 0.749304997
54	 6776	 3551	 73147	 4	 8	 4	 2	 0.469360138	 0.020376775	 0.011360843	 0.011275860	 0.016915797	 0.005408962	 0.027126926	 0.751164174
55	 7248	 3792	 80395	 4	 8	 4	 2	 0.469401466	 0.019846798	 0.011369051	 0.011283973	 0.016267761	 0.005257980	 0.026402140	 0.751711713
56	 7744	 4044	 88139	 4	 8	 4	 2	 0.469440901	 0.019333551	 0.011372996	 0.011287878	 0.015634614	 0.005118221	 0.025691434	 0.752529065
57	 8276	 4312	 96415	 4	 8	 4	 2	 0.469480625	 0.018833727	 0.011383442	 0.011298258	 0.015004217	 0.004780593	 0.024954996	 0.754707698
58	 8788	 4568	 105203	 4	 8	 4	 2	 0.469513277	 0.018349564	 0.011388238	 0.011303006	 0.014388000	 0.004590802	 0.024332947	 0.754103650
59	 9332	 4847	 114535	 4	 8	 4	 2	 0.469543992	 0.017898100	 0.011393320	 0.011308073	 0.013803414	 0.004312106	 0.023732861	 0.754148437
60	 9848	 5117	 124383	 4	 8	 4	 2	 0.469569921	 0.017523547	 0.011396874	 0.011311604	 0.013311122	 0.004289195	 0.023214187	 0.754863701
61	 10460	 5426	 134843	 4	 8	 4	 2	 0.469595790	 0.017189394	 0.011401636	 0.011316348	 0.012863824	 0.004045959	 0.022684881	 0.757746727
62	 11132	 5773	 145975	 4	 8	 4	 2	 0.469619086	 0.016856180	 0.011406489	 0.011321176	 0.012410593	 0.003905834	 0.022197381	 0.759376974
63	 11888	 6158	 157863	 4	 8	 4	 2	 0.469640143	 0.016528435	 0.011410237	 0.011324909	 0.011958079	 0.003766184	 0.021747307	 0.760022154
64	 12836	 6653	 170699	 4	 8	 4	 2	 0.469658993	 0.016237204	 0.011414282	 0.011328932	 0.011548201	 0.003612556	 0.021336347	 0.761011434
65	 13832	 7160	 184531	 4	 8	 4	 2	 0.469676478	 0.015961863	 0.011417513	 0.011332140	 0.011154437	 0.003565913	 0.020947931	 0.761978011
66	 27664	 7160	 212195	 8	 19	 5	 3	 0.469831261	 0.012203810	 0.004862508	 0.004728207	 0.011193257	 0.003568617	 0.017128788	 0.712473654
67	 30184	 7800	 242379	 8	 19	 5	 3	 0.469848593	 0.011876104	 0.004864441	 0.004730057	 0.010834162	 0.003453288	 0.016646604	 0.713425062
68	 32992	 8524	 275371	 8	 19	 5	 3	 0.469864737	 0.011570334	 0.004866613	 0.004732085	 0.010497081	 0.003339748	 0.016184508	 0.714901828
69	 36120	 9310	 311491	 8	 19	 5	 3	 0.469880096	 0.011265230	 0.004868744	 0.004734070	 0.010158776	 0.003206464	 0.015732301	 0.716057379
70	 39528	 10169	 351019	 8	 19	 5	 3	 0.469894642	 0.010980904	 0.004871599	 0.004736745	 0.009841127	 0.003129105	 0.015291674	 0.718096883
71	 43128	 11080	 394147	 8	 19	 5	 3	 0.469909307	 0.010673268	 0.004874834	 0.004739759	 0.009494980	 0.003076746	 0.014834186	 0.719504806
72	 46984	 12060	 441131	 8	 19	 5	 3	 0.469923143	 0.010411602	 0.004877527	 0.004742293	 0.009198434	 0.002904819	 0.014389218	 0.723569690
73	 50512	 12952	 491643	 8	 19	 5	 3	 0.469935712	 0.010106737	 0.004879331	 0.004744007	 0.008850890	 0.002869900	 0.013972701	 0.723320165
74	 54504	 13958	 546147	 8	 19	 5	 3	 0.469947510	 0.009833006	 0.004881018	 0.004745597	 0.008536022	 0.002714414	 0.013570085	 0.724609041
75	 58064	 14854	 604211	 8	 19	 5	 3	 0.469958156	 0.009552774	 0.004882215	 0.004746725	 0.008210936	 0.002634209	 0.013196257	 0.723900269
76	 62024	 15853	 666235	 8	 19	 5	 3	 0.469968232	 0.009289146	 0.004883127	 0.004747584	 0.007902108	 0.002521494	 0.012832391	 0.723882730
77	 65928	 16837	 732163	 8	 19	 5	 3	 0.469977245	 0.009047798	 0.004883845	 0.004748257	 0.007616477	 0.002446125	 0.012497933	 0.723943566
78	 70032	 17870	 802195	 8	 19	 5	 3	 0.469985999	 0.008800175	 0.004884564	 0.004748936	 0.007320117	 0.002334778	 0.012164299	 0.723442861
79	 74168	 18913	 876363	 8	 19	 5	 3	 0.469993761	 0.008571407	 0.004885124	 0.004749462	 0.007043052	 0.002225732	 0.011860598	 0.722679180
80	 78648	 20047	 955011	 8	 19	 5	 3	 0.470000777	 0.008365286	 0.004885636	 0.004749946	 0.006790329	 0.002138929	 0.011579245	 0.722437953
81	 83432	 21256	 1038443	 8	 19	 5	 3	 0.470007475	 0.008166446	 0.004886188	 0.004750476	 0.006543394	 0.002045593	 0.011304098	 0.722432333
82	 88480	 22533	 1126923	 8	 19	 5	 3	 0.470013384	 0.007986512	 0.004886686	 0.004750951	 0.006317015	 0.001981714	 0.011055673	 0.722390428
83	 94184	 23984	 1221107	 8	 19	 5	 3	 0.470018822	 0.007813217	 0.004887155	 0.004751396	 0.006096070	 0.001897563	 0.010822028	 0.721973450
84	 100744	 25645	 1321851	 8	 19	 5	 3	 0.470023803	 0.007648313	 0.004887589	 0.004751804	 0.005882871	 0.001863334	 0.010603517	 0.721299640
85	 108808	 27691	 1430659	 8	 19	 5	 3	 0.470028472	 0.007499612	 0.004887992	 0.004752187	 0.005687856	 0.001799141	 0.010394454	 0.721501248
86	 118080	 30031	 1548739	 8	 19	 5	 3	 0.470032837	 0.007358481	 0.004888386	 0.004752559	 0.005500083	 0.001744783	 0.010195184	 0.721760478
87	 128768	 32732	 1677507	 8	 19	 5	 3	 0.470036965	 0.007224970	 0.004888849	 0.004752992	 0.005319714	 0.001687272	 0.010003056	 0.722276287
88	 140720	 35743	 1818227	 8	 19	 5	 3	 0.470040843	 0.007101435	 0.004889403	 0.004753513	 0.005150157	 0.001639869	 0.009819128	 0.723224623
89	 154232	 39133	 1972459	 8	 19	 5	 3	 0.470044583	 0.006986284	 0.004890064	 0.004754131	 0.004989532	 0.001578957	 0.009638457	 0.724834273
90	 168320	 42671	 2140779	 8	 19	 5	 3	 0.470048328	 0.006867016	 0.004890879	 0.004754891	 0.004820291	 0.001532245	 0.009454030	 0.726358534
91	 273520	 42671	 2414299	 13	 40	 4	 4	 0.470073017	 0.006056005	 0.003663375	 0.003479475	 0.004822331	 0.001533491	 0.008134407	 0.744492505
92	 297206	 46344	 2711505	 13	 40	 4	 4	 0.470076484	 0.005930087	 0.003663845	 0.003479866	 0.004662850	 0.001498225	 0.007931523	 0.747660505
93	 321893	 50165	 3033398	 13	 40	 4	 4	 0.470079775	 0.005799867	 0.003664369	 0.003480352	 0.004495648	 0.001439886	 0.007734021	 0.749916062
94	 347048	 54053	 3380446	 13	 40	 4	 4	 0.470082810	 0.005674307	 0.003664820	 0.003480770	 0.004332073	 0.001377955	 0.007547291	 0.751833572
95	 371293	 57798	 3751739	 13	 40	 4	 4	 0.470085596	 0.005550349	 0.003665215	 0.003481138	 0.004168042	 0.001326612	 0.007371697	 0.752926889
96	 396019	 61623	 4147758	 13	 40	 4	 4	 0.470088138	 0.005437146	 0.003665578	 0.003481482	 0.004015731	 0.001287944	 0.007207791	 0.754342924
97	 421694	 65587	 4569452	 13	 40	 4	 4	 0.470090549	 0.005325363	 0.003665890	 0.003481779	 0.003862737	 0.001233575	 0.007048751	 0.755504424
98	 447811	 69620	 5017263	 13	 40	 4	 4	 0.470092741	 0.005220131	 0.003666102	 0.003481984	 0.003716109	 0.001184705	 0.006901060	 0.756424623
99	 474942	 73814	 5492205	 13	 40	 4	 4	 0.470094742	 0.005121834	 0.003666242	 0.003482116	 0.003576571	 0.001141717	 0.006763331	 0.757294634
100	 621078	 73814	 6113283	 17	 63	 7	 5	 0.470107805	 0.004477612	 0.002692417	 0.002576905	 0.003577695	 0.001142084	 0.005784538	 0.774065655


==> data/lshaped/criterionC/varth1_thX0.3_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 34	 98	 67	 1	 1	 1	 0	 0.440361575	 0.117406257	 0.059548030	 0.059548030	 0.101184294	 0.038604581	 0.164670862	 0.712975297
2	 38	 106	 105	 1	 1	 1	 0	 0.442912109	 0.115149679	 0.061660978	 0.061660978	 0.097249023	 0.030292629	 0.157682191	 0.730264327
3	 40	 110	 145	 1	 1	 1	 0	 0.444089552	 0.113197656	 0.061664992	 0.061664992	 0.094927014	 0.034086220	 0.154334959	 0.733454406
4	 43	 116	 188	 1	 1	 1	 0	 0.445611060	 0.110282881	 0.063089356	 0.063089356	 0.090454669	 0.027574111	 0.149885266	 0.735782002
5	 45	 120	 233	 1	 1	 1	 0	 0.446567829	 0.108568782	 0.063773069	 0.063773069	 0.087864532	 0.030328934	 0.147010149	 0.738512156
6	 48	 126	 281	 1	 1	 1	 0	 0.447660793	 0.105794827	 0.063611914	 0.063611914	 0.084534430	 0.027348873	 0.143647569	 0.736488811
7	 51	 132	 332	 1	 1	 1	 0	 0.448559751	 0.103378664	 0.063541646	 0.063541646	 0.081545125	 0.025981789	 0.140815338	 0.734143492
8	 54	 138	 386	 1	 1	 1	 0	 0.449433535	 0.101553756	 0.064322606	 0.064322606	 0.078586052	 0.027029911	 0.138001112	 0.735890848
9	 62	 156	 448	 1	 1	 1	 0	 0.450557041	 0.100526873	 0.065705013	 0.065705013	 0.076082215	 0.024918249	 0.134287609	 0.748593808
10	 67	 166	 515	 1	 1	 1	 0	 0.451371333	 0.099336805	 0.066800042	 0.066800042	 0.073522480	 0.023682161	 0.131524634	 0.755271480
11	 74	 180	 589	 1	 1	 1	 0	 0.452020319	 0.098144483	 0.067091825	 0.067091825	 0.071631184	 0.024613452	 0.129276605	 0.759182088
12	 84	 200	 673	 1	 1	 1	 0	 0.452896816	 0.097018050	 0.068248654	 0.068248654	 0.068953776	 0.023784090	 0.126171645	 0.768937032
13	 92	 216	 765	 1	 1	 1	 0	 0.453771386	 0.095736049	 0.069598560	 0.069598560	 0.065737597	 0.020904265	 0.122989180	 0.778410342
14	 184	 216	 949	 2	 3	 3	 1	 0.459333152	 0.072418566	 0.022821215	 0.022821215	 0.068728749	 0.023328989	 0.100239040	 0.722458701
15	 200	 232	 1149	 2	 3	 3	 1	 0.460320148	 0.069472850	 0.023526323	 0.023526323	 0.065368104	 0.021002471	 0.095604242	 0.726671208
16	 214	 248	 1363	 2	 3	 3	 1	 0.460944908	 0.067609623	 0.023863335	 0.023863335	 0.063258220	 0.019551183	 0.092545129	 0.730558419
17	 224	 260	 1587	 2	 3	 3	 1	 0.461449875	 0.065667922	 0.023991604	 0.023991604	 0.061128380	 0.019770824	 0.089993458	 0.729696615
18	 240	 276	 1827	 2	 3	 3	 1	 0.461991237	 0.063278247	 0.024089329	 0.024089329	 0.058513595	 0.018351582	 0.087171709	 0.725903489
19	 252	 290	 2079	 2	 3	 3	 1	 0.462443443	 0.061430796	 0.024147197	 0.024147197	 0.056485888	 0.016957582	 0.084740024	 0.724932479
20	 262	 300	 2341	 2	 3	 3	 1	 0.462839939	 0.059654673	 0.024313371	 0.024313371	 0.054475132	 0.016506654	 0.082546959	 0.722675603
21	 272	 314	 2613	 2	 3	 3	 1	 0.463158511	 0.058087002	 0.024309043	 0.024309043	 0.052755760	 0.018429354	 0.080740343	 0.719429710
22	 292	 336	 2905	 2	 3	 3	 1	 0.463653474	 0.056514703	 0.024454562	 0.024454562	 0.050949839	 0.015839208	 0.077847706	 0.725964908
23	 304	 348	 3209	 2	 3	 3	 1	 0.463988156	 0.055050706	 0.024466938	 0.024466938	 0.049314796	 0.016732715	 0.075827439	 0.725999804
24	 330	 376	 3539	 2	 3	 3	 1	 0.464352563	 0.053324586	 0.024559173	 0.024559173	 0.047332425	 0.015775799	 0.073562945	 0.724883782
25	 364	 413	 3903	 2	 3	 3	 1	 0.464697062	 0.051845351	 0.024597079	 0.024597079	 0.045639064	 0.015138898	 0.071354401	 0.726589398
26	 398	 452	 4301	 2	 3	 3	 1	 0.465031274	 0.050706598	 0.024646932	 0.024646932	 0.044313518	 0.014488820	 0.069142778	 0.733360736
27	 430	 484	 4731	 2	 3	 3	 1	 0.465313747	 0.049283640	 0.024690317	 0.024690317	 0.042652848	 0.013756084	 0.067215519	 0.733218180
28	 474	 530	 5205	 2	 3	 3	 1	 0.465564711	 0.048089914	 0.024742340	 0.024742340	 0.041236590	 0.013034086	 0.065454636	 0.734705995
29	 518	 579	 5723	 2	 3	 3	 1	 0.465805195	 0.047215838	 0.024832201	 0.024832201	 0.040158400	 0.013658758	 0.063720721	 0.740980913
30	 586	 651	 6309	 2	 3	 3	 1	 0.466059634	 0.046152110	 0.024969042	 0.024969042	 0.038814484	 0.013196071	 0.061832253	 0.746408352
31	 654	 721	 6963	 2	 3	 3	 1	 0.466316472	 0.045282723	 0.025159536	 0.025159536	 0.037650003	 0.012965558	 0.059864491	 0.756420415
32	 716	 791	 7679	 2	 3	 3	 1	 0.466542604	 0.044099197	 0.025232260	 0.025232260	 0.036167281	 0.011521993	 0.058075880	 0.759337558
33	 766	 844	 8445	 2	 3	 3	 1	 0.466731330	 0.043134171	 0.025312819	 0.025312819	 0.034925892	 0.011501837	 0.056539150	 0.762908020
34	 830	 908	 9275	 2	 3	 3	 1	 0.466926291	 0.042075351	 0.025380910	 0.025380910	 0.033558078	 0.010737561	 0.054905810	 0.766318742
35	 884	 962	 10159	 2	 3	 3	 1	 0.467089348	 0.041154228	 0.025452875	 0.025452875	 0.032339165	 0.010287939	 0.053500935	 0.769224452
36	 940	 1020	 11099	 2	 3	 3	 1	 0.467240199	 0.040261991	 0.025496819	 0.025496819	 0.031159912	 0.010054387	 0.052167094	 0.771789041
37	 1000	 1081	 12099	 2	 3	 3	 1	 0.467386282	 0.039301055	 0.025522338	 0.025522338	 0.029886170	 0.010125378	 0.050841646	 0.773009096
38	 1070	 1154	 13169	 2	 3	 3	 1	 0.467519747	 0.038330151	 0.025545266	 0.025545266	 0.028576911	 0.009262763	 0.049599352	 0.772795384
39	 1140	 1230	 14309	 2	 3	 3	 1	 0.467639368	 0.037526524	 0.025556420	 0.025556420	 0.027479253	 0.009032081	 0.048458553	 0.774404538
40	 1204	 1296	 15513	 2	 3	 3	 1	 0.467764054	 0.036753038	 0.025580171	 0.025580171	 0.026390162	 0.008402727	 0.047239808	 0.778009905
41	 1282	 1376	 16795	 2	 3	 3	 1	 0.467856296	 0.036129362	 0.025594143	 0.025594143	 0.025500405	 0.008035866	 0.046317334	 0.780039769
42	 3205	 1376	 20000	 5	 9	 5	 2	 0.468601058	 0.027453663	 0.009747299	 0.009728532	 0.025665030	 0.008058246	 0.038050724	 0.721501729
43	 3405	 1460	 23405	 5	 9	 5	 2	 0.468693690	 0.026572938	 0.009760884	 0.009742079	 0.024715303	 0.008085772	 0.036892196	 0.720286171
44	 3695	 1578	 27100	 5	 9	 5	 2	 0.468792584	 0.025745575	 0.009775498	 0.009756632	 0.023817520	 0.007570974	 0.035613515	 0.722915853
45	 3970	 1700	 31070	 5	 9	 5	 2	 0.468871071	 0.024984748	 0.009785639	 0.009766700	 0.022988669	 0.007149491	 0.034564838	 0.722837121
46	 4285	 1830	 35355	 5	 9	 5	 2	 0.468940278	 0.024270793	 0.009799785	 0.009780806	 0.022204405	 0.006960503	 0.033612877	 0.722068290
47	 4640	 1977	 39995	 5	 9	 5	 2	 0.469003745	 0.023610260	 0.009810597	 0.009791559	 0.021475488	 0.006896945	 0.032715384	 0.721686777
48	 5050	 2153	 45045	 5	 9	 5	 2	 0.469067382	 0.022961712	 0.009822896	 0.009803800	 0.020754541	 0.006526452	 0.031789950	 0.722294698
49	 5580	 2367	 50625	 5	 9	 5	 2	 0.469123983	 0.022424859	 0.009838121	 0.009818952	 0.020151568	 0.006372137	 0.030943464	 0.724704227
50	 6145	 2596	 56770	 5	 9	 5	 2	 0.469182563	 0.021844400	 0.009867159	 0.009847887	 0.019488894	 0.006311789	 0.030042179	 0.727124348
51	 6745	 2844	 63515	 5	 9	 5	 2	 0.469243008	 0.021308058	 0.009899803	 0.009880390	 0.018868684	 0.006157909	 0.029082790	 0.732668976
52	 7355	 3093	 70870	 5	 9	 5	 2	 0.469300427	 0.020787465	 0.009934830	 0.009915273	 0.018259733	 0.005849765	 0.028141056	 0.738688169
53	 7925	 3328	 78795	 5	 9	 5	 2	 0.469351614	 0.020191803	 0.009948034	 0.009928414	 0.017571156	 0.005715027	 0.027274009	 0.740331307
54	 8505	 3565	 87300	 5	 9	 5	 2	 0.469398060	 0.019646235	 0.009955221	 0.009935534	 0.016937181	 0.005467813	 0.026462626	 0.742414392
55	 9100	 3809	 96400	 5	 9	 5	 2	 0.469441281	 0.019070240	 0.009962811	 0.009943080	 0.016260887	 0.005248185	 0.025684497	 0.742480542
56	 9715	 4058	 106115	 5	 9	 5	 2	 0.469480621	 0.018532483	 0.009966068	 0.009946319	 0.015624673	 0.005084131	 0.024955072	 0.742633936
57	 10365	 4320	 116480	 5	 9	 5	 2	 0.469519720	 0.018023739	 0.009975163	 0.009955389	 0.015011705	 0.004832726	 0.024208298	 0.744527333
58	 11020	 4582	 127500	 5	 9	 5	 2	 0.469552879	 0.017505358	 0.009979822	 0.009960033	 0.014381958	 0.004601927	 0.023556389	 0.743125690
59	 11700	 4861	 139200	 5	 9	 5	 2	 0.469583482	 0.017038708	 0.009983662	 0.009963855	 0.013807392	 0.004336639	 0.022938248	 0.742807745
60	 12345	 5131	 151545	 5	 9	 5	 2	 0.469609225	 0.016643205	 0.009986528	 0.009966708	 0.013314110	 0.004290329	 0.022405026	 0.742833539
61	 13120	 5444	 164665	 5	 9	 5	 2	 0.469635371	 0.016278001	 0.009989861	 0.009970029	 0.012852081	 0.004063871	 0.021850114	 0.744984695
62	 13995	 5805	 178660	 5	 9	 5	 2	 0.469658913	 0.015924713	 0.009994064	 0.009974216	 0.012398192	 0.003879270	 0.021338108	 0.746303907
63	 14935	 6190	 193595	 5	 9	 5	 2	 0.469679691	 0.015580834	 0.009997034	 0.009977166	 0.011950803	 0.003765168	 0.020875769	 0.746359745
64	 16110	 6681	 209705	 5	 9	 5	 2	 0.469698298	 0.015275963	 0.010000741	 0.009980857	 0.011547303	 0.003629753	 0.020452829	 0.746887498
65	 17385	 7199	 227090	 5	 9	 5	 2	 0.469716002	 0.014984507	 0.010003695	 0.009983795	 0.011156234	 0.003567923	 0.020042120	 0.747650794
66	 18965	 7839	 246055	 5	 9	 5	 2	 0.469733111	 0.014717610	 0.010006624	 0.009986706	 0.010792383	 0.003445754	 0.019637063	 0.749481228
67	 20755	 8579	 266810	 5	 9	 5	 2	 0.469749313	 0.014471967	 0.010010480	 0.009990540	 0.010451226	 0.003333016	 0.019245579	 0.751963203
68	 22725	 9373	 289535	 5	 9	 5	 2	 0.469764563	 0.014230044	 0.010015373	 0.009995412	 0.010108732	 0.003207852	 0.018869676	 0.754122329
69	 24915	 10254	 314450	 5	 9	 5	 2	 0.469778940	 0.014014159	 0.010021305	 0.010001311	 0.009796432	 0.003123160	 0.018508302	 0.757182313
70	 49830	 10254	 364280	 10	 23	 7	 3	 0.469901715	 0.010742985	 0.004357315	 0.004325420	 0.009819651	 0.003131759	 0.015072762	 0.712741662
71	 54450	 11190	 418730	 10	 23	 7	 3	 0.469916654	 0.010433673	 0.004360335	 0.004328357	 0.009478872	 0.003055224	 0.014599594	 0.714655043
72	 59140	 12143	 477870	 10	 23	 7	 3	 0.469930283	 0.010158494	 0.004362672	 0.004330647	 0.009173990	 0.002911044	 0.014154086	 0.717707520
73	 63620	 13049	 541490	 10	 23	 7	 3	 0.469942764	 0.009858385	 0.004364267	 0.004332210	 0.008839736	 0.002847979	 0.013733476	 0.717836122
74	 68510	 14037	 610000	 10	 23	 7	 3	 0.469954422	 0.009563404	 0.004365445	 0.004333360	 0.008508912	 0.002698619	 0.013328558	 0.717512228
75	 73130	 14963	 683130	 10	 23	 7	 3	 0.469964883	 0.009294260	 0.004366336	 0.004334230	 0.008204778	 0.002611663	 0.012954483	 0.717455132
76	 77810	 15909	 760940	 10	 23	 7	 3	 0.469974769	 0.009018724	 0.004367099	 0.004334973	 0.007890871	 0.002520494	 0.012590727	 0.716298939
77	 82720	 16899	 843660	 10	 23	 7	 3	 0.469983736	 0.008772536	 0.004367645	 0.004335509	 0.007607960	 0.002440768	 0.012251420	 0.716042374
78	 87790	 17920	 931450	 10	 23	 7	 3	 0.469992282	 0.008518660	 0.004368179	 0.004336034	 0.007313452	 0.002330669	 0.011919074	 0.714708242
79	 93020	 18975	 1024470	 10	 23	 7	 3	 0.470000042	 0.008283986	 0.004368645	 0.004336492	 0.007038420	 0.002226537	 0.011609065	 0.713579052
80	 98600	 20106	 1123070	 10	 23	 7	 3	 0.470007115	 0.008069127	 0.004369064	 0.004336905	 0.006783958	 0.002142981	 0.011319077	 0.712878574
81	 104590	 21316	 1227660	 10	 23	 7	 3	 0.470013748	 0.007862993	 0.004369513	 0.004337349	 0.006537126	 0.002038989	 0.011040214	 0.712213833
82	 110890	 22591	 1338550	 10	 23	 7	 3	 0.470019692	 0.007676364	 0.004369929	 0.004337758	 0.006311124	 0.001977448	 0.010784176	 0.711817380
83	 117980	 24034	 1456530	 10	 23	 7	 3	 0.470025100	 0.007495851	 0.004370317	 0.004338139	 0.006090001	 0.001900667	 0.010545844	 0.710787138
84	 126430	 25745	 1582960	 10	 23	 7	 3	 0.470030109	 0.007323442	 0.004370680	 0.004338494	 0.005876220	 0.001862335	 0.010320161	 0.709624772
85	 136470	 27783	 1719430	 10	 23	 7	 3	 0.470034763	 0.007168451	 0.004371030	 0.004338838	 0.005681618	 0.001797317	 0.010106014	 0.709325236
86	 148100	 30131	 1867530	 10	 23	 7	 3	 0.470039109	 0.007020009	 0.004371364	 0.004339166	 0.005492877	 0.001743379	 0.009901781	 0.708964239
87	 161550	 32852	 2029080	 10	 23	 7	 3	 0.470043222	 0.006881071	 0.004371750	 0.004339544	 0.005313844	 0.001687107	 0.009704572	 0.709054520
88	 176600	 35883	 2205680	 10	 23	 7	 3	 0.470047102	 0.006752176	 0.004372227	 0.004340012	 0.005145436	 0.001635881	 0.009514782	 0.709651152
89	 193450	 39265	 2399130	 10	 23	 7	 3	 0.470050826	 0.006630241	 0.004372792	 0.004340563	 0.004983853	 0.001578505	 0.009329026	 0.710710928
90	 211240	 42841	 2610370	 10	 23	 7	 3	 0.470054601	 0.006503631	 0.004373516	 0.004341268	 0.004813478	 0.001532272	 0.009136821	 0.711804541
91	 229620	 46545	 2839990	 10	 23	 7	 3	 0.470058045	 0.006388045	 0.004374101	 0.004341840	 0.004655573	 0.001500063	 0.008957906	 0.713118135
92	 248660	 50375	 3088650	 10	 23	 7	 3	 0.470061369	 0.006266416	 0.004374553	 0.004342283	 0.004486787	 0.001430147	 0.008781753	 0.713572309
93	 267550	 54174	 3356200	 10	 23	 7	 3	 0.470064348	 0.006150810	 0.004374908	 0.004342632	 0.004323498	 0.001378824	 0.008620791	 0.713485545
94	 454835	 54174	 3811035	 17	 49	 6	 4	 0.470086337	 0.005442286	 0.003303369	 0.003240321	 0.004325070	 0.001378922	 0.007324282	 0.743047075
95	 486710	 57938	 4297745	 17	 49	 6	 4	 0.470089098	 0.005316128	 0.003303743	 0.003240684	 0.004164913	 0.001325664	 0.007144896	 0.744045588
96	 519214	 61783	 4816959	 17	 49	 6	 4	 0.470091651	 0.005196094	 0.003304098	 0.003241032	 0.004010277	 0.001282625	 0.006974897	 0.744970688
97	 552823	 65750	 5369782	 17	 49	 6	 4	 0.470094013	 0.005081170	 0.003304375	 0.003241304	 0.003859974	 0.001234853	 0.006813824	 0.745714888
98	 587265	 69817	 5957047	 17	 49	 6	 4	 0.470096216	 0.004970611	 0.003304557	 0.003241482	 0.003713068	 0.001181615	 0.006660149	 0.746321211


==> data/lshaped/criterionC/varth1_thX0.4_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.046852010	 0.170954604	 0.703550320
1	 35	 100	 68	 1	 1	 1	 0	 0.440886423	 0.116218613	 0.059333171	 0.059333171	 0.099931681	 0.047572013	 0.163260442	 0.711860215
2	 41	 112	 109	 1	 1	 1	 0	 0.444407105	 0.112261947	 0.062148784	 0.062148784	 0.093489430	 0.040502703	 0.153418168	 0.731738287
3	 45	 120	 154	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.037792316	 0.147010149	 0.736385343
4	 50	 130	 204	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.034252885	 0.141697550	 0.734246494
5	 58	 146	 262	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.034581343	 0.136682244	 0.741058589
6	 69	 170	 331	 1	 1	 1	 0	 0.451548989	 0.098943999	 0.066862689	 0.066862689	 0.072933502	 0.033052078	 0.130913407	 0.755797296
7	 84	 200	 415	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.029375957	 0.125071068	 0.766228735
8	 168	 200	 583	 2	 3	 1	 1	 0.458497881	 0.074452610	 0.021997183	 0.017370865	 0.071128862	 0.030943103	 0.103992800	 0.715940042
9	 196	 228	 779	 2	 3	 1	 1	 0.460243633	 0.069901880	 0.023433313	 0.017791082	 0.065857062	 0.027967343	 0.095971910	 0.728357702
10	 220	 253	 999	 2	 3	 1	 1	 0.461345098	 0.065991501	 0.024012075	 0.018217112	 0.061467866	 0.025565425	 0.090529057	 0.728953811
11	 246	 282	 1245	 2	 3	 1	 1	 0.462230018	 0.062365156	 0.024119318	 0.018301537	 0.057512356	 0.023137206	 0.085896566	 0.726049461
12	 264	 305	 1509	 2	 3	 1	 1	 0.462902202	 0.059386377	 0.024275038	 0.018409739	 0.054198380	 0.023977184	 0.082197085	 0.722487638
13	 294	 338	 1803	 2	 3	 1	 1	 0.463733080	 0.056032971	 0.024434285	 0.018567247	 0.050424791	 0.023079093	 0.077372090	 0.724201333
14	 336	 382	 2139	 2	 3	 1	 1	 0.464428758	 0.052864693	 0.024560559	 0.018641995	 0.046812976	 0.020215883	 0.073080355	 0.723377619
15	 398	 452	 2537	 2	 3	 1	 1	 0.465008291	 0.050809059	 0.024639276	 0.018667524	 0.044434970	 0.018871409	 0.069297176	 0.733205336
16	 464	 521	 3001	 2	 3	 1	 1	 0.465492162	 0.048590753	 0.024734202	 0.018736019	 0.041824401	 0.017682128	 0.065968606	 0.736573893
17	 552	 615	 3553	 2	 3	 1	 1	 0.465922538	 0.046910267	 0.024894603	 0.018825383	 0.039759677	 0.018312055	 0.062856964	 0.746301827
18	 678	 748	 4231	 2	 3	 1	 1	 0.466373474	 0.044970565	 0.025119133	 0.018918346	 0.037301218	 0.016011592	 0.059418785	 0.756840878
19	 774	 852	 5005	 2	 3	 1	 1	 0.466739363	 0.043090833	 0.025299409	 0.018994315	 0.034882084	 0.015185375	 0.056472795	 0.763037014
20	 888	 966	 5893	 2	 3	 1	 1	 0.467082818	 0.041219168	 0.025446080	 0.019095073	 0.032427100	 0.013649492	 0.053557916	 0.769618601
21	 990	 1072	 6883	 2	 3	 1	 1	 0.467350827	 0.039515776	 0.025509786	 0.019159225	 0.030178592	 0.012997979	 0.051166532	 0.772297330
22	 1108	 1197	 7991	 2	 3	 1	 1	 0.467582062	 0.037948103	 0.025543643	 0.019201451	 0.028063870	 0.011812786	 0.049008418	 0.774318058
23	 1232	 1324	 9223	 2	 3	 1	 1	 0.467792572	 0.036532644	 0.025582556	 0.019228363	 0.026080010	 0.010838629	 0.046956562	 0.778009337
24	 1378	 1477	 10601	 2	 3	 1	 1	 0.467956374	 0.035405967	 0.025609542	 0.019247432	 0.024448597	 0.010223581	 0.045295049	 0.781674121
25	 2067	 1477	 12668	 3	 6	 1	 2	 0.468353406	 0.031341877	 0.019495094	 0.016597497	 0.024540876	 0.010256218	 0.040986537	 0.764687135
26	 2355	 1682	 15023	 3	 6	 1	 2	 0.468509674	 0.030226589	 0.019532922	 0.016621468	 0.023067545	 0.009609244	 0.039159865	 0.771876756
27	 2724	 1937	 17747	 3	 6	 1	 2	 0.468630569	 0.029197919	 0.019566553	 0.016647007	 0.021671837	 0.009139784	 0.037685536	 0.774777875
28	 3168	 2245	 20915	 3	 6	 1	 2	 0.468739543	 0.028329233	 0.019602836	 0.016674353	 0.020451755	 0.008663228	 0.036304960	 0.780313023
29	 3807	 2677	 24722	 3	 6	 1	 2	 0.468844285	 0.027576267	 0.019670457	 0.016726336	 0.019326759	 0.008205307	 0.034926287	 0.789556205
30	 5076	 2677	 29798	 4	 8	 1	 2	 0.469160899	 0.022407105	 0.011272897	 0.008480861	 0.019364920	 0.008222594	 0.030378610	 0.737594792
31	 5920	 3110	 35718	 4	 8	 1	 2	 0.469264424	 0.021464517	 0.011331983	 0.008527103	 0.018229417	 0.007789391	 0.028735170	 0.746977207
32	 6796	 3564	 42514	 4	 8	 1	 2	 0.469353390	 0.020462600	 0.011358440	 0.008545686	 0.017020689	 0.007270381	 0.027243443	 0.751101832
33	 7660	 4002	 50174	 4	 8	 1	 2	 0.469428805	 0.019510953	 0.011372430	 0.008555349	 0.015853867	 0.006789050	 0.025911513	 0.752983920
34	 8620	 4484	 58794	 4	 8	 1	 2	 0.469497225	 0.018598471	 0.011385592	 0.008566563	 0.014706170	 0.006176671	 0.024640732	 0.754785675
35	 9536	 4957	 68330	 4	 8	 1	 2	 0.469551384	 0.017794286	 0.011394136	 0.008573082	 0.013667856	 0.005787919	 0.023586176	 0.754437088
36	 10672	 5535	 79002	 4	 8	 1	 2	 0.469599538	 0.017135761	 0.011402477	 0.008579187	 0.012791318	 0.005348196	 0.022607145	 0.757979884
37	 12008	 6221	 91010	 4	 8	 1	 2	 0.469640191	 0.016532686	 0.011410325	 0.008584796	 0.011963871	 0.004974423	 0.021746285	 0.760253362
38	 13708	 7098	 104718	 4	 8	 1	 2	 0.469673434	 0.016014672	 0.011416912	 0.008589789	 0.011230486	 0.004731799	 0.021016054	 0.762020857
39	 17135	 7098	 121853	 5	 13	 1	 3	 0.469752036	 0.014480885	 0.009113462	 0.005841203	 0.011253482	 0.004744939	 0.019179012	 0.755038135
40	 20070	 8294	 141923	 5	 13	 1	 3	 0.469782346	 0.014001287	 0.009119454	 0.005845569	 0.010624105	 0.004458809	 0.018421655	 0.760045045
41	 23595	 9722	 165518	 5	 13	 1	 3	 0.469809554	 0.013552275	 0.009127161	 0.005850659	 0.010017939	 0.004248174	 0.017714200	 0.765051504
42	 27810	 11429	 193328	 5	 13	 1	 3	 0.469836463	 0.013125943	 0.009138778	 0.005856588	 0.009421948	 0.003993478	 0.016985522	 0.772772414
43	 32050	 13132	 225378	 5	 13	 1	 3	 0.469859789	 0.012719175	 0.009146272	 0.005861216	 0.008838729	 0.003754395	 0.016327523	 0.779002150
44	 38460	 13132	 263838	 6	 15	 2	 3	 0.469898553	 0.011465994	 0.007291852	 0.005756830	 0.008848611	 0.003759643	 0.015171004	 0.755783441
45	 43686	 14899	 307524	 6	 15	 2	 3	 0.469918879	 0.011032091	 0.007295729	 0.005759978	 0.008275227	 0.003518377	 0.014527790	 0.759378500
46	 49038	 16701	 356562	 6	 15	 2	 3	 0.469936857	 0.010614774	 0.007297779	 0.005761393	 0.007708168	 0.003283741	 0.013934138	 0.761781927
47	 54822	 18644	 411384	 6	 15	 2	 3	 0.469952664	 0.010226826	 0.007299206	 0.005762318	 0.007163069	 0.003014600	 0.013390422	 0.763741829
48	 73096	 18644	 484480	 8	 19	 1	 3	 0.469990720	 0.008670993	 0.004884921	 0.003686596	 0.007164053	 0.003016381	 0.011980490	 0.723759406
49	 81584	 20789	 566064	 8	 19	 1	 3	 0.470003790	 0.008283449	 0.004885929	 0.003687307	 0.006689037	 0.002778560	 0.011456308	 0.723046935
50	 91112	 23209	 657176	 8	 19	 1	 3	 0.470014987	 0.007936317	 0.004886799	 0.003687929	 0.006253345	 0.002592760	 0.010987319	 0.722316078
51	 102832	 26172	 760008	 8	 19	 1	 3	 0.470024449	 0.007626946	 0.004887608	 0.003688432	 0.005855049	 0.002458486	 0.010574804	 0.721237538
52	 118568	 30155	 878576	 8	 19	 1	 3	 0.470032683	 0.007368518	 0.004888371	 0.003688921	 0.005513518	 0.002324144	 0.010202271	 0.722242854
53	 138968	 35300	 1017544	 8	 19	 1	 3	 0.470039969	 0.007130493	 0.004889260	 0.003689438	 0.005190286	 0.002195260	 0.009860879	 0.723109334
54	 164128	 41612	 1181672	 8	 19	 1	 3	 0.470046832	 0.006915633	 0.004890581	 0.003690026	 0.004889601	 0.002078688	 0.009528151	 0.725810640
55	 184644	 41612	 1366316	 9	 28	 1	 4	 0.470061317	 0.006727297	 0.004618935	 0.003060996	 0.004891009	 0.002080025	 0.008784511	 0.765813504
56	 215658	 48540	 1581974	 9	 28	 1	 4	 0.470067856	 0.006514135	 0.004620366	 0.003061592	 0.004591969	 0.001943180	 0.008427362	 0.772974392
57	 239620	 48540	 1821594	 10	 38	 2	 5	 0.470077827	 0.006208362	 0.004176760	 0.002977951	 0.004593303	 0.001943817	 0.007851509	 0.790722142
58	 274410	 55561	 2096004	 10	 38	 2	 5	 0.470083420	 0.005989729	 0.004177742	 0.002978687	 0.004292240	 0.001813040	 0.007509151	 0.797657229
59	 309660	 62631	 2405664	 10	 38	 2	 5	 0.470088197	 0.005786729	 0.004178370	 0.002979201	 0.004003430	 0.001699853	 0.007203950	 0.803271705
60	 371592	 62631	 2777256	 12	 54	 1	 6	 0.470097933	 0.005224209	 0.003354772	 0.001559730	 0.004004730	 0.001700701	 0.006537783	 0.799079521
61	 416244	 70100	 3193500	 12	 54	 1	 6	 0.470102111	 0.005018087	 0.003355098	 0.001559819	 0.003731557	 0.001578326	 0.006230149	 0.805452227
62	 463656	 78041	 3657156	 12	 54	 1	 6	 0.470105710	 0.004832734	 0.003355336	 0.001559865	 0.003478081	 0.001457236	 0.005952404	 0.811896209


==> data/lshaped/criterionC/varth1_thX0.4_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.046852010	 0.170954604	 0.703550320
1	 35	 100	 68	 1	 1	 1	 0	 0.440886423	 0.116218613	 0.059333171	 0.059333171	 0.099931681	 0.047572013	 0.163260442	 0.711860215
2	 41	 112	 109	 1	 1	 1	 0	 0.444407105	 0.112261947	 0.062148784	 0.062148784	 0.093489430	 0.040502703	 0.153418168	 0.731738287
3	 45	 120	 154	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.037792316	 0.147010149	 0.736385343
4	 50	 130	 204	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.034252885	 0.141697550	 0.734246494
5	 58	 146	 262	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.034581343	 0.136682244	 0.741058589
6	 69	 170	 331	 1	 1	 1	 0	 0.451548989	 0.098943999	 0.066862689	 0.066862689	 0.072933502	 0.033052078	 0.130913407	 0.755797296
7	 84	 200	 415	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.029375957	 0.125071068	 0.766228735
8	 168	 200	 583	 2	 3	 1	 1	 0.458497881	 0.074452610	 0.021997183	 0.017370865	 0.071128862	 0.030943103	 0.103992800	 0.715940042
9	 196	 228	 779	 2	 3	 2	 1	 0.460243633	 0.069901880	 0.023433313	 0.023257255	 0.065857062	 0.027967343	 0.095971910	 0.728357702
10	 220	 253	 999	 2	 3	 2	 1	 0.461345098	 0.065991501	 0.024012075	 0.023830314	 0.061467866	 0.025565425	 0.090529057	 0.728953811
11	 246	 282	 1245	 2	 3	 2	 1	 0.462230018	 0.062365156	 0.024119318	 0.023932342	 0.057512356	 0.023137206	 0.085896566	 0.726049461
12	 264	 305	 1509	 2	 3	 2	 1	 0.462902202	 0.059386377	 0.024275038	 0.024088671	 0.054198380	 0.023977184	 0.082197085	 0.722487638
13	 294	 338	 1803	 2	 3	 2	 1	 0.463733080	 0.056032971	 0.024434285	 0.024247283	 0.050424791	 0.023079093	 0.077372090	 0.724201333
14	 336	 382	 2139	 2	 3	 2	 1	 0.464428758	 0.052864693	 0.024560559	 0.024371684	 0.046812976	 0.020215883	 0.073080355	 0.723377619
15	 398	 452	 2537	 2	 3	 2	 1	 0.465008291	 0.050809059	 0.024639276	 0.024448474	 0.044434970	 0.018871409	 0.069297176	 0.733205336
16	 464	 521	 3001	 2	 3	 2	 1	 0.465492162	 0.048590753	 0.024734202	 0.024539121	 0.041824401	 0.017682128	 0.065968606	 0.736573893
17	 552	 615	 3553	 2	 3	 2	 1	 0.465922538	 0.046910267	 0.024894603	 0.024697182	 0.039759677	 0.018312055	 0.062856964	 0.746301827
18	 678	 748	 4231	 2	 3	 2	 1	 0.466373474	 0.044970565	 0.025119133	 0.024916973	 0.037301218	 0.016011592	 0.059418785	 0.756840878
19	 774	 852	 5005	 2	 3	 2	 1	 0.466739363	 0.043090833	 0.025299409	 0.025093661	 0.034882084	 0.015185375	 0.056472795	 0.763037014
20	 888	 966	 5893	 2	 3	 2	 1	 0.467082818	 0.041219168	 0.025446080	 0.025238408	 0.032427100	 0.013649492	 0.053557916	 0.769618601
21	 990	 1072	 6883	 2	 3	 2	 1	 0.467350827	 0.039515776	 0.025509786	 0.025299890	 0.030178592	 0.012997979	 0.051166532	 0.772297330
22	 1108	 1197	 7991	 2	 3	 2	 1	 0.467582062	 0.037948103	 0.025543643	 0.025332945	 0.028063870	 0.011812786	 0.049008418	 0.774318058
23	 1232	 1324	 9223	 2	 3	 2	 1	 0.467792572	 0.036532644	 0.025582556	 0.025371030	 0.026080010	 0.010838629	 0.046956562	 0.778009337
24	 1378	 1477	 10601	 2	 3	 2	 1	 0.467956374	 0.035405967	 0.025609542	 0.025396569	 0.024448597	 0.010223581	 0.045295049	 0.781674121
25	 2756	 1477	 13357	 4	 8	 1	 2	 0.468665410	 0.026993888	 0.011138976	 0.008381504	 0.024588477	 0.010314771	 0.037249738	 0.724673214
26	 3144	 1685	 16501	 4	 8	 1	 2	 0.468824183	 0.025662945	 0.011172887	 0.008406167	 0.023103102	 0.009614637	 0.035195093	 0.729162585
27	 3640	 1941	 20141	 4	 8	 1	 2	 0.468945660	 0.024425630	 0.011196748	 0.008427759	 0.021708160	 0.009148262	 0.033537701	 0.728303652
28	 4228	 2248	 24369	 4	 8	 1	 2	 0.469055550	 0.023364607	 0.011223415	 0.008444106	 0.020492433	 0.008651420	 0.031964049	 0.730965185
29	 5080	 2679	 29449	 4	 8	 1	 2	 0.469163236	 0.022371421	 0.011279367	 0.008486965	 0.019319843	 0.008253082	 0.030342498	 0.737296604
30	 5944	 3122	 35393	 4	 8	 1	 2	 0.469266697	 0.021448208	 0.011333430	 0.008528134	 0.018209311	 0.007772152	 0.028698021	 0.747375852
31	 6796	 3564	 42189	 4	 8	 1	 2	 0.469354481	 0.020451820	 0.011359188	 0.008545925	 0.017007227	 0.007301791	 0.027224630	 0.751224894
32	 7692	 4018	 49881	 4	 8	 1	 2	 0.469432218	 0.019467296	 0.011373251	 0.008555928	 0.015799518	 0.006770888	 0.025849611	 0.753098209
33	 8672	 4510	 58553	 4	 8	 1	 2	 0.469500021	 0.018555433	 0.011386499	 0.008567377	 0.014650998	 0.006108777	 0.024587382	 0.754672983
34	 9560	 4970	 68113	 4	 8	 1	 2	 0.469552980	 0.017770843	 0.011394614	 0.008573429	 0.013636921	 0.005774969	 0.023554376	 0.754460349
35	 10700	 5550	 78813	 4	 8	 1	 2	 0.469600776	 0.017117000	 0.011402808	 0.008579478	 0.012765879	 0.005339838	 0.022581432	 0.758012181
36	 12052	 6243	 90865	 4	 8	 1	 2	 0.469641001	 0.016521699	 0.011410556	 0.008584994	 0.011948462	 0.004954561	 0.021728785	 0.760359996
37	 13744	 7116	 104609	 4	 8	 1	 2	 0.469674108	 0.016006524	 0.011417098	 0.008589899	 0.011218676	 0.004729229	 0.021001000	 0.762179125
38	 17180	 7116	 121789	 5	 13	 1	 3	 0.469752711	 0.014471831	 0.009113643	 0.005841297	 0.011241682	 0.004739409	 0.019162465	 0.755217614
39	 20125	 8316	 141914	 5	 13	 1	 3	 0.469782865	 0.013993630	 0.009119610	 0.005845689	 0.010613877	 0.004446015	 0.018408407	 0.760176028
40	 23650	 9744	 165564	 5	 13	 1	 3	 0.469809792	 0.013548939	 0.009127211	 0.005850723	 0.010013380	 0.004242896	 0.017707885	 0.765135902
41	 27860	 11449	 193424	 5	 13	 1	 3	 0.469836688	 0.013120752	 0.009138811	 0.005856600	 0.009414684	 0.003988095	 0.016979297	 0.772750038
42	 32080	 13146	 225504	 5	 13	 1	 3	 0.469859919	 0.012716495	 0.009146294	 0.005861221	 0.008834848	 0.003761260	 0.016323795	 0.779015834
43	 38496	 13146	 264000	 6	 15	 3	 3	 0.469898683	 0.011463017	 0.007291876	 0.006833785	 0.008844733	 0.003768805	 0.015166990	 0.755787215
44	 43752	 14921	 307752	 6	 15	 3	 3	 0.469919247	 0.011023930	 0.007295794	 0.006837243	 0.008264285	 0.003510949	 0.014515897	 0.759438401
45	 49080	 16717	 356832	 6	 15	 3	 3	 0.469937097	 0.010612512	 0.007297852	 0.006838992	 0.007704984	 0.003285833	 0.013926045	 0.762062203
46	 54900	 18670	 411732	 6	 15	 3	 3	 0.469952831	 0.010222625	 0.007299235	 0.006840134	 0.007157040	 0.003010177	 0.013384564	 0.763762287
47	 82350	 18670	 494082	 9	 28	 1	 4	 0.470005348	 0.008517420	 0.004612997	 0.003057830	 0.007160077	 0.003010270	 0.011392195	 0.747653962
48	 91845	 20804	 585927	 9	 28	 1	 4	 0.470018383	 0.008121528	 0.004614140	 0.003058623	 0.006683482	 0.002778924	 0.010841096	 0.749142701
49	 102681	 23249	 688608	 9	 28	 1	 4	 0.470029622	 0.007768626	 0.004615041	 0.003059204	 0.006249236	 0.002589062	 0.010342316	 0.751149572
50	 115893	 26219	 804501	 9	 28	 1	 4	 0.470039044	 0.007452622	 0.004615901	 0.003059692	 0.005851070	 0.002456468	 0.009904868	 0.752420110
51	 133722	 30229	 938223	 9	 28	 1	 4	 0.470047269	 0.007188968	 0.004616689	 0.003060117	 0.005510666	 0.002321540	 0.009506560	 0.756211298
52	 156654	 35371	 1094877	 9	 28	 1	 4	 0.470054545	 0.006944820	 0.004617610	 0.003060556	 0.005187312	 0.002193672	 0.009139689	 0.759852981
53	 184986	 41690	 1279863	 9	 28	 1	 4	 0.470061405	 0.006723826	 0.004618952	 0.003060997	 0.004886217	 0.002077569	 0.008779783	 0.765830558
54	 215973	 48610	 1495836	 9	 28	 1	 4	 0.470067933	 0.006510380	 0.004620367	 0.003061590	 0.004586639	 0.001942267	 0.008423035	 0.772925687
55	 239970	 48610	 1735806	 10	 38	 2	 5	 0.470077904	 0.006204425	 0.004176768	 0.002977958	 0.004587973	 0.001943222	 0.007846865	 0.790688343
56	 274940	 55666	 2010746	 10	 38	 2	 5	 0.470083486	 0.005987512	 0.004177748	 0.002978692	 0.004289140	 0.001813758	 0.007505034	 0.797799487
57	 310130	 62725	 2320876	 10	 38	 2	 5	 0.470088267	 0.005783713	 0.004178385	 0.002979209	 0.003999054	 0.001694176	 0.007199342	 0.803366905
58	 372156	 62725	 2693032	 12	 54	 2	 6	 0.470098004	 0.005220863	 0.003354785	 0.002061806	 0.004000354	 0.001694718	 0.006532701	 0.799188972
59	 416568	 70154	 3109600	 12	 54	 2	 6	 0.470102165	 0.005014712	 0.003355103	 0.002061950	 0.003727011	 0.001577524	 0.006226079	 0.805436485
60	 464280	 78145	 3573880	 12	 54	 2	 6	 0.470105768	 0.004829180	 0.003355336	 0.002062050	 0.003473139	 0.001455641	 0.005947815	 0.811924953


==> data/lshaped/criterionC/varth1_thX0.4_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.046852010	 0.170954604	 0.703550320
1	 35	 100	 68	 1	 1	 1	 0	 0.440886423	 0.116218613	 0.059333171	 0.059333171	 0.099931681	 0.047572013	 0.163260442	 0.711860215
2	 41	 112	 109	 1	 1	 1	 0	 0.444407105	 0.112261947	 0.062148784	 0.062148784	 0.093489430	 0.040502703	 0.153418168	 0.731738287
3	 45	 120	 154	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.037792316	 0.147010149	 0.736385343
4	 50	 130	 204	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.034252885	 0.141697550	 0.734246494
5	 58	 146	 262	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.034581343	 0.136682244	 0.741058589
6	 69	 170	 331	 1	 1	 1	 0	 0.451548989	 0.098943999	 0.066862689	 0.066862689	 0.072933502	 0.033052078	 0.130913407	 0.755797296
7	 84	 200	 415	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.029375957	 0.125071068	 0.766228735
8	 168	 200	 583	 2	 3	 2	 1	 0.458497881	 0.074452610	 0.021997183	 0.021841845	 0.071128862	 0.030943103	 0.103992800	 0.715940042
9	 196	 228	 779	 2	 3	 2	 1	 0.460243633	 0.069901880	 0.023433313	 0.023257255	 0.065857062	 0.027967343	 0.095971910	 0.728357702
10	 220	 253	 999	 2	 3	 2	 1	 0.461345098	 0.065991501	 0.024012075	 0.023830314	 0.061467866	 0.025565425	 0.090529057	 0.728953811
11	 246	 282	 1245	 2	 3	 2	 1	 0.462230018	 0.062365156	 0.024119318	 0.023932342	 0.057512356	 0.023137206	 0.085896566	 0.726049461
12	 264	 305	 1509	 2	 3	 2	 1	 0.462902202	 0.059386377	 0.024275038	 0.024088671	 0.054198380	 0.023977184	 0.082197085	 0.722487638
13	 294	 338	 1803	 2	 3	 2	 1	 0.463733080	 0.056032971	 0.024434285	 0.024247283	 0.050424791	 0.023079093	 0.077372090	 0.724201333
14	 336	 382	 2139	 2	 3	 2	 1	 0.464428758	 0.052864693	 0.024560559	 0.024371684	 0.046812976	 0.020215883	 0.073080355	 0.723377619
15	 398	 452	 2537	 2	 3	 2	 1	 0.465008291	 0.050809059	 0.024639276	 0.024448474	 0.044434970	 0.018871409	 0.069297176	 0.733205336
16	 464	 521	 3001	 2	 3	 2	 1	 0.465492162	 0.048590753	 0.024734202	 0.024539121	 0.041824401	 0.017682128	 0.065968606	 0.736573893
17	 552	 615	 3553	 2	 3	 2	 1	 0.465922538	 0.046910267	 0.024894603	 0.024697182	 0.039759677	 0.018312055	 0.062856964	 0.746301827
18	 678	 748	 4231	 2	 3	 2	 1	 0.466373474	 0.044970565	 0.025119133	 0.024916973	 0.037301218	 0.016011592	 0.059418785	 0.756840878
19	 774	 852	 5005	 2	 3	 2	 1	 0.466739363	 0.043090833	 0.025299409	 0.025093661	 0.034882084	 0.015185375	 0.056472795	 0.763037014
20	 888	 966	 5893	 2	 3	 2	 1	 0.467082818	 0.041219168	 0.025446080	 0.025238408	 0.032427100	 0.013649492	 0.053557916	 0.769618601
21	 990	 1072	 6883	 2	 3	 2	 1	 0.467350827	 0.039515776	 0.025509786	 0.025299890	 0.030178592	 0.012997979	 0.051166532	 0.772297330
22	 1108	 1197	 7991	 2	 3	 2	 1	 0.467582062	 0.037948103	 0.025543643	 0.025332945	 0.028063870	 0.011812786	 0.049008418	 0.774318058
23	 1232	 1324	 9223	 2	 3	 2	 1	 0.467792572	 0.036532644	 0.025582556	 0.025371030	 0.026080010	 0.010838629	 0.046956562	 0.778009337
24	 1378	 1477	 10601	 2	 3	 2	 1	 0.467956374	 0.035405967	 0.025609542	 0.025396569	 0.024448597	 0.010223581	 0.045295049	 0.781674121
25	 2756	 1477	 13357	 4	 8	 1	 2	 0.468665410	 0.026993888	 0.011138976	 0.008381504	 0.024588477	 0.010314771	 0.037249738	 0.724673214
26	 3144	 1685	 16501	 4	 8	 1	 2	 0.468824183	 0.025662945	 0.011172887	 0.008406167	 0.023103102	 0.009614637	 0.035195093	 0.729162585
27	 3640	 1941	 20141	 4	 8	 1	 2	 0.468945660	 0.024425630	 0.011196748	 0.008427759	 0.021708160	 0.009148262	 0.033537701	 0.728303652
28	 4228	 2248	 24369	 4	 8	 1	 2	 0.469055550	 0.023364607	 0.011223415	 0.008444106	 0.020492433	 0.008651420	 0.031964049	 0.730965185
29	 5080	 2679	 29449	 4	 8	 1	 2	 0.469163236	 0.022371421	 0.011279367	 0.008486965	 0.019319843	 0.008253082	 0.030342498	 0.737296604
30	 5944	 3122	 35393	 4	 8	 1	 2	 0.469266697	 0.021448208	 0.011333430	 0.008528134	 0.018209311	 0.007772152	 0.028698021	 0.747375852
31	 6796	 3564	 42189	 4	 8	 1	 2	 0.469354481	 0.020451820	 0.011359188	 0.008545925	 0.017007227	 0.007301791	 0.027224630	 0.751224894
32	 7692	 4018	 49881	 4	 8	 1	 2	 0.469432218	 0.019467296	 0.011373251	 0.008555928	 0.015799518	 0.006770888	 0.025849611	 0.753098209
33	 8672	 4510	 58553	 4	 8	 1	 2	 0.469500021	 0.018555433	 0.011386499	 0.008567377	 0.014650998	 0.006108777	 0.024587382	 0.754672983
34	 9560	 4970	 68113	 4	 8	 1	 2	 0.469552980	 0.017770843	 0.011394614	 0.008573429	 0.013636921	 0.005774969	 0.023554376	 0.754460349
35	 10700	 5550	 78813	 4	 8	 1	 2	 0.469600776	 0.017117000	 0.011402808	 0.008579478	 0.012765879	 0.005339838	 0.022581432	 0.758012181
36	 12052	 6243	 90865	 4	 8	 1	 2	 0.469641001	 0.016521699	 0.011410556	 0.008584994	 0.011948462	 0.004954561	 0.021728785	 0.760359996
37	 13744	 7116	 104609	 4	 8	 1	 2	 0.469674108	 0.016006524	 0.011417098	 0.008589899	 0.011218676	 0.004729229	 0.021001000	 0.762179125
38	 17180	 7116	 121789	 5	 13	 2	 3	 0.469752711	 0.014471831	 0.009113643	 0.007137305	 0.011241682	 0.004739409	 0.019162465	 0.755217614
39	 20125	 8316	 141914	 5	 13	 2	 3	 0.469782865	 0.013993630	 0.009119610	 0.007142033	 0.010613877	 0.004446015	 0.018408407	 0.760176028
40	 23650	 9744	 165564	 5	 13	 2	 3	 0.469809792	 0.013548939	 0.009127211	 0.007148066	 0.010013380	 0.004242896	 0.017707885	 0.765135902
41	 27860	 11449	 193424	 5	 13	 2	 3	 0.469836688	 0.013120752	 0.009138811	 0.007156577	 0.009414684	 0.003988095	 0.016979297	 0.772750038
42	 32080	 13146	 225504	 5	 13	 2	 3	 0.469859919	 0.012716495	 0.009146294	 0.007162319	 0.008834848	 0.003761260	 0.016323795	 0.779015834
43	 44912	 13146	 270416	 7	 18	 2	 3	 0.469918048	 0.010762530	 0.006131049	 0.005450179	 0.008845467	 0.003767325	 0.014554630	 0.739457454
44	 51037	 14919	 321453	 7	 18	 2	 3	 0.469938624	 0.010292757	 0.006134588	 0.005453082	 0.008264847	 0.003508092	 0.013874396	 0.741852655
45	 57246	 16713	 378699	 7	 18	 2	 3	 0.469956460	 0.009849153	 0.006136575	 0.005454669	 0.007703782	 0.003281980	 0.013256511	 0.742967174
46	 64015	 18660	 442714	 7	 18	 2	 3	 0.469972219	 0.009428265	 0.006137951	 0.005455766	 0.007156657	 0.003009637	 0.012685526	 0.743230104
47	 71414	 20798	 514128	 7	 18	 2	 3	 0.469985254	 0.009073213	 0.006139016	 0.005456589	 0.006680994	 0.002776970	 0.012193057	 0.744129495
48	 79828	 23239	 593956	 7	 18	 2	 3	 0.469996463	 0.008759034	 0.006139903	 0.005457278	 0.006246781	 0.002588885	 0.011753068	 0.745255130
49	 90083	 26203	 684039	 7	 18	 2	 3	 0.470005882	 0.008480159	 0.006140868	 0.005458061	 0.005848319	 0.002454729	 0.011370137	 0.745827312
50	 115821	 26203	 799860	 9	 28	 1	 4	 0.470039032	 0.007452299	 0.004615897	 0.003059690	 0.005850663	 0.002456054	 0.009905459	 0.752342667
51	 133623	 30207	 933483	 9	 28	 1	 4	 0.470047251	 0.007188960	 0.004616686	 0.003060115	 0.005510658	 0.002321940	 0.009507451	 0.756139550
52	 156573	 35353	 1090056	 9	 28	 1	 4	 0.470054529	 0.006944940	 0.004617603	 0.003060553	 0.005187478	 0.002194161	 0.009140533	 0.759795942
53	 184905	 41671	 1274961	 9	 28	 1	 4	 0.470061389	 0.006724005	 0.004618945	 0.003060996	 0.004886470	 0.002077803	 0.008780654	 0.765774972
54	 215883	 48590	 1490844	 9	 28	 1	 4	 0.470067920	 0.006510322	 0.004620365	 0.003061587	 0.004586559	 0.001942072	 0.008423758	 0.772852464
55	 239870	 48590	 1730714	 10	 38	 3	 5	 0.470077891	 0.006204365	 0.004176766	 0.003359810	 0.004587894	 0.001943043	 0.007847642	 0.790602440
56	 274850	 55648	 2005564	 10	 38	 3	 5	 0.470083473	 0.005987465	 0.004177746	 0.003360631	 0.004289076	 0.001813315	 0.007505871	 0.797704214
57	 309980	 62695	 2315544	 10	 38	 3	 5	 0.470088254	 0.005784393	 0.004178386	 0.003361175	 0.004000037	 0.001695021	 0.007200175	 0.803368370
58	 402974	 62695	 2718518	 13	 58	 5	 6	 0.470100783	 0.005016673	 0.003025916	 0.002538486	 0.004001355	 0.001695452	 0.006329526	 0.792582688
59	 451009	 70112	 3169527	 13	 58	 5	 6	 0.470104936	 0.004802096	 0.003026230	 0.002538712	 0.003728546	 0.001577477	 0.006013239	 0.798587313


==> data/lshaped/criterionC/varth1_thX0.4_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.046852010	 0.170954604	 0.703550320
1	 35	 100	 68	 1	 1	 1	 0	 0.440886423	 0.116218613	 0.059333171	 0.059333171	 0.099931681	 0.047572013	 0.163260442	 0.711860215
2	 41	 112	 109	 1	 1	 1	 0	 0.444407105	 0.112261947	 0.062148784	 0.062148784	 0.093489430	 0.040502703	 0.153418168	 0.731738287
3	 45	 120	 154	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.037792316	 0.147010149	 0.736385343
4	 50	 130	 204	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.034252885	 0.141697550	 0.734246494
5	 58	 146	 262	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.034581343	 0.136682244	 0.741058589
6	 69	 170	 331	 1	 1	 1	 0	 0.451548989	 0.098943999	 0.066862689	 0.066862689	 0.072933502	 0.033052078	 0.130913407	 0.755797296
7	 84	 200	 415	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.029375957	 0.125071068	 0.766228735
8	 168	 200	 583	 2	 3	 2	 1	 0.458497881	 0.074452610	 0.021997183	 0.021841845	 0.071128862	 0.030943103	 0.103992800	 0.715940042
9	 196	 228	 779	 2	 3	 2	 1	 0.460243633	 0.069901880	 0.023433313	 0.023257255	 0.065857062	 0.027967343	 0.095971910	 0.728357702
10	 220	 253	 999	 2	 3	 2	 1	 0.461345098	 0.065991501	 0.024012075	 0.023830314	 0.061467866	 0.025565425	 0.090529057	 0.728953811
11	 246	 282	 1245	 2	 3	 2	 1	 0.462230018	 0.062365156	 0.024119318	 0.023932342	 0.057512356	 0.023137206	 0.085896566	 0.726049461
12	 264	 305	 1509	 2	 3	 2	 1	 0.462902202	 0.059386377	 0.024275038	 0.024088671	 0.054198380	 0.023977184	 0.082197085	 0.722487638
13	 294	 338	 1803	 2	 3	 2	 1	 0.463733080	 0.056032971	 0.024434285	 0.024247283	 0.050424791	 0.023079093	 0.077372090	 0.724201333
14	 336	 382	 2139	 2	 3	 2	 1	 0.464428758	 0.052864693	 0.024560559	 0.024371684	 0.046812976	 0.020215883	 0.073080355	 0.723377619
15	 398	 452	 2537	 2	 3	 2	 1	 0.465008291	 0.050809059	 0.024639276	 0.024448474	 0.044434970	 0.018871409	 0.069297176	 0.733205336
16	 464	 521	 3001	 2	 3	 2	 1	 0.465492162	 0.048590753	 0.024734202	 0.024539121	 0.041824401	 0.017682128	 0.065968606	 0.736573893
17	 552	 615	 3553	 2	 3	 2	 1	 0.465922538	 0.046910267	 0.024894603	 0.024697182	 0.039759677	 0.018312055	 0.062856964	 0.746301827
18	 678	 748	 4231	 2	 3	 2	 1	 0.466373474	 0.044970565	 0.025119133	 0.024916973	 0.037301218	 0.016011592	 0.059418785	 0.756840878
19	 774	 852	 5005	 2	 3	 2	 1	 0.466739363	 0.043090833	 0.025299409	 0.025093661	 0.034882084	 0.015185375	 0.056472795	 0.763037014
20	 888	 966	 5893	 2	 3	 2	 1	 0.467082818	 0.041219168	 0.025446080	 0.025238408	 0.032427100	 0.013649492	 0.053557916	 0.769618601
21	 990	 1072	 6883	 2	 3	 2	 1	 0.467350827	 0.039515776	 0.025509786	 0.025299890	 0.030178592	 0.012997979	 0.051166532	 0.772297330
22	 1108	 1197	 7991	 2	 3	 2	 1	 0.467582062	 0.037948103	 0.025543643	 0.025332945	 0.028063870	 0.011812786	 0.049008418	 0.774318058
23	 1232	 1324	 9223	 2	 3	 2	 1	 0.467792572	 0.036532644	 0.025582556	 0.025371030	 0.026080010	 0.010838629	 0.046956562	 0.778009337
24	 1378	 1477	 10601	 2	 3	 2	 1	 0.467956374	 0.035405967	 0.025609542	 0.025396569	 0.024448597	 0.010223581	 0.045295049	 0.781674121
25	 2756	 1477	 13357	 4	 8	 2	 2	 0.468665410	 0.026993888	 0.011138976	 0.010128521	 0.024588477	 0.010314771	 0.037249738	 0.724673214
26	 3144	 1685	 16501	 4	 8	 2	 2	 0.468824183	 0.025662945	 0.011172887	 0.010162216	 0.023103102	 0.009614637	 0.035195093	 0.729162585
27	 3640	 1941	 20141	 4	 8	 2	 2	 0.468945660	 0.024425630	 0.011196748	 0.010184975	 0.021708160	 0.009148262	 0.033537701	 0.728303652
28	 4228	 2248	 24369	 4	 8	 2	 2	 0.469055550	 0.023364607	 0.011223415	 0.010209950	 0.020492433	 0.008651420	 0.031964049	 0.730965185
29	 5080	 2679	 29449	 4	 8	 2	 2	 0.469163236	 0.022371421	 0.011279367	 0.010259156	 0.019319843	 0.008253082	 0.030342498	 0.737296604
30	 5944	 3122	 35393	 4	 8	 2	 2	 0.469266697	 0.021448208	 0.011333430	 0.010306188	 0.018209311	 0.007772152	 0.028698021	 0.747375852
31	 6796	 3564	 42189	 4	 8	 2	 2	 0.469354481	 0.020451820	 0.011359188	 0.010329631	 0.017007227	 0.007301791	 0.027224630	 0.751224894
32	 7692	 4018	 49881	 4	 8	 2	 2	 0.469432218	 0.019467296	 0.011373251	 0.010343343	 0.015799518	 0.006770888	 0.025849611	 0.753098209
33	 8672	 4510	 58553	 4	 8	 2	 2	 0.469500021	 0.018555433	 0.011386499	 0.010356040	 0.014650998	 0.006108777	 0.024587382	 0.754672983
34	 9560	 4970	 68113	 4	 8	 2	 2	 0.469552980	 0.017770843	 0.011394614	 0.010364169	 0.013636921	 0.005774969	 0.023554376	 0.754460349
35	 10700	 5550	 78813	 4	 8	 2	 2	 0.469600776	 0.017117000	 0.011402808	 0.010372624	 0.012765879	 0.005339838	 0.022581432	 0.758012181
36	 12052	 6243	 90865	 4	 8	 2	 2	 0.469641001	 0.016521699	 0.011410556	 0.010380104	 0.011948462	 0.004954561	 0.021728785	 0.760359996
37	 13744	 7116	 104609	 4	 8	 2	 2	 0.469674108	 0.016006524	 0.011417098	 0.010386066	 0.011218676	 0.004729229	 0.021001000	 0.762179125
38	 20616	 7116	 125225	 6	 15	 3	 3	 0.469791213	 0.013395862	 0.007264217	 0.006808543	 0.011255233	 0.004748207	 0.018194103	 0.736274937
39	 24162	 8320	 149387	 6	 15	 3	 3	 0.469821500	 0.012873988	 0.007268752	 0.006812519	 0.010625668	 0.004456429	 0.017394464	 0.740119874
40	 28410	 9754	 177797	 6	 15	 3	 3	 0.469848552	 0.012384702	 0.007274913	 0.006818034	 0.010022799	 0.004244690	 0.016647750	 0.743926484
41	 33450	 11455	 211247	 6	 15	 3	 3	 0.469875431	 0.011913554	 0.007285621	 0.006828054	 0.009426160	 0.003992609	 0.015870998	 0.750649338
42	 38526	 13156	 249773	 6	 15	 3	 3	 0.469898870	 0.011459756	 0.007291974	 0.006833876	 0.008840425	 0.003763728	 0.015161178	 0.755861845
43	 43782	 14931	 293555	 6	 15	 3	 3	 0.469919334	 0.011022705	 0.007295795	 0.006837245	 0.008262652	 0.003509940	 0.014513069	 0.759502036
44	 49110	 16727	 342665	 6	 15	 3	 3	 0.469937145	 0.010612068	 0.007297852	 0.006838997	 0.007704373	 0.003284127	 0.013924398	 0.762120466
45	 54918	 18676	 397583	 6	 15	 3	 3	 0.469952876	 0.010221323	 0.007299248	 0.006840148	 0.007155168	 0.003009337	 0.013382964	 0.763756317
46	 82377	 18676	 479960	 9	 28	 2	 4	 0.470005394	 0.008515833	 0.004612987	 0.003693878	 0.007158196	 0.003011049	 0.011390307	 0.747638599
47	 91881	 20812	 571841	 9	 28	 2	 4	 0.470018437	 0.008120528	 0.004614143	 0.003694940	 0.006682265	 0.002776792	 0.010838762	 0.749211799
48	 102681	 23249	 674522	 9	 28	 2	 4	 0.470029643	 0.007767813	 0.004615037	 0.003695735	 0.006248228	 0.002588613	 0.010341380	 0.751138869
49	 115893	 26219	 790415	 9	 28	 2	 4	 0.470039045	 0.007452599	 0.004615899	 0.003696427	 0.005851044	 0.002454836	 0.009904845	 0.752419559
50	 133686	 30221	 924101	 9	 28	 2	 4	 0.470047267	 0.007188721	 0.004616687	 0.003697046	 0.005510346	 0.002322515	 0.009506636	 0.756179288
51	 156699	 35381	 1080800	 9	 28	 2	 4	 0.470054559	 0.006944259	 0.004617610	 0.003697740	 0.005186560	 0.002193102	 0.009138986	 0.759850013
52	 185004	 41694	 1265804	 9	 28	 2	 4	 0.470061419	 0.006723597	 0.004618955	 0.003698547	 0.004885899	 0.002077846	 0.008779038	 0.765869470
53	 216000	 48615	 1481804	 9	 28	 2	 4	 0.470067949	 0.006509926	 0.004620379	 0.003699479	 0.004585982	 0.001942402	 0.008422172	 0.772950906
54	 264000	 48615	 1745804	 11	 42	 3	 5	 0.470082803	 0.005889516	 0.003693024	 0.002967028	 0.004587807	 0.001943599	 0.007547688	 0.780307310
55	 302478	 55675	 2048282	 11	 42	 3	 5	 0.470088379	 0.005661286	 0.003693923	 0.002967762	 0.004290116	 0.001811685	 0.007192062	 0.787157609
56	 341000	 62699	 2389282	 11	 42	 3	 5	 0.470093157	 0.005444305	 0.003694499	 0.002968231	 0.003998891	 0.001694590	 0.006872650	 0.792169717
57	 381810	 70146	 2771092	 11	 42	 3	 5	 0.470097313	 0.005247006	 0.003694909	 0.002968568	 0.003725416	 0.001576962	 0.006582222	 0.797148179
58	 425689	 78163	 3196781	 11	 42	 3	 5	 0.470100909	 0.005071404	 0.003695243	 0.002968857	 0.003473374	 0.001454717	 0.006320209	 0.802410833
59	 541786	 78163	 3738567	 14	 61	 5	 6	 0.470110616	 0.004434862	 0.002756286	 0.002318510	 0.003474318	 0.001455138	 0.005551382	 0.798875262


==> data/lshaped/criterionC/varth1_thX0.4_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.046852010	 0.170954604	 0.703550320
1	 35	 100	 68	 1	 1	 1	 0	 0.440886423	 0.116218613	 0.059333171	 0.059333171	 0.099931681	 0.047572013	 0.163260442	 0.711860215
2	 41	 112	 109	 1	 1	 1	 0	 0.444407105	 0.112261947	 0.062148784	 0.062148784	 0.093489430	 0.040502703	 0.153418168	 0.731738287
3	 45	 120	 154	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.037792316	 0.147010149	 0.736385343
4	 50	 130	 204	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.034252885	 0.141697550	 0.734246494
5	 58	 146	 262	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.034581343	 0.136682244	 0.741058589
6	 69	 170	 331	 1	 1	 1	 0	 0.451548989	 0.098943999	 0.066862689	 0.066862689	 0.072933502	 0.033052078	 0.130913407	 0.755797296
7	 84	 200	 415	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.029375957	 0.125071068	 0.766228735
8	 168	 200	 583	 2	 3	 2	 1	 0.458497881	 0.074452610	 0.021997183	 0.021841845	 0.071128862	 0.030943103	 0.103992800	 0.715940042
9	 196	 228	 779	 2	 3	 2	 1	 0.460243633	 0.069901880	 0.023433313	 0.023257255	 0.065857062	 0.027967343	 0.095971910	 0.728357702
10	 220	 253	 999	 2	 3	 2	 1	 0.461345098	 0.065991501	 0.024012075	 0.023830314	 0.061467866	 0.025565425	 0.090529057	 0.728953811
11	 246	 282	 1245	 2	 3	 2	 1	 0.462230018	 0.062365156	 0.024119318	 0.023932342	 0.057512356	 0.023137206	 0.085896566	 0.726049461
12	 264	 305	 1509	 2	 3	 2	 1	 0.462902202	 0.059386377	 0.024275038	 0.024088671	 0.054198380	 0.023977184	 0.082197085	 0.722487638
13	 294	 338	 1803	 2	 3	 2	 1	 0.463733080	 0.056032971	 0.024434285	 0.024247283	 0.050424791	 0.023079093	 0.077372090	 0.724201333
14	 336	 382	 2139	 2	 3	 2	 1	 0.464428758	 0.052864693	 0.024560559	 0.024371684	 0.046812976	 0.020215883	 0.073080355	 0.723377619
15	 398	 452	 2537	 2	 3	 2	 1	 0.465008291	 0.050809059	 0.024639276	 0.024448474	 0.044434970	 0.018871409	 0.069297176	 0.733205336
16	 464	 521	 3001	 2	 3	 2	 1	 0.465492162	 0.048590753	 0.024734202	 0.024539121	 0.041824401	 0.017682128	 0.065968606	 0.736573893
17	 552	 615	 3553	 2	 3	 2	 1	 0.465922538	 0.046910267	 0.024894603	 0.024697182	 0.039759677	 0.018312055	 0.062856964	 0.746301827
18	 678	 748	 4231	 2	 3	 2	 1	 0.466373474	 0.044970565	 0.025119133	 0.024916973	 0.037301218	 0.016011592	 0.059418785	 0.756840878
19	 774	 852	 5005	 2	 3	 2	 1	 0.466739363	 0.043090833	 0.025299409	 0.025093661	 0.034882084	 0.015185375	 0.056472795	 0.763037014
20	 888	 966	 5893	 2	 3	 2	 1	 0.467082818	 0.041219168	 0.025446080	 0.025238408	 0.032427100	 0.013649492	 0.053557916	 0.769618601
21	 990	 1072	 6883	 2	 3	 2	 1	 0.467350827	 0.039515776	 0.025509786	 0.025299890	 0.030178592	 0.012997979	 0.051166532	 0.772297330
22	 1108	 1197	 7991	 2	 3	 2	 1	 0.467582062	 0.037948103	 0.025543643	 0.025332945	 0.028063870	 0.011812786	 0.049008418	 0.774318058
23	 1232	 1324	 9223	 2	 3	 2	 1	 0.467792572	 0.036532644	 0.025582556	 0.025371030	 0.026080010	 0.010838629	 0.046956562	 0.778009337
24	 1378	 1477	 10601	 2	 3	 2	 1	 0.467956374	 0.035405967	 0.025609542	 0.025396569	 0.024448597	 0.010223581	 0.045295049	 0.781674121
25	 2756	 1477	 13357	 4	 8	 2	 2	 0.468665410	 0.026993888	 0.011138976	 0.010128521	 0.024588477	 0.010314771	 0.037249738	 0.724673214
26	 3144	 1685	 16501	 4	 8	 2	 2	 0.468824183	 0.025662945	 0.011172887	 0.010162216	 0.023103102	 0.009614637	 0.035195093	 0.729162585
27	 3640	 1941	 20141	 4	 8	 2	 2	 0.468945660	 0.024425630	 0.011196748	 0.010184975	 0.021708160	 0.009148262	 0.033537701	 0.728303652
28	 4228	 2248	 24369	 4	 8	 2	 2	 0.469055550	 0.023364607	 0.011223415	 0.010209950	 0.020492433	 0.008651420	 0.031964049	 0.730965185
29	 5080	 2679	 29449	 4	 8	 2	 2	 0.469163236	 0.022371421	 0.011279367	 0.010259156	 0.019319843	 0.008253082	 0.030342498	 0.737296604
30	 5944	 3122	 35393	 4	 8	 2	 2	 0.469266697	 0.021448208	 0.011333430	 0.010306188	 0.018209311	 0.007772152	 0.028698021	 0.747375852
31	 6796	 3564	 42189	 4	 8	 2	 2	 0.469354481	 0.020451820	 0.011359188	 0.010329631	 0.017007227	 0.007301791	 0.027224630	 0.751224894
32	 7692	 4018	 49881	 4	 8	 2	 2	 0.469432218	 0.019467296	 0.011373251	 0.010343343	 0.015799518	 0.006770888	 0.025849611	 0.753098209
33	 8672	 4510	 58553	 4	 8	 2	 2	 0.469500021	 0.018555433	 0.011386499	 0.010356040	 0.014650998	 0.006108777	 0.024587382	 0.754672983
34	 9560	 4970	 68113	 4	 8	 2	 2	 0.469552980	 0.017770843	 0.011394614	 0.010364169	 0.013636921	 0.005774969	 0.023554376	 0.754460349
35	 10700	 5550	 78813	 4	 8	 2	 2	 0.469600776	 0.017117000	 0.011402808	 0.010372624	 0.012765879	 0.005339838	 0.022581432	 0.758012181
36	 12052	 6243	 90865	 4	 8	 2	 2	 0.469641001	 0.016521699	 0.011410556	 0.010380104	 0.011948462	 0.004954561	 0.021728785	 0.760359996
37	 13744	 7116	 104609	 4	 8	 2	 2	 0.469674108	 0.016006524	 0.011417098	 0.010386066	 0.011218676	 0.004729229	 0.021001000	 0.762179125
38	 20616	 7116	 125225	 6	 15	 3	 3	 0.469791213	 0.013395862	 0.007264217	 0.006808543	 0.011255233	 0.004748207	 0.018194103	 0.736274937
39	 24162	 8320	 149387	 6	 15	 3	 3	 0.469821500	 0.012873988	 0.007268752	 0.006812519	 0.010625668	 0.004456429	 0.017394464	 0.740119874
40	 28410	 9754	 177797	 6	 15	 3	 3	 0.469848552	 0.012384702	 0.007274913	 0.006818034	 0.010022799	 0.004244690	 0.016647750	 0.743926484
41	 33450	 11455	 211247	 6	 15	 3	 3	 0.469875431	 0.011913554	 0.007285621	 0.006828054	 0.009426160	 0.003992609	 0.015870998	 0.750649338
42	 38526	 13156	 249773	 6	 15	 3	 3	 0.469898870	 0.011459756	 0.007291974	 0.006833876	 0.008840425	 0.003763728	 0.015161178	 0.755861845
43	 43782	 14931	 293555	 6	 15	 3	 3	 0.469919334	 0.011022705	 0.007295795	 0.006837245	 0.008262652	 0.003509940	 0.014513069	 0.759502036
44	 49110	 16727	 342665	 6	 15	 3	 3	 0.469937145	 0.010612068	 0.007297852	 0.006838997	 0.007704373	 0.003284127	 0.013924398	 0.762120466
45	 54918	 18676	 397583	 6	 15	 3	 3	 0.469952876	 0.010221323	 0.007299248	 0.006840148	 0.007155168	 0.003009337	 0.013382964	 0.763756317
46	 82377	 18676	 479960	 9	 28	 3	 4	 0.470005394	 0.008515833	 0.004612987	 0.004006939	 0.007158196	 0.003011049	 0.011390307	 0.747638599
47	 91881	 20812	 571841	 9	 28	 3	 4	 0.470018437	 0.008120528	 0.004614143	 0.004007977	 0.006682265	 0.002776792	 0.010838762	 0.749211799
48	 102681	 23249	 674522	 9	 28	 3	 4	 0.470029643	 0.007767813	 0.004615037	 0.004008770	 0.006248228	 0.002588613	 0.010341380	 0.751138869
49	 115893	 26219	 790415	 9	 28	 3	 4	 0.470039045	 0.007452599	 0.004615899	 0.004009518	 0.005851044	 0.002454836	 0.009904845	 0.752419559
50	 133686	 30221	 924101	 9	 28	 3	 4	 0.470047267	 0.007188721	 0.004616687	 0.004010188	 0.005510346	 0.002322515	 0.009506636	 0.756179288
51	 156699	 35381	 1080800	 9	 28	 3	 4	 0.470054559	 0.006944259	 0.004617610	 0.004010964	 0.005186560	 0.002193102	 0.009138986	 0.759850013
52	 185004	 41694	 1265804	 9	 28	 3	 4	 0.470061419	 0.006723597	 0.004618955	 0.004012063	 0.004885899	 0.002077846	 0.008779038	 0.765869470
53	 216000	 48615	 1481804	 9	 28	 3	 4	 0.470067949	 0.006509926	 0.004620379	 0.004013242	 0.004585982	 0.001942402	 0.008422172	 0.772950906
54	 288000	 48615	 1769804	 12	 45	 4	 5	 0.470085593	 0.005708718	 0.003397243	 0.002945167	 0.004587831	 0.001943918	 0.007371868	 0.774392283
55	 329988	 55677	 2099792	 12	 45	 4	 5	 0.470091172	 0.005472885	 0.003398083	 0.002945852	 0.004290163	 0.001811759	 0.007007105	 0.781047965
56	 372024	 62703	 2471816	 12	 45	 4	 5	 0.470095950	 0.005248010	 0.003398645	 0.002946310	 0.003998853	 0.001694509	 0.006678847	 0.785765907
57	 416520	 70146	 2888336	 12	 45	 4	 5	 0.470100105	 0.005043157	 0.003399057	 0.002946652	 0.003725566	 0.001577050	 0.006379743	 0.790495338
58	 464376	 78161	 3352712	 12	 45	 4	 5	 0.470103700	 0.004860154	 0.003399403	 0.002946947	 0.003473493	 0.001454783	 0.006109048	 0.795566444


==> data/lshaped/criterionC/varth1_thX0.4_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.046852010	 0.170954604	 0.703550320
1	 35	 100	 68	 1	 1	 1	 0	 0.440886423	 0.116218613	 0.059333171	 0.059333171	 0.099931681	 0.047572013	 0.163260442	 0.711860215
2	 41	 112	 109	 1	 1	 1	 0	 0.444407105	 0.112261947	 0.062148784	 0.062148784	 0.093489430	 0.040502703	 0.153418168	 0.731738287
3	 45	 120	 154	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.037792316	 0.147010149	 0.736385343
4	 50	 130	 204	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.034252885	 0.141697550	 0.734246494
5	 58	 146	 262	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.034581343	 0.136682244	 0.741058589
6	 69	 170	 331	 1	 1	 1	 0	 0.451548989	 0.098943999	 0.066862689	 0.066862689	 0.072933502	 0.033052078	 0.130913407	 0.755797296
7	 84	 200	 415	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.029375957	 0.125071068	 0.766228735
8	 168	 200	 583	 2	 3	 2	 1	 0.458497881	 0.074452610	 0.021997183	 0.021841845	 0.071128862	 0.030943103	 0.103992800	 0.715940042
9	 196	 228	 779	 2	 3	 2	 1	 0.460243633	 0.069901880	 0.023433313	 0.023257255	 0.065857062	 0.027967343	 0.095971910	 0.728357702
10	 220	 253	 999	 2	 3	 2	 1	 0.461345098	 0.065991501	 0.024012075	 0.023830314	 0.061467866	 0.025565425	 0.090529057	 0.728953811
11	 246	 282	 1245	 2	 3	 2	 1	 0.462230018	 0.062365156	 0.024119318	 0.023932342	 0.057512356	 0.023137206	 0.085896566	 0.726049461
12	 264	 305	 1509	 2	 3	 2	 1	 0.462902202	 0.059386377	 0.024275038	 0.024088671	 0.054198380	 0.023977184	 0.082197085	 0.722487638
13	 294	 338	 1803	 2	 3	 2	 1	 0.463733080	 0.056032971	 0.024434285	 0.024247283	 0.050424791	 0.023079093	 0.077372090	 0.724201333
14	 336	 382	 2139	 2	 3	 2	 1	 0.464428758	 0.052864693	 0.024560559	 0.024371684	 0.046812976	 0.020215883	 0.073080355	 0.723377619
15	 398	 452	 2537	 2	 3	 2	 1	 0.465008291	 0.050809059	 0.024639276	 0.024448474	 0.044434970	 0.018871409	 0.069297176	 0.733205336
16	 464	 521	 3001	 2	 3	 2	 1	 0.465492162	 0.048590753	 0.024734202	 0.024539121	 0.041824401	 0.017682128	 0.065968606	 0.736573893
17	 552	 615	 3553	 2	 3	 2	 1	 0.465922538	 0.046910267	 0.024894603	 0.024697182	 0.039759677	 0.018312055	 0.062856964	 0.746301827
18	 678	 748	 4231	 2	 3	 2	 1	 0.466373474	 0.044970565	 0.025119133	 0.024916973	 0.037301218	 0.016011592	 0.059418785	 0.756840878
19	 774	 852	 5005	 2	 3	 2	 1	 0.466739363	 0.043090833	 0.025299409	 0.025093661	 0.034882084	 0.015185375	 0.056472795	 0.763037014
20	 888	 966	 5893	 2	 3	 2	 1	 0.467082818	 0.041219168	 0.025446080	 0.025238408	 0.032427100	 0.013649492	 0.053557916	 0.769618601
21	 990	 1072	 6883	 2	 3	 2	 1	 0.467350827	 0.039515776	 0.025509786	 0.025299890	 0.030178592	 0.012997979	 0.051166532	 0.772297330
22	 1108	 1197	 7991	 2	 3	 2	 1	 0.467582062	 0.037948103	 0.025543643	 0.025332945	 0.028063870	 0.011812786	 0.049008418	 0.774318058
23	 1232	 1324	 9223	 2	 3	 2	 1	 0.467792572	 0.036532644	 0.025582556	 0.025371030	 0.026080010	 0.010838629	 0.046956562	 0.778009337
24	 1378	 1477	 10601	 2	 3	 2	 1	 0.467956374	 0.035405967	 0.025609542	 0.025396569	 0.024448597	 0.010223581	 0.045295049	 0.781674121
25	 2756	 1477	 13357	 4	 8	 3	 2	 0.468665410	 0.026993888	 0.011138976	 0.010894392	 0.024588477	 0.010314771	 0.037249738	 0.724673214
26	 3144	 1685	 16501	 4	 8	 3	 2	 0.468824183	 0.025662945	 0.011172887	 0.010927993	 0.023103102	 0.009614637	 0.035195093	 0.729162585
27	 3640	 1941	 20141	 4	 8	 3	 2	 0.468945660	 0.024425630	 0.011196748	 0.010951589	 0.021708160	 0.009148262	 0.033537701	 0.728303652
28	 4228	 2248	 24369	 4	 8	 3	 2	 0.469055550	 0.023364607	 0.011223415	 0.010977643	 0.020492433	 0.008651420	 0.031964049	 0.730965185
29	 5080	 2679	 29449	 4	 8	 3	 2	 0.469163236	 0.022371421	 0.011279367	 0.011031598	 0.019319843	 0.008253082	 0.030342498	 0.737296604
30	 5944	 3122	 35393	 4	 8	 3	 2	 0.469266697	 0.021448208	 0.011333430	 0.011083627	 0.018209311	 0.007772152	 0.028698021	 0.747375852
31	 6796	 3564	 42189	 4	 8	 3	 2	 0.469354481	 0.020451820	 0.011359188	 0.011108500	 0.017007227	 0.007301791	 0.027224630	 0.751224894
32	 7692	 4018	 49881	 4	 8	 3	 2	 0.469432218	 0.019467296	 0.011373251	 0.011122224	 0.015799518	 0.006770888	 0.025849611	 0.753098209
33	 8672	 4510	 58553	 4	 8	 3	 2	 0.469500021	 0.018555433	 0.011386499	 0.011135114	 0.014650998	 0.006108777	 0.024587382	 0.754672983
34	 9560	 4970	 68113	 4	 8	 3	 2	 0.469552980	 0.017770843	 0.011394614	 0.011143117	 0.013636921	 0.005774969	 0.023554376	 0.754460349
35	 10700	 5550	 78813	 4	 8	 3	 2	 0.469600776	 0.017117000	 0.011402808	 0.011151227	 0.012765879	 0.005339838	 0.022581432	 0.758012181
36	 12052	 6243	 90865	 4	 8	 3	 2	 0.469641001	 0.016521699	 0.011410556	 0.011158835	 0.011948462	 0.004954561	 0.021728785	 0.760359996
37	 13744	 7116	 104609	 4	 8	 3	 2	 0.469674108	 0.016006524	 0.011417098	 0.011165185	 0.011218676	 0.004729229	 0.021001000	 0.762179125
38	 24052	 7116	 128661	 7	 18	 3	 3	 0.469810438	 0.012806548	 0.006107168	 0.005805864	 0.011256562	 0.004748587	 0.017690737	 0.723912655
39	 28189	 8320	 156850	 7	 18	 3	 3	 0.469840742	 0.012258888	 0.006111383	 0.005809873	 0.010626915	 0.004455472	 0.016866725	 0.726809029
40	 33138	 9752	 189988	 7	 18	 3	 3	 0.469867819	 0.011743067	 0.006116770	 0.005814914	 0.010024207	 0.004247302	 0.016094787	 0.729619249
41	 39025	 11455	 229013	 7	 18	 3	 3	 0.469894799	 0.011240973	 0.006125641	 0.005823282	 0.009425285	 0.003996310	 0.015286843	 0.735336502
42	 44947	 13157	 273960	 7	 18	 3	 3	 0.469918221	 0.010760469	 0.006131192	 0.005828485	 0.008842860	 0.003766954	 0.014549064	 0.739598663
43	 51093	 14936	 325053	 7	 18	 3	 3	 0.469938835	 0.010289691	 0.006134692	 0.005831749	 0.008260950	 0.003511976	 0.013867265	 0.742013031
44	 57330	 16737	 382383	 7	 18	 3	 3	 0.469956594	 0.009849396	 0.006136615	 0.005833541	 0.007704061	 0.003282265	 0.013251768	 0.743251492
45	 64085	 18680	 446468	 7	 18	 3	 3	 0.469972291	 0.009426314	 0.006137955	 0.005834816	 0.007154084	 0.003006323	 0.012682861	 0.743232497
46	 71491	 20820	 517959	 7	 18	 3	 3	 0.469985265	 0.009074775	 0.006139032	 0.005835844	 0.006683100	 0.002775683	 0.012192642	 0.744282927
47	 79842	 23243	 597801	 7	 18	 3	 3	 0.469996431	 0.008760201	 0.006139906	 0.005836677	 0.006248414	 0.002589669	 0.011754340	 0.745273754
48	 90111	 26211	 687912	 7	 18	 3	 3	 0.470005846	 0.008482333	 0.006140874	 0.005837595	 0.005851465	 0.002456693	 0.011371631	 0.745920547
49	 128730	 26211	 816642	 10	 31	 3	 4	 0.470043866	 0.007196043	 0.004184269	 0.003687622	 0.005854479	 0.002457720	 0.009673330	 0.743905465
50	 148470	 30207	 965112	 10	 31	 3	 4	 0.470052103	 0.006921993	 0.004184941	 0.003688176	 0.005513642	 0.002322878	 0.009264443	 0.747156920
51	 173960	 35351	 1139072	 10	 31	 3	 4	 0.470059389	 0.006667481	 0.004185699	 0.003688794	 0.005189916	 0.002196297	 0.008887104	 0.750242303
52	 205480	 41677	 1344552	 10	 31	 3	 4	 0.470066272	 0.006435588	 0.004186858	 0.003689712	 0.004887434	 0.002078315	 0.008515246	 0.755772330
53	 240010	 48619	 1584562	 10	 31	 3	 4	 0.470072812	 0.006211666	 0.004188096	 0.003690724	 0.004587444	 0.001942255	 0.008146242	 0.762519181
54	 274960	 55670	 1859522	 10	 31	 3	 4	 0.470078403	 0.005994848	 0.004189020	 0.003691543	 0.004288393	 0.001812400	 0.007816935	 0.766905255
55	 310140	 62727	 2169662	 10	 31	 3	 4	 0.470083177	 0.005791260	 0.004189670	 0.003692131	 0.003998170	 0.001693778	 0.007524345	 0.769669745
56	 403182	 62727	 2572844	 13	 47	 4	 5	 0.470098010	 0.005097427	 0.003160508	 0.002758695	 0.003999368	 0.001694525	 0.006532251	 0.780347677
57	 451334	 70162	 3024178	 13	 47	 4	 5	 0.470102168	 0.004885774	 0.003160907	 0.002759046	 0.003725513	 0.001576935	 0.006225842	 0.784757115


==> data/lshaped/criterionC/varth1_thX0.4_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.046852010	 0.170954604	 0.703550320
1	 35	 100	 68	 1	 1	 1	 0	 0.440886423	 0.116218613	 0.059333171	 0.059333171	 0.099931681	 0.047572013	 0.163260442	 0.711860215
2	 41	 112	 109	 1	 1	 1	 0	 0.444407105	 0.112261947	 0.062148784	 0.062148784	 0.093489430	 0.040502703	 0.153418168	 0.731738287
3	 45	 120	 154	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.037792316	 0.147010149	 0.736385343
4	 50	 130	 204	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.034252885	 0.141697550	 0.734246494
5	 58	 146	 262	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.034581343	 0.136682244	 0.741058589
6	 69	 170	 331	 1	 1	 1	 0	 0.451548989	 0.098943999	 0.066862689	 0.066862689	 0.072933502	 0.033052078	 0.130913407	 0.755797296
7	 84	 200	 415	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.029375957	 0.125071068	 0.766228735
8	 168	 200	 583	 2	 3	 2	 1	 0.458497881	 0.074452610	 0.021997183	 0.021841845	 0.071128862	 0.030943103	 0.103992800	 0.715940042
9	 196	 228	 779	 2	 3	 2	 1	 0.460243633	 0.069901880	 0.023433313	 0.023257255	 0.065857062	 0.027967343	 0.095971910	 0.728357702
10	 220	 253	 999	 2	 3	 2	 1	 0.461345098	 0.065991501	 0.024012075	 0.023830314	 0.061467866	 0.025565425	 0.090529057	 0.728953811
11	 246	 282	 1245	 2	 3	 2	 1	 0.462230018	 0.062365156	 0.024119318	 0.023932342	 0.057512356	 0.023137206	 0.085896566	 0.726049461
12	 264	 305	 1509	 2	 3	 2	 1	 0.462902202	 0.059386377	 0.024275038	 0.024088671	 0.054198380	 0.023977184	 0.082197085	 0.722487638
13	 294	 338	 1803	 2	 3	 2	 1	 0.463733080	 0.056032971	 0.024434285	 0.024247283	 0.050424791	 0.023079093	 0.077372090	 0.724201333
14	 336	 382	 2139	 2	 3	 2	 1	 0.464428758	 0.052864693	 0.024560559	 0.024371684	 0.046812976	 0.020215883	 0.073080355	 0.723377619
15	 398	 452	 2537	 2	 3	 2	 1	 0.465008291	 0.050809059	 0.024639276	 0.024448474	 0.044434970	 0.018871409	 0.069297176	 0.733205336
16	 464	 521	 3001	 2	 3	 2	 1	 0.465492162	 0.048590753	 0.024734202	 0.024539121	 0.041824401	 0.017682128	 0.065968606	 0.736573893
17	 552	 615	 3553	 2	 3	 2	 1	 0.465922538	 0.046910267	 0.024894603	 0.024697182	 0.039759677	 0.018312055	 0.062856964	 0.746301827
18	 678	 748	 4231	 2	 3	 2	 1	 0.466373474	 0.044970565	 0.025119133	 0.024916973	 0.037301218	 0.016011592	 0.059418785	 0.756840878
19	 774	 852	 5005	 2	 3	 2	 1	 0.466739363	 0.043090833	 0.025299409	 0.025093661	 0.034882084	 0.015185375	 0.056472795	 0.763037014
20	 888	 966	 5893	 2	 3	 2	 1	 0.467082818	 0.041219168	 0.025446080	 0.025238408	 0.032427100	 0.013649492	 0.053557916	 0.769618601
21	 990	 1072	 6883	 2	 3	 2	 1	 0.467350827	 0.039515776	 0.025509786	 0.025299890	 0.030178592	 0.012997979	 0.051166532	 0.772297330
22	 1108	 1197	 7991	 2	 3	 2	 1	 0.467582062	 0.037948103	 0.025543643	 0.025332945	 0.028063870	 0.011812786	 0.049008418	 0.774318058
23	 1232	 1324	 9223	 2	 3	 2	 1	 0.467792572	 0.036532644	 0.025582556	 0.025371030	 0.026080010	 0.010838629	 0.046956562	 0.778009337
24	 1378	 1477	 10601	 2	 3	 2	 1	 0.467956374	 0.035405967	 0.025609542	 0.025396569	 0.024448597	 0.010223581	 0.045295049	 0.781674121
25	 2756	 1477	 13357	 4	 8	 3	 2	 0.468665410	 0.026993888	 0.011138976	 0.010894392	 0.024588477	 0.010314771	 0.037249738	 0.724673214
26	 3144	 1685	 16501	 4	 8	 3	 2	 0.468824183	 0.025662945	 0.011172887	 0.010927993	 0.023103102	 0.009614637	 0.035195093	 0.729162585
27	 3640	 1941	 20141	 4	 8	 3	 2	 0.468945660	 0.024425630	 0.011196748	 0.010951589	 0.021708160	 0.009148262	 0.033537701	 0.728303652
28	 4228	 2248	 24369	 4	 8	 3	 2	 0.469055550	 0.023364607	 0.011223415	 0.010977643	 0.020492433	 0.008651420	 0.031964049	 0.730965185
29	 5080	 2679	 29449	 4	 8	 3	 2	 0.469163236	 0.022371421	 0.011279367	 0.011031598	 0.019319843	 0.008253082	 0.030342498	 0.737296604
30	 5944	 3122	 35393	 4	 8	 3	 2	 0.469266697	 0.021448208	 0.011333430	 0.011083627	 0.018209311	 0.007772152	 0.028698021	 0.747375852
31	 6796	 3564	 42189	 4	 8	 3	 2	 0.469354481	 0.020451820	 0.011359188	 0.011108500	 0.017007227	 0.007301791	 0.027224630	 0.751224894
32	 7692	 4018	 49881	 4	 8	 3	 2	 0.469432218	 0.019467296	 0.011373251	 0.011122224	 0.015799518	 0.006770888	 0.025849611	 0.753098209
33	 8672	 4510	 58553	 4	 8	 3	 2	 0.469500021	 0.018555433	 0.011386499	 0.011135114	 0.014650998	 0.006108777	 0.024587382	 0.754672983
34	 9560	 4970	 68113	 4	 8	 3	 2	 0.469552980	 0.017770843	 0.011394614	 0.011143117	 0.013636921	 0.005774969	 0.023554376	 0.754460349
35	 10700	 5550	 78813	 4	 8	 3	 2	 0.469600776	 0.017117000	 0.011402808	 0.011151227	 0.012765879	 0.005339838	 0.022581432	 0.758012181
36	 12052	 6243	 90865	 4	 8	 3	 2	 0.469641001	 0.016521699	 0.011410556	 0.011158835	 0.011948462	 0.004954561	 0.021728785	 0.760359996
37	 13744	 7116	 104609	 4	 8	 3	 2	 0.469674108	 0.016006524	 0.011417098	 0.011165185	 0.011218676	 0.004729229	 0.021001000	 0.762179125
38	 24052	 7116	 128661	 7	 18	 3	 3	 0.469810438	 0.012806548	 0.006107168	 0.005805864	 0.011256562	 0.004748587	 0.017690737	 0.723912655
39	 28189	 8320	 156850	 7	 18	 3	 3	 0.469840742	 0.012258888	 0.006111383	 0.005809873	 0.010626915	 0.004455472	 0.016866725	 0.726809029
40	 33138	 9752	 189988	 7	 18	 3	 3	 0.469867819	 0.011743067	 0.006116770	 0.005814914	 0.010024207	 0.004247302	 0.016094787	 0.729619249
41	 39025	 11455	 229013	 7	 18	 3	 3	 0.469894799	 0.011240973	 0.006125641	 0.005823282	 0.009425285	 0.003996310	 0.015286843	 0.735336502
42	 44947	 13157	 273960	 7	 18	 3	 3	 0.469918221	 0.010760469	 0.006131192	 0.005828485	 0.008842860	 0.003766954	 0.014549064	 0.739598663
43	 51093	 14936	 325053	 7	 18	 3	 3	 0.469938835	 0.010289691	 0.006134692	 0.005831749	 0.008260950	 0.003511976	 0.013867265	 0.742013031
44	 57330	 16737	 382383	 7	 18	 3	 3	 0.469956594	 0.009849396	 0.006136615	 0.005833541	 0.007704061	 0.003282265	 0.013251768	 0.743251492
45	 64085	 18680	 446468	 7	 18	 3	 3	 0.469972291	 0.009426314	 0.006137955	 0.005834816	 0.007154084	 0.003006323	 0.012682861	 0.743232497
46	 71491	 20820	 517959	 7	 18	 3	 3	 0.469985265	 0.009074775	 0.006139032	 0.005835844	 0.006683100	 0.002775683	 0.012192642	 0.744282927
47	 79842	 23243	 597801	 7	 18	 3	 3	 0.469996431	 0.008760201	 0.006139906	 0.005836677	 0.006248414	 0.002589669	 0.011754340	 0.745273754
48	 90111	 26211	 687912	 7	 18	 3	 3	 0.470005846	 0.008482333	 0.006140874	 0.005837595	 0.005851465	 0.002456693	 0.011371631	 0.745920547
49	 128730	 26211	 816642	 10	 31	 5	 4	 0.470043866	 0.007196043	 0.004184269	 0.003985823	 0.005854479	 0.002457720	 0.009673330	 0.743905465
50	 148470	 30207	 965112	 10	 31	 5	 4	 0.470052103	 0.006921993	 0.004184941	 0.003986404	 0.005513642	 0.002322878	 0.009264443	 0.747156920
51	 173960	 35351	 1139072	 10	 31	 5	 4	 0.470059389	 0.006667481	 0.004185699	 0.003987060	 0.005189916	 0.002196297	 0.008887104	 0.750242303
52	 205480	 41677	 1344552	 10	 31	 5	 4	 0.470066272	 0.006435588	 0.004186858	 0.003988080	 0.004887434	 0.002078315	 0.008515246	 0.755772330
53	 240010	 48619	 1584562	 10	 31	 5	 4	 0.470072812	 0.006211666	 0.004188096	 0.003989185	 0.004587444	 0.001942255	 0.008146242	 0.762519181
54	 274960	 55670	 1859522	 10	 31	 5	 4	 0.470078403	 0.005994848	 0.004189020	 0.003990045	 0.004288393	 0.001812400	 0.007816935	 0.766905255
55	 310140	 62727	 2169662	 10	 31	 5	 4	 0.470083177	 0.005791260	 0.004189670	 0.003990647	 0.003998170	 0.001693778	 0.007524345	 0.769669745
56	 465210	 62727	 2634872	 15	 56	 4	 5	 0.470100548	 0.004895603	 0.002823381	 0.002495683	 0.003999431	 0.001694543	 0.006346985	 0.771327356


==> data/lshaped/criterionC/varth1_thX0.4_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.046852010	 0.170954604	 0.703550320
1	 35	 100	 68	 1	 1	 1	 0	 0.440886423	 0.116218613	 0.059333171	 0.059333171	 0.099931681	 0.047572013	 0.163260442	 0.711860215
2	 41	 112	 109	 1	 1	 1	 0	 0.444407105	 0.112261947	 0.062148784	 0.062148784	 0.093489430	 0.040502703	 0.153418168	 0.731738287
3	 45	 120	 154	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.037792316	 0.147010149	 0.736385343
4	 50	 130	 204	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.034252885	 0.141697550	 0.734246494
5	 58	 146	 262	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.034581343	 0.136682244	 0.741058589
6	 69	 170	 331	 1	 1	 1	 0	 0.451548989	 0.098943999	 0.066862689	 0.066862689	 0.072933502	 0.033052078	 0.130913407	 0.755797296
7	 84	 200	 415	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.029375957	 0.125071068	 0.766228735
8	 168	 200	 583	 2	 3	 2	 1	 0.458497881	 0.074452610	 0.021997183	 0.021841845	 0.071128862	 0.030943103	 0.103992800	 0.715940042
9	 196	 228	 779	 2	 3	 2	 1	 0.460243633	 0.069901880	 0.023433313	 0.023257255	 0.065857062	 0.027967343	 0.095971910	 0.728357702
10	 220	 253	 999	 2	 3	 2	 1	 0.461345098	 0.065991501	 0.024012075	 0.023830314	 0.061467866	 0.025565425	 0.090529057	 0.728953811
11	 246	 282	 1245	 2	 3	 2	 1	 0.462230018	 0.062365156	 0.024119318	 0.023932342	 0.057512356	 0.023137206	 0.085896566	 0.726049461
12	 264	 305	 1509	 2	 3	 2	 1	 0.462902202	 0.059386377	 0.024275038	 0.024088671	 0.054198380	 0.023977184	 0.082197085	 0.722487638
13	 294	 338	 1803	 2	 3	 2	 1	 0.463733080	 0.056032971	 0.024434285	 0.024247283	 0.050424791	 0.023079093	 0.077372090	 0.724201333
14	 336	 382	 2139	 2	 3	 2	 1	 0.464428758	 0.052864693	 0.024560559	 0.024371684	 0.046812976	 0.020215883	 0.073080355	 0.723377619
15	 398	 452	 2537	 2	 3	 2	 1	 0.465008291	 0.050809059	 0.024639276	 0.024448474	 0.044434970	 0.018871409	 0.069297176	 0.733205336
16	 464	 521	 3001	 2	 3	 2	 1	 0.465492162	 0.048590753	 0.024734202	 0.024539121	 0.041824401	 0.017682128	 0.065968606	 0.736573893
17	 552	 615	 3553	 2	 3	 2	 1	 0.465922538	 0.046910267	 0.024894603	 0.024697182	 0.039759677	 0.018312055	 0.062856964	 0.746301827
18	 678	 748	 4231	 2	 3	 2	 1	 0.466373474	 0.044970565	 0.025119133	 0.024916973	 0.037301218	 0.016011592	 0.059418785	 0.756840878
19	 774	 852	 5005	 2	 3	 2	 1	 0.466739363	 0.043090833	 0.025299409	 0.025093661	 0.034882084	 0.015185375	 0.056472795	 0.763037014
20	 888	 966	 5893	 2	 3	 2	 1	 0.467082818	 0.041219168	 0.025446080	 0.025238408	 0.032427100	 0.013649492	 0.053557916	 0.769618601
21	 990	 1072	 6883	 2	 3	 2	 1	 0.467350827	 0.039515776	 0.025509786	 0.025299890	 0.030178592	 0.012997979	 0.051166532	 0.772297330
22	 1108	 1197	 7991	 2	 3	 2	 1	 0.467582062	 0.037948103	 0.025543643	 0.025332945	 0.028063870	 0.011812786	 0.049008418	 0.774318058
23	 1232	 1324	 9223	 2	 3	 2	 1	 0.467792572	 0.036532644	 0.025582556	 0.025371030	 0.026080010	 0.010838629	 0.046956562	 0.778009337
24	 1378	 1477	 10601	 2	 3	 2	 1	 0.467956374	 0.035405967	 0.025609542	 0.025396569	 0.024448597	 0.010223581	 0.045295049	 0.781674121
25	 2756	 1477	 13357	 4	 8	 4	 2	 0.468665410	 0.026993888	 0.011138976	 0.011055372	 0.024588477	 0.010314771	 0.037249738	 0.724673214
26	 3144	 1685	 16501	 4	 8	 4	 2	 0.468824183	 0.025662945	 0.011172887	 0.011089171	 0.023103102	 0.009614637	 0.035195093	 0.729162585
27	 3640	 1941	 20141	 4	 8	 4	 2	 0.468945660	 0.024425630	 0.011196748	 0.011112909	 0.021708160	 0.009148262	 0.033537701	 0.728303652
28	 4228	 2248	 24369	 4	 8	 4	 2	 0.469055550	 0.023364607	 0.011223415	 0.011139363	 0.020492433	 0.008651420	 0.031964049	 0.730965185
29	 5080	 2679	 29449	 4	 8	 4	 2	 0.469163236	 0.022371421	 0.011279367	 0.011194977	 0.019319843	 0.008253082	 0.030342498	 0.737296604
30	 5944	 3122	 35393	 4	 8	 4	 2	 0.469266697	 0.021448208	 0.011333430	 0.011248756	 0.018209311	 0.007772152	 0.028698021	 0.747375852
31	 6796	 3564	 42189	 4	 8	 4	 2	 0.469354481	 0.020451820	 0.011359188	 0.011274198	 0.017007227	 0.007301791	 0.027224630	 0.751224894
32	 7692	 4018	 49881	 4	 8	 4	 2	 0.469432218	 0.019467296	 0.011373251	 0.011288103	 0.015799518	 0.006770888	 0.025849611	 0.753098209
33	 8672	 4510	 58553	 4	 8	 4	 2	 0.469500021	 0.018555433	 0.011386499	 0.011301294	 0.014650998	 0.006108777	 0.024587382	 0.754672983
34	 9560	 4970	 68113	 4	 8	 4	 2	 0.469552980	 0.017770843	 0.011394614	 0.011309356	 0.013636921	 0.005774969	 0.023554376	 0.754460349
35	 10700	 5550	 78813	 4	 8	 4	 2	 0.469600776	 0.017117000	 0.011402808	 0.011317514	 0.012765879	 0.005339838	 0.022581432	 0.758012181
36	 12052	 6243	 90865	 4	 8	 4	 2	 0.469641001	 0.016521699	 0.011410556	 0.011325225	 0.011948462	 0.004954561	 0.021728785	 0.760359996
37	 13744	 7116	 104609	 4	 8	 4	 2	 0.469674108	 0.016006524	 0.011417098	 0.011331727	 0.011218676	 0.004729229	 0.021001000	 0.762179125
38	 27488	 7116	 132097	 8	 19	 5	 3	 0.469828881	 0.012262809	 0.004862496	 0.004728207	 0.011257558	 0.004748757	 0.017193963	 0.713204329
39	 32216	 8320	 164313	 8	 19	 5	 3	 0.469859209	 0.011688895	 0.004865945	 0.004731471	 0.010627928	 0.004457391	 0.016344221	 0.715169929
40	 37880	 9754	 202193	 8	 19	 5	 3	 0.469886332	 0.011147412	 0.004869972	 0.004735225	 0.010027371	 0.004248930	 0.015544912	 0.717110001
41	 44608	 11457	 246801	 8	 19	 5	 3	 0.469913471	 0.010611464	 0.004875602	 0.004740473	 0.009425055	 0.003994464	 0.014701662	 0.721786665
42	 51376	 13160	 298177	 8	 19	 5	 3	 0.469936786	 0.010103520	 0.004879538	 0.004744198	 0.008847103	 0.003766882	 0.013936516	 0.724967408
43	 58352	 14926	 356529	 8	 19	 5	 3	 0.469957319	 0.009598799	 0.004882182	 0.004746694	 0.008264457	 0.003508762	 0.013226013	 0.725751556
44	 65472	 16725	 422001	 8	 19	 5	 3	 0.469975192	 0.009120576	 0.004883803	 0.004748221	 0.007702817	 0.003284715	 0.012574919	 0.725299006
45	 73272	 18688	 495273	 8	 19	 5	 3	 0.469990963	 0.008662943	 0.004884953	 0.004749306	 0.007154287	 0.003010081	 0.011970980	 0.723661968
46	 81736	 20828	 577009	 8	 19	 5	 3	 0.470004011	 0.008275460	 0.004885940	 0.004750237	 0.006679134	 0.002775524	 0.011447253	 0.722921025
47	 91312	 23259	 668321	 8	 19	 5	 3	 0.470015192	 0.007929760	 0.004886813	 0.004751069	 0.006245010	 0.002590910	 0.010978542	 0.722296233
48	 103104	 26241	 771425	 8	 19	 5	 3	 0.470024624	 0.007620432	 0.004887606	 0.004751818	 0.005846563	 0.002452842	 0.010567022	 0.721152274
49	 118936	 30247	 890361	 8	 19	 5	 3	 0.470032825	 0.007363533	 0.004888388	 0.004752561	 0.005506839	 0.002320866	 0.010195746	 0.722216180
50	 139368	 35400	 1029729	 8	 19	 5	 3	 0.470040098	 0.007125561	 0.004889281	 0.004753398	 0.005183489	 0.002192798	 0.009854719	 0.723060796
51	 164616	 41737	 1194345	 8	 19	 5	 3	 0.470046961	 0.006911450	 0.004890612	 0.004754645	 0.004883652	 0.002076313	 0.009521742	 0.725859792
52	 267501	 41737	 1461846	 13	 40	 4	 4	 0.470071647	 0.006106500	 0.003663210	 0.003479343	 0.004885718	 0.002077333	 0.008213157	 0.743502147
53	 312221	 48648	 1774067	 13	 40	 4	 4	 0.470078163	 0.005869801	 0.003664171	 0.003480170	 0.004585674	 0.001941425	 0.007831386	 0.749522564
54	 357526	 55681	 2131593	 13	 40	 4	 4	 0.470083725	 0.005640989	 0.003665000	 0.003480937	 0.004288185	 0.001812066	 0.007490066	 0.753129380
55	 403052	 62707	 2534645	 13	 40	 4	 4	 0.470088511	 0.005424222	 0.003665633	 0.003481532	 0.003998165	 0.001694483	 0.007183390	 0.755106249
56	 451282	 70154	 2985927	 13	 40	 4	 4	 0.470092669	 0.005225549	 0.003666081	 0.003481963	 0.003723737	 0.001575620	 0.006905937	 0.756674903
57	 503087	 78163	 3489014	 13	 40	 4	 4	 0.470096257	 0.005049898	 0.003666362	 0.003482227	 0.003472645	 0.001454846	 0.006657256	 0.758555481
58	 657883	 78163	 4146897	 17	 63	 7	 5	 0.470109320	 0.004395077	 0.002692550	 0.002577035	 0.003473740	 0.001455294	 0.005660080	 0.776504345


==> data/lshaped/criterionC/varth1_thX0.4_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.046852010	 0.170954604	 0.703550320
1	 35	 100	 68	 1	 1	 1	 0	 0.440886423	 0.116218613	 0.059333171	 0.059333171	 0.099931681	 0.047572013	 0.163260442	 0.711860215
2	 41	 112	 109	 1	 1	 1	 0	 0.444407105	 0.112261947	 0.062148784	 0.062148784	 0.093489430	 0.040502703	 0.153418168	 0.731738287
3	 45	 120	 154	 1	 1	 1	 0	 0.446567829	 0.108256119	 0.063239317	 0.063239317	 0.087864532	 0.037792316	 0.147010149	 0.736385343
4	 50	 130	 204	 1	 1	 1	 0	 0.448281846	 0.104040930	 0.063439361	 0.063439361	 0.082461885	 0.034252885	 0.141697550	 0.734246494
5	 58	 146	 262	 1	 1	 1	 0	 0.449836386	 0.101289551	 0.065440628	 0.065440628	 0.077311689	 0.034581343	 0.136682244	 0.741058589
6	 69	 170	 331	 1	 1	 1	 0	 0.451548989	 0.098943999	 0.066862689	 0.066862689	 0.072933502	 0.033052078	 0.130913407	 0.755797296
7	 84	 200	 415	 1	 1	 1	 0	 0.453201983	 0.095833046	 0.067975058	 0.067975058	 0.067552678	 0.029375957	 0.125071068	 0.766228735
8	 168	 200	 583	 2	 3	 3	 1	 0.458497881	 0.074452610	 0.021997183	 0.021997183	 0.071128862	 0.030943103	 0.103992800	 0.715940042
9	 196	 228	 779	 2	 3	 3	 1	 0.460243633	 0.069901880	 0.023433313	 0.023433313	 0.065857062	 0.027967343	 0.095971910	 0.728357702
10	 220	 253	 999	 2	 3	 3	 1	 0.461345098	 0.065991501	 0.024012075	 0.024012075	 0.061467866	 0.025565425	 0.090529057	 0.728953811
11	 246	 282	 1245	 2	 3	 3	 1	 0.462230018	 0.062365156	 0.024119318	 0.024119318	 0.057512356	 0.023137206	 0.085896566	 0.726049461
12	 264	 305	 1509	 2	 3	 3	 1	 0.462902202	 0.059386377	 0.024275038	 0.024275038	 0.054198380	 0.023977184	 0.082197085	 0.722487638
13	 294	 338	 1803	 2	 3	 3	 1	 0.463733080	 0.056032971	 0.024434285	 0.024434285	 0.050424791	 0.023079093	 0.077372090	 0.724201333
14	 336	 382	 2139	 2	 3	 3	 1	 0.464428758	 0.052864693	 0.024560559	 0.024560559	 0.046812976	 0.020215883	 0.073080355	 0.723377619
15	 398	 452	 2537	 2	 3	 3	 1	 0.465008291	 0.050809059	 0.024639276	 0.024639276	 0.044434970	 0.018871409	 0.069297176	 0.733205336
16	 464	 521	 3001	 2	 3	 3	 1	 0.465492162	 0.048590753	 0.024734202	 0.024734202	 0.041824401	 0.017682128	 0.065968606	 0.736573893
17	 552	 615	 3553	 2	 3	 3	 1	 0.465922538	 0.046910267	 0.024894603	 0.024894603	 0.039759677	 0.018312055	 0.062856964	 0.746301827
18	 678	 748	 4231	 2	 3	 3	 1	 0.466373474	 0.044970565	 0.025119133	 0.025119133	 0.037301218	 0.016011592	 0.059418785	 0.756840878
19	 774	 852	 5005	 2	 3	 3	 1	 0.466739363	 0.043090833	 0.025299409	 0.025299409	 0.034882084	 0.015185375	 0.056472795	 0.763037014
20	 888	 966	 5893	 2	 3	 3	 1	 0.467082818	 0.041219168	 0.025446080	 0.025446080	 0.032427100	 0.013649492	 0.053557916	 0.769618601
21	 990	 1072	 6883	 2	 3	 3	 1	 0.467350827	 0.039515776	 0.025509786	 0.025509786	 0.030178592	 0.012997979	 0.051166532	 0.772297330
22	 1108	 1197	 7991	 2	 3	 3	 1	 0.467582062	 0.037948103	 0.025543643	 0.025543643	 0.028063870	 0.011812786	 0.049008418	 0.774318058
23	 1232	 1324	 9223	 2	 3	 3	 1	 0.467792572	 0.036532644	 0.025582556	 0.025582556	 0.026080010	 0.010838629	 0.046956562	 0.778009337
24	 1378	 1477	 10601	 2	 3	 3	 1	 0.467956374	 0.035405967	 0.025609542	 0.025609542	 0.024448597	 0.010223581	 0.045295049	 0.781674121
25	 3445	 1477	 14046	 5	 9	 5	 2	 0.468701930	 0.026480365	 0.009759843	 0.009741025	 0.024616158	 0.010323733	 0.036787365	 0.719822289
26	 3930	 1685	 17976	 5	 9	 5	 2	 0.468861003	 0.025114373	 0.009786681	 0.009767735	 0.023129043	 0.009658662	 0.034701145	 0.723733259
27	 4555	 1943	 22531	 5	 9	 5	 2	 0.468983179	 0.023837124	 0.009809752	 0.009790726	 0.021725037	 0.009199611	 0.033008897	 0.722142400
28	 5305	 2256	 27836	 5	 9	 5	 2	 0.469094300	 0.022731768	 0.009830227	 0.009811101	 0.020496340	 0.008645065	 0.031390237	 0.724166832
29	 6370	 2687	 34206	 5	 9	 5	 2	 0.469202293	 0.021701949	 0.009882357	 0.009863005	 0.019321325	 0.008271877	 0.029732439	 0.729908115
30	 7450	 3130	 41656	 5	 9	 5	 2	 0.469306353	 0.020742151	 0.009933841	 0.009914293	 0.018208668	 0.007786481	 0.028042049	 0.739680274
31	 8515	 3572	 50171	 5	 9	 5	 2	 0.469394204	 0.019704102	 0.009954920	 0.009935224	 0.017004446	 0.007284917	 0.026530941	 0.742683850
32	 9605	 4014	 59776	 5	 9	 5	 2	 0.469469913	 0.018692145	 0.009964912	 0.009945158	 0.015814450	 0.006791586	 0.025155725	 0.743057300
33	 10850	 4514	 70626	 5	 9	 5	 2	 0.469539586	 0.017708937	 0.009978151	 0.009958369	 0.014630206	 0.006119976	 0.023819890	 0.743451660
34	 11995	 4988	 82621	 5	 9	 5	 2	 0.469592700	 0.016899154	 0.009984823	 0.009965013	 0.013633955	 0.005775579	 0.022748749	 0.742860799
35	 13425	 5571	 96046	 5	 9	 5	 2	 0.469640467	 0.016202531	 0.009990980	 0.009971145	 0.012755482	 0.005318021	 0.021740311	 0.745275950
36	 15125	 6267	 111171	 5	 9	 5	 2	 0.469680633	 0.015571550	 0.009997219	 0.009977352	 0.011938541	 0.004954372	 0.020854547	 0.746674085
37	 17285	 7158	 128456	 5	 9	 5	 2	 0.469713572	 0.015031516	 0.010003066	 0.009983168	 0.011219855	 0.004741725	 0.020098995	 0.747874001
38	 20240	 8362	 148696	 5	 9	 5	 2	 0.469743543	 0.014570279	 0.010009047	 0.009989115	 0.010588295	 0.004443687	 0.019385907	 0.751591292
39	 23810	 9809	 172506	 5	 9	 5	 2	 0.469770628	 0.014143497	 0.010017593	 0.009997618	 0.009984305	 0.004225591	 0.018718092	 0.755605715
40	 47620	 9809	 220126	 10	 23	 7	 3	 0.469893307	 0.010915310	 0.004355984	 0.004324122	 0.010008466	 0.004234239	 0.015332629	 0.711900726
41	 55990	 11503	 276116	 10	 23	 7	 3	 0.469920179	 0.010372520	 0.004360850	 0.004328864	 0.009411278	 0.003988620	 0.014485664	 0.716054151
42	 64430	 13205	 340546	 10	 23	 7	 3	 0.469943463	 0.009851804	 0.004364203	 0.004332149	 0.008832427	 0.003758678	 0.013709525	 0.718610137
43	 73140	 14966	 413686	 10	 23	 7	 3	 0.469964008	 0.009330087	 0.004366325	 0.004334220	 0.008245346	 0.003503151	 0.012986168	 0.718463442
44	 82050	 16767	 495736	 10	 23	 7	 3	 0.469981665	 0.008843249	 0.004367604	 0.004335470	 0.007689413	 0.003272592	 0.012330618	 0.717178016
45	 91750	 18720	 587486	 10	 23	 7	 3	 0.469997311	 0.008374715	 0.004368496	 0.004336347	 0.007145075	 0.003005360	 0.011719110	 0.714620356
46	 102380	 20870	 689866	 10	 23	 7	 3	 0.470010296	 0.007976738	 0.004369317	 0.004337155	 0.006673636	 0.002770674	 0.011186183	 0.713088432
47	 114280	 23289	 804146	 10	 23	 7	 3	 0.470021437	 0.007618508	 0.004370038	 0.004337865	 0.006240548	 0.002587689	 0.010707838	 0.711488916
48	 129080	 26281	 933226	 10	 23	 7	 3	 0.470030823	 0.007298812	 0.004370702	 0.004338515	 0.005845478	 0.002451702	 0.010287602	 0.709476457
49	 148850	 30283	 1082076	 10	 23	 7	 3	 0.470038995	 0.007028830	 0.004371362	 0.004339163	 0.005504149	 0.002322072	 0.009907199	 0.709466925
50	 174540	 35467	 1256616	 10	 23	 7	 3	 0.470046308	 0.006779238	 0.004372129	 0.004339916	 0.005180980	 0.002189553	 0.009553953	 0.709574106
51	 206080	 41799	 1462696	 10	 23	 7	 3	 0.470053161	 0.006553450	 0.004373262	 0.004341022	 0.004880807	 0.002077105	 0.009210635	 0.711508967
52	 240720	 48758	 1703416	 10	 23	 7	 3	 0.470059677	 0.006333737	 0.004374359	 0.004342093	 0.004580525	 0.001938547	 0.008871831	 0.713915400
53	 275460	 55769	 1978876	 10	 23	 7	 3	 0.470065215	 0.006122549	 0.004374999	 0.004342720	 0.004283106	 0.001811319	 0.008573385	 0.714134404
54	 468282	 55769	 2447158	 17	 49	 6	 4	 0.470087205	 0.005410308	 0.003303528	 0.003240477	 0.004284639	 0.001812051	 0.007268364	 0.744363910
55	 527986	 62815	 2975144	 17	 49	 6	 4	 0.470091992	 0.005182198	 0.003304131	 0.003241065	 0.003992229	 0.001694806	 0.006951881	 0.745438189
56	 591889	 70360	 3567033	 17	 49	 6	 4	 0.470096171	 0.004973702	 0.003304545	 0.003241472	 0.003717216	 0.001574400	 0.006663277	 0.746434909


==> data/lshaped/criterionC/varth1_thX0.5_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.055231565	 0.170954604	 0.703550320
1	 37	 104	 70	 1	 1	 1	 0	 0.441914579	 0.114122440	 0.060152526	 0.060152526	 0.096982499	 0.054846576	 0.160456581	 0.711235648
2	 45	 120	 115	 1	 1	 1	 0	 0.446384354	 0.108348721	 0.063638207	 0.063638207	 0.087690501	 0.044545644	 0.147566318	 0.734237478
3	 52	 134	 167	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.044936014	 0.139927543	 0.735001853
4	 70	 172	 237	 1	 1	 1	 0	 0.451534756	 0.098683381	 0.066395571	 0.066395571	 0.073007107	 0.040166676	 0.130962490	 0.753524008
5	 94	 220	 331	 1	 1	 1	 0	 0.454022708	 0.094908854	 0.069446651	 0.069446651	 0.064690442	 0.035134619	 0.122058141	 0.777570867
6	 188	 220	 519	 2	 3	 1	 1	 0.459557460	 0.071587418	 0.022823389	 0.017760040	 0.067851686	 0.036023682	 0.099205596	 0.721606648
7	 232	 266	 751	 2	 3	 1	 1	 0.461668105	 0.064637549	 0.024037469	 0.018218224	 0.060001774	 0.030864161	 0.088867149	 0.727350319
8	 270	 310	 1021	 2	 3	 1	 1	 0.462923617	 0.059443837	 0.024302727	 0.018393923	 0.054248938	 0.027817719	 0.082076394	 0.724250108
9	 312	 356	 1333	 2	 3	 1	 1	 0.464032376	 0.054866350	 0.024458229	 0.018590845	 0.049113251	 0.025944350	 0.075556360	 0.726164552
10	 394	 446	 1727	 2	 3	 1	 1	 0.464918935	 0.051024867	 0.024635697	 0.018664308	 0.044683548	 0.023466607	 0.069894156	 0.730030512
11	 506	 566	 2233	 2	 3	 1	 1	 0.465653514	 0.047903997	 0.024772395	 0.018768325	 0.041001480	 0.022351030	 0.064819861	 0.739032707
12	 684	 754	 2917	 2	 3	 1	 1	 0.466322049	 0.044990247	 0.025070201	 0.018916389	 0.037357828	 0.020101678	 0.059821033	 0.752080744
13	 848	 926	 3765	 2	 3	 1	 1	 0.466919089	 0.042060590	 0.025386083	 0.019047728	 0.033535653	 0.017661829	 0.054967021	 0.765196831
14	 1018	 1101	 4783	 2	 3	 1	 1	 0.467363411	 0.039529864	 0.025517668	 0.019164928	 0.030190376	 0.015821219	 0.051051464	 0.774314019
15	 1210	 1302	 5993	 2	 3	 1	 1	 0.467743583	 0.036966592	 0.025578893	 0.019223837	 0.026687997	 0.013745869	 0.047442067	 0.779194390
16	 1462	 1565	 7455	 2	 3	 1	 1	 0.468011464	 0.035109463	 0.025622396	 0.019258033	 0.024003484	 0.012379742	 0.044722248	 0.785055876
17	 2193	 1565	 9648	 3	 6	 1	 2	 0.468408887	 0.031000375	 0.019506969	 0.016604368	 0.024093598	 0.012441945	 0.040347542	 0.768333668
18	 2721	 1935	 12369	 3	 6	 1	 2	 0.468615322	 0.029351057	 0.019551899	 0.016635817	 0.021890815	 0.011402366	 0.037874655	 0.774952455
19	 3501	 2470	 15870	 3	 6	 1	 2	 0.468791263	 0.027974678	 0.019634961	 0.016698837	 0.019926137	 0.010641457	 0.035630898	 0.785124134
20	 4581	 3204	 20451	 3	 6	 1	 2	 0.468958125	 0.026739436	 0.019755275	 0.016793412	 0.018020171	 0.009528415	 0.033362951	 0.801470934
21	 6108	 3204	 26559	 4	 8	 1	 2	 0.469277278	 0.021310277	 0.011332434	 0.008527215	 0.018047267	 0.009530496	 0.028524474	 0.747087458
22	 7504	 3922	 34063	 4	 8	 1	 2	 0.469407247	 0.019872763	 0.011368426	 0.008552253	 0.016299865	 0.008608948	 0.026299155	 0.755642653
23	 9008	 4684	 43071	 4	 8	 1	 2	 0.469514294	 0.018366771	 0.011388954	 0.008569102	 0.014409372	 0.007504613	 0.024313306	 0.755420571
24	 10736	 5569	 53807	 4	 8	 1	 2	 0.469595586	 0.017217546	 0.011401566	 0.008578336	 0.012901480	 0.006679565	 0.022689101	 0.758846563
25	 13044	 6759	 66851	 4	 8	 1	 2	 0.469657915	 0.016268752	 0.011412783	 0.008586352	 0.011593993	 0.006071456	 0.021360074	 0.761643052
26	 16620	 8577	 83471	 4	 8	 1	 2	 0.469707544	 0.015544846	 0.011425789	 0.008595954	 0.010540095	 0.005525755	 0.020239388	 0.768049243
27	 20775	 8577	 104246	 5	 13	 1	 3	 0.469786252	 0.013955572	 0.009121122	 0.005846577	 0.010562345	 0.005543375	 0.018321754	 0.761694106
28	 27010	 11093	 131256	 5	 13	 1	 3	 0.469829849	 0.013245574	 0.009136617	 0.005855562	 0.009589966	 0.005069847	 0.017167481	 0.771550193
29	 34120	 13972	 165376	 5	 13	 1	 3	 0.469867944	 0.012585485	 0.009148602	 0.005862761	 0.008642772	 0.004556611	 0.016091138	 0.782137615
30	 40944	 13972	 206320	 6	 15	 2	 3	 0.469906728	 0.011316407	 0.007293757	 0.005758324	 0.008652293	 0.004561577	 0.014915636	 0.758694212
31	 49788	 16954	 256108	 6	 15	 2	 3	 0.469937275	 0.010614670	 0.007297911	 0.005761509	 0.007707899	 0.004048261	 0.013920024	 0.762546782
32	 59394	 20183	 315502	 6	 15	 2	 3	 0.469961039	 0.010013696	 0.007300012	 0.005762877	 0.006854483	 0.003557751	 0.013093172	 0.764802938
33	 79192	 20183	 394694	 8	 19	 1	 3	 0.469999103	 0.008418204	 0.004885557	 0.003686990	 0.006855472	 0.003558515	 0.011647013	 0.722777940
34	 95376	 24285	 490070	 8	 19	 1	 3	 0.470017452	 0.007866205	 0.004887130	 0.003688139	 0.006163858	 0.003195390	 0.010881355	 0.722906728
35	 117424	 29865	 607494	 8	 19	 1	 3	 0.470031620	 0.007408417	 0.004888300	 0.003688868	 0.005566791	 0.002915370	 0.010251122	 0.722693272
36	 151352	 38410	 758846	 8	 19	 1	 3	 0.470043137	 0.007036849	 0.004889827	 0.003689736	 0.005060320	 0.002666312	 0.009708714	 0.724797214
37	 195768	 49566	 954614	 8	 19	 1	 3	 0.470053770	 0.006696154	 0.004891887	 0.003690659	 0.004572518	 0.002408590	 0.009179481	 0.729469768
38	 220239	 49566	 1174853	 9	 28	 1	 4	 0.470068260	 0.006501327	 0.004620398	 0.003061680	 0.004573749	 0.002409582	 0.008404771	 0.773528180
39	 244710	 49566	 1419563	 10	 38	 2	 5	 0.470078232	 0.006194840	 0.004176704	 0.002977905	 0.004575062	 0.002410849	 0.007827222	 0.791448151
40	 303090	 61314	 1722653	 10	 38	 2	 5	 0.470086958	 0.005846082	 0.004178210	 0.002979069	 0.004088915	 0.002154151	 0.007284323	 0.802556626
41	 363708	 61314	 2086361	 12	 54	 1	 6	 0.470096694	 0.005289970	 0.003354659	 0.001559679	 0.004090238	 0.002155046	 0.006626303	 0.798328986
42	 437136	 73597	 2523497	 12	 54	 1	 6	 0.470103500	 0.004949428	 0.003355195	 0.001559840	 0.003638612	 0.001903439	 0.006124405	 0.808148356


==> data/lshaped/criterionC/varth1_thX0.5_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.055231565	 0.170954604	 0.703550320
1	 37	 104	 70	 1	 1	 1	 0	 0.441914579	 0.114122440	 0.060152526	 0.060152526	 0.096982499	 0.054846576	 0.160456581	 0.711235648
2	 45	 120	 115	 1	 1	 1	 0	 0.446384354	 0.108348721	 0.063638207	 0.063638207	 0.087690501	 0.044545644	 0.147566318	 0.734237478
3	 52	 134	 167	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.044936014	 0.139927543	 0.735001853
4	 70	 172	 237	 1	 1	 1	 0	 0.451534756	 0.098683381	 0.066395571	 0.066395571	 0.073007107	 0.040166676	 0.130962490	 0.753524008
5	 94	 220	 331	 1	 1	 1	 0	 0.454022708	 0.094908854	 0.069446651	 0.069446651	 0.064690442	 0.035134619	 0.122058141	 0.777570867
6	 188	 220	 519	 2	 3	 1	 1	 0.459557460	 0.071587418	 0.022823389	 0.017760040	 0.067851686	 0.036023682	 0.099205596	 0.721606648
7	 232	 266	 751	 2	 3	 2	 1	 0.461668105	 0.064637549	 0.024037469	 0.023854487	 0.060001774	 0.030864161	 0.088867149	 0.727350319
8	 270	 310	 1021	 2	 3	 2	 1	 0.462923617	 0.059443837	 0.024302727	 0.024115423	 0.054248938	 0.027817719	 0.082076394	 0.724250108
9	 312	 356	 1333	 2	 3	 2	 1	 0.464032376	 0.054866350	 0.024458229	 0.024271668	 0.049113251	 0.025944350	 0.075556360	 0.726164552
10	 394	 446	 1727	 2	 3	 2	 1	 0.464918935	 0.051024867	 0.024635697	 0.024444823	 0.044683548	 0.023466607	 0.069894156	 0.730030512
11	 506	 566	 2233	 2	 3	 2	 1	 0.465653514	 0.047903997	 0.024772395	 0.024575954	 0.041001480	 0.022351030	 0.064819861	 0.739032707
12	 684	 754	 2917	 2	 3	 2	 1	 0.466322049	 0.044990247	 0.025070201	 0.024868415	 0.037357828	 0.020101678	 0.059821033	 0.752080744
13	 848	 926	 3765	 2	 3	 2	 1	 0.466919089	 0.042060590	 0.025386083	 0.025178946	 0.033535653	 0.017661829	 0.054967021	 0.765196831
14	 1018	 1101	 4783	 2	 3	 2	 1	 0.467363411	 0.039529864	 0.025517668	 0.025307641	 0.030190376	 0.015821219	 0.051051464	 0.774314019
15	 1210	 1302	 5993	 2	 3	 2	 1	 0.467743583	 0.036966592	 0.025578893	 0.025367314	 0.026687997	 0.013745869	 0.047442067	 0.779194390
16	 1462	 1565	 7455	 2	 3	 2	 1	 0.468011464	 0.035109463	 0.025622396	 0.025409038	 0.024003484	 0.012379742	 0.044722248	 0.785055876
17	 2924	 1565	 10379	 4	 8	 1	 2	 0.468721113	 0.026591876	 0.011150458	 0.008388584	 0.024141151	 0.012482842	 0.036542136	 0.727704485
18	 3632	 1937	 14011	 4	 8	 1	 2	 0.468930441	 0.024606471	 0.011187894	 0.008417583	 0.021915963	 0.011428004	 0.033749833	 0.729084234
19	 4680	 2476	 18691	 4	 8	 1	 2	 0.469108331	 0.022903831	 0.011248644	 0.008461300	 0.019951278	 0.010622339	 0.031179855	 0.734571455
20	 6100	 3200	 24791	 4	 8	 1	 2	 0.469276552	 0.021312129	 0.011332419	 0.008526977	 0.018049463	 0.009534426	 0.028536428	 0.746839422
21	 7500	 3920	 32291	 4	 8	 1	 2	 0.469407319	 0.019868423	 0.011368408	 0.008552221	 0.016294587	 0.008608832	 0.026297873	 0.755514462
22	 9004	 4682	 41295	 4	 8	 1	 2	 0.469514718	 0.018358364	 0.011388789	 0.008568982	 0.014398785	 0.007502869	 0.024305120	 0.755329069
23	 10744	 5573	 52039	 4	 8	 1	 2	 0.469596080	 0.017207684	 0.011401537	 0.008578348	 0.012888341	 0.006671995	 0.022678876	 0.758753834
24	 13056	 6766	 65095	 4	 8	 1	 2	 0.469658085	 0.016266026	 0.011412853	 0.008586417	 0.011590098	 0.006064743	 0.021356328	 0.761648990
25	 16620	 8577	 81715	 4	 8	 1	 2	 0.469707508	 0.015542405	 0.011425655	 0.008595902	 0.010536639	 0.005522640	 0.020240224	 0.767896898
26	 20775	 8577	 102490	 5	 13	 1	 3	 0.469786215	 0.013952900	 0.009120982	 0.005846472	 0.010558935	 0.005543289	 0.018322702	 0.761508850
27	 27010	 11093	 129500	 5	 13	 1	 3	 0.469829928	 0.013240628	 0.009136443	 0.005855513	 0.009583299	 0.005066557	 0.017165311	 0.771359600
28	 34125	 13975	 163625	 5	 13	 1	 3	 0.469867875	 0.012586009	 0.009148620	 0.005862782	 0.008643516	 0.004557564	 0.016093143	 0.782072795
29	 40950	 13975	 204575	 6	 15	 3	 3	 0.469906660	 0.011316993	 0.007293762	 0.006835432	 0.008653055	 0.004562915	 0.014917790	 0.758623965
30	 49782	 16952	 254357	 6	 15	 3	 3	 0.469937187	 0.010618705	 0.007297928	 0.006839065	 0.007713439	 0.004049421	 0.013923009	 0.762673105
31	 59352	 20169	 313709	 6	 15	 3	 3	 0.469960940	 0.010017360	 0.007300011	 0.006840783	 0.006859835	 0.003560452	 0.013096725	 0.764875171
32	 89028	 20169	 402737	 9	 28	 1	 4	 0.470013467	 0.008269526	 0.004613714	 0.003058263	 0.006862849	 0.003562430	 0.011052166	 0.748226696
33	 107217	 24266	 509954	 9	 28	 1	 4	 0.470031885	 0.007704428	 0.004615321	 0.003059318	 0.006169038	 0.003198338	 0.010238959	 0.752462052
34	 131967	 29833	 641921	 9	 28	 1	 4	 0.470046031	 0.007235074	 0.004616597	 0.003060068	 0.005570756	 0.002915511	 0.009567562	 0.756208732
35	 170010	 38353	 811931	 9	 28	 1	 4	 0.470057570	 0.006853211	 0.004618126	 0.003060746	 0.005063537	 0.002669358	 0.008982799	 0.762926000
36	 220176	 49552	 1032107	 9	 28	 1	 4	 0.470068241	 0.006502731	 0.004620408	 0.003061680	 0.004575733	 0.002410313	 0.008405828	 0.773597878
37	 244640	 49552	 1276747	 10	 38	 2	 5	 0.470078213	 0.006196317	 0.004176718	 0.002977915	 0.004577047	 0.002411287	 0.007828357	 0.791522005
38	 303090	 61314	 1579837	 10	 38	 2	 5	 0.470086948	 0.005847065	 0.004178215	 0.002979074	 0.004090316	 0.002154879	 0.007284971	 0.802620185
39	 363708	 61314	 1943545	 12	 54	 2	 6	 0.470096684	 0.005291054	 0.003354662	 0.002061746	 0.004091637	 0.002155516	 0.006627014	 0.798407012
40	 437016	 73577	 2380561	 12	 54	 2	 6	 0.470103486	 0.004950123	 0.003355196	 0.002061987	 0.003639556	 0.001904953	 0.006125510	 0.808115957


==> data/lshaped/criterionC/varth1_thX0.5_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.055231565	 0.170954604	 0.703550320
1	 37	 104	 70	 1	 1	 1	 0	 0.441914579	 0.114122440	 0.060152526	 0.060152526	 0.096982499	 0.054846576	 0.160456581	 0.711235648
2	 45	 120	 115	 1	 1	 1	 0	 0.446384354	 0.108348721	 0.063638207	 0.063638207	 0.087690501	 0.044545644	 0.147566318	 0.734237478
3	 52	 134	 167	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.044936014	 0.139927543	 0.735001853
4	 70	 172	 237	 1	 1	 1	 0	 0.451534756	 0.098683381	 0.066395571	 0.066395571	 0.073007107	 0.040166676	 0.130962490	 0.753524008
5	 94	 220	 331	 1	 1	 1	 0	 0.454022708	 0.094908854	 0.069446651	 0.069446651	 0.064690442	 0.035134619	 0.122058141	 0.777570867
6	 188	 220	 519	 2	 3	 2	 1	 0.459557460	 0.071587418	 0.022823389	 0.022657907	 0.067851686	 0.036023682	 0.099205596	 0.721606648
7	 232	 266	 751	 2	 3	 2	 1	 0.461668105	 0.064637549	 0.024037469	 0.023854487	 0.060001774	 0.030864161	 0.088867149	 0.727350319
8	 270	 310	 1021	 2	 3	 2	 1	 0.462923617	 0.059443837	 0.024302727	 0.024115423	 0.054248938	 0.027817719	 0.082076394	 0.724250108
9	 312	 356	 1333	 2	 3	 2	 1	 0.464032376	 0.054866350	 0.024458229	 0.024271668	 0.049113251	 0.025944350	 0.075556360	 0.726164552
10	 394	 446	 1727	 2	 3	 2	 1	 0.464918935	 0.051024867	 0.024635697	 0.024444823	 0.044683548	 0.023466607	 0.069894156	 0.730030512
11	 506	 566	 2233	 2	 3	 2	 1	 0.465653514	 0.047903997	 0.024772395	 0.024575954	 0.041001480	 0.022351030	 0.064819861	 0.739032707
12	 684	 754	 2917	 2	 3	 2	 1	 0.466322049	 0.044990247	 0.025070201	 0.024868415	 0.037357828	 0.020101678	 0.059821033	 0.752080744
13	 848	 926	 3765	 2	 3	 2	 1	 0.466919089	 0.042060590	 0.025386083	 0.025178946	 0.033535653	 0.017661829	 0.054967021	 0.765196831
14	 1018	 1101	 4783	 2	 3	 2	 1	 0.467363411	 0.039529864	 0.025517668	 0.025307641	 0.030190376	 0.015821219	 0.051051464	 0.774314019
15	 1210	 1302	 5993	 2	 3	 2	 1	 0.467743583	 0.036966592	 0.025578893	 0.025367314	 0.026687997	 0.013745869	 0.047442067	 0.779194390
16	 1462	 1565	 7455	 2	 3	 2	 1	 0.468011464	 0.035109463	 0.025622396	 0.025409038	 0.024003484	 0.012379742	 0.044722248	 0.785055876
17	 2924	 1565	 10379	 4	 8	 1	 2	 0.468721113	 0.026591876	 0.011150458	 0.008388584	 0.024141151	 0.012482842	 0.036542136	 0.727704485
18	 3632	 1937	 14011	 4	 8	 1	 2	 0.468930441	 0.024606471	 0.011187894	 0.008417583	 0.021915963	 0.011428004	 0.033749833	 0.729084234
19	 4680	 2476	 18691	 4	 8	 1	 2	 0.469108331	 0.022903831	 0.011248644	 0.008461300	 0.019951278	 0.010622339	 0.031179855	 0.734571455
20	 6100	 3200	 24791	 4	 8	 1	 2	 0.469276552	 0.021312129	 0.011332419	 0.008526977	 0.018049463	 0.009534426	 0.028536428	 0.746839422
21	 7500	 3920	 32291	 4	 8	 1	 2	 0.469407319	 0.019868423	 0.011368408	 0.008552221	 0.016294587	 0.008608832	 0.026297873	 0.755514462
22	 9004	 4682	 41295	 4	 8	 1	 2	 0.469514718	 0.018358364	 0.011388789	 0.008568982	 0.014398785	 0.007502869	 0.024305120	 0.755329069
23	 10744	 5573	 52039	 4	 8	 1	 2	 0.469596080	 0.017207684	 0.011401537	 0.008578348	 0.012888341	 0.006671995	 0.022678876	 0.758753834
24	 13056	 6766	 65095	 4	 8	 1	 2	 0.469658085	 0.016266026	 0.011412853	 0.008586417	 0.011590098	 0.006064743	 0.021356328	 0.761648990
25	 16620	 8577	 81715	 4	 8	 1	 2	 0.469707508	 0.015542405	 0.011425655	 0.008595902	 0.010536639	 0.005522640	 0.020240224	 0.767896898
26	 20775	 8577	 102490	 5	 13	 2	 3	 0.469786215	 0.013952900	 0.009120982	 0.007143052	 0.010558935	 0.005543289	 0.018322702	 0.761508850
27	 27010	 11093	 129500	 5	 13	 2	 3	 0.469829928	 0.013240628	 0.009136443	 0.007154873	 0.009583299	 0.005066557	 0.017165311	 0.771359600
28	 34125	 13975	 163625	 5	 13	 2	 3	 0.469867875	 0.012586009	 0.009148620	 0.007164123	 0.008643516	 0.004557564	 0.016093143	 0.782072795
29	 47775	 13975	 211400	 7	 18	 2	 3	 0.469926034	 0.010606502	 0.006132754	 0.005451548	 0.008653740	 0.004562744	 0.014294466	 0.742000566
30	 58072	 16950	 269472	 7	 18	 2	 3	 0.469956579	 0.009856391	 0.006136627	 0.005454724	 0.007712992	 0.004048530	 0.013252303	 0.743749278
31	 69244	 20169	 338716	 7	 18	 2	 3	 0.469980327	 0.009206442	 0.006138693	 0.005456347	 0.006861124	 0.003561127	 0.012381520	 0.743563167
32	 83384	 24264	 422100	 7	 18	 2	 3	 0.469998700	 0.008703071	 0.006140256	 0.005457562	 0.006167715	 0.003196139	 0.011663271	 0.746194731
33	 102599	 29821	 524699	 7	 18	 2	 3	 0.470012833	 0.008291634	 0.006141749	 0.005458807	 0.005570469	 0.002914349	 0.011079104	 0.748402987
34	 131913	 29821	 656612	 9	 28	 1	 4	 0.470045991	 0.007236586	 0.004616595	 0.003060070	 0.005572722	 0.002916068	 0.009569537	 0.756210735
35	 169794	 38305	 826406	 9	 28	 1	 4	 0.470057524	 0.006854668	 0.004618119	 0.003060745	 0.005065516	 0.002670310	 0.008985193	 0.762884903
36	 219906	 49492	 1046312	 9	 28	 1	 4	 0.470068198	 0.006504390	 0.004620399	 0.003061671	 0.004578100	 0.002411207	 0.008408263	 0.773571149
37	 244340	 49492	 1290652	 10	 38	 3	 5	 0.470078169	 0.006198063	 0.004176713	 0.003359743	 0.004579416	 0.002412147	 0.007830975	 0.791480368
38	 302720	 61240	 1593372	 10	 38	 3	 5	 0.470086909	 0.005848302	 0.004178215	 0.003361028	 0.004092084	 0.002156060	 0.007287514	 0.802509872
39	 393536	 61240	 1986908	 13	 58	 5	 6	 0.470099437	 0.005090346	 0.003025804	 0.002538406	 0.004093426	 0.002156779	 0.006428785	 0.791805357
40	 472992	 73509	 2459900	 13	 58	 5	 6	 0.470106255	 0.004734534	 0.003026324	 0.002538780	 0.003641041	 0.001905747	 0.005909189	 0.801215629


==> data/lshaped/criterionC/varth1_thX0.5_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.055231565	 0.170954604	 0.703550320
1	 37	 104	 70	 1	 1	 1	 0	 0.441914579	 0.114122440	 0.060152526	 0.060152526	 0.096982499	 0.054846576	 0.160456581	 0.711235648
2	 45	 120	 115	 1	 1	 1	 0	 0.446384354	 0.108348721	 0.063638207	 0.063638207	 0.087690501	 0.044545644	 0.147566318	 0.734237478
3	 52	 134	 167	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.044936014	 0.139927543	 0.735001853
4	 70	 172	 237	 1	 1	 1	 0	 0.451534756	 0.098683381	 0.066395571	 0.066395571	 0.073007107	 0.040166676	 0.130962490	 0.753524008
5	 94	 220	 331	 1	 1	 1	 0	 0.454022708	 0.094908854	 0.069446651	 0.069446651	 0.064690442	 0.035134619	 0.122058141	 0.777570867
6	 188	 220	 519	 2	 3	 2	 1	 0.459557460	 0.071587418	 0.022823389	 0.022657907	 0.067851686	 0.036023682	 0.099205596	 0.721606648
7	 232	 266	 751	 2	 3	 2	 1	 0.461668105	 0.064637549	 0.024037469	 0.023854487	 0.060001774	 0.030864161	 0.088867149	 0.727350319
8	 270	 310	 1021	 2	 3	 2	 1	 0.462923617	 0.059443837	 0.024302727	 0.024115423	 0.054248938	 0.027817719	 0.082076394	 0.724250108
9	 312	 356	 1333	 2	 3	 2	 1	 0.464032376	 0.054866350	 0.024458229	 0.024271668	 0.049113251	 0.025944350	 0.075556360	 0.726164552
10	 394	 446	 1727	 2	 3	 2	 1	 0.464918935	 0.051024867	 0.024635697	 0.024444823	 0.044683548	 0.023466607	 0.069894156	 0.730030512
11	 506	 566	 2233	 2	 3	 2	 1	 0.465653514	 0.047903997	 0.024772395	 0.024575954	 0.041001480	 0.022351030	 0.064819861	 0.739032707
12	 684	 754	 2917	 2	 3	 2	 1	 0.466322049	 0.044990247	 0.025070201	 0.024868415	 0.037357828	 0.020101678	 0.059821033	 0.752080744
13	 848	 926	 3765	 2	 3	 2	 1	 0.466919089	 0.042060590	 0.025386083	 0.025178946	 0.033535653	 0.017661829	 0.054967021	 0.765196831
14	 1018	 1101	 4783	 2	 3	 2	 1	 0.467363411	 0.039529864	 0.025517668	 0.025307641	 0.030190376	 0.015821219	 0.051051464	 0.774314019
15	 1210	 1302	 5993	 2	 3	 2	 1	 0.467743583	 0.036966592	 0.025578893	 0.025367314	 0.026687997	 0.013745869	 0.047442067	 0.779194390
16	 1462	 1565	 7455	 2	 3	 2	 1	 0.468011464	 0.035109463	 0.025622396	 0.025409038	 0.024003484	 0.012379742	 0.044722248	 0.785055876
17	 2924	 1565	 10379	 4	 8	 2	 2	 0.468721113	 0.026591876	 0.011150458	 0.010139797	 0.024141151	 0.012482842	 0.036542136	 0.727704485
18	 3632	 1937	 14011	 4	 8	 2	 2	 0.468930441	 0.024606471	 0.011187894	 0.010176145	 0.021915963	 0.011428004	 0.033749833	 0.729084234
19	 4680	 2476	 18691	 4	 8	 2	 2	 0.469108331	 0.022903831	 0.011248644	 0.010231917	 0.019951278	 0.010622339	 0.031179855	 0.734571455
20	 6100	 3200	 24791	 4	 8	 2	 2	 0.469276552	 0.021312129	 0.011332419	 0.010305525	 0.018049463	 0.009534426	 0.028536428	 0.746839422
21	 7500	 3920	 32291	 4	 8	 2	 2	 0.469407319	 0.019868423	 0.011368408	 0.010338783	 0.016294587	 0.008608832	 0.026297873	 0.755514462
22	 9004	 4682	 41295	 4	 8	 2	 2	 0.469514718	 0.018358364	 0.011388789	 0.010358360	 0.014398785	 0.007502869	 0.024305120	 0.755329069
23	 10744	 5573	 52039	 4	 8	 2	 2	 0.469596080	 0.017207684	 0.011401537	 0.010371161	 0.012888341	 0.006671995	 0.022678876	 0.758753834
24	 13056	 6766	 65095	 4	 8	 2	 2	 0.469658085	 0.016266026	 0.011412853	 0.010382073	 0.011590098	 0.006064743	 0.021356328	 0.761648990
25	 16620	 8577	 81715	 4	 8	 2	 2	 0.469707508	 0.015542405	 0.011425655	 0.010393937	 0.010536639	 0.005522640	 0.020240224	 0.767896898
26	 24930	 8577	 106645	 6	 15	 3	 3	 0.469824786	 0.012829898	 0.007269982	 0.006813610	 0.010571360	 0.005551254	 0.017305502	 0.741376838
27	 32424	 11097	 139069	 6	 15	 3	 3	 0.469868652	 0.012045191	 0.007283420	 0.006825942	 0.009593666	 0.005072038	 0.016070450	 0.749524160
28	 40962	 13979	 180031	 6	 15	 3	 3	 0.469906689	 0.011319043	 0.007293783	 0.006835442	 0.008655718	 0.004564165	 0.014916865	 0.758808392
29	 49782	 16952	 229813	 6	 15	 3	 3	 0.469937199	 0.010618102	 0.007297930	 0.006839066	 0.007712607	 0.004051712	 0.013922578	 0.762653451
30	 59388	 20181	 289201	 6	 15	 3	 3	 0.469960992	 0.010017078	 0.007300014	 0.006840786	 0.006859420	 0.003560195	 0.013094870	 0.764962018
31	 89082	 20181	 378283	 9	 28	 2	 4	 0.470013519	 0.008269185	 0.004613721	 0.003694510	 0.006862434	 0.003562177	 0.011049965	 0.748344918
32	 107280	 24281	 485563	 9	 28	 2	 4	 0.470031906	 0.007703769	 0.004615330	 0.003695951	 0.006168208	 0.003197440	 0.010238008	 0.752467589
33	 132030	 29848	 617593	 9	 28	 2	 4	 0.470046059	 0.007234599	 0.004616604	 0.003696970	 0.005570134	 0.002915240	 0.009566206	 0.756266264
34	 170073	 38367	 787666	 9	 28	 2	 4	 0.470057583	 0.006853121	 0.004618136	 0.003698090	 0.005063406	 0.002669730	 0.008982124	 0.762973266
35	 220257	 49570	 1007923	 9	 28	 2	 4	 0.470068259	 0.006502486	 0.004620415	 0.003699555	 0.004575379	 0.002409184	 0.008404835	 0.773660199
36	 269203	 49570	 1277126	 11	 42	 3	 5	 0.470083114	 0.005881196	 0.003692957	 0.002966944	 0.004577176	 0.002410340	 0.007528300	 0.781211779
37	 333476	 61328	 1610602	 11	 42	 3	 5	 0.470091847	 0.005511419	 0.003694343	 0.002968104	 0.004089934	 0.002154493	 0.006961703	 0.791676725
38	 400708	 73597	 2011310	 11	 42	 3	 5	 0.470098641	 0.005185599	 0.003695045	 0.002968685	 0.003638280	 0.001904203	 0.006486720	 0.799417694
39	 509992	 73597	 2521302	 14	 61	 5	 6	 0.470108347	 0.004565147	 0.002756154	 0.002318408	 0.003639256	 0.001904564	 0.005740330	 0.795276051


==> data/lshaped/criterionC/varth1_thX0.5_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.055231565	 0.170954604	 0.703550320
1	 37	 104	 70	 1	 1	 1	 0	 0.441914579	 0.114122440	 0.060152526	 0.060152526	 0.096982499	 0.054846576	 0.160456581	 0.711235648
2	 45	 120	 115	 1	 1	 1	 0	 0.446384354	 0.108348721	 0.063638207	 0.063638207	 0.087690501	 0.044545644	 0.147566318	 0.734237478
3	 52	 134	 167	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.044936014	 0.139927543	 0.735001853
4	 70	 172	 237	 1	 1	 1	 0	 0.451534756	 0.098683381	 0.066395571	 0.066395571	 0.073007107	 0.040166676	 0.130962490	 0.753524008
5	 94	 220	 331	 1	 1	 1	 0	 0.454022708	 0.094908854	 0.069446651	 0.069446651	 0.064690442	 0.035134619	 0.122058141	 0.777570867
6	 188	 220	 519	 2	 3	 2	 1	 0.459557460	 0.071587418	 0.022823389	 0.022657907	 0.067851686	 0.036023682	 0.099205596	 0.721606648
7	 232	 266	 751	 2	 3	 2	 1	 0.461668105	 0.064637549	 0.024037469	 0.023854487	 0.060001774	 0.030864161	 0.088867149	 0.727350319
8	 270	 310	 1021	 2	 3	 2	 1	 0.462923617	 0.059443837	 0.024302727	 0.024115423	 0.054248938	 0.027817719	 0.082076394	 0.724250108
9	 312	 356	 1333	 2	 3	 2	 1	 0.464032376	 0.054866350	 0.024458229	 0.024271668	 0.049113251	 0.025944350	 0.075556360	 0.726164552
10	 394	 446	 1727	 2	 3	 2	 1	 0.464918935	 0.051024867	 0.024635697	 0.024444823	 0.044683548	 0.023466607	 0.069894156	 0.730030512
11	 506	 566	 2233	 2	 3	 2	 1	 0.465653514	 0.047903997	 0.024772395	 0.024575954	 0.041001480	 0.022351030	 0.064819861	 0.739032707
12	 684	 754	 2917	 2	 3	 2	 1	 0.466322049	 0.044990247	 0.025070201	 0.024868415	 0.037357828	 0.020101678	 0.059821033	 0.752080744
13	 848	 926	 3765	 2	 3	 2	 1	 0.466919089	 0.042060590	 0.025386083	 0.025178946	 0.033535653	 0.017661829	 0.054967021	 0.765196831
14	 1018	 1101	 4783	 2	 3	 2	 1	 0.467363411	 0.039529864	 0.025517668	 0.025307641	 0.030190376	 0.015821219	 0.051051464	 0.774314019
15	 1210	 1302	 5993	 2	 3	 2	 1	 0.467743583	 0.036966592	 0.025578893	 0.025367314	 0.026687997	 0.013745869	 0.047442067	 0.779194390
16	 1462	 1565	 7455	 2	 3	 2	 1	 0.468011464	 0.035109463	 0.025622396	 0.025409038	 0.024003484	 0.012379742	 0.044722248	 0.785055876
17	 2924	 1565	 10379	 4	 8	 2	 2	 0.468721113	 0.026591876	 0.011150458	 0.010139797	 0.024141151	 0.012482842	 0.036542136	 0.727704485
18	 3632	 1937	 14011	 4	 8	 2	 2	 0.468930441	 0.024606471	 0.011187894	 0.010176145	 0.021915963	 0.011428004	 0.033749833	 0.729084234
19	 4680	 2476	 18691	 4	 8	 2	 2	 0.469108331	 0.022903831	 0.011248644	 0.010231917	 0.019951278	 0.010622339	 0.031179855	 0.734571455
20	 6100	 3200	 24791	 4	 8	 2	 2	 0.469276552	 0.021312129	 0.011332419	 0.010305525	 0.018049463	 0.009534426	 0.028536428	 0.746839422
21	 7500	 3920	 32291	 4	 8	 2	 2	 0.469407319	 0.019868423	 0.011368408	 0.010338783	 0.016294587	 0.008608832	 0.026297873	 0.755514462
22	 9004	 4682	 41295	 4	 8	 2	 2	 0.469514718	 0.018358364	 0.011388789	 0.010358360	 0.014398785	 0.007502869	 0.024305120	 0.755329069
23	 10744	 5573	 52039	 4	 8	 2	 2	 0.469596080	 0.017207684	 0.011401537	 0.010371161	 0.012888341	 0.006671995	 0.022678876	 0.758753834
24	 13056	 6766	 65095	 4	 8	 2	 2	 0.469658085	 0.016266026	 0.011412853	 0.010382073	 0.011590098	 0.006064743	 0.021356328	 0.761648990
25	 16620	 8577	 81715	 4	 8	 2	 2	 0.469707508	 0.015542405	 0.011425655	 0.010393937	 0.010536639	 0.005522640	 0.020240224	 0.767896898
26	 24930	 8577	 106645	 6	 15	 3	 3	 0.469824786	 0.012829898	 0.007269982	 0.006813610	 0.010571360	 0.005551254	 0.017305502	 0.741376838
27	 32424	 11097	 139069	 6	 15	 3	 3	 0.469868652	 0.012045191	 0.007283420	 0.006825942	 0.009593666	 0.005072038	 0.016070450	 0.749524160
28	 40962	 13979	 180031	 6	 15	 3	 3	 0.469906689	 0.011319043	 0.007293783	 0.006835442	 0.008655718	 0.004564165	 0.014916865	 0.758808392
29	 49782	 16952	 229813	 6	 15	 3	 3	 0.469937199	 0.010618102	 0.007297930	 0.006839066	 0.007712607	 0.004051712	 0.013922578	 0.762653451
30	 59388	 20181	 289201	 6	 15	 3	 3	 0.469960992	 0.010017078	 0.007300014	 0.006840786	 0.006859420	 0.003560195	 0.013094870	 0.764962018
31	 89082	 20181	 378283	 9	 28	 3	 4	 0.470013519	 0.008269185	 0.004613721	 0.004007583	 0.006862434	 0.003562177	 0.011049965	 0.748344918
32	 107280	 24281	 485563	 9	 28	 3	 4	 0.470031906	 0.007703769	 0.004615330	 0.004009011	 0.006168208	 0.003197440	 0.010238008	 0.752467589
33	 132030	 29848	 617593	 9	 28	 3	 4	 0.470046059	 0.007234599	 0.004616604	 0.004010118	 0.005570134	 0.002915240	 0.009566206	 0.756266264
34	 170073	 38367	 787666	 9	 28	 3	 4	 0.470057583	 0.006853121	 0.004618136	 0.004011390	 0.005063406	 0.002669730	 0.008982124	 0.762973266
35	 220257	 49570	 1007923	 9	 28	 3	 4	 0.470068259	 0.006502486	 0.004620415	 0.004013286	 0.004575379	 0.002409184	 0.008404835	 0.773660199
36	 293676	 49570	 1301599	 12	 45	 4	 5	 0.470085904	 0.005700151	 0.003397196	 0.002945114	 0.004577202	 0.002410355	 0.007352031	 0.775316447
37	 363792	 61328	 1665391	 12	 45	 4	 5	 0.470094638	 0.005317659	 0.003398495	 0.002946185	 0.004089955	 0.002154666	 0.006770561	 0.785408939
38	 437148	 73599	 2102539	 12	 45	 4	 5	 0.470101435	 0.004979031	 0.003399198	 0.002946772	 0.003638159	 0.001904126	 0.006280963	 0.792717770


==> data/lshaped/criterionC/varth1_thX0.5_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.055231565	 0.170954604	 0.703550320
1	 37	 104	 70	 1	 1	 1	 0	 0.441914579	 0.114122440	 0.060152526	 0.060152526	 0.096982499	 0.054846576	 0.160456581	 0.711235648
2	 45	 120	 115	 1	 1	 1	 0	 0.446384354	 0.108348721	 0.063638207	 0.063638207	 0.087690501	 0.044545644	 0.147566318	 0.734237478
3	 52	 134	 167	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.044936014	 0.139927543	 0.735001853
4	 70	 172	 237	 1	 1	 1	 0	 0.451534756	 0.098683381	 0.066395571	 0.066395571	 0.073007107	 0.040166676	 0.130962490	 0.753524008
5	 94	 220	 331	 1	 1	 1	 0	 0.454022708	 0.094908854	 0.069446651	 0.069446651	 0.064690442	 0.035134619	 0.122058141	 0.777570867
6	 188	 220	 519	 2	 3	 2	 1	 0.459557460	 0.071587418	 0.022823389	 0.022657907	 0.067851686	 0.036023682	 0.099205596	 0.721606648
7	 232	 266	 751	 2	 3	 2	 1	 0.461668105	 0.064637549	 0.024037469	 0.023854487	 0.060001774	 0.030864161	 0.088867149	 0.727350319
8	 270	 310	 1021	 2	 3	 2	 1	 0.462923617	 0.059443837	 0.024302727	 0.024115423	 0.054248938	 0.027817719	 0.082076394	 0.724250108
9	 312	 356	 1333	 2	 3	 2	 1	 0.464032376	 0.054866350	 0.024458229	 0.024271668	 0.049113251	 0.025944350	 0.075556360	 0.726164552
10	 394	 446	 1727	 2	 3	 2	 1	 0.464918935	 0.051024867	 0.024635697	 0.024444823	 0.044683548	 0.023466607	 0.069894156	 0.730030512
11	 506	 566	 2233	 2	 3	 2	 1	 0.465653514	 0.047903997	 0.024772395	 0.024575954	 0.041001480	 0.022351030	 0.064819861	 0.739032707
12	 684	 754	 2917	 2	 3	 2	 1	 0.466322049	 0.044990247	 0.025070201	 0.024868415	 0.037357828	 0.020101678	 0.059821033	 0.752080744
13	 848	 926	 3765	 2	 3	 2	 1	 0.466919089	 0.042060590	 0.025386083	 0.025178946	 0.033535653	 0.017661829	 0.054967021	 0.765196831
14	 1018	 1101	 4783	 2	 3	 2	 1	 0.467363411	 0.039529864	 0.025517668	 0.025307641	 0.030190376	 0.015821219	 0.051051464	 0.774314019
15	 1210	 1302	 5993	 2	 3	 2	 1	 0.467743583	 0.036966592	 0.025578893	 0.025367314	 0.026687997	 0.013745869	 0.047442067	 0.779194390
16	 1462	 1565	 7455	 2	 3	 2	 1	 0.468011464	 0.035109463	 0.025622396	 0.025409038	 0.024003484	 0.012379742	 0.044722248	 0.785055876
17	 2924	 1565	 10379	 4	 8	 3	 2	 0.468721113	 0.026591876	 0.011150458	 0.010905540	 0.024141151	 0.012482842	 0.036542136	 0.727704485
18	 3632	 1937	 14011	 4	 8	 3	 2	 0.468930441	 0.024606471	 0.011187894	 0.010942575	 0.021915963	 0.011428004	 0.033749833	 0.729084234
19	 4680	 2476	 18691	 4	 8	 3	 2	 0.469108331	 0.022903831	 0.011248644	 0.011001809	 0.019951278	 0.010622339	 0.031179855	 0.734571455
20	 6100	 3200	 24791	 4	 8	 3	 2	 0.469276552	 0.021312129	 0.011332419	 0.011082684	 0.018049463	 0.009534426	 0.028536428	 0.746839422
21	 7500	 3920	 32291	 4	 8	 3	 2	 0.469407319	 0.019868423	 0.011368408	 0.011117473	 0.016294587	 0.008608832	 0.026297873	 0.755514462
22	 9004	 4682	 41295	 4	 8	 3	 2	 0.469514718	 0.018358364	 0.011388789	 0.011137344	 0.014398785	 0.007502869	 0.024305120	 0.755329069
23	 10744	 5573	 52039	 4	 8	 3	 2	 0.469596080	 0.017207684	 0.011401537	 0.011149899	 0.012888341	 0.006671995	 0.022678876	 0.758753834
24	 13056	 6766	 65095	 4	 8	 3	 2	 0.469658085	 0.016266026	 0.011412853	 0.011161015	 0.011590098	 0.006064743	 0.021356328	 0.761648990
25	 16620	 8577	 81715	 4	 8	 3	 2	 0.469707508	 0.015542405	 0.011425655	 0.011173469	 0.010536639	 0.005522640	 0.020240224	 0.767896898
26	 29085	 8577	 110800	 7	 18	 3	 3	 0.469844034	 0.012212365	 0.006112464	 0.005810877	 0.010572590	 0.005552067	 0.016774784	 0.728019218
27	 37828	 11097	 148628	 7	 18	 3	 3	 0.469887973	 0.011382337	 0.006123874	 0.005821593	 0.009594569	 0.005071056	 0.015495236	 0.734570059
28	 47782	 13977	 196410	 7	 18	 3	 3	 0.469926035	 0.010608667	 0.006132769	 0.005829940	 0.008656383	 0.004564333	 0.014294437	 0.742153541
29	 58079	 16952	 254489	 7	 18	 3	 3	 0.469956599	 0.009856103	 0.006136636	 0.005833562	 0.007712617	 0.004051841	 0.013251600	 0.743767005
30	 69286	 20181	 323775	 7	 18	 3	 3	 0.469980397	 0.009205140	 0.006138697	 0.005835522	 0.006859373	 0.003560836	 0.012378862	 0.743617647
31	 83440	 24281	 407215	 7	 18	 3	 3	 0.469998758	 0.008702442	 0.006140286	 0.005837039	 0.006166797	 0.003195662	 0.011660929	 0.746290652
32	 102669	 29841	 509884	 7	 18	 3	 3	 0.470012884	 0.008290545	 0.006141760	 0.005838440	 0.005568835	 0.002913776	 0.011076918	 0.748452322
33	 146670	 29841	 656554	 10	 31	 3	 4	 0.470050915	 0.006968304	 0.004184870	 0.003688118	 0.005571725	 0.002915745	 0.009324534	 0.747308526
34	 188840	 38341	 845394	 10	 31	 3	 4	 0.470062449	 0.006570193	 0.004186138	 0.003689139	 0.005063960	 0.002669611	 0.008723719	 0.753141322
35	 244560	 49536	 1089954	 10	 31	 3	 4	 0.470073122	 0.006203325	 0.004188142	 0.003690776	 0.004576102	 0.002410172	 0.008128313	 0.763175023
36	 303000	 61296	 1392954	 10	 31	 3	 4	 0.470081847	 0.005854734	 0.004189469	 0.003691943	 0.004089775	 0.002154882	 0.007607017	 0.769649187
37	 393900	 61296	 1786854	 13	 47	 4	 5	 0.470096678	 0.005169555	 0.003160347	 0.002758552	 0.004091027	 0.002155756	 0.006627417	 0.780025587
38	 473356	 73565	 2260210	 13	 47	 4	 5	 0.470103483	 0.004820079	 0.003161044	 0.002759168	 0.003638814	 0.001904307	 0.006125729	 0.786858060


==> data/lshaped/criterionC/varth1_thX0.5_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.055231565	 0.170954604	 0.703550320
1	 37	 104	 70	 1	 1	 1	 0	 0.441914579	 0.114122440	 0.060152526	 0.060152526	 0.096982499	 0.054846576	 0.160456581	 0.711235648
2	 45	 120	 115	 1	 1	 1	 0	 0.446384354	 0.108348721	 0.063638207	 0.063638207	 0.087690501	 0.044545644	 0.147566318	 0.734237478
3	 52	 134	 167	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.044936014	 0.139927543	 0.735001853
4	 70	 172	 237	 1	 1	 1	 0	 0.451534756	 0.098683381	 0.066395571	 0.066395571	 0.073007107	 0.040166676	 0.130962490	 0.753524008
5	 94	 220	 331	 1	 1	 1	 0	 0.454022708	 0.094908854	 0.069446651	 0.069446651	 0.064690442	 0.035134619	 0.122058141	 0.777570867
6	 188	 220	 519	 2	 3	 2	 1	 0.459557460	 0.071587418	 0.022823389	 0.022657907	 0.067851686	 0.036023682	 0.099205596	 0.721606648
7	 232	 266	 751	 2	 3	 2	 1	 0.461668105	 0.064637549	 0.024037469	 0.023854487	 0.060001774	 0.030864161	 0.088867149	 0.727350319
8	 270	 310	 1021	 2	 3	 2	 1	 0.462923617	 0.059443837	 0.024302727	 0.024115423	 0.054248938	 0.027817719	 0.082076394	 0.724250108
9	 312	 356	 1333	 2	 3	 2	 1	 0.464032376	 0.054866350	 0.024458229	 0.024271668	 0.049113251	 0.025944350	 0.075556360	 0.726164552
10	 394	 446	 1727	 2	 3	 2	 1	 0.464918935	 0.051024867	 0.024635697	 0.024444823	 0.044683548	 0.023466607	 0.069894156	 0.730030512
11	 506	 566	 2233	 2	 3	 2	 1	 0.465653514	 0.047903997	 0.024772395	 0.024575954	 0.041001480	 0.022351030	 0.064819861	 0.739032707
12	 684	 754	 2917	 2	 3	 2	 1	 0.466322049	 0.044990247	 0.025070201	 0.024868415	 0.037357828	 0.020101678	 0.059821033	 0.752080744
13	 848	 926	 3765	 2	 3	 2	 1	 0.466919089	 0.042060590	 0.025386083	 0.025178946	 0.033535653	 0.017661829	 0.054967021	 0.765196831
14	 1018	 1101	 4783	 2	 3	 2	 1	 0.467363411	 0.039529864	 0.025517668	 0.025307641	 0.030190376	 0.015821219	 0.051051464	 0.774314019
15	 1210	 1302	 5993	 2	 3	 2	 1	 0.467743583	 0.036966592	 0.025578893	 0.025367314	 0.026687997	 0.013745869	 0.047442067	 0.779194390
16	 1462	 1565	 7455	 2	 3	 2	 1	 0.468011464	 0.035109463	 0.025622396	 0.025409038	 0.024003484	 0.012379742	 0.044722248	 0.785055876
17	 2924	 1565	 10379	 4	 8	 3	 2	 0.468721113	 0.026591876	 0.011150458	 0.010905540	 0.024141151	 0.012482842	 0.036542136	 0.727704485
18	 3632	 1937	 14011	 4	 8	 3	 2	 0.468930441	 0.024606471	 0.011187894	 0.010942575	 0.021915963	 0.011428004	 0.033749833	 0.729084234
19	 4680	 2476	 18691	 4	 8	 3	 2	 0.469108331	 0.022903831	 0.011248644	 0.011001809	 0.019951278	 0.010622339	 0.031179855	 0.734571455
20	 6100	 3200	 24791	 4	 8	 3	 2	 0.469276552	 0.021312129	 0.011332419	 0.011082684	 0.018049463	 0.009534426	 0.028536428	 0.746839422
21	 7500	 3920	 32291	 4	 8	 3	 2	 0.469407319	 0.019868423	 0.011368408	 0.011117473	 0.016294587	 0.008608832	 0.026297873	 0.755514462
22	 9004	 4682	 41295	 4	 8	 3	 2	 0.469514718	 0.018358364	 0.011388789	 0.011137344	 0.014398785	 0.007502869	 0.024305120	 0.755329069
23	 10744	 5573	 52039	 4	 8	 3	 2	 0.469596080	 0.017207684	 0.011401537	 0.011149899	 0.012888341	 0.006671995	 0.022678876	 0.758753834
24	 13056	 6766	 65095	 4	 8	 3	 2	 0.469658085	 0.016266026	 0.011412853	 0.011161015	 0.011590098	 0.006064743	 0.021356328	 0.761648990
25	 16620	 8577	 81715	 4	 8	 3	 2	 0.469707508	 0.015542405	 0.011425655	 0.011173469	 0.010536639	 0.005522640	 0.020240224	 0.767896898
26	 29085	 8577	 110800	 7	 18	 3	 3	 0.469844034	 0.012212365	 0.006112464	 0.005810877	 0.010572590	 0.005552067	 0.016774784	 0.728019218
27	 37828	 11097	 148628	 7	 18	 3	 3	 0.469887973	 0.011382337	 0.006123874	 0.005821593	 0.009594569	 0.005071056	 0.015495236	 0.734570059
28	 47782	 13977	 196410	 7	 18	 3	 3	 0.469926035	 0.010608667	 0.006132769	 0.005829940	 0.008656383	 0.004564333	 0.014294437	 0.742153541
29	 58079	 16952	 254489	 7	 18	 3	 3	 0.469956599	 0.009856103	 0.006136636	 0.005833562	 0.007712617	 0.004051841	 0.013251600	 0.743767005
30	 69286	 20181	 323775	 7	 18	 3	 3	 0.469980397	 0.009205140	 0.006138697	 0.005835522	 0.006859373	 0.003560836	 0.012378862	 0.743617647
31	 83440	 24281	 407215	 7	 18	 3	 3	 0.469998758	 0.008702442	 0.006140286	 0.005837039	 0.006166797	 0.003195662	 0.011660929	 0.746290652
32	 102669	 29841	 509884	 7	 18	 3	 3	 0.470012884	 0.008290545	 0.006141760	 0.005838440	 0.005568835	 0.002913776	 0.011076918	 0.748452322
33	 146670	 29841	 656554	 10	 31	 5	 4	 0.470050915	 0.006968304	 0.004184870	 0.003986346	 0.005571725	 0.002915745	 0.009324534	 0.747308526
34	 188840	 38341	 845394	 10	 31	 5	 4	 0.470062449	 0.006570193	 0.004186138	 0.003987439	 0.005063960	 0.002669611	 0.008723719	 0.753141322
35	 244560	 49536	 1089954	 10	 31	 5	 4	 0.470073122	 0.006203325	 0.004188142	 0.003989234	 0.004576102	 0.002410172	 0.008128313	 0.763175023
36	 303000	 61296	 1392954	 10	 31	 5	 4	 0.470081847	 0.005854734	 0.004189469	 0.003990455	 0.004089775	 0.002154882	 0.007607017	 0.769649187
37	 454500	 61296	 1847454	 15	 56	 4	 5	 0.470099216	 0.004970675	 0.002823222	 0.002495538	 0.004091091	 0.002155780	 0.006444899	 0.771257158


==> data/lshaped/criterionC/varth1_thX0.5_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.055231565	 0.170954604	 0.703550320
1	 37	 104	 70	 1	 1	 1	 0	 0.441914579	 0.114122440	 0.060152526	 0.060152526	 0.096982499	 0.054846576	 0.160456581	 0.711235648
2	 45	 120	 115	 1	 1	 1	 0	 0.446384354	 0.108348721	 0.063638207	 0.063638207	 0.087690501	 0.044545644	 0.147566318	 0.734237478
3	 52	 134	 167	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.044936014	 0.139927543	 0.735001853
4	 70	 172	 237	 1	 1	 1	 0	 0.451534756	 0.098683381	 0.066395571	 0.066395571	 0.073007107	 0.040166676	 0.130962490	 0.753524008
5	 94	 220	 331	 1	 1	 1	 0	 0.454022708	 0.094908854	 0.069446651	 0.069446651	 0.064690442	 0.035134619	 0.122058141	 0.777570867
6	 188	 220	 519	 2	 3	 2	 1	 0.459557460	 0.071587418	 0.022823389	 0.022657907	 0.067851686	 0.036023682	 0.099205596	 0.721606648
7	 232	 266	 751	 2	 3	 2	 1	 0.461668105	 0.064637549	 0.024037469	 0.023854487	 0.060001774	 0.030864161	 0.088867149	 0.727350319
8	 270	 310	 1021	 2	 3	 2	 1	 0.462923617	 0.059443837	 0.024302727	 0.024115423	 0.054248938	 0.027817719	 0.082076394	 0.724250108
9	 312	 356	 1333	 2	 3	 2	 1	 0.464032376	 0.054866350	 0.024458229	 0.024271668	 0.049113251	 0.025944350	 0.075556360	 0.726164552
10	 394	 446	 1727	 2	 3	 2	 1	 0.464918935	 0.051024867	 0.024635697	 0.024444823	 0.044683548	 0.023466607	 0.069894156	 0.730030512
11	 506	 566	 2233	 2	 3	 2	 1	 0.465653514	 0.047903997	 0.024772395	 0.024575954	 0.041001480	 0.022351030	 0.064819861	 0.739032707
12	 684	 754	 2917	 2	 3	 2	 1	 0.466322049	 0.044990247	 0.025070201	 0.024868415	 0.037357828	 0.020101678	 0.059821033	 0.752080744
13	 848	 926	 3765	 2	 3	 2	 1	 0.466919089	 0.042060590	 0.025386083	 0.025178946	 0.033535653	 0.017661829	 0.054967021	 0.765196831
14	 1018	 1101	 4783	 2	 3	 2	 1	 0.467363411	 0.039529864	 0.025517668	 0.025307641	 0.030190376	 0.015821219	 0.051051464	 0.774314019
15	 1210	 1302	 5993	 2	 3	 2	 1	 0.467743583	 0.036966592	 0.025578893	 0.025367314	 0.026687997	 0.013745869	 0.047442067	 0.779194390
16	 1462	 1565	 7455	 2	 3	 2	 1	 0.468011464	 0.035109463	 0.025622396	 0.025409038	 0.024003484	 0.012379742	 0.044722248	 0.785055876
17	 2924	 1565	 10379	 4	 8	 4	 2	 0.468721113	 0.026591876	 0.011150458	 0.011066771	 0.024141151	 0.012482842	 0.036542136	 0.727704485
18	 3632	 1937	 14011	 4	 8	 4	 2	 0.468930441	 0.024606471	 0.011187894	 0.011104038	 0.021915963	 0.011428004	 0.033749833	 0.729084234
19	 4680	 2476	 18691	 4	 8	 4	 2	 0.469108331	 0.022903831	 0.011248644	 0.011164415	 0.019951278	 0.010622339	 0.031179855	 0.734571455
20	 6100	 3200	 24791	 4	 8	 4	 2	 0.469276552	 0.021312129	 0.011332419	 0.011247694	 0.018049463	 0.009534426	 0.028536428	 0.746839422
21	 7500	 3920	 32291	 4	 8	 4	 2	 0.469407319	 0.019868423	 0.011368408	 0.011283325	 0.016294587	 0.008608832	 0.026297873	 0.755514462
22	 9004	 4682	 41295	 4	 8	 4	 2	 0.469514718	 0.018358364	 0.011388789	 0.011303558	 0.014398785	 0.007502869	 0.024305120	 0.755329069
23	 10744	 5573	 52039	 4	 8	 4	 2	 0.469596080	 0.017207684	 0.011401537	 0.011316229	 0.012888341	 0.006671995	 0.022678876	 0.758753834
24	 13056	 6766	 65095	 4	 8	 4	 2	 0.469658085	 0.016266026	 0.011412853	 0.011327494	 0.011590098	 0.006064743	 0.021356328	 0.761648990
25	 16620	 8577	 81715	 4	 8	 4	 2	 0.469707508	 0.015542405	 0.011425655	 0.011340217	 0.010536639	 0.005522640	 0.020240224	 0.767896898
26	 33240	 8577	 114955	 8	 19	 5	 3	 0.469862508	 0.011639859	 0.004866804	 0.004732271	 0.010573577	 0.005552998	 0.016249102	 0.716338593
27	 43232	 11097	 158187	 8	 19	 5	 3	 0.469906538	 0.010762421	 0.004874636	 0.004739581	 0.009595188	 0.005071855	 0.014921633	 0.721262967
28	 54608	 13977	 212795	 8	 19	 5	 3	 0.469944632	 0.009939226	 0.004880845	 0.004745430	 0.008658266	 0.004565239	 0.013669382	 0.727116000
29	 66368	 16950	 279163	 8	 19	 5	 3	 0.469975218	 0.009129803	 0.004883847	 0.004748263	 0.007713711	 0.004049140	 0.012573928	 0.726089939
30	 79152	 20173	 358315	 8	 19	 5	 3	 0.469999014	 0.008423060	 0.004885556	 0.004749867	 0.006861434	 0.003561401	 0.011650613	 0.722971378
31	 95312	 24268	 453627	 8	 19	 5	 3	 0.470017395	 0.007869104	 0.004887121	 0.004751362	 0.006167563	 0.003197264	 0.010883838	 0.723008123
32	 117320	 29837	 570947	 8	 19	 5	 3	 0.470031547	 0.007410839	 0.004888295	 0.004752474	 0.005570019	 0.002914823	 0.010254487	 0.722692361
33	 151048	 38333	 721995	 8	 19	 5	 3	 0.470043065	 0.007038791	 0.004889809	 0.004753893	 0.005063038	 0.002667915	 0.009712200	 0.724737072
34	 195552	 49512	 917547	 8	 19	 5	 3	 0.470053710	 0.006698499	 0.004891878	 0.004755834	 0.004575962	 0.002409870	 0.009182544	 0.729481889
35	 317772	 49512	 1235319	 13	 40	 4	 4	 0.470078408	 0.005863669	 0.003664227	 0.003480236	 0.004577779	 0.002411169	 0.007816622	 0.750153910
36	 393861	 61290	 1629180	 13	 40	 4	 4	 0.470087163	 0.005492846	 0.003665433	 0.003481342	 0.004090961	 0.002154888	 0.007271065	 0.755438965
37	 473187	 73539	 2102367	 13	 40	 4	 4	 0.470093959	 0.005165945	 0.003666186	 0.003482062	 0.003639514	 0.001904615	 0.006817540	 0.757743215
38	 618783	 73539	 2721150	 17	 63	 7	 5	 0.470107022	 0.004528030	 0.002692342	 0.002576830	 0.003640652	 0.001905482	 0.005847860	 0.774305377


==> data/lshaped/criterionC/varth1_thX0.5_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.055231565	 0.170954604	 0.703550320
1	 37	 104	 70	 1	 1	 1	 0	 0.441914579	 0.114122440	 0.060152526	 0.060152526	 0.096982499	 0.054846576	 0.160456581	 0.711235648
2	 45	 120	 115	 1	 1	 1	 0	 0.446384354	 0.108348721	 0.063638207	 0.063638207	 0.087690501	 0.044545644	 0.147566318	 0.734237478
3	 52	 134	 167	 1	 1	 1	 0	 0.448837490	 0.102847003	 0.063861282	 0.063861282	 0.080617881	 0.044936014	 0.139927543	 0.735001853
4	 70	 172	 237	 1	 1	 1	 0	 0.451534756	 0.098683381	 0.066395571	 0.066395571	 0.073007107	 0.040166676	 0.130962490	 0.753524008
5	 94	 220	 331	 1	 1	 1	 0	 0.454022708	 0.094908854	 0.069446651	 0.069446651	 0.064690442	 0.035134619	 0.122058141	 0.777570867
6	 188	 220	 519	 2	 3	 3	 1	 0.459557460	 0.071587418	 0.022823389	 0.022823389	 0.067851686	 0.036023682	 0.099205596	 0.721606648
7	 232	 266	 751	 2	 3	 3	 1	 0.461668105	 0.064637549	 0.024037469	 0.024037469	 0.060001774	 0.030864161	 0.088867149	 0.727350319
8	 270	 310	 1021	 2	 3	 3	 1	 0.462923617	 0.059443837	 0.024302727	 0.024302727	 0.054248938	 0.027817719	 0.082076394	 0.724250108
9	 312	 356	 1333	 2	 3	 3	 1	 0.464032376	 0.054866350	 0.024458229	 0.024458229	 0.049113251	 0.025944350	 0.075556360	 0.726164552
10	 394	 446	 1727	 2	 3	 3	 1	 0.464918935	 0.051024867	 0.024635697	 0.024635697	 0.044683548	 0.023466607	 0.069894156	 0.730030512
11	 506	 566	 2233	 2	 3	 3	 1	 0.465653514	 0.047903997	 0.024772395	 0.024772395	 0.041001480	 0.022351030	 0.064819861	 0.739032707
12	 684	 754	 2917	 2	 3	 3	 1	 0.466322049	 0.044990247	 0.025070201	 0.025070201	 0.037357828	 0.020101678	 0.059821033	 0.752080744
13	 848	 926	 3765	 2	 3	 3	 1	 0.466919089	 0.042060590	 0.025386083	 0.025386083	 0.033535653	 0.017661829	 0.054967021	 0.765196831
14	 1018	 1101	 4783	 2	 3	 3	 1	 0.467363411	 0.039529864	 0.025517668	 0.025517668	 0.030190376	 0.015821219	 0.051051464	 0.774314019
15	 1210	 1302	 5993	 2	 3	 3	 1	 0.467743583	 0.036966592	 0.025578893	 0.025578893	 0.026687997	 0.013745869	 0.047442067	 0.779194390
16	 1462	 1565	 7455	 2	 3	 3	 1	 0.468011464	 0.035109463	 0.025622396	 0.025622396	 0.024003484	 0.012379742	 0.044722248	 0.785055876
17	 3655	 1565	 11110	 5	 9	 5	 2	 0.468757757	 0.026067227	 0.009768218	 0.009749354	 0.024167793	 0.012490916	 0.036069026	 0.722703918
18	 4540	 1937	 15650	 5	 9	 5	 2	 0.468967361	 0.024030365	 0.009800081	 0.009781052	 0.021941214	 0.011418801	 0.033232879	 0.723090072
19	 5845	 2474	 21495	 5	 9	 5	 2	 0.469145177	 0.022278266	 0.009852121	 0.009832884	 0.019981412	 0.010646384	 0.030620452	 0.727561633
20	 7625	 3200	 29120	 5	 9	 5	 2	 0.469314367	 0.020618558	 0.009931428	 0.009911876	 0.018069081	 0.009555887	 0.027907597	 0.738815237
21	 9380	 3922	 38500	 5	 9	 5	 2	 0.469445820	 0.019106657	 0.009961585	 0.009941856	 0.016304330	 0.008619187	 0.025601400	 0.746313003
22	 11265	 4686	 49765	 5	 9	 5	 2	 0.469553591	 0.017521997	 0.009980276	 0.009960484	 0.014401891	 0.007493442	 0.023542195	 0.744280501
23	 13435	 5575	 63200	 5	 9	 5	 2	 0.469634485	 0.016313332	 0.009990037	 0.009970195	 0.012896664	 0.006670828	 0.021869156	 0.745951588
24	 16335	 6772	 79535	 5	 9	 5	 2	 0.469696780	 0.015314458	 0.009999149	 0.009979260	 0.011599554	 0.006072041	 0.020487660	 0.747496718
25	 20825	 8599	 100360	 5	 9	 5	 2	 0.469746219	 0.014542537	 0.010010275	 0.009990333	 0.010548923	 0.005537730	 0.019320959	 0.752681955
26	 27040	 11105	 127400	 5	 9	 5	 2	 0.469789673	 0.013862782	 0.010027391	 0.010007365	 0.009572259	 0.005067646	 0.018233822	 0.760278424
27	 54080	 11105	 181480	 10	 23	 7	 3	 0.469912606	 0.010537741	 0.004359813	 0.004327853	 0.009593540	 0.005082099	 0.014729293	 0.715427458
28	 68370	 13998	 249850	 10	 23	 7	 3	 0.469951005	 0.009690498	 0.004365148	 0.004333073	 0.008651661	 0.004565975	 0.013448506	 0.720563191
29	 83150	 16988	 333000	 10	 23	 7	 3	 0.469981599	 0.008856833	 0.004367641	 0.004335509	 0.007705012	 0.004042038	 0.012333139	 0.718132912
30	 99170	 20220	 432170	 10	 23	 7	 3	 0.470005264	 0.008131317	 0.004368985	 0.004336826	 0.006857863	 0.003559991	 0.011395678	 0.713544012
31	 119370	 24315	 551540	 10	 23	 7	 3	 0.470023672	 0.007555036	 0.004370314	 0.004338136	 0.006162704	 0.003195586	 0.010609315	 0.712113463
32	 147010	 29911	 698550	 10	 23	 7	 3	 0.470037813	 0.007076103	 0.004371293	 0.004339096	 0.005564443	 0.002914416	 0.009963125	 0.710229251
33	 189530	 38478	 888080	 10	 23	 7	 3	 0.470049314	 0.006685770	 0.004372564	 0.004340342	 0.005057687	 0.002664844	 0.009404909	 0.710880843
34	 245150	 49655	 1133230	 10	 23	 7	 3	 0.470059950	 0.006326138	 0.004374347	 0.004342083	 0.004570023	 0.002406004	 0.008857361	 0.714223766
35	 303600	 61416	 1436830	 10	 23	 7	 3	 0.470068656	 0.005985719	 0.004375295	 0.004343009	 0.004084804	 0.002150660	 0.008382590	 0.714065550
36	 516120	 61416	 1952950	 17	 49	 6	 4	 0.470090649	 0.005254856	 0.003303936	 0.003240874	 0.004086259	 0.002151753	 0.007042097	 0.746206118
37	 619854	 73665	 2572804	 17	 49	 6	 4	 0.470097422	 0.004913573	 0.003304640	 0.003241564	 0.003636283	 0.001901872	 0.006574477	 0.747370927


==> data/lshaped/criterionC/varth1_thX0.6_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.064502697	 0.170954604	 0.703550320
1	 40	 110	 73	 1	 1	 1	 0	 0.443364474	 0.111769052	 0.061474077	 0.061474077	 0.093344838	 0.056799956	 0.156405732	 0.714609690
2	 51	 132	 124	 1	 1	 1	 0	 0.447819153	 0.104445997	 0.063268706	 0.063268706	 0.083102569	 0.051410641	 0.143153119	 0.729610346
3	 73	 176	 197	 1	 1	 1	 0	 0.451303697	 0.099486532	 0.067415011	 0.067415011	 0.073162738	 0.045421008	 0.131756527	 0.755078588
4	 106	 244	 303	 1	 1	 1	 0	 0.454204847	 0.095367805	 0.070423194	 0.070423194	 0.064308568	 0.040797074	 0.121378609	 0.785705206
5	 212	 244	 515	 2	 3	 1	 1	 0.459901410	 0.071115477	 0.023311196	 0.018030238	 0.067186302	 0.043253046	 0.097598680	 0.728652040
6	 274	 309	 789	 2	 3	 1	 1	 0.462572842	 0.061157015	 0.024392317	 0.018598091	 0.056082041	 0.034496704	 0.084030798	 0.727792863
7	 328	 372	 1117	 2	 3	 1	 1	 0.464173779	 0.054120224	 0.024473690	 0.018606538	 0.048270458	 0.030048903	 0.074682743	 0.724668400
8	 478	 538	 1595	 2	 3	 1	 1	 0.465433262	 0.049058036	 0.024732583	 0.018746572	 0.042367325	 0.026882288	 0.066382889	 0.739016275
9	 706	 780	 2301	 2	 3	 1	 1	 0.466409750	 0.044642411	 0.025116197	 0.018933811	 0.036906930	 0.023253672	 0.059133361	 0.754944580
10	 982	 1062	 3283	 2	 3	 1	 1	 0.467222012	 0.040377245	 0.025475296	 0.019148705	 0.031326206	 0.019396422	 0.052329737	 0.771592732
11	 1256	 1348	 4539	 2	 3	 1	 1	 0.467757389	 0.036808903	 0.025587945	 0.019232192	 0.026460393	 0.016284896	 0.047305757	 0.778106199
12	 1686	 1800	 6225	 2	 3	 1	 1	 0.468139683	 0.034237086	 0.025652288	 0.019277183	 0.022674615	 0.014122550	 0.043359500	 0.789609797
13	 2529	 1800	 8754	 3	 6	 1	 2	 0.468537789	 0.029998706	 0.019538670	 0.016626498	 0.022763188	 0.014196054	 0.038822026	 0.772723878
14	 3672	 2586	 12426	 3	 6	 1	 2	 0.468803953	 0.027907569	 0.019649780	 0.016709814	 0.019817129	 0.012457433	 0.035463548	 0.786936762
15	 5241	 3657	 17667	 3	 6	 1	 2	 0.469032371	 0.026142268	 0.019785893	 0.016815569	 0.017086153	 0.010747482	 0.032302385	 0.809298379
16	 6988	 3657	 24655	 4	 8	 1	 2	 0.469352336	 0.020535178	 0.011356566	 0.008543494	 0.017109119	 0.010768233	 0.027261587	 0.753264234
17	 9292	 4830	 33947	 4	 8	 1	 2	 0.469520898	 0.018278537	 0.011391123	 0.008570311	 0.014295008	 0.008868319	 0.024185453	 0.755765756
18	 12236	 6333	 46183	 4	 8	 1	 2	 0.469633432	 0.016655333	 0.011410700	 0.008584954	 0.012132438	 0.007528094	 0.021891765	 0.760803546
19	 17184	 8868	 63367	 4	 8	 1	 2	 0.469710460	 0.015523186	 0.011427086	 0.008596756	 0.010506713	 0.006571554	 0.020171598	 0.769556601
20	 21480	 8868	 84847	 5	 13	 1	 3	 0.469789183	 0.013931086	 0.009122347	 0.005847301	 0.010528909	 0.006591059	 0.018246463	 0.763495132
21	 31445	 12895	 116292	 5	 13	 1	 3	 0.469852201	 0.012884002	 0.009143722	 0.005860181	 0.009076886	 0.005709388	 0.016544454	 0.778750505
22	 37734	 12895	 154026	 6	 15	 2	 3	 0.469890951	 0.011649185	 0.007289365	 0.005754190	 0.009086731	 0.005717475	 0.015404650	 0.756212263
23	 51324	 17466	 205350	 6	 15	 2	 3	 0.469939114	 0.010593208	 0.007298337	 0.005761855	 0.007677911	 0.004770883	 0.013857799	 0.764422100
24	 66744	 22655	 272094	 6	 15	 2	 3	 0.469971518	 0.009756674	 0.007301044	 0.005763433	 0.006472052	 0.003999936	 0.012711474	 0.767548639
25	 88992	 22655	 361086	 8	 19	 1	 3	 0.470009588	 0.008110431	 0.004886537	 0.003687676	 0.006473086	 0.004000493	 0.011215899	 0.723119104
26	 121056	 30773	 482142	 8	 19	 1	 3	 0.470032321	 0.007400320	 0.004888477	 0.003688988	 0.005555855	 0.003477842	 0.010218951	 0.724176110
27	 177976	 45095	 660118	 8	 19	 1	 3	 0.470049200	 0.006857312	 0.004891102	 0.003690295	 0.004806230	 0.003025484	 0.009410580	 0.728681110
28	 200223	 45095	 860341	 9	 28	 1	 4	 0.470063688	 0.006667256	 0.004619496	 0.003061242	 0.004807552	 0.003026477	 0.008656731	 0.770181659
29	 281844	 63332	 1142185	 9	 28	 1	 4	 0.470077611	 0.006155013	 0.004621991	 0.003062766	 0.004064650	 0.002545477	 0.007864427	 0.782639669
30	 313160	 63332	 1455345	 10	 38	 2	 5	 0.470087589	 0.005829932	 0.004178328	 0.002979158	 0.004065671	 0.002546178	 0.007243465	 0.804853983
31	 375792	 63332	 1831137	 12	 54	 1	 6	 0.470097326	 0.005272060	 0.003354753	 0.001559709	 0.004066971	 0.002547061	 0.006581320	 0.801064233
32	 492720	 82900	 2323857	 12	 54	 1	 6	 0.470106747	 0.004788717	 0.003355440	 0.001559899	 0.003416553	 0.002106874	 0.005869906	 0.815808139


==> data/lshaped/criterionC/varth1_thX0.6_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.064502697	 0.170954604	 0.703550320
1	 40	 110	 73	 1	 1	 1	 0	 0.443364474	 0.111769052	 0.061474077	 0.061474077	 0.093344838	 0.056799956	 0.156405732	 0.714609690
2	 51	 132	 124	 1	 1	 1	 0	 0.447819153	 0.104445997	 0.063268706	 0.063268706	 0.083102569	 0.051410641	 0.143153119	 0.729610346
3	 73	 176	 197	 1	 1	 1	 0	 0.451303697	 0.099486532	 0.067415011	 0.067415011	 0.073162738	 0.045421008	 0.131756527	 0.755078588
4	 106	 244	 303	 1	 1	 1	 0	 0.454204847	 0.095367805	 0.070423194	 0.070423194	 0.064308568	 0.040797074	 0.121378609	 0.785705206
5	 212	 244	 515	 2	 3	 2	 1	 0.459901410	 0.071115477	 0.023311196	 0.023136997	 0.067186302	 0.043253046	 0.097598680	 0.728652040
6	 274	 309	 789	 2	 3	 2	 1	 0.462572842	 0.061157015	 0.024392317	 0.024205262	 0.056082041	 0.034496704	 0.084030798	 0.727792863
7	 328	 372	 1117	 2	 3	 2	 1	 0.464173779	 0.054120224	 0.024473690	 0.024285347	 0.048270458	 0.030048903	 0.074682743	 0.724668400
8	 478	 538	 1595	 2	 3	 2	 1	 0.465433262	 0.049058036	 0.024732583	 0.024536570	 0.042367325	 0.026882288	 0.066382889	 0.739016275
9	 706	 780	 2301	 2	 3	 2	 1	 0.466409750	 0.044642411	 0.025116197	 0.024913474	 0.036906930	 0.023253672	 0.059133361	 0.754944580
10	 982	 1062	 3283	 2	 3	 2	 1	 0.467222012	 0.040377245	 0.025475296	 0.025266399	 0.031326206	 0.019396422	 0.052329737	 0.771592732
11	 1256	 1348	 4539	 2	 3	 2	 1	 0.467757389	 0.036808903	 0.025587945	 0.025375966	 0.026460393	 0.016284896	 0.047305757	 0.778106199
12	 1686	 1800	 6225	 2	 3	 2	 1	 0.468139683	 0.034237086	 0.025652288	 0.025437929	 0.022674615	 0.014122550	 0.043359500	 0.789609797
13	 3372	 1800	 9597	 4	 8	 1	 2	 0.468850769	 0.025401649	 0.011175966	 0.008406722	 0.022810996	 0.014235953	 0.034839145	 0.729112287
14	 4900	 2588	 14497	 4	 8	 1	 2	 0.469120673	 0.022819238	 0.011260027	 0.008468228	 0.019847655	 0.012498239	 0.030993600	 0.736256436
15	 7000	 3663	 21497	 4	 8	 1	 2	 0.469353165	 0.020532097	 0.011357875	 0.008544553	 0.017104551	 0.010754613	 0.027247320	 0.753545556
16	 9292	 4831	 30789	 4	 8	 1	 2	 0.469520683	 0.018284503	 0.011390930	 0.008570095	 0.014302789	 0.008873454	 0.024189621	 0.755882166
17	 12232	 6331	 43021	 4	 8	 1	 2	 0.469633432	 0.016654221	 0.011410616	 0.008584905	 0.012130990	 0.007524795	 0.021891750	 0.760753297
18	 17176	 8864	 60197	 4	 8	 1	 2	 0.469710394	 0.015523915	 0.011427036	 0.008596735	 0.010507844	 0.006569644	 0.020173137	 0.769534023
19	 21470	 8864	 81667	 5	 13	 1	 3	 0.469789116	 0.013931928	 0.009122297	 0.005847257	 0.010530067	 0.006588041	 0.018248175	 0.763469673
20	 31420	 12885	 113087	 5	 13	 1	 3	 0.469852091	 0.012885683	 0.009143690	 0.005860136	 0.009079303	 0.005712263	 0.016547557	 0.778706022
21	 37704	 12885	 150791	 6	 15	 3	 3	 0.469890842	 0.011651077	 0.007289358	 0.006831320	 0.009089161	 0.005718011	 0.015408001	 0.756170588
22	 51288	 17454	 202079	 6	 15	 3	 3	 0.469939023	 0.010595393	 0.007298336	 0.006839424	 0.007680928	 0.004775302	 0.013860896	 0.764408997
23	 66702	 22641	 268781	 6	 15	 3	 3	 0.469971472	 0.009758172	 0.007301031	 0.006841613	 0.006474323	 0.004001691	 0.012713188	 0.767562934
24	 100053	 22641	 368834	 9	 28	 1	 4	 0.470024010	 0.007953018	 0.004614712	 0.003058881	 0.006477263	 0.004003605	 0.010594312	 0.750687584
25	 136116	 30757	 504950	 9	 28	 1	 4	 0.470046771	 0.007226242	 0.004616764	 0.003060142	 0.005559143	 0.003480000	 0.009531158	 0.758170429
26	 200133	 45074	 705083	 9	 28	 1	 4	 0.470063664	 0.006668473	 0.004619494	 0.003061242	 0.004809241	 0.003027314	 0.008658006	 0.770208853
27	 281781	 63318	 986864	 9	 28	 1	 4	 0.470077603	 0.006155282	 0.004621990	 0.003062765	 0.004065060	 0.002545633	 0.007864872	 0.782629695
28	 313090	 63318	 1299954	 10	 38	 2	 5	 0.470087582	 0.005830218	 0.004178328	 0.002979158	 0.004066081	 0.002546350	 0.007243949	 0.804839719
29	 375708	 63318	 1675662	 12	 54	 2	 6	 0.470097318	 0.005272376	 0.003354753	 0.002061785	 0.004067380	 0.002546977	 0.006581852	 0.801047485
30	 492648	 82888	 2168310	 12	 54	 2	 6	 0.470106741	 0.004788893	 0.003355440	 0.002062102	 0.003416800	 0.002107271	 0.005870373	 0.815773268


==> data/lshaped/criterionC/varth1_thX0.6_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.064502697	 0.170954604	 0.703550320
1	 40	 110	 73	 1	 1	 1	 0	 0.443364474	 0.111769052	 0.061474077	 0.061474077	 0.093344838	 0.056799956	 0.156405732	 0.714609690
2	 51	 132	 124	 1	 1	 1	 0	 0.447819153	 0.104445997	 0.063268706	 0.063268706	 0.083102569	 0.051410641	 0.143153119	 0.729610346
3	 73	 176	 197	 1	 1	 1	 0	 0.451303697	 0.099486532	 0.067415011	 0.067415011	 0.073162738	 0.045421008	 0.131756527	 0.755078588
4	 106	 244	 303	 1	 1	 1	 0	 0.454204847	 0.095367805	 0.070423194	 0.070423194	 0.064308568	 0.040797074	 0.121378609	 0.785705206
5	 212	 244	 515	 2	 3	 2	 1	 0.459901410	 0.071115477	 0.023311196	 0.023136997	 0.067186302	 0.043253046	 0.097598680	 0.728652040
6	 274	 309	 789	 2	 3	 2	 1	 0.462572842	 0.061157015	 0.024392317	 0.024205262	 0.056082041	 0.034496704	 0.084030798	 0.727792863
7	 328	 372	 1117	 2	 3	 2	 1	 0.464173779	 0.054120224	 0.024473690	 0.024285347	 0.048270458	 0.030048903	 0.074682743	 0.724668400
8	 478	 538	 1595	 2	 3	 2	 1	 0.465433262	 0.049058036	 0.024732583	 0.024536570	 0.042367325	 0.026882288	 0.066382889	 0.739016275
9	 706	 780	 2301	 2	 3	 2	 1	 0.466409750	 0.044642411	 0.025116197	 0.024913474	 0.036906930	 0.023253672	 0.059133361	 0.754944580
10	 982	 1062	 3283	 2	 3	 2	 1	 0.467222012	 0.040377245	 0.025475296	 0.025266399	 0.031326206	 0.019396422	 0.052329737	 0.771592732
11	 1256	 1348	 4539	 2	 3	 2	 1	 0.467757389	 0.036808903	 0.025587945	 0.025375966	 0.026460393	 0.016284896	 0.047305757	 0.778106199
12	 1686	 1800	 6225	 2	 3	 2	 1	 0.468139683	 0.034237086	 0.025652288	 0.025437929	 0.022674615	 0.014122550	 0.043359500	 0.789609797
13	 3372	 1800	 9597	 4	 8	 1	 2	 0.468850769	 0.025401649	 0.011175966	 0.008406722	 0.022810996	 0.014235953	 0.034839145	 0.729112287
14	 4900	 2588	 14497	 4	 8	 1	 2	 0.469120673	 0.022819238	 0.011260027	 0.008468228	 0.019847655	 0.012498239	 0.030993600	 0.736256436
15	 7000	 3663	 21497	 4	 8	 1	 2	 0.469353165	 0.020532097	 0.011357875	 0.008544553	 0.017104551	 0.010754613	 0.027247320	 0.753545556
16	 9292	 4831	 30789	 4	 8	 1	 2	 0.469520683	 0.018284503	 0.011390930	 0.008570095	 0.014302789	 0.008873454	 0.024189621	 0.755882166
17	 12232	 6331	 43021	 4	 8	 1	 2	 0.469633432	 0.016654221	 0.011410616	 0.008584905	 0.012130990	 0.007524795	 0.021891750	 0.760753297
18	 17176	 8864	 60197	 4	 8	 1	 2	 0.469710394	 0.015523915	 0.011427036	 0.008596735	 0.010507844	 0.006569644	 0.020173137	 0.769534023
19	 21470	 8864	 81667	 5	 13	 2	 3	 0.469789116	 0.013931928	 0.009122297	 0.007144044	 0.010530067	 0.006588041	 0.018248175	 0.763469673
20	 31420	 12885	 113087	 5	 13	 2	 3	 0.469852091	 0.012885683	 0.009143690	 0.007160550	 0.009079303	 0.005712263	 0.016547557	 0.778706022
21	 43988	 12885	 157075	 7	 18	 2	 3	 0.469910193	 0.010963143	 0.006128969	 0.005448246	 0.009089898	 0.005719738	 0.014806081	 0.740448675
22	 59850	 17458	 216925	 7	 18	 2	 3	 0.469958448	 0.009831539	 0.006136985	 0.005455010	 0.007680923	 0.004774865	 0.013185858	 0.745612348
23	 77826	 22643	 294751	 7	 18	 2	 3	 0.469990873	 0.008922992	 0.006139707	 0.005457128	 0.006474858	 0.004001858	 0.011974505	 0.745165844
24	 105854	 30753	 400605	 7	 18	 2	 3	 0.470013593	 0.008283282	 0.006141932	 0.005458943	 0.005557826	 0.003479131	 0.011046826	 0.749833641
25	 136098	 30753	 536703	 9	 28	 1	 4	 0.470046752	 0.007226912	 0.004616760	 0.003060142	 0.005560017	 0.003480417	 0.009532068	 0.758168351
26	 200025	 45050	 736728	 9	 28	 1	 4	 0.470063645	 0.006668974	 0.004619487	 0.003061241	 0.004809943	 0.003027887	 0.008659048	 0.770174094
27	 281691	 63298	 1018419	 9	 28	 1	 4	 0.470077596	 0.006155641	 0.004621989	 0.003062764	 0.004065604	 0.002545922	 0.007865337	 0.782629042
28	 312990	 63298	 1331409	 10	 38	 3	 5	 0.470087574	 0.005830597	 0.004178327	 0.003361116	 0.004066625	 0.002546511	 0.007244454	 0.804835935
29	 406887	 63298	 1738296	 13	 58	 5	 6	 0.470100103	 0.005069929	 0.003025891	 0.002538468	 0.004067944	 0.002547241	 0.006379882	 0.794674369
30	 533520	 82860	 2271816	 13	 58	 5	 6	 0.470109528	 0.004564824	 0.003026570	 0.002538956	 0.003417235	 0.002107615	 0.005642824	 0.808960931


==> data/lshaped/criterionC/varth1_thX0.6_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.064502697	 0.170954604	 0.703550320
1	 40	 110	 73	 1	 1	 1	 0	 0.443364474	 0.111769052	 0.061474077	 0.061474077	 0.093344838	 0.056799956	 0.156405732	 0.714609690
2	 51	 132	 124	 1	 1	 1	 0	 0.447819153	 0.104445997	 0.063268706	 0.063268706	 0.083102569	 0.051410641	 0.143153119	 0.729610346
3	 73	 176	 197	 1	 1	 1	 0	 0.451303697	 0.099486532	 0.067415011	 0.067415011	 0.073162738	 0.045421008	 0.131756527	 0.755078588
4	 106	 244	 303	 1	 1	 1	 0	 0.454204847	 0.095367805	 0.070423194	 0.070423194	 0.064308568	 0.040797074	 0.121378609	 0.785705206
5	 212	 244	 515	 2	 3	 2	 1	 0.459901410	 0.071115477	 0.023311196	 0.023136997	 0.067186302	 0.043253046	 0.097598680	 0.728652040
6	 274	 309	 789	 2	 3	 2	 1	 0.462572842	 0.061157015	 0.024392317	 0.024205262	 0.056082041	 0.034496704	 0.084030798	 0.727792863
7	 328	 372	 1117	 2	 3	 2	 1	 0.464173779	 0.054120224	 0.024473690	 0.024285347	 0.048270458	 0.030048903	 0.074682743	 0.724668400
8	 478	 538	 1595	 2	 3	 2	 1	 0.465433262	 0.049058036	 0.024732583	 0.024536570	 0.042367325	 0.026882288	 0.066382889	 0.739016275
9	 706	 780	 2301	 2	 3	 2	 1	 0.466409750	 0.044642411	 0.025116197	 0.024913474	 0.036906930	 0.023253672	 0.059133361	 0.754944580
10	 982	 1062	 3283	 2	 3	 2	 1	 0.467222012	 0.040377245	 0.025475296	 0.025266399	 0.031326206	 0.019396422	 0.052329737	 0.771592732
11	 1256	 1348	 4539	 2	 3	 2	 1	 0.467757389	 0.036808903	 0.025587945	 0.025375966	 0.026460393	 0.016284896	 0.047305757	 0.778106199
12	 1686	 1800	 6225	 2	 3	 2	 1	 0.468139683	 0.034237086	 0.025652288	 0.025437929	 0.022674615	 0.014122550	 0.043359500	 0.789609797
13	 3372	 1800	 9597	 4	 8	 2	 2	 0.468850769	 0.025401649	 0.011175966	 0.010164401	 0.022810996	 0.014235953	 0.034839145	 0.729112287
14	 4900	 2588	 14497	 4	 8	 2	 2	 0.469120673	 0.022819238	 0.011260027	 0.010241170	 0.019847655	 0.012498239	 0.030993600	 0.736256436
15	 7000	 3663	 21497	 4	 8	 2	 2	 0.469353165	 0.020532097	 0.011357875	 0.010328706	 0.017104551	 0.010754613	 0.027247320	 0.753545556
16	 9292	 4831	 30789	 4	 8	 2	 2	 0.469520683	 0.018284503	 0.011390930	 0.010360185	 0.014302789	 0.008873454	 0.024189621	 0.755882166
17	 12232	 6331	 43021	 4	 8	 2	 2	 0.469633432	 0.016654221	 0.011410616	 0.010379934	 0.012130990	 0.007524795	 0.021891750	 0.760753297
18	 17176	 8864	 60197	 4	 8	 2	 2	 0.469710394	 0.015523915	 0.011427036	 0.010395066	 0.010507844	 0.006569644	 0.020173137	 0.769534023
19	 25764	 8864	 85961	 6	 15	 3	 3	 0.469827697	 0.012806524	 0.007271125	 0.006814635	 0.010542192	 0.006597027	 0.017226282	 0.743429366
20	 37722	 12891	 123683	 6	 15	 3	 3	 0.469890926	 0.011650700	 0.007289416	 0.006831376	 0.009088631	 0.005719706	 0.015405419	 0.756272840
21	 51336	 17470	 175019	 6	 15	 3	 3	 0.469939131	 0.010593361	 0.007298347	 0.006839433	 0.007678114	 0.004772025	 0.013857228	 0.764464677
22	 66732	 22651	 241751	 6	 15	 3	 3	 0.469971505	 0.009757186	 0.007301032	 0.006841613	 0.006472837	 0.003999949	 0.012711981	 0.767558283
23	 100098	 22651	 341849	 9	 28	 2	 4	 0.470024043	 0.007951808	 0.004614713	 0.003695386	 0.006475776	 0.004002246	 0.010592862	 0.750676049
24	 136170	 30769	 478019	 9	 28	 2	 4	 0.470046788	 0.007225592	 0.004616764	 0.003697098	 0.005558297	 0.003479478	 0.009530286	 0.758171540
25	 200196	 45088	 678215	 9	 28	 2	 4	 0.470063678	 0.006668083	 0.004619497	 0.003698946	 0.004808697	 0.003026722	 0.008657259	 0.770230208
26	 281835	 63330	 960050	 9	 28	 2	 4	 0.470077612	 0.006154985	 0.004621990	 0.003700838	 0.004064609	 0.002545400	 0.007864369	 0.782641947
27	 344465	 63330	 1304515	 11	 42	 3	 5	 0.470092477	 0.005493789	 0.003694444	 0.002968178	 0.004066055	 0.002546283	 0.006919001	 0.794014755
28	 451682	 82904	 1756197	 11	 42	 3	 5	 0.470101894	 0.005032054	 0.003695363	 0.002968952	 0.003415532	 0.002106386	 0.006246511	 0.805578426
29	 574868	 82904	 2331065	 14	 61	 5	 6	 0.470111602	 0.004389739	 0.002756378	 0.002318582	 0.003416459	 0.002106948	 0.005467277	 0.802911499


==> data/lshaped/criterionC/varth1_thX0.6_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.064502697	 0.170954604	 0.703550320
1	 40	 110	 73	 1	 1	 1	 0	 0.443364474	 0.111769052	 0.061474077	 0.061474077	 0.093344838	 0.056799956	 0.156405732	 0.714609690
2	 51	 132	 124	 1	 1	 1	 0	 0.447819153	 0.104445997	 0.063268706	 0.063268706	 0.083102569	 0.051410641	 0.143153119	 0.729610346
3	 73	 176	 197	 1	 1	 1	 0	 0.451303697	 0.099486532	 0.067415011	 0.067415011	 0.073162738	 0.045421008	 0.131756527	 0.755078588
4	 106	 244	 303	 1	 1	 1	 0	 0.454204847	 0.095367805	 0.070423194	 0.070423194	 0.064308568	 0.040797074	 0.121378609	 0.785705206
5	 212	 244	 515	 2	 3	 2	 1	 0.459901410	 0.071115477	 0.023311196	 0.023136997	 0.067186302	 0.043253046	 0.097598680	 0.728652040
6	 274	 309	 789	 2	 3	 2	 1	 0.462572842	 0.061157015	 0.024392317	 0.024205262	 0.056082041	 0.034496704	 0.084030798	 0.727792863
7	 328	 372	 1117	 2	 3	 2	 1	 0.464173779	 0.054120224	 0.024473690	 0.024285347	 0.048270458	 0.030048903	 0.074682743	 0.724668400
8	 478	 538	 1595	 2	 3	 2	 1	 0.465433262	 0.049058036	 0.024732583	 0.024536570	 0.042367325	 0.026882288	 0.066382889	 0.739016275
9	 706	 780	 2301	 2	 3	 2	 1	 0.466409750	 0.044642411	 0.025116197	 0.024913474	 0.036906930	 0.023253672	 0.059133361	 0.754944580
10	 982	 1062	 3283	 2	 3	 2	 1	 0.467222012	 0.040377245	 0.025475296	 0.025266399	 0.031326206	 0.019396422	 0.052329737	 0.771592732
11	 1256	 1348	 4539	 2	 3	 2	 1	 0.467757389	 0.036808903	 0.025587945	 0.025375966	 0.026460393	 0.016284896	 0.047305757	 0.778106199
12	 1686	 1800	 6225	 2	 3	 2	 1	 0.468139683	 0.034237086	 0.025652288	 0.025437929	 0.022674615	 0.014122550	 0.043359500	 0.789609797
13	 3372	 1800	 9597	 4	 8	 2	 2	 0.468850769	 0.025401649	 0.011175966	 0.010164401	 0.022810996	 0.014235953	 0.034839145	 0.729112287
14	 4900	 2588	 14497	 4	 8	 2	 2	 0.469120673	 0.022819238	 0.011260027	 0.010241170	 0.019847655	 0.012498239	 0.030993600	 0.736256436
15	 7000	 3663	 21497	 4	 8	 2	 2	 0.469353165	 0.020532097	 0.011357875	 0.010328706	 0.017104551	 0.010754613	 0.027247320	 0.753545556
16	 9292	 4831	 30789	 4	 8	 2	 2	 0.469520683	 0.018284503	 0.011390930	 0.010360185	 0.014302789	 0.008873454	 0.024189621	 0.755882166
17	 12232	 6331	 43021	 4	 8	 2	 2	 0.469633432	 0.016654221	 0.011410616	 0.010379934	 0.012130990	 0.007524795	 0.021891750	 0.760753297
18	 17176	 8864	 60197	 4	 8	 2	 2	 0.469710394	 0.015523915	 0.011427036	 0.010395066	 0.010507844	 0.006569644	 0.020173137	 0.769534023
19	 25764	 8864	 85961	 6	 15	 3	 3	 0.469827697	 0.012806524	 0.007271125	 0.006814635	 0.010542192	 0.006597027	 0.017226282	 0.743429366
20	 37722	 12891	 123683	 6	 15	 3	 3	 0.469890926	 0.011650700	 0.007289416	 0.006831376	 0.009088631	 0.005719706	 0.015405419	 0.756272840
21	 51336	 17470	 175019	 6	 15	 3	 3	 0.469939131	 0.010593361	 0.007298347	 0.006839433	 0.007678114	 0.004772025	 0.013857228	 0.764464677
22	 66732	 22651	 241751	 6	 15	 3	 3	 0.469971505	 0.009757186	 0.007301032	 0.006841613	 0.006472837	 0.003999949	 0.012711981	 0.767558283
23	 100098	 22651	 341849	 9	 28	 3	 4	 0.470024043	 0.007951808	 0.004614713	 0.004008453	 0.006475776	 0.004002246	 0.010592862	 0.750676049
24	 136170	 30769	 478019	 9	 28	 3	 4	 0.470046788	 0.007225592	 0.004616764	 0.004010248	 0.005558297	 0.003479478	 0.009530286	 0.758171540
25	 200196	 45088	 678215	 9	 28	 3	 4	 0.470063678	 0.006668083	 0.004619497	 0.004012507	 0.004808697	 0.003026722	 0.008657259	 0.770230208
26	 281835	 63330	 960050	 9	 28	 3	 4	 0.470077612	 0.006154985	 0.004621990	 0.004014692	 0.004064609	 0.002545400	 0.007864369	 0.782641947
27	 375780	 63330	 1335830	 12	 45	 4	 5	 0.470095269	 0.005299378	 0.003398594	 0.002946261	 0.004066074	 0.002546281	 0.006726639	 0.787819597
28	 492744	 82904	 1828574	 12	 45	 4	 5	 0.470104686	 0.004819001	 0.003399522	 0.002947039	 0.003415556	 0.002106386	 0.006032690	 0.798814677


==> data/lshaped/criterionC/varth1_thX0.6_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.064502697	 0.170954604	 0.703550320
1	 40	 110	 73	 1	 1	 1	 0	 0.443364474	 0.111769052	 0.061474077	 0.061474077	 0.093344838	 0.056799956	 0.156405732	 0.714609690
2	 51	 132	 124	 1	 1	 1	 0	 0.447819153	 0.104445997	 0.063268706	 0.063268706	 0.083102569	 0.051410641	 0.143153119	 0.729610346
3	 73	 176	 197	 1	 1	 1	 0	 0.451303697	 0.099486532	 0.067415011	 0.067415011	 0.073162738	 0.045421008	 0.131756527	 0.755078588
4	 106	 244	 303	 1	 1	 1	 0	 0.454204847	 0.095367805	 0.070423194	 0.070423194	 0.064308568	 0.040797074	 0.121378609	 0.785705206
5	 212	 244	 515	 2	 3	 2	 1	 0.459901410	 0.071115477	 0.023311196	 0.023136997	 0.067186302	 0.043253046	 0.097598680	 0.728652040
6	 274	 309	 789	 2	 3	 2	 1	 0.462572842	 0.061157015	 0.024392317	 0.024205262	 0.056082041	 0.034496704	 0.084030798	 0.727792863
7	 328	 372	 1117	 2	 3	 2	 1	 0.464173779	 0.054120224	 0.024473690	 0.024285347	 0.048270458	 0.030048903	 0.074682743	 0.724668400
8	 478	 538	 1595	 2	 3	 2	 1	 0.465433262	 0.049058036	 0.024732583	 0.024536570	 0.042367325	 0.026882288	 0.066382889	 0.739016275
9	 706	 780	 2301	 2	 3	 2	 1	 0.466409750	 0.044642411	 0.025116197	 0.024913474	 0.036906930	 0.023253672	 0.059133361	 0.754944580
10	 982	 1062	 3283	 2	 3	 2	 1	 0.467222012	 0.040377245	 0.025475296	 0.025266399	 0.031326206	 0.019396422	 0.052329737	 0.771592732
11	 1256	 1348	 4539	 2	 3	 2	 1	 0.467757389	 0.036808903	 0.025587945	 0.025375966	 0.026460393	 0.016284896	 0.047305757	 0.778106199
12	 1686	 1800	 6225	 2	 3	 2	 1	 0.468139683	 0.034237086	 0.025652288	 0.025437929	 0.022674615	 0.014122550	 0.043359500	 0.789609797
13	 3372	 1800	 9597	 4	 8	 3	 2	 0.468850769	 0.025401649	 0.011175966	 0.010930678	 0.022810996	 0.014235953	 0.034839145	 0.729112287
14	 4900	 2588	 14497	 4	 8	 3	 2	 0.469120673	 0.022819238	 0.011260027	 0.011012470	 0.019847655	 0.012498239	 0.030993600	 0.736256436
15	 7000	 3663	 21497	 4	 8	 3	 2	 0.469353165	 0.020532097	 0.011357875	 0.011107233	 0.017104551	 0.010754613	 0.027247320	 0.753545556
16	 9292	 4831	 30789	 4	 8	 3	 2	 0.469520683	 0.018284503	 0.011390930	 0.011139391	 0.014302789	 0.008873454	 0.024189621	 0.755882166
17	 12232	 6331	 43021	 4	 8	 3	 2	 0.469633432	 0.016654221	 0.011410616	 0.011158818	 0.012130990	 0.007524795	 0.021891750	 0.760753297
18	 17176	 8864	 60197	 4	 8	 3	 2	 0.469710394	 0.015523915	 0.011427036	 0.011174743	 0.010507844	 0.006569644	 0.020173137	 0.769534023
19	 30058	 8864	 90255	 7	 18	 3	 3	 0.469846951	 0.012187576	 0.006113462	 0.005811807	 0.010543368	 0.006596354	 0.016692880	 0.730106248
20	 44002	 12889	 134257	 7	 18	 3	 3	 0.469910245	 0.010963421	 0.006129009	 0.005826401	 0.009090207	 0.005720354	 0.014804432	 0.740549967
21	 59885	 17468	 194142	 7	 18	 3	 3	 0.469958504	 0.009830482	 0.006136990	 0.005833896	 0.007679566	 0.004772525	 0.013183855	 0.745645515
22	 77833	 22645	 271975	 7	 18	 3	 3	 0.469990878	 0.008922794	 0.006139707	 0.005836483	 0.006474585	 0.004001770	 0.011974311	 0.745161354
23	 105861	 30755	 377836	 7	 18	 3	 3	 0.470013593	 0.008283270	 0.006141932	 0.005838600	 0.005557809	 0.003479131	 0.011046794	 0.749834730
24	 151230	 30755	 529066	 10	 31	 3	 4	 0.470051626	 0.006959503	 0.004184998	 0.003688219	 0.005560618	 0.003480787	 0.009288624	 0.749250200
25	 222270	 45054	 751336	 10	 31	 3	 4	 0.470068527	 0.006377779	 0.004187313	 0.003690073	 0.004810662	 0.003028228	 0.008389862	 0.760176795
26	 313010	 63302	 1064346	 10	 31	 3	 4	 0.470082480	 0.005838472	 0.004189598	 0.003692060	 0.004066328	 0.002546077	 0.007567806	 0.771488037
27	 406913	 63302	 1471259	 13	 47	 4	 5	 0.470097312	 0.005151046	 0.003160449	 0.002758640	 0.004067535	 0.002546819	 0.006582307	 0.782559397
28	 533520	 82860	 2004779	 13	 47	 4	 5	 0.470106736	 0.004654656	 0.003161356	 0.002759441	 0.003416380	 0.002107073	 0.005870795	 0.792849301


==> data/lshaped/criterionC/varth1_thX0.6_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.064502697	 0.170954604	 0.703550320
1	 40	 110	 73	 1	 1	 1	 0	 0.443364474	 0.111769052	 0.061474077	 0.061474077	 0.093344838	 0.056799956	 0.156405732	 0.714609690
2	 51	 132	 124	 1	 1	 1	 0	 0.447819153	 0.104445997	 0.063268706	 0.063268706	 0.083102569	 0.051410641	 0.143153119	 0.729610346
3	 73	 176	 197	 1	 1	 1	 0	 0.451303697	 0.099486532	 0.067415011	 0.067415011	 0.073162738	 0.045421008	 0.131756527	 0.755078588
4	 106	 244	 303	 1	 1	 1	 0	 0.454204847	 0.095367805	 0.070423194	 0.070423194	 0.064308568	 0.040797074	 0.121378609	 0.785705206
5	 212	 244	 515	 2	 3	 2	 1	 0.459901410	 0.071115477	 0.023311196	 0.023136997	 0.067186302	 0.043253046	 0.097598680	 0.728652040
6	 274	 309	 789	 2	 3	 2	 1	 0.462572842	 0.061157015	 0.024392317	 0.024205262	 0.056082041	 0.034496704	 0.084030798	 0.727792863
7	 328	 372	 1117	 2	 3	 2	 1	 0.464173779	 0.054120224	 0.024473690	 0.024285347	 0.048270458	 0.030048903	 0.074682743	 0.724668400
8	 478	 538	 1595	 2	 3	 2	 1	 0.465433262	 0.049058036	 0.024732583	 0.024536570	 0.042367325	 0.026882288	 0.066382889	 0.739016275
9	 706	 780	 2301	 2	 3	 2	 1	 0.466409750	 0.044642411	 0.025116197	 0.024913474	 0.036906930	 0.023253672	 0.059133361	 0.754944580
10	 982	 1062	 3283	 2	 3	 2	 1	 0.467222012	 0.040377245	 0.025475296	 0.025266399	 0.031326206	 0.019396422	 0.052329737	 0.771592732
11	 1256	 1348	 4539	 2	 3	 2	 1	 0.467757389	 0.036808903	 0.025587945	 0.025375966	 0.026460393	 0.016284896	 0.047305757	 0.778106199
12	 1686	 1800	 6225	 2	 3	 2	 1	 0.468139683	 0.034237086	 0.025652288	 0.025437929	 0.022674615	 0.014122550	 0.043359500	 0.789609797
13	 3372	 1800	 9597	 4	 8	 3	 2	 0.468850769	 0.025401649	 0.011175966	 0.010930678	 0.022810996	 0.014235953	 0.034839145	 0.729112287
14	 4900	 2588	 14497	 4	 8	 3	 2	 0.469120673	 0.022819238	 0.011260027	 0.011012470	 0.019847655	 0.012498239	 0.030993600	 0.736256436
15	 7000	 3663	 21497	 4	 8	 3	 2	 0.469353165	 0.020532097	 0.011357875	 0.011107233	 0.017104551	 0.010754613	 0.027247320	 0.753545556
16	 9292	 4831	 30789	 4	 8	 3	 2	 0.469520683	 0.018284503	 0.011390930	 0.011139391	 0.014302789	 0.008873454	 0.024189621	 0.755882166
17	 12232	 6331	 43021	 4	 8	 3	 2	 0.469633432	 0.016654221	 0.011410616	 0.011158818	 0.012130990	 0.007524795	 0.021891750	 0.760753297
18	 17176	 8864	 60197	 4	 8	 3	 2	 0.469710394	 0.015523915	 0.011427036	 0.011174743	 0.010507844	 0.006569644	 0.020173137	 0.769534023
19	 30058	 8864	 90255	 7	 18	 3	 3	 0.469846951	 0.012187576	 0.006113462	 0.005811807	 0.010543368	 0.006596354	 0.016692880	 0.730106248
20	 44002	 12889	 134257	 7	 18	 3	 3	 0.469910245	 0.010963421	 0.006129009	 0.005826401	 0.009090207	 0.005720354	 0.014804432	 0.740549967
21	 59885	 17468	 194142	 7	 18	 3	 3	 0.469958504	 0.009830482	 0.006136990	 0.005833896	 0.007679566	 0.004772525	 0.013183855	 0.745645515
22	 77833	 22645	 271975	 7	 18	 3	 3	 0.469990878	 0.008922794	 0.006139707	 0.005836483	 0.006474585	 0.004001770	 0.011974311	 0.745161354
23	 105861	 30755	 377836	 7	 18	 3	 3	 0.470013593	 0.008283270	 0.006141932	 0.005838600	 0.005557809	 0.003479131	 0.011046794	 0.749834730
24	 151230	 30755	 529066	 10	 31	 5	 4	 0.470051626	 0.006959503	 0.004184998	 0.003986452	 0.005560618	 0.003480787	 0.009288624	 0.749250200
25	 222270	 45054	 751336	 10	 31	 5	 4	 0.470068527	 0.006377779	 0.004187313	 0.003988470	 0.004810662	 0.003028228	 0.008389862	 0.760176795
26	 313010	 63302	 1064346	 10	 31	 5	 4	 0.470082480	 0.005838472	 0.004189598	 0.003990575	 0.004066328	 0.002546077	 0.007567806	 0.771488037
27	 469515	 63302	 1533861	 15	 56	 4	 5	 0.470099850	 0.004951412	 0.002823322	 0.002495628	 0.004067595	 0.002546843	 0.006398495	 0.773840070


==> data/lshaped/criterionC/varth1_thX0.6_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.064502697	 0.170954604	 0.703550320
1	 40	 110	 73	 1	 1	 1	 0	 0.443364474	 0.111769052	 0.061474077	 0.061474077	 0.093344838	 0.056799956	 0.156405732	 0.714609690
2	 51	 132	 124	 1	 1	 1	 0	 0.447819153	 0.104445997	 0.063268706	 0.063268706	 0.083102569	 0.051410641	 0.143153119	 0.729610346
3	 73	 176	 197	 1	 1	 1	 0	 0.451303697	 0.099486532	 0.067415011	 0.067415011	 0.073162738	 0.045421008	 0.131756527	 0.755078588
4	 106	 244	 303	 1	 1	 1	 0	 0.454204847	 0.095367805	 0.070423194	 0.070423194	 0.064308568	 0.040797074	 0.121378609	 0.785705206
5	 212	 244	 515	 2	 3	 2	 1	 0.459901410	 0.071115477	 0.023311196	 0.023136997	 0.067186302	 0.043253046	 0.097598680	 0.728652040
6	 274	 309	 789	 2	 3	 2	 1	 0.462572842	 0.061157015	 0.024392317	 0.024205262	 0.056082041	 0.034496704	 0.084030798	 0.727792863
7	 328	 372	 1117	 2	 3	 2	 1	 0.464173779	 0.054120224	 0.024473690	 0.024285347	 0.048270458	 0.030048903	 0.074682743	 0.724668400
8	 478	 538	 1595	 2	 3	 2	 1	 0.465433262	 0.049058036	 0.024732583	 0.024536570	 0.042367325	 0.026882288	 0.066382889	 0.739016275
9	 706	 780	 2301	 2	 3	 2	 1	 0.466409750	 0.044642411	 0.025116197	 0.024913474	 0.036906930	 0.023253672	 0.059133361	 0.754944580
10	 982	 1062	 3283	 2	 3	 2	 1	 0.467222012	 0.040377245	 0.025475296	 0.025266399	 0.031326206	 0.019396422	 0.052329737	 0.771592732
11	 1256	 1348	 4539	 2	 3	 2	 1	 0.467757389	 0.036808903	 0.025587945	 0.025375966	 0.026460393	 0.016284896	 0.047305757	 0.778106199
12	 1686	 1800	 6225	 2	 3	 2	 1	 0.468139683	 0.034237086	 0.025652288	 0.025437929	 0.022674615	 0.014122550	 0.043359500	 0.789609797
13	 3372	 1800	 9597	 4	 8	 4	 2	 0.468850769	 0.025401649	 0.011175966	 0.011092140	 0.022810996	 0.014235953	 0.034839145	 0.729112287
14	 4900	 2588	 14497	 4	 8	 4	 2	 0.469120673	 0.022819238	 0.011260027	 0.011175721	 0.019847655	 0.012498239	 0.030993600	 0.736256436
15	 7000	 3663	 21497	 4	 8	 4	 2	 0.469353165	 0.020532097	 0.011357875	 0.011272876	 0.017104551	 0.010754613	 0.027247320	 0.753545556
16	 9292	 4831	 30789	 4	 8	 4	 2	 0.469520683	 0.018284503	 0.011390930	 0.011305677	 0.014302789	 0.008873454	 0.024189621	 0.755882166
17	 12232	 6331	 43021	 4	 8	 4	 2	 0.469633432	 0.016654221	 0.011410616	 0.011325266	 0.012130990	 0.007524795	 0.021891750	 0.760753297
18	 17176	 8864	 60197	 4	 8	 4	 2	 0.469710394	 0.015523915	 0.011427036	 0.011341583	 0.010507844	 0.006569644	 0.020173137	 0.769534023
19	 34352	 8864	 94549	 8	 19	 5	 3	 0.469865432	 0.011613604	 0.004867521	 0.004732936	 0.010544337	 0.006602119	 0.016164326	 0.718471263
20	 50328	 12899	 144877	 8	 19	 5	 3	 0.469929042	 0.010314703	 0.004878474	 0.004743209	 0.009088101	 0.005718541	 0.014195255	 0.726630312
21	 68472	 17476	 213349	 8	 19	 5	 3	 0.469977202	 0.009099392	 0.004884098	 0.004748498	 0.007677534	 0.004770917	 0.012499546	 0.727977780
22	 88992	 22655	 302341	 8	 19	 5	 3	 0.470009611	 0.008109049	 0.004886530	 0.004750792	 0.006471359	 0.003999077	 0.011214955	 0.723056735
23	 121040	 30769	 423381	 8	 19	 5	 3	 0.470032321	 0.007399486	 0.004888468	 0.004752636	 0.005554752	 0.003477055	 0.010218940	 0.724095248
24	 177928	 45082	 601309	 8	 19	 5	 3	 0.470049193	 0.006857000	 0.004891097	 0.004755099	 0.004805790	 0.003024770	 0.009410948	 0.728619491
25	 289133	 45082	 890442	 13	 40	 4	 4	 0.470073883	 0.006044520	 0.003663602	 0.003479687	 0.004807728	 0.003026386	 0.008084167	 0.747698548
26	 407004	 63316	 1297446	 13	 40	 4	 4	 0.470087802	 0.005474700	 0.003665563	 0.003481464	 0.004066447	 0.002546184	 0.007229653	 0.757256246
27	 533468	 82852	 1830914	 13	 40	 4	 4	 0.470097232	 0.005010469	 0.003666450	 0.003482306	 0.003414958	 0.002105964	 0.006588048	 0.760539194
28	 697612	 82852	 2528526	 17	 63	 7	 5	 0.470110296	 0.004349673	 0.002692657	 0.002577139	 0.003416029	 0.002106721	 0.005578465	 0.779725825


==> data/lshaped/criterionC/varth1_thX0.6_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.064502697	 0.170954604	 0.703550320
1	 40	 110	 73	 1	 1	 1	 0	 0.443364474	 0.111769052	 0.061474077	 0.061474077	 0.093344838	 0.056799956	 0.156405732	 0.714609690
2	 51	 132	 124	 1	 1	 1	 0	 0.447819153	 0.104445997	 0.063268706	 0.063268706	 0.083102569	 0.051410641	 0.143153119	 0.729610346
3	 73	 176	 197	 1	 1	 1	 0	 0.451303697	 0.099486532	 0.067415011	 0.067415011	 0.073162738	 0.045421008	 0.131756527	 0.755078588
4	 106	 244	 303	 1	 1	 1	 0	 0.454204847	 0.095367805	 0.070423194	 0.070423194	 0.064308568	 0.040797074	 0.121378609	 0.785705206
5	 212	 244	 515	 2	 3	 3	 1	 0.459901410	 0.071115477	 0.023311196	 0.023311196	 0.067186302	 0.043253046	 0.097598680	 0.728652040
6	 274	 309	 789	 2	 3	 3	 1	 0.462572842	 0.061157015	 0.024392317	 0.024392317	 0.056082041	 0.034496704	 0.084030798	 0.727792863
7	 328	 372	 1117	 2	 3	 3	 1	 0.464173779	 0.054120224	 0.024473690	 0.024473690	 0.048270458	 0.030048903	 0.074682743	 0.724668400
8	 478	 538	 1595	 2	 3	 3	 1	 0.465433262	 0.049058036	 0.024732583	 0.024732583	 0.042367325	 0.026882288	 0.066382889	 0.739016275
9	 706	 780	 2301	 2	 3	 3	 1	 0.466409750	 0.044642411	 0.025116197	 0.025116197	 0.036906930	 0.023253672	 0.059133361	 0.754944580
10	 982	 1062	 3283	 2	 3	 3	 1	 0.467222012	 0.040377245	 0.025475296	 0.025475296	 0.031326206	 0.019396422	 0.052329737	 0.771592732
11	 1256	 1348	 4539	 2	 3	 3	 1	 0.467757389	 0.036808903	 0.025587945	 0.025587945	 0.026460393	 0.016284896	 0.047305757	 0.778106199
12	 1686	 1800	 6225	 2	 3	 3	 1	 0.468139683	 0.034237086	 0.025652288	 0.025652288	 0.022674615	 0.014122550	 0.043359500	 0.789609797
13	 4215	 1800	 10440	 5	 9	 5	 2	 0.468887628	 0.024846216	 0.009788756	 0.009769780	 0.022836696	 0.014263211	 0.034339504	 0.723546141
14	 6130	 2590	 16570	 5	 9	 5	 2	 0.469158837	 0.022169639	 0.009862241	 0.009842912	 0.019855204	 0.012509466	 0.030410448	 0.729013896
15	 8760	 3667	 25330	 5	 9	 5	 2	 0.469392280	 0.019786519	 0.009952991	 0.009933313	 0.017101004	 0.010744778	 0.026564955	 0.744835428
16	 11635	 4839	 36965	 5	 9	 5	 2	 0.469560025	 0.017438816	 0.009981682	 0.009961878	 0.014299591	 0.008878241	 0.023413501	 0.744818808
17	 15325	 6346	 52290	 5	 9	 5	 2	 0.469672918	 0.015718062	 0.009997405	 0.009977531	 0.012128865	 0.007524671	 0.021027590	 0.747497072
18	 21560	 8900	 73850	 5	 9	 5	 2	 0.469749942	 0.014508628	 0.010011764	 0.009991812	 0.010500708	 0.006573794	 0.019230212	 0.754470529
19	 31595	 12955	 105445	 5	 9	 5	 2	 0.469812557	 0.013514589	 0.010035830	 0.010015766	 0.009051311	 0.005695918	 0.017634353	 0.766378483
20	 63190	 12955	 168635	 10	 23	 7	 3	 0.469935697	 0.010064768	 0.004362971	 0.004330949	 0.009069952	 0.005704535	 0.013973209	 0.720290354
21	 85860	 17530	 254495	 10	 23	 7	 3	 0.469983806	 0.008820232	 0.004367836	 0.004335699	 0.007662800	 0.004763533	 0.012248736	 0.720093183
22	 111660	 22739	 366155	 10	 23	 7	 3	 0.470016203	 0.007791075	 0.004369793	 0.004337622	 0.006450253	 0.003989850	 0.010935175	 0.712478330
23	 152220	 30954	 518375	 10	 23	 7	 3	 0.470038755	 0.007056487	 0.004371435	 0.004339236	 0.005539366	 0.003470011	 0.009918569	 0.711442124
24	 223970	 45399	 742345	 10	 23	 7	 3	 0.470055576	 0.006488872	 0.004373671	 0.004341421	 0.004793376	 0.003019800	 0.009086547	 0.714118501
25	 314820	 63665	 1057165	 10	 23	 7	 3	 0.470069466	 0.005961384	 0.004375381	 0.004343094	 0.004048967	 0.002536620	 0.008337047	 0.715047421
26	 535194	 63665	 1592359	 17	 49	 6	 4	 0.470091460	 0.005227093	 0.003304068	 0.003241002	 0.004050387	 0.002537590	 0.006987762	 0.748035333
27	 701947	 83363	 2294306	 17	 49	 6	 4	 0.470100819	 0.004742856	 0.003304870	 0.003241786	 0.003401841	 0.002097853	 0.006326874	 0.749636606


==> data/lshaped/criterionC/varth1_thX0.7_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 1	 1     0.460780765    0.067860150    0.023620528    0.018206312    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 1	 1     0.463862832    0.055061821    0.024476741    0.018618297    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 1	 1     0.465662690    0.047853789    0.024842173    0.018817291    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 1	 1     0.466947355    0.041975600    0.025394876    0.019077518    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 1	 1     0.467793162    0.036620827    0.025603779    0.019236431    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 1	 1     0.468283807    0.033291764    0.025699426    0.019303351    0.021163199    0.015348802    0.041774220    0.796945186
10	 3129	 2216	 8821	 3	 6	 1	 2     0.468682872    0.028900713    0.019592588    0.016667347    0.021245745    0.015420193    0.037029380    0.780480589
11	 5310	 3707	 14131	 3	 6	 1	 2     0.469018733    0.026315864    0.019782518    0.016813169    0.017354443    0.012605352    0.032499812    0.809723571
12	 7080	 3707	 21211	 4	 8	 1	 2     0.469338610    0.020758562    0.011353662    0.008541715    0.017378500    0.012614990    0.027496881    0.754942444
13	 10500	 5442	 31711	 4	 8	 1	 2     0.469565520    0.017696588    0.011399025    0.008575837    0.013536301    0.009706039    0.023303047    0.759410902
14	 16324	 8424	 48035	 4	 8	 1	 2     0.469696139    0.015787905    0.011423760    0.008593956    0.010897508    0.007870415    0.020502344    0.770053660
15	 20405	 8424	 68440	 5	 13	 1	 3     0.469774813    0.014227650    0.009120039    0.005845921    0.010920207    0.007892060    0.018612747    0.764403567
16	 34805	 14252	 103245	 5	 13	 1	 3     0.469864380    0.012701102    0.009148526    0.005862653    0.008810362    0.006379773    0.016194878    0.784266598
17	 41766	 14252	 145011	 6	 15	 2	 3     0.469903163    0.011444807    0.007293744    0.005758308    0.008819575    0.006384148    0.015027541    0.761588791
18	 62664	 21275	 207675	 6	 15	 2	 3     0.469962226    0.010019919    0.007300487    0.005763173    0.006863065    0.004914932    0.013050507    0.767780042
19	 83552	 21275	 291227	 8	 19	 1	 3     0.470000293    0.008425385    0.004885976    0.003687270    0.006863989    0.004915927    0.011598868    0.726397144
20	 129104	 32802	 420331	 8	 19	 1	 3     0.470034391    0.007364996    0.004888877    0.003689202    0.005508361    0.003989325    0.010123284    0.727530290
21	 222296	 56230	 642627	 8	 19	 1	 3     0.470057413    0.006595599    0.004892524    0.003691014    0.004423249    0.003207481    0.008991016    0.733576633
22	 250083	 56230	 892710	 9	 28	 1	 4     0.470071906    0.006397629    0.004621123    0.003062082    0.004424351    0.003208194    0.008198356    0.780355122
23	 277870	 56230	 1170580	 10	 38	 2	 5     0.470081880    0.006085807    0.004177512    0.002978511    0.004425544    0.003209012    0.007604985    0.800239110
24	 419910	 84761	 1590490	 10	 38	 2	 5     0.470097032    0.005405142    0.004179421    0.002980120    0.003427536    0.002454502    0.006602256    0.818681096
25	 503892	 84761	 2094382	 12	 54	 1	 6     0.470106775    0.004797377    0.003355485    0.001559915    0.003428637    0.002455363    0.005867694    0.817591623


==> data/lshaped/criterionC/varth1_thX0.7_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 2	 1     0.460780765    0.067860150    0.023620528    0.023441070    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 2	 1     0.463862832    0.055061821    0.024476741    0.024288000    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 2	 1     0.465662690    0.047853789    0.024842173    0.024644373    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 2	 1     0.466947355    0.041975600    0.025394876    0.025187148    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 2	 1     0.467793162    0.036620827    0.025603779    0.025391300    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 2	 1     0.468283807    0.033291764    0.025699426    0.025484312    0.021163199    0.015348802    0.041774220    0.796945186
10	 4172	 2216	 9864	 4	 8	 1	 2     0.468997298    0.024061718    0.011214228    0.008436422    0.021288668    0.015426307    0.032807678    0.733417287
11	 7064	 3699	 16928	 4	 8	 1	 2     0.469337901    0.020770015    0.011355402    0.008543831    0.017391043    0.012619795    0.027508987    0.755026549
12	 10484	 5433	 27412	 4	 8	 1	 2     0.469565102    0.017706721    0.011398941    0.008575886    0.013549617    0.009712277    0.023311463    0.759571427
13	 16272	 8398	 43684	 4	 8	 1	 2     0.469695618    0.015796594    0.011423815    0.008594024    0.010910034    0.007883939    0.020514278    0.770029242
14	 20340	 8398	 64024	 5	 13	 1	 3     0.469774293    0.014237153    0.009119978    0.005845968    0.010932636    0.007903513    0.018625861    0.764375581
15	 34750	 14230	 98774	 5	 13	 1	 3     0.469864037    0.012707333    0.009148470    0.005862680    0.008819399    0.006383310    0.016204809    0.784170490
16	 41700	 14230	 140474	 6	 15	 3	 3     0.469902821    0.011451710    0.007293648    0.006835326    0.008828610    0.006390004    0.015038233    0.761506362
17	 62550	 21235	 203024	 6	 15	 3	 3     0.469961972    0.010023455    0.007300425    0.006841132    0.006868293    0.004919476    0.013059652    0.767513198
18	 93825	 21235	 296849	 9	 28	 1	 4     0.470014504    0.008276598    0.004614084    0.003058468    0.006871121    0.004921475    0.011007979    0.751872641
19	 144981	 32744	 441830	 9	 28	 1	 4     0.470048752    0.007192883    0.004617171    0.003060321    0.005515370    0.003995194    0.009432956    0.762526965
20	 249642	 56132	 691472	 9	 28	 1	 4     0.470071839    0.006400866    0.004621113    0.003062076    0.004429040    0.003211320    0.008202172    0.780386635
21	 277380	 56132	 968852	 10	 38	 2	 5     0.470081813    0.006089210    0.004177500    0.002978504    0.004430234    0.003211958    0.007609102    0.800253491
22	 419500	 84679	 1388352	 10	 38	 2	 5     0.470096999    0.005406900    0.004179414    0.002980115    0.003430315    0.002456451    0.006604618    0.818654435
23	 503400	 84679	 1891752	 12	 54	 2	 6     0.470106742    0.004799361    0.003355480    0.002062122    0.003431416    0.002457324    0.005870353    0.817559103


==> data/lshaped/criterionC/varth1_thX0.7_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 2	 1     0.460780765    0.067860150    0.023620528    0.023441070    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 2	 1     0.463862832    0.055061821    0.024476741    0.024288000    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 2	 1     0.465662690    0.047853789    0.024842173    0.024644373    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 2	 1     0.466947355    0.041975600    0.025394876    0.025187148    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 2	 1     0.467793162    0.036620827    0.025603779    0.025391300    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 2	 1     0.468283807    0.033291764    0.025699426    0.025484312    0.021163199    0.015348802    0.041774220    0.796945186
10	 4172	 2216	 9864	 4	 8	 1	 2     0.468997298    0.024061718    0.011214228    0.008436422    0.021288668    0.015426307    0.032807678    0.733417287
11	 7064	 3699	 16928	 4	 8	 1	 2     0.469337901    0.020770015    0.011355402    0.008543831    0.017391043    0.012619795    0.027508987    0.755026549
12	 10484	 5433	 27412	 4	 8	 1	 2     0.469565102    0.017706721    0.011398941    0.008575886    0.013549617    0.009712277    0.023311463    0.759571427
13	 16272	 8398	 43684	 4	 8	 1	 2     0.469695618    0.015796594    0.011423815    0.008594024    0.010910034    0.007883939    0.020514278    0.770029242
14	 20340	 8398	 64024	 5	 13	 2	 3     0.469774293    0.014237153    0.009119978    0.007142405    0.010932636    0.007903513    0.018625861    0.764375581
15	 34750	 14230	 98774	 5	 13	 2	 3     0.469864037    0.012707333    0.009148470    0.007164040    0.008819399    0.006383310    0.016204809    0.784170490
16	 48650	 14230	 147424	 7	 18	 2	 3     0.469922195    0.010750071    0.006132596    0.005451411    0.008829229    0.006390229    0.014420123    0.745490905
17	 72975	 21235	 220399	 7	 18	 2	 3     0.469981370    0.009212481    0.006139064    0.005456627    0.006868894    0.004920193    0.012341848    0.746442545
18	 112756	 32742	 333155	 7	 18	 2	 3     0.470015586    0.008253848    0.006142409    0.005459318    0.005513331    0.003992945    0.010961675    0.752973208
19	 144972	 32742	 478127	 9	 28	 1	 4     0.470048750    0.007192937    0.004617170    0.003060320    0.005515441    0.003995338    0.009433024    0.762527188
20	 249651	 56134	 727778	 9	 28	 1	 4     0.470071840    0.006400842    0.004621113    0.003062076    0.004429005    0.003211096    0.008202123    0.780388412
21	 277390	 56134	 1005168	 10	 38	 3	 5     0.470081814    0.006089185    0.004177500    0.003360403    0.004430199    0.003211999    0.007609049    0.800255784
22	 419530	 84685	 1424698	 10	 38	 3	 5     0.470097001    0.005406945    0.004179418    0.003362061    0.003430382    0.002456651    0.006604494    0.818676685
23	 545389	 84685	 1970087	 13	 58	 5	 6     0.470109536    0.004575544    0.003026612    0.002538984    0.003431505    0.002457491    0.005642119    0.810962060


==> data/lshaped/criterionC/varth1_thX0.7_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 2	 1     0.460780765    0.067860150    0.023620528    0.023441070    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 2	 1     0.463862832    0.055061821    0.024476741    0.024288000    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 2	 1     0.465662690    0.047853789    0.024842173    0.024644373    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 2	 1     0.466947355    0.041975600    0.025394876    0.025187148    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 2	 1     0.467793162    0.036620827    0.025603779    0.025391300    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 2	 1     0.468283807    0.033291764    0.025699426    0.025484312    0.021163199    0.015348802    0.041774220    0.796945186
10	 4172	 2216	 9864	 4	 8	 2	 2     0.468997298    0.024061718    0.011214228    0.010200738    0.021288668    0.015426307    0.032807678    0.733417287
11	 7064	 3699	 16928	 4	 8	 2	 2     0.469337901    0.020770015    0.011355402    0.010327035    0.017391043    0.012619795    0.027508987    0.755026549
12	 10484	 5433	 27412	 4	 8	 2	 2     0.469565102    0.017706721    0.011398941    0.010368178    0.013549617    0.009712277    0.023311463    0.759571427
13	 16272	 8398	 43684	 4	 8	 2	 2     0.469695618    0.015796594    0.011423815    0.010392101    0.010910034    0.007883939    0.020514278    0.770029242
14	 24408	 8398	 68092	 6	 15	 3	 3     0.469812858    0.013138661    0.007269070    0.006812740    0.010944635    0.007909959    0.017626343    0.745399128
15	 41694	 14228	 109786	 6	 15	 3	 3     0.469902789    0.011453092    0.007293648    0.006835322    0.008830404    0.006391336    0.015039237    0.761547456
16	 62550	 21235	 172336	 6	 15	 3	 3     0.469961962    0.010023761    0.007300428    0.006841135    0.006868735    0.004920150    0.013060001    0.767516045
17	 93825	 21235	 266161	 9	 28	 2	 4     0.470014494    0.008276965    0.004614089    0.003694800    0.006871560    0.004921919    0.011008390    0.751877871
18	 144954	 32738	 411115	 9	 28	 2	 4     0.470048745    0.007193374    0.004617176    0.003697397    0.005516005    0.003995143    0.009433262    0.762554223
19	 249588	 56120	 660703	 9	 28	 2	 4     0.470071838    0.006400120    0.004621114    0.003700077    0.004427961    0.003210941    0.008202224    0.780290760
20	 305052	 56120	 965755	 11	 42	 3	 5     0.470086697    0.005767541    0.003693665    0.002967530    0.004429601    0.003211933    0.007301133    0.789951425
21	 461417	 84673	 1427172	 11	 42	 3	 5     0.470101881    0.005042967    0.003695410    0.002968983    0.003431540    0.002457259    0.006247488    0.807199193
22	 587258	 84673	 2014430	 14	 61	 5	 6     0.470111589    0.004402226    0.002756420    0.002318613    0.003432454    0.002457941    0.005468376    0.805033488


==> data/lshaped/criterionC/varth1_thX0.7_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 2	 1     0.460780765    0.067860150    0.023620528    0.023441070    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 2	 1     0.463862832    0.055061821    0.024476741    0.024288000    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 2	 1     0.465662690    0.047853789    0.024842173    0.024644373    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 2	 1     0.466947355    0.041975600    0.025394876    0.025187148    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 2	 1     0.467793162    0.036620827    0.025603779    0.025391300    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 2	 1     0.468283807    0.033291764    0.025699426    0.025484312    0.021163199    0.015348802    0.041774220    0.796945186
10	 4172	 2216	 9864	 4	 8	 2	 2     0.468997298    0.024061718    0.011214228    0.010200738    0.021288668    0.015426307    0.032807678    0.733417287
11	 7064	 3699	 16928	 4	 8	 2	 2     0.469337901    0.020770015    0.011355402    0.010327035    0.017391043    0.012619795    0.027508987    0.755026549
12	 10484	 5433	 27412	 4	 8	 2	 2     0.469565102    0.017706721    0.011398941    0.010368178    0.013549617    0.009712277    0.023311463    0.759571427
13	 16272	 8398	 43684	 4	 8	 2	 2     0.469695618    0.015796594    0.011423815    0.010392101    0.010910034    0.007883939    0.020514278    0.770029242
14	 24408	 8398	 68092	 6	 15	 3	 3     0.469812858    0.013138661    0.007269070    0.006812740    0.010944635    0.007909959    0.017626343    0.745399128
15	 41694	 14228	 109786	 6	 15	 3	 3     0.469902789    0.011453092    0.007293648    0.006835322    0.008830404    0.006391336    0.015039237    0.761547456
16	 62550	 21235	 172336	 6	 15	 3	 3     0.469961962    0.010023761    0.007300428    0.006841135    0.006868735    0.004920150    0.013060001    0.767516045
17	 93825	 21235	 266161	 9	 28	 3	 4     0.470014494    0.008276965    0.004614089    0.004007891    0.006871560    0.004921919    0.011008390    0.751877871
18	 144954	 32738	 411115	 9	 28	 3	 4     0.470048745    0.007193374    0.004617176    0.004010581    0.005516005    0.003995143    0.009433262    0.762554223
19	 249588	 56120	 660703	 9	 28	 3	 4     0.470071838    0.006400120    0.004621114    0.004013879    0.004427961    0.003210941    0.008202224    0.780290760
20	 332784	 56120	 993487	 12	 45	 4	 5     0.470089488    0.005582739    0.003397854    0.002945654    0.004429623    0.003211940    0.007119174    0.784183507
21	 503364	 84673	 1496851	 12	 45	 4	 5     0.470104673    0.004830390    0.003399566    0.002947068    0.003431562    0.002457260    0.006033697    0.800568864


==> data/lshaped/criterionC/varth1_thX0.7_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 2	 1     0.460780765    0.067860150    0.023620528    0.023441070    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 2	 1     0.463862832    0.055061821    0.024476741    0.024288000    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 2	 1     0.465662690    0.047853789    0.024842173    0.024644373    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 2	 1     0.466947355    0.041975600    0.025394876    0.025187148    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 2	 1     0.467793162    0.036620827    0.025603779    0.025391300    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 2	 1     0.468283807    0.033291764    0.025699426    0.025484312    0.021163199    0.015348802    0.041774220    0.796945186
10	 4172	 2216	 9864	 4	 8	 3	 2     0.468997298    0.024061718    0.011214228    0.010968293    0.021288668    0.015426307    0.032807678    0.733417287
11	 7064	 3699	 16928	 4	 8	 3	 2     0.469337901    0.020770015    0.011355402    0.011105047    0.017391043    0.012619795    0.027508987    0.755026549
12	 10484	 5433	 27412	 4	 8	 3	 2     0.469565102    0.017706721    0.011398941    0.011147289    0.013549617    0.009712277    0.023311463    0.759571427
13	 16272	 8398	 43684	 4	 8	 3	 2     0.469695618    0.015796594    0.011423815    0.011171613    0.010910034    0.007883939    0.020514278    0.770029242
14	 28476	 8398	 72160	 7	 18	 3	 3     0.469832103    0.012536474    0.006111617    0.005810065    0.010945835    0.007913111    0.017105691    0.732883219
15	 48657	 14232	 120817	 7	 18	 3	 3     0.469922252    0.010750340    0.006132604    0.005829800    0.008829552    0.006390646    0.014418288    0.745604491
16	 73003	 21243	 193820	 7	 18	 3	 3     0.469981404    0.009211652    0.006139067    0.005835862    0.006867778    0.004919229    0.012340553    0.746453715
17	 112777	 32748	 306597	 7	 18	 3	 3     0.470015599    0.008253626    0.006142415    0.005839051    0.005512992    0.003992297    0.010961122    0.752990965
18	 161110	 32748	 467707	 10	 31	 3	 4     0.470053637    0.006923859    0.004185343    0.003688486    0.005515680    0.003994704    0.009186264    0.753718671
19	 277380	 56132	 745087	 10	 31	 3	 4     0.470076722    0.006095907    0.004188771    0.003691307    0.004428801    0.003211280    0.007917406    0.769937416
20	 419540	 84687	 1164627	 10	 31	 3	 4     0.470091900    0.005415737    0.004190526    0.003692883    0.003430700    0.002456636    0.006958120    0.778333426
21	 545402	 84687	 1710029	 13	 47	 4	 5     0.470106738    0.004665917    0.003161398    0.002759471    0.003431668    0.002457346    0.005870630    0.794789887


==> data/lshaped/criterionC/varth1_thX0.7_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 2	 1     0.460780765    0.067860150    0.023620528    0.023441070    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 2	 1     0.463862832    0.055061821    0.024476741    0.024288000    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 2	 1     0.465662690    0.047853789    0.024842173    0.024644373    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 2	 1     0.466947355    0.041975600    0.025394876    0.025187148    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 2	 1     0.467793162    0.036620827    0.025603779    0.025391300    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 2	 1     0.468283807    0.033291764    0.025699426    0.025484312    0.021163199    0.015348802    0.041774220    0.796945186
10	 4172	 2216	 9864	 4	 8	 3	 2     0.468997298    0.024061718    0.011214228    0.010968293    0.021288668    0.015426307    0.032807678    0.733417287
11	 7064	 3699	 16928	 4	 8	 3	 2     0.469337901    0.020770015    0.011355402    0.011105047    0.017391043    0.012619795    0.027508987    0.755026549
12	 10484	 5433	 27412	 4	 8	 3	 2     0.469565102    0.017706721    0.011398941    0.011147289    0.013549617    0.009712277    0.023311463    0.759571427
13	 16272	 8398	 43684	 4	 8	 3	 2     0.469695618    0.015796594    0.011423815    0.011171613    0.010910034    0.007883939    0.020514278    0.770029242
14	 28476	 8398	 72160	 7	 18	 3	 3     0.469832103    0.012536474    0.006111617    0.005810065    0.010945835    0.007913111    0.017105691    0.732883219
15	 48657	 14232	 120817	 7	 18	 3	 3     0.469922252    0.010750340    0.006132604    0.005829800    0.008829552    0.006390646    0.014418288    0.745604491
16	 73003	 21243	 193820	 7	 18	 3	 3     0.469981404    0.009211652    0.006139067    0.005835862    0.006867778    0.004919229    0.012340553    0.746453715
17	 112777	 32748	 306597	 7	 18	 3	 3     0.470015599    0.008253626    0.006142415    0.005839051    0.005512992    0.003992297    0.010961122    0.752990965
18	 161110	 32748	 467707	 10	 31	 5	 4     0.470053637    0.006923859    0.004185343    0.003986739    0.005515680    0.003994704    0.009186264    0.753718671
19	 277380	 56132	 745087	 10	 31	 5	 4     0.470076722    0.006095907    0.004188771    0.003989800    0.004428801    0.003211280    0.007917406    0.769937416
20	 419540	 84687	 1164627	 10	 31	 5	 4     0.470091900    0.005415737    0.004190526    0.003991413    0.003430700    0.002456636    0.006958120    0.778333426
21	 629310	 84687	 1793937	 15	 56	 4	 5     0.470109277    0.004444478    0.002824300    0.002496550    0.003431721    0.002457368    0.005663712    0.784728811


==> data/lshaped/criterionC/varth1_thX0.7_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 2	 1     0.460780765    0.067860150    0.023620528    0.023441070    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 2	 1     0.463862832    0.055061821    0.024476741    0.024288000    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 2	 1     0.465662690    0.047853789    0.024842173    0.024644373    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 2	 1     0.466947355    0.041975600    0.025394876    0.025187148    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 2	 1     0.467793162    0.036620827    0.025603779    0.025391300    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 2	 1     0.468283807    0.033291764    0.025699426    0.025484312    0.021163199    0.015348802    0.041774220    0.796945186
10	 4172	 2216	 9864	 4	 8	 4	 2     0.468997298    0.024061718    0.011214228    0.011130248    0.021288668    0.015426307    0.032807678    0.733417287
11	 7064	 3699	 16928	 4	 8	 4	 2     0.469337901    0.020770015    0.011355402    0.011270440    0.017391043    0.012619795    0.027508987    0.755026549
12	 10484	 5433	 27412	 4	 8	 4	 2     0.469565102    0.017706721    0.011398941    0.011313628    0.013549617    0.009712277    0.023311463    0.759571427
13	 16272	 8398	 43684	 4	 8	 4	 2     0.469695618    0.015796594    0.011423815    0.011338380    0.010910034    0.007883939    0.020514278    0.770029242
14	 32544	 8398	 76228	 8	 19	 5	 3     0.469850570    0.011979725    0.004866267    0.004731757    0.010946838    0.007912099    0.016590705    0.722074516
15	 55592	 14228	 131820	 8	 19	 5	 3     0.469940940    0.010086099    0.004880814    0.004745385    0.008826497    0.006387918    0.013795725    0.731103269
16	 83408	 21237	 215228	 8	 19	 5	 3     0.470000060    0.008428734    0.004885928    0.004750219    0.006868134    0.004919940    0.011608307    0.726095045
17	 128864	 32742	 344092	 8	 19	 5	 3     0.470034282    0.007368513    0.004888860    0.004753001    0.005513079    0.003993421    0.010128360    0.727512987
18	 221920	 56136	 566012	 8	 19	 5	 3     0.470057357    0.006598330    0.004892516    0.004756433    0.004427330    0.003210137    0.008993896    0.733645361
19	 360620	 56136	 926632	 13	 40	 4	 4     0.470082062    0.005748598    0.003664789    0.003480738    0.004428962    0.003211405    0.007593726    0.757019428
20	 545467	 84697	 1472099	 13	 40	 4	 4     0.470097245    0.005020111    0.003666488    0.003482337    0.003429049    0.002455553    0.006587099    0.762112510
21	 713303	 84697	 2185402	 17	 63	 7	 5     0.470110309    0.004360759    0.002692698    0.002577177    0.003430102    0.002456264    0.005577323    0.781873117


==> data/lshaped/criterionC/varth1_thX0.7_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 120	 274	 270	 1	 1	 1	 0     0.454980312    0.093653159    0.071098434    0.071098434    0.060958403    0.044228232    0.118438697    0.790731079
4	 240	 274	 510	 2	 3	 3	 1     0.460780765    0.067860150    0.023620528    0.023620528    0.063616591    0.046045330    0.093358965    0.726873419
5	 322	 365	 832	 2	 3	 3	 1     0.463862832    0.055061821    0.024476741    0.024476741    0.049322341    0.035940591    0.076590354    0.718913262
6	 550	 610	 1382	 2	 3	 3	 1     0.465662690    0.047853789    0.024842173    0.024842173    0.040900509    0.030152659    0.064753912    0.739010015
7	 902	 978	 2284	 2	 3	 3	 1     0.466947355    0.041975600    0.025394876    0.025394876    0.033422317    0.024124833    0.054726384    0.767008477
8	 1322	 1416	 3606	 2	 3	 3	 1     0.467793162    0.036620827    0.025603779    0.025603779    0.026182655    0.018781510    0.046950687    0.779984906
9	 2086	 2216	 5692	 2	 3	 3	 1     0.468283807    0.033291764    0.025699426    0.025699426    0.021163199    0.015348802    0.041774220    0.796945186
10	 5215	 2216	 10907	 5	 9	 5	 2     0.469034426    0.023466232    0.009822219    0.009803121    0.021311688    0.015455521    0.032272535    0.727127011
11	 8840	 3703	 19747	 5	 9	 5	 2     0.469376251    0.020049103    0.009950881    0.009931232    0.017405358    0.012630972    0.026846688    0.746799855
12	 13120	 5440	 32867	 5	 9	 5	 2     0.469604178    0.016832705    0.009987894    0.009968052    0.013549241    0.009714382    0.022510560    0.747769283
13	 20390	 8418	 53257	 5	 9	 5	 2     0.469734800    0.014803777    0.010008668    0.009988725    0.010907721    0.007884730    0.019596620    0.755424986
14	 34860	 14274	 88117	 5	 9	 5	 2     0.469824104    0.013352429    0.010041918    0.010021834    0.008800410    0.006368786    0.017323988    0.770747963
15	 69720	 14274	 157837	 10	 23	 7	 3     0.469947396    0.009838161    0.004365025    0.004332957    0.008816801    0.006380846    0.013574033    0.724778022
16	 104510	 21289	 262347	 10	 23	 7	 3     0.470006531    0.008131602    0.004369325    0.004337160    0.006857984    0.004912092    0.011343314    0.716862956
17	 161560	 32837	 423907	 10	 23	 7	 3     0.470040551    0.007029841    0.004371758    0.004339551    0.005505125    0.003988368    0.009833087    0.714917008
18	 278200	 56296	 702107	 10	 23	 7	 3     0.470063591    0.006220882    0.004374887    0.004342612    0.004422640    0.003207177    0.008661956    0.718184478
19	 420340	 84847	 1122447	 10	 23	 7	 3     0.470078712    0.005555710    0.004376029    0.004343728    0.003422906    0.002451204    0.007798344    0.712421745
20	 714578	 84847	 1837025	 17	 49	 6	 4     0.470100712    0.004758913    0.003304891    0.003241805    0.003424172    0.002452137    0.006334850    0.751227427


==> data/lshaped/criterionC/varth1_thX0.8_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 21450	 8844	 64442	 5	 13	 1	 3     0.469774180    0.014291861    0.009122218    0.005848030    0.011001929    0.009024338    0.018628718    0.767195093
13	 43230	 17631	 107672	 5	 13	 1	 3     0.469891158    0.012161689    0.009153918    0.005866939    0.008007027    0.006506212    0.015398348    0.789804789
14	 51876	 17631	 159548	 6	 15	 2	 3     0.469929997    0.010839694    0.007297597    0.005760905    0.008015238    0.006513202    0.014163582    0.765321494
15	 90126	 30533	 249674	 6	 15	 2	 3     0.469989514    0.009342650    0.007303466    0.005765070    0.005826190    0.004776241    0.012027715    0.776760153
16	 120168	 30533	 369842	 8	 19	 1	 3     0.470027605    0.007606199    0.004888526    0.003688968    0.005827227    0.004777117    0.010433602    0.729009887
17	 249840	 63117	 619682	 8	 19	 1	 3     0.470060280    0.006502477    0.004892991    0.003691274    0.004282621    0.003497991    0.008839818    0.735589450
18	 281070	 63117	 900752	 9	 28	 1	 4     0.470074775    0.006301494    0.004621635    0.003062346    0.004283611    0.003498920    0.008032132    0.784535664
19	 312300	 63117	 1213052	 10	 38	 2	 5     0.470084751    0.005984617    0.004178095    0.002978964    0.004284759    0.003499872    0.007425381    0.805967614
20	 541300	 109166	 1754352	 10	 38	 2	 5     0.470102060    0.005181498    0.004179997    0.002980610    0.003061950    0.002508249    0.006234015    0.831165357
21	 649560	 109166	 2403912	 12	 54	 1	 6     0.470111805    0.004543545    0.003355889    0.001560031    0.003062974    0.002509163    0.005449766    0.833713799


==> data/lshaped/criterionC/varth1_thX0.8_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 2	 1     0.468357153    0.032899987    0.025747620    0.025531240    0.020480948    0.016798208    0.040943700    0.803542112
8	 5000	 2635	 10338	 4	 8	 1	 2     0.469073220    0.023458144    0.011251147    0.008459368    0.020583882    0.016905313    0.031703694    0.739918336
9	 9576	 4962	 19914	 4	 8	 1	 2     0.469490045    0.018783723    0.011386579    0.008565742    0.014939011    0.012145393    0.024777153    0.758106587
10	 17156	 8842	 37070	 4	 8	 1	 2     0.469695468    0.015845054    0.011426440    0.008595627    0.010977349    0.009003714    0.020517728    0.772261608
11	 21445	 8842	 58515	 5	 13	 1	 3     0.469774172    0.014289716    0.009122195    0.005847992    0.010999161    0.009021890    0.018628920    0.767071660
12	 43220	 17627	 101735	 5	 13	 1	 3     0.469891132    0.012162159    0.009153917    0.005866935    0.008007742    0.006507018    0.015399148    0.789794290
13	 51864	 17627	 153599	 6	 15	 3	 3     0.469929971    0.010840228    0.007297599    0.006838699    0.008015958    0.006514296    0.014164454    0.765312082
14	 90108	 30527	 243707	 6	 15	 3	 3     0.469989483    0.009343796    0.007303479    0.006843712    0.005828011    0.004777534    0.012028935    0.776776613
15	 135162	 30527	 378869	 9	 28	 1	 4     0.470042052    0.007437190    0.004616842    0.003060132    0.005830658    0.004779482    0.009761094    0.761921779
16	 280980	 63097	 659849	 9	 28	 1	 4     0.470074756    0.006302675    0.004621633    0.003062344    0.004285350    0.003500184    0.008033288    0.784569713
17	 312200	 63097	 972049	 10	 38	 2	 5     0.470084731    0.005985862    0.004178094    0.002978963    0.004286498    0.003501190    0.007426633    0.805999348
18	 541100	 109126	 1513149	 10	 38	 2	 5     0.470102052    0.005181912    0.004179997    0.002980610    0.003062653    0.002508718    0.006234575    0.831157221
19	 649320	 109126	 2162469	 12	 54	 2	 6     0.470111798    0.004544018    0.003355889    0.002062330    0.003063677    0.002509652    0.005450407    0.833702579


==> data/lshaped/criterionC/varth1_thX0.8_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 2	 1     0.468357153    0.032899987    0.025747620    0.025531240    0.020480948    0.016798208    0.040943700    0.803542112
8	 5000	 2635	 10338	 4	 8	 1	 2     0.469073220    0.023458144    0.011251147    0.008459368    0.020583882    0.016905313    0.031703694    0.739918336
9	 9576	 4962	 19914	 4	 8	 1	 2     0.469490045    0.018783723    0.011386579    0.008565742    0.014939011    0.012145393    0.024777153    0.758106587
10	 17156	 8842	 37070	 4	 8	 1	 2     0.469695468    0.015845054    0.011426440    0.008595627    0.010977349    0.009003714    0.020517728    0.772261608
11	 21445	 8842	 58515	 5	 13	 2	 3     0.469774172    0.014289716    0.009122195    0.007144515    0.010999161    0.009021890    0.018628920    0.767071660
12	 43220	 17627	 101735	 5	 13	 2	 3     0.469891132    0.012162159    0.009153917    0.007168400    0.008007742    0.006507018    0.015399148    0.789794290
13	 60508	 17627	 162243	 7	 18	 2	 3     0.469949359    0.010095544    0.006136409    0.005454480    0.008016514    0.006514774    0.013505894    0.747491709
14	 105133	 30529	 267376	 7	 18	 2	 3     0.470008897    0.008467138    0.006142000    0.005458967    0.005828230    0.004777817    0.011244813    0.752981711
15	 135171	 30529	 402547	 9	 28	 1	 4     0.470042058    0.007436914    0.004616843    0.003060134    0.005830304    0.004779222    0.009760812    0.761915522
16	 281007	 63103	 683554	 9	 28	 1	 4     0.470074758    0.006302526    0.004621634    0.003062346    0.004285130    0.003500027    0.008033123    0.784567404
17	 312230	 63103	 995784	 10	 38	 3	 5     0.470084734    0.005985704    0.004178095    0.003360903    0.004286278    0.003500989    0.007426454    0.805997662
18	 541130	 109132	 1536914	 10	 38	 3	 5     0.470102053    0.005181909    0.004179997    0.003362551    0.003062646    0.002508670    0.006234555    0.831159370
19	 703469	 109132	 2240383	 13	 58	 5	 6     0.470114591    0.004306860    0.003027013    0.002539277    0.003063696    0.002509650    0.005203882    0.827624367


==> data/lshaped/criterionC/varth1_thX0.8_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 2	 1     0.468357153    0.032899987    0.025747620    0.025531240    0.020480948    0.016798208    0.040943700    0.803542112
8	 5000	 2635	 10338	 4	 8	 2	 2     0.469073220    0.023458144    0.011251147    0.010233950    0.020583882    0.016905313    0.031703694    0.739918336
9	 9576	 4962	 19914	 4	 8	 2	 2     0.469490045    0.018783723    0.011386579    0.010356396    0.014939011    0.012145393    0.024777153    0.758106587
10	 17156	 8842	 37070	 4	 8	 2	 2     0.469695468    0.015845054    0.011426440    0.010394565    0.010977349    0.009003714    0.020517728    0.772261608
11	 25734	 8842	 62804	 6	 15	 3	 3     0.469812764    0.013194159    0.007270482    0.006813857    0.011010265    0.009031949    0.017628842    0.748441633
12	 51894	 17637	 114698	 6	 15	 3	 3     0.469930071    0.010837658    0.007297612    0.006838709    0.008012471    0.006511198    0.014161149    0.765309195
13	 90168	 30547	 204866	 6	 15	 3	 3     0.469989529    0.009342324    0.007303482    0.006843715    0.005825648    0.004775894    0.012027159    0.776768972
14	 135252	 30547	 340118	 9	 28	 2	 4     0.470042097    0.007435340    0.004616846    0.003697134    0.005828294    0.004777684    0.009758903    0.761903239
15	 281142	 63133	 621260	 9	 28	 2	 4     0.470074781    0.006301537    0.004621636    0.003700475    0.004283673    0.003498532    0.008031824    0.784571113
16	 343618	 63133	 964878	 11	 42	 3	 5     0.470089643    0.005657760    0.003694197    0.002967959    0.004285225    0.003499888    0.007108951    0.795864171
17	 595408	 109162	 1560286	 11	 42	 3	 5     0.470106949    0.004799760    0.003695896    0.002969379    0.003062360    0.002508553    0.005853692    0.819954422


==> data/lshaped/criterionC/varth1_thX0.8_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 2	 1     0.468357153    0.032899987    0.025747620    0.025531240    0.020480948    0.016798208    0.040943700    0.803542112
8	 5000	 2635	 10338	 4	 8	 2	 2     0.469073220    0.023458144    0.011251147    0.010233950    0.020583882    0.016905313    0.031703694    0.739918336
9	 9576	 4962	 19914	 4	 8	 2	 2     0.469490045    0.018783723    0.011386579    0.010356396    0.014939011    0.012145393    0.024777153    0.758106587
10	 17156	 8842	 37070	 4	 8	 2	 2     0.469695468    0.015845054    0.011426440    0.010394565    0.010977349    0.009003714    0.020517728    0.772261608
11	 25734	 8842	 62804	 6	 15	 3	 3     0.469812764    0.013194159    0.007270482    0.006813857    0.011010265    0.009031949    0.017628842    0.748441633
12	 51894	 17637	 114698	 6	 15	 3	 3     0.469930071    0.010837658    0.007297612    0.006838709    0.008012471    0.006511198    0.014161149    0.765309195
13	 90168	 30547	 204866	 6	 15	 3	 3     0.469989529    0.009342324    0.007303482    0.006843715    0.005825648    0.004775894    0.012027159    0.776768972
14	 135252	 30547	 340118	 9	 28	 3	 4     0.470042097    0.007435340    0.004616846    0.004010299    0.005828294    0.004777684    0.009758903    0.761903239
15	 281142	 63133	 621260	 9	 28	 3	 4     0.470074781    0.006301537    0.004621636    0.004014323    0.004283673    0.003498532    0.008031824    0.784571113
16	 374856	 63133	 996116	 12	 45	 4	 5     0.470092434    0.005469201    0.003398360    0.002946046    0.004285244    0.003499888    0.006921891    0.790131050
17	 649536	 109162	 1645652	 12	 45	 4	 5     0.470109742    0.004575882    0.003400051    0.002947457    0.003062408    0.002508595    0.005624926    0.813500732


==> data/lshaped/criterionC/varth1_thX0.8_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 2	 1     0.468357153    0.032899987    0.025747620    0.025531240    0.020480948    0.016798208    0.040943700    0.803542112
8	 5000	 2635	 10338	 4	 8	 3	 2     0.469073220    0.023458144    0.011251147    0.011003981    0.020583882    0.016905313    0.031703694    0.739918336
9	 9576	 4962	 19914	 4	 8	 3	 2     0.469490045    0.018783723    0.011386579    0.011135215    0.014939011    0.012145393    0.024777153    0.758106587
10	 17156	 8842	 37070	 4	 8	 3	 2     0.469695468    0.015845054    0.011426440    0.011174193    0.010977349    0.009003714    0.020517728    0.772261608
11	 30023	 8842	 67093	 7	 18	 3	 3     0.469832017    0.012594308    0.006112823    0.005811144    0.011011358    0.009032871    0.017108058    0.736162355
12	 60543	 17637	 127636	 7	 18	 3	 3     0.469949459    0.010092783    0.006136423    0.005833356    0.008013026    0.006511935    0.013502428    0.747479143
13	 105210	 30551	 232846	 7	 18	 3	 3     0.470008941    0.008465612    0.006142002    0.005838652    0.005826010    0.004776267    0.011243007    0.752966869
14	 150300	 30551	 383146	 10	 31	 3	 4     0.470046974    0.007175510    0.004185057    0.003688249    0.005828656    0.004777816    0.009521103    0.753642665
15	 312370	 63131	 695516	 10	 31	 3	 4     0.470079669    0.005991822    0.004189219    0.003691675    0.004283967    0.003498760    0.007740428    0.774094421
16	 541240	 109156	 1236756	 10	 31	 3	 4     0.470096963    0.005190172    0.004190983    0.003693279    0.003061625    0.002507949    0.006607194    0.785533457
17	 703612	 109156	 1940368	 13	 47	 4	 5     0.470111804    0.004401843    0.003161857    0.002759856    0.003062496    0.002508668    0.005449851    0.807699553


==> data/lshaped/criterionC/varth1_thX0.8_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 2	 1     0.468357153    0.032899987    0.025747620    0.025531240    0.020480948    0.016798208    0.040943700    0.803542112
8	 5000	 2635	 10338	 4	 8	 3	 2     0.469073220    0.023458144    0.011251147    0.011003981    0.020583882    0.016905313    0.031703694    0.739918336
9	 9576	 4962	 19914	 4	 8	 3	 2     0.469490045    0.018783723    0.011386579    0.011135215    0.014939011    0.012145393    0.024777153    0.758106587
10	 17156	 8842	 37070	 4	 8	 3	 2     0.469695468    0.015845054    0.011426440    0.011174193    0.010977349    0.009003714    0.020517728    0.772261608
11	 30023	 8842	 67093	 7	 18	 3	 3     0.469832017    0.012594308    0.006112823    0.005811144    0.011011358    0.009032871    0.017108058    0.736162355
12	 60543	 17637	 127636	 7	 18	 3	 3     0.469949459    0.010092783    0.006136423    0.005833356    0.008013026    0.006511935    0.013502428    0.747479143
13	 105210	 30551	 232846	 7	 18	 3	 3     0.470008941    0.008465612    0.006142002    0.005838652    0.005826010    0.004776267    0.011243007    0.752966869
14	 150300	 30551	 383146	 10	 31	 5	 4     0.470046974    0.007175510    0.004185057    0.003986499    0.005828656    0.004777816    0.009521103    0.753642665
15	 312370	 63131	 695516	 10	 31	 5	 4     0.470079669    0.005991822    0.004189219    0.003990188    0.004283967    0.003498760    0.007740428    0.774094421
16	 541240	 109156	 1236756	 10	 31	 5	 4     0.470096963    0.005190172    0.004190983    0.003991817    0.003061625    0.002507949    0.006607194    0.785533457
17	 811860	 109156	 2048616	 15	 56	 4	 5     0.470114343    0.004166357    0.002824774    0.002496981    0.003062545    0.002508717    0.005226270    0.797195076


==> data/lshaped/criterionC/varth1_thX0.8_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 2	 1     0.468357153    0.032899987    0.025747620    0.025531240    0.020480948    0.016798208    0.040943700    0.803542112
8	 5000	 2635	 10338	 4	 8	 4	 2     0.469073220    0.023458144    0.011251147    0.011166835    0.020583882    0.016905313    0.031703694    0.739918336
9	 9576	 4962	 19914	 4	 8	 4	 2     0.469490045    0.018783723    0.011386579    0.011301363    0.014939011    0.012145393    0.024777153    0.758106587
10	 17156	 8842	 37070	 4	 8	 4	 2     0.469695468    0.015845054    0.011426440    0.011340977    0.010977349    0.009003714    0.020517728    0.772261608
11	 34312	 8842	 71382	 8	 19	 5	 3     0.469850489    0.012040076    0.004867408    0.004732815    0.011012346    0.009032550    0.016592983    0.725612497
12	 69176	 17633	 140558	 8	 19	 5	 3     0.469968070    0.009385909    0.004883994    0.004748418    0.008015104    0.006513089    0.012838339    0.731084349
13	 120200	 30541	 260758	 8	 19	 5	 3     0.470027606    0.007606203    0.004888526    0.004752684    0.005827232    0.004777142    0.010433558    0.729013305
14	 249872	 63125	 510630	 8	 19	 5	 3     0.470060284    0.006502534    0.004892993    0.004756878    0.004282706    0.003498080    0.008839621    0.735612370
15	 406042	 63125	 916672	 13	 40	 4	 4     0.470084993    0.005638070    0.003665195    0.003481094    0.004284177    0.003499276    0.007410055    0.760867424
16	 703794	 109184	 1620466	 13	 40	 4	 4     0.470102301    0.004776701    0.003666941    0.003482754    0.003061113    0.002507605    0.006215802    0.768476962


==> data/lshaped/criterionC/varth1_thX0.8_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 3	 1     0.459902055    0.070873158    0.023238508    0.023238508    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 3	 1     0.464138628    0.054160360    0.024530156    0.024530156    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 3	 1     0.466326691    0.045147165    0.025134115    0.025134115    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 3	 1     0.467692394    0.037326506    0.025597609    0.025597609    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 3	 1     0.468357153    0.032899987    0.025747620    0.025747620    0.020480948    0.016798208    0.040943700    0.803542112
8	 6250	 2635	 11588	 5	 9	 5	 2     0.469110676    0.022837493    0.009851720    0.009832448    0.020603269    0.016917652    0.031144553    0.733274086
9	 11970	 4962	 23558	 5	 9	 5	 2     0.469528610    0.017971076    0.009976531    0.009956744    0.014947522    0.012152643    0.024035258    0.747696417
10	 21450	 8844	 45008	 5	 9	 5	 2     0.469734034    0.014866642    0.010010400    0.009990442    0.010991311    0.009013173    0.019614967    0.757923373
11	 43245	 17637	 88253	 5	 9	 5	 2     0.469850800    0.012842291    0.010046627    0.010026505    0.007999357    0.006499998    0.016584181    0.774369895
12	 86490	 17637	 174743	 10	 23	 7	 3     0.469974204    0.009126959    0.004367752    0.004335627    0.008013995    0.006512356    0.012611784    0.723685039
13	 150370	 30565	 325113	 10	 23	 7	 3     0.470033758    0.007283907    0.004371455    0.004339255    0.005826293    0.004776069    0.010152638    0.717439878
14	 312510	 63159	 637623	 10	 23	 7	 3     0.470066438    0.006121459    0.004375273    0.004342988    0.004281266    0.003496577    0.008506061    0.719658396
15	 531267	 63159	 1168890	 17	 49	 6	 4     0.470088431    0.005408764    0.003303649    0.003240584    0.004282596    0.003497758    0.007188640    0.752404360
16	 920856	 109244	 2089746	 17	 49	 6	 4     0.470105717    0.004504522    0.003305278    0.003242179    0.003060369    0.002507028    0.005951868    0.756824947


==> data/lshaped/criterionC/varth1_thX0.9_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 2931	 2065	 6401	 3	 6	 1	 2     0.468440632    0.030961087    0.019570415    0.016650562    0.023991410    0.021925111    0.039977296    0.774466754
7	 7407	 5106	 13808	 3	 6	 1	 2     0.469114015    0.025386415    0.019807605    0.016827414    0.015878565    0.014422382    0.031094217    0.816435237
8	 9876	 5106	 23684	 4	 8	 1	 2     0.469434367    0.019552472    0.011378039    0.008558185    0.015900924    0.014443068    0.025810548    0.757538021
9	 23412	 11994	 47096	 4	 8	 1	 2     0.469721393    0.015493548    0.011445093    0.008609576    0.010443174    0.009502636    0.019915377    0.777969089
10	 29265	 11994	 76361	 5	 13	 1	 3     0.469800349    0.013889631    0.009137372    0.005856736    0.010460893    0.009517439    0.017956654    0.773508845
11	 65110	 26437	 141471	 5	 13	 1	 3     0.469927599    0.011372550    0.009160509    0.005872481    0.006739434    0.006145650    0.014242939    0.798469332
12	 78132	 26437	 219603	 6	 15	 2	 3     0.469966511    0.009940739    0.007302091    0.005764059    0.006745204    0.006151123    0.012895288    0.770881541
13	 104176	 26437	 323779	 8	 19	 1	 3     0.470004589    0.008330498    0.004887470    0.003688313    0.006746098    0.006152046    0.011423458    0.729244899
14	 273824	 69109	 597603	 8	 19	 1	 3     0.470058020    0.006576437    0.004893117    0.003691392    0.004393965    0.003981145    0.008959227    0.734040688
15	 308052	 69109	 905655	 9	 28	 1	 4     0.470072516    0.006377831    0.004621892    0.003062654    0.004394865    0.003981983    0.008163310    0.781280075
16	 342280	 69109	 1247935	 10	 38	 2	 5     0.470082493    0.006064750    0.004178216    0.002979061    0.004395873    0.003982860    0.007566960    0.801477686
17	 746900	 150421	 1994835	 10	 38	 2	 5     0.470104594    0.005072171    0.004180500    0.002981027    0.002872340    0.002618937    0.006039899    0.839777488
18	 896280	 150421	 2891115	 12	 54	 1	 6     0.470114342    0.004418140    0.003356259    0.001560158    0.002873236    0.002619796    0.005226356    0.845357623


==> data/lshaped/criterionC/varth1_thX0.9_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 1	 2     0.468754602    0.026511438    0.011199314    0.008418417    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 1	 2     0.469434248    0.019562373    0.011379964    0.008560497    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 1	 2     0.469721167    0.015496492    0.011445060    0.008609571    0.010447577    0.009505652    0.019920711    0.777908571
9	 29230	 11980	 69864	 5	 13	 1	 3     0.469800123    0.013892929    0.009137344    0.005856666    0.010465296    0.009520201    0.017962571    0.773437643
10	 65055	 26414	 134919	 5	 13	 1	 3     0.469927506    0.011374383    0.009160509    0.005872471    0.006742527    0.006148287    0.014245992    0.798426904
11	 78066	 26414	 212985	 6	 15	 3	 3     0.469966418    0.009942842    0.007302098    0.006842502    0.006748295    0.006153775    0.012898664    0.770842797
12	 117099	 26414	 330084	 9	 28	 1	 4     0.470018970    0.008177820    0.004615647    0.003059378    0.006750744    0.006156143    0.010815588    0.756114263
13	 307800	 69053	 637884	 9	 28	 1	 4     0.470072495    0.006379152    0.004621891    0.003062651    0.004396783    0.003983646    0.008164478    0.781330064
14	 342000	 69053	 979884	 10	 38	 2	 5     0.470082473    0.006066141    0.004178216    0.002979062    0.004397792    0.003984550    0.007568222    0.801527905
15	 746120	 150265	 1726004	 10	 38	 2	 5     0.470104585    0.005072637    0.004180500    0.002981027    0.002873164    0.002619748    0.006040584    0.839759454
16	 895344	 150265	 2621348	 12	 54	 2	 6     0.470114333    0.004418676    0.003356259    0.002062520    0.002874060    0.002620623    0.005227148    0.845332083


==> data/lshaped/criterionC/varth1_thX0.9_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 1	 2     0.468754602    0.026511438    0.011199314    0.008418417    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 1	 2     0.469434248    0.019562373    0.011379964    0.008560497    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 1	 2     0.469721167    0.015496492    0.011445060    0.008609571    0.010447577    0.009505652    0.019920711    0.777908571
9	 29230	 11980	 69864	 5	 13	 2	 3     0.469800123    0.013892929    0.009137344    0.007155801    0.010465296    0.009520201    0.017962571    0.773437643
10	 65055	 26414	 134919	 5	 13	 2	 3     0.469927506    0.011374383    0.009160509    0.007173946    0.006742527    0.006148287    0.014245992    0.798426904
11	 91077	 26414	 225996	 7	 18	 2	 3     0.469985822    0.009124400    0.006140704    0.005457899    0.006748809    0.006154091    0.012171152    0.749674301
12	 239358	 69041	 465354	 7	 18	 2	 3     0.470039252    0.007558206    0.006148321    0.005464298    0.004395979    0.003982922    0.009894995    0.763841371
13	 307746	 69041	 773100	 9	 28	 1	 4     0.470072477    0.006379319    0.004621881    0.003062649    0.004397036    0.003983913    0.008165548    0.781248070
14	 341940	 69041	 1115040	 10	 38	 3	 5     0.470082455    0.006066314    0.004178201    0.003360964    0.004398045    0.003984811    0.007569377    0.801428429
15	 745930	 150227	 1860970	 10	 38	 3	 5     0.470104576    0.005073070    0.004180499    0.003362979    0.002873928    0.002620431    0.006041271    0.839735558
16	 969709	 150227	 2830679	 13	 58	 5	 6     0.470117118    0.004174891    0.003027368    0.002539538    0.002874849    0.002621320    0.004970378    0.839954414


==> data/lshaped/criterionC/varth1_thX0.9_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 2	 2     0.468754602    0.026511438    0.011199314    0.010185401    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 2	 2     0.469434248    0.019562373    0.011379964    0.010351637    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 2	 2     0.469721167    0.015496492    0.011445060    0.010410963    0.010447577    0.009505652    0.019920711    0.777908571
9	 35076	 11980	 75710	 6	 15	 3	 3     0.469838830    0.012758000    0.007283685    0.006826080    0.010474469    0.009529039    0.016919904    0.754023202
10	 78096	 26424	 153806	 6	 15	 3	 3     0.469966435    0.009943069    0.007302102    0.006842506    0.006748624    0.006153828    0.012898030    0.770898240
11	 117144	 26424	 270950	 9	 28	 2	 4     0.470018988    0.008178095    0.004615651    0.003696145    0.006751074    0.006156255    0.010814830    0.756192603
12	 307881	 69071	 578831	 9	 28	 2	 4     0.470072506    0.006378751    0.004621894    0.003700767    0.004396198    0.003983097    0.008163853    0.781340725
13	 376299	 69071	 955130	 11	 42	 3	 5     0.470087371    0.005743389    0.003694303    0.002968011    0.004397572    0.003984334    0.007257636    0.791358066
14	 821062	 150325	 1776192	 11	 42	 3	 5     0.470109484    0.004681441    0.003696341    0.002969746    0.002872796    0.002619393    0.005646469    0.829091796


==> data/lshaped/criterionC/varth1_thX0.9_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 2	 2     0.468754602    0.026511438    0.011199314    0.010185401    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 2	 2     0.469434248    0.019562373    0.011379964    0.010351637    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 2	 2     0.469721167    0.015496492    0.011445060    0.010410963    0.010447577    0.009505652    0.019920711    0.777908571
9	 35076	 11980	 75710	 6	 15	 3	 3     0.469838830    0.012758000    0.007283685    0.006826080    0.010474469    0.009529039    0.016919904    0.754023202
10	 78096	 26424	 153806	 6	 15	 3	 3     0.469966435    0.009943069    0.007302102    0.006842506    0.006748624    0.006153828    0.012898030    0.770898240
11	 117144	 26424	 270950	 9	 28	 3	 4     0.470018988    0.008178095    0.004615651    0.004009231    0.006751074    0.006156255    0.010814830    0.756192603
12	 307881	 69071	 578831	 9	 28	 3	 4     0.470072506    0.006378751    0.004621894    0.004014582    0.004396198    0.003983097    0.008163853    0.781340725
13	 410508	 69071	 989339	 12	 45	 4	 5     0.470090162    0.005557743    0.003398486    0.002946129    0.004397590    0.003984351    0.007074515    0.785600558
14	 895728	 150329	 1885067	 12	 45	 4	 5     0.470112277    0.004451551    0.003400486    0.002947807    0.002872804    0.002619411    0.005408896    0.823005523


==> data/lshaped/criterionC/varth1_thX0.9_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 3	 2     0.468754602    0.026511438    0.011199314    0.010953131    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 3	 2     0.469434248    0.019562373    0.011379964    0.011129140    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 3	 2     0.469721167    0.015496492    0.011445060    0.011192115    0.010447577    0.009505652    0.019920711    0.777908571
9	 40922	 11980	 81556	 7	 18	 3	 3     0.469858152    0.012134063    0.006124189    0.005821911    0.010475199    0.009529563    0.016374579    0.741030507
10	 91112	 26424	 172668	 7	 18	 3	 3     0.469985839    0.009124646    0.006140708    0.005837423    0.006749139    0.006154283    0.012170480    0.749735917
11	 239442	 69065	 412110	 7	 18	 3	 3     0.470039265    0.007557873    0.006148327    0.005844613    0.004395397    0.003982422    0.009894399    0.763853703
12	 342060	 69065	 754170	 10	 31	 3	 4     0.470077376    0.006073190    0.004189465    0.003691922    0.004396819    0.003983690    0.007878480    0.770858084
13	 746270	 150295	 1500440	 10	 31	 3	 4     0.470099487    0.005081395    0.004191328    0.003693560    0.002872864    0.002619450    0.006425095    0.790866971
14	 970151	 150295	 2470591	 13	 47	 4	 5     0.470114331    0.004272913    0.003162275    0.002760209    0.002873639    0.002620181    0.005227386    0.817409133


==> data/lshaped/criterionC/varth1_thX0.9_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 3	 2     0.468754602    0.026511438    0.011199314    0.010953131    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 3	 2     0.469434248    0.019562373    0.011379964    0.011129140    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 3	 2     0.469721167    0.015496492    0.011445060    0.011192115    0.010447577    0.009505652    0.019920711    0.777908571
9	 40922	 11980	 81556	 7	 18	 3	 3     0.469858152    0.012134063    0.006124189    0.005821911    0.010475199    0.009529563    0.016374579    0.741030507
10	 91112	 26424	 172668	 7	 18	 3	 3     0.469985839    0.009124646    0.006140708    0.005837423    0.006749139    0.006154283    0.012170480    0.749735917
11	 239442	 69065	 412110	 7	 18	 3	 3     0.470039265    0.007557873    0.006148327    0.005844613    0.004395397    0.003982422    0.009894399    0.763853703
12	 342060	 69065	 754170	 10	 31	 5	 4     0.470077376    0.006073190    0.004189465    0.003990428    0.004396819    0.003983690    0.007878480    0.770858084
13	 746270	 150295	 1500440	 10	 31	 5	 4     0.470099487    0.005081395    0.004191328    0.003992112    0.002872864    0.002619450    0.006425095    0.790866971
14	 1119405	 150295	 2619845	 15	 56	 4	 5     0.470116870    0.004029864    0.002825204    0.002497375    0.002873678    0.002620220    0.004993825    0.806969506


==> data/lshaped/criterionC/varth1_thX0.9_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 4	 2     0.468754602    0.026511438    0.011199314    0.011115348    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 4	 2     0.469434248    0.019562373    0.011379964    0.011294833    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 4	 2     0.469721167    0.015496492    0.011445060    0.011359495    0.010447577    0.009505652    0.019920711    0.777908571
9	 46768	 11980	 87402	 8	 19	 5	 3     0.469876715    0.011554605    0.004875092    0.004739998    0.010475799    0.009530027    0.015832956    0.729781898
10	 104128	 26424	 191530	 8	 19	 5	 3     0.470004514    0.008333262    0.004887469    0.004751681    0.006749511    0.006154749    0.011426543    0.729289850
11	 273656	 69067	 465186	 8	 19	 5	 3     0.470057999    0.006577363    0.004893117    0.004757000    0.004395350    0.003982320    0.008960310    0.734055321
12	 444691	 69067	 909877	 13	 40	 4	 4     0.470082709    0.005724214    0.003665481    0.003481382    0.004396690    0.003983552    0.007553541    0.757818645
13	 970229	 150307	 1880106	 13	 40	 4	 4     0.470104822    0.004658448    0.003667260    0.003483037    0.002872689    0.002619308    0.006022149    0.773552421


==> data/lshaped/criterionC/varth1_thX0.9_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 3	 1     0.463450800    0.056796005    0.024486637    0.024486637    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 3	 1     0.466562369    0.044124150    0.025247352    0.025247352    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 3	 1     0.468041569    0.035098351    0.025684796    0.025684796    0.023920399    0.021847407    0.044406072    0.790395310
6	 4885	 2065	 8355	 5	 9	 5	 2     0.468791736    0.025972096    0.009805384    0.009786290    0.024050036    0.021979181    0.035624677    0.729047888
7	 12350	 5108	 20705	 5	 9	 5	 2     0.469472922    0.018781949    0.009969600    0.009949856    0.015917559    0.014457976    0.025099511    0.748299379
8	 29305	 12010	 50010	 5	 9	 5	 2     0.469760206    0.014483278    0.010027400    0.010007369    0.010450673    0.009508187    0.018977828    0.763168332
9	 65230	 26486	 115240	 5	 9	 5	 2     0.469887337    0.012096560    0.010054007    0.010033854    0.006726344    0.006133383    0.015514516    0.779693024
10	 130460	 26486	 245700	 10	 23	 7	 3     0.470010910    0.008031912    0.004370571    0.004338389    0.006738673    0.006145128    0.011160366    0.719681716
11	 343000	 69254	 588700	 10	 23	 7	 3     0.470064237    0.006197325    0.004375383    0.004343097    0.004388947    0.003976766    0.008626869    0.718374769
12	 749110	 150863	 1337810	 10	 23	 7	 3     0.470086270    0.005232208    0.004376771    0.004344457    0.002867033    0.002614116    0.007328562    0.713947462
13	 1273487	 150863	 2611297	 17	 49	 6	 4     0.470108278    0.004376260    0.003305544    0.003242432    0.002867931    0.002615005    0.005746018    0.761616036


==> data/lshaped/criterionD/dataforthetaP_varth1_thX0.1.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	2720	65375862	760798	40627	38	667	-0.34823
0.20	3183	78893946	812251	40207	41	661	-0.33670
0.30	3353	82752064	882225	39796	45	659	-0.33753
0.40	3426	86536330	862752	39801	44	657	-0.33832
0.50	3298	85276880	824838	39863	42	655	-0.33888
0.60	3609	94093402	1011296	39482	52	655	-0.33785
0.70	3786	101472188	1138228	39169	59	654	-0.33398
0.80	4219	117112360	1272018	39131	66	653	-0.32848
0.90	4972	142472686	1739829	38823	91	653	-0.32352


==> data/lshaped/criterionD/dataforthetaP_varth1_thX0.2.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	515	11852403	477900	48436	20	207	-0.35157
0.20	540	12956995	477660	48413	20	204	-0.34472
0.30	564	13658830	499818	46067	22	200	-0.34266
0.40	569	14138022	530424	44815	24	198	-0.34754
0.50	585	14888877	575424	43225	27	197	-0.34409
0.60	621	16118678	639660	43245	30	197	-0.34429
0.70	643	17014103	681696	43205	32	197	-0.34122
0.80	639	17774020	697680	41633	34	195	-0.33701
0.90	807	22821433	922545	41594	45	195	-0.32945


==> data/lshaped/criterionD/dataforthetaP_varth1_thX0.3.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	256	5393465	403928	58384	14	101	-0.34819
0.20	226	5187233	437760	49276	18	97	-0.35027
0.30	258	5976264	535370	49306	22	97	-0.34653
0.40	235	5607496	464227	49508	19	95	-0.34620
0.50	254	6018687	513303	49528	21	95	-0.34426
0.60	251	6200892	545496	46073	24	94	-0.34151
0.70	268	6737413	613143	46033	27	94	-0.33827
0.80	255	6628919	545424	46067	24	93	-0.33545
0.90	322	8667208	741345	45542	33	93	-0.32782


==> data/lshaped/criterionD/dataforthetaP_varth1_thX0.35.dat <==
theta	time	cost	dofs	nels	cardP	iters
0.10	222	4300942	419783	65294	13	78
0.20	202	4267147	485100	54565	18	75
0.30	200	4340512	486468	54719	18	74
0.40	180	4037467	463828	49448	19	72
0.50	191	4280044	512421	49425	21	72
0.60	176	4102245	524424	44301	24	71
0.70	190	4439358	589950	44299	27	71
0.80	216	5187040	590688	49849	24	71
0.90	236	6039840	726990	44659	33	70
1.00	1867	53842266	9446580	44639	429	70


==> data/lshaped/criterionD/dataforthetaP_varth1_thX0.4.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	168	3359537	424392	71465	12	61	-0.34656
0.20	141	2993784	442998	49839	18	58	-0.34990
0.30	132	2968892	443466	49893	18	57	-0.34841
0.40	135	3086323	469148	50004	19	56	-0.34734
0.50	144	3280115	518343	49983	21	56	-0.34600
0.60	151	3526098	591696	49926	24	56	-0.34461
0.70	136	3229531	467932	49873	19	55	-0.34189
0.80	158	3942973	593832	50106	24	55	-0.33667
0.90	198	5087723	812856	49882	33	55	-0.32978


==> data/lshaped/criterionD/dataforthetaP_varth1_thX0.5.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	121	2380185	437268	73619	12	42	-0.34641
0.20	118	2317914	435684	73355	12	40	-0.34667
0.30	123	2570641	543942	61134	18	40	-0.34656
0.40	98	2081426	424130	61286	14	38	-0.34649
0.50	105	2294857	484832	61300	16	38	-0.34557
0.60	112	2461136	515338	61324	17	38	-0.34420
0.70	123	2727436	576232	61352	19	38	-0.34217
0.80	107	2513794	587808	49609	24	37	-0.33845
0.90	133	3221702	698257	61414	23	37	-0.33165


==> data/lshaped/criterionD/dataforthetaP_varth1_thX0.6.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	119	2259538	507876	85449	12	32	-0.34114
0.20	114	2163842	509088	85652	12	30	-0.34020
0.30	86	1719454	422383	65692	13	29	-0.34126
0.40	89	1764686	455112	65726	14	28	-0.34219
0.50	94	1897407	520288	65746	16	28	-0.34230
0.60	99	2067075	552619	65724	17	28	-0.34122
0.70	77	1672508	487725	65740	15	27	-0.33952
0.80	88	1935515	553129	65784	17	27	-0.33705
0.90	113	2563621	748673	65812	23	27	-0.33099


==> data/lshaped/criterionD/dataforthetaP_varth1_thX0.7.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	118	2146095	491868	82747	12	25	-0.33503
0.20	107	1952007	491136	82624	12	23	-0.33470
0.30	109	2000424	532324	82664	13	23	-0.33630
0.40	105	1966801	574644	82861	14	22	-0.33892
0.50	76	1460210	492588	82867	12	21	-0.33829
0.60	82	1604638	533559	82855	13	21	-0.33890
0.70	87	1740662	615645	82855	15	21	-0.33857
0.80	100	2050900	697782	82861	17	21	-0.33703
0.90	86	1855200	700281	83157	17	20	-0.33050


==> data/lshaped/criterionD/dataforthetaP_varth1_thX0.8.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	154	2613691	649200	109106	12	21	-0.33205
0.20	143	2613691	649584	109172	12	19	-0.33036
0.30	144	2429679	703937	109206	13	19	-0.33315
0.40	88	1549138	595936	109260	11	17	-0.33684
0.50	91	1634584	650124	109262	12	17	-0.33747
0.60	99	1806369	704184	109244	13	17	-0.33814
0.70	107	1977211	812520	109244	15	17	-0.33804
0.80	88	1621561	704288	109260	13	16	-0.33488
0.90	109	2093208	922080	109388	17	16	-0.33038


==> data/lshaped/criterionD/dataforthetaP_varth1_thX0.9.dat <==
thetaP	time	cost	dofs	nels	cardP	iters	decay
0.10	265	3708374	890832	149511	12	18	-0.32050
0.20	223	3151928	894348	150098	12	16	-0.31892
0.30	223	3183738	969956	150265	13	16	-0.32486
0.40	144	2071551	820996	150313	11	14	-0.32817
0.50	118	1885067	895728	150329	12	14	-0.33292
0.60	165	2470591	970151	150295	13	14	-0.32816
0.70	142	2386770	1119510	150309	15	14	-0.33111
0.80	112	1880106	970229	150307	13	13	-0.32951
0.90	140	2439044	1273844	150908	17	13	-0.32542


==> data/lshaped/criterionD/varth1_thX0.1_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.018203771    0.131606152    0.711722556
12	 92	 122	 995	 2	 3	 1	 1     0.451735890    0.092198652    0.019744338    0.016257061    0.090059716    0.016026042    0.130267015    0.707766674
13	 138	 122	 1133	 3	 6	 1	 2     0.452028960    0.091086883    0.012120894    0.011015520    0.090276820    0.016025256    0.129246389    0.704753793
14	 141	 124	 1274	 3	 6	 1	 2     0.452319088    0.090169639    0.012154951    0.011036882    0.089346633    0.016218356    0.128227346    0.703201319
15	 144	 126	 1418	 3	 6	 1	 2     0.452674699    0.089353991    0.012263168    0.011122468    0.088508476    0.015980045    0.126966242    0.703761797
16	 147	 128	 1565	 3	 6	 1	 2     0.452968408    0.088432350    0.012277786    0.011119684    0.087575890    0.015994619    0.125914378    0.702321305
17	 150	 130	 1715	 3	 6	 1	 2     0.453262469    0.087491155    0.012293816    0.011117446    0.086623116    0.015699989    0.124851685    0.700760704
18	 153	 132	 1868	 3	 6	 1	 2     0.453602242    0.086642089    0.012420135    0.011212460    0.085747256    0.015368407    0.123611552    0.700922267
19	 156	 134	 2024	 3	 6	 1	 2     0.453869668    0.085558221    0.012453317    0.011230038    0.084647055    0.014784707    0.122625992    0.697716847
20	 159	 136	 2183	 3	 6	 1	 2     0.454161811    0.084685700    0.012468091    0.011243507    0.083762846    0.015306362    0.121539538    0.696774903
21	 162	 138	 2345	 3	 6	 1	 2     0.454475916    0.083729017    0.012481035    0.011255684    0.082793551    0.014342633    0.120359675    0.695656718
22	 168	 142	 2513	 3	 6	 1	 2     0.454823910    0.083018690    0.013244165    0.011862439    0.081955446    0.013158482    0.119037893    0.697413977
23	 174	 146	 2687	 3	 6	 1	 2     0.455063791    0.082309660    0.013314987    0.011905704    0.081225557    0.012412067    0.118117551    0.696845295
24	 177	 148	 2864	 3	 6	 1	 2     0.455288705    0.081960075    0.013672404    0.012210394    0.080811629    0.012272093    0.117247622    0.699034009
25	 180	 150	 3044	 3	 6	 1	 2     0.455520411    0.081227231    0.014014062    0.012493366    0.080009182    0.014928945    0.116344164    0.698163354
26	 186	 155	 3230	 3	 6	 1	 2     0.455882215    0.080691805    0.014146642    0.012588547    0.079442054    0.015611971    0.114918300    0.702166714
27	 192	 160	 3422	 3	 6	 1	 2     0.456277881    0.080066070    0.014170643    0.012605713    0.078802084    0.012721094    0.113337129    0.706441665
28	 195	 162	 3617	 3	 6	 1	 2     0.456493335    0.079660844    0.014183582    0.012615425    0.078387984    0.010986136    0.112466192    0.708309244
29	 260	 162	 3877	 4	 8	 1	 2     0.456675237    0.078859292    0.007057858    0.005003548    0.078542820    0.010988125    0.111725276    0.705832150
30	 264	 164	 4141	 4	 8	 1	 2     0.456828491    0.078196863    0.007083303    0.005007564    0.077875389    0.010986976    0.111096982    0.703861271
31	 268	 166	 4409	 4	 8	 1	 2     0.457001130    0.077885915    0.007115173    0.005007260    0.077560235    0.010831556    0.110384675    0.705586303
32	 272	 168	 4681	 4	 8	 1	 2     0.457165237    0.077439824    0.007109182    0.005006826    0.077112812    0.014592675    0.109703035    0.705904114
33	 280	 172	 4961	 4	 8	 1	 2     0.457577908    0.076611047    0.007616155    0.005473578    0.076231533    0.011971313    0.107968829    0.709566339
34	 288	 176	 5249	 4	 8	 1	 2     0.457856353    0.076173080    0.008020243    0.005854545    0.075749679    0.011875699    0.106781879    0.713352124
35	 292	 178	 5541	 4	 8	 1	 2     0.458078434    0.075412438    0.008201057    0.006020598    0.074965182    0.011890943    0.105825127    0.712613725
36	 300	 182	 5841	 4	 8	 1	 2     0.458366904    0.074978069    0.008640925    0.006446827    0.074478488    0.011512682    0.104568594    0.717022826
37	 304	 184	 6145	 4	 8	 1	 2     0.458580420    0.074274898    0.008839241    0.006633072    0.073747056    0.013515464    0.103628221    0.716743927
38	 312	 188	 6457	 4	 8	 1	 2     0.458771873    0.073597367    0.008884167    0.006661452    0.073059181    0.012321417    0.102777322    0.716085662
39	 320	 192	 6777	 4	 8	 1	 2     0.459006583    0.072971139    0.008939797    0.006663624    0.072421455    0.009830350    0.101723972    0.717344568
40	 328	 196	 7105	 4	 8	 1	 2     0.459115447    0.072721692    0.008951395    0.006675006    0.072168670    0.010539146    0.101231498    0.718370206
41	 336	 200	 7441	 4	 8	 1	 2     0.459268474    0.072426009    0.008998032    0.006682479    0.071864889    0.010541969    0.100534961    0.720406202
42	 340	 202	 7781	 4	 8	 1	 2     0.459413859    0.071737458    0.009017141    0.006686752    0.071168491    0.012054437    0.099868491    0.718319236
43	 348	 206	 8129	 4	 8	 1	 2     0.459670658    0.070683747    0.009021740    0.006692763    0.070105637    0.009334819    0.098679763    0.716294255
44	 352	 208	 8481	 4	 8	 1	 2     0.459787599    0.070310198    0.009032771    0.006696539    0.069727563    0.009338039    0.098133445    0.716475385
45	 356	 210	 8837	 4	 8	 1	 2     0.459912563    0.069963123    0.009033543    0.006698320    0.069377473    0.009387761    0.097546113    0.717231275
46	 364	 214	 9201	 4	 8	 1	 2     0.460023323    0.069734882    0.009044955    0.006710457    0.069145807    0.009406929    0.097022429    0.718750121
47	 368	 216	 9569	 4	 8	 1	 2     0.460142849    0.069306054    0.009057071    0.006718269    0.068711707    0.009059981    0.096453971    0.718540189
48	 372	 218	 9941	 4	 8	 1	 2     0.460262387    0.068896649    0.009062927    0.006718730    0.068297962    0.011753165    0.095881931    0.718557169
49	 380	 222	 10321	 4	 8	 1	 2     0.460500766    0.067871043    0.009088953    0.006750478    0.067259716    0.009050884    0.094730428    0.716465072
50	 384	 224	 10705	 4	 8	 1	 2     0.460610462    0.067535431    0.009096743    0.006758287    0.066919980    0.010088932    0.094195604    0.716970097
51	 392	 228	 11097	 4	 8	 1	 2     0.460761575    0.067017379    0.009110621    0.006762266    0.066395223    0.009994572    0.093453629    0.717119063
52	 396	 230	 11493	 4	 8	 1	 2     0.460894780    0.066355135    0.009118055    0.006768841    0.065725680    0.008564558    0.092794458    0.715076492
53	 400	 232	 11893	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.008492402    0.092216318    0.714719727
54	 404	 234	 12297	 4	 8	 1	 2     0.461125016    0.065471164    0.009273681    0.006914523    0.064811050    0.008440214    0.091643487    0.714411533
55	 408	 237	 12705	 4	 8	 1	 2     0.461218206    0.065067294    0.009286382    0.006927538    0.064401210    0.008396720    0.091173329    0.713665876
56	 412	 239	 13117	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.008389262    0.090606618    0.714835378
57	 416	 242	 13533	 4	 8	 1	 2     0.461421993    0.064365381    0.009373503    0.007017262    0.063679194    0.008389493    0.090136305    0.714089410
58	 420	 244	 13953	 4	 8	 1	 2     0.461513214    0.064038228    0.009398912    0.007043194    0.063344732    0.008402217    0.089668068    0.714169813
59	 424	 246	 14377	 4	 8	 1	 2     0.461613414    0.063651014    0.009399067    0.007043417    0.062953230    0.010162236    0.089150803    0.713970177
60	 432	 250	 14809	 4	 8	 1	 2     0.461792372    0.063215094    0.009438566    0.007048313    0.062506493    0.009203471    0.088219130    0.716569008
61	 436	 252	 15245	 4	 8	 1	 2     0.461900194    0.062711418    0.009456572    0.007051195    0.061994316    0.008277343    0.087652842    0.715452200
62	 440	 254	 15685	 4	 8	 1	 2     0.462010418    0.062296169    0.009548121    0.007139792    0.061560101    0.009170256    0.087069989    0.715472342
63	 444	 257	 16129	 4	 8	 1	 2     0.462120182    0.061784637    0.009561499    0.007153750    0.061040307    0.010285555    0.086485532    0.714392746
64	 452	 262	 16581	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.008300895    0.085623419    0.713597507
65	 460	 266	 17041	 4	 8	 1	 2     0.462376448    0.060740311    0.009591180    0.007169201    0.059978285    0.007570397    0.085104819    0.713711765
66	 464	 268	 17505	 4	 8	 1	 2     0.462444604    0.060308321    0.009585523    0.007166234    0.059541678    0.008372658    0.084733689    0.711739595
67	 472	 272	 17977	 4	 8	 1	 2     0.462544511    0.059908201    0.009607408    0.007181692    0.059132819    0.007410654    0.084186608    0.711612008
68	 476	 274	 18453	 4	 8	 1	 2     0.462615678    0.059558894    0.009616065    0.007183583    0.058777489    0.008342152    0.083794653    0.710772017
69	 480	 277	 18933	 4	 8	 1	 2     0.462699062    0.059118051    0.009614706    0.007182494    0.058330964    0.009039652    0.083332993    0.709419510
70	 488	 281	 19421	 4	 8	 1	 2     0.462834914    0.058705468    0.009654136    0.007219348    0.057906214    0.008746946    0.082575130    0.710934004
71	 492	 283	 19913	 4	 8	 1	 2     0.462934003    0.058161774    0.009679810    0.007252501    0.057350617    0.007336987    0.082017794    0.709136049
72	 496	 285	 20409	 4	 8	 1	 2     0.463005243    0.057761730    0.009683695    0.007255436    0.056944214    0.007313750    0.081614671    0.707737092
73	 500	 287	 20909	 4	 8	 1	 2     0.463074505    0.057412465    0.009692243    0.007257309    0.056588440    0.008299260    0.081220761    0.706869330
74	 504	 290	 21413	 4	 8	 1	 2     0.463156947    0.056959588    0.009690930    0.007256274    0.056129142    0.007280579    0.080749316    0.705387869
75	 508	 292	 21921	 4	 8	 1	 2     0.463242470    0.056679372    0.009746272    0.007313134    0.055835127    0.007940741    0.080257232    0.706221361
76	 512	 295	 22433	 4	 8	 1	 2     0.463323283    0.056309290    0.009753543    0.007321530    0.055458133    0.007312108    0.079789379    0.705724130
77	 640	 295	 23073	 5	 13	 1	 3     0.463381150    0.056086723    0.007781080    0.005050233    0.055544354    0.007362018    0.079452622    0.705914056
78	 645	 297	 23718	 5	 13	 1	 3     0.463468375    0.055776470    0.007803855    0.005063735    0.055227841    0.007975966    0.078942224    0.706547990
79	 650	 300	 24368	 5	 13	 1	 3     0.463550013    0.055392783    0.007807431    0.005062710    0.054839807    0.007245338    0.078461422    0.705987491
80	 655	 302	 25023	 5	 13	 1	 3     0.463616778    0.055125453    0.007826695    0.005079232    0.054567009    0.006850521    0.078065950    0.706139531
81	 660	 305	 25683	 5	 13	 1	 3     0.463671749    0.054854631    0.007824172    0.005076478    0.054293765    0.006822691    0.077738782    0.705627615
82	 665	 308	 26348	 5	 13	 1	 3     0.463726285    0.054585356    0.007821661    0.005073732    0.054022058    0.008971258    0.077412804    0.705120513
83	 675	 313	 27023	 5	 13	 1	 3     0.463850451    0.054282973    0.007827165    0.005075693    0.053715703    0.009413076    0.076665301    0.708051393
84	 685	 318	 27708	 5	 13	 1	 3     0.463991859    0.053943246    0.007829912    0.005077159    0.053371961    0.007490559    0.075804775    0.711607493
85	 690	 320	 28398	 5	 13	 1	 3     0.464064620    0.053753071    0.007830149    0.005076876    0.053179708    0.006819261    0.075358064    0.713302173
86	 695	 322	 29093	 5	 13	 1	 3     0.464118254    0.053358194    0.007827209    0.005073436    0.052780978    0.006797826    0.075027036    0.711186213
87	 700	 324	 29793	 5	 13	 1	 3     0.464171537    0.052962720    0.007824285    0.005070000    0.052381583    0.006511359    0.074696681    0.709037125
88	 705	 326	 30498	 5	 13	 1	 3     0.464227141    0.052699304    0.007833405    0.005081597    0.052113860    0.007517172    0.074350327    0.708797199
89	 710	 328	 31208	 5	 13	 1	 3     0.464295153    0.052269832    0.007833253    0.005080496    0.051679547    0.006509674    0.073924421    0.707071243
90	 715	 330	 31923	 5	 13	 1	 3     0.464350723    0.051993791    0.007842477    0.005092233    0.051398928    0.007549585    0.073574556    0.706681679
91	 720	 332	 32643	 5	 13	 1	 3     0.464419304    0.051551000    0.007842327    0.005091126    0.050950991    0.007347801    0.073140410    0.704822412
92	 735	 338	 33378	 5	 13	 1	 3     0.464490368    0.051274920    0.007848208    0.005098304    0.050670731    0.006497019    0.072687738    0.705413609
93	 740	 340	 34118	 5	 13	 1	 3     0.464544088    0.050942517    0.007859497    0.005099832    0.050332578    0.007074047    0.072343620    0.704174291
94	 750	 344	 34868	 5	 13	 1	 3     0.464626300    0.050709344    0.007874823    0.005111212    0.050094159    0.007233573    0.071813720    0.706123345
95	 760	 348	 35628	 5	 13	 1	 3     0.464714563    0.050424361    0.007890408    0.005122449    0.049803189    0.008742711    0.071240329    0.707806407
96	 775	 354	 36403	 5	 13	 1	 3     0.464793576    0.049915481    0.007897518    0.005131685    0.049286757    0.005657766    0.070722991    0.705788603
97	 780	 356	 37183	 5	 13	 1	 3     0.464836713    0.049628356    0.007902217    0.005137293    0.048995190    0.006583621    0.070438911    0.704558818
98	 790	 360	 37973	 5	 13	 1	 3     0.464881849    0.049278635    0.007910516    0.005144560    0.048639569    0.005527401    0.070140403    0.702571321
99	 795	 362	 38768	 5	 13	 1	 3     0.464928608    0.049022700    0.007912788    0.005149896    0.048379881    0.005465721    0.069829789    0.702031332
100	 805	 366	 39573	 5	 13	 1	 3     0.464966749    0.048796005    0.007948287    0.005156211    0.048144312    0.004958595    0.069575370    0.701340218
101	 966	 366	 40539	 6	 15	 2	 3     0.464996822    0.048591982    0.006256581    0.004923281    0.048187508    0.004958683    0.069374096    0.700434088
102	 972	 369	 41511	 6	 15	 2	 3     0.465032086    0.048459944    0.006275676    0.004933629    0.048051868    0.004873213    0.069137313    0.700923157
103	 1296	 369	 42807	 8	 26	 1	 4     0.465059045    0.048321651    0.004919182    0.003241463    0.048070611    0.004874878    0.068955738    0.700763301
104	 1304	 372	 44111	 8	 26	 1	 4     0.465093152    0.048198514    0.004934090    0.003256655    0.047945297    0.005461985    0.068725321    0.701321046
105	 1320	 376	 45431	 8	 26	 1	 4     0.465127218    0.047955810    0.004941389    0.003256467    0.047700549    0.004843165    0.068494382    0.700142233
106	 1328	 378	 46759	 8	 26	 1	 4     0.465160980    0.047733271    0.004943466    0.003258347    0.047476598    0.005486997    0.068264720    0.699237779
107	 1352	 384	 48111	 8	 26	 1	 4     0.465208839    0.047787739    0.004960658    0.003266484    0.047529568    0.005197784    0.067937810    0.703404164
108	 1360	 386	 49471	 8	 26	 1	 4     0.465238755    0.047571175    0.004969913    0.003266930    0.047310851    0.004763398    0.067732637    0.702337551
109	 1368	 388	 50839	 8	 26	 1	 4     0.465268183    0.047346115    0.004970343    0.003266729    0.047084502    0.004749025    0.067530199    0.701110255
110	 1376	 391	 52215	 8	 26	 1	 4     0.465299133    0.047210864    0.004975383    0.003266858    0.046947963    0.005309284    0.067316612    0.701325613
111	 1392	 395	 53607	 8	 26	 1	 4     0.465342892    0.046980664    0.004981789    0.003277024    0.046715785    0.005506100    0.067013446    0.701063250
112	 1408	 399	 55015	 8	 26	 1	 4     0.465373520    0.046776972    0.004981905    0.003277375    0.046510920    0.005710983    0.066800421    0.700249651
113	 1424	 403	 56439	 8	 26	 1	 4     0.465409848    0.046547632    0.004978924    0.003275552    0.046280583    0.004675673    0.066546844    0.699471662
114	 1432	 406	 57871	 8	 26	 1	 4     0.465441474    0.046433518    0.004993281    0.003290131    0.046164258    0.006411703    0.066325288    0.700087696
115	 1448	 411	 59319	 8	 26	 1	 4     0.465496150    0.046171694    0.005015254    0.003310094    0.045898502    0.006350985    0.065940456    0.700202831
116	 1480	 419	 60799	 8	 26	 1	 4     0.465552374    0.045926277    0.005025569    0.003320439    0.045650483    0.006216690    0.065542323    0.700711772
117	 1496	 425	 62295	 8	 26	 1	 4     0.465606873    0.045747682    0.005044785    0.003340258    0.045468677    0.006263418    0.065154044    0.702146474
118	 1528	 433	 63823	 8	 26	 1	 4     0.465662850    0.045506375    0.005054629    0.003350115    0.045224782    0.006315108    0.064752758    0.702771226
119	 1560	 442	 65383	 8	 26	 1	 4     0.465707037    0.045256386    0.005062210    0.003353939    0.044972374    0.005908841    0.064434194    0.702365972
120	 1576	 446	 66959	 8	 26	 1	 4     0.465756404    0.044997821    0.005065486    0.003355739    0.044711796    0.006928008    0.064076376    0.702252901
121	 1600	 453	 68559	 8	 26	 1	 4     0.465826436    0.044684428    0.005066837    0.003356074    0.044396230    0.007160286    0.063565252    0.702969413
122	 1624	 460	 70183	 8	 26	 1	 4     0.465903254    0.044351711    0.005068196    0.003356620    0.044061181    0.004589521    0.062999741    0.703998311
123	 1632	 462	 71815	 8	 26	 1	 4     0.465930342    0.044265386    0.005068265    0.003356741    0.043974277    0.006519586    0.062799089    0.704873054
124	 1656	 468	 73471	 8	 26	 1	 4     0.465982623    0.043956900    0.005087319    0.003380225    0.043661519    0.006121205    0.062409971    0.704324954
125	 1688	 476	 75159	 8	 26	 1	 4     0.466035728    0.043658147    0.005089885    0.003380280    0.043360430    0.005765622    0.062012173    0.704025435
126	 1712	 482	 76871	 8	 26	 1	 4     0.466089784    0.043301618    0.005088380    0.003377487    0.043001611    0.004934090    0.061604571    0.702896191
127	 1728	 486	 78599	 8	 26	 1	 4     0.466126504    0.043166172    0.005094860    0.003384381    0.042864447    0.005751962    0.061326113    0.703879140
128	 1744	 490	 80343	 8	 26	 1	 4     0.466170765    0.042803896    0.005093931    0.003384937    0.042499711    0.004825536    0.060988750    0.701832652
129	 1760	 496	 82103	 8	 26	 1	 4     0.466201340    0.042725785    0.005109139    0.003401195    0.042419210    0.005588153    0.060754592    0.703251937
130	 1792	 504	 83895	 8	 26	 1	 4     0.466238270    0.042632946    0.005112007    0.003400651    0.042325353    0.004825747    0.060470534    0.705020176
131	 1816	 510	 85711	 8	 26	 1	 4     0.466272039    0.042417152    0.005114903    0.003398142    0.042107631    0.005244976    0.060209591    0.704491620
132	 1840	 516	 87551	 8	 26	 1	 4     0.466301055    0.042310799    0.005128377    0.003413458    0.041998851    0.004645025    0.059984459    0.705362682
133	 1864	 522	 89415	 8	 26	 1	 4     0.466330194    0.042158703    0.005129421    0.003414208    0.041845493    0.004821517    0.059757508    0.705496346
134	 1896	 530	 91311	 8	 26	 1	 4     0.466356777    0.041902763    0.005131256    0.003415588    0.041587399    0.004415403    0.059549690    0.703660470
135	 1912	 534	 93223	 8	 26	 1	 4     0.466387185    0.041761056    0.005129450    0.003414581    0.041444837    0.005252851    0.059311072    0.704102185
136	 1944	 542	 95167	 8	 26	 1	 4     0.466425668    0.041643350    0.005131209    0.003415183    0.041326012    0.004356226    0.059007678    0.705727640
137	 1960	 547	 97127	 8	 26	 1	 4     0.466452173    0.041521402    0.005139391    0.003421071    0.041202106    0.004475682    0.058797788    0.706172868
138	 1976	 552	 99103	 8	 26	 1	 4     0.466479514    0.041389812    0.005147303    0.003428065    0.041068501    0.004458547    0.058580481    0.706546117
139	 2000	 559	 101103	 8	 26	 1	 4     0.466513673    0.041293101    0.005187452    0.003473684    0.040965968    0.004417300    0.058307823    0.708191436
140	 2024	 565	 103127	 8	 26	 1	 4     0.466541410    0.041192082    0.005189017    0.003473230    0.040863942    0.004238749    0.058085472    0.709163259
141	 2040	 570	 105167	 8	 26	 1	 4     0.466565497    0.041047732    0.005192338    0.003474011    0.040718005    0.004285359    0.057891678    0.709043743
142	 2056	 575	 107223	 8	 26	 1	 4     0.466591611    0.040920091    0.005196382    0.003474070    0.040588809    0.004466191    0.057680832    0.709422695
143	 2088	 583	 109311	 8	 26	 1	 4     0.466616490    0.040832298    0.005199296    0.003473755    0.040499924    0.004140910    0.057479223    0.710383609
144	 2104	 588	 111415	 8	 26	 1	 4     0.466640629    0.040730615    0.005217661    0.003490437    0.040395037    0.004944158    0.057282921    0.711042911
145	 2136	 596	 113551	 8	 26	 1	 4     0.466674339    0.040598527    0.005231534    0.003505780    0.040260048    0.004338334    0.057007639    0.712159423
146	 2160	 602	 115711	 8	 26	 1	 4     0.466698281    0.040462139    0.005243739    0.003520533    0.040120916    0.004275413    0.056811301    0.712219901
147	 2184	 609	 117895	 8	 26	 1	 4     0.466729422    0.040338264    0.005268135    0.003551015    0.039992778    0.004508646    0.056554892    0.713258615
148	 2216	 617	 120111	 8	 26	 1	 4     0.466759931    0.040145613    0.005277777    0.003552595    0.039797177    0.006105163    0.056302542    0.713033753
149	 2280	 633	 122391	 8	 26	 1	 4     0.466810749    0.039851480    0.005305356    0.003580943    0.039496755    0.004262568    0.055879641    0.713166355
150	 2304	 639	 124695	 8	 26	 1	 4     0.466838041    0.039811004    0.005324310    0.003602067    0.039453362    0.004633892    0.055651172    0.715366867
151	 2336	 648	 127031	 8	 26	 1	 4     0.466881145    0.039665958    0.005388173    0.003664802    0.039298293    0.004860886    0.055288387    0.717437419
152	 2368	 656	 129399	 8	 26	 1	 4     0.466912266    0.039468234    0.005410317    0.003688790    0.039095652    0.004102747    0.055024949    0.717278886
153	 2384	 662	 131783	 8	 26	 1	 4     0.466932199    0.039328836    0.005410289    0.003689086    0.038954924    0.005352424    0.054855548    0.716952736
154	 2424	 672	 134207	 8	 26	 1	 4     0.466971314    0.039055093    0.005415118    0.003689097    0.038677859    0.005299021    0.054521566    0.716323752
155	 2464	 683	 136671	 8	 26	 1	 4     0.467005903    0.038861402    0.005427223    0.003689176    0.038480564    0.005430570    0.054224495    0.716676147
156	 2512	 695	 139183	 8	 26	 1	 4     0.467056890    0.038686775    0.005482102    0.003748231    0.038296385    0.004378799    0.053783559    0.719304851
157	 2528	 699	 141711	 8	 26	 1	 4     0.467089878    0.038464666    0.005523728    0.003796550    0.038065982    0.004618906    0.053496312    0.719015289
158	 2568	 709	 144279	 8	 26	 1	 4     0.467121231    0.038311343    0.005529532    0.003797348    0.037910200    0.005267065    0.053221844    0.719842451
159	 2608	 719	 146887	 8	 26	 1	 4     0.467158316    0.038161782    0.005533858    0.003801576    0.037758416    0.004878538    0.052895343    0.721458249
160	 2640	 727	 149527	 8	 26	 1	 4     0.467193396    0.037910976    0.005538056    0.003801775    0.037504293    0.005361658    0.052584597    0.720952096
161	 2696	 742	 152223	 8	 26	 1	 4     0.467230572    0.037700214    0.005551822    0.003805596    0.037289187    0.003818565    0.052253249    0.721490342
162	 2712	 748	 154935	 8	 26	 1	 4     0.467247816    0.037574686    0.005551850    0.003805927    0.037162266    0.004409003    0.052098825    0.721219451
163	 2736	 754	 157671	 8	 26	 1	 4     0.467273945    0.037452130    0.005563702    0.003814363    0.037036567    0.006045524    0.051863956    0.722122505
164	 2800	 771	 160471	 8	 26	 1	 4     0.467318101    0.037232265    0.005570691    0.003819551    0.036813162    0.003969211    0.051464568    0.723454335
165	 2816	 779	 163287	 8	 26	 1	 4     0.467336971    0.037096956    0.005570162    0.003819273    0.036676388    0.004481221    0.051292934    0.723237157
166	 2840	 786	 166127	 8	 26	 1	 4     0.467368997    0.036949217    0.005576981    0.003827676    0.036525908    0.004365786    0.051000294    0.724490274
167	 2864	 792	 168991	 8	 26	 1	 4     0.467389576    0.036792820    0.005578564    0.003829179    0.036367448    0.005054522    0.050811352    0.724106314
168	 2912	 804	 171903	 8	 26	 1	 4     0.467423714    0.036592152    0.005596419    0.003841787    0.036161661    0.003927192    0.050496344    0.724649532
169	 2928	 810	 174831	 8	 26	 1	 4     0.467442971    0.036428694    0.005599782    0.003841664    0.035995724    0.004920267    0.050317776    0.723972651
170	 2968	 820	 177799	 8	 26	 1	 4     0.467471889    0.036322735    0.005601662    0.003840929    0.035888194    0.003809602    0.050048403    0.725752137
171	 3339	 820	 181138	 9	 28	 1	 4     0.467488965    0.036148185    0.004327300    0.002864628    0.035888239    0.003807074    0.049888650    0.724577318
172	 3366	 826	 184504	 9	 28	 1	 4     0.467510917    0.036006153    0.004325181    0.002864862    0.035745432    0.004934209    0.049682515    0.724724858
173	 3411	 836	 187915	 9	 28	 1	 4     0.467555150    0.035751875    0.004328145    0.002865295    0.035488924    0.003840290    0.049264499    0.725712759
174	 3429	 840	 191344	 9	 28	 1	 4     0.467574568    0.035597306    0.004328132    0.002865227    0.035333206    0.004404962    0.049079858    0.725293589
175	 3474	 850	 194818	 9	 28	 1	 4     0.467604019    0.035451225    0.004336304    0.002865847    0.035185023    0.004361774    0.048798475    0.726482230
176	 3510	 858	 198328	 9	 28	 1	 4     0.467628642    0.035257068    0.004336817    0.002866698    0.034989325    0.003519366    0.048561950    0.726022498
177	 3528	 862	 201856	 9	 28	 1	 4     0.467644770    0.035114700    0.004337318    0.002866898    0.034845801    0.004624431    0.048406385    0.725414621
178	 3564	 870	 205420	 9	 28	 1	 4     0.467676346    0.034838507    0.004337867    0.002867000    0.034567390    0.004618005    0.048100364    0.724287806
179	 3600	 878	 209020	 9	 28	 1	 4     0.467709538    0.034624619    0.004349359    0.002876216    0.034350362    0.003555109    0.047776543    0.724720069
180	 3618	 882	 212638	 9	 28	 1	 4     0.467725934    0.034465665    0.004357204    0.002885898    0.034189134    0.004233445    0.047615758    0.723828972
181	 3663	 892	 216301	 9	 28	 1	 4     0.467749548    0.034281401    0.004361627    0.002891057    0.034002804    0.003570010    0.047383223    0.723492385
182	 3690	 898	 219991	 9	 28	 1	 4     0.467766581    0.034150540    0.004371537    0.002900000    0.033869588    0.003803692    0.047214780    0.723301893
183	 3717	 904	 223708	 9	 28	 1	 4     0.467787334    0.033966314    0.004378408    0.002907012    0.033682934    0.004090539    0.047008718    0.722553501
184	 3753	 912	 227461	 9	 28	 1	 4     0.467809050    0.033910686    0.004379947    0.002907097    0.033626637    0.003425766    0.046792114    0.724709428
185	 3771	 916	 231232	 9	 28	 1	 4     0.467823548    0.033773547    0.004380489    0.002908241    0.033488263    0.004449952    0.046646946    0.724024820
186	 3816	 926	 235048	 9	 28	 1	 4     0.467851864    0.033528445    0.004383312    0.002911717    0.033240685    0.004130778    0.046362085    0.723186730
187	 3852	 934	 238900	 9	 28	 1	 4     0.467877199    0.033362998    0.004385417    0.002913059    0.033073521    0.004285841    0.046105711    0.723619652
188	 3897	 944	 242797	 9	 28	 1	 4     0.467903886    0.033151930    0.004388934    0.002918194    0.032860124    0.003365904    0.045834078    0.723303101
189	 3915	 948	 246712	 9	 28	 1	 4     0.467918665    0.032980546    0.004390240    0.002919928    0.032687034    0.004208241    0.045682955    0.721944227
190	 3951	 956	 250663	 9	 28	 1	 4     0.467946391    0.032814625    0.004393176    0.002923082    0.032519219    0.003811996    0.045398072    0.722819793
191	 3969	 960	 254632	 9	 28	 1	 4     0.467966168    0.032615589    0.004392813    0.002922947    0.032318414    0.003608048    0.045193750    0.721683631
192	 4005	 968	 258637	 9	 28	 1	 4     0.467982351    0.032527156    0.004399744    0.002929998    0.032228219    0.003932696    0.045025866    0.722410439
193	 4041	 976	 262678	 9	 28	 1	 4     0.468004529    0.032337522    0.004401477    0.002932436    0.032036578    0.004305226    0.044794758    0.721904146
194	 4086	 986	 266764	 9	 28	 1	 4     0.468031811    0.032116337    0.004404357    0.002935342    0.031812903    0.003913029    0.044508799    0.721572765
195	 4131	 996	 270895	 9	 28	 1	 4     0.468056063    0.031978860    0.004404744    0.002935989    0.031674055    0.004152937    0.044253038    0.722636503
196	 4176	 1006	 275071	 9	 28	 1	 4     0.468080639    0.031761068    0.004405807    0.002936560    0.031454003    0.003665181    0.043992323    0.721968423
197	 4203	 1012	 279274	 9	 28	 1	 4     0.468098901    0.031609061    0.004407126    0.002937261    0.031300319    0.003204653    0.043797589    0.721707769
198	 4221	 1016	 283495	 9	 28	 1	 4     0.468112130    0.031482890    0.004408147    0.002937933    0.031172754    0.003783622    0.043655965    0.721158956
199	 4257	 1025	 287752	 9	 28	 1	 4     0.468132017    0.031318133    0.004409774    0.002939751    0.031006118    0.003642575    0.043442191    0.720915147
200	 4293	 1034	 292045	 9	 28	 1	 4     0.468148622    0.031147202    0.004411023    0.002940991    0.030833278    0.004241479    0.043262890    0.719951940
201	 4347	 1046	 296392	 9	 28	 1	 4     0.468176965    0.031007737    0.004413644    0.002943578    0.030692010    0.003839895    0.042955084    0.721864187
202	 4392	 1056	 300784	 9	 28	 1	 4     0.468199331    0.030840774    0.004415041    0.002944644    0.030523118    0.003092657    0.042710610    0.722086939
203	 4410	 1060	 305194	 9	 28	 1	 4     0.468211611    0.030686792    0.004416316    0.002945328    0.030367341    0.003643270    0.042575778    0.720757049
204	 4446	 1068	 309640	 9	 28	 1	 4     0.468231367    0.030516285    0.004417119    0.002945510    0.030194912    0.003769916    0.042357957    0.720438076
205	 4482	 1076	 314122	 9	 28	 1	 4     0.468252298    0.030344837    0.004418300    0.002946145    0.030021455    0.003939484    0.042125940    0.720336134
206	 4527	 1086	 318649	 9	 28	 1	 4     0.468276773    0.030166390    0.004418975    0.002946626    0.029840974    0.003021456    0.041852994    0.720770183
207	 4545	 1090	 323194	 9	 28	 1	 4     0.468290092    0.030031151    0.004418894    0.002946965    0.029704266    0.003426110    0.041703713    0.720107383
208	 4590	 1100	 327784	 9	 28	 1	 4     0.468305312    0.029944914    0.004420995    0.002947745    0.029616764    0.003477694    0.041532449    0.721000433
209	 4617	 1106	 332401	 9	 28	 1	 4     0.468320669    0.029836624    0.004423013    0.002948771    0.029506966    0.003110668    0.041358919    0.721407234
210	 4635	 1110	 337036	 9	 28	 1	 4     0.468332378    0.029691963    0.004424569    0.002950898    0.029360447    0.003307273    0.041226125    0.720222029
211	 4662	 1119	 341698	 9	 28	 1	 4     0.468346226    0.029561805    0.004425206    0.002951208    0.029228716    0.004713541    0.041068501    0.719816990
212	 4743	 1137	 346441	 9	 28	 1	 4     0.468373314    0.029320641    0.004426273    0.002952506    0.028984618    0.003824508    0.040758410    0.719376456
213	 4797	 1150	 351238	 9	 28	 1	 4     0.468390953    0.029127780    0.004426913    0.002953315    0.028789408    0.003303129    0.040555211    0.718225349
214	 4842	 1160	 356080	 9	 28	 1	 4     0.468404542    0.029011751    0.004427775    0.002954063    0.028671876    0.003342591    0.040397958    0.718148945
215	 4869	 1166	 360949	 9	 28	 1	 4     0.468417936    0.028864640    0.004427802    0.002954061    0.028523008    0.003767215    0.040242346    0.717270306
216	 4914	 1177	 365863	 9	 28	 1	 4     0.468436023    0.028700138    0.004428423    0.002954588    0.028356427    0.003261059    0.040031262    0.716943109
217	 4950	 1185	 370813	 9	 28	 1	 4     0.468450628    0.028543325    0.004428666    0.002954637    0.028197666    0.003102677    0.039859987    0.716089686
218	 4977	 1193	 375790	 9	 28	 1	 4     0.468463037    0.028447768    0.004430861    0.002956344    0.028100587    0.002828065    0.039713882    0.716317989
219	 5530	 1193	 381320	 10	 38	 2	 5     0.468472366    0.028383557    0.003957386    0.002801366    0.028106323    0.002829160    0.039603683    0.716689830
220	 5550	 1197	 386870	 10	 38	 2	 5     0.468482456    0.028291978    0.003957759    0.002801592    0.028013785    0.003247588    0.039484143    0.716540243
221	 5590	 1205	 392460	 10	 38	 2	 5     0.468499004    0.028172171    0.003958026    0.002801876    0.027892745    0.003267476    0.039287305    0.717080766
222	 5630	 1213	 398090	 10	 38	 2	 5     0.468514022    0.028048626    0.003960044    0.002803599    0.027767670    0.003083019    0.039107811    0.717212882
223	 5660	 1222	 403750	 10	 38	 2	 5     0.468526173    0.027941741    0.003961898    0.002804980    0.027659433    0.003237961    0.038961970    0.717154214
224	 5710	 1232	 409460	 10	 38	 2	 5     0.468541993    0.027895386    0.003969680    0.002811161    0.027611487    0.003469216    0.038771250    0.719486365
225	 5750	 1240	 415210	 10	 38	 2	 5     0.468559919    0.027736527    0.003969931    0.002811160    0.027450949    0.003451929    0.038554011    0.719420027
226	 5800	 1250	 421010	 10	 38	 2	 5     0.468576204    0.027562136    0.003970312    0.002811461    0.027274676    0.003705353    0.038355584    0.718595114
227	 5870	 1264	 426880	 10	 38	 2	 5     0.468594451    0.027337538    0.003970978    0.002812070    0.027047594    0.003319144    0.038132008    0.716918411
228	 5920	 1274	 432800	 10	 38	 2	 5     0.468612919    0.027148776    0.003972703    0.002813685    0.026856539    0.003066743    0.037904375    0.716243879
229	 5970	 1284	 438770	 10	 38	 2	 5     0.468627011    0.026997023    0.003973227    0.002814073    0.026703047    0.003502660    0.037729749    0.715536783
230	 6020	 1296	 444790	 10	 38	 2	 5     0.468646624    0.026875819    0.003973713    0.002814740    0.026580430    0.002811788    0.037485344    0.716968727
231	 7224	 1296	 452014	 12	 54	 1	 6     0.468655338    0.026779812    0.003200506    0.001492866    0.026587875    0.002812209    0.037376245    0.716492845
232	 7260	 1302	 459274	 12	 54	 1	 6     0.468666105    0.026677843    0.003200691    0.001492842    0.026485145    0.003107137    0.037240997    0.716356854
233	 7320	 1312	 466594	 12	 54	 1	 6     0.468679049    0.026553049    0.003201408    0.001492838    0.026359351    0.003574786    0.037077731    0.716145457
234	 7404	 1326	 473998	 12	 54	 1	 6     0.468695613    0.026395515    0.003202751    0.001493471    0.026200488    0.002689541    0.036867757    0.715951194
235	 7440	 1333	 481438	 12	 54	 1	 6     0.468705198    0.026289790    0.003203883    0.001493937    0.026093835    0.002777176    0.036745701    0.715452134
236	 7488	 1341	 488926	 12	 54	 1	 6     0.468715172    0.026164580    0.003204279    0.001493911    0.025967631    0.002975305    0.036618262    0.714522717
237	 7536	 1350	 496462	 12	 54	 1	 6     0.468727574    0.026060899    0.003204585    0.001494001    0.025863123    0.002710581    0.036459173    0.714796777
238	 7572	 1356	 504034	 12	 54	 1	 6     0.468738567    0.025958511    0.003204204    0.001493747    0.025759996    0.003024406    0.036317560    0.714764733
239	 7632	 1366	 511666	 12	 54	 1	 6     0.468749710    0.025838546    0.003203915    0.001493498    0.025639138    0.003211379    0.036173461    0.714295650
240	 7716	 1380	 519382	 12	 54	 1	 6     0.468765622    0.025699910    0.003204620    0.001493447    0.025499329    0.002595422    0.035966661    0.714548113
241	 7752	 1388	 527134	 12	 54	 1	 6     0.468775265    0.025641056    0.003205909    0.001493850    0.025439849    0.002933966    0.035840759    0.715416108
242	 7824	 1400	 534958	 12	 54	 1	 6     0.468787578    0.025520918    0.003206497    0.001494442    0.025318682    0.002906000    0.035679351    0.715285381
243	 7872	 1409	 542830	 12	 54	 1	 6     0.468799517    0.025397804    0.003207258    0.001494914    0.025194482    0.002883826    0.035522140    0.714985191
244	 7968	 1426	 550798	 12	 54	 1	 6     0.468810637    0.025279614    0.003207997    0.001494997    0.025075239    0.003301370    0.035375072    0.714616595
245	 8064	 1442	 558862	 12	 54	 1	 6     0.468825138    0.025119338    0.003209027    0.001494817    0.024913516    0.002646749    0.035182369    0.713975174
246	 8112	 1450	 566974	 12	 54	 1	 6     0.468834400    0.024994742    0.003209612    0.001494833    0.024787810    0.002592007    0.035058737    0.712939037
247	 8172	 1460	 575146	 12	 54	 1	 6     0.468843813    0.024944485    0.003210456    0.001494651    0.024737023    0.002987189    0.034932629    0.714074076
248	 8244	 1472	 583390	 12	 54	 1	 6     0.468858265    0.024844481    0.003211276    0.001494517    0.024636070    0.002731500    0.034738116    0.715193662
249	 8316	 1484	 591706	 12	 54	 1	 6     0.468866981    0.024729115    0.003211278    0.001494648    0.024519723    0.002839752    0.034620281    0.714295617
250	 8388	 1496	 600094	 12	 54	 1	 6     0.468878964    0.024594213    0.003211631    0.001494768    0.024383617    0.002514726    0.034457612    0.713752695
251	 8448	 1507	 608542	 12	 54	 1	 6     0.468888253    0.024534562    0.003212242    0.001494707    0.024323368    0.003328843    0.034330971    0.714648072
252	 8580	 1529	 617122	 12	 54	 1	 6     0.468904412    0.024395572    0.003212755    0.001494643    0.024183096    0.002886585    0.034109561    0.715212129
253	 8700	 1549	 625822	 12	 54	 1	 6     0.468917357    0.024273402    0.003213281    0.001494502    0.024059777    0.002701621    0.033931128    0.715372678
254	 8772	 1564	 634594	 12	 54	 1	 6     0.468928342    0.024159327    0.003214426    0.001494964    0.023944531    0.002855231    0.033778976    0.715217865
255	 8856	 1578	 643450	 12	 54	 1	 6     0.468941940    0.024061845    0.003215657    0.001495793    0.023846004    0.002613879    0.033589670    0.716346561
256	 8928	 1594	 652378	 12	 54	 1	 6     0.468951118    0.023971713    0.003217864    0.001497003    0.023754755    0.002809345    0.033461301    0.716401122
257	 9024	 1610	 661402	 12	 54	 1	 6     0.468962493    0.023837156    0.003218054    0.001496951    0.023618936    0.002697299    0.033301500    0.715798270
258	 9108	 1624	 670510	 12	 54	 1	 6     0.468972660    0.023735430    0.003219142    0.001497540    0.023516117    0.002534318    0.033158007    0.715828019
259	 9180	 1638	 679690	 12	 54	 1	 6     0.468981485    0.023642965    0.003220238    0.001497928    0.023422636    0.002636934    0.033032956    0.715738720
260	 9264	 1653	 688954	 12	 54	 1	 6     0.468991281    0.023530946    0.003220680    0.001498053    0.023309497    0.002467691    0.032893583    0.715365847
261	 9336	 1665	 698290	 12	 54	 1	 6     0.468999692    0.023428836    0.003221299    0.001498374    0.023206326    0.002515379    0.032773445    0.714872542
262	 9432	 1682	 707722	 12	 54	 1	 6     0.469008024    0.023379959    0.003222031    0.001498766    0.023156878    0.002525450    0.032653981    0.715991080
263	 9504	 1695	 717226	 12	 54	 1	 6     0.469016026    0.023298792    0.003222841    0.001498785    0.023074813    0.002852231    0.032538849    0.716030015
264	 9636	 1718	 726862	 12	 54	 1	 6     0.469026288    0.023159497    0.003223004    0.001498882    0.022934135    0.002487781    0.032390596    0.715006829
265	 9732	 1735	 736594	 12	 54	 1	 6     0.469034466    0.023075261    0.003223559    0.001498813    0.022848990    0.002669094    0.032271957    0.715025155
266	 9840	 1754	 746434	 12	 54	 1	 6     0.469043802    0.022964382    0.003224207    0.001499052    0.022736915    0.002686339    0.032135983    0.714600258
267	 9948	 1773	 756382	 12	 54	 1	 6     0.469053911    0.022846011    0.003224500    0.001498977    0.022617312    0.002299672    0.031988087    0.714203732
268	 10008	 1784	 766390	 12	 54	 1	 6     0.469061286    0.022770662    0.003224802    0.001499057    0.022541156    0.002267306    0.031879772    0.714266785
269	 10068	 1794	 776458	 12	 54	 1	 6     0.469068301    0.022687906    0.003224649    0.001498992    0.022457576    0.002382380    0.031776378    0.713986547
270	 10152	 1808	 786610	 12	 54	 1	 6     0.469076409    0.022617273    0.003225341    0.001499048    0.022386117    0.002388523    0.031656464    0.714459870
271	 10236	 1823	 796846	 12	 54	 1	 6     0.469083449    0.022521949    0.003225847    0.001499530    0.022289731    0.002377980    0.031551974    0.713804754
272	 10320	 1837	 807166	 12	 54	 1	 6     0.469090879    0.022429263    0.003226216    0.001499479    0.022196021    0.002453804    0.031441327    0.713368831
273	 10416	 1853	 817582	 12	 54	 1	 6     0.469098717    0.022329766    0.003227870    0.001500776    0.022095232    0.002416102    0.031324169    0.712860596
274	 10512	 1869	 828094	 12	 54	 1	 6     0.469106278    0.022237850    0.003228154    0.001500830    0.022002295    0.002361172    0.031210721    0.712506781
275	 10608	 1885	 838702	 12	 54	 1	 6     0.469113790    0.022143354    0.003228538    0.001500967    0.021906726    0.002340907    0.031097608    0.712059714
276	 10704	 1901	 849406	 12	 54	 1	 6     0.469121160    0.022047134    0.003229065    0.001501045    0.021809384    0.002357566    0.030986229    0.711513938
277	 10824	 1922	 860230	 12	 54	 1	 6     0.469128123    0.021987615    0.003229981    0.001501519    0.021749079    0.002397185    0.030880643    0.712019315
278	 10920	 1941	 871150	 12	 54	 1	 6     0.469135430    0.021888871    0.003230105    0.001501564    0.021649228    0.002294177    0.030769433    0.711383615
279	 11016	 1958	 882166	 12	 54	 1	 6     0.469142493    0.021824801    0.003230599    0.001501636    0.021584373    0.002315705    0.030661552    0.711796999
280	 11112	 1974	 893278	 12	 54	 1	 6     0.469149538    0.021738361    0.003231139    0.001501672    0.021496886    0.002536328    0.030553575    0.711483413
281	 11244	 1996	 904522	 12	 54	 1	 6     0.469158034    0.021649308    0.003232194    0.001502065    0.021406668    0.002305652    0.030422837    0.711613708
282	 11352	 2015	 915874	 12	 54	 1	 6     0.469165075    0.021558416    0.003232859    0.001502364    0.021314641    0.002417454    0.030314057    0.711168951
283	 11496	 2041	 927370	 12	 54	 1	 6     0.469172233    0.021485249    0.003233454    0.001502591    0.021240543    0.002398299    0.030203074    0.711359664
284	 11628	 2068	 938998	 12	 54	 1	 6     0.469179100    0.021404673    0.003234292    0.001503090    0.021158908    0.002361744    0.030096209    0.711208286
285	 11736	 2088	 950734	 12	 54	 1	 6     0.469186186    0.021323849    0.003234528    0.001503126    0.021077105    0.002447987    0.029985538    0.711137775
286	 11868	 2110	 962602	 12	 54	 1	 6     0.469194583    0.021225656    0.003235224    0.001503365    0.020977650    0.002220632    0.029853863    0.710985243
287	 11964	 2126	 974566	 12	 54	 1	 6     0.469201935    0.021135700    0.003236044    0.001503761    0.020886499    0.002167002    0.029738092    0.710728174
288	 12072	 2145	 986638	 12	 54	 1	 6     0.469208865    0.021097171    0.003236794    0.001503685    0.020847393    0.002287351    0.029628549    0.712055488
289	 12180	 2163	 998818	 12	 54	 1	 6     0.469216336    0.021041561    0.003237834    0.001503771    0.020790953    0.002167847    0.029509983    0.713031950
290	 12288	 2181	 1011106	 12	 54	 1	 6     0.469222924    0.020963162    0.003239186    0.001504647    0.020711394    0.002407596    0.029405045    0.712910388
291	 12420	 2203	 1023526	 12	 54	 1	 6     0.469230522    0.020887645    0.003239948    0.001504975    0.020634836    0.002178144    0.029283555    0.713289244
292	 12540	 2223	 1036066	 12	 54	 1	 6     0.469236715    0.020824210    0.003240512    0.001505099    0.020570532    0.002345802    0.029184158    0.713544979
293	 12708	 2251	 1048774	 12	 54	 1	 6     0.469243116    0.020736150    0.003241229    0.001505455    0.020481269    0.002190769    0.029081058    0.713046625
294	 12852	 2276	 1061626	 12	 54	 1	 6     0.469250111    0.020659004    0.003243784    0.001506691    0.020402753    0.002293239    0.028967962    0.713167329
295	 13008	 2302	 1074634	 12	 54	 1	 6     0.469257223    0.020598666    0.003245535    0.001507627    0.020341376    0.002227582    0.028852531    0.713929266
296	 13140	 2325	 1087774	 12	 54	 1	 6     0.469263529    0.020518708    0.003246375    0.001507783    0.020260268    0.002122422    0.028749772    0.713699855
297	 13284	 2349	 1101058	 12	 54	 1	 6     0.469269403    0.020434916    0.003246822    0.001507859    0.020175330    0.002138433    0.028653740    0.713167474
298	 13464	 2379	 1114522	 12	 54	 1	 6     0.469275981    0.020367098    0.003248701    0.001508967    0.020106333    0.002130626    0.028545813    0.713488089
299	 13608	 2404	 1128130	 12	 54	 1	 6     0.469283181    0.020286521    0.003250736    0.001510391    0.020024377    0.002108807    0.028427193    0.713630827
300	 13740	 2426	 1141870	 12	 54	 1	 6     0.469289777    0.020209481    0.003252616    0.001511936    0.019946018    0.002206505    0.028318095    0.713659641
301	 13872	 2448	 1155742	 12	 54	 1	 6     0.469297819    0.020121119    0.003254348    0.001512980    0.019856199    0.002190771    0.028184518    0.713906800
302	 14040	 2477	 1169782	 12	 54	 1	 6     0.469304832    0.020057016    0.003255769    0.001513768    0.019791004    0.002013924    0.028067489    0.714599577
303	 14160	 2498	 1183942	 12	 54	 1	 6     0.469311112    0.019987771    0.003257971    0.001515526    0.019720462    0.002104882    0.027962297    0.714811495
304	 14304	 2522	 1198246	 12	 54	 1	 6     0.469317831    0.019917652    0.003259382    0.001516211    0.019649155    0.002211686    0.027849299    0.715194020
305	 14460	 2549	 1212706	 12	 54	 1	 6     0.469325572    0.019854811    0.003261398    0.001517019    0.019585116    0.002195626    0.027718536    0.716300842
306	 14640	 2579	 1227346	 12	 54	 1	 6     0.469332777    0.019790460    0.003263273    0.001518072    0.019519564    0.002089480    0.027596261    0.717142826
307	 14808	 2607	 1242154	 12	 54	 1	 6     0.469339665    0.019717052    0.003266023    0.001519880    0.019444671    0.002133300    0.027478866    0.717535143
308	 14988	 2637	 1257142	 12	 54	 1	 6     0.469346777    0.019645583    0.003267678    0.001521004    0.019371919    0.002117756    0.027357122    0.718115856
309	 15144	 2663	 1272286	 12	 54	 1	 6     0.469352822    0.019566706    0.003269837    0.001522220    0.019291556    0.002358695    0.027253217    0.717959470
310	 15360	 2699	 1287646	 12	 54	 1	 6     0.469360838    0.019477810    0.003271729    0.001523358    0.019201065    0.002319194    0.027114815    0.718345683
311	 15540	 2729	 1303186	 12	 54	 1	 6     0.469368775    0.019395623    0.003273684    0.001524341    0.019117353    0.002116587    0.026977072    0.718966949
312	 15708	 2757	 1318894	 12	 54	 1	 6     0.469374765    0.019333156    0.003275088    0.001525259    0.019053733    0.002212447    0.026872646    0.719436267
313	 15876	 2786	 1334770	 12	 54	 1	 6     0.469383006    0.019245052    0.003277162    0.001526888    0.018963972    0.002130567    0.026728316    0.720024841
314	 16008	 2808	 1350778	 12	 54	 1	 6     0.469389567    0.019168995    0.003279184    0.001528292    0.018886432    0.002197787    0.026612853    0.720290875
315	 16200	 2840	 1366978	 12	 54	 1	 6     0.469396375    0.019116919    0.003279962    0.001528361    0.018833439    0.002306990    0.026492510    0.721597123
316	 16380	 2873	 1383358	 12	 54	 1	 6     0.469405074    0.019011515    0.003283832    0.001530921    0.018725762    0.001989219    0.026337922    0.721830482
317	 16536	 2899	 1399894	 12	 54	 1	 6     0.469410956    0.018928914    0.003285304    0.001532071    0.018641635    0.002243657    0.026232870    0.721572370
318	 16704	 2929	 1416598	 12	 54	 1	 6     0.469418259    0.018862963    0.003287634    0.001533808    0.018574252    0.002078247    0.026101869    0.722667132
319	 16872	 2957	 1433470	 12	 54	 1	 6     0.469424522    0.018790490    0.003288572    0.001534161    0.018500481    0.001925325    0.025988990    0.723017330
320	 16992	 2977	 1450462	 12	 54	 1	 6     0.469429813    0.018706221    0.003288778    0.001534232    0.018414848    0.002112096    0.025893247    0.722436264
321	 17148	 3005	 1467610	 12	 54	 1	 6     0.469436471    0.018633327    0.003289226    0.001534189    0.018340716    0.002123941    0.025772255    0.722999485
322	 17304	 3032	 1484914	 12	 54	 1	 6     0.469442456    0.018577532    0.003289937    0.001534311    0.018283900    0.001945030    0.025663017    0.723902887
323	 17436	 3055	 1502350	 12	 54	 1	 6     0.469447924    0.018514175    0.003290616    0.001534446    0.018219400    0.002020602    0.025562784    0.724262858
324	 17604	 3084	 1519954	 12	 54	 1	 6     0.469454330    0.018436112    0.003291854    0.001534746    0.018139843    0.002054979    0.025444866    0.724551344
325	 17760	 3111	 1537714	 12	 54	 1	 6     0.469460553    0.018384771    0.003293241    0.001535143    0.018087409    0.001961875    0.025329797    0.725815965
326	 17868	 3130	 1555582	 12	 54	 1	 6     0.469466647    0.018310530    0.003294239    0.001536081    0.018011760    0.001928236    0.025216608    0.726129773
327	 18012	 3154	 1573594	 12	 54	 1	 6     0.469472687    0.018239277    0.003296744    0.001538115    0.017938861    0.001954797    0.025103901    0.726551515
328	 18168	 3180	 1591762	 12	 54	 1	 6     0.469478374    0.018162086    0.003298243    0.001539163    0.017860095    0.001891611    0.024997319    0.726561382
329	 18300	 3202	 1610062	 12	 54	 1	 6     0.469483045    0.018106717    0.003299098    0.001539622    0.017803627    0.001982073    0.024909439    0.726901835
330	 18480	 3233	 1628542	 12	 54	 1	 6     0.469488973    0.018048569    0.003299490    0.001539467    0.017744413    0.002069569    0.024797460    0.727839428
331	 18660	 3263	 1647202	 12	 54	 1	 6     0.469495161    0.017985924    0.003300097    0.001539368    0.017680578    0.001905041    0.024680022    0.728764520
332	 18780	 3283	 1665982	 12	 54	 1	 6     0.469500269    0.017914011    0.003300368    0.001539313    0.017607367    0.001980595    0.024582659    0.728725519
333	 18960	 3313	 1684942	 12	 54	 1	 6     0.469506105    0.017858974    0.003300877    0.001539264    0.017551272    0.001982024    0.024470947    0.729803143
334	 19116	 3340	 1704058	 12	 54	 1	 6     0.469511617    0.017783760    0.003301484    0.001539403    0.017474619    0.001934412    0.024364951    0.729891057
335	 19260	 3364	 1723318	 12	 54	 1	 6     0.469516377    0.017727421    0.003302194    0.001539471    0.017417146    0.002018983    0.024273049    0.730333495
336	 19428	 3394	 1742746	 12	 54	 1	 6     0.469522359    0.017637095    0.003302780    0.001539641    0.017325091    0.001894744    0.024157066    0.730100876
337	 19572	 3419	 1762318	 12	 54	 1	 6     0.469527215    0.017563597    0.003303088    0.001539687    0.017250205    0.001967381    0.024062495    0.729915900
338	 19716	 3446	 1782034	 12	 54	 1	 6     0.469532704    0.017483911    0.003303377    0.001539785    0.017169008    0.002049693    0.023955151    0.729860176
339	 19908	 3480	 1801942	 12	 54	 1	 6     0.469538781    0.017398105    0.003303852    0.001539920    0.017081529    0.001838400    0.023835735    0.729916885
340	 20052	 3504	 1821994	 12	 54	 1	 6     0.469543371    0.017320519    0.003304119    0.001539931    0.017002446    0.001830518    0.023745147    0.729434076
341	 20196	 3529	 1842190	 12	 54	 1	 6     0.469547825    0.017245805    0.003304312    0.001539955    0.016926290    0.001944617    0.023656917    0.728996299
342	 20364	 3558	 1862554	 12	 54	 1	 6     0.469552942    0.017154284    0.003304612    0.001539990    0.016832973    0.001855171    0.023555136    0.728260846
343	 20496	 3580	 1883050	 12	 54	 1	 6     0.469557238    0.017072679    0.003304899    0.001540019    0.016749747    0.001797700    0.023469337    0.727446176
344	 20664	 3608	 1903714	 12	 54	 1	 6     0.469561600    0.017030835    0.003305279    0.001540076    0.016707019    0.001809407    0.023381894    0.728377083
345	 20820	 3634	 1924534	 12	 54	 1	 6     0.469566236    0.016962684    0.003305343    0.001540075    0.016637528    0.001738742    0.023288617    0.728368020
346	 20940	 3654	 1945474	 12	 54	 1	 6     0.469570064    0.016890432    0.003305418    0.001540061    0.016563843    0.001855914    0.023211306    0.727681220
347	 21120	 3684	 1966594	 12	 54	 1	 6     0.469574572    0.016823413    0.003305873    0.001540116    0.016495406    0.001703286    0.023119927    0.727658562
348	 21240	 3704	 1987834	 12	 54	 1	 6     0.469578826    0.016751327    0.003305991    0.001540125    0.016421857    0.001793573    0.023033350    0.727264040
349	 21384	 3729	 2009218	 12	 54	 1	 6     0.469583235    0.016678632    0.003306182    0.001540205    0.016347658    0.001869675    0.022943297    0.726950116
350	 21588	 3763	 2030806	 12	 54	 1	 6     0.469587807    0.016609573    0.003306345    0.001540258    0.016277161    0.001824116    0.022849529    0.726910941
351	 21756	 3793	 2052562	 12	 54	 1	 6     0.469591878    0.016556010    0.003306523    0.001540220    0.016222465    0.001964737    0.022765715    0.727234321
352	 21948	 3826	 2074510	 12	 54	 1	 6     0.469596685    0.016474849    0.003306610    0.001540233    0.016139610    0.001802833    0.022666331    0.726842344
353	 22116	 3854	 2096626	 12	 54	 1	 6     0.469601121    0.016413138    0.003306932    0.001540232    0.016076545    0.001790560    0.022574248    0.727073530
354	 22248	 3876	 2118874	 12	 54	 1	 6     0.469605818    0.016336069    0.003307135    0.001540256    0.015997813    0.001783736    0.022476331    0.726812094
355	 22392	 3900	 2141266	 12	 54	 1	 6     0.469610595    0.016257592    0.003307213    0.001540268    0.015917652    0.001890735    0.022376298    0.726554141
356	 22584	 3932	 2163850	 12	 54	 1	 6     0.469615788    0.016173079    0.003307520    0.001540303    0.015831260    0.001793310    0.022267033    0.726323916
357	 22788	 3966	 2186638	 12	 54	 1	 6     0.469620118    0.016115876    0.003307902    0.001540350    0.015772737    0.001815210    0.022175532    0.726741343
358	 22956	 3996	 2209594	 12	 54	 1	 6     0.469624729    0.016031633    0.003308108    0.001540355    0.015686608    0.001676555    0.022077667    0.726147063
359	 23100	 4021	 2232694	 12	 54	 1	 6     0.469628396    0.015963070    0.003308216    0.001540369    0.015616507    0.001645932    0.021999525    0.725609743
360	 23232	 4044	 2255926	 12	 54	 1	 6     0.469632092    0.015915835    0.003308401    0.001540511    0.015568182    0.001665481    0.021920478    0.726071523
361	 23376	 4068	 2279302	 12	 54	 1	 6     0.469636184    0.015858392    0.003308637    0.001540562    0.015509401    0.001774683    0.021832644    0.726361491
362	 23544	 4096	 2302846	 12	 54	 1	 6     0.469640453    0.015813140    0.003309039    0.001540634    0.015463042    0.001643218    0.021740608    0.727355017
363	 23676	 4118	 2326522	 12	 54	 1	 6     0.469644098    0.015756974    0.003309326    0.001540637    0.015405537    0.001818839    0.021661731    0.727410627
364	 23856	 4148	 2350378	 12	 54	 1	 6     0.469648850    0.015675745    0.003309719    0.001540736    0.015322361    0.001819679    0.021558457    0.727127404
365	 24036	 4178	 2374414	 12	 54	 1	 6     0.469653144    0.015600957    0.003309944    0.001540741    0.015245791    0.001682900    0.021464720    0.726818584
366	 24228	 4210	 2398642	 12	 54	 1	 6     0.469657201    0.015526734    0.003310166    0.001540853    0.015169781    0.001662215    0.021375767    0.726370838
367	 24396	 4239	 2423038	 12	 54	 1	 6     0.469661406    0.015461421    0.003310410    0.001540910    0.015102872    0.001659766    0.021283160    0.726462687
368	 24564	 4267	 2447602	 12	 54	 1	 6     0.469666152    0.015397448    0.003310992    0.001541052    0.015037245    0.001629306    0.021178185    0.727042850
369	 24708	 4291	 2472310	 12	 54	 1	 6     0.469670137    0.015344265    0.003311438    0.001541158    0.014982685    0.001587487    0.021089611    0.727574607
370	 24828	 4312	 2497138	 12	 54	 1	 6     0.469673647    0.015280963    0.003311588    0.001541233    0.014917815    0.001605324    0.021011310    0.727273190
371	 24996	 4340	 2522134	 12	 54	 1	 6     0.469677311    0.015224019    0.003311747    0.001541319    0.014859445    0.001561931    0.020929250    0.727403957
372	 25140	 4364	 2547274	 12	 54	 1	 6     0.469680768    0.015157166    0.003311917    0.001541378    0.014790906    0.001639154    0.020851526    0.726909226
373	 25320	 4394	 2572594	 12	 54	 1	 6     0.469684676    0.015090881    0.003312170    0.001541436    0.014722915    0.001588050    0.020763290    0.726805848
374	 25488	 4422	 2598082	 12	 54	 1	 6     0.469688123    0.015028937    0.003312462    0.001541505    0.014659350    0.001683801    0.020685172    0.726556078
375	 25680	 4455	 2623762	 12	 54	 1	 6     0.469692332    0.014955635    0.003312747    0.001541602    0.014584126    0.001545789    0.020589378    0.726376251
376	 25824	 4479	 2649586	 12	 54	 1	 6     0.469695763    0.014903235    0.003312970    0.001541665    0.014530335    0.001655268    0.020510975    0.726598066
377	 26028	 4514	 2675614	 12	 54	 1	 6     0.469699844    0.014842422    0.003313067    0.001541674    0.014467932    0.001500749    0.020417295    0.726953384
378	 28197	 4514	 2703811	 13	 58	 1	 6     0.469702574    0.014773225    0.002987371    0.001334029    0.014468027    0.001500742    0.020354409    0.725799778
379	 28366	 4540	 2732177	 13	 58	 1	 6     0.469705589    0.014708106    0.002987354    0.001333952    0.014401531    0.001523269    0.020284697    0.725083860
380	 28600	 4576	 2760777	 13	 58	 1	 6     0.469708717    0.014639761    0.002987423    0.001333980    0.014331709    0.001555134    0.020212139    0.724305349
381	 28821	 4610	 2789598	 13	 58	 1	 6     0.469712144    0.014574022    0.002987617    0.001334075    0.014264510    0.001498579    0.020132354    0.723910465
382	 29016	 4641	 2818614	 13	 58	 1	 6     0.469715040    0.014515558    0.002987736    0.001334122    0.014204748    0.001563829    0.020064651    0.723439356
383	 29224	 4675	 2847838	 13	 58	 1	 6     0.469718448    0.014454291    0.002987902    0.001334188    0.014142100    0.001558356    0.019984710    0.723267493
384	 29406	 4705	 2877244	 13	 58	 1	 6     0.469721853    0.014410374    0.002988085    0.001334291    0.014097171    0.001534922    0.019904522    0.723974862
385	 29601	 4735	 2906845	 13	 58	 1	 6     0.469725316    0.014366750    0.002988392    0.001334413    0.014052509    0.001468234    0.019822633    0.724764969
386	 29744	 4758	 2936589	 13	 58	 1	 6     0.469728445    0.014308486    0.002988581    0.001334545    0.013992897    0.001496999    0.019748361    0.724540449
387	 29913	 4784	 2966502	 13	 58	 1	 6     0.469731622    0.014245555    0.002988768    0.001334632    0.013928499    0.001473437    0.019672630    0.724130679
388	 30095	 4812	 2996597	 13	 58	 1	 6     0.469734552    0.014186128    0.002988907    0.001334702    0.013867684    0.001512373    0.019602544    0.723688138
389	 30316	 4848	 3026913	 13	 58	 1	 6     0.469737880    0.014130108    0.002989153    0.001334790    0.013810319    0.001544894    0.019522634    0.723780812
390	 30511	 4880	 3057424	 13	 58	 1	 6     0.469741286    0.014057962    0.002989303    0.001334845    0.013736461    0.001447012    0.019440526    0.723126611
391	 30693	 4908	 3088117	 13	 58	 1	 6     0.469744087    0.014001448    0.002989464    0.001334916    0.013678583    0.001417283    0.019372729    0.722740061
392	 30849	 4932	 3118966	 13	 58	 1	 6     0.469746655    0.013934024    0.002989543    0.001334934    0.013609543    0.001428747    0.019310347    0.721583317
393	 31057	 4966	 3150023	 13	 58	 1	 6     0.469749323    0.013882101    0.002989676    0.001334986    0.013556348    0.001540479    0.019245336    0.721322901
394	 31304	 5004	 3181327	 13	 58	 1	 6     0.469752874    0.013818455    0.002989967    0.001335103    0.013491100    0.001374574    0.019158456    0.721271846
395	 31486	 5033	 3212813	 13	 58	 1	 6     0.469755426    0.013773317    0.002990128    0.001335174    0.013444828    0.001507293    0.019095797    0.721274811
396	 31668	 5062	 3244481	 13	 58	 1	 6     0.469758696    0.013712427    0.002990225    0.001335207    0.013382421    0.001426808    0.019015171    0.721130879
397	 31850	 5090	 3276331	 13	 58	 1	 6     0.469761522    0.013671132    0.002990509    0.001335353    0.013340042    0.001358060    0.018945234    0.721613250
398	 32006	 5116	 3308337	 13	 58	 1	 6     0.469764090    0.013632329    0.002990698    0.001335473    0.013300230    0.001371546    0.018881453    0.721995719
399	 32162	 5141	 3340499	 13	 58	 1	 6     0.469766552    0.013591167    0.002990811    0.001335528    0.013258012    0.001548058    0.018820106    0.722162109
400	 32409	 5180	 3372908	 13	 58	 1	 6     0.469769580    0.013551210    0.002991127    0.001335649    0.013216976    0.001414542    0.018744357    0.722948759
401	 32617	 5212	 3405525	 13	 58	 1	 6     0.469772362    0.013510495    0.002991367    0.001335740    0.013175174    0.001422674    0.018674508    0.723472620
402	 32799	 5240	 3438324	 13	 58	 1	 6     0.469775066    0.013451256    0.002991442    0.001335778    0.013114403    0.001522549    0.018606355    0.722938829
403	 33072	 5282	 3471396	 13	 58	 1	 6     0.469778331    0.013393431    0.002991668    0.001335912    0.013055035    0.001479172    0.018523759    0.723040671
404	 33306	 5319	 3504702	 13	 58	 1	 6     0.469781326    0.013336293    0.002991838    0.001336014    0.012996369    0.001478310    0.018447632    0.722927083
405	 33553	 5357	 3538255	 13	 58	 1	 6     0.469784577    0.013274664    0.002991980    0.001336082    0.012933088    0.001437350    0.018364657    0.722837598
406	 33774	 5392	 3572029	 13	 58	 1	 6     0.469787653    0.013224785    0.002992177    0.001336213    0.012881841    0.001419877    0.018285800    0.723227045
407	 33982	 5424	 3606011	 13	 58	 1	 6     0.469790406    0.013175003    0.002992336    0.001336285    0.012830691    0.001315860    0.018214942    0.723307427
408	 36596	 5424	 3642607	 14	 61	 3	 6     0.469792430    0.013117168    0.002723794    0.001886087    0.012831253    0.001315901    0.018162665    0.722205030
409	 44438	 5424	 3687045	 17	 89	 1	 7     0.469796303    0.013029084    0.002256581    0.000987047    0.012832181    0.001315952    0.018062202    0.721345234
410	 44710	 5456	 3731755	 17	 89	 1	 7     0.469798628    0.012978301    0.002256761    0.000987163    0.012780584    0.001313312    0.018001640    0.720951067
411	 44982	 5490	 3776737	 17	 89	 1	 7     0.469800984    0.012929151    0.002256879    0.000987237    0.012730650    0.001401993    0.017940026    0.720687427
412	 45356	 5534	 3822093	 17	 89	 1	 7     0.469803660    0.012883635    0.002257050    0.000987338    0.012684391    0.001334632    0.017869826    0.720971486
413	 45662	 5571	 3867755	 17	 89	 1	 7     0.469806031    0.012841327    0.002257255    0.000987426    0.012641380    0.001332633    0.017807370    0.721124287
414	 45985	 5612	 3913740	 17	 89	 1	 7     0.469808426    0.012792151    0.002257420    0.000987487    0.012591393    0.001382494    0.017744078    0.720925065
415	 46325	 5655	 3960065	 17	 89	 1	 7     0.469811032    0.012746817    0.002257612    0.000987600    0.012545299    0.001336194    0.017674948    0.721179889
416	 46699	 5699	 4006764	 17	 89	 1	 7     0.469813565    0.012702131    0.002257715    0.000987638    0.012499874    0.001346184    0.017607478    0.721405470
417	 47039	 5739	 4053803	 17	 89	 1	 7     0.469815941    0.012647113    0.002257850    0.000987678    0.012443938    0.001384915    0.017543978    0.720880598
418	 47413	 5784	 4101216	 17	 89	 1	 7     0.469818548    0.012588552    0.002257998    0.000987772    0.012384389    0.001381301    0.017474030    0.720414915
419	 47770	 5826	 4148986	 17	 89	 1	 7     0.469821089    0.012529585    0.002258132    0.000987787    0.012324421    0.001340507    0.017405575    0.719860443
420	 48093	 5867	 4197079	 17	 89	 1	 7     0.469823622    0.012480152    0.002258345    0.000987824    0.012274122    0.001348624    0.017337071    0.719853516
421	 48450	 5909	 4245529	 17	 89	 1	 7     0.469826352    0.012417942    0.002258462    0.000987874    0.012210841    0.001293053    0.017262926    0.719341672
422	 48841	 5956	 4294370	 17	 89	 1	 7     0.469828628    0.012371812    0.002258648    0.000987968    0.012163891    0.001271207    0.017200853    0.719255714
423	 49198	 6000	 4343568	 17	 89	 1	 7     0.469830910    0.012325966    0.002258887    0.000988083    0.012117214    0.001282377    0.017138431    0.719200365
424	 49606	 6049	 4393174	 17	 89	 1	 7     0.469833163    0.012290424    0.002259121    0.000988154    0.012081014    0.001281869    0.017076556    0.719724975
425	 49946	 6090	 4443120	 17	 89	 1	 7     0.469835410    0.012241068    0.002259325    0.000988266    0.012030761    0.001308030    0.017014606    0.719444715
426	 50320	 6135	 4493440	 17	 89	 1	 7     0.469837982    0.012182048    0.002259420    0.000988271    0.011970686    0.001374253    0.016943452    0.718982670
427	 50847	 6197	 4544287	 17	 89	 1	 7     0.469840440    0.012135257    0.002259631    0.000988477    0.011923025    0.001287593    0.016875133    0.719120643
428	 51306	 6252	 4595593	 17	 89	 1	 7     0.469842530    0.012088111    0.002259767    0.000988561    0.011875011    0.001246569    0.016816853    0.718809339
429	 51782	 6309	 4647375	 17	 89	 1	 7     0.469844576    0.012037214    0.002259870    0.000988612    0.011823177    0.001236359    0.016759599    0.718228034
430	 52190	 6361	 4699565	 17	 89	 1	 7     0.469846518    0.011998140    0.002260021    0.000988644    0.011783364    0.001256009    0.016705068    0.718233545
431	 52632	 6417	 4752197	 17	 89	 1	 7     0.469848612    0.011963546    0.002260208    0.000988767    0.011748102    0.001238267    0.016646069    0.718700990
432	 53074	 6470	 4805271	 17	 89	 1	 7     0.469850755    0.011923760    0.002260395    0.000988869    0.011707547    0.001231876    0.016585471    0.718928012
433	 53499	 6525	 4858770	 17	 89	 1	 7     0.469852881    0.011880549    0.002260568    0.000988960    0.011663502    0.001222375    0.016525132    0.718938230
434	 53975	 6582	 4912745	 17	 89	 1	 7     0.469854967    0.011835136    0.002260697    0.000989041    0.011617216    0.001223182    0.016465694    0.718775456
435	 54434	 6636	 4967179	 17	 89	 1	 7     0.469856938    0.011788211    0.002260785    0.000989056    0.011569390    0.001226991    0.016409366    0.718383103
436	 54910	 6694	 5022089	 17	 89	 1	 7     0.469858892    0.011739937    0.002260900    0.000989065    0.011520176    0.001232732    0.016353318    0.717893290
437	 55369	 6753	 5077458	 17	 89	 1	 7     0.469860893    0.011696400    0.002261047    0.000989107    0.011475776    0.001247491    0.016295725    0.717758794
438	 55862	 6814	 5133320	 17	 89	 1	 7     0.469862947    0.011648776    0.002261220    0.000989279    0.011427198    0.001216913    0.016236401    0.717448143
439	 56338	 6870	 5189658	 17	 89	 1	 7     0.469864993    0.011605334    0.002261347    0.000989340    0.011382885    0.001177194    0.016177077    0.717393755
440	 56746	 6918	 5246404	 17	 89	 1	 7     0.469866926    0.011561572    0.002261400    0.000989354    0.011338255    0.001207154    0.016120845    0.717181513
441	 57239	 6976	 5303643	 17	 89	 1	 7     0.469868953    0.011522838    0.002261545    0.000989479    0.011298726    0.001195743    0.016061657    0.717412759
442	 57681	 7031	 5361324	 17	 89	 1	 7     0.469870899    0.011481770    0.002261657    0.000989526    0.011256818    0.001269939    0.016004619    0.717403537
443	 58225	 7096	 5419549	 17	 89	 1	 7     0.469873122    0.011437997    0.002261898    0.000989710    0.011212118    0.001184098    0.015939218    0.717600853
444	 58752	 7158	 5478301	 17	 89	 1	 7     0.469875023    0.011398349    0.002262036    0.000989768    0.011171641    0.001205761    0.015883074    0.717641251
445	 59347	 7228	 5537648	 17	 89	 1	 7     0.469877080    0.011362729    0.002262158    0.000989794    0.011135270    0.001176148    0.015822122    0.718154539
446	 59891	 7294	 5597539	 17	 89	 1	 7     0.469879019    0.011321580    0.002262249    0.000989826    0.011093259    0.001221754    0.015764436    0.718172205
447	 60452	 7362	 5657991	 17	 89	 1	 7     0.469881063    0.011288039    0.002262482    0.000989945    0.011058979    0.001188750    0.015703380    0.718828660
448	 61030	 7431	 5719021	 17	 89	 1	 7     0.469882939    0.011246573    0.002262652    0.000989995    0.011016615    0.001256230    0.015647138    0.718762289
449	 61642	 7504	 5780663	 17	 89	 1	 7     0.469885045    0.011203459    0.002262834    0.000990057    0.010972560    0.001150366    0.015583762    0.718918775
450	 62169	 7566	 5842832	 17	 89	 1	 7     0.469886895    0.011168071    0.002262956    0.000990092    0.010936400    0.001217072    0.015527904    0.719225946
451	 62832	 7644	 5905664	 17	 89	 1	 7     0.469888873    0.011127775    0.002263108    0.000990129    0.010895216    0.001147659    0.015467933    0.719409318
452	 63444	 7717	 5969108	 17	 89	 1	 7     0.469890695    0.011080040    0.002263180    0.000990142    0.010846442    0.001162439    0.015412458    0.718901531
453	 64073	 7793	 6033181	 17	 89	 1	 7     0.469892494    0.011042519    0.002263476    0.000990373    0.010808048    0.001174256    0.015357516    0.719030236
454	 64702	 7868	 6097883	 17	 89	 1	 7     0.469894223    0.011001926    0.002263608    0.000990402    0.010766544    0.001137186    0.015304532    0.718867228
455	 65280	 7938	 6163163	 17	 89	 1	 7     0.469896019    0.010965495    0.002263777    0.000990472    0.010729278    0.001156877    0.015249304    0.719081684
456	 65926	 8016	 6229089	 17	 89	 1	 7     0.469897930    0.010933060    0.002264103    0.000990628    0.010696057    0.001147265    0.015190288    0.719740133
457	 66555	 8093	 6295644	 17	 89	 1	 7     0.469899753    0.010902640    0.002264337    0.000990774    0.010664911    0.001142434    0.015133786    0.720417197
458	 67150	 8165	 6362794	 17	 89	 1	 7     0.469901502    0.010867255    0.002264518    0.000990886    0.010628697    0.001196642    0.015079379    0.720669946
459	 67864	 8250	 6430658	 17	 89	 1	 7     0.469903424    0.010824745    0.002264737    0.000990991    0.010585181    0.001152386    0.015019386    0.720718189
460	 68510	 8333	 6499168	 17	 89	 1	 7     0.469905277    0.010780547    0.002264939    0.000991109    0.010539935    0.001148808    0.014961297    0.720562290
461	 69292	 8428	 6568460	 17	 89	 1	 7     0.469907082    0.010737739    0.002265076    0.000991158    0.010496117    0.001096489    0.014904497    0.720436221
462	 69938	 8505	 6638398	 17	 89	 1	 7     0.469908726    0.010697337    0.002265178    0.000991188    0.010454759    0.001133487    0.014852561    0.720235201
463	 70635	 8587	 6709033	 17	 89	 1	 7     0.469910332    0.010662952    0.002265360    0.000991275    0.010419534    0.001127061    0.014801670    0.720388402
464	 71315	 8667	 6780348	 17	 89	 1	 7     0.469912046    0.010628446    0.002265650    0.000991466    0.010384156    0.001126622    0.014747144    0.720712169
465	 71961	 8743	 6852309	 17	 89	 1	 7     0.469913813    0.010593440    0.002265982    0.000991697    0.010348250    0.001087673    0.014690725    0.721097119
466	 72692	 8830	 6925001	 17	 89	 1	 7     0.469915445    0.010556019    0.002266153    0.000991797    0.010309902    0.001128457    0.014638433    0.721116687
467	 73406	 8916	 6998407	 17	 89	 1	 7     0.469917176    0.010519316    0.002266366    0.000991863    0.010272273    0.001111507    0.014582768    0.721352465
468	 74188	 9008	 7072595	 17	 89	 1	 7     0.469918900    0.010486472    0.002266634    0.000992057    0.010238577    0.001065512    0.014527110    0.721855329
469	 74834	 9084	 7147429	 17	 89	 1	 7     0.469920456    0.010451150    0.002266809    0.000992120    0.010202358    0.001115670    0.014476691    0.721929458
470	 75616	 9176	 7223045	 17	 89	 1	 7     0.469922111    0.010412586    0.002267031    0.000992231    0.010162800    0.001098859    0.014422877    0.721949266
471	 76364	 9265	 7299409	 17	 89	 1	 7     0.469923708    0.010380922    0.002267251    0.000992295    0.010130306    0.001089919    0.014370742    0.722365061
472	 77214	 9365	 7376623	 17	 89	 1	 7     0.469925369    0.010345396    0.002267486    0.000992392    0.010093846    0.001094928    0.014316312    0.722629996
473	 78098	 9471	 7454721	 17	 89	 1	 7     0.469927032    0.010307733    0.002267701    0.000992510    0.010055192    0.001066400    0.014261632    0.722759704
474	 78863	 9563	 7533584	 17	 89	 1	 7     0.469928560    0.010267754    0.002267820    0.000992588    0.010014178    0.001063440    0.014211199    0.722511420
475	 79696	 9662	 7613280	 17	 89	 1	 7     0.469930224    0.010230136    0.002268156    0.000992810    0.009975528    0.001121193    0.014156064    0.722668100
476	 80597	 9769	 7693877	 17	 89	 1	 7     0.469932096    0.010190651    0.002268455    0.000992955    0.009934962    0.001052256    0.014093789    0.723059664
477	 81413	 9865	 7775290	 17	 89	 1	 7     0.469933680    0.010154634    0.002268789    0.000993171    0.009897939    0.001012328    0.014040873    0.723219556
478	 82127	 9949	 7857417	 17	 89	 1	 7     0.469935166    0.010121261    0.002269016    0.000993322    0.009863644    0.001077704    0.013991049    0.723409689
479	 83045	 10057	 7940462	 17	 89	 1	 7     0.469936986    0.010091088    0.002269540    0.000993804    0.009832561    0.001037440    0.013929765    0.724426315
480	 83759	 10142	 8024221	 17	 89	 1	 7     0.469938641    0.010052646    0.002269880    0.000994077    0.009793025    0.001045052    0.013873833    0.724575969
481	 84660	 10248	 8108881	 17	 89	 1	 7     0.469940292    0.010020329    0.002270188    0.000994261    0.009759777    0.001044813    0.013817782    0.725176348
482	 85493	 10346	 8194374	 17	 89	 1	 7     0.469941990    0.009988573    0.002270596    0.000994481    0.009727074    0.001048799    0.013759937    0.725917042
483	 86343	 10446	 8280717	 17	 89	 1	 7     0.469943742    0.009953740    0.002271088    0.000994838    0.009691187    0.001054087    0.013699958    0.726552597
484	 87193	 10546	 8367910	 17	 89	 1	 7     0.469945486    0.009919078    0.002271566    0.000995167    0.009655470    0.001061084    0.013639995    0.727205377
485	 88145	 10659	 8456055	 17	 89	 1	 7     0.469947305    0.009885716    0.002271974    0.000995443    0.009621098    0.001048098    0.013577196    0.728111795
486	 88910	 10750	 8544965	 17	 89	 1	 7     0.469948992    0.009850061    0.002272396    0.000995756    0.009584358    0.001095844    0.013518660    0.728626995
487	 89913	 10872	 8634878	 17	 89	 1	 7     0.469950917    0.009809110    0.002272859    0.000996152    0.009542157    0.001032028    0.013451597    0.729215306
488	 90746	 10973	 8725624	 17	 89	 1	 7     0.469952594    0.009766180    0.002273191    0.000996437    0.009497941    0.001020398    0.013392874    0.729207223
489	 91630	 11079	 8817254	 17	 89	 1	 7     0.469954123    0.009727848    0.002273395    0.000996594    0.009458472    0.001016917    0.013339113    0.729272488
490	 92497	 11181	 8909751	 17	 89	 1	 7     0.469955593    0.009689240    0.002273468    0.000996640    0.009418743    0.001015435    0.013287209    0.729215640
491	 93313	 11277	 9003064	 17	 89	 1	 7     0.469957084    0.009656255    0.002273607    0.000996714    0.009384773    0.001014490    0.013234370    0.729634604
492	 94129	 11375	 9097193	 17	 89	 1	 7     0.469958704    0.009614792    0.002273869    0.000996909    0.009342042    0.001050147    0.013176716    0.729680453
493	 94996	 11477	 9192189	 17	 89	 1	 7     0.469960332    0.009579231    0.002274143    0.000997102    0.009305372    0.001008948    0.013118514    0.730207064
494	 95863	 11579	 9288052	 17	 89	 1	 7     0.469961789    0.009547057    0.002274329    0.000997217    0.009272202    0.001002795    0.013066234    0.730666327
495	 96713	 11683	 9384765	 17	 89	 1	 7     0.469963218    0.009513782    0.002274553    0.000997330    0.009237882    0.001027325    0.013014747    0.731000163
496	 97597	 11792	 9482362	 17	 89	 1	 7     0.469964704    0.009481999    0.002274783    0.000997480    0.009205089    0.000983570    0.012960972    0.731580840
497	 103338	 11792	 9585700	 18	 92	 2	 7     0.469965854    0.009437404    0.002080661    0.001223599    0.009205185    0.000983587    0.012919205    0.730494132
498	 114820	 11792	 9700520	 20	 114	 1	 8     0.469967497    0.009414351    0.001970190    0.000927623    0.009205887    0.000983657    0.012859302    0.732104330
499	 115740	 11885	 9816260	 20	 114	 1	 8     0.469968887    0.009384618    0.001970371    0.000927706    0.009175439    0.001021255    0.012808383    0.732693424
500	 116780	 11989	 9933040	 20	 114	 1	 8     0.469970439    0.009350337    0.001970570    0.000927782    0.009140332    0.001003246    0.012751299    0.733285104
501	 117760	 12090	 10050800	 20	 114	 1	 8     0.469971838    0.009316709    0.001970733    0.000927908    0.009105893    0.000960378    0.012699631    0.733620480
502	 118720	 12186	 10169520	 20	 114	 1	 8     0.469973238    0.009280817    0.001970958    0.000928039    0.009069118    0.000992893    0.012647716    0.733793965
503	 119680	 12282	 10289200	 20	 114	 1	 8     0.469974714    0.009247927    0.001971236    0.000928206    0.009035396    0.000972874    0.012592748    0.734385129
504	 120700	 12387	 10409900	 20	 114	 1	 8     0.469976083    0.009215744    0.001971474    0.000928425    0.009002402    0.000970623    0.012541560    0.734816418
505	 121660	 12487	 10531560	 20	 114	 1	 8     0.469977549    0.009176076    0.001971775    0.000928611    0.008961723    0.000973287    0.012486521    0.734878547
506	 122700	 12593	 10654260	 20	 114	 1	 8     0.469979020    0.009136676    0.001972035    0.000928806    0.008921318    0.000956774    0.012431014    0.734990384
507	 123700	 12693	 10777960	 20	 114	 1	 8     0.469980337    0.009100319    0.001972194    0.000928930    0.008884045    0.000932548    0.012381125    0.735015530
508	 124640	 12787	 10902600	 20	 114	 1	 8     0.469981586    0.009065203    0.001972344    0.000929038    0.008848037    0.000984469    0.012333610    0.734999944
509	 125700	 12894	 11028300	 20	 114	 1	 8     0.469983014    0.009026804    0.001972481    0.000929141    0.008808661    0.000940987    0.012279082    0.735136766
510	 126660	 12992	 11154960	 20	 114	 1	 8     0.469984267    0.008992206    0.001972605    0.000929245    0.008773175    0.000922961    0.012231041    0.735195424
511	 132993	 12992	 11287953	 21	 135	 2	 9     0.469985186    0.008981964    0.001923311    0.001025798    0.008773628    0.000923029    0.012195691    0.736486669
512	 145659	 12992	 11433612	 23	 166	 1	 10     0.469986340    0.008944765    0.001738875    0.000658733    0.008774118    0.000923079    0.012151113    0.736127234
513	 146694	 13082	 11580306	 23	 166	 1	 10     0.469987541    0.008905933    0.001738953    0.000658764    0.008734511    0.000929275    0.012104578    0.735749154
514	 147913	 13189	 11728219	 23	 166	 1	 10     0.469988734    0.008875399    0.001739003    0.000658779    0.008703366    0.000949679    0.012058163    0.736048984
515	 149063	 13290	 11877282	 23	 166	 1	 10     0.469989964    0.008840842    0.001739086    0.000658803    0.008668106    0.000923699    0.012010133    0.736115222
516	 150443	 13410	 12027725	 23	 166	 1	 10     0.469991129    0.008814194    0.001739167    0.000658833    0.008640910    0.000896799    0.011964456    0.736698279
517	 151409	 13496	 12179134	 23	 166	 1	 10     0.469992201    0.008779634    0.001739244    0.000658861    0.008605638    0.000934473    0.011922253    0.736407291
518	 152674	 13606	 12331808	 23	 166	 1	 10     0.469993407    0.008744749    0.001739322    0.000658888    0.008570029    0.000900221    0.011874615    0.736423781
519	 153778	 13705	 12485586	 23	 166	 1	 10     0.469994450    0.008713360    0.001739378    0.000658905    0.008537986    0.000914634    0.011833283    0.736343398
520	 154859	 13802	 12640445	 23	 166	 1	 10     0.469995576    0.008677249    0.001739467    0.000658925    0.008501112    0.000892665    0.011788463    0.736079718
521	 155894	 13892	 12796339	 23	 166	 1	 10     0.469996723    0.008647145    0.001739665    0.000658990    0.008470342    0.000887552    0.011742659    0.736387328
522	 156952	 13984	 12953291	 23	 166	 1	 10     0.469997848    0.008613370    0.001739786    0.000659024    0.008435834    0.000895031    0.011697548    0.736339776
523	 158079	 14082	 13111370	 23	 166	 1	 10     0.469998933    0.008580856    0.001739841    0.000659046    0.008402622    0.000928783    0.011653869    0.736309656
524	 159252	 14184	 13270622	 23	 166	 1	 10     0.470000106    0.008546670    0.001739903    0.000659076    0.008367694    0.000904663    0.011606458    0.736371940
525	 160471	 14290	 13431093	 23	 166	 1	 10     0.470001319    0.008512882    0.001739989    0.000659105    0.008333162    0.000904435    0.011557237    0.736584487
526	 161575	 14386	 13592668	 23	 166	 1	 10     0.470002436    0.008483732    0.001740071    0.000659132    0.008303364    0.000879989    0.011511734    0.736963855
527	 162702	 14484	 13755370	 23	 166	 1	 10     0.470003543    0.008454438    0.001740179    0.000659175    0.008273409    0.000883866    0.011466436    0.737320488
528	 163875	 14586	 13919245	 23	 166	 1	 10     0.470004591    0.008418467    0.001740230    0.000659192    0.008236637    0.000889009    0.011423380    0.736950681
529	 165071	 14690	 14084316	 23	 166	 1	 10     0.470005712    0.008384884    0.001740270    0.000659215    0.008202300    0.000847040    0.011377189    0.736990783
530	 166083	 14779	 14250399	 23	 166	 1	 10     0.470006729    0.008353929    0.001740315    0.000659228    0.008170644    0.000918094    0.011335070    0.736998441
531	 167325	 14887	 14417724	 23	 166	 1	 10     0.470007958    0.008319394    0.001740409    0.000659267    0.008135311    0.000916961    0.011283991    0.737274010
532	 168567	 14995	 14586291	 23	 166	 1	 10     0.470009166    0.008284747    0.001740479    0.000659301    0.008099862    0.000896403    0.011233586    0.737497942
533	 169809	 15104	 14756100	 23	 166	 1	 10     0.470010303    0.008250104    0.001740553    0.000659322    0.008064409    0.000882053    0.011185908    0.737544383
534	 170959	 15205	 14927059	 23	 166	 1	 10     0.470011451    0.008211045    0.001740618    0.000659353    0.008024432    0.000895139    0.011137553    0.737239548
535	 172247	 15317	 15099306	 23	 166	 1	 10     0.470012606    0.008177627    0.001740675    0.000659374    0.007990221    0.000852861    0.011088705    0.737473600
536	 173328	 15411	 15272634	 23	 166	 1	 10     0.470013644    0.008147251    0.001740756    0.000659406    0.007959112    0.000880622    0.011044616    0.737667183
537	 174524	 15515	 15447158	 23	 166	 1	 10     0.470014881    0.008109750    0.001740853    0.000659444    0.007920699    0.000855303    0.010991849    0.737796749
538	 175697	 15618	 15622855	 23	 166	 1	 10     0.470015974    0.008076739    0.001740935    0.000659474    0.007886879    0.000880139    0.010945028    0.737936795
539	 177008	 15733	 15799863	 23	 166	 1	 10     0.470017138    0.008036471    0.001740994    0.000659499    0.007845623    0.000839379    0.010894935    0.737633633
540	 178181	 15835	 15978044	 23	 166	 1	 10     0.470018174    0.008006031    0.001741051    0.000659520    0.007814427    0.000851343    0.010850125    0.737874535
541	 179308	 15937	 16157352	 23	 166	 1	 10     0.470019174    0.007976750    0.001741116    0.000659553    0.007784411    0.000829015    0.010806758    0.738126094
542	 180504	 16043	 16337856	 23	 166	 1	 10     0.470020152    0.007946247    0.001741163    0.000659573    0.007753141    0.000817759    0.010764101    0.738217464
543	 181516	 16132	 16519372	 23	 166	 1	 10     0.470021079    0.007914243    0.001741210    0.000659594    0.007720326    0.000857110    0.010723565    0.738023528
544	 182919	 16255	 16702291	 23	 166	 1	 10     0.470022107    0.007881555    0.001741250    0.000659612    0.007686804    0.000819255    0.010678423    0.738082271
545	 184138	 16364	 16886429	 23	 166	 1	 10     0.470023051    0.007855582    0.001741297    0.000659636    0.007660160    0.000827408    0.010636788    0.738529503
546	 185357	 16472	 17071786	 23	 166	 1	 10     0.470024016    0.007825282    0.001741354    0.000659661    0.007629072    0.000847889    0.010594065    0.738647761
547	 186622	 16582	 17258408	 23	 166	 1	 10     0.470025042    0.007792583    0.001741412    0.000659687    0.007595514    0.000831932    0.010548432    0.738743193
548	 187864	 16692	 17446272	 23	 166	 1	 10     0.470026049    0.007759398    0.001741456    0.000659716    0.007561454    0.000839693    0.010503478    0.738745583
549	 189129	 16804	 17635401	 23	 166	 1	 10     0.470027046    0.007727980    0.001741504    0.000659740    0.007529199    0.000852646    0.010458768    0.738899618
550	 190509	 16924	 17825910	 23	 166	 1	 10     0.470028134    0.007696042    0.001741566    0.000659771    0.007496399    0.000801065    0.010409724    0.739312762
551	 191636	 17022	 18017546	 23	 166	 1	 10     0.470029015    0.007665104    0.001741595    0.000659782    0.007464628    0.000790148    0.010369886    0.739169564
552	 192763	 17120	 18210309	 23	 166	 1	 10     0.470029867    0.007634488    0.001741636    0.000659802    0.007433176    0.000800562    0.010331213    0.738973016
553	 194097	 17236	 18404406	 23	 166	 1	 10     0.470030755    0.007610202    0.001741676    0.000659817    0.007408221    0.000788394    0.010290737    0.739519644
554	 195247	 17336	 18599653	 23	 166	 1	 10     0.470031654    0.007581702    0.001741718    0.000659844    0.007378932    0.000791608    0.010249559    0.739710082
555	 196558	 17452	 18796211	 23	 166	 1	 10     0.470032542    0.007555970    0.001741761    0.000659866    0.007352479    0.000804123    0.010208759    0.740145776
556	 197800	 17560	 18994011	 23	 166	 1	 10     0.470033515    0.007526195    0.001741819    0.000659903    0.007321863    0.000783599    0.010163855    0.740486256
557	 198904	 17658	 19192915	 23	 166	 1	 10     0.470034426    0.007496905    0.001741859    0.000659925    0.007291743    0.000810637    0.010121662    0.740679297
558	 200261	 17776	 19393176	 23	 166	 1	 10     0.470035401    0.007465680    0.001741901    0.000659946    0.007259625    0.000761529    0.010076264    0.740917432
559	 201411	 17877	 19594587	 23	 166	 1	 10     0.470036197    0.007437613    0.001741930    0.000659960    0.007230752    0.000790400    0.010039062    0.740867317
560	 202768	 17996	 19797355	 23	 166	 1	 10     0.470037105    0.007409523    0.001741980    0.000659981    0.007201843    0.000779884    0.009996486    0.741212792
561	 203964	 18103	 20001319	 23	 166	 1	 10     0.470037967    0.007378012    0.001742036    0.000659996    0.007169405    0.000784640    0.009955880    0.741070809
562	 205275	 18220	 20206594	 23	 166	 1	 10     0.470038818    0.007346099    0.001742066    0.000660007    0.007136552    0.000804918    0.009915579    0.740864392
563	 206885	 18360	 20413479	 23	 166	 1	 10     0.470039764    0.007313135    0.001742100    0.000660022    0.007102608    0.000773635    0.009870661    0.740896212
564	 208334	 18486	 20621813	 23	 166	 1	 10     0.470040650    0.007284013    0.001742147    0.000660049    0.007072607    0.000764214    0.009828371    0.741121097
565	 209714	 18607	 20831527	 23	 166	 1	 10     0.470041512    0.007256786    0.001742188    0.000660064    0.007044552    0.000733710    0.009787050    0.741468141
566	 211002	 18719	 21042529	 23	 166	 1	 10     0.470042277    0.007226629    0.001742216    0.000660075    0.007013476    0.000743701    0.009750264    0.741172643
567	 212267	 18829	 21254796	 23	 166	 1	 10     0.470043020    0.007197022    0.001742245    0.000660084    0.006982959    0.000759362    0.009714375    0.740863170
568	 213693	 18953	 21468489	 23	 166	 1	 10     0.470043814    0.007166210    0.001742271    0.000660094    0.006951192    0.000733604    0.009675879    0.740626309
569	 214912	 19063	 21683401	 23	 166	 1	 10     0.470044537    0.007139162    0.001742329    0.000660109    0.006923288    0.000763032    0.009640681    0.740524663
570	 216407	 19196	 21899808	 23	 166	 1	 10     0.470045338    0.007110792    0.001742386    0.000660120    0.006894016    0.000736463    0.009601538    0.740588888
571	 217810	 19321	 22117618	 23	 166	 1	 10     0.470046108    0.007083115    0.001742416    0.000660132    0.006865457    0.000781793    0.009563795    0.740617573
572	 219489	 19468	 22337107	 23	 166	 1	 10     0.470046927    0.007055650    0.001742462    0.000660154    0.006837106    0.000715183    0.009523421    0.740873423
573	 220754	 19578	 22557861	 23	 166	 1	 10     0.470047617    0.007029716    0.001742488    0.000660164    0.006810333    0.000739599    0.009489347    0.740800802
574	 222249	 19708	 22780110	 23	 166	 1	 10     0.470048416    0.007003269    0.001742520    0.000660174    0.006783023    0.000721003    0.009449652    0.741113950
575	 223698	 19834	 23003808	 23	 166	 1	 10     0.470049141    0.006980059    0.001742551    0.000660187    0.006759049    0.000714900    0.009413511    0.741493704
576	 224986	 19947	 23228794	 23	 166	 1	 10     0.470049871    0.006956864    0.001742585    0.000660206    0.006735084    0.000702909    0.009377005    0.741906865
577	 226251	 20057	 23455045	 23	 166	 1	 10     0.470050585    0.006933585    0.001742616    0.000660224    0.006711027    0.000695406    0.009341135    0.742263643
578	 227539	 20173	 23682584	 23	 166	 1	 10     0.470051254    0.006910462    0.001742642    0.000660231    0.006687129    0.000701958    0.009307408    0.742469013
579	 228988	 20302	 23911572	 23	 166	 1	 10     0.470051913    0.006885986    0.001742666    0.000660240    0.006661825    0.000718829    0.009274058    0.742499693
580	 230506	 20437	 24142078	 23	 166	 1	 10     0.470052649    0.006858939    0.001742700    0.000660253    0.006633856    0.000718133    0.009236686    0.742575775
581	 232001	 20568	 24374079	 23	 166	 1	 10     0.470053414    0.006833286    0.001742736    0.000660264    0.006607319    0.000683287    0.009197697    0.742934430
582	 233404	 20690	 24607483	 23	 166	 1	 10     0.470054083    0.006812289    0.001742776    0.000660279    0.006585591    0.000683689    0.009163437    0.743420734
583	 234784	 20811	 24842267	 23	 166	 1	 10     0.470054744    0.006790673    0.001742811    0.000660296    0.006563220    0.000679224    0.009129459    0.743819904
584	 236026	 20921	 25078293	 23	 166	 1	 10     0.470055409    0.006769520    0.001742836    0.000660306    0.006541324    0.000674454    0.009095144    0.744300432
585	 237360	 21037	 25315653	 23	 166	 1	 10     0.470056082    0.006749106    0.001742866    0.000660318    0.006520188    0.000670144    0.009060330    0.744907339
586	 238625	 21148	 25554278	 23	 166	 1	 10     0.470056722    0.006726687    0.001742894    0.000660328    0.006496971    0.000693537    0.009027041    0.745170737
587	 240166	 21282	 25794444	 23	 166	 1	 10     0.470057389    0.006702049    0.001742927    0.000660343    0.006471450    0.000685521    0.008992238    0.745314875
588	 241638	 21413	 26036082	 23	 166	 1	 10     0.470058032    0.006676478    0.001742966    0.000660360    0.006444954    0.000691524    0.008958559    0.745262543
589	 243363	 21566	 26279445	 23	 166	 1	 10     0.470058653    0.006651868    0.001742999    0.000660375    0.006419447    0.000690109    0.008925924    0.745230192
590	 245065	 21715	 26524510	 23	 166	 1	 10     0.470059278    0.006626019    0.001743017    0.000660383    0.006392653    0.000677501    0.008892931    0.745088293
591	 246721	 21859	 26771231	 23	 166	 1	 10     0.470059929    0.006598237    0.001743036    0.000660390    0.006363848    0.000690290    0.008858489    0.744849091
592	 248722	 22033	 27019953	 23	 166	 1	 10     0.470060569    0.006573668    0.001743065    0.000660404    0.006338362    0.000679585    0.008824479    0.744935531
593	 250286	 22174	 27270239	 23	 166	 1	 10     0.470061208    0.006547963    0.001743093    0.000660415    0.006311691    0.000661068    0.008790338    0.744904544
594	 251965	 22323	 27522204	 23	 166	 1	 10     0.470061799    0.006522823    0.001743120    0.000660424    0.006285598    0.000669633    0.008758681    0.744726550
595	 253828	 22487	 27776032	 23	 166	 1	 10     0.470062405    0.006499361    0.001743156    0.000660438    0.006261238    0.000649556    0.008726082    0.744820037
596	 264864	 22487	 28040896	 24	 174	 3	 10     0.470062871    0.006476100    0.001653763    0.000919058    0.006261384    0.000649562    0.008700939    0.744298891
597	 297972	 22487	 28338868	 27	 198	 3	 10     0.470063835    0.006420770    0.001421320    0.000816718    0.006261481    0.000649567    0.008648756    0.742392381
598	 331080	 22487	 28669948	 30	 240	 5	 11     0.470064583    0.006389886    0.001273863    0.000822090    0.006261622    0.000649574    0.008607973    0.742321727
599	 386260	 22487	 29056208	 35	 301	 3	 12     0.470065328    0.006354109    0.001079475    0.000538704    0.006261744    0.000649582    0.008567200    0.741678640
600	 388815	 22640	 29445023	 35	 301	 3	 12     0.470065914    0.006329894    0.001079499    0.000538716    0.006237166    0.000658940    0.008534992    0.741640337
601	 391405	 22788	 29836428	 35	 301	 3	 12     0.470066499    0.006304660    0.001079515    0.000538728    0.006211552    0.000678537    0.008502731    0.741486465
602	 394380	 22958	 30230808	 35	 301	 3	 12     0.470067139    0.006278779    0.001079537    0.000538740    0.006185279    0.000673568    0.008467258    0.741536295
603	 397285	 23126	 30628093	 35	 301	 3	 12     0.470067782    0.006254400    0.001079565    0.000538754    0.006160524    0.000646806    0.008431471    0.741792251
604	 400190	 23298	 31028283	 35	 301	 3	 12     0.470068346    0.006231890    0.001079587    0.000538767    0.006137666    0.000655101    0.008399985    0.741892932
605	 403130	 23471	 31431413	 35	 301	 3	 12     0.470068916    0.006208088    0.001079606    0.000538778    0.006113494    0.000643914    0.008368000    0.741884301
606	 406070	 23639	 31837483	 35	 301	 3	 12     0.470069481    0.006184517    0.001079628    0.000538793    0.006089553    0.000639629    0.008336210    0.741885936
607	 409045	 23811	 32246528	 35	 301	 3	 12     0.470070031    0.006163380    0.001079656    0.000538808    0.006068080    0.000641775    0.008305130    0.742117262
608	 412125	 23991	 32658653	 35	 301	 3	 12     0.470070587    0.006141627    0.001079688    0.000538830    0.006045979    0.000641459    0.008273642    0.742312379
609	 415135	 24165	 33073788	 35	 301	 3	 12     0.470071129    0.006119249    0.001079709    0.000538842    0.006023241    0.000652157    0.008242790    0.742375911
610	 418775	 24374	 33492563	 35	 301	 3	 12     0.470071718    0.006097313    0.001079743    0.000538861    0.006000949    0.000628771    0.008209092    0.742751241
611	 421785	 24552	 33914348	 35	 301	 3	 12     0.470072256    0.006073866    0.001079771    0.000538877    0.005977118    0.000628677    0.008178227    0.742687451
612	 425040	 24740	 34339388	 35	 301	 3	 12     0.470072813    0.006050649    0.001079795    0.000538890    0.005953520    0.000617250    0.008146148    0.742762021
613	 428155	 24920	 34767543	 35	 301	 3	 12     0.470073346    0.006026586    0.001079814    0.000538901    0.005929059    0.000633665    0.008115344    0.742616203
614	 431690	 25125	 35199233	 35	 301	 3	 12     0.470073883    0.006002908    0.001079836    0.000538913    0.005904986    0.000637411    0.008084179    0.742550186
615	 435575	 25349	 35634808	 35	 301	 3	 12     0.470074439    0.005980049    0.001079853    0.000538924    0.005881744    0.000628482    0.008051761    0.742700771
616	 439145	 25554	 36073953	 35	 301	 3	 12     0.470074988    0.005957952    0.001079880    0.000538939    0.005859270    0.000614502    0.008019690    0.742915439
617	 443065	 25785	 36517018	 35	 301	 3	 12     0.470075507    0.005937743    0.001079908    0.000538953    0.005838715    0.000624806    0.007989195    0.743221757
618	 447055	 26017	 36964073	 35	 301	 3	 12     0.470076026    0.005916886    0.001079936    0.000538967    0.005817497    0.000619283    0.007958598    0.743458290
619	 450730	 26230	 37414803	 35	 301	 3	 12     0.470076549    0.005894712    0.001079953    0.000538977    0.005794940    0.000617687    0.007927621    0.743566296
620	 454720	 26459	 37869523	 35	 301	 3	 12     0.470077070    0.005873989    0.001079971    0.000538989    0.005773855    0.000624573    0.007896722    0.743851545
621	 458570	 26680	 38328093	 35	 301	 3	 12     0.470077602    0.005851376    0.001079994    0.000539003    0.005750844    0.000605146    0.007864969    0.743979505
622	 462455	 26911	 38790548	 35	 301	 3	 12     0.470078095    0.005832176    0.001080018    0.000539018    0.005731303    0.000608918    0.007835437    0.744333251
623	 466375	 27138	 39256923	 35	 301	 3	 12     0.470078608    0.005811372    0.001080040    0.000539030    0.005710127    0.000597793    0.007804616    0.744606964
624	 470330	 27364	 39727253	 35	 301	 3	 12     0.470079103    0.005789875    0.001080059    0.000539039    0.005688245    0.000605429    0.007774716    0.744705677
625	 474390	 27600	 40201643	 35	 301	 3	 12     0.470079610    0.005769184    0.001080087    0.000539057    0.005667177    0.000604887    0.007743997    0.744987874
626	 478380	 27828	 40680023	 35	 301	 3	 12     0.470080105    0.005748982    0.001080113    0.000539073    0.005646605    0.000600232    0.007713924    0.745273381
627	 482545	 28066	 41162568	 35	 301	 3	 12     0.470080604    0.005729662    0.001080135    0.000539087    0.005626930    0.000599083    0.007683463    0.745713472
628	 486570	 28297	 41649138	 35	 301	 3	 12     0.470081103    0.005708711    0.001080153    0.000539097    0.005605591    0.000598149    0.007652835    0.745960290
629	 491120	 28563	 42140258	 35	 301	 3	 12     0.470081583    0.005689684    0.001080175    0.000539112    0.005586209    0.000606054    0.007623292    0.746355287
630	 495740	 28831	 42635998	 35	 301	 3	 12     0.470082069    0.005668078    0.001080202    0.000539127    0.005564196    0.000585988    0.007593296    0.746458202
631	 500185	 29090	 43136183	 35	 301	 3	 12     0.470082528    0.005648684    0.001080226    0.000539141    0.005544434    0.000592816    0.007564787    0.746707623
632	 504630	 29345	 43640813	 35	 301	 3	 12     0.470082992    0.005628444    0.001080252    0.000539156    0.005523807    0.000586934    0.007535899    0.746884299
633	 509285	 29614	 44150098	 35	 301	 3	 12     0.470083445    0.005610013    0.001080283    0.000539172    0.005505019    0.000581361    0.007507592    0.747245333
634	 513660	 29869	 44663758	 35	 301	 3	 12     0.470083891    0.005588938    0.001080306    0.000539186    0.005483536    0.000600999    0.007479631    0.747221039
635	 518770	 30162	 45182528	 35	 301	 3	 12     0.470084369    0.005567385    0.001080330    0.000539201    0.005461562    0.000579578    0.007449532    0.747346989
636	 523530	 30442	 45706058	 35	 301	 3	 12     0.470084843    0.005547580    0.001080357    0.000539214    0.005441367    0.000580866    0.007419567    0.747695901
637	 528500	 30728	 46234558	 35	 301	 3	 12     0.470085302    0.005526873    0.001080380    0.000539228    0.005420249    0.000585911    0.007390393    0.747845650
638	 533470	 31014	 46768028	 35	 301	 3	 12     0.470085765    0.005508751    0.001080406    0.000539245    0.005401765    0.000577896    0.007360925    0.748377529
639	 538615	 31309	 47306643	 35	 301	 3	 12     0.470086213    0.005488891    0.001080429    0.000539256    0.005381505    0.000576385    0.007332235    0.748597225
640	 543900	 31611	 47850543	 35	 301	 3	 12     0.470086669    0.005469331    0.001080458    0.000539270    0.005361548    0.000581527    0.007302933    0.748922622
641	 549150	 31916	 48399693	 35	 301	 3	 12     0.470087131    0.005448074    0.001080484    0.000539284    0.005339856    0.000569050    0.007273157    0.749065823
642	 554295	 32212	 48953988	 35	 301	 3	 12     0.470087559    0.005429372    0.001080505    0.000539298    0.005320770    0.000573334    0.007245420    0.749352223
643	 559790	 32529	 49513778	 35	 301	 3	 12     0.470088006    0.005410635    0.001080536    0.000539317    0.005301642    0.000567294    0.007216409    0.749768342
644	 565250	 32843	 50079028	 35	 301	 3	 12     0.470088440    0.005392456    0.001080565    0.000539332    0.005283082    0.000575611    0.007188028    0.750199565
645	 570990	 33172	 50650018	 35	 301	 3	 12     0.470088897    0.005375229    0.001080602    0.000539352    0.005265490    0.000561435    0.007158100    0.750929511
646	 576450	 33488	 51226468	 35	 301	 3	 12     0.470089331    0.005357574    0.001080629    0.000539368    0.005247460    0.000559736    0.007129513    0.751464241
647	 582050	 33812	 51808518	 35	 301	 3	 12     0.470089752    0.005340103    0.001080655    0.000539382    0.005229616    0.000565594    0.007101753    0.751941492
648	 587825	 34149	 52396343	 35	 301	 3	 12     0.470090184    0.005321749    0.001080681    0.000539395    0.005210868    0.000546634    0.007073102    0.752392597
649	 593075	 34450	 52989418	 35	 301	 3	 12     0.470090585    0.005303556    0.001080704    0.000539406    0.005192282    0.000563772    0.007046405    0.752661283
650	 599130	 34799	 53588548	 35	 301	 3	 12     0.470091034    0.005286170    0.001080733    0.000539424    0.005174515    0.000544992    0.007016355    0.753406760
651	 604765	 35123	 54193313	 35	 301	 3	 12     0.470091432    0.005269428    0.001080762    0.000539438    0.005157405    0.000551134    0.006989624    0.753892915
652	 610680	 35461	 54803993	 35	 301	 3	 12     0.470091853    0.005252463    0.001080793    0.000539453    0.005140064    0.000550131    0.006961248    0.754528955
653	 616700	 35807	 55420693	 35	 301	 3	 12     0.470092268    0.005234582    0.001080829    0.000539466    0.005121782    0.000546063    0.006933170    0.755005569
654	 622825	 36157	 56043518	 35	 301	 3	 12     0.470092681    0.005217188    0.001080858    0.000539478    0.005103998    0.000539401    0.006905142    0.755551092
655	 676210	 36157	 56719728	 38	 350	 1	 13     0.470093004    0.005207174    0.001031005    0.000383546    0.005104086    0.000539406    0.006883128    0.756512776
656	 682860	 36507	 57402588	 38	 350	 1	 13     0.470093416    0.005188759    0.001031031    0.000383553    0.005085292    0.000546111    0.006854903    0.756941267
657	 690004	 36885	 58092592	 38	 350	 1	 13     0.470093833    0.005172369    0.001031067    0.000383561    0.005068560    0.000536289    0.006826278    0.757714330
658	 696654	 37238	 58789246	 38	 350	 1	 13     0.470094234    0.005155198    0.001031100    0.000383574    0.005051029    0.000539230    0.006798592    0.758274326
659	 703570	 37602	 59492816	 38	 350	 1	 13     0.470094657    0.005136505    0.001031136    0.000383586    0.005031942    0.000536342    0.006769259    0.758798700
660	 710448	 37964	 60203264	 38	 350	 1	 13     0.470095066    0.005117758    0.001031171    0.000383599    0.005012797    0.000540543    0.006740772    0.759224349
661	 717668	 38349	 60920932	 38	 350	 1	 13     0.470095460    0.005099761    0.001031201    0.000383609    0.004994415    0.000530945    0.006713236    0.759657602
662	 724470	 38713	 61645402	 38	 350	 1	 13     0.470095860    0.005081750    0.001031234    0.000383617    0.004976016    0.000524269    0.006685223    0.760146628
663	 731538	 39087	 62376940	 38	 350	 1	 13     0.470096266    0.005064398    0.001031281    0.000383625    0.004958285    0.000526528    0.006656562    0.760812886
664	 738682	 39463	 63115622	 38	 350	 1	 13     0.470096675    0.005047227    0.001031326    0.000383630    0.004940735    0.000527183    0.006627647    0.761541331
665	 746244	 39861	 63861866	 38	 350	 1	 13     0.470097095    0.005028646    0.001031374    0.000383639    0.004921742    0.000523175    0.006597773    0.762173178
666	 753198	 40227	 64615064	 38	 350	 1	 13     0.470097496    0.005010608    0.001031417    0.000383648    0.004903302    0.000522889    0.006569176    0.762745306
667	 760798	 40627	 65375862	 38	 350	 1	 13     0.470097896    0.004993622    0.001031470    0.000383657    0.004885932    0.000517853    0.006540495    0.763492906


==> data/lshaped/criterionD/varth1_thX0.1_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.018203771    0.131606152    0.711722556
12	 92	 122	 995	 2	 3	 1	 1     0.451735890    0.092198652    0.019744338    0.016257061    0.090059716    0.016026042    0.130267015    0.707766674
13	 138	 122	 1133	 3	 6	 1	 2     0.452028960    0.091086883    0.012120894    0.011015520    0.090276820    0.016025256    0.129246389    0.704753793
14	 141	 124	 1274	 3	 6	 1	 2     0.452319088    0.090169639    0.012154951    0.011036882    0.089346633    0.016218356    0.128227346    0.703201319
15	 144	 126	 1418	 3	 6	 1	 2     0.452674699    0.089353991    0.012263168    0.011122468    0.088508476    0.015980045    0.126966242    0.703761797
16	 147	 128	 1565	 3	 6	 1	 2     0.452968408    0.088432350    0.012277786    0.011119684    0.087575890    0.015994619    0.125914378    0.702321305
17	 150	 130	 1715	 3	 6	 1	 2     0.453262469    0.087491155    0.012293816    0.011117446    0.086623116    0.015699989    0.124851685    0.700760704
18	 153	 132	 1868	 3	 6	 1	 2     0.453602242    0.086642089    0.012420135    0.011212460    0.085747256    0.015368407    0.123611552    0.700922267
19	 156	 134	 2024	 3	 6	 1	 2     0.453869668    0.085558221    0.012453317    0.011230038    0.084647055    0.014784707    0.122625992    0.697716847
20	 159	 136	 2183	 3	 6	 1	 2     0.454161811    0.084685700    0.012468091    0.011243507    0.083762846    0.015306362    0.121539538    0.696774903
21	 162	 138	 2345	 3	 6	 1	 2     0.454475916    0.083729017    0.012481035    0.011255684    0.082793551    0.014342633    0.120359675    0.695656718
22	 168	 142	 2513	 3	 6	 1	 2     0.454823910    0.083018690    0.013244165    0.011862439    0.081955446    0.013158482    0.119037893    0.697413977
23	 174	 146	 2687	 3	 6	 1	 2     0.455063791    0.082309660    0.013314987    0.011905704    0.081225557    0.012412067    0.118117551    0.696845295
24	 177	 148	 2864	 3	 6	 1	 2     0.455288705    0.081960075    0.013672404    0.012210394    0.080811629    0.012272093    0.117247622    0.699034009
25	 180	 150	 3044	 3	 6	 1	 2     0.455520411    0.081227231    0.014014062    0.012493366    0.080009182    0.014928945    0.116344164    0.698163354
26	 186	 155	 3230	 3	 6	 1	 2     0.455882215    0.080691805    0.014146642    0.012588547    0.079442054    0.015611971    0.114918300    0.702166714
27	 192	 160	 3422	 3	 6	 1	 2     0.456277881    0.080066070    0.014170643    0.012605713    0.078802084    0.012721094    0.113337129    0.706441665
28	 195	 162	 3617	 3	 6	 1	 2     0.456493335    0.079660844    0.014183582    0.012615425    0.078387984    0.010986136    0.112466192    0.708309244
29	 260	 162	 3877	 4	 8	 2	 2     0.456675237    0.078859292    0.007057858    0.006440975    0.078542820    0.010988125    0.111725276    0.705832150
30	 264	 164	 4141	 4	 8	 2	 2     0.456828491    0.078196863    0.007083303    0.006465562    0.077875389    0.010986976    0.111096982    0.703861271
31	 268	 166	 4409	 4	 8	 2	 2     0.457001130    0.077885915    0.007115173    0.006497713    0.077560235    0.010831556    0.110384675    0.705586303
32	 272	 168	 4681	 4	 8	 2	 2     0.457165237    0.077439824    0.007109182    0.006492704    0.077112812    0.014592675    0.109703035    0.705904114
33	 280	 172	 4961	 4	 8	 1	 2     0.457577908    0.076611047    0.007616155    0.005473578    0.076231533    0.011971313    0.107968829    0.709566339
34	 288	 176	 5249	 4	 8	 1	 2     0.457856353    0.076173080    0.008020243    0.005854545    0.075749679    0.011875699    0.106781879    0.713352124
35	 292	 178	 5541	 4	 8	 1	 2     0.458078434    0.075412438    0.008201057    0.006020598    0.074965182    0.011890943    0.105825127    0.712613725
36	 300	 182	 5841	 4	 8	 1	 2     0.458366904    0.074978069    0.008640925    0.006446827    0.074478488    0.011512682    0.104568594    0.717022826
37	 304	 184	 6145	 4	 8	 1	 2     0.458580420    0.074274898    0.008839241    0.006633072    0.073747056    0.013515464    0.103628221    0.716743927
38	 312	 188	 6457	 4	 8	 1	 2     0.458771873    0.073597367    0.008884167    0.006661452    0.073059181    0.012321417    0.102777322    0.716085662
39	 320	 192	 6777	 4	 8	 1	 2     0.459006583    0.072971139    0.008939797    0.006663624    0.072421455    0.009830350    0.101723972    0.717344568
40	 328	 196	 7105	 4	 8	 1	 2     0.459115447    0.072721692    0.008951395    0.006675006    0.072168670    0.010539146    0.101231498    0.718370206
41	 336	 200	 7441	 4	 8	 1	 2     0.459268474    0.072426009    0.008998032    0.006682479    0.071864889    0.010541969    0.100534961    0.720406202
42	 340	 202	 7781	 4	 8	 1	 2     0.459413859    0.071737458    0.009017141    0.006686752    0.071168491    0.012054437    0.099868491    0.718319236
43	 348	 206	 8129	 4	 8	 1	 2     0.459670658    0.070683747    0.009021740    0.006692763    0.070105637    0.009334819    0.098679763    0.716294255
44	 352	 208	 8481	 4	 8	 1	 2     0.459787599    0.070310198    0.009032771    0.006696539    0.069727563    0.009338039    0.098133445    0.716475385
45	 356	 210	 8837	 4	 8	 1	 2     0.459912563    0.069963123    0.009033543    0.006698320    0.069377473    0.009387761    0.097546113    0.717231275
46	 364	 214	 9201	 4	 8	 1	 2     0.460023323    0.069734882    0.009044955    0.006710457    0.069145807    0.009406929    0.097022429    0.718750121
47	 368	 216	 9569	 4	 8	 1	 2     0.460142849    0.069306054    0.009057071    0.006718269    0.068711707    0.009059981    0.096453971    0.718540189
48	 372	 218	 9941	 4	 8	 1	 2     0.460262387    0.068896649    0.009062927    0.006718730    0.068297962    0.011753165    0.095881931    0.718557169
49	 380	 222	 10321	 4	 8	 1	 2     0.460500766    0.067871043    0.009088953    0.006750478    0.067259716    0.009050884    0.094730428    0.716465072
50	 384	 224	 10705	 4	 8	 1	 2     0.460610462    0.067535431    0.009096743    0.006758287    0.066919980    0.010088932    0.094195604    0.716970097
51	 392	 228	 11097	 4	 8	 1	 2     0.460761575    0.067017379    0.009110621    0.006762266    0.066395223    0.009994572    0.093453629    0.717119063
52	 396	 230	 11493	 4	 8	 1	 2     0.460894780    0.066355135    0.009118055    0.006768841    0.065725680    0.008564558    0.092794458    0.715076492
53	 400	 232	 11893	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.008492402    0.092216318    0.714719727
54	 404	 234	 12297	 4	 8	 1	 2     0.461125016    0.065471164    0.009273681    0.006914523    0.064811050    0.008440214    0.091643487    0.714411533
55	 408	 237	 12705	 4	 8	 1	 2     0.461218206    0.065067294    0.009286382    0.006927538    0.064401210    0.008396720    0.091173329    0.713665876
56	 412	 239	 13117	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.008389262    0.090606618    0.714835378
57	 416	 242	 13533	 4	 8	 1	 2     0.461421993    0.064365381    0.009373503    0.007017262    0.063679194    0.008389493    0.090136305    0.714089410
58	 420	 244	 13953	 4	 8	 1	 2     0.461513214    0.064038228    0.009398912    0.007043194    0.063344732    0.008402217    0.089668068    0.714169813
59	 424	 246	 14377	 4	 8	 1	 2     0.461613414    0.063651014    0.009399067    0.007043417    0.062953230    0.010162236    0.089150803    0.713970177
60	 432	 250	 14809	 4	 8	 1	 2     0.461792372    0.063215094    0.009438566    0.007048313    0.062506493    0.009203471    0.088219130    0.716569008
61	 436	 252	 15245	 4	 8	 1	 2     0.461900194    0.062711418    0.009456572    0.007051195    0.061994316    0.008277343    0.087652842    0.715452200
62	 440	 254	 15685	 4	 8	 1	 2     0.462010418    0.062296169    0.009548121    0.007139792    0.061560101    0.009170256    0.087069989    0.715472342
63	 444	 257	 16129	 4	 8	 1	 2     0.462120182    0.061784637    0.009561499    0.007153750    0.061040307    0.010285555    0.086485532    0.714392746
64	 452	 262	 16581	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.008300895    0.085623419    0.713597507
65	 460	 266	 17041	 4	 8	 1	 2     0.462376448    0.060740311    0.009591180    0.007169201    0.059978285    0.007570397    0.085104819    0.713711765
66	 464	 268	 17505	 4	 8	 1	 2     0.462444604    0.060308321    0.009585523    0.007166234    0.059541678    0.008372658    0.084733689    0.711739595
67	 472	 272	 17977	 4	 8	 1	 2     0.462544511    0.059908201    0.009607408    0.007181692    0.059132819    0.007410654    0.084186608    0.711612008
68	 476	 274	 18453	 4	 8	 1	 2     0.462615678    0.059558894    0.009616065    0.007183583    0.058777489    0.008342152    0.083794653    0.710772017
69	 480	 277	 18933	 4	 8	 1	 2     0.462699062    0.059118051    0.009614706    0.007182494    0.058330964    0.009039652    0.083332993    0.709419510
70	 488	 281	 19421	 4	 8	 1	 2     0.462834914    0.058705468    0.009654136    0.007219348    0.057906214    0.008746946    0.082575130    0.710934004
71	 492	 283	 19913	 4	 8	 1	 2     0.462934003    0.058161774    0.009679810    0.007252501    0.057350617    0.007336987    0.082017794    0.709136049
72	 496	 285	 20409	 4	 8	 1	 2     0.463005243    0.057761730    0.009683695    0.007255436    0.056944214    0.007313750    0.081614671    0.707737092
73	 500	 287	 20909	 4	 8	 1	 2     0.463074505    0.057412465    0.009692243    0.007257309    0.056588440    0.008299260    0.081220761    0.706869330
74	 504	 290	 21413	 4	 8	 1	 2     0.463156947    0.056959588    0.009690930    0.007256274    0.056129142    0.007280579    0.080749316    0.705387869
75	 508	 292	 21921	 4	 8	 1	 2     0.463242470    0.056679372    0.009746272    0.007313134    0.055835127    0.007940741    0.080257232    0.706221361
76	 512	 295	 22433	 4	 8	 1	 2     0.463323283    0.056309290    0.009753543    0.007321530    0.055458133    0.007312108    0.079789379    0.705724130
77	 640	 295	 23073	 5	 13	 1	 3     0.463381150    0.056086723    0.007781080    0.005050233    0.055544354    0.007362018    0.079452622    0.705914056
78	 645	 297	 23718	 5	 13	 1	 3     0.463468375    0.055776470    0.007803855    0.005063735    0.055227841    0.007975966    0.078942224    0.706547990
79	 650	 300	 24368	 5	 13	 1	 3     0.463550013    0.055392783    0.007807431    0.005062710    0.054839807    0.007245338    0.078461422    0.705987491
80	 655	 302	 25023	 5	 13	 1	 3     0.463616778    0.055125453    0.007826695    0.005079232    0.054567009    0.006850521    0.078065950    0.706139531
81	 660	 305	 25683	 5	 13	 1	 3     0.463671749    0.054854631    0.007824172    0.005076478    0.054293765    0.006822691    0.077738782    0.705627615
82	 665	 308	 26348	 5	 13	 1	 3     0.463726285    0.054585356    0.007821661    0.005073732    0.054022058    0.008971258    0.077412804    0.705120513
83	 675	 313	 27023	 5	 13	 1	 3     0.463850451    0.054282973    0.007827165    0.005075693    0.053715703    0.009413076    0.076665301    0.708051393
84	 685	 318	 27708	 5	 13	 1	 3     0.463991859    0.053943246    0.007829912    0.005077159    0.053371961    0.007490559    0.075804775    0.711607493
85	 690	 320	 28398	 5	 13	 1	 3     0.464064620    0.053753071    0.007830149    0.005076876    0.053179708    0.006819261    0.075358064    0.713302173
86	 695	 322	 29093	 5	 13	 1	 3     0.464118254    0.053358194    0.007827209    0.005073436    0.052780978    0.006797826    0.075027036    0.711186213
87	 700	 324	 29793	 5	 13	 1	 3     0.464171537    0.052962720    0.007824285    0.005070000    0.052381583    0.006511359    0.074696681    0.709037125
88	 705	 326	 30498	 5	 13	 1	 3     0.464227141    0.052699304    0.007833405    0.005081597    0.052113860    0.007517172    0.074350327    0.708797199
89	 710	 328	 31208	 5	 13	 1	 3     0.464295153    0.052269832    0.007833253    0.005080496    0.051679547    0.006509674    0.073924421    0.707071243
90	 715	 330	 31923	 5	 13	 1	 3     0.464350723    0.051993791    0.007842477    0.005092233    0.051398928    0.007549585    0.073574556    0.706681679
91	 720	 332	 32643	 5	 13	 1	 3     0.464419304    0.051551000    0.007842327    0.005091126    0.050950991    0.007347801    0.073140410    0.704822412
92	 735	 338	 33378	 5	 13	 1	 3     0.464490368    0.051274920    0.007848208    0.005098304    0.050670731    0.006497019    0.072687738    0.705413609
93	 740	 340	 34118	 5	 13	 1	 3     0.464544088    0.050942517    0.007859497    0.005099832    0.050332578    0.007074047    0.072343620    0.704174291
94	 750	 344	 34868	 5	 13	 1	 3     0.464626300    0.050709344    0.007874823    0.005111212    0.050094159    0.007233573    0.071813720    0.706123345
95	 760	 348	 35628	 5	 13	 1	 3     0.464714563    0.050424361    0.007890408    0.005122449    0.049803189    0.008742711    0.071240329    0.707806407
96	 775	 354	 36403	 5	 13	 1	 3     0.464793576    0.049915481    0.007897518    0.005131685    0.049286757    0.005657766    0.070722991    0.705788603
97	 780	 356	 37183	 5	 13	 1	 3     0.464836713    0.049628356    0.007902217    0.005137293    0.048995190    0.006583621    0.070438911    0.704558818
98	 790	 360	 37973	 5	 13	 1	 3     0.464881849    0.049278635    0.007910516    0.005144560    0.048639569    0.005527401    0.070140403    0.702571321
99	 795	 362	 38768	 5	 13	 1	 3     0.464928608    0.049022700    0.007912788    0.005149896    0.048379881    0.005465721    0.069829789    0.702031332
100	 805	 366	 39573	 5	 13	 1	 3     0.464966749    0.048796005    0.007948287    0.005156211    0.048144312    0.004958595    0.069575370    0.701340218
101	 966	 366	 40539	 6	 15	 3	 3     0.464996822    0.048591982    0.006256581    0.005882728    0.048187508    0.004958683    0.069374096    0.700434088
102	 1449	 366	 41988	 9	 28	 1	 4     0.465035617    0.048369026    0.003853854    0.002663024    0.048215252    0.004963171    0.069113563    0.699848540
103	 1458	 369	 43446	 9	 28	 1	 4     0.465071125    0.048234458    0.003862951    0.002663175    0.048079523    0.004877458    0.068874223    0.700326706
104	 1467	 372	 44913	 9	 28	 1	 4     0.465105348    0.048110137    0.003871748    0.002663310    0.047954091    0.005461885    0.068642735    0.700877329
105	 1485	 376	 46398	 9	 28	 1	 4     0.465139412    0.047867021    0.003881172    0.002673298    0.047709414    0.004843261    0.068411528    0.699692326
106	 1494	 378	 47892	 9	 28	 1	 4     0.465173187    0.047643949    0.003882490    0.002674711    0.047485494    0.005489257    0.068181489    0.698781293
107	 1521	 384	 49413	 9	 28	 1	 4     0.465221105    0.047697780    0.003898307    0.002685109    0.047538210    0.005197748    0.067853760    0.702949697
108	 1530	 386	 50943	 9	 28	 1	 4     0.465251025    0.047480808    0.003909798    0.002699790    0.047319559    0.004763141    0.067648308    0.701877255
109	 1539	 388	 52482	 9	 28	 1	 4     0.465280450    0.047255362    0.003910487    0.002700662    0.047093284    0.004748738    0.067445627    0.700643828
110	 1548	 391	 54030	 9	 28	 1	 4     0.465311401    0.047119870    0.003916817    0.002706166    0.046956796    0.005311703    0.067231764    0.700857266
111	 1566	 395	 55596	 9	 28	 1	 4     0.465355235    0.046888339    0.003917253    0.002704844    0.046724421    0.005506638    0.066927685    0.700582116
112	 1584	 399	 57180	 9	 28	 1	 4     0.465385865    0.046684206    0.003917332    0.002705067    0.046519561    0.005710002    0.066714362    0.699762452
113	 1602	 403	 58782	 9	 28	 1	 4     0.465422179    0.046454615    0.003914958    0.002704268    0.046289354    0.004678312    0.066460550    0.698980292
114	 1611	 406	 60393	 9	 28	 1	 4     0.465453918    0.046339315    0.003923467    0.002704425    0.046172920    0.006414473    0.066237904    0.699589087
115	 1629	 411	 62022	 9	 28	 1	 4     0.465508742    0.046075175    0.003936296    0.002710504    0.045906724    0.006352907    0.065851501    0.699682982
116	 1665	 419	 63687	 9	 28	 1	 4     0.465565044    0.045828317    0.003941653    0.002714967    0.045658493    0.006219684    0.065452267    0.700179213
117	 1683	 425	 65370	 9	 28	 1	 4     0.465619699    0.045648005    0.003952800    0.002720092    0.045476541    0.006265313    0.065062317    0.701604358
118	 1719	 433	 67089	 9	 28	 1	 4     0.465675751    0.045405273    0.003957912    0.002724301    0.045232441    0.006315486    0.064659916    0.702216697
119	 1755	 442	 68844	 9	 28	 1	 4     0.465719967    0.045154443    0.003964942    0.002731222    0.044980028    0.005909832    0.064340673    0.701802465
120	 1773	 446	 70617	 9	 28	 1	 4     0.465769346    0.044895029    0.003967785    0.002733478    0.044719351    0.006927877    0.063982229    0.701679667
121	 1800	 453	 72417	 9	 28	 1	 4     0.465839379    0.044580890    0.003969355    0.002734742    0.044403828    0.007160091    0.063470325    0.702389496
122	 1827	 460	 74244	 9	 28	 1	 4     0.465916200    0.044247363    0.003970750    0.002735866    0.044068836    0.004589510    0.062903927    0.703411779
123	 1836	 462	 76080	 9	 28	 1	 4     0.465943288    0.044160827    0.003970740    0.002735960    0.043981949    0.006522471    0.062702962    0.704286133
124	 1863	 468	 77943	 9	 28	 1	 4     0.465995758    0.043849896    0.003979360    0.002735109    0.043668960    0.006120734    0.062311821    0.703717138
125	 1899	 476	 79842	 9	 28	 1	 4     0.466048862    0.043550375    0.003982672    0.002736663    0.043367885    0.005764360    0.061913387    0.703408046
126	 1926	 482	 81768	 9	 28	 1	 4     0.466102895    0.043193320    0.003982974    0.002737655    0.043009287    0.004935997    0.061505289    0.702270003
127	 1944	 486	 83712	 9	 28	 1	 4     0.466139667    0.043056740    0.003986011    0.002740438    0.042871839    0.005751972    0.061225977    0.703243008
128	 1962	 490	 85674	 9	 28	 1	 4     0.466183931    0.042693490    0.003984337    0.002738041    0.042507166    0.004829261    0.060888029    0.701180360
129	 1980	 496	 87654	 9	 28	 1	 4     0.466214637    0.042613954    0.003992717    0.002742512    0.042426493    0.005587912    0.060652466    0.702592272
130	 2016	 504	 89670	 9	 28	 1	 4     0.466251562    0.042520852    0.003996907    0.002743177    0.042332583    0.004824297    0.060367958    0.704361272
131	 2043	 510	 91713	 9	 28	 1	 4     0.466285312    0.042304826    0.004002665    0.002750522    0.042115045    0.005249993    0.060106717    0.703828596
132	 2070	 516	 93783	 9	 28	 1	 4     0.466314448    0.042196455    0.004009001    0.002750866    0.042005579    0.004645426    0.059880254    0.704680624
133	 2097	 522	 95880	 9	 28	 1	 4     0.466343592    0.042043815    0.004009680    0.002751916    0.041852178    0.004821600    0.059652861    0.704808016
134	 2133	 530	 98013	 9	 28	 1	 4     0.466370185    0.041787070    0.004011004    0.002752769    0.041594123    0.004414629    0.059444593    0.702958301
135	 2151	 534	 100164	 9	 28	 1	 4     0.466400583    0.041645060    0.004009280    0.002753617    0.041451619    0.005252719    0.059205621    0.703397072
136	 2187	 542	 102351	 9	 28	 1	 4     0.466439069    0.041527029    0.004011022    0.002754555    0.041332866    0.004357441    0.058901649    0.705023195
137	 2205	 547	 104556	 9	 28	 1	 4     0.466465622    0.041404293    0.004017494    0.002756613    0.041208922    0.004476813    0.058690999    0.705462406
138	 2223	 552	 106779	 9	 28	 1	 4     0.466493018    0.041271817    0.004022769    0.002756530    0.041075299    0.004468009    0.058472843    0.705828793
139	 2250	 559	 109029	 9	 28	 1	 4     0.466527555    0.041171178    0.004043641    0.002757520    0.040972123    0.004416619    0.058196649    0.707449299
140	 2277	 565	 111306	 9	 28	 1	 4     0.466555288    0.041069830    0.004046143    0.002757808    0.040870034    0.004238714    0.057973895    0.708419373
141	 2295	 570	 113601	 9	 28	 1	 4     0.466579381    0.040924998    0.004049845    0.002760046    0.040724123    0.004285266    0.057779676    0.708293998
142	 2313	 575	 115914	 9	 28	 1	 4     0.466605494    0.040796978    0.004055065    0.002764061    0.040594949    0.004465680    0.057568413    0.708669492
143	 2349	 583	 118263	 9	 28	 1	 4     0.466630371    0.040709013    0.004059208    0.002767682    0.040506130    0.004144536    0.057366425    0.709631336
144	 2367	 588	 120630	 9	 28	 1	 4     0.466654648    0.040605629    0.004071591    0.002771871    0.040400981    0.004947146    0.057168600    0.710278536
145	 2403	 596	 123033	 9	 28	 1	 4     0.466688486    0.040471776    0.004078931    0.002771687    0.040265705    0.004341024    0.056891712    0.711382643
146	 2430	 602	 125463	 9	 28	 1	 4     0.466712552    0.040333804    0.004084592    0.002771452    0.040126448    0.004281735    0.056693946    0.711430531
147	 2457	 609	 127920	 9	 28	 1	 4     0.466743952    0.040207084    0.004095342    0.002773294    0.039997972    0.004509013    0.056434853    0.712451298
148	 2493	 617	 130413	 9	 28	 1	 4     0.466774473    0.040013658    0.004106578    0.002783533    0.039802372    0.006110024    0.056181856    0.712216725
149	 2565	 633	 132978	 9	 28	 1	 4     0.466825532    0.039716195    0.004123078    0.002784110    0.039501600    0.004267127    0.055756002    0.712321430
150	 2592	 639	 135570	 9	 28	 1	 4     0.466853007    0.039673645    0.004133284    0.002785294    0.039457751    0.004645571    0.055525486    0.714512336
151	 2628	 648	 138198	 9	 28	 1	 4     0.466896658    0.039522758    0.004173663    0.002786489    0.039301768    0.004865783    0.055157233    0.716547158
152	 2664	 656	 140862	 9	 28	 1	 4     0.466927989    0.039322016    0.004185712    0.002787942    0.039098603    0.004102666    0.054891367    0.716360666
153	 2682	 662	 143544	 9	 28	 1	 4     0.466947924    0.039182084    0.004185452    0.002787798    0.038957896    0.005352355    0.054721531    0.716026821
154	 2727	 672	 146271	 9	 28	 1	 4     0.466987038    0.038907313    0.004191671    0.002794009    0.038680860    0.005299058    0.054386725    0.715382536
155	 2772	 683	 149043	 9	 28	 1	 4     0.467021627    0.038712869    0.004207273    0.002811105    0.038483569    0.005439917    0.054088907    0.715726598
156	 2826	 695	 151869	 9	 28	 1	 4     0.467073139    0.038532316    0.004237454    0.002815660    0.038298608    0.004390609    0.053642261    0.718320141
157	 2844	 699	 154713	 9	 28	 1	 4     0.467106564    0.038304306    0.004257797    0.002816052    0.038066928    0.004618810    0.053350421    0.717975704
158	 2889	 709	 157602	 9	 28	 1	 4     0.467137923    0.038150315    0.004264730    0.002820335    0.037911194    0.005268716    0.053075137    0.718798236
159	 2934	 719	 160536	 9	 28	 1	 4     0.467175044    0.037999512    0.004267280    0.002821481    0.037759148    0.004878337    0.052747393    0.720405502
160	 2970	 727	 163506	 9	 28	 1	 4     0.467210126    0.037747643    0.004272623    0.002827197    0.037505057    0.005362011    0.052435751    0.719883714
161	 3033	 742	 166539	 9	 28	 1	 4     0.467247334    0.037535637    0.004287749    0.002839088    0.037289935    0.003818530    0.052103148    0.720410153
162	 3051	 748	 169590	 9	 28	 1	 4     0.467264581    0.037409534    0.004287536    0.002838920    0.037163023    0.004410487    0.051948252    0.720130763
163	 3078	 754	 172668	 9	 28	 1	 4     0.467290785    0.037285569    0.004296879    0.002847327    0.037037150    0.006046183    0.051712007    0.721023444
164	 3150	 771	 175818	 9	 28	 1	 4     0.467334987    0.037064229    0.004302206    0.002849635    0.036813694    0.003969112    0.051311009    0.722344568
165	 3168	 779	 178986	 9	 28	 1	 4     0.467353853    0.036928336    0.004301709    0.002849526    0.036676931    0.004482843    0.051138884    0.722118525
166	 3195	 786	 182181	 9	 28	 1	 4     0.467385955    0.036779032    0.004304538    0.002849641    0.036526267    0.004366066    0.050844654    0.723360847
167	 3222	 792	 185403	 9	 28	 1	 4     0.467406547    0.036621771    0.004305612    0.002850079    0.036367786    0.005056548    0.050655001    0.722964575
168	 3276	 804	 188679	 9	 28	 1	 4     0.467440799    0.036418830    0.004319678    0.002858382    0.036161742    0.003927154    0.050337949    0.723486571
169	 3294	 810	 191973	 9	 28	 1	 4     0.467460053    0.036254604    0.004324128    0.002863667    0.035995809    0.004919524    0.050158828    0.722796087
170	 3339	 820	 195312	 9	 28	 1	 4     0.467488965    0.036148185    0.004327300    0.002864628    0.035888239    0.003807074    0.049888650    0.724577318
171	 3366	 826	 198678	 9	 28	 1	 4     0.467510917    0.036006153    0.004325181    0.002864862    0.035745432    0.004934209    0.049682515    0.724724858
172	 3411	 836	 202089	 9	 28	 1	 4     0.467555150    0.035751875    0.004328145    0.002865295    0.035488924    0.003840290    0.049264499    0.725712759
173	 3429	 840	 205518	 9	 28	 1	 4     0.467574568    0.035597306    0.004328132    0.002865227    0.035333206    0.004404962    0.049079858    0.725293589
174	 3474	 850	 208992	 9	 28	 1	 4     0.467604019    0.035451225    0.004336304    0.002865847    0.035185023    0.004361774    0.048798475    0.726482230
175	 3510	 858	 212502	 9	 28	 1	 4     0.467628642    0.035257068    0.004336817    0.002866698    0.034989325    0.003519366    0.048561950    0.726022498
176	 3528	 862	 216030	 9	 28	 1	 4     0.467644770    0.035114700    0.004337318    0.002866898    0.034845801    0.004624431    0.048406385    0.725414621
177	 3564	 870	 219594	 9	 28	 1	 4     0.467676346    0.034838507    0.004337867    0.002867000    0.034567390    0.004618005    0.048100364    0.724287806
178	 3600	 878	 223194	 9	 28	 1	 4     0.467709538    0.034624619    0.004349359    0.002876216    0.034350362    0.003555109    0.047776543    0.724720069
179	 3618	 882	 226812	 9	 28	 1	 4     0.467725934    0.034465665    0.004357204    0.002885898    0.034189134    0.004233445    0.047615758    0.723828972
180	 3663	 892	 230475	 9	 28	 1	 4     0.467749548    0.034281401    0.004361627    0.002891057    0.034002804    0.003570010    0.047383223    0.723492385
181	 3690	 898	 234165	 9	 28	 1	 4     0.467766581    0.034150540    0.004371537    0.002900000    0.033869588    0.003803692    0.047214780    0.723301893
182	 3717	 904	 237882	 9	 28	 1	 4     0.467787334    0.033966314    0.004378408    0.002907012    0.033682934    0.004090539    0.047008718    0.722553501
183	 3753	 912	 241635	 9	 28	 1	 4     0.467809050    0.033910686    0.004379947    0.002907097    0.033626637    0.003425766    0.046792114    0.724709428
184	 3771	 916	 245406	 9	 28	 1	 4     0.467823548    0.033773547    0.004380489    0.002908241    0.033488263    0.004449952    0.046646946    0.724024820
185	 3816	 926	 249222	 9	 28	 1	 4     0.467851864    0.033528445    0.004383312    0.002911717    0.033240685    0.004130778    0.046362085    0.723186730
186	 3852	 934	 253074	 9	 28	 1	 4     0.467877199    0.033362998    0.004385417    0.002913059    0.033073521    0.004285841    0.046105711    0.723619652
187	 3897	 944	 256971	 9	 28	 1	 4     0.467903886    0.033151930    0.004388934    0.002918194    0.032860124    0.003365904    0.045834078    0.723303101
188	 3915	 948	 260886	 9	 28	 1	 4     0.467918665    0.032980546    0.004390240    0.002919928    0.032687034    0.004208241    0.045682955    0.721944227
189	 3951	 956	 264837	 9	 28	 1	 4     0.467946391    0.032814625    0.004393176    0.002923082    0.032519219    0.003811996    0.045398072    0.722819793
190	 3969	 960	 268806	 9	 28	 1	 4     0.467966168    0.032615589    0.004392813    0.002922947    0.032318414    0.003608048    0.045193750    0.721683631
191	 4005	 968	 272811	 9	 28	 1	 4     0.467982351    0.032527156    0.004399744    0.002929998    0.032228219    0.003932696    0.045025866    0.722410439
192	 4041	 976	 276852	 9	 28	 1	 4     0.468004529    0.032337522    0.004401477    0.002932436    0.032036578    0.004305226    0.044794758    0.721904146
193	 4086	 986	 280938	 9	 28	 1	 4     0.468031811    0.032116337    0.004404357    0.002935342    0.031812903    0.003913029    0.044508799    0.721572765
194	 4131	 996	 285069	 9	 28	 1	 4     0.468056063    0.031978860    0.004404744    0.002935989    0.031674055    0.004152937    0.044253038    0.722636503
195	 4176	 1006	 289245	 9	 28	 1	 4     0.468080639    0.031761068    0.004405807    0.002936560    0.031454003    0.003665181    0.043992323    0.721968423
196	 4203	 1012	 293448	 9	 28	 1	 4     0.468098901    0.031609061    0.004407126    0.002937261    0.031300319    0.003204653    0.043797589    0.721707769
197	 4221	 1016	 297669	 9	 28	 1	 4     0.468112130    0.031482890    0.004408147    0.002937933    0.031172754    0.003783622    0.043655965    0.721158956
198	 4257	 1025	 301926	 9	 28	 1	 4     0.468132017    0.031318133    0.004409774    0.002939751    0.031006118    0.003642575    0.043442191    0.720915147
199	 4293	 1034	 306219	 9	 28	 1	 4     0.468148622    0.031147202    0.004411023    0.002940991    0.030833278    0.004241479    0.043262890    0.719951940
200	 4347	 1046	 310566	 9	 28	 1	 4     0.468176965    0.031007737    0.004413644    0.002943578    0.030692010    0.003839895    0.042955084    0.721864187
201	 4392	 1056	 314958	 9	 28	 1	 4     0.468199331    0.030840774    0.004415041    0.002944644    0.030523118    0.003092657    0.042710610    0.722086939
202	 4410	 1060	 319368	 9	 28	 1	 4     0.468211611    0.030686792    0.004416316    0.002945328    0.030367341    0.003643270    0.042575778    0.720757049
203	 4446	 1068	 323814	 9	 28	 1	 4     0.468231367    0.030516285    0.004417119    0.002945510    0.030194912    0.003769916    0.042357957    0.720438076
204	 4482	 1076	 328296	 9	 28	 1	 4     0.468252298    0.030344837    0.004418300    0.002946145    0.030021455    0.003939484    0.042125940    0.720336134
205	 4527	 1086	 332823	 9	 28	 1	 4     0.468276773    0.030166390    0.004418975    0.002946626    0.029840974    0.003021456    0.041852994    0.720770183
206	 4545	 1090	 337368	 9	 28	 1	 4     0.468290092    0.030031151    0.004418894    0.002946965    0.029704266    0.003426110    0.041703713    0.720107383
207	 4590	 1100	 341958	 9	 28	 1	 4     0.468305312    0.029944914    0.004420995    0.002947745    0.029616764    0.003477694    0.041532449    0.721000433
208	 4617	 1106	 346575	 9	 28	 1	 4     0.468320669    0.029836624    0.004423013    0.002948771    0.029506966    0.003110668    0.041358919    0.721407234
209	 4635	 1110	 351210	 9	 28	 1	 4     0.468332378    0.029691963    0.004424569    0.002950898    0.029360447    0.003307273    0.041226125    0.720222029
210	 4662	 1119	 355872	 9	 28	 1	 4     0.468346226    0.029561805    0.004425206    0.002951208    0.029228716    0.004713541    0.041068501    0.719816990
211	 4743	 1137	 360615	 9	 28	 1	 4     0.468373314    0.029320641    0.004426273    0.002952506    0.028984618    0.003824508    0.040758410    0.719376456
212	 4797	 1150	 365412	 9	 28	 1	 4     0.468390953    0.029127780    0.004426913    0.002953315    0.028789408    0.003303129    0.040555211    0.718225349
213	 4842	 1160	 370254	 9	 28	 1	 4     0.468404542    0.029011751    0.004427775    0.002954063    0.028671876    0.003342591    0.040397958    0.718148945
214	 4869	 1166	 375123	 9	 28	 1	 4     0.468417936    0.028864640    0.004427802    0.002954061    0.028523008    0.003767215    0.040242346    0.717270306
215	 4914	 1177	 380037	 9	 28	 1	 4     0.468436023    0.028700138    0.004428423    0.002954588    0.028356427    0.003261059    0.040031262    0.716943109
216	 4950	 1185	 384987	 9	 28	 1	 4     0.468450628    0.028543325    0.004428666    0.002954637    0.028197666    0.003102677    0.039859987    0.716089686
217	 4977	 1193	 389964	 9	 28	 1	 4     0.468463037    0.028447768    0.004430861    0.002956344    0.028100587    0.002828065    0.039713882    0.716317989
218	 5530	 1193	 395494	 10	 38	 2	 5     0.468472366    0.028383557    0.003957386    0.002801366    0.028106323    0.002829160    0.039603683    0.716689830
219	 5550	 1197	 401044	 10	 38	 2	 5     0.468482456    0.028291978    0.003957759    0.002801592    0.028013785    0.003247588    0.039484143    0.716540243
220	 5590	 1205	 406634	 10	 38	 2	 5     0.468499004    0.028172171    0.003958026    0.002801876    0.027892745    0.003267476    0.039287305    0.717080766
221	 5630	 1213	 412264	 10	 38	 2	 5     0.468514022    0.028048626    0.003960044    0.002803599    0.027767670    0.003083019    0.039107811    0.717212882
222	 5660	 1222	 417924	 10	 38	 2	 5     0.468526173    0.027941741    0.003961898    0.002804980    0.027659433    0.003237961    0.038961970    0.717154214
223	 5710	 1232	 423634	 10	 38	 2	 5     0.468541993    0.027895386    0.003969680    0.002811161    0.027611487    0.003469216    0.038771250    0.719486365
224	 5750	 1240	 429384	 10	 38	 2	 5     0.468559919    0.027736527    0.003969931    0.002811160    0.027450949    0.003451929    0.038554011    0.719420027
225	 5800	 1250	 435184	 10	 38	 2	 5     0.468576204    0.027562136    0.003970312    0.002811461    0.027274676    0.003705353    0.038355584    0.718595114
226	 5870	 1264	 441054	 10	 38	 2	 5     0.468594451    0.027337538    0.003970978    0.002812070    0.027047594    0.003319144    0.038132008    0.716918411
227	 5920	 1274	 446974	 10	 38	 2	 5     0.468612919    0.027148776    0.003972703    0.002813685    0.026856539    0.003066743    0.037904375    0.716243879
228	 5970	 1284	 452944	 10	 38	 2	 5     0.468627011    0.026997023    0.003973227    0.002814073    0.026703047    0.003502660    0.037729749    0.715536783
229	 6020	 1296	 458964	 10	 38	 2	 5     0.468646624    0.026875819    0.003973713    0.002814740    0.026580430    0.002811788    0.037485344    0.716968727
230	 7224	 1296	 466188	 12	 54	 2	 6     0.468655338    0.026779812    0.003200506    0.001975635    0.026587875    0.002812209    0.037376245    0.716492845
231	 7260	 1302	 473448	 12	 54	 2	 6     0.468666105    0.026677843    0.003200691    0.001975714    0.026485145    0.003107137    0.037240997    0.716356854
232	 7320	 1312	 480768	 12	 54	 2	 6     0.468679049    0.026553049    0.003201408    0.001976021    0.026359351    0.003574786    0.037077731    0.716145457
233	 7404	 1326	 488172	 12	 54	 2	 6     0.468695613    0.026395515    0.003202751    0.001976694    0.026200488    0.002689541    0.036867757    0.715951194
234	 7440	 1333	 495612	 12	 54	 2	 6     0.468705198    0.026289790    0.003203883    0.001977344    0.026093835    0.002777176    0.036745701    0.715452134
235	 7488	 1341	 503100	 12	 54	 2	 6     0.468715172    0.026164580    0.003204279    0.001977535    0.025967631    0.002975305    0.036618262    0.714522717
236	 7536	 1350	 510636	 12	 54	 2	 6     0.468727574    0.026060899    0.003204585    0.001977662    0.025863123    0.002710581    0.036459173    0.714796777
237	 7572	 1356	 518208	 12	 54	 2	 6     0.468738567    0.025958511    0.003204204    0.001977346    0.025759996    0.003024406    0.036317560    0.714764733
238	 7632	 1366	 525840	 12	 54	 2	 6     0.468749710    0.025838546    0.003203915    0.001977075    0.025639138    0.003211379    0.036173461    0.714295650
239	 7716	 1380	 533556	 12	 54	 2	 6     0.468765622    0.025699910    0.003204620    0.001977301    0.025499329    0.002595422    0.035966661    0.714548113
240	 7752	 1388	 541308	 12	 54	 2	 6     0.468775265    0.025641056    0.003205909    0.001978031    0.025439849    0.002933966    0.035840759    0.715416108
241	 7824	 1400	 549132	 12	 54	 2	 6     0.468787578    0.025520918    0.003206497    0.001978118    0.025318682    0.002906000    0.035679351    0.715285381
242	 7872	 1409	 557004	 12	 54	 2	 6     0.468799517    0.025397804    0.003207258    0.001978297    0.025194482    0.002883826    0.035522140    0.714985191
243	 7968	 1426	 564972	 12	 54	 2	 6     0.468810637    0.025279614    0.003207997    0.001978622    0.025075239    0.003301370    0.035375072    0.714616595
244	 8064	 1442	 573036	 12	 54	 2	 6     0.468825138    0.025119338    0.003209027    0.001978896    0.024913516    0.002646749    0.035182369    0.713975174
245	 8112	 1450	 581148	 12	 54	 2	 6     0.468834400    0.024994742    0.003209612    0.001979128    0.024787810    0.002592007    0.035058737    0.712939037
246	 8172	 1460	 589320	 12	 54	 2	 6     0.468843813    0.024944485    0.003210456    0.001979548    0.024737023    0.002987189    0.034932629    0.714074076
247	 8244	 1472	 597564	 12	 54	 2	 6     0.468858265    0.024844481    0.003211276    0.001979956    0.024636070    0.002731500    0.034738116    0.715193662
248	 8316	 1484	 605880	 12	 54	 2	 6     0.468866981    0.024729115    0.003211278    0.001980072    0.024519723    0.002839752    0.034620281    0.714295617
249	 8388	 1496	 614268	 12	 54	 2	 6     0.468878964    0.024594213    0.003211631    0.001980295    0.024383617    0.002514726    0.034457612    0.713752695
250	 8448	 1507	 622716	 12	 54	 2	 6     0.468888253    0.024534562    0.003212242    0.001980553    0.024323368    0.003328843    0.034330971    0.714648072
251	 8580	 1529	 631296	 12	 54	 2	 6     0.468904412    0.024395572    0.003212755    0.001980674    0.024183096    0.002886585    0.034109561    0.715212129
252	 8700	 1549	 639996	 12	 54	 2	 6     0.468917357    0.024273402    0.003213281    0.001980742    0.024059777    0.002701621    0.033931128    0.715372678
253	 8772	 1564	 648768	 12	 54	 2	 6     0.468928342    0.024159327    0.003214426    0.001981413    0.023944531    0.002855231    0.033778976    0.715217865
254	 8856	 1578	 657624	 12	 54	 2	 6     0.468941940    0.024061845    0.003215657    0.001982254    0.023846004    0.002613879    0.033589670    0.716346561
255	 8928	 1594	 666552	 12	 54	 2	 6     0.468951118    0.023971713    0.003217864    0.001983762    0.023754755    0.002809345    0.033461301    0.716401122
256	 9024	 1610	 675576	 12	 54	 2	 6     0.468962493    0.023837156    0.003218054    0.001983714    0.023618936    0.002697299    0.033301500    0.715798270
257	 9108	 1624	 684684	 12	 54	 2	 6     0.468972660    0.023735430    0.003219142    0.001984438    0.023516117    0.002534318    0.033158007    0.715828019
258	 9180	 1638	 693864	 12	 54	 2	 6     0.468981485    0.023642965    0.003220238    0.001985013    0.023422636    0.002636934    0.033032956    0.715738720
259	 9264	 1653	 703128	 12	 54	 2	 6     0.468991281    0.023530946    0.003220680    0.001985179    0.023309497    0.002467691    0.032893583    0.715365847
260	 9336	 1665	 712464	 12	 54	 2	 6     0.468999692    0.023428836    0.003221299    0.001985515    0.023206326    0.002515379    0.032773445    0.714872542
261	 9432	 1682	 721896	 12	 54	 2	 6     0.469008024    0.023379959    0.003222031    0.001985818    0.023156878    0.002525450    0.032653981    0.715991080
262	 9504	 1695	 731400	 12	 54	 2	 6     0.469016026    0.023298792    0.003222841    0.001986111    0.023074813    0.002852231    0.032538849    0.716030015
263	 9636	 1718	 741036	 12	 54	 2	 6     0.469026288    0.023159497    0.003223004    0.001986152    0.022934135    0.002487781    0.032390596    0.715006829
264	 9732	 1735	 750768	 12	 54	 2	 6     0.469034466    0.023075261    0.003223559    0.001986269    0.022848990    0.002669094    0.032271957    0.715025155
265	 9840	 1754	 760608	 12	 54	 2	 6     0.469043802    0.022964382    0.003224207    0.001986518    0.022736915    0.002686339    0.032135983    0.714600258
266	 9948	 1773	 770556	 12	 54	 2	 6     0.469053911    0.022846011    0.003224500    0.001986607    0.022617312    0.002299672    0.031988087    0.714203732
267	 10008	 1784	 780564	 12	 54	 2	 6     0.469061286    0.022770662    0.003224802    0.001986738    0.022541156    0.002267306    0.031879772    0.714266785
268	 10068	 1794	 790632	 12	 54	 2	 6     0.469068301    0.022687906    0.003224649    0.001986628    0.022457576    0.002382380    0.031776378    0.713986547
269	 10152	 1808	 800784	 12	 54	 2	 6     0.469076409    0.022617273    0.003225341    0.001986929    0.022386117    0.002388523    0.031656464    0.714459870
270	 10236	 1823	 811020	 12	 54	 2	 6     0.469083449    0.022521949    0.003225847    0.001987314    0.022289731    0.002377980    0.031551974    0.713804754
271	 10320	 1837	 821340	 12	 54	 2	 6     0.469090879    0.022429263    0.003226216    0.001987409    0.022196021    0.002453804    0.031441327    0.713368831
272	 10416	 1853	 831756	 12	 54	 2	 6     0.469098717    0.022329766    0.003227870    0.001988604    0.022095232    0.002416102    0.031324169    0.712860596
273	 10512	 1869	 842268	 12	 54	 2	 6     0.469106278    0.022237850    0.003228154    0.001988675    0.022002295    0.002361172    0.031210721    0.712506781
274	 10608	 1885	 852876	 12	 54	 2	 6     0.469113790    0.022143354    0.003228538    0.001988852    0.021906726    0.002340907    0.031097608    0.712059714
275	 10704	 1901	 863580	 12	 54	 2	 6     0.469121160    0.022047134    0.003229065    0.001989042    0.021809384    0.002357566    0.030986229    0.711513938
276	 10824	 1922	 874404	 12	 54	 2	 6     0.469128123    0.021987615    0.003229981    0.001989581    0.021749079    0.002397185    0.030880643    0.712019315
277	 10920	 1941	 885324	 12	 54	 2	 6     0.469135430    0.021888871    0.003230105    0.001989653    0.021649228    0.002294177    0.030769433    0.711383615
278	 11016	 1958	 896340	 12	 54	 2	 6     0.469142493    0.021824801    0.003230599    0.001989897    0.021584373    0.002315705    0.030661552    0.711796999
279	 11112	 1974	 907452	 12	 54	 2	 6     0.469149538    0.021738361    0.003231139    0.001990135    0.021496886    0.002536328    0.030553575    0.711483413
280	 11244	 1996	 918696	 12	 54	 2	 6     0.469158034    0.021649308    0.003232194    0.001990716    0.021406668    0.002305652    0.030422837    0.711613708
281	 11352	 2015	 930048	 12	 54	 2	 6     0.469165075    0.021558416    0.003232859    0.001991112    0.021314641    0.002417454    0.030314057    0.711168951
282	 11496	 2041	 941544	 12	 54	 2	 6     0.469172233    0.021485249    0.003233454    0.001991477    0.021240543    0.002398299    0.030203074    0.711359664
283	 11628	 2068	 953172	 12	 54	 2	 6     0.469179100    0.021404673    0.003234292    0.001992062    0.021158908    0.002361744    0.030096209    0.711208286
284	 11736	 2088	 964908	 12	 54	 2	 6     0.469186186    0.021323849    0.003234528    0.001992226    0.021077105    0.002447987    0.029985538    0.711137775
285	 11868	 2110	 976776	 12	 54	 2	 6     0.469194583    0.021225656    0.003235224    0.001992640    0.020977650    0.002220632    0.029853863    0.710985243
286	 11964	 2126	 988740	 12	 54	 2	 6     0.469201935    0.021135700    0.003236044    0.001993090    0.020886499    0.002167002    0.029738092    0.710728174
287	 12072	 2145	 1000812	 12	 54	 2	 6     0.469208865    0.021097171    0.003236794    0.001993303    0.020847393    0.002287351    0.029628549    0.712055488
288	 12180	 2163	 1012992	 12	 54	 2	 6     0.469216336    0.021041561    0.003237834    0.001993809    0.020790953    0.002167847    0.029509983    0.713031950
289	 12288	 2181	 1025280	 12	 54	 2	 6     0.469222924    0.020963162    0.003239186    0.001994819    0.020711394    0.002407596    0.029405045    0.712910388
290	 12420	 2203	 1037700	 12	 54	 2	 6     0.469230522    0.020887645    0.003239948    0.001995213    0.020634836    0.002178144    0.029283555    0.713289244
291	 12540	 2223	 1050240	 12	 54	 2	 6     0.469236715    0.020824210    0.003240512    0.001995452    0.020570532    0.002345802    0.029184158    0.713544979
292	 12708	 2251	 1062948	 12	 54	 2	 6     0.469243116    0.020736150    0.003241229    0.001995925    0.020481269    0.002190769    0.029081058    0.713046625
293	 12852	 2276	 1075800	 12	 54	 2	 6     0.469250111    0.020659004    0.003243784    0.001997590    0.020402753    0.002293239    0.028967962    0.713167329
294	 13008	 2302	 1088808	 12	 54	 2	 6     0.469257223    0.020598666    0.003245535    0.001998694    0.020341376    0.002227582    0.028852531    0.713929266
295	 13140	 2325	 1101948	 12	 54	 2	 6     0.469263529    0.020518708    0.003246375    0.001999128    0.020260268    0.002122422    0.028749772    0.713699855
296	 13284	 2349	 1115232	 12	 54	 2	 6     0.469269403    0.020434916    0.003246822    0.001999296    0.020175330    0.002138433    0.028653740    0.713167474
297	 13464	 2379	 1128696	 12	 54	 2	 6     0.469275981    0.020367098    0.003248701    0.002000589    0.020106333    0.002130626    0.028545813    0.713488089
298	 13608	 2404	 1142304	 12	 54	 2	 6     0.469283181    0.020286521    0.003250736    0.002002065    0.020024377    0.002108807    0.028427193    0.713630827
299	 13740	 2426	 1156044	 12	 54	 2	 6     0.469289777    0.020209481    0.003252616    0.002003530    0.019946018    0.002206505    0.028318095    0.713659641
300	 13872	 2448	 1169916	 12	 54	 2	 6     0.469297819    0.020121119    0.003254348    0.002004691    0.019856199    0.002190771    0.028184518    0.713906800
301	 14040	 2477	 1183956	 12	 54	 2	 6     0.469304832    0.020057016    0.003255769    0.002005573    0.019791004    0.002013924    0.028067489    0.714599577
302	 14160	 2498	 1198116	 12	 54	 2	 6     0.469311112    0.019987771    0.003257971    0.002007126    0.019720462    0.002104882    0.027962297    0.714811495
303	 14304	 2522	 1212420	 12	 54	 2	 6     0.469317831    0.019917652    0.003259382    0.002007974    0.019649155    0.002211686    0.027849299    0.715194020
304	 14460	 2549	 1226880	 12	 54	 2	 6     0.469325572    0.019854811    0.003261398    0.002009138    0.019585116    0.002195626    0.027718536    0.716300842
305	 14640	 2579	 1241520	 12	 54	 2	 6     0.469332777    0.019790460    0.003263273    0.002010353    0.019519564    0.002089480    0.027596261    0.717142826
306	 14808	 2607	 1256328	 12	 54	 2	 6     0.469339665    0.019717052    0.003266023    0.002012232    0.019444671    0.002133300    0.027478866    0.717535143
307	 14988	 2637	 1271316	 12	 54	 2	 6     0.469346777    0.019645583    0.003267678    0.002013332    0.019371919    0.002117756    0.027357122    0.718115856
308	 15144	 2663	 1286460	 12	 54	 2	 6     0.469352822    0.019566706    0.003269837    0.002014727    0.019291556    0.002358695    0.027253217    0.717959470
309	 15360	 2699	 1301820	 12	 54	 2	 6     0.469360838    0.019477810    0.003271729    0.002016003    0.019201065    0.002319194    0.027114815    0.718345683
310	 15540	 2729	 1317360	 12	 54	 2	 6     0.469368775    0.019395623    0.003273684    0.002017197    0.019117353    0.002116587    0.026977072    0.718966949
311	 15708	 2757	 1333068	 12	 54	 2	 6     0.469374765    0.019333156    0.003275088    0.002018132    0.019053733    0.002212447    0.026872646    0.719436267
312	 15876	 2786	 1348944	 12	 54	 2	 6     0.469383006    0.019245052    0.003277162    0.002019634    0.018963972    0.002130567    0.026728316    0.720024841
313	 16008	 2808	 1364952	 12	 54	 2	 6     0.469389567    0.019168995    0.003279184    0.002021050    0.018886432    0.002197787    0.026612853    0.720290875
314	 16200	 2840	 1381152	 12	 54	 2	 6     0.469396375    0.019116919    0.003279962    0.002021382    0.018833439    0.002306990    0.026492510    0.721597123
315	 16380	 2873	 1397532	 12	 54	 2	 6     0.469405074    0.019011515    0.003283832    0.002024071    0.018725762    0.001989219    0.026337922    0.721830482
316	 19110	 2873	 1416642	 14	 61	 4	 6     0.469409755    0.018919156    0.002692369    0.002107805    0.018726601    0.001989418    0.026254364    0.720609938
317	 24570	 2873	 1441212	 18	 92	 2	 7     0.469414660    0.018838316    0.002035572    0.001195696    0.018728017    0.001989645    0.026166518    0.719939747
318	 24804	 2899	 1466016	 18	 92	 2	 7     0.469420552    0.018754760    0.002036502    0.001196161    0.018643865    0.002244465    0.026060606    0.719659393
319	 25056	 2929	 1491072	 18	 92	 2	 7     0.469427869    0.018687853    0.002037804    0.001196694    0.018576415    0.002078439    0.025928458    0.720746786
320	 25308	 2957	 1516380	 18	 92	 2	 7     0.469434137    0.018614609    0.002038649    0.001197416    0.018502637    0.001925318    0.025814734    0.721084673
321	 25488	 2977	 1541868	 18	 92	 2	 7     0.469439429    0.018529524    0.002038829    0.001197590    0.018417015    0.002112261    0.025718325    0.720479426
322	 25722	 3005	 1567590	 18	 92	 2	 7     0.469446089    0.018455894    0.002039349    0.001198095    0.018342875    0.002124137    0.025596473    0.721032708
323	 25956	 3032	 1593546	 18	 92	 2	 7     0.469452077    0.018399480    0.002039879    0.001198341    0.018286053    0.001945137    0.025486414    0.721932855
324	 26154	 3055	 1619700	 18	 92	 2	 7     0.469457548    0.018335472    0.002040663    0.001198843    0.018221559    0.002013744    0.025385429    0.722283317
325	 26388	 3082	 1646088	 18	 92	 2	 7     0.469464088    0.018261968    0.002042569    0.001199617    0.018147379    0.001919356    0.025264191    0.722839987
326	 26586	 3105	 1672674	 18	 92	 2	 7     0.469469867    0.018213994    0.002043622    0.001200005    0.018098983    0.001990791    0.025156583    0.724024948
327	 26784	 3128	 1699458	 18	 92	 2	 7     0.469475433    0.018147777    0.002044900    0.001200226    0.018032199    0.001928246    0.025052487    0.724390248
328	 26964	 3148	 1726422	 18	 92	 2	 7     0.469481361    0.018060987    0.002044957    0.001200496    0.017944843    0.001972957    0.024941154    0.724143998
329	 27234	 3178	 1753656	 18	 92	 2	 7     0.469487457    0.018003364    0.002046014    0.001201054    0.017886726    0.001925739    0.024826145    0.725177595
330	 27432	 3200	 1781088	 18	 92	 2	 7     0.469492377    0.017943825    0.002046901    0.001201333    0.017826695    0.001978396    0.024732919    0.725503704
331	 27702	 3231	 1808790	 18	 92	 2	 7     0.469498084    0.017883081    0.002047344    0.001201822    0.017765500    0.002082192    0.024624341    0.726235939
332	 27990	 3263	 1836780	 18	 92	 2	 7     0.469504531    0.017820222    0.002047832    0.001202388    0.017702166    0.001820507    0.024501123    0.727322648
333	 28170	 3283	 1864950	 18	 92	 2	 7     0.469509192    0.017750149    0.002048454    0.001203031    0.017631552    0.002007555    0.024411632    0.727118496
334	 28422	 3311	 1893372	 18	 92	 2	 7     0.469515384    0.017665994    0.002048794    0.001203315    0.017546789    0.001898188    0.024292260    0.727227280
335	 28638	 3335	 1922010	 18	 92	 2	 7     0.469520067    0.017624039    0.002049429    0.001203726    0.017504473    0.001934642    0.024201579    0.728218556
336	 28854	 3360	 1950864	 18	 92	 2	 7     0.469525096    0.017559293    0.002050060    0.001204085    0.017439210    0.002018400    0.024103811    0.728486195
337	 29070	 3386	 1979934	 18	 92	 2	 7     0.469531031    0.017460904    0.002050689    0.001204697    0.017340065    0.001888229    0.023987929    0.727903789
338	 29304	 3413	 2009238	 18	 92	 2	 7     0.469535840    0.017389016    0.002050939    0.001204796    0.017267644    0.001972055    0.023893611    0.727768453
339	 29538	 3442	 2038776	 18	 92	 2	 7     0.469541503    0.017310275    0.002051241    0.001204972    0.017188311    0.002047253    0.023782065    0.727870999
340	 29790	 3472	 2068566	 18	 92	 2	 7     0.469547345    0.017218255    0.002051550    0.001205158    0.017095597    0.001851867    0.023666431    0.727539142
341	 30024	 3498	 2098590	 18	 92	 2	 7     0.469552212    0.017141996    0.002051759    0.001205286    0.017018764    0.001835428    0.023569671    0.727290419
342	 30240	 3523	 2128830	 18	 92	 2	 7     0.469556579    0.017067410    0.002052001    0.001205589    0.016943606    0.001920024    0.023482517    0.726813485
343	 30492	 3552	 2159322	 18	 92	 2	 7     0.469561500    0.016977000    0.002052293    0.001205851    0.016852496    0.001782069    0.023383905    0.726012167
344	 30672	 3572	 2189994	 18	 92	 2	 7     0.469565832    0.016892889    0.002052565    0.001206144    0.016767727    0.001849584    0.023296748    0.725117914
345	 30942	 3602	 2220936	 18	 92	 2	 7     0.469570289    0.016852117    0.002053008    0.001206448    0.016726595    0.001814952    0.023206740    0.726173360
346	 31176	 3628	 2252112	 18	 92	 2	 7     0.469574952    0.016784147    0.002053219    0.001206667    0.016658088    0.001735824    0.023112200    0.726202904
347	 31356	 3648	 2283468	 18	 92	 2	 7     0.469578864    0.016707330    0.002053373    0.001206809    0.016580667    0.001821410    0.023032593    0.725377704
348	 31626	 3678	 2315094	 18	 92	 2	 7     0.469583238    0.016636629    0.002053900    0.001207307    0.016509358    0.001786446    0.022943240    0.725121168
349	 31824	 3700	 2346918	 18	 92	 2	 7     0.469587836    0.016569748    0.002054142    0.001207651    0.016441929    0.001732315    0.022848924    0.725187222
350	 32004	 3720	 2378922	 18	 92	 2	 7     0.469591759    0.016494810    0.002054219    0.001207748    0.016366397    0.001870104    0.022768163    0.724468218
351	 32292	 3753	 2411214	 18	 92	 2	 7     0.469596395    0.016416846    0.002054391    0.001207945    0.016287796    0.001838576    0.022672356    0.724090860
352	 32580	 3786	 2443794	 18	 92	 2	 7     0.469600757    0.016359300    0.002054639    0.001208095    0.016229761    0.001887101    0.022581812    0.724445829
353	 32814	 3814	 2476608	 18	 92	 2	 7     0.469605260    0.016290087    0.002054744    0.001208129    0.016159980    0.001880162    0.022487973    0.724391076
354	 33102	 3846	 2509710	 18	 92	 2	 7     0.469609819    0.016219855    0.002054907    0.001208331    0.016089159    0.001943470    0.022392565    0.724341060
355	 33372	 3876	 2543082	 18	 92	 2	 7     0.469615358    0.016140236    0.002055403    0.001208735    0.016008827    0.001754282    0.022276101    0.724553914
356	 33570	 3898	 2576652	 18	 92	 2	 7     0.469619745    0.016063433    0.002055558    0.001208812    0.015931370    0.001914879    0.022183438    0.724118274
357	 33858	 3930	 2610510	 18	 92	 2	 7     0.469625056    0.015992634    0.002055943    0.001209175    0.015859931    0.001877562    0.022070702    0.724609177
358	 34146	 3962	 2644656	 18	 92	 2	 7     0.469629985    0.015906262    0.002056198    0.001209314    0.015772800    0.001742606    0.021965573    0.724145094
359	 34380	 3990	 2679036	 18	 92	 2	 7     0.469633899    0.015831434    0.002056313    0.001209378    0.015697320    0.001702243    0.021881743    0.723499670
360	 34632	 4018	 2713668	 18	 92	 2	 7     0.469637988    0.015752482    0.002056395    0.001209418    0.015617680    0.001629796    0.021793801    0.722796432
361	 34830	 4042	 2748498	 18	 92	 2	 7     0.469641429    0.015697638    0.002056494    0.001209554    0.015562348    0.001627648    0.021719529    0.722743019
362	 35028	 4064	 2783526	 18	 92	 2	 7     0.469645021    0.015656077    0.002056716    0.001209702    0.015520395    0.001768378    0.021641707    0.723421521
363	 35280	 4092	 2818806	 18	 92	 2	 7     0.469649465    0.015597684    0.002057139    0.001210029    0.015461433    0.001726110    0.021545061    0.723956356
364	 35514	 4118	 2854320	 18	 92	 2	 7     0.469653401    0.015554757    0.002057509    0.001210272    0.015418077    0.001669318    0.021459090    0.724856312
365	 35712	 4140	 2890032	 18	 92	 2	 7     0.469657087    0.015484354    0.002057657    0.001210347    0.015347028    0.001783287    0.021378260    0.724303762
366	 35982	 4170	 2926014	 18	 92	 2	 7     0.469661702    0.015401182    0.002057973    0.001210574    0.015263065    0.001761936    0.021276641    0.723854011
367	 36270	 4202	 2962284	 18	 92	 2	 7     0.469666173    0.015323843    0.002058146    0.001210716    0.015184999    0.001671632    0.021177708    0.723583647
368	 36540	 4233	 2998824	 18	 92	 2	 7     0.469670072    0.015256909    0.002058288    0.001210843    0.015117431    0.001667298    0.021091055    0.723382911
369	 36810	 4263	 3035634	 18	 92	 2	 7     0.469675060    0.015191505    0.002058669    0.001211111    0.015051369    0.001599122    0.020979701    0.724104965
370	 37008	 4285	 3072642	 18	 92	 2	 7     0.469679004    0.015141588    0.002059020    0.001211249    0.015000937    0.001603014    0.020891206    0.724782832
371	 37188	 4306	 3109830	 18	 92	 2	 7     0.469682762    0.015075143    0.002059084    0.001211278    0.014933857    0.001727344    0.020806543    0.724538568
372	 37476	 4338	 3147306	 18	 92	 2	 7     0.469686866    0.015007568    0.002059281    0.001211485    0.014865613    0.001574346    0.020713697    0.724523867
373	 37674	 4360	 3184980	 18	 92	 2	 7     0.469690289    0.014936265    0.002059446    0.001211605    0.014793603    0.001641139    0.020635932    0.723798882
374	 37944	 4390	 3222924	 18	 92	 2	 7     0.469694060    0.014873346    0.002059696    0.001211709    0.014730040    0.001550870    0.020549922    0.723766519
375	 38196	 4418	 3261120	 18	 92	 2	 7     0.469697458    0.014816271    0.002059863    0.001211757    0.014672384    0.001613089    0.020472112    0.723729503
376	 38430	 4445	 3299550	 18	 92	 2	 7     0.469701326    0.014744573    0.002060050    0.001211872    0.014599953    0.001611227    0.020383168    0.723370022
377	 38682	 4473	 3338232	 18	 92	 2	 7     0.469705091    0.014687882    0.002060167    0.001211950    0.014542682    0.001661153    0.020296228    0.723675474
378	 38988	 4508	 3377220	 18	 92	 2	 7     0.469709210    0.014625730    0.002060321    0.001212075    0.014479884    0.001504281    0.020200693    0.724021207
379	 39240	 4536	 3416460	 18	 92	 2	 7     0.469712139    0.014556168    0.002060387    0.001212133    0.014409609    0.001510887    0.020132450    0.723020218
380	 39546	 4570	 3456006	 18	 92	 2	 7     0.469715218    0.014489524    0.002060476    0.001212219    0.014342272    0.001547031    0.020060496    0.722291436
381	 39852	 4604	 3495858	 18	 92	 2	 7     0.469718534    0.014424994    0.002060610    0.001212256    0.014277056    0.001557629    0.019982711    0.721873712
382	 40158	 4639	 3536016	 18	 92	 2	 7     0.469721926    0.014357853    0.002060689    0.001212328    0.014209205    0.001556527    0.019902800    0.721398636
383	 40428	 4671	 3576444	 18	 92	 2	 7     0.469725238    0.014296796    0.002060844    0.001212407    0.014147484    0.001559401    0.019824479    0.721168823
384	 40698	 4702	 3617142	 18	 92	 2	 7     0.469728651    0.014251735    0.002061019    0.001212508    0.014101920    0.001537266    0.019743457    0.721845990
385	 40968	 4733	 3658110	 18	 92	 2	 7     0.469732154    0.014209699    0.002061379    0.001212833    0.014059384    0.001468697    0.019659922    0.722774928
386	 41166	 4756	 3699276	 18	 92	 2	 7     0.469735266    0.014149611    0.002061566    0.001212945    0.013998622    0.001498336    0.019585432    0.722455884
387	 41400	 4782	 3740676	 18	 92	 2	 7     0.469738412    0.014086976    0.002061714    0.001213033    0.013935287    0.001475536    0.019509829    0.722045087
388	 41652	 4810	 3782328	 18	 92	 2	 7     0.469741374    0.014022563    0.002061799    0.001213038    0.013870157    0.001507703    0.019438396    0.721384786
389	 41958	 4846	 3824286	 18	 92	 2	 7     0.469744683    0.013966382    0.002062011    0.001213203    0.013813325    0.001551249    0.019358271    0.721468472
390	 42228	 4878	 3866514	 18	 92	 2	 7     0.469748099    0.013895339    0.002062193    0.001213374    0.013741463    0.001447572    0.019275185    0.720892650
391	 42480	 4906	 3908994	 18	 92	 2	 7     0.469750905    0.013837625    0.002062373    0.001213532    0.013683073    0.001385544    0.019206696    0.720458351
392	 42696	 4930	 3951690	 18	 92	 2	 7     0.469753372    0.013773638    0.002062515    0.001213699    0.013618339    0.001453279    0.019146244    0.719391158
393	 42966	 4962	 3994656	 18	 92	 2	 7     0.469756139    0.013717617    0.002062672    0.001213853    0.013561652    0.001549014    0.019078249    0.719018670
394	 43326	 5002	 4037982	 18	 92	 2	 7     0.469759694    0.013653213    0.002062917    0.001213971    0.013496466    0.001372159    0.018990502    0.718949569
395	 43560	 5029	 4081542	 18	 92	 2	 7     0.469762234    0.013606761    0.002063035    0.001214010    0.013449455    0.001467197    0.018927581    0.718885346
396	 43812	 5058	 4125354	 18	 92	 2	 7     0.469765454    0.013549031    0.002063132    0.001214069    0.013391032    0.001429484    0.018847481    0.718877539
397	 44064	 5086	 4169418	 18	 92	 2	 7     0.469768270    0.013507010    0.002063387    0.001214241    0.013348474    0.001404078    0.018777177    0.719331221
398	 44298	 5113	 4213716	 18	 92	 2	 7     0.469770957    0.013461558    0.002063553    0.001214361    0.013302454    0.001398914    0.018709820    0.719491597
399	 44532	 5141	 4258248	 18	 92	 2	 7     0.469773606    0.013417717    0.002063621    0.001214406    0.013258077    0.001548232    0.018643182    0.719711755
400	 44874	 5180	 4303122	 18	 92	 2	 7     0.469776636    0.013377197    0.002063895    0.001214571    0.013217024    0.001414564    0.018566681    0.720494803
401	 45162	 5212	 4348284	 18	 92	 2	 7     0.469779418    0.013335947    0.002064091    0.001214706    0.013175242    0.001423108    0.018496151    0.721012018
402	 45414	 5240	 4393698	 18	 92	 2	 7     0.469782124    0.013275877    0.002064194    0.001214827    0.013114420    0.001522883    0.018427298    0.720446207
403	 45792	 5282	 4439490	 18	 92	 2	 7     0.469785390    0.013217240    0.002064407    0.001214958    0.013055025    0.001479272    0.018343856    0.720526834
404	 46116	 5319	 4485606	 18	 92	 2	 7     0.469788386    0.013159310    0.002064565    0.001215047    0.012996346    0.001478385    0.018266962    0.720388549
405	 46458	 5357	 4532064	 18	 92	 2	 7     0.469791637    0.013096829    0.002064696    0.001215153    0.012933057    0.001437502    0.018183148    0.720272933
406	 46764	 5392	 4578828	 18	 92	 2	 7     0.469794714    0.013046225    0.002064789    0.001215232    0.012881795    0.001419975    0.018103474    0.720647591
407	 47052	 5424	 4625880	 18	 92	 2	 7     0.469797468    0.012995734    0.002064927    0.001215359    0.012830635    0.001315967    0.018031881    0.720708737
408	 47340	 5456	 4673220	 18	 92	 2	 7     0.469799793    0.012944812    0.002065078    0.001215440    0.012779030    0.001313328    0.017971209    0.720308355
409	 47628	 5490	 4720848	 18	 92	 2	 7     0.469802150    0.012895528    0.002065177    0.001215497    0.012729088    0.001402004    0.017909486    0.720038949
410	 48024	 5534	 4768872	 18	 92	 2	 7     0.469804825    0.012849886    0.002065317    0.001215609    0.012682824    0.001334644    0.017839162    0.720318930
411	 48348	 5571	 4817220	 18	 92	 2	 7     0.469807197    0.012807461    0.002065505    0.001215735    0.012639808    0.001332638    0.017776594    0.720467652
412	 48690	 5612	 4865910	 18	 92	 2	 7     0.469809592    0.012758151    0.002065661    0.001215787    0.012589815    0.001382550    0.017713188    0.720262804
413	 49050	 5655	 4914960	 18	 92	 2	 7     0.469812198    0.012712680    0.002065825    0.001215897    0.012543708    0.001336199    0.017643927    0.720513075
414	 49446	 5699	 4964406	 18	 92	 2	 7     0.469814731    0.012667871    0.002065920    0.001215988    0.012498277    0.001346187    0.017576336    0.720734466
415	 49806	 5739	 5014212	 18	 92	 2	 7     0.469817107    0.012612701    0.002066052    0.001216073    0.012442334    0.001384936    0.017512720    0.720202320
416	 50202	 5784	 5064414	 18	 92	 2	 7     0.469819714    0.012553971    0.002066177    0.001216160    0.012382775    0.001381303    0.017442641    0.719728830
417	 50580	 5826	 5114994	 18	 92	 2	 7     0.469822255    0.012494840    0.002066317    0.001216297    0.012322798    0.001340529    0.017374061    0.719166353
418	 50922	 5867	 5165916	 18	 92	 2	 7     0.469824788    0.012445261    0.002066537    0.001216428    0.012272488    0.001348662    0.017305427    0.719153676
419	 51300	 5909	 5217216	 18	 92	 2	 7     0.469827519    0.012382867    0.002066644    0.001216519    0.012209192    0.001293093    0.017231140    0.718633068
420	 51714	 5956	 5268930	 18	 92	 2	 7     0.469829796    0.012336593    0.002066807    0.001216628    0.012162230    0.001271211    0.017168944    0.718541179
421	 52092	 6000	 5321022	 18	 92	 2	 7     0.469832077    0.012290612    0.002067022    0.001216733    0.012115550    0.001282373    0.017106401    0.718480285
422	 52524	 6049	 5373546	 18	 92	 2	 7     0.469834330    0.012254965    0.002067248    0.001216919    0.012079348    0.001281898    0.017044407    0.719002133
423	 52884	 6090	 5426430	 18	 92	 2	 7     0.469836578    0.012205455    0.002067422    0.001217059    0.012029086    0.001308024    0.016982332    0.718714882
424	 53280	 6135	 5479710	 18	 92	 2	 7     0.469839149    0.012146262    0.002067523    0.001217142    0.011969003    0.001374293    0.016911042    0.718244454
425	 53838	 6197	 5533548	 18	 92	 2	 7     0.469841608    0.012099314    0.002067668    0.001217207    0.011921332    0.001287612    0.016842579    0.718376564
426	 54324	 6252	 5587872	 18	 92	 2	 7     0.469843698    0.012052021    0.002067781    0.001217283    0.011873310    0.001246575    0.016784180    0.718058370
427	 54828	 6309	 5642700	 18	 92	 2	 7     0.469845744    0.012000967    0.002067872    0.001217344    0.011821468    0.001236633    0.016726812    0.717468891
428	 55260	 6360	 5697960	 18	 92	 2	 7     0.469847679    0.011961245    0.002068008    0.001217458    0.011781118    0.001256747    0.016672386    0.717428549
429	 55728	 6417	 5753688	 18	 92	 2	 7     0.469849784    0.011923484    0.002068160    0.001217528    0.011742750    0.001234362    0.016612959    0.717721858
430	 56196	 6470	 5809884	 18	 92	 2	 7     0.469851928    0.011886752    0.002068368    0.001217624    0.011705414    0.001237126    0.016552209    0.718136872
431	 56646	 6525	 5866530	 18	 92	 2	 7     0.469854057    0.011843590    0.002068498    0.001217717    0.011661558    0.001222388    0.016491648    0.718156863
432	 57150	 6582	 5923680	 18	 92	 2	 7     0.469856144    0.011798029    0.002068607    0.001217745    0.011615264    0.001230348    0.016432082    0.717987449
433	 57654	 6638	 5981334	 18	 92	 2	 7     0.469858133    0.011752787    0.002068711    0.001217856    0.011569288    0.001218196    0.016375114    0.717722458
434	 58140	 6695	 6039474	 18	 92	 2	 7     0.469860066    0.011703627    0.002068809    0.001217933    0.011519327    0.001230156    0.016319565    0.717153081
435	 58626	 6754	 6098100	 18	 92	 2	 7     0.469862076    0.011659871    0.002068955    0.001218000    0.011474843    0.001244613    0.016261588    0.717019241
436	 59148	 6814	 6157248	 18	 92	 2	 7     0.469864121    0.011611259    0.002069078    0.001218051    0.011425421    0.001216916    0.016202386    0.716638840
437	 65720	 6814	 6222968	 20	 114	 1	 8     0.469865749    0.011593053    0.001958906    0.000923814    0.011426354    0.001216978    0.016155100    0.717609463
438	 66280	 6870	 6289248	 20	 114	 1	 8     0.469867796    0.011549388    0.001959013    0.000923870    0.011382031    0.001180078    0.016095466    0.717555392
439	 66780	 6920	 6356028	 20	 114	 1	 8     0.469869705    0.011505628    0.001959075    0.000923903    0.011337615    0.001203034    0.016039628    0.717325150
440	 67340	 6976	 6423368	 20	 114	 1	 8     0.469871729    0.011465943    0.001959171    0.000923949    0.011297323    0.001178195    0.015980243    0.717507427
441	 67840	 7029	 6491208	 20	 114	 1	 8     0.469873703    0.011426043    0.001959285    0.000923980    0.011256806    0.001283092    0.015922076    0.717622725
442	 68480	 7094	 6559688	 20	 114	 1	 8     0.469875901    0.011380964    0.001959473    0.000924060    0.011211013    0.001194815    0.015857075    0.717721527
443	 69120	 7158	 6628808	 20	 114	 1	 8     0.469877859    0.011345577    0.001959624    0.000924192    0.011175061    0.001205349    0.015798948    0.718122275
444	 69800	 7226	 6698608	 20	 114	 1	 8     0.469879874    0.011305418    0.001959775    0.000924341    0.011134260    0.001180743    0.015738931    0.718309122
445	 70440	 7292	 6769048	 20	 114	 1	 8     0.469881822    0.011264336    0.001959869    0.000924419    0.011092528    0.001219601    0.015680656    0.718358739
446	 71120	 7362	 6840168	 20	 114	 1	 8     0.469883869    0.011230418    0.001960082    0.000924549    0.011058045    0.001188835    0.015619200    0.719013639
447	 71800	 7431	 6911968	 20	 114	 1	 8     0.469885745    0.011188730    0.001960278    0.000924699    0.011015670    0.001256315    0.015562642    0.718947983
448	 72520	 7504	 6984488	 20	 114	 1	 8     0.469887846    0.011150031    0.001960455    0.000924743    0.010976329    0.001132302    0.015499091    0.719399008
449	 73080	 7560	 7057568	 20	 114	 1	 8     0.469889651    0.011111297    0.001960555    0.000924754    0.010936962    0.001218716    0.015444258    0.719445188
450	 73880	 7641	 7131448	 20	 114	 1	 8     0.469891603    0.011067016    0.001960699    0.000924804    0.010891947    0.001150383    0.015384776    0.719348530
451	 74640	 7717	 7206088	 20	 114	 1	 8     0.469893419    0.011024114    0.001960768    0.000924856    0.010848340    0.001138239    0.015329187    0.719158417
452	 75340	 7789	 7281428	 20	 114	 1	 8     0.469895217    0.010985052    0.001960943    0.000924941    0.010808610    0.001192844    0.015273997    0.719199537
453	 76100	 7866	 7357528	 20	 114	 1	 8     0.469896970    0.010943716    0.001961096    0.000925019    0.010766570    0.001137083    0.015219966    0.719036858
454	 76760	 7934	 7434288	 20	 114	 1	 8     0.469898758    0.010906491    0.001961230    0.000925045    0.010728706    0.001157660    0.015164669    0.719204042
455	 77540	 8013	 7511828	 20	 114	 1	 8     0.469900671    0.010874294    0.001961501    0.000925191    0.010695923    0.001148242    0.015105268    0.719900721
456	 78280	 8091	 7590108	 20	 114	 1	 8     0.469902490    0.010843781    0.001961686    0.000925241    0.010664867    0.001147575    0.015048555    0.720586207
457	 78980	 8163	 7669088	 20	 114	 1	 8     0.469904236    0.010807899    0.001961850    0.000925326    0.010628350    0.001190336    0.014993961    0.720816778
458	 79800	 8246	 7748888	 20	 114	 1	 8     0.469906162    0.010764343    0.001962011    0.000925360    0.010584025    0.001160676    0.014933461    0.720820354
459	 80580	 8331	 7829468	 20	 114	 1	 8     0.469908032    0.010721781    0.001962178    0.000925425    0.010540705    0.001146670    0.014874514    0.720815584
460	 81460	 8422	 7910928	 20	 114	 1	 8     0.469909837    0.010676424    0.001962297    0.000925489    0.010494543    0.001098784    0.014817374    0.720534187
461	 82260	 8503	 7993188	 20	 114	 1	 8     0.469911488    0.010638244    0.001962401    0.000925569    0.010455678    0.001121740    0.014764913    0.720508401
462	 83040	 8581	 8076228	 20	 114	 1	 8     0.469913071    0.010603548    0.001962554    0.000925649    0.010420346    0.001137768    0.014714451    0.720621379
463	 83880	 8665	 8160108	 20	 114	 1	 8     0.469914815    0.010568292    0.001962811    0.000925709    0.010384420    0.001138081    0.014658654    0.720959230
464	 84680	 8745	 8244788	 20	 114	 1	 8     0.469916612    0.010533015    0.001963072    0.000925745    0.010348466    0.001096127    0.014600949    0.721392450
465	 85520	 8830	 8330308	 20	 114	 1	 8     0.469918272    0.010494499    0.001963200    0.000925780    0.010309237    0.001109144    0.014547407    0.721399993
466	 86320	 8912	 8416628	 20	 114	 1	 8     0.469919883    0.010458792    0.001963364    0.000925831    0.010272854    0.001123436    0.014495273    0.721531205
467	 87240	 9004	 8503868	 20	 114	 1	 8     0.469921624    0.010425358    0.001963587    0.000925865    0.010238770    0.001074139    0.014438740    0.722040723
468	 88020	 9082	 8591888	 20	 114	 1	 8     0.469923232    0.010388524    0.001963751    0.000925931    0.010201230    0.001121141    0.014386311    0.722111701
469	 88940	 9174	 8680828	 20	 114	 1	 8     0.469924906    0.010350179    0.001963937    0.000925979    0.010162143    0.001080198    0.014331518    0.722196954
470	 89800	 9261	 8770628	 20	 114	 1	 8     0.469926467    0.010319594    0.001964146    0.000926073    0.010130950    0.001094336    0.014280229    0.722649036
471	 90800	 9361	 8861428	 20	 114	 1	 8     0.469928127    0.010283946    0.001964348    0.000926162    0.010094597    0.001108130    0.014225489    0.722923907
472	 91880	 9471	 8953308	 20	 114	 1	 8     0.469929871    0.010245126    0.001964536    0.000926211    0.010055009    0.001050680    0.014167768    0.723129137
473	 92740	 9560	 9046048	 20	 114	 1	 8     0.469931357    0.010206276    0.001964641    0.000926225    0.010015401    0.001085581    0.014118401    0.722905941
474	 93780	 9664	 9139828	 20	 114	 1	 8     0.469933066    0.010167802    0.001964902    0.000926279    0.009976140    0.001104249    0.014061407    0.723099930
475	 94820	 9768	 9234648	 20	 114	 1	 8     0.469934856    0.010127189    0.001965112    0.000926330    0.009934702    0.001054197    0.014001458    0.723295313
476	 95760	 9863	 9330408	 20	 114	 1	 8     0.469936453    0.010090857    0.001965398    0.000926389    0.009897606    0.001031916    0.013947749    0.723475671
477	 96680	 9955	 9427088	 20	 114	 1	 8     0.469938028    0.010060616    0.001965624    0.000926462    0.009866728    0.001057699    0.013894574    0.724067960
478	 97620	 10049	 9524708	 20	 114	 1	 8     0.469939797    0.010025179    0.001965868    0.000926507    0.009830544    0.001034592    0.013834620    0.724644370
479	 98560	 10144	 9623268	 20	 114	 1	 8     0.469941403    0.009988562    0.001966135    0.000926554    0.009793145    0.001064914    0.013779967    0.724861159
480	 99560	 10244	 9722828	 20	 114	 1	 8     0.469943180    0.009953581    0.001966444    0.000926648    0.009757401    0.001036311    0.013719234    0.725520161
481	 100600	 10348	 9823428	 20	 114	 1	 8     0.469944851    0.009923867    0.001966806    0.000926748    0.009727015    0.001057277    0.013661858    0.726392241
482	 101560	 10444	 9924988	 20	 114	 1	 8     0.469946630    0.009887537    0.001967163    0.000926773    0.009689873    0.001059452    0.013600537    0.726996064
483	 102620	 10550	 10027608	 20	 114	 1	 8     0.469948392    0.009851644    0.001967531    0.000926819    0.009653171    0.001050393    0.013539515    0.727621665
484	 103700	 10659	 10131308	 20	 114	 1	 8     0.469950217    0.009818545    0.001967899    0.000926863    0.009619314    0.001046307    0.013476033    0.728593126
485	 104620	 10753	 10235928	 20	 114	 1	 8     0.469951934    0.009782727    0.001968322    0.000926903    0.009582665    0.001070266    0.013415989    0.729184196
486	 105720	 10867	 10341648	 20	 114	 1	 8     0.469953703    0.009742679    0.001968568    0.000926943    0.009541726    0.001047880    0.013353910    0.729575037
487	 106740	 10972	 10448388	 20	 114	 1	 8     0.469955420    0.009698743    0.001968838    0.000927022    0.009496805    0.001016873    0.013293337    0.729594335
488	 107780	 11077	 10556168	 20	 114	 1	 8     0.469956927    0.009659961    0.001969015    0.000927103    0.009457158    0.001014670    0.013239966    0.729606164
489	 108780	 11177	 10664948	 20	 114	 1	 8     0.469958394    0.009621376    0.001969092    0.000927201    0.009417726    0.001015523    0.013187762    0.729568566
490	 109740	 11273	 10774688	 20	 114	 1	 8     0.469959886    0.009588139    0.001969208    0.000927266    0.009383743    0.001015162    0.013134509    0.729996054
491	 110720	 11373	 10885408	 20	 114	 1	 8     0.469961509    0.009546566    0.001969422    0.000927324    0.009341215    0.001050502    0.013076297    0.730066486
492	 111740	 11475	 10997148	 20	 114	 1	 8     0.469963136    0.009510578    0.001969647    0.000927380    0.009304385    0.001006035    0.013017674    0.730589608
493	 112740	 11575	 11109888	 20	 114	 1	 8     0.469964586    0.009479901    0.001969798    0.000927433    0.009272994    0.001005681    0.012965232    0.731178629
494	 113740	 11679	 11223628	 20	 114	 1	 8     0.469966019    0.009446046    0.001969990    0.000927512    0.009238340    0.001028636    0.012913200    0.731503128
495	 114800	 11790	 11338428	 20	 114	 1	 8     0.469967509    0.009414350    0.001970193    0.000927622    0.009205886    0.000982944    0.012858852    0.732129930
496	 115720	 11883	 11454148	 20	 114	 1	 8     0.469968896    0.009384500    0.001970393    0.000927722    0.009175314    0.001020697    0.012808043    0.732703635
497	 116740	 11985	 11570888	 20	 114	 1	 8     0.469970439    0.009351297    0.001970586    0.000927797    0.009141310    0.000990692    0.012751297    0.733360425
498	 117700	 12084	 11688588	 20	 114	 1	 8     0.469971847    0.009315639    0.001970742    0.000927903    0.009104796    0.000976182    0.012699319    0.733554254
499	 118720	 12186	 11807308	 20	 114	 1	 8     0.469973279    0.009278449    0.001970984    0.000928064    0.009066689    0.000983965    0.012646211    0.733694033
500	 119620	 12276	 11926928	 20	 114	 1	 8     0.469974740    0.009243821    0.001971240    0.000928216    0.009031193    0.000974599    0.012591791    0.734114879
501	 120640	 12381	 12047568	 20	 114	 1	 8     0.469976099    0.009213716    0.001971474    0.000928423    0.009000325    0.000966382    0.012540971    0.734689169
502	 121620	 12483	 12169188	 20	 114	 1	 8     0.469977557    0.009174942    0.001971790    0.000928634    0.008960558    0.000973932    0.012486217    0.734805590
503	 122660	 12589	 12291848	 20	 114	 1	 8     0.469979032    0.009133370    0.001972030    0.000928797    0.008917934    0.000966597    0.012430573    0.734750573
504	 123680	 12691	 12415528	 20	 114	 1	 8     0.469980387    0.009095058    0.001972185    0.000928931    0.008878657    0.000948846    0.012379223    0.734703405
505	 124680	 12791	 12540208	 20	 114	 1	 8     0.469981698    0.009059072    0.001972344    0.000929031    0.008841756    0.000945442    0.012329368    0.734755566
506	 125700	 12895	 12665908	 20	 114	 1	 8     0.469982959    0.009026926    0.001972473    0.000929130    0.008808788    0.000952139    0.012281182    0.735020931
507	 126660	 12992	 12792568	 20	 114	 1	 8     0.469984286    0.008991157    0.001972594    0.000929226    0.008772103    0.000921312    0.012230317    0.735153282
508	 132993	 12992	 12925561	 21	 135	 3	 9     0.469985204    0.008980918    0.001923315    0.001218945    0.008772557    0.000919981    0.012194965    0.736444757
509	 151992	 12992	 13077553	 24	 174	 6	 10     0.469986823    0.008926999    0.001649713    0.001225498    0.008773241    0.000921483    0.012132433    0.735796215
510	 189990	 12992	 13267543	 30	 240	 5	 11     0.469988527    0.008865031    0.001270301    0.000819908    0.008773546    0.000921509    0.012066237    0.734697242
511	 191370	 13084	 13458913	 30	 240	 5	 11     0.469989715    0.008830743    0.001270402    0.000819982    0.008738884    0.000923926    0.012019886    0.734677738
512	 192900	 13187	 13651813	 30	 240	 5	 11     0.469990899    0.008796592    0.001270455    0.000820021    0.008704365    0.000926516    0.011973490    0.734672348
513	 194340	 13284	 13846153	 30	 240	 5	 11     0.469992071    0.008761827    0.001270527    0.000820064    0.008669220    0.000916361    0.011927393    0.734596987
514	 196020	 13397	 14042173	 30	 240	 5	 11     0.469993213    0.008733676    0.001270606    0.000820114    0.008640755    0.000911623    0.011882296    0.735015825
515	 197460	 13494	 14239633	 30	 240	 5	 11     0.469994314    0.008702793    0.001270688    0.000820160    0.008609527    0.000932677    0.011838695    0.735114260
516	 198990	 13598	 14438623	 30	 240	 5	 11     0.469995518    0.008665140    0.001270738    0.000820187    0.008571457    0.000928440    0.011790777    0.734908305
517	 200610	 13707	 14639233	 30	 240	 5	 11     0.469996671    0.008631494    0.001270835    0.000820252    0.008537427    0.000894898    0.011744722    0.734925333
518	 201960	 13800	 14841193	 30	 240	 5	 11     0.469997801    0.008598570    0.001270973    0.000820334    0.008504119    0.000903289    0.011699436    0.734955953
519	 203400	 13896	 15044593	 30	 240	 5	 11     0.469999015    0.008564426    0.001271113    0.000820416    0.008469573    0.000901979    0.011650569    0.735107967
520	 204960	 14000	 15249553	 30	 240	 5	 11     0.470000181    0.008527217    0.001271160    0.000820449    0.008431938    0.000894438    0.011603439    0.734887062
521	 206340	 14092	 15455893	 30	 240	 5	 11     0.470001229    0.008494446    0.001271206    0.000820482    0.008398789    0.000918116    0.011560875    0.734758060
522	 207870	 14194	 15663763	 30	 240	 5	 11     0.470002421    0.008461374    0.001271258    0.000820514    0.008365331    0.000907624    0.011512325    0.734983993
523	 209370	 14294	 15873133	 30	 240	 5	 11     0.470003605    0.008427907    0.001271338    0.000820562    0.008331465    0.000894824    0.011463902    0.735169118
524	 210690	 14382	 16083823	 30	 240	 5	 11     0.470004709    0.008398246    0.001271420    0.000820608    0.008301447    0.000877435    0.011418549    0.735491523
525	 212220	 14484	 16296043	 30	 240	 5	 11     0.470005779    0.008368883    0.001271498    0.000820651    0.008271729    0.000896794    0.011374429    0.735762882
526	 213780	 14588	 16509823	 30	 240	 5	 11     0.470006836    0.008332581    0.001271532    0.000820673    0.008234993    0.000887196    0.011330646    0.735402151
527	 215310	 14690	 16725133	 30	 240	 5	 11     0.470007964    0.008300125    0.001271585    0.000820704    0.008202143    0.000864533    0.011283759    0.735581564
528	 216570	 14774	 16941703	 30	 240	 5	 11     0.470008994    0.008265864    0.001271636    0.000820735    0.008167463    0.000888211    0.011240771    0.735346690
529	 218190	 14883	 17159893	 30	 240	 5	 11     0.470010199    0.008232114    0.001271696    0.000820778    0.008133295    0.000887250    0.011190260    0.735649949
530	 219720	 14986	 17379613	 30	 240	 5	 11     0.470011329    0.008196817    0.001271754    0.000820814    0.008097559    0.000889772    0.011142706    0.735621802
531	 221280	 15090	 17600893	 30	 240	 5	 11     0.470012501    0.008161765    0.001271816    0.000820855    0.008062065    0.000850066    0.011093189    0.735745612
532	 222720	 15188	 17823613	 30	 240	 5	 11     0.470013537    0.008126247    0.001271875    0.000820887    0.008026097    0.000899463    0.011049181    0.735461506
533	 224220	 15288	 18047833	 30	 240	 5	 11     0.470014723    0.008090848    0.001271942    0.000820929    0.007990243    0.000876431    0.010998614    0.735624281
534	 225810	 15394	 18273643	 30	 240	 5	 11     0.470015844    0.008053959    0.001271999    0.000820960    0.007952878    0.000912416    0.010950608    0.735480560
535	 227610	 15515	 18501253	 30	 240	 5	 11     0.470017157    0.008018783    0.001272099    0.000821011    0.007917237    0.000876157    0.010894131    0.736064437
536	 229140	 15617	 18730393	 30	 240	 5	 11     0.470018289    0.007982092    0.001272146    0.000821032    0.007880065    0.000864358    0.010845144    0.736006065
537	 230760	 15725	 18961153	 30	 240	 5	 11     0.470019396    0.007945078    0.001272194    0.000821057    0.007842563    0.000839896    0.010797073    0.735854839
538	 232230	 15824	 19193383	 30	 240	 5	 11     0.470020408    0.007911479    0.001272227    0.000821073    0.007808517    0.000845270    0.010752951    0.735749517
539	 233880	 15937	 19427263	 30	 240	 5	 11     0.470021424    0.007883924    0.001272272    0.000821103    0.007780591    0.000851677    0.010708439    0.736234704
540	 235380	 16039	 19662643	 30	 240	 5	 11     0.470022441    0.007852568    0.001272320    0.000821143    0.007748808    0.000832523    0.010663688    0.736383866
541	 236820	 16136	 19899463	 30	 240	 5	 11     0.470023418    0.007818528    0.001272351    0.000821163    0.007714305    0.000863386    0.010620526    0.736171450
542	 238620	 16257	 20138083	 30	 240	 5	 11     0.470024471    0.007785661    0.001272385    0.000821180    0.007680987    0.000827888    0.010573855    0.736312475
543	 240330	 16371	 20378413	 30	 240	 5	 11     0.470025436    0.007755102    0.001272412    0.000821193    0.007650005    0.000822811    0.010530878    0.736415576
544	 241860	 16477	 20620273	 30	 240	 5	 11     0.470026387    0.007725900    0.001272445    0.000821211    0.007620394    0.000820034    0.010488319    0.736619440
545	 282170	 16477	 20902443	 35	 301	 6	 12     0.470027131    0.007696416    0.001078176    0.000710606    0.007620523    0.000820036    0.010454953    0.736150303
546	 283990	 16582	 21186433	 35	 301	 6	 12     0.470028056    0.007662167    0.001078201    0.000710620    0.007585927    0.000823819    0.010413282    0.735807159
547	 285845	 16689	 21472278	 35	 301	 6	 12     0.470029067    0.007630154    0.001078236    0.000710645    0.007553586    0.000835756    0.010367517    0.735967407
548	 287840	 16806	 21760118	 35	 301	 6	 12     0.470030053    0.007600346    0.001078276    0.000710674    0.007523469    0.000832851    0.010322724    0.736273372
549	 289730	 16914	 22049848	 35	 301	 6	 12     0.470031039    0.007571334    0.001078325    0.000710708    0.007494152    0.000791645    0.010277727    0.736673952
550	 291340	 17006	 22341188	 35	 301	 6	 12     0.470031910    0.007539729    0.001078344    0.000710726    0.007462218    0.000815531    0.010237810    0.736459240
551	 293370	 17122	 22634558	 35	 301	 6	 12     0.470032814    0.007511525    0.001078388    0.000710761    0.007433713    0.000811446    0.010196255    0.736694569
552	 295330	 17234	 22929888	 35	 301	 6	 12     0.470033770    0.007487028    0.001078422    0.000710786    0.007408954    0.000788199    0.010152067    0.737488110
553	 297185	 17341	 23227073	 35	 301	 6	 12     0.470034662    0.007456191    0.001078447    0.000710803    0.007377786    0.000792293    0.010110680    0.737456917
554	 298970	 17444	 23526043	 35	 301	 6	 12     0.470035564    0.007425811    0.001078478    0.000710824    0.007347078    0.000791101    0.010068675    0.737516251
555	 300895	 17554	 23826938	 35	 301	 6	 12     0.470036488    0.007398128    0.001078513    0.000710849    0.007319093    0.000795993    0.010025442    0.737935384
556	 302715	 17660	 24129653	 35	 301	 6	 12     0.470037456    0.007367028    0.001078537    0.000710873    0.007287651    0.000796556    0.009979976    0.738180946
557	 304815	 17780	 24434468	 35	 301	 6	 12     0.470038368    0.007336014    0.001078567    0.000710898    0.007256294    0.000777509    0.009936907    0.738259336
558	 306600	 17884	 24741068	 35	 301	 6	 12     0.470039221    0.007308428    0.001078597    0.000710920    0.007228399    0.000787624    0.009896482    0.738487432
559	 308630	 18000	 25049698	 35	 301	 6	 12     0.470040115    0.007280288    0.001078637    0.000710944    0.007199940    0.000784515    0.009853920    0.738821516
560	 310485	 18109	 25360183	 35	 301	 6	 12     0.470040992    0.007248622    0.001078666    0.000710967    0.007167915    0.000784018    0.009811993    0.738751200
561	 312515	 18228	 25672698	 35	 301	 6	 12     0.470041863    0.007215852    0.001078690    0.000710985    0.007134771    0.000791094    0.009770175    0.738559202
562	 314895	 18364	 25987593	 35	 301	 6	 12     0.470042757    0.007184478    0.001078714    0.000711005    0.007103034    0.000766274    0.009727063    0.738607071
563	 316995	 18484	 26304588	 35	 301	 6	 12     0.470043619    0.007154736    0.001078740    0.000711024    0.007072946    0.000760729    0.009685343    0.738717886
564	 319025	 18601	 26623613	 35	 301	 6	 12     0.470044437    0.007126996    0.001078769    0.000711045    0.007044880    0.000751144    0.009645564    0.738888518
565	 321160	 18723	 26944773	 35	 301	 6	 12     0.470045257    0.007094681    0.001078795    0.000711067    0.007012182    0.000733809    0.009605490    0.738606932
566	 323015	 18829	 27267788	 35	 301	 6	 12     0.470045994    0.007064835    0.001078817    0.000711086    0.006981980    0.000760282    0.009569374    0.738275528
567	 325080	 18947	 27592868	 35	 301	 6	 12     0.470046795    0.007033057    0.001078839    0.000711103    0.006949820    0.000735999    0.009529935    0.737996340
568	 327005	 19061	 27919873	 35	 301	 6	 12     0.470047522    0.007005561    0.001078877    0.000711125    0.006921987    0.000757902    0.009494012    0.737892585
569	 329315	 19196	 28249188	 35	 301	 6	 12     0.470048308    0.006976823    0.001078911    0.000711143    0.006892896    0.000724014    0.009455049    0.737893922
570	 331310	 19313	 28580498	 35	 301	 6	 12     0.470049026    0.006949804    0.001078926    0.000711153    0.006865544    0.000774851    0.009419282    0.737827417
571	 333900	 19462	 28914398	 35	 301	 6	 12     0.470049832    0.006920540    0.001078956    0.000711177    0.006835915    0.000717485    0.009378949    0.737880140
572	 335860	 19574	 29250258	 35	 301	 6	 12     0.470050512    0.006894753    0.001078979    0.000711194    0.006809803    0.000742971    0.009344840    0.737813858
573	 338240	 19710	 29588498	 35	 301	 6	 12     0.470051315    0.006869929    0.001079007    0.000711216    0.006784665    0.000723308    0.009304328    0.738358482
574	 340340	 19830	 29928838	 35	 301	 6	 12     0.470052070    0.006843865    0.001079023    0.000711225    0.006758268    0.000712922    0.009266115    0.738590505
575	 342265	 19940	 30271103	 35	 301	 6	 12     0.470052772    0.006824095    0.001079058    0.000711251    0.006738242    0.000708009    0.009230425    0.739304521
576	 400939	 19940	 30672042	 41	 379	 1	 13     0.470053341    0.006802974    0.000935135    0.000382600    0.006738396    0.000708018    0.009201425    0.739339231
577	 403276	 20055	 31075318	 41	 379	 1	 13     0.470054083    0.006777280    0.000935157    0.000382606    0.006712452    0.000693845    0.009163416    0.739601983
578	 405572	 20171	 31480890	 41	 379	 1	 13     0.470054733    0.006753158    0.000935173    0.000382616    0.006688094    0.000703074    0.009130042    0.739663439
579	 408155	 20300	 31889045	 41	 379	 1	 13     0.470055400    0.006727806    0.000935192    0.000382629    0.006662491    0.000723035    0.009095629    0.739674614
580	 410902	 20437	 32299947	 41	 379	 1	 13     0.470056163    0.006699997    0.000935213    0.000382637    0.006634406    0.000700539    0.009056110    0.739831668
581	 413198	 20550	 32713145	 41	 379	 1	 13     0.470056911    0.006674503    0.000935229    0.000382641    0.006608656    0.000692628    0.009017203    0.740196597
582	 415781	 20676	 33128926	 41	 379	 1	 13     0.470057593    0.006652625    0.000935251    0.000382660    0.006586556    0.000691648    0.008981605    0.740694397
583	 418200	 20795	 33547126	 41	 379	 1	 13     0.470058275    0.006629333    0.000935275    0.000382678    0.006563027    0.000678840    0.008945795    0.741055802
584	 420742	 20919	 33967868	 41	 379	 1	 13     0.470058921    0.006606537    0.000935297    0.000382700    0.006539997    0.000681533    0.008911821    0.741322960
585	 423120	 21038	 34390988	 41	 379	 1	 13     0.470059592    0.006586389    0.000935325    0.000382717    0.006519639    0.000689018    0.008876356    0.742015040
586	 425539	 21156	 34816527	 41	 379	 1	 13     0.470060271    0.006562228    0.000935352    0.000382743    0.006495225    0.000687090    0.008840290    0.742309080
587	 428204	 21286	 35244731	 41	 379	 1	 13     0.470060923    0.006537212    0.000935380    0.000382773    0.006469946    0.000672428    0.008805581    0.742394169
588	 430787	 21415	 35675518	 41	 379	 1	 13     0.470061524    0.006512912    0.000935405    0.000382786    0.006445389    0.000684439    0.008773431    0.742344935
589	 433780	 21564	 36109298	 41	 379	 1	 13     0.470062136    0.006488328    0.000935429    0.000382797    0.006420544    0.000689526    0.008740600    0.742320683
590	 436732	 21709	 36546030	 41	 379	 1	 13     0.470062757    0.006461793    0.000935444    0.000382809    0.006393725    0.000677539    0.008707096    0.742129525
591	 439684	 21853	 36985714	 41	 379	 1	 13     0.470063408    0.006433294    0.000935457    0.000382817    0.006364919    0.000688335    0.008671911    0.741854230
592	 443210	 22025	 37428924	 41	 379	 1	 13     0.470064044    0.006408162    0.000935478    0.000382837    0.006339513    0.000670749    0.008637371    0.741911183
593	 445957	 22164	 37874881	 41	 379	 1	 13     0.470064672    0.006382277    0.000935500    0.000382854    0.006313343    0.000663975    0.008603117    0.741856394
594	 448991	 22316	 38323872	 41	 379	 1	 13     0.470065266    0.006356585    0.000935519    0.000382865    0.006287367    0.000677123    0.008570587    0.741674444
595	 452353	 22481	 38776225	 41	 379	 1	 13     0.470065894    0.006332061    0.000935545    0.000382881    0.006262568    0.000649249    0.008536110    0.741797064
596	 455346	 22634	 39231571	 41	 379	 1	 13     0.470066473    0.006308289    0.000935566    0.000382889    0.006238527    0.000667802    0.008504144    0.741789930
597	 458462	 22786	 39690033	 41	 379	 1	 13     0.470067082    0.006282474    0.000935583    0.000382902    0.006212420    0.000670784    0.008470429    0.741694902
598	 461865	 22952	 40151898	 41	 379	 1	 13     0.470067703    0.006256622    0.000935604    0.000382917    0.006186272    0.000677001    0.008435854    0.741670300
599	 465309	 23122	 40617207	 41	 379	 1	 13     0.470068354    0.006231005    0.000935628    0.000382924    0.006160359    0.000640802    0.008399539    0.741827005
600	 468630	 23291	 41085837	 41	 379	 1	 13     0.470068909    0.006208472    0.000935646    0.000382934    0.006137564    0.000658276    0.008368411    0.741893864
601	 472156	 23467	 41557993	 41	 379	 1	 13     0.470069489    0.006184561    0.000935668    0.000382949    0.006113372    0.000643940    0.008335745    0.741932583
602	 475641	 23637	 42033634	 41	 379	 1	 13     0.470070054    0.006161462    0.000935691    0.000382966    0.006090000    0.000638905    0.008303845    0.742001139
603	 479208	 23814	 42512842	 41	 379	 1	 13     0.470070608    0.006139782    0.000935721    0.000382987    0.006068060    0.000641255    0.008272406    0.742200327
604	 482693	 23988	 42995535	 41	 379	 1	 13     0.470071159    0.006118051    0.000935753    0.000383012    0.006046066    0.000640998    0.008241067    0.742385857
605	 486219	 24161	 43481754	 41	 379	 1	 13     0.470071700    0.006095419    0.000935774    0.000383028    0.006023160    0.000652955    0.008210160    0.742423883
606	 490483	 24370	 43972237	 41	 379	 1	 13     0.470072289    0.006073589    0.000935813    0.000383060    0.006001062    0.000631546    0.008176339    0.742825032
607	 494050	 24550	 44466287	 41	 379	 1	 13     0.470072832    0.006049666    0.000935841    0.000383077    0.005976844    0.000631995    0.008145092    0.742737604
608	 497986	 24743	 44964273	 41	 379	 1	 13     0.470073398    0.006025973    0.000935861    0.000383087    0.005952858    0.000618248    0.008112345    0.742815165
609	 501676	 24926	 45465949	 41	 379	 1	 13     0.470073932    0.006002007    0.000935881    0.000383099    0.005928592    0.000625506    0.008081320    0.742701302
610	 505653	 25123	 45971602	 41	 379	 1	 13     0.470074454    0.005978456    0.000935899    0.000383109    0.005904747    0.000628137    0.008050934    0.742579234
611	 510122	 25343	 46481724	 41	 379	 1	 13     0.470074986    0.005956113    0.000935914    0.000383116    0.005882121    0.000626159    0.008019790    0.742676895
612	 514222	 25544	 46995946	 41	 379	 1	 13     0.470075534    0.005933359    0.000935936    0.000383123    0.005859076    0.000619895    0.007987603    0.742820888
613	 518814	 25775	 47514760	 41	 379	 1	 13     0.470076061    0.005913872    0.000935962    0.000383132    0.005839337    0.000625420    0.007956547    0.743271155
614	 523529	 26009	 48038289	 41	 379	 1	 13     0.470076582    0.005892976    0.000935989    0.000383144    0.005818169    0.000618303    0.007925676    0.743529763
615	 527793	 26220	 48566082	 41	 379	 1	 13     0.470077103    0.005870804    0.000936005    0.000383154    0.005795708    0.000616088    0.007894703    0.743638353
616	 532467	 26449	 49098549	 41	 379	 1	 13     0.470077623    0.005850009    0.000936021    0.000383165    0.005774640    0.000624771    0.007863687    0.743927034
617	 537018	 26672	 49635567	 41	 379	 1	 13     0.470078155    0.005826913    0.000936040    0.000383171    0.005751239    0.000605675    0.007831834    0.744003675
618	 541528	 26901	 50177095	 41	 379	 1	 13     0.470078648    0.005807560    0.000936062    0.000383184    0.005731627    0.000607850    0.007802167    0.744352204
619	 546120	 27128	 50723215	 41	 379	 1	 13     0.470079162    0.005787198    0.000936084    0.000383199    0.005710990    0.000600275    0.007771172    0.744700795
620	 550794	 27356	 51274009	 41	 379	 1	 13     0.470079661    0.005765568    0.000936104    0.000383212    0.005689068    0.000609034    0.007740930    0.744815992
621	 555591	 27594	 51829600	 41	 379	 1	 13     0.470080169    0.005744902    0.000936130    0.000383226    0.005668118    0.000600584    0.007710004    0.745123086
622	 560224	 27820	 52389824	 41	 379	 1	 13     0.470080659    0.005725251    0.000936153    0.000383241    0.005648196    0.000599702    0.007680103    0.745465377
623	 565062	 28056	 52954886	 41	 379	 1	 13     0.470081157    0.005705224    0.000936174    0.000383256    0.005627891    0.000599085    0.007649508    0.745828795
624	 569777	 28287	 53524663	 41	 379	 1	 13     0.470081656    0.005684072    0.000936191    0.000383267    0.005606445    0.000600495    0.007618785    0.746060151
625	 575230	 28560	 54099893	 41	 379	 1	 13     0.470082141    0.005664498    0.000936210    0.000383279    0.005586595    0.000604208    0.007588830    0.746425746
626	 580519	 28821	 54680412	 41	 379	 1	 13     0.470082621    0.005642866    0.000936234    0.000383289    0.005564657    0.000588755    0.007559022    0.746507441
627	 585767	 29083	 55266179	 41	 379	 1	 13     0.470083091    0.005622895    0.000936255    0.000383298    0.005544400    0.000589917    0.007529762    0.746755952
628	 590892	 29333	 55857071	 41	 379	 1	 13     0.470083552    0.005602422    0.000936278    0.000383309    0.005523632    0.000591525    0.007500891    0.746900794
629	 596509	 29610	 56453580	 41	 379	 1	 13     0.470084010    0.005584414    0.000936308    0.000383322    0.005505361    0.000577812    0.007472151    0.747363630
630	 601429	 29855	 57055009	 41	 379	 1	 13     0.470084447    0.005563401    0.000936327    0.000383330    0.005484042    0.000602931    0.007444602    0.747306590
631	 607497	 30152	 57662506	 41	 379	 1	 13     0.470084928    0.005541470    0.000936348    0.000383339    0.005461789    0.000583634    0.007414200    0.747413003
632	 613114	 30434	 58275620	 41	 379	 1	 13     0.470085403    0.005521587    0.000936372    0.000383348    0.005441611    0.000583707    0.007383964    0.747780924
633	 619018	 30725	 58894638	 41	 379	 1	 13     0.470085869    0.005500146    0.000936394    0.000383362    0.005419850    0.000583029    0.007354276    0.747884174
634	 624881	 31012	 59519519	 41	 379	 1	 13     0.470086333    0.005482184    0.000936417    0.000383375    0.005401617    0.000572117    0.007324532    0.748468802
635	 630867	 31305	 60150386	 41	 379	 1	 13     0.470086770    0.005462704    0.000936438    0.000383385    0.005381842    0.000574454    0.007296435    0.748681321
636	 636812	 31595	 60787198	 41	 379	 1	 13     0.470087222    0.005443297    0.000936462    0.000383393    0.005362138    0.000583964    0.007267290    0.749013279
637	 643044	 31904	 61430242	 41	 379	 1	 13     0.470087685    0.005422262    0.000936487    0.000383404    0.005340778    0.000569812    0.007237276    0.749213023
638	 649112	 32202	 62079354	 41	 379	 1	 13     0.470088114    0.005403610    0.000936507    0.000383418    0.005321838    0.000573006    0.007209334    0.749529761
639	 655549	 32519	 62734903	 41	 379	 1	 13     0.470088562    0.005384703    0.000936534    0.000383430    0.005302635    0.000566166    0.007180058    0.749952623
640	 661863	 32829	 63396766	 41	 379	 1	 13     0.470088998    0.005365945    0.000936559    0.000383439    0.005283581    0.000576388    0.007151462    0.750328444
641	 668751	 33166	 64065517	 41	 379	 1	 13     0.470089450    0.005348138    0.000936590    0.000383452    0.005265490    0.000566567    0.007121681    0.750965664
642	 675352	 33492	 64740869	 41	 379	 1	 13     0.470089887    0.005330308    0.000936614    0.000383460    0.005247374    0.000558525    0.007092804    0.751509243
643	 681789	 33810	 65422658	 41	 379	 1	 13     0.470090302    0.005312758    0.000936638    0.000383470    0.005229542    0.000564160    0.007065261    0.751955023
644	 688390	 34139	 66111048	 41	 379	 1	 13     0.470090725    0.005293962    0.000936661    0.000383480    0.005210442    0.000548789    0.007037017    0.752302006
645	 694540	 34440	 66805588	 41	 379	 1	 13     0.470091127    0.005275537    0.000936684    0.000383492    0.005191716    0.000560082    0.007010093    0.752563039
646	 701551	 34785	 67507139	 41	 379	 1	 13     0.470091579    0.005258440    0.000936711    0.000383506    0.005174337    0.000542957    0.006979735    0.753386674
647	 708029	 35103	 68215168	 41	 379	 1	 13     0.470091981    0.005241751    0.000936739    0.000383519    0.005157370    0.000550176    0.006952608    0.753925813
648	 714917	 35439	 68930085	 41	 379	 1	 13     0.470092409    0.005224826    0.000936767    0.000383527    0.005140163    0.000548589    0.006923618    0.754638098
649	 722051	 35789	 69652136	 41	 379	 1	 13     0.470092820    0.005207789    0.000936796    0.000383538    0.005122839    0.000540487    0.006895679    0.755224898
650	 728939	 36125	 70381075	 41	 379	 1	 13     0.470093221    0.005190109    0.000936820    0.000383546    0.005104860    0.000543135    0.006868288    0.755662631
651	 736237	 36481	 71117312	 41	 379	 1	 13     0.470093634    0.005172059    0.000936845    0.000383554    0.005086504    0.000545986    0.006839922    0.756157580
652	 743904	 36856	 71861216	 41	 379	 1	 13     0.470094048    0.005155928    0.000936878    0.000383563    0.005070094    0.000542722    0.006811411    0.756954509
653	 751366	 37224	 72612582	 41	 379	 1	 13     0.470094457    0.005138815    0.000936908    0.000383575    0.005052685    0.000535423    0.006783116    0.757589145
654	 758541	 37574	 73371123	 41	 379	 1	 13     0.470094872    0.005120242    0.000936941    0.000383587    0.005033788    0.000536038    0.006754326    0.758068571
655	 766044	 37940	 74137167	 41	 379	 1	 13     0.470095281    0.005100974    0.000936972    0.000383601    0.005014182    0.000537729    0.006725778    0.758421411
656	 773670	 38316	 74910837	 41	 379	 1	 13     0.470095676    0.005082815    0.000937000    0.000383610    0.004995702    0.000533208    0.006698133    0.758840664
657	 781091	 38685	 75691928	 41	 379	 1	 13     0.470096070    0.005064086    0.000937029    0.000383619    0.004976640    0.000522772    0.006670453    0.759181740
658	 788717	 39059	 76480645	 41	 379	 1	 13     0.470096469    0.005046902    0.000937069    0.000383627    0.004959146    0.000525455    0.006642229    0.759820636
659	 796548	 39441	 77277193	 41	 379	 1	 13     0.470096871    0.005030622    0.000937110    0.000383632    0.004942568    0.000524468    0.006613705    0.760635984
660	 804502	 39829	 78081695	 41	 379	 1	 13     0.470097291    0.005012818    0.000937156    0.000383640    0.004924437    0.000528939    0.006583822    0.761384175
661	 812251	 40207	 78893946	 41	 379	 1	 13     0.470097712    0.004993657    0.000937199    0.000383648    0.004904923    0.000524978    0.006553708    0.761958987


==> data/lshaped/criterionD/varth1_thX0.1_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.018203771    0.131606152    0.711722556
12	 92	 122	 995	 2	 3	 1	 1     0.451735890    0.092198652    0.019744338    0.016257061    0.090059716    0.016026042    0.130267015    0.707766674
13	 138	 122	 1133	 3	 6	 1	 2     0.452028960    0.091086883    0.012120894    0.011015520    0.090276820    0.016025256    0.129246389    0.704753793
14	 141	 124	 1274	 3	 6	 1	 2     0.452319088    0.090169639    0.012154951    0.011036882    0.089346633    0.016218356    0.128227346    0.703201319
15	 144	 126	 1418	 3	 6	 1	 2     0.452674699    0.089353991    0.012263168    0.011122468    0.088508476    0.015980045    0.126966242    0.703761797
16	 147	 128	 1565	 3	 6	 1	 2     0.452968408    0.088432350    0.012277786    0.011119684    0.087575890    0.015994619    0.125914378    0.702321305
17	 150	 130	 1715	 3	 6	 1	 2     0.453262469    0.087491155    0.012293816    0.011117446    0.086623116    0.015699989    0.124851685    0.700760704
18	 153	 132	 1868	 3	 6	 1	 2     0.453602242    0.086642089    0.012420135    0.011212460    0.085747256    0.015368407    0.123611552    0.700922267
19	 156	 134	 2024	 3	 6	 1	 2     0.453869668    0.085558221    0.012453317    0.011230038    0.084647055    0.014784707    0.122625992    0.697716847
20	 159	 136	 2183	 3	 6	 1	 2     0.454161811    0.084685700    0.012468091    0.011243507    0.083762846    0.015306362    0.121539538    0.696774903
21	 162	 138	 2345	 3	 6	 1	 2     0.454475916    0.083729017    0.012481035    0.011255684    0.082793551    0.014342633    0.120359675    0.695656718
22	 168	 142	 2513	 3	 6	 1	 2     0.454823910    0.083018690    0.013244165    0.011862439    0.081955446    0.013158482    0.119037893    0.697413977
23	 174	 146	 2687	 3	 6	 1	 2     0.455063791    0.082309660    0.013314987    0.011905704    0.081225557    0.012412067    0.118117551    0.696845295
24	 177	 148	 2864	 3	 6	 1	 2     0.455288705    0.081960075    0.013672404    0.012210394    0.080811629    0.012272093    0.117247622    0.699034009
25	 180	 150	 3044	 3	 6	 1	 2     0.455520411    0.081227231    0.014014062    0.012493366    0.080009182    0.014928945    0.116344164    0.698163354
26	 186	 155	 3230	 3	 6	 1	 2     0.455882215    0.080691805    0.014146642    0.012588547    0.079442054    0.015611971    0.114918300    0.702166714
27	 192	 160	 3422	 3	 6	 1	 2     0.456277881    0.080066070    0.014170643    0.012605713    0.078802084    0.012721094    0.113337129    0.706441665
28	 195	 162	 3617	 3	 6	 1	 2     0.456493335    0.079660844    0.014183582    0.012615425    0.078387984    0.010986136    0.112466192    0.708309244
29	 260	 162	 3877	 4	 8	 2	 2     0.456675237    0.078859292    0.007057858    0.006440975    0.078542820    0.010988125    0.111725276    0.705832150
30	 264	 164	 4141	 4	 8	 2	 2     0.456828491    0.078196863    0.007083303    0.006465562    0.077875389    0.010986976    0.111096982    0.703861271
31	 268	 166	 4409	 4	 8	 2	 2     0.457001130    0.077885915    0.007115173    0.006497713    0.077560235    0.010831556    0.110384675    0.705586303
32	 272	 168	 4681	 4	 8	 2	 2     0.457165237    0.077439824    0.007109182    0.006492704    0.077112812    0.014592675    0.109703035    0.705904114
33	 280	 172	 4961	 4	 8	 2	 2     0.457577908    0.076611047    0.007616155    0.006939248    0.076231533    0.011971313    0.107968829    0.709566339
34	 288	 176	 5249	 4	 8	 2	 2     0.457856353    0.076173080    0.008020243    0.007298122    0.075749679    0.011875699    0.106781879    0.713352124
35	 292	 178	 5541	 4	 8	 2	 2     0.458078434    0.075412438    0.008201057    0.007455059    0.074965182    0.011890943    0.105825127    0.712613725
36	 300	 182	 5841	 4	 8	 1	 2     0.458366904    0.074978069    0.008640925    0.006446827    0.074478488    0.011512682    0.104568594    0.717022826
37	 304	 184	 6145	 4	 8	 1	 2     0.458580420    0.074274898    0.008839241    0.006633072    0.073747056    0.013515464    0.103628221    0.716743927
38	 312	 188	 6457	 4	 8	 1	 2     0.458771873    0.073597367    0.008884167    0.006661452    0.073059181    0.012321417    0.102777322    0.716085662
39	 320	 192	 6777	 4	 8	 1	 2     0.459006583    0.072971139    0.008939797    0.006663624    0.072421455    0.009830350    0.101723972    0.717344568
40	 328	 196	 7105	 4	 8	 1	 2     0.459115447    0.072721692    0.008951395    0.006675006    0.072168670    0.010539146    0.101231498    0.718370206
41	 336	 200	 7441	 4	 8	 2	 2     0.459268474    0.072426009    0.008998032    0.008175455    0.071864889    0.010541969    0.100534961    0.720406202
42	 340	 202	 7781	 4	 8	 2	 2     0.459413859    0.071737458    0.009017141    0.008193348    0.071168491    0.012054437    0.099868491    0.718319236
43	 348	 206	 8129	 4	 8	 2	 2     0.459670658    0.070683747    0.009021740    0.008199050    0.070105637    0.009334819    0.098679763    0.716294255
44	 352	 208	 8481	 4	 8	 2	 2     0.459787599    0.070310198    0.009032771    0.008211109    0.069727563    0.009338039    0.098133445    0.716475385
45	 356	 210	 8837	 4	 8	 2	 2     0.459912563    0.069963123    0.009033543    0.008212603    0.069377473    0.009387761    0.097546113    0.717231275
46	 364	 214	 9201	 4	 8	 2	 2     0.460023323    0.069734882    0.009044955    0.008224600    0.069145807    0.009406929    0.097022429    0.718750121
47	 368	 216	 9569	 4	 8	 2	 2     0.460142849    0.069306054    0.009057071    0.008236923    0.068711707    0.009059981    0.096453971    0.718540189
48	 372	 218	 9941	 4	 8	 2	 2     0.460262387    0.068896649    0.009062927    0.008242440    0.068297962    0.011753165    0.095881931    0.718557169
49	 380	 222	 10321	 4	 8	 2	 2     0.460500766    0.067871043    0.009088953    0.008270376    0.067259716    0.009050884    0.094730428    0.716465072
50	 384	 224	 10705	 4	 8	 2	 2     0.460610462    0.067535431    0.009096743    0.008278420    0.066919980    0.010088932    0.094195604    0.716970097
51	 392	 228	 11097	 4	 8	 2	 2     0.460761575    0.067017379    0.009110621    0.008289540    0.066395223    0.009994572    0.093453629    0.717119063
52	 396	 230	 11493	 4	 8	 2	 2     0.460894780    0.066355135    0.009118055    0.008296880    0.065725680    0.008564558    0.092794458    0.715076492
53	 400	 232	 11893	 4	 8	 2	 2     0.461010803    0.065908822    0.009196909    0.008366403    0.065264000    0.008492402    0.092216318    0.714719727
54	 404	 234	 12297	 4	 8	 1	 2     0.461125016    0.065471164    0.009273681    0.006914523    0.064811050    0.008440214    0.091643487    0.714411533
55	 408	 237	 12705	 4	 8	 1	 2     0.461218206    0.065067294    0.009286382    0.006927538    0.064401210    0.008396720    0.091173329    0.713665876
56	 412	 239	 13117	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.008389262    0.090606618    0.714835378
57	 416	 242	 13533	 4	 8	 1	 2     0.461421993    0.064365381    0.009373503    0.007017262    0.063679194    0.008389493    0.090136305    0.714089410
58	 420	 244	 13953	 4	 8	 1	 2     0.461513214    0.064038228    0.009398912    0.007043194    0.063344732    0.008402217    0.089668068    0.714169813
59	 424	 246	 14377	 4	 8	 1	 2     0.461613414    0.063651014    0.009399067    0.007043417    0.062953230    0.010162236    0.089150803    0.713970177
60	 432	 250	 14809	 4	 8	 1	 2     0.461792372    0.063215094    0.009438566    0.007048313    0.062506493    0.009203471    0.088219130    0.716569008
61	 436	 252	 15245	 4	 8	 2	 2     0.461900194    0.062711418    0.009456572    0.008610410    0.061994316    0.008277343    0.087652842    0.715452200
62	 654	 252	 15899	 6	 15	 3	 3     0.461981801    0.062424174    0.005975386    0.005625928    0.062137527    0.008349451    0.087221702    0.715695430
63	 660	 254	 16559	 6	 15	 3	 3     0.462093558    0.061988743    0.006020138    0.005670345    0.061695722    0.009174901    0.086627668    0.715576724
64	 666	 257	 17225	 6	 15	 3	 3     0.462203508    0.061473132    0.006030768    0.005681332    0.061176595    0.010293297    0.086039098    0.714479041
65	 678	 262	 17903	 6	 15	 3	 3     0.462364172    0.060783637    0.006035645    0.005683749    0.060483233    0.008321314    0.085171484    0.713661827
66	 690	 266	 18593	 6	 15	 3	 3     0.462460292    0.060417933    0.006049601    0.005696491    0.060114299    0.007569879    0.084648026    0.713754783
67	 696	 268	 19289	 6	 15	 3	 3     0.462528330    0.059984380    0.006047757    0.005695115    0.059678728    0.008394382    0.084275461    0.711765676
68	 708	 272	 19997	 6	 15	 3	 3     0.462628625    0.059578391    0.006064260    0.005710254    0.059268959    0.007418354    0.083723142    0.711611986
69	 714	 274	 20711	 6	 15	 3	 3     0.462699947    0.059225201    0.006067277    0.005711409    0.058913603    0.008340554    0.083328080    0.710747221
70	 720	 277	 21431	 6	 15	 3	 3     0.462783286    0.058782150    0.006067909    0.005712018    0.058468125    0.009062152    0.082863982    0.709381192
71	 732	 281	 22163	 6	 15	 3	 3     0.462919905    0.058360721    0.006085059    0.005727840    0.058042620    0.008776006    0.082097329    0.710872346
72	 738	 283	 22901	 6	 15	 3	 3     0.463019482    0.057806808    0.006090120    0.005731526    0.057485107    0.007342677    0.081533850    0.708991523
73	 744	 285	 23645	 6	 15	 3	 3     0.463090782    0.057402997    0.006091515    0.005732799    0.057078871    0.007321475    0.081127906    0.707561675
74	 750	 287	 24395	 6	 15	 3	 3     0.463160197    0.057049536    0.006094509    0.005733944    0.056723069    0.008297674    0.080730670    0.706664964
75	 756	 290	 25151	 6	 15	 3	 3     0.463242595    0.056594057    0.006095152    0.005734564    0.056264877    0.007334997    0.080256509    0.705164698
76	 762	 292	 25913	 6	 15	 3	 3     0.463329150    0.056298084    0.006113202    0.005751685    0.055965194    0.007943663    0.079755303    0.705885142
77	 768	 295	 26681	 6	 15	 3	 3     0.463410068    0.055924608    0.006118446    0.005757191    0.055588905    0.007367826    0.079283781    0.705372615
78	 774	 297	 27455	 6	 15	 3	 3     0.463497443    0.055611742    0.006137537    0.005775363    0.055272023    0.007976442    0.078771375    0.705989226
79	 780	 300	 28235	 6	 15	 3	 3     0.463579065    0.055226910    0.006142935    0.005781029    0.054884204    0.007242930    0.078289593    0.705418272
80	 786	 302	 29021	 6	 15	 3	 3     0.463646020    0.054958171    0.006155775    0.005791318    0.054612334    0.006852398    0.077892090    0.705568063
81	 792	 305	 29813	 6	 15	 3	 3     0.463700957    0.054686455    0.006154758    0.005790427    0.054339003    0.006824569    0.077564371    0.705046065
82	 798	 308	 30611	 6	 15	 3	 3     0.463755459    0.054416279    0.006153749    0.005789543    0.054067207    0.008971689    0.077237839    0.704528766
83	 810	 313	 31421	 6	 15	 3	 3     0.463879642    0.054112843    0.006159653    0.005794977    0.053761124    0.009413531    0.076488478    0.707463980
84	 822	 318	 32243	 6	 15	 3	 3     0.464021059    0.053771944    0.006162142    0.005797290    0.053417694    0.007491011    0.075625832    0.711026156
85	 828	 320	 33071	 6	 15	 3	 3     0.464093812    0.053581179    0.006162656    0.005797847    0.053225600    0.006820624    0.075178077    0.712723463
86	 834	 322	 33905	 6	 15	 3	 3     0.464147403    0.053185156    0.006161588    0.005797017    0.052827035    0.006799187    0.074846494    0.710589806
87	 840	 324	 34745	 6	 15	 3	 3     0.464200644    0.052788516    0.006160537    0.005796204    0.052427809    0.006517632    0.074515580    0.708422532
88	 846	 326	 35591	 6	 15	 3	 3     0.464256377    0.052522565    0.006163367    0.005797520    0.052159685    0.007517599    0.074167550    0.708160978
89	 852	 328	 36443	 6	 15	 3	 3     0.464324374    0.052091638    0.006164063    0.005798204    0.051725652    0.006516049    0.073740663    0.706416734
90	 858	 330	 37301	 6	 15	 3	 3     0.464380075    0.051812918    0.006166910    0.005799512    0.051444608    0.007550013    0.073389071    0.706003188
91	 864	 332	 38165	 6	 15	 3	 3     0.464448639    0.051368571    0.006167613    0.005800204    0.050996967    0.007356364    0.072953897    0.704123745
92	 882	 338	 39047	 6	 15	 3	 3     0.464519787    0.051089643    0.006170248    0.005801333    0.050715675    0.006497634    0.072499495    0.704689646
93	 888	 340	 39935	 6	 15	 3	 3     0.464573522    0.050755681    0.006183332    0.005815022    0.050377629    0.007087447    0.072154365    0.703431879
94	 900	 344	 40835	 6	 15	 3	 3     0.464655864    0.050519347    0.006195098    0.005825361    0.050138061    0.007247219    0.071622189    0.705358875
95	 912	 348	 41747	 6	 15	 3	 3     0.464744256    0.050230935    0.006207536    0.005836208    0.049845895    0.008746535    0.071046367    0.707016232
96	 930	 354	 42677	 6	 15	 3	 3     0.464823369    0.049718674    0.006209461    0.005837278    0.049329395    0.005660715    0.070526912    0.704960324
97	 1395	 354	 44072	 9	 28	 1	 4     0.464861543    0.049506317    0.003832620    0.002661427    0.049357740    0.005661827    0.070274853    0.704467037
98	 1404	 356	 45476	 9	 28	 1	 4     0.464904758    0.049215867    0.003834052    0.002661688    0.049066298    0.006587365    0.069988397    0.703200375
99	 1422	 360	 46898	 9	 28	 1	 4     0.464950037    0.048861756    0.003837441    0.002661414    0.048710833    0.005530443    0.069686959    0.701160684
100	 1431	 362	 48329	 9	 28	 1	 4     0.464996826    0.048603102    0.003838508    0.002662152    0.048451289    0.005474548    0.069374068    0.700594666
101	 1449	 366	 49778	 9	 28	 1	 4     0.465035617    0.048369026    0.003853854    0.002663024    0.048215252    0.004963171    0.069113563    0.699848540
102	 1458	 369	 51236	 9	 28	 1	 4     0.465071125    0.048234458    0.003862951    0.002663175    0.048079523    0.004877458    0.068874223    0.700326706
103	 1467	 372	 52703	 9	 28	 1	 4     0.465105348    0.048110137    0.003871748    0.002663310    0.047954091    0.005461885    0.068642735    0.700877329
104	 1485	 376	 54188	 9	 28	 1	 4     0.465139412    0.047867021    0.003881172    0.002673298    0.047709414    0.004843261    0.068411528    0.699692326
105	 1494	 378	 55682	 9	 28	 1	 4     0.465173187    0.047643949    0.003882490    0.002674711    0.047485494    0.005489257    0.068181489    0.698781293
106	 1521	 384	 57203	 9	 28	 1	 4     0.465221105    0.047697780    0.003898307    0.002685109    0.047538210    0.005197748    0.067853760    0.702949697
107	 1530	 386	 58733	 9	 28	 1	 4     0.465251025    0.047480808    0.003909798    0.002699790    0.047319559    0.004763141    0.067648308    0.701877255
108	 1539	 388	 60272	 9	 28	 1	 4     0.465280450    0.047255362    0.003910487    0.002700662    0.047093284    0.004748738    0.067445627    0.700643828
109	 1548	 391	 61820	 9	 28	 1	 4     0.465311401    0.047119870    0.003916817    0.002706166    0.046956796    0.005311703    0.067231764    0.700857266
110	 1566	 395	 63386	 9	 28	 1	 4     0.465355235    0.046888339    0.003917253    0.002704844    0.046724421    0.005506638    0.066927685    0.700582116
111	 1584	 399	 64970	 9	 28	 1	 4     0.465385865    0.046684206    0.003917332    0.002705067    0.046519561    0.005710002    0.066714362    0.699762452
112	 1602	 403	 66572	 9	 28	 1	 4     0.465422179    0.046454615    0.003914958    0.002704268    0.046289354    0.004678312    0.066460550    0.698980292
113	 1611	 406	 68183	 9	 28	 1	 4     0.465453918    0.046339315    0.003923467    0.002704425    0.046172920    0.006414473    0.066237904    0.699589087
114	 1629	 411	 69812	 9	 28	 1	 4     0.465508742    0.046075175    0.003936296    0.002710504    0.045906724    0.006352907    0.065851501    0.699682982
115	 1665	 419	 71477	 9	 28	 1	 4     0.465565044    0.045828317    0.003941653    0.002714967    0.045658493    0.006219684    0.065452267    0.700179213
116	 1683	 425	 73160	 9	 28	 1	 4     0.465619699    0.045648005    0.003952800    0.002720092    0.045476541    0.006265313    0.065062317    0.701604358
117	 1719	 433	 74879	 9	 28	 1	 4     0.465675751    0.045405273    0.003957912    0.002724301    0.045232441    0.006315486    0.064659916    0.702216697
118	 1755	 442	 76634	 9	 28	 1	 4     0.465719967    0.045154443    0.003964942    0.002731222    0.044980028    0.005909832    0.064340673    0.701802465
119	 1773	 446	 78407	 9	 28	 1	 4     0.465769346    0.044895029    0.003967785    0.002733478    0.044719351    0.006927877    0.063982229    0.701679667
120	 1800	 453	 80207	 9	 28	 1	 4     0.465839379    0.044580890    0.003969355    0.002734742    0.044403828    0.007160091    0.063470325    0.702389496
121	 1827	 460	 82034	 9	 28	 1	 4     0.465916200    0.044247363    0.003970750    0.002735866    0.044068836    0.004589510    0.062903927    0.703411779
122	 1836	 462	 83870	 9	 28	 1	 4     0.465943288    0.044160827    0.003970740    0.002735960    0.043981949    0.006522471    0.062702962    0.704286133
123	 1863	 468	 85733	 9	 28	 1	 4     0.465995758    0.043849896    0.003979360    0.002735109    0.043668960    0.006120734    0.062311821    0.703717138
124	 1899	 476	 87632	 9	 28	 1	 4     0.466048862    0.043550375    0.003982672    0.002736663    0.043367885    0.005764360    0.061913387    0.703408046
125	 1926	 482	 89558	 9	 28	 1	 4     0.466102895    0.043193320    0.003982974    0.002737655    0.043009287    0.004935997    0.061505289    0.702270003
126	 1944	 486	 91502	 9	 28	 1	 4     0.466139667    0.043056740    0.003986011    0.002740438    0.042871839    0.005751972    0.061225977    0.703243008
127	 1962	 490	 93464	 9	 28	 1	 4     0.466183931    0.042693490    0.003984337    0.002738041    0.042507166    0.004829261    0.060888029    0.701180360
128	 1980	 496	 95444	 9	 28	 1	 4     0.466214637    0.042613954    0.003992717    0.002742512    0.042426493    0.005587912    0.060652466    0.702592272
129	 2016	 504	 97460	 9	 28	 1	 4     0.466251562    0.042520852    0.003996907    0.002743177    0.042332583    0.004824297    0.060367958    0.704361272
130	 2043	 510	 99503	 9	 28	 1	 4     0.466285312    0.042304826    0.004002665    0.002750522    0.042115045    0.005249993    0.060106717    0.703828596
131	 2070	 516	 101573	 9	 28	 1	 4     0.466314448    0.042196455    0.004009001    0.002750866    0.042005579    0.004645426    0.059880254    0.704680624
132	 2097	 522	 103670	 9	 28	 1	 4     0.466343592    0.042043815    0.004009680    0.002751916    0.041852178    0.004821600    0.059652861    0.704808016
133	 2133	 530	 105803	 9	 28	 1	 4     0.466370185    0.041787070    0.004011004    0.002752769    0.041594123    0.004414629    0.059444593    0.702958301
134	 2151	 534	 107954	 9	 28	 1	 4     0.466400583    0.041645060    0.004009280    0.002753617    0.041451619    0.005252719    0.059205621    0.703397072
135	 2187	 542	 110141	 9	 28	 1	 4     0.466439069    0.041527029    0.004011022    0.002754555    0.041332866    0.004357441    0.058901649    0.705023195
136	 2205	 547	 112346	 9	 28	 1	 4     0.466465622    0.041404293    0.004017494    0.002756613    0.041208922    0.004476813    0.058690999    0.705462406
137	 2223	 552	 114569	 9	 28	 1	 4     0.466493018    0.041271817    0.004022769    0.002756530    0.041075299    0.004468009    0.058472843    0.705828793
138	 2250	 559	 116819	 9	 28	 1	 4     0.466527555    0.041171178    0.004043641    0.002757520    0.040972123    0.004416619    0.058196649    0.707449299
139	 2277	 565	 119096	 9	 28	 1	 4     0.466555288    0.041069830    0.004046143    0.002757808    0.040870034    0.004238714    0.057973895    0.708419373
140	 2295	 570	 121391	 9	 28	 1	 4     0.466579381    0.040924998    0.004049845    0.002760046    0.040724123    0.004285266    0.057779676    0.708293998
141	 2313	 575	 123704	 9	 28	 1	 4     0.466605494    0.040796978    0.004055065    0.002764061    0.040594949    0.004465680    0.057568413    0.708669492
142	 2349	 583	 126053	 9	 28	 1	 4     0.466630371    0.040709013    0.004059208    0.002767682    0.040506130    0.004144536    0.057366425    0.709631336
143	 2367	 588	 128420	 9	 28	 1	 4     0.466654648    0.040605629    0.004071591    0.002771871    0.040400981    0.004947146    0.057168600    0.710278536
144	 2403	 596	 130823	 9	 28	 1	 4     0.466688486    0.040471776    0.004078931    0.002771687    0.040265705    0.004341024    0.056891712    0.711382643
145	 2430	 602	 133253	 9	 28	 1	 4     0.466712552    0.040333804    0.004084592    0.002771452    0.040126448    0.004281735    0.056693946    0.711430531
146	 2457	 609	 135710	 9	 28	 1	 4     0.466743952    0.040207084    0.004095342    0.002773294    0.039997972    0.004509013    0.056434853    0.712451298
147	 2493	 617	 138203	 9	 28	 1	 4     0.466774473    0.040013658    0.004106578    0.002783533    0.039802372    0.006110024    0.056181856    0.712216725
148	 2565	 633	 140768	 9	 28	 1	 4     0.466825532    0.039716195    0.004123078    0.002784110    0.039501600    0.004267127    0.055756002    0.712321430
149	 2592	 639	 143360	 9	 28	 1	 4     0.466853007    0.039673645    0.004133284    0.002785294    0.039457751    0.004645571    0.055525486    0.714512336
150	 2628	 648	 145988	 9	 28	 1	 4     0.466896658    0.039522758    0.004173663    0.002786489    0.039301768    0.004865783    0.055157233    0.716547158
151	 2664	 656	 148652	 9	 28	 1	 4     0.466927989    0.039322016    0.004185712    0.002787942    0.039098603    0.004102666    0.054891367    0.716360666
152	 2682	 662	 151334	 9	 28	 1	 4     0.466947924    0.039182084    0.004185452    0.002787798    0.038957896    0.005352355    0.054721531    0.716026821
153	 2727	 672	 154061	 9	 28	 1	 4     0.466987038    0.038907313    0.004191671    0.002794009    0.038680860    0.005299058    0.054386725    0.715382536
154	 2772	 683	 156833	 9	 28	 1	 4     0.467021627    0.038712869    0.004207273    0.002811105    0.038483569    0.005439917    0.054088907    0.715726598
155	 2826	 695	 159659	 9	 28	 1	 4     0.467073139    0.038532316    0.004237454    0.002815660    0.038298608    0.004390609    0.053642261    0.718320141
156	 2844	 699	 162503	 9	 28	 1	 4     0.467106564    0.038304306    0.004257797    0.002816052    0.038066928    0.004618810    0.053350421    0.717975704
157	 2889	 709	 165392	 9	 28	 1	 4     0.467137923    0.038150315    0.004264730    0.002820335    0.037911194    0.005268716    0.053075137    0.718798236
158	 2934	 719	 168326	 9	 28	 1	 4     0.467175044    0.037999512    0.004267280    0.002821481    0.037759148    0.004878337    0.052747393    0.720405502
159	 2970	 727	 171296	 9	 28	 1	 4     0.467210126    0.037747643    0.004272623    0.002827197    0.037505057    0.005362011    0.052435751    0.719883714
160	 3033	 742	 174329	 9	 28	 1	 4     0.467247334    0.037535637    0.004287749    0.002839088    0.037289935    0.003818530    0.052103148    0.720410153
161	 3051	 748	 177380	 9	 28	 1	 4     0.467264581    0.037409534    0.004287536    0.002838920    0.037163023    0.004410487    0.051948252    0.720130763
162	 3078	 754	 180458	 9	 28	 1	 4     0.467290785    0.037285569    0.004296879    0.002847327    0.037037150    0.006046183    0.051712007    0.721023444
163	 3150	 771	 183608	 9	 28	 1	 4     0.467334987    0.037064229    0.004302206    0.002849635    0.036813694    0.003969112    0.051311009    0.722344568
164	 3168	 779	 186776	 9	 28	 1	 4     0.467353853    0.036928336    0.004301709    0.002849526    0.036676931    0.004482843    0.051138884    0.722118525
165	 3195	 786	 189971	 9	 28	 1	 4     0.467385955    0.036779032    0.004304538    0.002849641    0.036526267    0.004366066    0.050844654    0.723360847
166	 3222	 792	 193193	 9	 28	 1	 4     0.467406547    0.036621771    0.004305612    0.002850079    0.036367786    0.005056548    0.050655001    0.722964575
167	 3276	 804	 196469	 9	 28	 1	 4     0.467440799    0.036418830    0.004319678    0.002858382    0.036161742    0.003927154    0.050337949    0.723486571
168	 3294	 810	 199763	 9	 28	 1	 4     0.467460053    0.036254604    0.004324128    0.002863667    0.035995809    0.004919524    0.050158828    0.722796087
169	 3339	 820	 203102	 9	 28	 1	 4     0.467488965    0.036148185    0.004327300    0.002864628    0.035888239    0.003807074    0.049888650    0.724577318
170	 3366	 826	 206468	 9	 28	 1	 4     0.467510917    0.036006153    0.004325181    0.002864862    0.035745432    0.004934209    0.049682515    0.724724858
171	 3411	 836	 209879	 9	 28	 1	 4     0.467555150    0.035751875    0.004328145    0.002865295    0.035488924    0.003840290    0.049264499    0.725712759
172	 3429	 840	 213308	 9	 28	 1	 4     0.467574568    0.035597306    0.004328132    0.002865227    0.035333206    0.004404962    0.049079858    0.725293589
173	 3474	 850	 216782	 9	 28	 1	 4     0.467604019    0.035451225    0.004336304    0.002865847    0.035185023    0.004361774    0.048798475    0.726482230
174	 3510	 858	 220292	 9	 28	 1	 4     0.467628642    0.035257068    0.004336817    0.002866698    0.034989325    0.003519366    0.048561950    0.726022498
175	 3528	 862	 223820	 9	 28	 1	 4     0.467644770    0.035114700    0.004337318    0.002866898    0.034845801    0.004624431    0.048406385    0.725414621
176	 3564	 870	 227384	 9	 28	 1	 4     0.467676346    0.034838507    0.004337867    0.002867000    0.034567390    0.004618005    0.048100364    0.724287806
177	 3600	 878	 230984	 9	 28	 1	 4     0.467709538    0.034624619    0.004349359    0.002876216    0.034350362    0.003555109    0.047776543    0.724720069
178	 3618	 882	 234602	 9	 28	 1	 4     0.467725934    0.034465665    0.004357204    0.002885898    0.034189134    0.004233445    0.047615758    0.723828972
179	 3663	 892	 238265	 9	 28	 1	 4     0.467749548    0.034281401    0.004361627    0.002891057    0.034002804    0.003570010    0.047383223    0.723492385
180	 3690	 898	 241955	 9	 28	 1	 4     0.467766581    0.034150540    0.004371537    0.002900000    0.033869588    0.003803692    0.047214780    0.723301893
181	 3717	 904	 245672	 9	 28	 1	 4     0.467787334    0.033966314    0.004378408    0.002907012    0.033682934    0.004090539    0.047008718    0.722553501
182	 3753	 912	 249425	 9	 28	 1	 4     0.467809050    0.033910686    0.004379947    0.002907097    0.033626637    0.003425766    0.046792114    0.724709428
183	 3771	 916	 253196	 9	 28	 1	 4     0.467823548    0.033773547    0.004380489    0.002908241    0.033488263    0.004449952    0.046646946    0.724024820
184	 3816	 926	 257012	 9	 28	 1	 4     0.467851864    0.033528445    0.004383312    0.002911717    0.033240685    0.004130778    0.046362085    0.723186730
185	 3852	 934	 260864	 9	 28	 1	 4     0.467877199    0.033362998    0.004385417    0.002913059    0.033073521    0.004285841    0.046105711    0.723619652
186	 3897	 944	 264761	 9	 28	 1	 4     0.467903886    0.033151930    0.004388934    0.002918194    0.032860124    0.003365904    0.045834078    0.723303101
187	 3915	 948	 268676	 9	 28	 1	 4     0.467918665    0.032980546    0.004390240    0.002919928    0.032687034    0.004208241    0.045682955    0.721944227
188	 3951	 956	 272627	 9	 28	 1	 4     0.467946391    0.032814625    0.004393176    0.002923082    0.032519219    0.003811996    0.045398072    0.722819793
189	 3969	 960	 276596	 9	 28	 1	 4     0.467966168    0.032615589    0.004392813    0.002922947    0.032318414    0.003608048    0.045193750    0.721683631
190	 4005	 968	 280601	 9	 28	 1	 4     0.467982351    0.032527156    0.004399744    0.002929998    0.032228219    0.003932696    0.045025866    0.722410439
191	 4041	 976	 284642	 9	 28	 1	 4     0.468004529    0.032337522    0.004401477    0.002932436    0.032036578    0.004305226    0.044794758    0.721904146
192	 4086	 986	 288728	 9	 28	 1	 4     0.468031811    0.032116337    0.004404357    0.002935342    0.031812903    0.003913029    0.044508799    0.721572765
193	 4131	 996	 292859	 9	 28	 1	 4     0.468056063    0.031978860    0.004404744    0.002935989    0.031674055    0.004152937    0.044253038    0.722636503
194	 4176	 1006	 297035	 9	 28	 1	 4     0.468080639    0.031761068    0.004405807    0.002936560    0.031454003    0.003665181    0.043992323    0.721968423
195	 4203	 1012	 301238	 9	 28	 1	 4     0.468098901    0.031609061    0.004407126    0.002937261    0.031300319    0.003204653    0.043797589    0.721707769
196	 4221	 1016	 305459	 9	 28	 1	 4     0.468112130    0.031482890    0.004408147    0.002937933    0.031172754    0.003783622    0.043655965    0.721158956
197	 4257	 1025	 309716	 9	 28	 1	 4     0.468132017    0.031318133    0.004409774    0.002939751    0.031006118    0.003642575    0.043442191    0.720915147
198	 4293	 1034	 314009	 9	 28	 1	 4     0.468148622    0.031147202    0.004411023    0.002940991    0.030833278    0.004241479    0.043262890    0.719951940
199	 4347	 1046	 318356	 9	 28	 1	 4     0.468176965    0.031007737    0.004413644    0.002943578    0.030692010    0.003839895    0.042955084    0.721864187
200	 4392	 1056	 322748	 9	 28	 1	 4     0.468199331    0.030840774    0.004415041    0.002944644    0.030523118    0.003092657    0.042710610    0.722086939
201	 4410	 1060	 327158	 9	 28	 1	 4     0.468211611    0.030686792    0.004416316    0.002945328    0.030367341    0.003643270    0.042575778    0.720757049
202	 4446	 1068	 331604	 9	 28	 1	 4     0.468231367    0.030516285    0.004417119    0.002945510    0.030194912    0.003769916    0.042357957    0.720438076
203	 4482	 1076	 336086	 9	 28	 1	 4     0.468252298    0.030344837    0.004418300    0.002946145    0.030021455    0.003939484    0.042125940    0.720336134
204	 4527	 1086	 340613	 9	 28	 1	 4     0.468276773    0.030166390    0.004418975    0.002946626    0.029840974    0.003021456    0.041852994    0.720770183
205	 4545	 1090	 345158	 9	 28	 1	 4     0.468290092    0.030031151    0.004418894    0.002946965    0.029704266    0.003426110    0.041703713    0.720107383
206	 4590	 1100	 349748	 9	 28	 1	 4     0.468305312    0.029944914    0.004420995    0.002947745    0.029616764    0.003477694    0.041532449    0.721000433
207	 4617	 1106	 354365	 9	 28	 1	 4     0.468320669    0.029836624    0.004423013    0.002948771    0.029506966    0.003110668    0.041358919    0.721407234
208	 4635	 1110	 359000	 9	 28	 1	 4     0.468332378    0.029691963    0.004424569    0.002950898    0.029360447    0.003307273    0.041226125    0.720222029
209	 4662	 1119	 363662	 9	 28	 1	 4     0.468346226    0.029561805    0.004425206    0.002951208    0.029228716    0.004713541    0.041068501    0.719816990
210	 4743	 1137	 368405	 9	 28	 1	 4     0.468373314    0.029320641    0.004426273    0.002952506    0.028984618    0.003824508    0.040758410    0.719376456
211	 4797	 1150	 373202	 9	 28	 1	 4     0.468390953    0.029127780    0.004426913    0.002953315    0.028789408    0.003303129    0.040555211    0.718225349
212	 4842	 1160	 378044	 9	 28	 1	 4     0.468404542    0.029011751    0.004427775    0.002954063    0.028671876    0.003342591    0.040397958    0.718148945
213	 4869	 1166	 382913	 9	 28	 1	 4     0.468417936    0.028864640    0.004427802    0.002954061    0.028523008    0.003767215    0.040242346    0.717270306
214	 4914	 1177	 387827	 9	 28	 1	 4     0.468436023    0.028700138    0.004428423    0.002954588    0.028356427    0.003261059    0.040031262    0.716943109
215	 4950	 1185	 392777	 9	 28	 1	 4     0.468450628    0.028543325    0.004428666    0.002954637    0.028197666    0.003102677    0.039859987    0.716089686
216	 4977	 1193	 397754	 9	 28	 1	 4     0.468463037    0.028447768    0.004430861    0.002956344    0.028100587    0.002828065    0.039713882    0.716317989
217	 5530	 1193	 403284	 10	 38	 3	 5     0.468472366    0.028383557    0.003957386    0.003170194    0.028106323    0.002829160    0.039603683    0.716689830
218	 7189	 1193	 410473	 13	 58	 5	 6     0.468483543    0.028260355    0.002871162    0.002420434    0.028114126    0.002829316    0.039471243    0.715973261
219	 7215	 1197	 417688	 13	 58	 5	 6     0.468493635    0.028168337    0.002871459    0.002420491    0.028021598    0.003247763    0.039351284    0.715817490
220	 7267	 1205	 424955	 13	 58	 5	 6     0.468510185    0.028047969    0.002871596    0.002420791    0.027900582    0.003268482    0.039153752    0.716354548
221	 7319	 1213	 432274	 13	 58	 5	 6     0.468525216    0.027923630    0.002872703    0.002421693    0.027775469    0.003085929    0.038973469    0.716477916
222	 7358	 1221	 439632	 13	 58	 5	 6     0.468537857    0.027924319    0.002879637    0.002427836    0.027775444    0.003313064    0.038821210    0.719305752
223	 7410	 1229	 447042	 13	 58	 5	 6     0.468553828    0.027780635    0.002880473    0.002428533    0.027630899    0.003419732    0.038627961    0.719184622
224	 7475	 1240	 454517	 13	 58	 5	 6     0.468569524    0.027624516    0.002880918    0.002428898    0.027473882    0.003500908    0.038437102    0.718694038
225	 7540	 1250	 462057	 13	 58	 5	 6     0.468587458    0.027433929    0.002881190    0.002429118    0.027282214    0.003705688    0.038217844    0.717830363
226	 7631	 1264	 469688	 13	 58	 5	 6     0.468605709    0.027208193    0.002881695    0.002429525    0.027055158    0.003319870    0.037993410    0.716129274
227	 7696	 1274	 477384	 13	 58	 5	 6     0.468624188    0.027018300    0.002882563    0.002430426    0.026864091    0.003066949    0.037764796    0.715436150
228	 7761	 1284	 485145	 13	 58	 5	 6     0.468638283    0.026865765    0.002882972    0.002430771    0.026710631    0.003502977    0.037589489    0.714714821
229	 7826	 1296	 492971	 13	 58	 5	 6     0.468657899    0.026743873    0.002883113    0.002430928    0.026588013    0.002812179    0.037344115    0.716146928
230	 7865	 1302	 500836	 13	 58	 5	 6     0.468668666    0.026641771    0.002883331    0.002431138    0.026485286    0.003107123    0.037208751    0.716008206
231	 7930	 1312	 508766	 13	 58	 5	 6     0.468681611    0.026516808    0.002884131    0.002431667    0.026359493    0.003574848    0.037045343    0.715793285
232	 8021	 1326	 516787	 13	 58	 5	 6     0.468698177    0.026359020    0.002885362    0.002432426    0.026200623    0.002689549    0.036835156    0.715594098
233	 8060	 1333	 524847	 13	 58	 5	 6     0.468707763    0.026253128    0.002886426    0.002433242    0.026093970    0.002777166    0.036712971    0.715091352
234	 8112	 1341	 532959	 13	 58	 5	 6     0.468717737    0.026127743    0.002886881    0.002433574    0.025967766    0.002975348    0.036585418    0.714157283
235	 8164	 1350	 541123	 13	 58	 5	 6     0.468730139    0.026023907    0.002887188    0.002433843    0.025863254    0.002710567    0.036426181    0.714428639
236	 8203	 1356	 549326	 13	 58	 5	 6     0.468741131    0.025921387    0.002886878    0.002433640    0.025760129    0.003024370    0.036284451    0.714393804
237	 8268	 1366	 557594	 13	 58	 5	 6     0.468752273    0.025801264    0.002886668    0.002433450    0.025639274    0.003211339    0.036140231    0.713920854
238	 8359	 1380	 565953	 13	 58	 5	 6     0.468768185    0.025662429    0.002887471    0.002433989    0.025499466    0.002595438    0.035933241    0.714169601
239	 8398	 1388	 574351	 13	 58	 5	 6     0.468777830    0.025603468    0.002888736    0.002434989    0.025439984    0.002933959    0.035807203    0.715036798
240	 8476	 1400	 582827	 13	 58	 5	 6     0.468790144    0.025483120    0.002889110    0.002435115    0.025318816    0.002906003    0.035645617    0.714901904
241	 8528	 1409	 591355	 13	 58	 5	 6     0.468802085    0.025359801    0.002889763    0.002435491    0.025194618    0.002883827    0.035488234    0.714597417
242	 8632	 1426	 599987	 13	 58	 5	 6     0.468813205    0.025241429    0.002890548    0.002436108    0.025075375    0.003301323    0.035341022    0.714224635
243	 8736	 1442	 608723	 13	 58	 5	 6     0.468827706    0.025080924    0.002891780    0.002437399    0.024913659    0.002646723    0.035148140    0.713577571
244	 8788	 1450	 617511	 13	 58	 5	 6     0.468836967    0.024956138    0.002892427    0.002438060    0.024787955    0.002591951    0.035024386    0.712536066
245	 8853	 1460	 626364	 13	 58	 5	 6     0.468846380    0.024905817    0.002893453    0.002438934    0.024737172    0.002987186    0.034898162    0.713671323
246	 8931	 1472	 635295	 13	 58	 5	 6     0.468860831    0.024805665    0.002894425    0.002439631    0.024636220    0.002731513    0.034703462    0.714789348
247	 9009	 1484	 644304	 13	 58	 5	 6     0.468869547    0.024690109    0.002894360    0.002439612    0.024519872    0.002839764    0.034585503    0.713886070
248	 9087	 1496	 653391	 13	 58	 5	 6     0.468881531    0.024554986    0.002894701    0.002439881    0.024383766    0.002514752    0.034422664    0.713337748
249	 9152	 1507	 662543	 13	 58	 5	 6     0.468890820    0.024495242    0.002895417    0.002440493    0.024323517    0.003328801    0.034295896    0.714232463
250	 9295	 1529	 671838	 13	 58	 5	 6     0.468906978    0.024356031    0.002896008    0.002440882    0.024183246    0.002886538    0.034074261    0.714792640
251	 9425	 1549	 681263	 13	 58	 5	 6     0.468919923    0.024233670    0.002896654    0.002441237    0.024059929    0.002701663    0.033895649    0.714949299
252	 9503	 1564	 690766	 13	 58	 5	 6     0.468930910    0.024119384    0.002897737    0.002441956    0.023944682    0.002855240    0.033743315    0.714790006
253	 9594	 1578	 700360	 13	 58	 5	 6     0.468944511    0.024021695    0.002898745    0.002442710    0.023846155    0.002613979    0.033553767    0.715916501
254	 9672	 1594	 710032	 13	 58	 5	 6     0.468953692    0.023931350    0.002900702    0.002444251    0.023754904    0.002809256    0.033425199    0.715967321
255	 9776	 1610	 719808	 13	 58	 5	 6     0.468965067    0.023796576    0.002900926    0.002444307    0.023619096    0.002697284    0.033265228    0.715358877
256	 9867	 1624	 729675	 13	 58	 5	 6     0.468975236    0.023694642    0.002901858    0.002445017    0.023516277    0.002534354    0.033121550    0.715384471
257	 9945	 1638	 739620	 13	 58	 5	 6     0.468984063    0.023601999    0.002902926    0.002445742    0.023422796    0.002636954    0.032996341    0.715291417
258	 10036	 1653	 749656	 13	 58	 5	 6     0.468993859    0.023489777    0.002903364    0.002446099    0.023309657    0.002467698    0.032856806    0.714913569
259	 10114	 1665	 759770	 13	 58	 5	 6     0.469002271    0.023387467    0.002903897    0.002446481    0.023206486    0.002515420    0.032736518    0.714415216
260	 10218	 1682	 769988	 13	 58	 5	 6     0.469010605    0.023338485    0.002904565    0.002447084    0.023157037    0.002525376    0.032616898    0.715533547
261	 10296	 1695	 780284	 13	 58	 5	 6     0.469018607    0.023257178    0.002905454    0.002447698    0.023074980    0.002852248    0.032501633    0.715569525
262	 10439	 1718	 790723	 13	 58	 5	 6     0.469028869    0.023117625    0.002905594    0.002447760    0.022934300    0.002487730    0.032353205    0.714538956
263	 10543	 1735	 801266	 13	 58	 5	 6     0.469037046    0.023033244    0.002906242    0.002448206    0.022849159    0.002669160    0.032234432    0.714554046
264	 10660	 1754	 811926	 13	 58	 5	 6     0.469046383    0.022922145    0.002906881    0.002448604    0.022737079    0.002686310    0.032098286    0.714123657
265	 10777	 1773	 822703	 13	 58	 5	 6     0.469056492    0.022803562    0.002907242    0.002448869    0.022617480    0.002299677    0.031950219    0.713721636
266	 14922	 1773	 837625	 18	 92	 4	 7     0.469063165    0.022708129    0.001994700    0.001489251    0.022620351    0.002299789    0.031852107    0.712923921
267	 15012	 1784	 852637	 18	 92	 4	 7     0.469070541    0.022632293    0.001994979    0.001489510    0.022544196    0.002267242    0.031743307    0.712978436
268	 15102	 1794	 867739	 18	 92	 4	 7     0.469077555    0.022549043    0.001994834    0.001489402    0.022460632    0.002382474    0.031639476    0.712686998
269	 15228	 1808	 882967	 18	 92	 4	 7     0.469085666    0.022477922    0.001995411    0.001489911    0.022389178    0.002388679    0.031518995    0.713154785
270	 15354	 1823	 898321	 18	 92	 4	 7     0.469092710    0.022381949    0.001995684    0.001490013    0.022292799    0.002378179    0.031413995    0.712483382
271	 15480	 1837	 913801	 18	 92	 4	 7     0.469100141    0.022288649    0.001996151    0.001490438    0.022199082    0.002454394    0.031302838    0.712032848
272	 15624	 1853	 929425	 18	 92	 4	 7     0.469107989    0.022188310    0.001997086    0.001490871    0.022098252    0.002416031    0.031184996    0.711505948
273	 15768	 1869	 945193	 18	 92	 4	 7     0.469115552    0.022095814    0.001997479    0.001491273    0.022005342    0.002361309    0.031071026    0.711138871
274	 15912	 1885	 961105	 18	 92	 4	 7     0.469123065    0.022000677    0.001997891    0.001491628    0.021909775    0.002341247    0.030957375    0.710676433
275	 16056	 1901	 977161	 18	 92	 4	 7     0.469130438    0.021903777    0.001998458    0.001492040    0.021812419    0.002357912    0.030845454    0.710113638
276	 16236	 1922	 993397	 18	 92	 4	 7     0.469137405    0.021843770    0.001999115    0.001492514    0.021752099    0.002397243    0.030739306    0.710613639
277	 16380	 1941	 1009777	 18	 92	 4	 7     0.469144713    0.021744359    0.001999218    0.001492603    0.021652258    0.002294539    0.030627571    0.709960297
278	 16524	 1958	 1026301	 18	 92	 4	 7     0.469151778    0.021679810    0.001999775    0.001493079    0.021587381    0.002316031    0.030519154    0.710367326
279	 16668	 1974	 1042969	 18	 92	 4	 7     0.469158825    0.021592725    0.002000289    0.001493502    0.021499875    0.002536510    0.030410633    0.710038648
280	 16866	 1996	 1059835	 18	 92	 4	 7     0.469167326    0.021502946    0.002000884    0.001494009    0.021409650    0.002305825    0.030279191    0.710155884
281	 17028	 2015	 1076863	 18	 92	 4	 7     0.469174371    0.021411367    0.002001443    0.001494505    0.021317619    0.002417509    0.030169842    0.709694362
282	 17244	 2041	 1094107	 18	 92	 4	 7     0.469181531    0.021337654    0.002002007    0.001494942    0.021243527    0.002398524    0.030058286    0.709875937
283	 17442	 2068	 1111549	 18	 92	 4	 7     0.469188403    0.021256426    0.002002520    0.001495219    0.021161890    0.002361891    0.029950824    0.709710903
284	 17604	 2088	 1129153	 18	 92	 4	 7     0.469195490    0.021175007    0.002002756    0.001495423    0.021080082    0.002448237    0.029839598    0.709627748
285	 17802	 2110	 1146955	 18	 92	 4	 7     0.469203890    0.021076041    0.002003346    0.001495911    0.020980612    0.002220871    0.029707221    0.709458504
286	 17946	 2126	 1164901	 18	 92	 4	 7     0.469211247    0.020985343    0.002003862    0.001496176    0.020889451    0.002167272    0.029590800    0.709184720
287	 18108	 2145	 1183009	 18	 92	 4	 7     0.469218179    0.020946498    0.002004906    0.001497172    0.020850327    0.002287677    0.029480668    0.710516380
288	 18270	 2163	 1201279	 18	 92	 4	 7     0.469225656    0.020890373    0.002005722    0.001497885    0.020793863    0.002168163    0.029361425    0.711490421
289	 18432	 2181	 1219711	 18	 92	 4	 7     0.469232537    0.020821036    0.002006503    0.001498352    0.020724128    0.002107108    0.029251249    0.711799903
290	 18576	 2197	 1238287	 18	 92	 4	 7     0.469238625    0.020740648    0.002006731    0.001498530    0.020643341    0.002428283    0.029153434    0.711430690
291	 18810	 2223	 1257097	 18	 92	 4	 7     0.469245749    0.020677052    0.002007473    0.001499232    0.020579371    0.002232100    0.029038530    0.712055728
292	 19026	 2247	 1276123	 18	 92	 4	 7     0.469251609    0.020589808    0.002007825    0.001499556    0.020491677    0.002228984    0.028943688    0.711374724
293	 19260	 2274	 1295383	 18	 92	 4	 7     0.469258742    0.020515225    0.002009863    0.001500697    0.020416535    0.002270200    0.028827810    0.711647026
294	 19476	 2298	 1314859	 18	 92	 4	 7     0.469265524    0.020456196    0.002011168    0.001501609    0.020357091    0.002225145    0.028717200    0.712332536
295	 19692	 2323	 1334551	 18	 92	 4	 7     0.469271969    0.020378759    0.002012114    0.001502489    0.020279182    0.002154506    0.028611684    0.712253066
296	 19890	 2345	 1354441	 18	 92	 4	 7     0.469277926    0.020292570    0.002012607    0.001502925    0.020192519    0.002154306    0.028513813    0.711675075
297	 20178	 2377	 1374619	 18	 92	 4	 7     0.469284649    0.020221369    0.002013903    0.001503669    0.020120834    0.002113867    0.028402955    0.711945947
298	 20376	 2400	 1394995	 18	 92	 4	 7     0.469291369    0.020137265    0.002014935    0.001504229    0.020036204    0.002165866    0.028291707    0.711772704
299	 20574	 2422	 1415569	 18	 92	 4	 7     0.469298020    0.020068996    0.002015764    0.001504763    0.019967506    0.002049015    0.028181171    0.712142025
300	 20736	 2441	 1436305	 18	 92	 4	 7     0.469304126    0.019984998    0.002016572    0.001505290    0.019882997    0.002221824    0.028079297    0.711734268
301	 21024	 2474	 1457329	 18	 92	 4	 7     0.469311751    0.019929715    0.002017813    0.001506111    0.019827304    0.002060603    0.027951568    0.713008860
302	 21186	 2492	 1478515	 18	 92	 4	 7     0.469318589    0.019861743    0.002018933    0.001506695    0.019758865    0.002045050    0.027836520    0.713513869
303	 21402	 2516	 1499917	 18	 92	 4	 7     0.469325469    0.019781279    0.002020185    0.001507392    0.019677852    0.002209558    0.027720275    0.713603277
304	 21636	 2543	 1521553	 18	 92	 4	 7     0.469333608    0.019715956    0.002022216    0.001508713    0.019611975    0.002205933    0.027582135    0.714808911
305	 21906	 2573	 1543459	 18	 92	 4	 7     0.469340968    0.019647491    0.002022943    0.001509380    0.019543070    0.002088824    0.027456609    0.715583298
306	 22158	 2601	 1565617	 18	 92	 4	 7     0.469347862    0.019573450    0.002024586    0.001510382    0.019468461    0.002105379    0.027338513    0.715966127
307	 22428	 2631	 1588045	 18	 92	 4	 7     0.469354690    0.019490345    0.002025711    0.001511099    0.019384789    0.002110814    0.027221037    0.716003048
308	 22644	 2655	 1610689	 18	 92	 4	 7     0.469360599    0.019412229    0.002026223    0.001511600    0.019306192    0.002381531    0.027118958    0.715817652
309	 23004	 2695	 1633693	 18	 92	 4	 7     0.469368988    0.019325806    0.002027959    0.001512544    0.019219109    0.002087694    0.026973366    0.716477356
310	 23220	 2719	 1656913	 18	 92	 4	 7     0.469375245    0.019248430    0.002028659    0.001512946    0.019141228    0.002328850    0.026864269    0.716506767
311	 23508	 2751	 1680421	 18	 92	 4	 7     0.469382687    0.019178508    0.002029837    0.001513611    0.019070787    0.002105984    0.026733916    0.717384888
312	 23742	 2778	 1704163	 18	 92	 4	 7     0.469390184    0.019099205    0.002030440    0.001513937    0.018990970    0.002186238    0.026601975    0.717961909
313	 23976	 2804	 1728139	 18	 92	 4	 7     0.469397555    0.019022627    0.002031687    0.001514541    0.018913820    0.002214993    0.026471590    0.718605404
314	 24228	 2832	 1752367	 18	 92	 4	 7     0.469404858    0.018960698    0.002033738    0.001515681    0.018851312    0.002191756    0.026341776    0.719795742
315	 24480	 2863	 1776847	 18	 92	 4	 7     0.469412306    0.018878845    0.002035764    0.001516639    0.018768763    0.002129264    0.026208706    0.720327249
316	 24732	 2891	 1801579	 18	 92	 4	 7     0.469418947    0.018780537    0.002036571    0.001517181    0.018669787    0.002190010    0.026089498    0.719850452
317	 24984	 2919	 1826563	 18	 92	 4	 7     0.469425508    0.018700555    0.002037025    0.001517382    0.018589278    0.002198427    0.025971184    0.720050137
318	 25254	 2951	 1851817	 18	 92	 4	 7     0.469433093    0.018624081    0.002038348    0.001518305    0.018512200    0.001978827    0.025833719    0.720921429
319	 25452	 2973	 1877269	 18	 92	 4	 7     0.469438313    0.018553478    0.002038757    0.001518665    0.018441123    0.002086156    0.025738675    0.720840451
320	 25668	 2999	 1902937	 18	 92	 4	 7     0.469444693    0.018477336    0.002039026    0.001518876    0.018364486    0.002089875    0.025622047    0.721149899
321	 25920	 3028	 1928857	 18	 92	 4	 7     0.469451122    0.018414563    0.002039820    0.001519562    0.018301237    0.001880671    0.025503986    0.722026860
322	 26118	 3051	 1954975	 18	 92	 4	 7     0.469456449    0.018356010    0.002040842    0.001520259    0.018242206    0.002019206    0.025405742    0.722514232
323	 26352	 3078	 1981327	 18	 92	 4	 7     0.469463150    0.018277606    0.002043067    0.001521738    0.018163060    0.001920436    0.025281613    0.722960433
324	 26550	 3100	 2007877	 18	 92	 4	 7     0.469468980    0.018223926    0.002044007    0.001522194    0.018108934    0.001880561    0.025173122    0.723943792
325	 26712	 3119	 2034589	 18	 92	 4	 7     0.469474443    0.018157925    0.002045232    0.001522708    0.018042374    0.002026687    0.025071032    0.724259187
326	 26946	 3146	 2061535	 18	 92	 4	 7     0.469480451    0.018080233    0.002045346    0.001522831    0.017964170    0.001899424    0.024958275    0.724418388
327	 27144	 3168	 2088679	 18	 92	 4	 7     0.469485757    0.018008252    0.002045872    0.001523123    0.017891662    0.001957285    0.024858269    0.724437110
328	 27378	 3194	 2116057	 18	 92	 4	 7     0.469491416    0.017940002    0.002046703    0.001523706    0.017822869    0.002043492    0.024751159    0.724814598
329	 27666	 3227	 2143723	 18	 92	 4	 7     0.469497068    0.017879964    0.002047188    0.001524153    0.017762379    0.001946370    0.024643712    0.725538575
330	 27882	 3251	 2171605	 18	 92	 4	 7     0.469502517    0.017829791    0.002047599    0.001524570    0.017711826    0.001814165    0.024539677    0.726569923
331	 28098	 3275	 2199703	 18	 92	 4	 7     0.469507317    0.017770203    0.002047944    0.001524900    0.017651800    0.001950026    0.024447673    0.726866842
332	 28350	 3303	 2228053	 18	 92	 4	 7     0.469512789    0.017696795    0.002048458    0.001525422    0.017577837    0.002046594    0.024342362    0.726995784
333	 28620	 3334	 2256673	 18	 92	 4	 7     0.469518813    0.017631426    0.002049017    0.001525870    0.017511960    0.001963259    0.024225881    0.727793002
334	 28854	 3360	 2285527	 18	 92	 4	 7     0.469524053    0.017564606    0.002049865    0.001526628    0.017444582    0.001782712    0.024124116    0.728093263
335	 29016	 3378	 2314543	 18	 92	 4	 7     0.469528020    0.017508068    0.002050275    0.001527013    0.017387605    0.002086690    0.024046777    0.728083749
336	 29286	 3411	 2343829	 18	 92	 4	 7     0.469534554    0.017404022    0.002050808    0.001527477    0.017282771    0.001870193    0.023918864    0.727627460
337	 29484	 3434	 2373313	 18	 92	 4	 7     0.469539326    0.017331167    0.002051082    0.001527707    0.017209370    0.001920074    0.023825007    0.727435986
338	 29700	 3460	 2403013	 18	 92	 4	 7     0.469544690    0.017260441    0.002051393    0.001527945    0.017138104    0.002074083    0.023719063    0.727703321
339	 30006	 3496	 2433019	 18	 92	 4	 7     0.469550916    0.017168362    0.002051695    0.001528184    0.017045328    0.001835023    0.023595473    0.727612568
340	 30222	 3520	 2463241	 18	 92	 4	 7     0.469555475    0.017089671    0.002051960    0.001528434    0.016966035    0.001834162    0.023504592    0.727077999
341	 30438	 3545	 2493679	 18	 92	 4	 7     0.469559930    0.017015713    0.002052130    0.001528594    0.016891514    0.001915898    0.023415413    0.726688575
342	 30654	 3570	 2524333	 18	 92	 4	 7     0.469564781    0.016924668    0.002052391    0.001528822    0.016799764    0.001842568    0.023317933    0.725821950
343	 30870	 3594	 2555203	 18	 92	 4	 7     0.469569126    0.016846587    0.002052768    0.001529179    0.016721053    0.001790957    0.023230268    0.725199830
344	 31122	 3622	 2586325	 18	 92	 4	 7     0.469573405    0.016804428    0.002053164    0.001529527    0.016678529    0.001834332    0.023143617    0.726093422
345	 31356	 3648	 2617681	 18	 92	 4	 7     0.469577942    0.016734190    0.002053366    0.001529712    0.016607734    0.001863510    0.023051373    0.725952003
346	 31608	 3676	 2649289	 18	 92	 4	 7     0.469582410    0.016662788    0.002053846    0.001530191    0.016535726    0.001771851    0.022960180    0.725725479
347	 31842	 3702	 2681131	 18	 92	 4	 7     0.469586494    0.016592059    0.002054242    0.001530603    0.016464401    0.001872003    0.022876492    0.725288583
348	 32130	 3735	 2713261	 18	 92	 4	 7     0.469591034    0.016518423    0.002054367    0.001530704    0.016390176    0.001782786    0.022783124    0.725028864
349	 32382	 3765	 2745643	 18	 92	 4	 7     0.469594990    0.016471151    0.002054581    0.001530880    0.016342506    0.001921574    0.022701432    0.725555591
350	 32652	 3796	 2778295	 18	 92	 4	 7     0.469599407    0.016394299    0.002054718    0.001531012    0.016265029    0.001794562    0.022609883    0.725094377
351	 32886	 3822	 2811181	 18	 92	 4	 7     0.469603961    0.016322219    0.002054836    0.001531140    0.016192358    0.001748426    0.022515087    0.724945849
352	 33066	 3842	 2844247	 18	 92	 4	 7     0.469608327    0.016239498    0.002054902    0.001531239    0.016108963    0.001769039    0.022423837    0.724206929
353	 33282	 3866	 2877529	 18	 92	 4	 7     0.469612662    0.016191382    0.002055198    0.001531506    0.016060418    0.001797410    0.022332875    0.725002131
354	 33480	 3888	 2911009	 18	 92	 4	 7     0.469617645    0.016106506    0.002055446    0.001531701    0.015974814    0.001770958    0.022227838    0.724609640
355	 33768	 3920	 2944777	 18	 92	 4	 7     0.469622047    0.016031257    0.002055556    0.001531798    0.015898928    0.001645932    0.022134652    0.724260655
356	 33948	 3942	 2978725	 18	 92	 4	 7     0.469625819    0.015956883    0.002055637    0.001531873    0.015823921    0.001774257    0.022054465    0.723521656
357	 34218	 3972	 3012943	 18	 92	 4	 7     0.469629870    0.015896969    0.002056177    0.001532425    0.015763431    0.001721563    0.021968048    0.723640478
358	 34434	 3997	 3047377	 18	 92	 4	 7     0.469634112    0.015826300    0.002056329    0.001532601    0.015692141    0.001634912    0.021877168    0.723416331
359	 34614	 4018	 3081991	 18	 92	 4	 7     0.469637639    0.015766754    0.002056505    0.001532714    0.015632061    0.001678832    0.021801318    0.723201857
360	 34848	 4044	 3116839	 18	 92	 4	 7     0.469641819    0.015703214    0.002056701    0.001532930    0.015567945    0.001776785    0.021711084    0.723281000
361	 35082	 4070	 3151921	 18	 92	 4	 7     0.469646307    0.015640469    0.002056987    0.001533181    0.015504615    0.001714113    0.021613788    0.723633898
362	 35334	 4098	 3187255	 18	 92	 4	 7     0.469650296    0.015605148    0.002057372    0.001533526    0.015468932    0.001806829    0.021526931    0.724912783
363	 35586	 4126	 3222841	 18	 92	 4	 7     0.469654728    0.015527920    0.002057645    0.001533770    0.015390984    0.001651675    0.021430031    0.724586876
364	 35820	 4152	 3258661	 18	 92	 4	 7     0.469658831    0.015462538    0.002057848    0.001533949    0.015324991    0.001802278    0.021339920    0.724582743
365	 36090	 4182	 3294751	 18	 92	 4	 7     0.469663063    0.015381411    0.002057939    0.001534042    0.015243120    0.001667878    0.021246577    0.723947720
366	 36342	 4211	 3331093	 18	 92	 4	 7     0.469666999    0.015309657    0.002058156    0.001534242    0.015170682    0.001844890    0.021159383    0.723539852
367	 36684	 4249	 3367777	 18	 92	 4	 7     0.469672676    0.015227479    0.002058476    0.001534539    0.015087703    0.001663947    0.021032999    0.723980397
368	 36900	 4273	 3404677	 18	 92	 4	 7     0.469677514    0.015168416    0.002058925    0.001534898    0.015028030    0.001543481    0.020924684    0.724905378
369	 37062	 4291	 3441739	 18	 92	 4	 7     0.469680966    0.015108165    0.002058969    0.001534930    0.014967207    0.001621611    0.020847066    0.724714216
370	 37296	 4317	 3479035	 18	 92	 4	 7     0.469684503    0.015045812    0.002059063    0.001535011    0.014904251    0.001542535    0.020767203    0.724498705
371	 37512	 4342	 3516547	 18	 92	 4	 7     0.469687789    0.014985886    0.002059299    0.001535216    0.014843722    0.001624784    0.020692753    0.724209397
372	 37782	 4372	 3554329	 18	 92	 4	 7     0.469691542    0.014917234    0.002059535    0.001535469    0.014774376    0.001605115    0.020607388    0.723877952
373	 38016	 4398	 3592345	 18	 92	 4	 7     0.469695116    0.014849011    0.002059704    0.001535591    0.014705466    0.001633146    0.020525772    0.723432501
374	 38322	 4432	 3630667	 18	 92	 4	 7     0.469699008    0.014784534    0.002059923    0.001535745    0.014640327    0.001563278    0.020436513    0.723437220
375	 38538	 4457	 3669205	 18	 92	 4	 7     0.469702411    0.014719200    0.002060099    0.001535881    0.014574321    0.001679767    0.020358158    0.723012361
376	 38826	 4489	 3708031	 18	 92	 4	 7     0.469706769    0.014663176    0.002060230    0.001535995    0.014517720    0.001631378    0.020257355    0.723844541
377	 39078	 4518	 3747109	 18	 92	 4	 7     0.469710630    0.014595590    0.002060389    0.001536137    0.014449431    0.001545550    0.020167645    0.723713150
378	 39384	 4552	 3786493	 18	 92	 4	 7     0.469713709    0.014519918    0.002060422    0.001536167    0.014372984    0.001518175    0.020095797    0.722535067
379	 48136	 4552	 3834629	 22	 127	 1	 8     0.469716306    0.014481959    0.001760859    0.000918487    0.014374509    0.001518249    0.020034993    0.722833210
380	 48510	 4586	 3883139	 22	 127	 1	 8     0.469719513    0.014414267    0.001760933    0.000918538    0.014306300    0.001585999    0.019959672    0.722169552
381	 48884	 4620	 3932023	 22	 127	 1	 8     0.469723014    0.014356133    0.001761156    0.000918784    0.014247698    0.001443697    0.019877118    0.722244212
382	 49148	 4645	 3981171	 22	 127	 1	 8     0.469725650    0.014293599    0.001761283    0.000918952    0.014184669    0.001633987    0.019814725    0.721362463
383	 49566	 4685	 4030737	 22	 127	 1	 8     0.469729559    0.014242304    0.001761468    0.000919084    0.014132956    0.001499193    0.019721849    0.722158682
384	 49874	 4715	 4080611	 22	 127	 1	 8     0.469732858    0.014200877    0.001761785    0.000919369    0.014091169    0.001462121    0.019643115    0.722944250
385	 50138	 4739	 4130749	 22	 127	 1	 8     0.469736025    0.014143933    0.001762007    0.000919571    0.014033751    0.001461457    0.019567226    0.722837945
386	 50380	 4762	 4181129	 22	 127	 1	 8     0.469738951    0.014082393    0.001762163    0.000919749    0.013971706    0.001485948    0.019496868    0.722290007
387	 50688	 4790	 4231817	 22	 127	 1	 8     0.469742021    0.014020104    0.001762292    0.000919808    0.013908906    0.001470855    0.019422755    0.721839106
388	 50996	 4819	 4282813	 22	 127	 1	 8     0.469744831    0.013970171    0.001762381    0.000919851    0.013858560    0.001607214    0.019354675    0.721798282
389	 51436	 4860	 4334249	 22	 127	 1	 8     0.469748629    0.013898813    0.001762530    0.000919946    0.013786605    0.001453021    0.019262262    0.721556633
390	 51722	 4888	 4385971	 22	 127	 1	 8     0.469751704    0.013837995    0.001762750    0.000920169    0.013725262    0.001417885    0.019187143    0.721211867
391	 52008	 4914	 4437979	 22	 127	 1	 8     0.469754320    0.013777974    0.001762913    0.000920336    0.013664725    0.001409913    0.019122983    0.720492936
392	 52250	 4938	 4490229	 22	 127	 1	 8     0.469756846    0.013715948    0.001763161    0.000920681    0.013602151    0.001514079    0.019060827    0.719588308
393	 52668	 4976	 4542897	 22	 127	 1	 8     0.469760096    0.013659406    0.001763348    0.000920741    0.013545109    0.001461392    0.018980562    0.719652361
394	 53020	 5008	 4595917	 22	 127	 1	 8     0.469763164    0.013595027    0.001763468    0.000920834    0.013480168    0.001418280    0.018904471    0.719143451
395	 53328	 5037	 4649245	 22	 127	 1	 8     0.469766065    0.013546245    0.001763602    0.000920889    0.013430951    0.001474562    0.018832244    0.719311253
396	 53614	 5064	 4702859	 22	 127	 1	 8     0.469769021    0.013499114    0.001763758    0.000920997    0.013383394    0.001339325    0.018758359    0.719631884
397	 53856	 5086	 4756715	 22	 127	 1	 8     0.469771528    0.013456869    0.001763877    0.000921012    0.013340767    0.001465112    0.018695488    0.719792343
398	 54186	 5119	 4810901	 22	 127	 1	 8     0.469774462    0.013402739    0.001763995    0.000921074    0.013286148    0.001472490    0.018621611    0.719741100
399	 54582	 5155	 4865483	 22	 127	 1	 8     0.469777295    0.013374890    0.001764147    0.000921167    0.013258034    0.001414965    0.018549992    0.721018633
400	 54890	 5184	 4920373	 22	 127	 1	 8     0.469779981    0.013333128    0.001764305    0.000921269    0.013215882    0.001411925    0.018481860    0.721417024
401	 55198	 5212	 4975571	 22	 127	 1	 8     0.469782527    0.013280345    0.001764450    0.000921387    0.013162609    0.001565537    0.018417032    0.721090367
402	 55660	 5254	 5031231	 22	 127	 1	 8     0.469785896    0.013217058    0.001764614    0.000921500    0.013098731    0.001458647    0.018330886    0.721026654
403	 56078	 5292	 5087309	 22	 127	 1	 8     0.469788679    0.013164126    0.001764742    0.000921608    0.013045302    0.001474100    0.018259419    0.720949917
404	 56474	 5329	 5143783	 22	 127	 1	 8     0.469791509    0.013104118    0.001764819    0.000921611    0.012984734    0.001452775    0.018186473    0.720541995
405	 56848	 5364	 5200631	 22	 127	 1	 8     0.469794712    0.013047755    0.001764888    0.000921629    0.012927842    0.001459778    0.018103528    0.720729984
406	 57244	 5400	 5257875	 22	 127	 1	 8     0.469797904    0.012999105    0.001764951    0.000921660    0.012878730    0.001357133    0.018020505    0.721350745
407	 57530	 5426	 5315405	 22	 127	 1	 8     0.469800395    0.012943407    0.001765056    0.000921763    0.012822495    0.001364399    0.017955451    0.720862288
408	 57948	 5464	 5373353	 22	 127	 1	 8     0.469802925    0.012889402    0.001765184    0.000921840    0.012767960    0.001323875    0.017889131    0.720515828
409	 58322	 5500	 5431675	 22	 127	 1	 8     0.469805354    0.012841993    0.001765291    0.000921931    0.012720084    0.001383492    0.017825231    0.720439078
410	 58806	 5544	 5490481	 22	 127	 1	 8     0.469807957    0.012795990    0.001765392    0.000921984    0.012673624    0.001354869    0.017756495    0.720637151
411	 59224	 5583	 5549705	 22	 127	 1	 8     0.469810330    0.012751273    0.001765547    0.000922074    0.012628452    0.001308476    0.017693593    0.720671789
412	 59576	 5620	 5609281	 22	 127	 1	 8     0.469812710    0.012708504    0.001765711    0.000922138    0.012585243    0.001396377    0.017630291    0.720833470
413	 60038	 5663	 5669319	 22	 127	 1	 8     0.469815319    0.012663689    0.001765840    0.000922247    0.012539970    0.001330613    0.017560634    0.721140764
414	 60544	 5709	 5729863	 22	 127	 1	 8     0.469817764    0.012613097    0.001765941    0.000922350    0.012488862    0.001420631    0.017495094    0.720950545
415	 61028	 5753	 5790891	 22	 127	 1	 8     0.469820420    0.012553754    0.001766082    0.000922420    0.012428905    0.001295232    0.017423615    0.720502231
416	 61402	 5788	 5852293	 22	 127	 1	 8     0.469822714    0.012499075    0.001766166    0.000922503    0.012373663    0.001379244    0.017361649    0.719924418
417	 61886	 5832	 5914179	 22	 127	 1	 8     0.469825209    0.012442258    0.001766250    0.000922555    0.012316256    0.001358915    0.017293993    0.719455486
418	 62326	 5875	 5976505	 22	 127	 1	 8     0.469827908    0.012387164    0.001766381    0.000922576    0.012260576    0.001273528    0.017220513    0.719326089
419	 62744	 5913	 6039249	 22	 127	 1	 8     0.469830182    0.012336151    0.001766484    0.000922651    0.012209019    0.001287380    0.017158370    0.718958206
420	 63228	 5958	 6102477	 22	 127	 1	 8     0.469832429    0.012290542    0.001766598    0.000922694    0.012162917    0.001288389    0.017096725    0.718882801
421	 63734	 6006	 6166211	 22	 127	 1	 8     0.469834715    0.012245320    0.001766793    0.000922734    0.012117191    0.001289181    0.017033798    0.718883738
422	 64240	 6054	 6230451	 22	 127	 1	 8     0.469837074    0.012207430    0.001766969    0.000922815    0.012078873    0.001278280    0.016968610    0.719412510
423	 64658	 6092	 6295109	 22	 127	 1	 8     0.469839355    0.012151661    0.001767078    0.000922921    0.012022492    0.001281147    0.016905316    0.718807095
424	 65098	 6133	 6360207	 22	 127	 1	 8     0.469841652    0.012098743    0.001767172    0.000922981    0.011968989    0.001407799    0.016841353    0.718394960
425	 65824	 6199	 6426031	 22	 127	 1	 8     0.469844214    0.012053303    0.001767328    0.000923100    0.011923031    0.001299183    0.016769739    0.718753147
426	 66440	 6256	 6492471	 22	 127	 1	 8     0.469846418    0.012005463    0.001767500    0.000923272    0.011874640    0.001246297    0.016707881    0.718550886
427	 67056	 6313	 6559527	 22	 127	 1	 8     0.469848444    0.011952801    0.001767581    0.000923337    0.011821383    0.001238272    0.016650804    0.717851257
428	 67606	 6367	 6627133	 22	 127	 1	 8     0.469850393    0.011914090    0.001767691    0.000923378    0.011782224    0.001254152    0.016595722    0.717901265
429	 68156	 6421	 6695289	 22	 127	 1	 8     0.469852508    0.011873997    0.001767795    0.000923424    0.011741665    0.001246939    0.016535732    0.718081107
430	 68772	 6478	 6764061	 22	 127	 1	 8     0.469854669    0.011839542    0.001767997    0.000923490    0.011706790    0.001227497    0.016474203    0.718671589
431	 69300	 6530	 6833361	 22	 127	 1	 8     0.469856766    0.011795399    0.001768099    0.000923532    0.011662129    0.001219280    0.016414304    0.718604870
432	 69916	 6587	 6903277	 22	 127	 1	 8     0.469858844    0.011748530    0.001768184    0.000923566    0.011614710    0.001232828    0.016354692    0.718358346
433	 70532	 6644	 6973809	 22	 127	 1	 8     0.469860900    0.011702294    0.001768271    0.000923644    0.011567925    0.001216719    0.016295513    0.718129837
434	 71126	 6701	 7044935	 22	 127	 1	 8     0.469862818    0.011652201    0.001768362    0.000923708    0.011517234    0.001223631    0.016240141    0.717493861
435	 71720	 6760	 7116655	 22	 127	 1	 8     0.469864817    0.011608362    0.001768496    0.000923784    0.011472859    0.001262261    0.016182175    0.717354876
436	 72402	 6824	 7189057	 22	 127	 1	 8     0.469866923    0.011560096    0.001768601    0.000923832    0.011424004    0.001205665    0.016120916    0.717086819
437	 72974	 6876	 7262031	 22	 127	 1	 8     0.469868962    0.011518850    0.001768698    0.000923879    0.011382250    0.001204255    0.016061382    0.717176726
438	 73546	 6928	 7335577	 22	 127	 1	 8     0.469871003    0.011474158    0.001768765    0.000923909    0.011337009    0.001175523    0.016001565    0.717064756
439	 74162	 6984	 7409739	 22	 127	 1	 8     0.469872939    0.011432184    0.001768884    0.000923959    0.011294507    0.001194999    0.015944608    0.716993725
440	 74712	 7037	 7484451	 22	 127	 1	 8     0.469874957    0.011389529    0.001768982    0.000924002    0.011251314    0.001271355    0.015885022    0.716997987
441	 75438	 7104	 7559889	 22	 127	 1	 8     0.469877068    0.011345580    0.001769126    0.000924076    0.011206801    0.001186302    0.015822470    0.717054949
442	 76120	 7166	 7636009	 22	 127	 1	 8     0.469878983    0.011311144    0.001769271    0.000924199    0.011171914    0.001213228    0.015765501    0.717461716
443	 76890	 7236	 7712899	 22	 127	 1	 8     0.469881017    0.011271252    0.001769412    0.000924346    0.011131501    0.001187870    0.015704767    0.717696248
444	 77594	 7302	 7790493	 22	 127	 1	 8     0.469883059    0.011232318    0.001769519    0.000924426    0.011092059    0.001220012    0.015643532    0.718016752
445	 78320	 7370	 7868813	 22	 127	 1	 8     0.469885035    0.011195009    0.001769703    0.000924555    0.011054247    0.001169721    0.015584081    0.718361798
446	 79046	 7437	 7947859	 22	 127	 1	 8     0.469886872    0.011154708    0.001769891    0.000924708    0.011013401    0.001254048    0.015528602    0.718333091
447	 79860	 7512	 8027719	 22	 127	 1	 8     0.469888988    0.011116246    0.001770030    0.000924749    0.010974421    0.001136190    0.015464439    0.718826309
448	 80498	 7570	 8108217	 22	 127	 1	 8     0.469890766    0.011077622    0.001770117    0.000924772    0.010935283    0.001224517    0.015410298    0.718845454
449	 81378	 7651	 8189595	 22	 127	 1	 8     0.469892773    0.011035984    0.001770235    0.000924810    0.010893081    0.001157690    0.015348992    0.719003831
450	 82192	 7725	 8271787	 22	 127	 1	 8     0.469894618    0.010987367    0.001770301    0.000924870    0.010843812    0.001178876    0.015292388    0.718485976
451	 83028	 7803	 8354815	 22	 127	 1	 8     0.469896422    0.010948478    0.001770503    0.000924947    0.010804374    0.001158926    0.015236854    0.718552399
452	 83842	 7878	 8438657	 22	 127	 1	 8     0.469898127    0.010909388    0.001770615    0.000925027    0.010764742    0.001134710    0.015184191    0.718470168
453	 84568	 7946	 8523225	 22	 127	 1	 8     0.469899909    0.010871479    0.001770734    0.000925061    0.010726302    0.001151265    0.015128937    0.718588396
454	 85404	 8024	 8608629	 22	 127	 1	 8     0.469901793    0.010839367    0.001770991    0.000925195    0.010693712    0.001149377    0.015070324    0.719252424
455	 86240	 8103	 8694869	 22	 127	 1	 8     0.469903617    0.010809579    0.001771135    0.000925243    0.010663493    0.001158354    0.015013350    0.719997793
456	 87032	 8177	 8781901	 22	 127	 1	 8     0.469905355    0.010771866    0.001771273    0.000925341    0.010625239    0.001188579    0.014958824    0.720101139
457	 87912	 8258	 8869813	 22	 127	 1	 8     0.469907283    0.010728046    0.001771406    0.000925367    0.010580789    0.001160499    0.014898150    0.720092489
458	 88770	 8343	 8958583	 22	 127	 1	 8     0.469909157    0.010685325    0.001771554    0.000925431    0.010537446    0.001138698    0.014838917    0.720087899
459	 89716	 8432	 9048299	 22	 127	 1	 8     0.469910916    0.010641733    0.001771657    0.000925483    0.010493222    0.001091870    0.014783123    0.719856888
460	 90596	 8513	 9138895	 22	 127	 1	 8     0.469912516    0.010603658    0.001771743    0.000925536    0.010454591    0.001142934    0.014732172    0.719761996
461	 91476	 8593	 9230371	 22	 127	 1	 8     0.469914197    0.010567735    0.001771896    0.000925643    0.010418128    0.001124596    0.014678459    0.719948527
462	 92356	 8673	 9322727	 22	 127	 1	 8     0.469915895    0.010529461    0.001772099    0.000925723    0.010379268    0.001121795    0.014623984    0.720013158
463	 93192	 8749	 9415919	 22	 127	 1	 8     0.469917666    0.010492973    0.001772336    0.000925753    0.010342210    0.001100791    0.014566972    0.720326311
464	 94138	 8836	 9510057	 22	 127	 1	 8     0.469919336    0.010458271    0.001772481    0.000925796    0.010306975    0.001099380    0.014513002    0.720613877
465	 95040	 8920	 9605097	 22	 127	 1	 8     0.469921004    0.010416704    0.001772600    0.000925848    0.010264775    0.001125621    0.014458899    0.720435464
466	 96052	 9012	 9701149	 22	 127	 1	 8     0.469922740    0.010385750    0.001772792    0.000925882    0.010233328    0.001072260    0.014402360    0.721114441
467	 96932	 9092	 9798081	 22	 127	 1	 8     0.469924308    0.010348234    0.001772930    0.000925941    0.010195227    0.001121720    0.014351107    0.721075632
468	 97966	 9186	 9896047	 22	 127	 1	 8     0.469925982    0.010310418    0.001773102    0.000925988    0.010156812    0.001091877    0.014296178    0.721201003
469	 98890	 9271	 9994937	 22	 127	 1	 8     0.469927595    0.010282194    0.001773287    0.000926073    0.010128128    0.001079589    0.014243059    0.721909120
470	 99990	 9371	 10094927	 22	 127	 1	 8     0.469929163    0.010249601    0.001773480    0.000926177    0.010095003    0.001108924    0.014191240    0.722248441
471	 101200	 9483	 10196127	 22	 127	 1	 8     0.469930925    0.010214269    0.001773658    0.000926239    0.010059097    0.001066812    0.014132757    0.722737218
472	 102190	 9576	 10298317	 22	 127	 1	 8     0.469932472    0.010176257    0.001773774    0.000926264    0.010020475    0.001077669    0.014081249    0.722681405
473	 103290	 9676	 10401607	 22	 127	 1	 8     0.469934160    0.010139845    0.001774050    0.000926309    0.009983447    0.001106085    0.014024804    0.722993764
474	 104456	 9783	 10506063	 22	 127	 1	 8     0.469935922    0.010099912    0.001774294    0.000926364    0.009942842    0.001024004    0.013965628    0.723197813
475	 105402	 9869	 10611465	 22	 127	 1	 8     0.469937423    0.010065947    0.001774490    0.000926421    0.009908304    0.001063893    0.013915035    0.723386404
476	 106546	 9973	 10718011	 22	 127	 1	 8     0.469939190    0.010029775    0.001774786    0.000926476    0.009871501    0.001041535    0.013855237    0.723897801
477	 107470	 10057	 10825481	 22	 127	 1	 8     0.469940856    0.009988880    0.001775033    0.000926536    0.009829902    0.001044741    0.013798606    0.723905011
478	 108592	 10159	 10934073	 22	 127	 1	 8     0.469942517    0.009953995    0.001775320    0.000926623    0.009794400    0.001025781    0.013741909    0.724353173
479	 109538	 10246	 11043611	 22	 127	 1	 8     0.469944195    0.009912478    0.001775609    0.000926705    0.009752150    0.001048883    0.013684401    0.724363298
480	 110770	 10358	 11154381	 22	 127	 1	 8     0.469945853    0.009887184    0.001775993    0.000926807    0.009726369    0.001016701    0.013627346    0.725539983
481	 111738	 10446	 11266119	 22	 127	 1	 8     0.469947412    0.009850903    0.001776289    0.000926842    0.009689432    0.001043267    0.013573497    0.725745427
482	 112860	 10548	 11378979	 22	 127	 1	 8     0.469949073    0.009814965    0.001776583    0.000926893    0.009652839    0.001061034    0.013515858    0.726181416
483	 114026	 10654	 11493005	 22	 127	 1	 8     0.469950875    0.009778464    0.001776837    0.000926953    0.009615675    0.001074363    0.013453035    0.726859313
484	 115126	 10758	 11608131	 22	 127	 1	 8     0.469952708    0.009736678    0.001777003    0.000926979    0.009573147    0.001076345    0.013388862    0.727222204
485	 116336	 10868	 11724467	 22	 127	 1	 8     0.469954435    0.009702423    0.001777229    0.000927002    0.009538263    0.001052164    0.013328121    0.727966297
486	 117436	 10974	 11841903	 22	 127	 1	 8     0.469956193    0.009660858    0.001777482    0.000927054    0.009495932    0.001006874    0.013265967    0.728243752
487	 118580	 11079	 11960483	 22	 127	 1	 8     0.469957716    0.009620410    0.001777617    0.000927094    0.009454754    0.001002031    0.013211902    0.728162362
488	 119614	 11173	 12080097	 22	 127	 1	 8     0.469959138    0.009588620    0.001777788    0.000927182    0.009422372    0.001022370    0.013161222    0.728550865
489	 120670	 11270	 12200767	 22	 127	 1	 8     0.469960715    0.009551007    0.001778013    0.000927256    0.009384051    0.001018349    0.013104795    0.728817771
490	 121748	 11369	 12322515	 22	 127	 1	 8     0.469962356    0.009508490    0.001778115    0.000927312    0.009340754    0.001042861    0.013045822    0.728853285
491	 122892	 11473	 12445407	 22	 127	 1	 8     0.469963949    0.009474932    0.001778333    0.000927368    0.009306550    0.000992188    0.012988320    0.729496380
492	 123948	 11570	 12569355	 22	 127	 1	 8     0.469965339    0.009442347    0.001778464    0.000927429    0.009273348    0.001023860    0.012937924    0.729819325
493	 125114	 11679	 12694469	 22	 127	 1	 8     0.469966819    0.009408216    0.001778662    0.000927530    0.009238555    0.001016896    0.012884025    0.730223379
494	 126236	 11786	 12820705	 22	 127	 1	 8     0.469968298    0.009377002    0.001778851    0.000927611    0.009206729    0.001012853    0.012829990    0.730865901
495	 127292	 11883	 12947997	 22	 127	 1	 8     0.469969849    0.009341118    0.001779036    0.000927692    0.009170142    0.001001944    0.012773034    0.731315515
496	 128392	 11983	 13076389	 22	 127	 1	 8     0.469971264    0.009311450    0.001779154    0.000927781    0.009139897    0.000996956    0.012720879    0.731981660
497	 129514	 12087	 13205903	 22	 127	 1	 8     0.469972621    0.009276815    0.001779281    0.000927901    0.009104585    0.000969300    0.012670652    0.732149767
498	 130680	 12194	 13336583	 22	 127	 1	 8     0.469974000    0.009239829    0.001779502    0.000928038    0.009066852    0.000995359    0.012619375    0.732193869
499	 131736	 12292	 13468319	 22	 127	 1	 8     0.469975563    0.009205040    0.001779765    0.000928209    0.009031345    0.000984639    0.012561043    0.732824459
500	 132814	 12390	 13601133	 22	 127	 1	 8     0.469977012    0.009168769    0.001779948    0.000928415    0.008994338    0.000997574    0.012506690    0.733109143
501	 133936	 12495	 13735069	 22	 127	 1	 8     0.469978505    0.009132614    0.001780222    0.000928612    0.008957424    0.000945463    0.012450475    0.733515247
502	 134970	 12592	 13870039	 22	 127	 1	 8     0.469979871    0.009096348    0.001780395    0.000928731    0.008920412    0.000992588    0.012398821    0.733646250
503	 136136	 12699	 14006175	 22	 127	 1	 8     0.469981422    0.009052824    0.001780656    0.000928916    0.008875973    0.000967166    0.012339885    0.733623083
504	 137346	 12809	 14143521	 22	 127	 1	 8     0.469982763    0.009017363    0.001780809    0.000929030    0.008839772    0.000924886    0.012288706    0.733792749
505	 143589	 12809	 14287110	 23	 150	 3	 9     0.469983681    0.009007162    0.001726048    0.001077367    0.008840233    0.000915294    0.012253538    0.735066231
506	 162318	 12809	 14449428	 26	 191	 8	 10     0.469984963    0.008965823    0.001492600    0.001201266    0.008840709    0.000915357    0.012204283    0.734645643
507	 212262	 12809	 14661690	 34	 266	 4	 11     0.469986581    0.008907490    0.001086325    0.000640813    0.008841000    0.000915385    0.012141785    0.733622799
508	 213724	 12895	 14875414	 34	 266	 4	 11     0.469987777    0.008872853    0.001086417    0.000640863    0.008806090    0.000958324    0.012095425    0.733570996
509	 215458	 13000	 15090872	 34	 266	 4	 11     0.469989107    0.008837322    0.001086511    0.000640920    0.008770277    0.000930194    0.012043610    0.733776868
510	 217056	 13094	 15307928	 34	 266	 4	 11     0.469990358    0.008800932    0.001086570    0.000640949    0.008733600    0.000928918    0.011994715    0.733734090
511	 218790	 13197	 15526718	 34	 266	 4	 11     0.469991516    0.008769168    0.001086628    0.000640991    0.008701583    0.000927401    0.011949248    0.733867730
512	 220490	 13298	 15747208	 34	 266	 4	 11     0.469992704    0.008736504    0.001086703    0.000641043    0.008668655    0.000910753    0.011902441    0.734009462
513	 222428	 13412	 15969636	 34	 266	 4	 11     0.469993793    0.008711076    0.001086766    0.000641083    0.008643019    0.000888883    0.011859345    0.734532618
514	 223890	 13500	 16193526	 34	 266	 4	 11     0.469994837    0.008676546    0.001086847    0.000641134    0.008608206    0.000918797    0.011817899    0.734186858
515	 225590	 13602	 16419116	 34	 266	 4	 11     0.469995978    0.008643196    0.001086884    0.000641157    0.008574586    0.000903948    0.011772442    0.734188883
516	 227290	 13703	 16646406	 34	 266	 4	 11     0.469997076    0.008610684    0.001086938    0.000641194    0.008541806    0.000905056    0.011728509    0.734166966
517	 228786	 13793	 16875192	 34	 266	 4	 11     0.469998171    0.008573953    0.001087017    0.000641241    0.008504767    0.000906791    0.011684556    0.733785100
518	 230452	 13892	 17105644	 34	 266	 4	 11     0.469999393    0.008542343    0.001087163    0.000641319    0.008472881    0.000878647    0.011635291    0.734175306
519	 231846	 13974	 17337490	 34	 266	 4	 11     0.470000492    0.008506775    0.001087274    0.000641364    0.008437006    0.000929057    0.011590818    0.733923654
520	 233784	 14088	 17571274	 34	 266	 4	 11     0.470001701    0.008472092    0.001087320    0.000641393    0.008402028    0.000911541    0.011541680    0.734043263
521	 235348	 14180	 17806622	 34	 266	 4	 11     0.470002839    0.008437202    0.001087363    0.000641419    0.008366841    0.000876018    0.011495271    0.733971566
522	 237014	 14278	 18043636	 34	 266	 4	 11     0.470003932    0.008406577    0.001087424    0.000641451    0.008335949    0.000895219    0.011450487    0.734167636
523	 238578	 14370	 18282214	 34	 266	 4	 11     0.470005033    0.008375986    0.001087484    0.000641471    0.008305090    0.000888460    0.011405179    0.734401979
524	 240278	 14470	 18522492	 34	 266	 4	 11     0.470006189    0.008345207    0.001087557    0.000641505    0.008274038    0.000880616    0.011357440    0.734778853
525	 241808	 14560	 18764300	 34	 266	 4	 11     0.470007287    0.008310653    0.001087601    0.000641525    0.008239180    0.000906529    0.011311945    0.734679467
526	 243780	 14676	 19008080	 34	 266	 4	 11     0.470008383    0.008273748    0.001087625    0.000641540    0.008201950    0.000882270    0.011266305    0.734379915
527	 245446	 14774	 19253526	 34	 266	 4	 11     0.470009494    0.008243840    0.001087681    0.000641574    0.008171771    0.000862145    0.011219867    0.734753825
528	 246976	 14865	 19500502	 34	 266	 4	 11     0.470010553    0.008214077    0.001087752    0.000641623    0.008141735    0.000914920    0.011175408    0.735013574
529	 248812	 14973	 19749314	 34	 266	 4	 11     0.470011714    0.008180432    0.001087814    0.000641659    0.008107782    0.000882708    0.011126446    0.735224197
530	 250444	 15070	 19999758	 34	 266	 4	 11     0.470012839    0.008142004    0.001087876    0.000641708    0.008068999    0.000892822    0.011078850    0.734914149
531	 252246	 15176	 20252004	 34	 266	 4	 11     0.470013979    0.008108014    0.001087942    0.000641747    0.008034691    0.000862544    0.011030365    0.735063029
532	 253844	 15271	 20505848	 34	 266	 4	 11     0.470015044    0.008072352    0.001087997    0.000641787    0.007998695    0.000895384    0.010984874    0.734860666
533	 255680	 15379	 20761528	 34	 266	 4	 11     0.470016208    0.008037176    0.001088059    0.000641833    0.007963185    0.000879449    0.010934967    0.734997716
534	 257516	 15487	 21019044	 34	 266	 4	 11     0.470017365    0.008001228    0.001088129    0.000641871    0.007926893    0.000861469    0.010885139    0.735059830
535	 259250	 15590	 21278294	 34	 266	 4	 11     0.470018523    0.007965330    0.001088194    0.000641912    0.007890647    0.000858284    0.010835008    0.735147539
536	 260984	 15693	 21539278	 34	 266	 4	 11     0.470019626    0.007928308    0.001088229    0.000641931    0.007853269    0.000858640    0.010787052    0.734983820
537	 262854	 15803	 21802132	 34	 266	 4	 11     0.470020685    0.007895895    0.001088271    0.000641955    0.007820538    0.000841779    0.010740802    0.735130811
538	 264588	 15907	 22066720	 34	 266	 4	 11     0.470021660    0.007867773    0.001088314    0.000641984    0.007792139    0.000833963    0.010698077    0.735438111
539	 266288	 16011	 22333008	 34	 266	 4	 11     0.470022653    0.007838669    0.001088339    0.000642002    0.007762748    0.000821309    0.010654361    0.735724021
540	 267954	 16110	 22600962	 34	 266	 4	 11     0.470023598    0.007807501    0.001088361    0.000642015    0.007731270    0.000857577    0.010612578    0.735683738
541	 269926	 16227	 22870888	 34	 266	 4	 11     0.470024643    0.007773777    0.001088391    0.000642034    0.007697208    0.000821438    0.010566175    0.735722936
542	 271728	 16333	 23142616	 34	 266	 4	 11     0.470025557    0.007746461    0.001088428    0.000642063    0.007669615    0.000843519    0.010525440    0.735975045
543	 273632	 16449	 23416248	 34	 266	 4	 11     0.470026575    0.007715187    0.001088466    0.000642091    0.007638021    0.000842001    0.010479893    0.736189541
544	 275502	 16560	 23691750	 34	 266	 4	 11     0.470027579    0.007680408    0.001088504    0.000642117    0.007602883    0.000829697    0.010434766    0.736040259
545	 277202	 16661	 23968952	 34	 266	 4	 11     0.470028565    0.007647443    0.001088542    0.000642148    0.007569574    0.000843909    0.010390251    0.736020998
546	 279174	 16780	 24248126	 34	 266	 4	 11     0.470029591    0.007615132    0.001088583    0.000642173    0.007536924    0.000830468    0.010343732    0.736207370
547	 281010	 16888	 24529136	 34	 266	 4	 11     0.470030612    0.007585433    0.001088621    0.000642195    0.007506910    0.000817163    0.010297247    0.736646675
548	 282880	 16998	 24812016	 34	 266	 4	 11     0.470031562    0.007552499    0.001088659    0.000642218    0.007473624    0.000775460    0.010253808    0.736555493
549	 284376	 17086	 25096392	 34	 266	 4	 11     0.470032360    0.007521035    0.001088679    0.000642226    0.007441824    0.000809276    0.010217137    0.736119653
550	 286416	 17206	 25382808	 34	 266	 4	 11     0.470033291    0.007495804    0.001088717    0.000642253    0.007416318    0.000782471    0.010174238    0.736743572
551	 288014	 17300	 25670822	 34	 266	 4	 11     0.470034176    0.007466472    0.001088738    0.000642261    0.007386668    0.000789930    0.010133265    0.736827935
552	 289850	 17410	 25960672	 34	 266	 4	 11     0.470035069    0.007436293    0.001088765    0.000642276    0.007356157    0.000813021    0.010091739    0.736869277
553	 291890	 17530	 26252562	 34	 266	 4	 11     0.470036062    0.007410599    0.001088817    0.000642312    0.007330174    0.000783845    0.010045371    0.737712831
554	 293488	 17625	 26546050	 34	 266	 4	 11     0.470036959    0.007379193    0.001088840    0.000642332    0.007298419    0.000784806    0.010003346    0.737672518
555	 295358	 17736	 26841408	 34	 266	 4	 11     0.470037853    0.007349792    0.001088868    0.000642358    0.007268687    0.000794458    0.009961249    0.737838411
556	 297432	 17859	 27138840	 34	 266	 4	 11     0.470038729    0.007322295    0.001088899    0.000642379    0.007240877    0.000774360    0.009919839    0.738146552
557	 299268	 17969	 27438108	 34	 266	 4	 11     0.470039591    0.007294929    0.001088926    0.000642396    0.007213198    0.000782532    0.009878905    0.738434981
558	 300968	 18071	 27739076	 34	 266	 4	 11     0.470040489    0.007262697    0.001088961    0.000642411    0.007180594    0.000796894    0.009836067    0.738374060
559	 303076	 18197	 28042152	 34	 266	 4	 11     0.470041383    0.007232561    0.001088992    0.000642432    0.007150108    0.000777596    0.009793240    0.738525852
560	 305116	 18318	 28347268	 34	 266	 4	 11     0.470042236    0.007200335    0.001089010    0.000642442    0.007117506    0.000780124    0.009752215    0.738328175
561	 307190	 18440	 28654458	 34	 266	 4	 11     0.470043110    0.007167639    0.001089036    0.000642458    0.007084423    0.000764594    0.009710015    0.738169705
562	 309332	 18567	 28963790	 34	 266	 4	 11     0.470043946    0.007137771    0.001089062    0.000642473    0.007054198    0.000757609    0.009669464    0.738176465
563	 311338	 18685	 29275128	 34	 266	 4	 11     0.470044764    0.007108443    0.001089088    0.000642487    0.007024518    0.000742636    0.009629620    0.738185255
564	 313310	 18801	 29588438	 34	 266	 4	 11     0.470045524    0.007076489    0.001089114    0.000642505    0.006992176    0.000752442    0.009592445    0.737714864
565	 315350	 18921	 29903788	 34	 266	 4	 11     0.470046285    0.007046607    0.001089133    0.000642513    0.006961929    0.000741791    0.009555083    0.737472082
566	 317254	 19036	 30221042	 34	 266	 4	 11     0.470047029    0.007020072    0.001089168    0.000642526    0.006935064    0.000758869    0.009518411    0.737525588
567	 319430	 19168	 30540472	 34	 266	 4	 11     0.470047814    0.006990846    0.001089205    0.000642539    0.006905473    0.000742311    0.009479543    0.737466552
568	 321402	 19287	 30861874	 34	 266	 4	 11     0.470048596    0.006963917    0.001089231    0.000642557    0.006878206    0.000792674    0.009440718    0.737646968
569	 323748	 19425	 31185622	 34	 266	 4	 11     0.470049465    0.006934217    0.001089262    0.000642577    0.006848129    0.000727382    0.009397336    0.737891756
570	 325754	 19544	 31511376	 34	 266	 4	 11     0.470050185    0.006906117    0.001089287    0.000642593    0.006819670    0.000743327    0.009361276    0.737732365
571	 327930	 19672	 31839306	 34	 266	 4	 11     0.470050996    0.006879012    0.001089310    0.000642609    0.006792217    0.000723644    0.009320466    0.738054463
572	 330140	 19802	 32169446	 34	 266	 4	 11     0.470051735    0.006856109    0.001089334    0.000642624    0.006769017    0.000696479    0.009283079    0.738559841
573	 331806	 19900	 32501252	 34	 266	 4	 11     0.470052420    0.006830793    0.001089347    0.000642630    0.006743371    0.000725187    0.009248347    0.738596089
574	 333948	 20028	 32835200	 34	 266	 4	 11     0.470053159    0.006808801    0.001089380    0.000642651    0.006721088    0.000695062    0.009210697    0.739227550
575	 335818	 20140	 33171018	 34	 266	 4	 11     0.470053838    0.006784775    0.001089399    0.000642667    0.006696744    0.000699443    0.009175990    0.739405216
576	 337926	 20268	 33508944	 34	 266	 4	 11     0.470054473    0.006758291    0.001089420    0.000642681    0.006669908    0.000723047    0.009143385    0.739145463
577	 340204	 20402	 33849148	 34	 266	 4	 11     0.470055227    0.006730641    0.001089444    0.000642696    0.006641886    0.000723732    0.009104572    0.739259481
578	 342414	 20536	 34191562	 34	 266	 4	 11     0.470055994    0.006704571    0.001089471    0.000642714    0.006615461    0.000684997    0.009064874    0.739620920
579	 344522	 20660	 34536084	 34	 266	 4	 11     0.470056651    0.006682742    0.001089494    0.000642732    0.006593333    0.000691200    0.009030721    0.740000908
580	 346630	 20785	 34882714	 34	 266	 4	 11     0.470057323    0.006659867    0.001089522    0.000642752    0.006570143    0.000690544    0.008995691    0.740339743
581	 348806	 20914	 35231520	 34	 266	 4	 11     0.470057993    0.006636959    0.001089546    0.000642767    0.006546917    0.000673604    0.008960637    0.740679404
582	 350676	 21025	 35582196	 34	 266	 4	 11     0.470058677    0.006616026    0.001089575    0.000642784    0.006525689    0.000673021    0.008924685    0.741317613
583	 352512	 21134	 35934708	 34	 266	 4	 11     0.470059351    0.006592797    0.001089592    0.000642794    0.006502135    0.000694610    0.008889100    0.741672000
584	 354722	 21264	 36289430	 34	 266	 4	 11     0.470060025    0.006566661    0.001089614    0.000642806    0.006475630    0.000690199    0.008853375    0.741712822
585	 357034	 21403	 36646464	 34	 266	 4	 11     0.470060685    0.006541045    0.001089642    0.000642824    0.006449647    0.000680085    0.008818254    0.741761901
586	 359414	 21546	 37005878	 34	 266	 4	 11     0.470061297    0.006516536    0.001089665    0.000642835    0.006424786    0.000678983    0.008785573    0.741731458
587	 361794	 21687	 37367672	 34	 266	 4	 11     0.470061890    0.006491423    0.001089684    0.000642850    0.006399309    0.000675697    0.008753778    0.741556714
588	 364140	 21825	 37731812	 34	 266	 4	 11     0.470062537    0.006462995    0.001089699    0.000642858    0.006370468    0.000693087    0.008718982    0.741255711
589	 366860	 21985	 38098672	 34	 266	 4	 11     0.470063187    0.006437661    0.001089719    0.000642871    0.006344761    0.000678700    0.008683868    0.741335628
590	 369342	 22135	 38468014	 34	 266	 4	 11     0.470063827    0.006410744    0.001089740    0.000642884    0.006317445    0.000659181    0.008649164    0.741198096
591	 371722	 22277	 38839736	 34	 266	 4	 11     0.470064414    0.006385151    0.001089756    0.000642894    0.006291469    0.000673100    0.008617189    0.740978343
592	 374680	 22454	 39214416	 34	 266	 4	 11     0.470065036    0.006361376    0.001089784    0.000642911    0.006267334    0.000648869    0.008583233    0.741139868
593	 377094	 22603	 39591510	 34	 266	 4	 11     0.470065618    0.006336781    0.001089806    0.000642924    0.006242365    0.000668691    0.008551296    0.741031661
594	 379746	 22760	 39971256	 34	 266	 4	 11     0.470066225    0.006311163    0.001089828    0.000642938    0.006216354    0.000687199    0.008517851    0.740933740
595	 382636	 22930	 40353892	 34	 266	 4	 11     0.470066869    0.006285028    0.001089847    0.000642952    0.006189815    0.000687131    0.008482216    0.740965254
596	 385594	 23105	 40739486	 34	 266	 4	 11     0.470067524    0.006259476    0.001089875    0.000642970    0.006163864    0.000639657    0.008445860    0.741129567
597	 430958	 23105	 41170444	 38	 324	 7	 12     0.470067983    0.006239187    0.000965730    0.000692628    0.006163994    0.000639666    0.008420262    0.740973072
598	 510345	 23105	 41680789	 45	 423	 1	 13     0.470068521    0.006219498    0.000828124    0.000382921    0.006164119    0.000639674    0.008390188    0.741282291
599	 513765	 23261	 42194554	 45	 423	 1	 13     0.470069079    0.006197255    0.000828145    0.000382930    0.006141673    0.000659720    0.008358860    0.741399541
600	 517770	 23445	 42712324	 45	 423	 1	 13     0.470069655    0.006173177    0.000828162    0.000382945    0.006117374    0.000640591    0.008326418    0.741396546
601	 521460	 23611	 43233784	 45	 423	 1	 13     0.470070233    0.006149478    0.000828184    0.000382963    0.006093454    0.000640844    0.008293680    0.741465483
602	 525330	 23784	 43759114	 45	 423	 1	 13     0.470070781    0.006128306    0.000828210    0.000382982    0.006072084    0.000643822    0.008262572    0.741694789
603	 529380	 23969	 44288494	 45	 423	 1	 13     0.470071344    0.006107257    0.000828240    0.000383004    0.006050835    0.000637369    0.008230520    0.742025630
604	 533160	 24139	 44821654	 45	 423	 1	 13     0.470071887    0.006083762    0.000828262    0.000383019    0.006027117    0.000662061    0.008199399    0.741976571
605	 537930	 24352	 45359584	 45	 423	 1	 13     0.470072490    0.006061642    0.000828298    0.000383047    0.006004784    0.000637941    0.008164777    0.742413688
606	 541935	 24536	 45901519	 45	 423	 1	 13     0.470073042    0.006036852    0.000828326    0.000383070    0.005979754    0.000624457    0.008132910    0.742274545
607	 546030	 24719	 46447549	 45	 423	 1	 13     0.470073588    0.006014301    0.000828347    0.000383083    0.005956984    0.000616036    0.008101313    0.742385936
608	 549900	 24894	 46997449	 45	 423	 1	 13     0.470074124    0.005989891    0.000828367    0.000383098    0.005932335    0.000629103    0.008070142    0.742228659
609	 554400	 25097	 47551849	 45	 423	 1	 13     0.470074654    0.005966271    0.000828382    0.000383108    0.005908483    0.000629696    0.008039228    0.742144754
610	 559215	 25313	 48111064	 45	 423	 1	 13     0.470075181    0.005943971    0.000828398    0.000383116    0.005885962    0.000628166    0.008008341    0.742222520
611	 563850	 25520	 48674914	 45	 423	 1	 13     0.470075734    0.005921526    0.000828418    0.000383122    0.005863292    0.000623886    0.007975840    0.742432895
612	 568845	 25748	 49243759	 45	 423	 1	 13     0.470076274    0.005901016    0.000828441    0.000383129    0.005842575    0.000623761    0.007943952    0.742831311
613	 574020	 25981	 49817779	 45	 423	 1	 13     0.470076793    0.005879876    0.000828465    0.000383141    0.005821218    0.000618788    0.007913165    0.743049790
614	 578835	 26199	 50396614	 45	 423	 1	 13     0.470077311    0.005856960    0.000828480    0.000383150    0.005798069    0.000613930    0.007882355    0.743046983
615	 583740	 26419	 50980354	 45	 423	 1	 13     0.470077835    0.005835982    0.000828497    0.000383164    0.005776874    0.000610002    0.007851021    0.743340512
616	 588420	 26628	 51568774	 45	 423	 1	 13     0.470078341    0.005813797    0.000828515    0.000383173    0.005754459    0.000616285    0.007820687    0.743387034
617	 593640	 26863	 52162414	 45	 423	 1	 13     0.470078843    0.005795570    0.000828537    0.000383184    0.005736040    0.000606949    0.007790448    0.743932833
618	 598500	 27088	 52760914	 45	 423	 1	 13     0.470079351    0.005774197    0.000828558    0.000383197    0.005714442    0.000601602    0.007759718    0.744124594
619	 603810	 27324	 53364724	 45	 423	 1	 13     0.470079852    0.005752036    0.000828575    0.000383208    0.005692045    0.000606080    0.007729321    0.744183835
620	 608985	 27555	 53973709	 45	 423	 1	 13     0.470080366    0.005730845    0.000828601    0.000383226    0.005670626    0.000603744    0.007697971    0.744461770
621	 614205	 27790	 54587914	 45	 423	 1	 13     0.470080865    0.005711463    0.000828622    0.000383238    0.005651035    0.000600793    0.007667457    0.744896721
622	 619470	 28024	 55207384	 45	 423	 1	 13     0.470081367    0.005691822    0.000828643    0.000383252    0.005631180    0.000596278    0.007636609    0.745333684
623	 624825	 28263	 55832209	 45	 423	 1	 13     0.470081845    0.005671327    0.000828662    0.000383268    0.005610461    0.000603150    0.007607115    0.745529324
624	 630405	 28517	 56462614	 45	 423	 1	 13     0.470082334    0.005650991    0.000828681    0.000383281    0.005589900    0.000603647    0.007576882    0.745820098
625	 636165	 28776	 57098779	 45	 423	 1	 13     0.470082813    0.005629144    0.000828700    0.000383290    0.005567811    0.000589837    0.007547064    0.745871946
626	 642105	 29047	 57740884	 45	 423	 1	 13     0.470083281    0.005609684    0.000828720    0.000383297    0.005548133    0.000583257    0.007517876    0.746179381
627	 647640	 29293	 58388524	 45	 423	 1	 13     0.470083741    0.005589938    0.000828744    0.000383307    0.005528163    0.000589717    0.007489077    0.746412191
628	 653535	 29558	 59042059	 45	 423	 1	 13     0.470084193    0.005570906    0.000828767    0.000383318    0.005508915    0.000587529    0.007460624    0.746707842
629	 659430	 29824	 59701489	 45	 423	 1	 13     0.470084652    0.005549921    0.000828789    0.000383328    0.005487689    0.000588058    0.007431648    0.746795466
630	 665775	 30108	 60367264	 45	 423	 1	 13     0.470085113    0.005529114    0.000828806    0.000383339    0.005466643    0.000593196    0.007402440    0.746931224
631	 672075	 30396	 61039339	 45	 423	 1	 13     0.470085602    0.005507306    0.000828829    0.000383349    0.005444581    0.000583051    0.007371312    0.747126970
632	 678510	 30684	 61717849	 45	 423	 1	 13     0.470086055    0.005487115    0.000828847    0.000383361    0.005424153    0.000583522    0.007342367    0.747322263
633	 684855	 30968	 62402704	 45	 423	 1	 13     0.470086529    0.005468650    0.000828867    0.000383373    0.005405470    0.000579831    0.007311970    0.747903740
634	 691335	 31257	 63094039	 45	 423	 1	 13     0.470086981    0.005448727    0.000828890    0.000383384    0.005385310    0.000577793    0.007282871    0.748156427
635	 697905	 31549	 63791944	 45	 423	 1	 13     0.470087437    0.005428460    0.000828912    0.000383390    0.005364800    0.000579510    0.007253325    0.748409845
636	 704880	 31863	 64496824	 45	 423	 1	 13     0.470087896    0.005408207    0.000828934    0.000383401    0.005344303    0.000571365    0.007223522    0.748693959
637	 711450	 32157	 65208274	 45	 423	 1	 13     0.470088323    0.005388909    0.000828953    0.000383414    0.005324770    0.000569033    0.007195713    0.748905512
638	 718425	 32469	 65926699	 45	 423	 1	 13     0.470088758    0.005371153    0.000828976    0.000383427    0.005306796    0.000569926    0.007167194    0.749408125
639	 725670	 32794	 66652369	 45	 423	 1	 13     0.470089194    0.005352580    0.000829000    0.000383437    0.005287993    0.000569477    0.007138598    0.749808281
640	 732825	 33114	 67385194	 45	 423	 1	 13     0.470089641    0.005333843    0.000829025    0.000383447    0.005269023    0.000576648    0.007109106    0.750283237
641	 740115	 33440	 68125309	 45	 423	 1	 13     0.470090100    0.005315729    0.000829050    0.000383455    0.005250681    0.000556140    0.007078662    0.750951131
642	 747090	 33756	 68872399	 45	 423	 1	 13     0.470090522    0.005297737    0.000829073    0.000383464    0.005232462    0.000562578    0.007050585    0.751389703
643	 754560	 34094	 69626959	 45	 423	 1	 13     0.470090953    0.005279755    0.000829097    0.000383473    0.005214251    0.000548209    0.007021776    0.751911639
644	 761220	 34392	 70388179	 45	 423	 1	 13     0.470091359    0.005262556    0.000829121    0.000383485    0.005196831    0.000553839    0.006994535    0.752381130
645	 768555	 34720	 71156734	 45	 423	 1	 13     0.470091795    0.005244163    0.000829150    0.000383502    0.005178200    0.000549428    0.006965152    0.752914299
646	 775890	 35049	 71932624	 45	 423	 1	 13     0.470092200    0.005227335    0.000829176    0.000383517    0.005161153    0.000549894    0.006937797    0.753457440
647	 783090	 35371	 72715714	 45	 423	 1	 13     0.470092621    0.005209837    0.000829199    0.000383524    0.005143426    0.000546252    0.006909191    0.754044529
648	 790875	 35717	 73506589	 45	 423	 1	 13     0.470093028    0.005193286    0.000829226    0.000383534    0.005126657    0.000549736    0.006881481    0.754675675
649	 798750	 36068	 74305339	 45	 423	 1	 13     0.470093444    0.005175670    0.000829251    0.000383545    0.005108807    0.000551025    0.006852984    0.755243318
650	 807300	 36448	 75112639	 45	 423	 1	 13     0.470093857    0.005158001    0.000829276    0.000383555    0.005090901    0.000549937    0.006824571    0.755798554
651	 815985	 36836	 75928624	 45	 423	 1	 13     0.470094275    0.005140730    0.000829301    0.000383564    0.005073398    0.000550000    0.006795752    0.756462271
652	 824355	 37211	 76752979	 45	 423	 1	 13     0.470094696    0.005123061    0.000829329    0.000383574    0.005055489    0.000545397    0.006766556    0.757114976
653	 832635	 37579	 77585614	 45	 423	 1	 13     0.470095109    0.005105313    0.000829358    0.000383586    0.005037498    0.000534819    0.006737798    0.757712419
654	 840420	 37925	 78426034	 45	 423	 1	 13     0.470095507    0.005086351    0.000829387    0.000383598    0.005018275    0.000531994    0.006709946    0.758031598
655	 848700	 38298	 79274734	 45	 423	 1	 13     0.470095903    0.005068137    0.000829414    0.000383610    0.004999809    0.000527103    0.006682181    0.758455553
656	 856800	 38663	 80131534	 45	 423	 1	 13     0.470096292    0.005048848    0.000829442    0.000383620    0.004980250    0.000520668    0.006654772    0.758680830
657	 864990	 39028	 80996524	 45	 423	 1	 13     0.470096693    0.005031331    0.000829477    0.000383629    0.004962486    0.000520382    0.006626346    0.759291932
658	 873315	 39399	 81869839	 45	 423	 1	 13     0.470097082    0.005013932    0.000829505    0.000383635    0.004944839    0.000528998    0.006598726    0.759833303
659	 882225	 39796	 82752064	 45	 423	 1	 13     0.470097495    0.004996269    0.000829543    0.000383645    0.004926922    0.000525987    0.006569211    0.760558439


==> data/lshaped/criterionD/varth1_thX0.1_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 2	 1     0.445934386    0.104076133    0.018422207    0.018317085    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 2	 1     0.447322643    0.102121368    0.018811194    0.018704427    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 2	 1     0.447996289    0.101225754    0.018909710    0.018801580    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 2	 1     0.448646674    0.099837740    0.019073047    0.018961856    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 2	 1     0.449820601    0.097143253    0.019369524    0.019257544    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 2	 1     0.450380085    0.095906597    0.019518015    0.019403992    0.093899533    0.019177828    0.134879904    0.711051788
10	 172	 116	 897	 4	 8	 2	 2     0.450803789    0.094427704    0.005473072    0.004959795    0.094268959    0.019228593    0.133456935    0.707551866
11	 176	 118	 1073	 4	 8	 2	 2     0.451299342    0.093250436    0.005479743    0.004965056    0.093089292    0.018971140    0.131771445    0.707668009
12	 180	 120	 1253	 4	 8	 2	 2     0.451781608    0.092089424    0.005486166    0.004970010    0.091925862    0.018196803    0.130108372    0.707790152
13	 184	 122	 1437	 4	 8	 2	 2     0.452168176    0.090607930    0.005530220    0.005017048    0.090439005    0.016036845    0.128758497    0.703704473
14	 188	 124	 1625	 4	 8	 2	 2     0.452458762    0.089680636    0.005565200    0.005053098    0.089507793    0.016225109    0.127733623    0.702091064
15	 192	 126	 1817	 4	 8	 2	 2     0.452816438    0.088851186    0.005639479    0.005127092    0.088672034    0.015984044    0.126459809    0.702604148
16	 196	 128	 2013	 4	 8	 2	 2     0.453109998    0.087924532    0.005678482    0.005168633    0.087740973    0.015998819    0.125403903    0.701130751
17	 200	 130	 2213	 4	 8	 2	 2     0.453403925    0.086977861    0.005719286    0.005212020    0.086789620    0.015706348    0.124337004    0.699533192
18	 204	 132	 2417	 4	 8	 2	 2     0.453746024    0.086113288    0.005814683    0.005307571    0.085916749    0.015378226    0.123082718    0.699637517
19	 208	 134	 2625	 4	 8	 2	 2     0.454013822    0.085018443    0.005854098    0.005348803    0.084816656    0.014781061    0.122091191    0.696351978
20	 212	 136	 2837	 4	 8	 2	 2     0.454306212    0.084139930    0.005860104    0.005353985    0.083935612    0.015301394    0.120998659    0.695379033
21	 216	 138	 3053	 4	 8	 2	 2     0.454620522    0.083177259    0.005864377    0.005357442    0.082970269    0.014461758    0.119812312    0.694229646
22	 224	 142	 3277	 4	 8	 2	 2     0.454984868    0.082367910    0.006406379    0.005851913    0.082118396    0.013160479    0.118421195    0.695550404
23	 232	 146	 3509	 4	 8	 2	 2     0.455225820    0.081647673    0.006475274    0.005920654    0.081390499    0.012508085    0.117491541    0.694923845
24	 236	 148	 3745	 4	 8	 2	 2     0.455459240    0.081244918    0.006689924    0.006110783    0.080969017    0.012347660    0.116583405    0.696882357
25	 240	 150	 3985	 4	 8	 2	 2     0.455699049    0.080457157    0.006910346    0.006307100    0.080159848    0.014938353    0.115642494    0.695740415
26	 248	 155	 4233	 4	 8	 2	 2     0.456063591    0.079903202    0.007028900    0.006412171    0.079593444    0.015608025    0.114196366    0.699700038
27	 256	 160	 4489	 4	 8	 2	 2     0.456459581    0.079269758    0.007047575    0.006431596    0.078955850    0.012720524    0.112603112    0.703974843
28	 260	 162	 4749	 4	 8	 2	 2     0.456675237    0.078859292    0.007057858    0.006440975    0.078542820    0.010988125    0.111725276    0.705832150
29	 264	 164	 5013	 4	 8	 2	 2     0.456828491    0.078196863    0.007083303    0.006465562    0.077875389    0.010986976    0.111096982    0.703861271
30	 268	 166	 5281	 4	 8	 2	 2     0.457001130    0.077885915    0.007115173    0.006497713    0.077560235    0.010831556    0.110384675    0.705586303
31	 272	 168	 5553	 4	 8	 2	 2     0.457165237    0.077439824    0.007109182    0.006492704    0.077112812    0.014592675    0.109703035    0.705904114
32	 280	 172	 5833	 4	 8	 2	 2     0.457577908    0.076611047    0.007616155    0.006939248    0.076231533    0.011971313    0.107968829    0.709566339
33	 288	 176	 6121	 4	 8	 2	 2     0.457856353    0.076173080    0.008020243    0.007298122    0.075749679    0.011875699    0.106781879    0.713352124
34	 292	 178	 6413	 4	 8	 2	 2     0.458078434    0.075412438    0.008201057    0.007455059    0.074965182    0.011890943    0.105825127    0.712613725
35	 300	 182	 6713	 4	 8	 2	 2     0.458366904    0.074978069    0.008640925    0.007851642    0.074478488    0.011512682    0.104568594    0.717022826
36	 304	 184	 7017	 4	 8	 2	 2     0.458580420    0.074274898    0.008839241    0.008026388    0.073747056    0.013515464    0.103628221    0.716743927
37	 312	 188	 7329	 4	 8	 2	 2     0.458771873    0.073597367    0.008884167    0.008060849    0.073059181    0.012321417    0.102777322    0.716085662
38	 320	 192	 7649	 4	 8	 2	 2     0.459006583    0.072971139    0.008939797    0.008116497    0.072421455    0.009830350    0.101723972    0.717344568
39	 328	 196	 7977	 4	 8	 2	 2     0.459115447    0.072721692    0.008951395    0.008128584    0.072168670    0.010539146    0.101231498    0.718370206
40	 336	 200	 8313	 4	 8	 2	 2     0.459268474    0.072426009    0.008998032    0.008175455    0.071864889    0.010541969    0.100534961    0.720406202
41	 340	 202	 8653	 4	 8	 2	 2     0.459413859    0.071737458    0.009017141    0.008193348    0.071168491    0.012054437    0.099868491    0.718319236
42	 348	 206	 9001	 4	 8	 2	 2     0.459670658    0.070683747    0.009021740    0.008199050    0.070105637    0.009334819    0.098679763    0.716294255
43	 352	 208	 9353	 4	 8	 2	 2     0.459787599    0.070310198    0.009032771    0.008211109    0.069727563    0.009338039    0.098133445    0.716475385
44	 356	 210	 9709	 4	 8	 2	 2     0.459912563    0.069963123    0.009033543    0.008212603    0.069377473    0.009387761    0.097546113    0.717231275
45	 364	 214	 10073	 4	 8	 2	 2     0.460023323    0.069734882    0.009044955    0.008224600    0.069145807    0.009406929    0.097022429    0.718750121
46	 368	 216	 10441	 4	 8	 2	 2     0.460142849    0.069306054    0.009057071    0.008236923    0.068711707    0.009059981    0.096453971    0.718540189
47	 372	 218	 10813	 4	 8	 2	 2     0.460262387    0.068896649    0.009062927    0.008242440    0.068297962    0.011753165    0.095881931    0.718557169
48	 380	 222	 11193	 4	 8	 2	 2     0.460500766    0.067871043    0.009088953    0.008270376    0.067259716    0.009050884    0.094730428    0.716465072
49	 384	 224	 11577	 4	 8	 2	 2     0.460610462    0.067535431    0.009096743    0.008278420    0.066919980    0.010088932    0.094195604    0.716970097
50	 392	 228	 11969	 4	 8	 2	 2     0.460761575    0.067017379    0.009110621    0.008289540    0.066395223    0.009994572    0.093453629    0.717119063
51	 396	 230	 12365	 4	 8	 2	 2     0.460894780    0.066355135    0.009118055    0.008296880    0.065725680    0.008564558    0.092794458    0.715076492
52	 400	 232	 12765	 4	 8	 2	 2     0.461010803    0.065908822    0.009196909    0.008366403    0.065264000    0.008492402    0.092216318    0.714719727
53	 404	 234	 13169	 4	 8	 2	 2     0.461125016    0.065471164    0.009273681    0.008433638    0.064811050    0.008440214    0.091643487    0.714411533
54	 408	 237	 13577	 4	 8	 2	 2     0.461218206    0.065067294    0.009286382    0.008444021    0.064401210    0.008396720    0.091173329    0.713665876
55	 612	 237	 14189	 6	 15	 3	 3     0.461296789    0.064809706    0.005868523    0.005534108    0.064543461    0.008449978    0.090774899    0.713960647
56	 618	 239	 14807	 6	 15	 3	 3     0.461409819    0.064498905    0.005899403    0.005563185    0.064228544    0.008411221    0.090198603    0.715076542
57	 624	 241	 15431	 6	 15	 3	 3     0.461501504    0.064169637    0.005912615    0.005575981    0.063896661    0.008460185    0.089728317    0.715154806
58	 630	 243	 16061	 6	 15	 3	 3     0.461615940    0.063721591    0.005957489    0.005620478    0.063442489    0.009130295    0.089137720    0.714866730
59	 636	 246	 16697	 6	 15	 3	 3     0.461725008    0.063236154    0.005968044    0.005631378    0.062953901    0.008394730    0.088571027    0.713959814
60	 642	 249	 17339	 6	 15	 3	 3     0.461817263    0.062821337    0.005977764    0.005641412    0.062536283    0.009769169    0.088088734    0.713159720
61	 654	 253	 17993	 6	 15	 3	 3     0.461959707    0.062577488    0.006020699    0.005677128    0.062287183    0.010074092    0.087338643    0.716492555
62	 660	 255	 18653	 6	 15	 3	 3     0.462092241    0.061850488    0.006028363    0.005679357    0.061556005    0.008767970    0.086634693    0.713922870
63	 666	 257	 19319	 6	 15	 3	 3     0.462203508    0.061473132    0.006030768    0.005681332    0.061176595    0.010293297    0.086039098    0.714479041
64	 678	 262	 19997	 6	 15	 3	 3     0.462364172    0.060783637    0.006035645    0.005683749    0.060483233    0.008321314    0.085171484    0.713661827
65	 690	 266	 20687	 6	 15	 3	 3     0.462460292    0.060417933    0.006049601    0.005696491    0.060114299    0.007569879    0.084648026    0.713754783
66	 696	 268	 21383	 6	 15	 3	 3     0.462528330    0.059984380    0.006047757    0.005695115    0.059678728    0.008394382    0.084275461    0.711765676
67	 708	 272	 22091	 6	 15	 3	 3     0.462628625    0.059578391    0.006064260    0.005710254    0.059268959    0.007418354    0.083723142    0.711611986
68	 714	 274	 22805	 6	 15	 3	 3     0.462699947    0.059225201    0.006067277    0.005711409    0.058913603    0.008340554    0.083328080    0.710747221
69	 720	 277	 23525	 6	 15	 3	 3     0.462783286    0.058782150    0.006067909    0.005712018    0.058468125    0.009062152    0.082863982    0.709381192
70	 732	 281	 24257	 6	 15	 3	 3     0.462919905    0.058360721    0.006085059    0.005727840    0.058042620    0.008776006    0.082097329    0.710872346
71	 738	 283	 24995	 6	 15	 3	 3     0.463019482    0.057806808    0.006090120    0.005731526    0.057485107    0.007342677    0.081533850    0.708991523
72	 744	 285	 25739	 6	 15	 3	 3     0.463090782    0.057402997    0.006091515    0.005732799    0.057078871    0.007321475    0.081127906    0.707561675
73	 750	 287	 26489	 6	 15	 3	 3     0.463160197    0.057049536    0.006094509    0.005733944    0.056723069    0.008297674    0.080730670    0.706664964
74	 756	 290	 27245	 6	 15	 3	 3     0.463242595    0.056594057    0.006095152    0.005734564    0.056264877    0.007334997    0.080256509    0.705164698
75	 762	 292	 28007	 6	 15	 3	 3     0.463329150    0.056298084    0.006113202    0.005751685    0.055965194    0.007943663    0.079755303    0.705885142
76	 768	 295	 28775	 6	 15	 3	 3     0.463410068    0.055924608    0.006118446    0.005757191    0.055588905    0.007367826    0.079283781    0.705372615
77	 774	 297	 29549	 6	 15	 3	 3     0.463497443    0.055611742    0.006137537    0.005775363    0.055272023    0.007976442    0.078771375    0.705989226
78	 780	 300	 30329	 6	 15	 3	 3     0.463579065    0.055226910    0.006142935    0.005781029    0.054884204    0.007242930    0.078289593    0.705418272
79	 786	 302	 31115	 6	 15	 3	 3     0.463646020    0.054958171    0.006155775    0.005791318    0.054612334    0.006852398    0.077892090    0.705568063
80	 792	 305	 31907	 6	 15	 3	 3     0.463700957    0.054686455    0.006154758    0.005790427    0.054339003    0.006824569    0.077564371    0.705046065
81	 798	 308	 32705	 6	 15	 3	 3     0.463755459    0.054416279    0.006153749    0.005789543    0.054067207    0.008971689    0.077237839    0.704528766
82	 810	 313	 33515	 6	 15	 3	 3     0.463879642    0.054112843    0.006159653    0.005794977    0.053761124    0.009413531    0.076488478    0.707463980
83	 822	 318	 34337	 6	 15	 3	 3     0.464021059    0.053771944    0.006162142    0.005797290    0.053417694    0.007491011    0.075625832    0.711026156
84	 828	 320	 35165	 6	 15	 3	 3     0.464093812    0.053581179    0.006162656    0.005797847    0.053225600    0.006820624    0.075178077    0.712723463
85	 834	 322	 35999	 6	 15	 3	 3     0.464147403    0.053185156    0.006161588    0.005797017    0.052827035    0.006799187    0.074846494    0.710589806
86	 840	 324	 36839	 6	 15	 3	 3     0.464200644    0.052788516    0.006160537    0.005796204    0.052427809    0.006517632    0.074515580    0.708422532
87	 846	 326	 37685	 6	 15	 3	 3     0.464256377    0.052522565    0.006163367    0.005797520    0.052159685    0.007517599    0.074167550    0.708160978
88	 852	 328	 38537	 6	 15	 3	 3     0.464324374    0.052091638    0.006164063    0.005798204    0.051725652    0.006516049    0.073740663    0.706416734
89	 858	 330	 39395	 6	 15	 3	 3     0.464380075    0.051812918    0.006166910    0.005799512    0.051444608    0.007550013    0.073389071    0.706003188
90	 864	 332	 40259	 6	 15	 3	 3     0.464448639    0.051368571    0.006167613    0.005800204    0.050996967    0.007356364    0.072953897    0.704123745
91	 882	 338	 41141	 6	 15	 3	 3     0.464519787    0.051089643    0.006170248    0.005801333    0.050715675    0.006497634    0.072499495    0.704689646
92	 888	 340	 42029	 6	 15	 3	 3     0.464573522    0.050755681    0.006183332    0.005815022    0.050377629    0.007087447    0.072154365    0.703431879
93	 900	 344	 42929	 6	 15	 3	 3     0.464655864    0.050519347    0.006195098    0.005825361    0.050138061    0.007247219    0.071622189    0.705358875
94	 912	 348	 43841	 6	 15	 3	 3     0.464744256    0.050230935    0.006207536    0.005836208    0.049845895    0.008746535    0.071046367    0.707016232
95	 930	 354	 44771	 6	 15	 3	 3     0.464823369    0.049718674    0.006209461    0.005837278    0.049329395    0.005660715    0.070526912    0.704960324
96	 1395	 354	 46166	 9	 28	 2	 4     0.464861543    0.049506317    0.003832620    0.003150537    0.049357740    0.005661827    0.070274853    0.704467037
97	 1404	 356	 47570	 9	 28	 2	 4     0.464904758    0.049215867    0.003834052    0.003151854    0.049066298    0.006587365    0.069988397    0.703200375
98	 1422	 360	 48992	 9	 28	 2	 4     0.464950037    0.048861756    0.003837441    0.003153671    0.048710833    0.005530443    0.069686959    0.701160684
99	 1431	 362	 50423	 9	 28	 2	 4     0.464996826    0.048603102    0.003838508    0.003154924    0.048451289    0.005474548    0.069374068    0.700594666
100	 1449	 366	 51872	 9	 28	 2	 4     0.465035617    0.048369026    0.003853854    0.003158228    0.048215252    0.004963171    0.069113563    0.699848540
101	 1458	 369	 53330	 9	 28	 2	 4     0.465071125    0.048234458    0.003862951    0.003162022    0.048079523    0.004877458    0.068874223    0.700326706
102	 1467	 372	 54797	 9	 28	 2	 4     0.465105348    0.048110137    0.003871748    0.003165803    0.047954091    0.005461885    0.068642735    0.700877329
103	 1485	 376	 56282	 9	 28	 2	 4     0.465139412    0.047867021    0.003881172    0.003175601    0.047709414    0.004843261    0.068411528    0.699692326
104	 1494	 378	 57776	 9	 28	 2	 4     0.465173187    0.047643949    0.003882490    0.003176861    0.047485494    0.005489257    0.068181489    0.698781293
105	 1521	 384	 59297	 9	 28	 2	 4     0.465221105    0.047697780    0.003898307    0.003191054    0.047538210    0.005197748    0.067853760    0.702949697
106	 1530	 386	 60827	 9	 28	 2	 4     0.465251025    0.047480808    0.003909798    0.003204002    0.047319559    0.004763141    0.067648308    0.701877255
107	 1539	 388	 62366	 9	 28	 2	 4     0.465280450    0.047255362    0.003910487    0.003204717    0.047093284    0.004748738    0.067445627    0.700643828
108	 1548	 391	 63914	 9	 28	 2	 4     0.465311401    0.047119870    0.003916817    0.003211034    0.046956796    0.005311703    0.067231764    0.700857266
109	 1566	 395	 65480	 9	 28	 2	 4     0.465355235    0.046888339    0.003917253    0.003210031    0.046724421    0.005506638    0.066927685    0.700582116
110	 1584	 399	 67064	 9	 28	 2	 4     0.465385865    0.046684206    0.003917332    0.003210027    0.046519561    0.005710002    0.066714362    0.699762452
111	 1602	 403	 68666	 9	 28	 2	 4     0.465422179    0.046454615    0.003914958    0.003208177    0.046289354    0.004678312    0.066460550    0.698980292
112	 1611	 406	 70277	 9	 28	 2	 4     0.465453918    0.046339315    0.003923467    0.003211867    0.046172920    0.006414473    0.066237904    0.699589087
113	 1629	 411	 71906	 9	 28	 2	 4     0.465508742    0.046075175    0.003936296    0.003220844    0.045906724    0.006352907    0.065851501    0.699682982
114	 1665	 419	 73571	 9	 28	 2	 4     0.465565044    0.045828317    0.003941653    0.003225031    0.045658493    0.006219684    0.065452267    0.700179213
115	 1683	 425	 75254	 9	 28	 2	 4     0.465619699    0.045648005    0.003952800    0.003230799    0.045476541    0.006265313    0.065062317    0.701604358
116	 1719	 433	 76973	 9	 28	 2	 4     0.465675751    0.045405273    0.003957912    0.003234768    0.045232441    0.006315486    0.064659916    0.702216697
117	 1755	 442	 78728	 9	 28	 2	 4     0.465719967    0.045154443    0.003964942    0.003241207    0.044980028    0.005909832    0.064340673    0.701802465
118	 1773	 446	 80501	 9	 28	 2	 4     0.465769346    0.044895029    0.003967785    0.003244001    0.044719351    0.006927877    0.063982229    0.701679667
119	 1800	 453	 82301	 9	 28	 2	 4     0.465839379    0.044580890    0.003969355    0.003245564    0.044403828    0.007160091    0.063470325    0.702389496
120	 1827	 460	 84128	 9	 28	 2	 4     0.465916200    0.044247363    0.003970750    0.003246961    0.044068836    0.004589510    0.062903927    0.703411779
121	 1836	 462	 85964	 9	 28	 2	 4     0.465943288    0.044160827    0.003970740    0.003246981    0.043981949    0.006522471    0.062702962    0.704286133
122	 1863	 468	 87827	 9	 28	 2	 4     0.465995758    0.043849896    0.003979360    0.003248843    0.043668960    0.006120734    0.062311821    0.703717138
123	 1899	 476	 89726	 9	 28	 2	 4     0.466048862    0.043550375    0.003982672    0.003251838    0.043367885    0.005764360    0.061913387    0.703408046
124	 1926	 482	 91652	 9	 28	 2	 4     0.466102895    0.043193320    0.003982974    0.003252708    0.043009287    0.004935997    0.061505289    0.702270003
125	 1944	 486	 93596	 9	 28	 2	 4     0.466139667    0.043056740    0.003986011    0.003255006    0.042871839    0.005751972    0.061225977    0.703243008
126	 1962	 490	 95558	 9	 28	 2	 4     0.466183931    0.042693490    0.003984337    0.003252947    0.042507166    0.004829261    0.060888029    0.701180360
127	 1980	 496	 97538	 9	 28	 2	 4     0.466214637    0.042613954    0.003992717    0.003257014    0.042426493    0.005587912    0.060652466    0.702592272
128	 2016	 504	 99554	 9	 28	 2	 4     0.466251562    0.042520852    0.003996907    0.003260616    0.042332583    0.004824297    0.060367958    0.704361272
129	 2043	 510	 101597	 9	 28	 2	 4     0.466285312    0.042304826    0.004002665    0.003267182    0.042115045    0.005249993    0.060106717    0.703828596
130	 2070	 516	 103667	 9	 28	 2	 4     0.466314448    0.042196455    0.004009001    0.003269424    0.042005579    0.004645426    0.059880254    0.704680624
131	 2097	 522	 105764	 9	 28	 2	 4     0.466343592    0.042043815    0.004009680    0.003270123    0.041852178    0.004821600    0.059652861    0.704808016
132	 2133	 530	 107897	 9	 28	 2	 4     0.466370185    0.041787070    0.004011004    0.003271165    0.041594123    0.004414629    0.059444593    0.702958301
133	 2151	 534	 110048	 9	 28	 2	 4     0.466400583    0.041645060    0.004009280    0.003270351    0.041451619    0.005252719    0.059205621    0.703397072
134	 2187	 542	 112235	 9	 28	 2	 4     0.466439069    0.041527029    0.004011022    0.003271704    0.041332866    0.004357441    0.058901649    0.705023195
135	 2205	 547	 114440	 9	 28	 2	 4     0.466465622    0.041404293    0.004017494    0.003276133    0.041208922    0.004476813    0.058690999    0.705462406
136	 2223	 552	 116663	 9	 28	 2	 4     0.466493018    0.041271817    0.004022769    0.003278798    0.041075299    0.004468009    0.058472843    0.705828793
137	 2250	 559	 118913	 9	 28	 2	 4     0.466527555    0.041171178    0.004043641    0.003285169    0.040972123    0.004416619    0.058196649    0.707449299
138	 2277	 565	 121190	 9	 28	 2	 4     0.466555288    0.041069830    0.004046143    0.003287172    0.040870034    0.004238714    0.057973895    0.708419373
139	 2295	 570	 123485	 9	 28	 2	 4     0.466579381    0.040924998    0.004049845    0.003290582    0.040724123    0.004285266    0.057779676    0.708293998
140	 2313	 575	 125798	 9	 28	 2	 4     0.466605494    0.040796978    0.004055065    0.003295790    0.040594949    0.004465680    0.057568413    0.708669492
141	 2349	 583	 128147	 9	 28	 2	 4     0.466630371    0.040709013    0.004059208    0.003299947    0.040506130    0.004144536    0.057366425    0.709631336
142	 2367	 588	 130514	 9	 28	 2	 4     0.466654648    0.040605629    0.004071591    0.003306986    0.040400981    0.004947146    0.057168600    0.710278536
143	 2403	 596	 132917	 9	 28	 2	 4     0.466688486    0.040471776    0.004078931    0.003309535    0.040265705    0.004341024    0.056891712    0.711382643
144	 2430	 602	 135347	 9	 28	 2	 4     0.466712552    0.040333804    0.004084592    0.003310606    0.040126448    0.004281735    0.056693946    0.711430531
145	 2457	 609	 137804	 9	 28	 2	 4     0.466743952    0.040207084    0.004095342    0.003312635    0.039997972    0.004509013    0.056434853    0.712451298
146	 2493	 617	 140297	 9	 28	 2	 4     0.466774473    0.040013658    0.004106578    0.003323868    0.039802372    0.006110024    0.056181856    0.712216725
147	 2565	 633	 142862	 9	 28	 2	 4     0.466825532    0.039716195    0.004123078    0.003330281    0.039501600    0.004267127    0.055756002    0.712321430
148	 2592	 639	 145454	 9	 28	 2	 4     0.466853007    0.039673645    0.004133284    0.003333883    0.039457751    0.004645571    0.055525486    0.714512336
149	 2628	 648	 148082	 9	 28	 2	 4     0.466896658    0.039522758    0.004173663    0.003350902    0.039301768    0.004865783    0.055157233    0.716547158
150	 2664	 656	 150746	 9	 28	 2	 4     0.466927989    0.039322016    0.004185712    0.003355568    0.039098603    0.004102666    0.054891367    0.716360666
151	 2682	 662	 153428	 9	 28	 2	 4     0.466947924    0.039182084    0.004185452    0.003355268    0.038957896    0.005352355    0.054721531    0.716026821
152	 2727	 672	 156155	 9	 28	 2	 4     0.466987038    0.038907313    0.004191671    0.003361936    0.038680860    0.005299058    0.054386725    0.715382536
153	 2772	 683	 158927	 9	 28	 2	 4     0.467021627    0.038712869    0.004207273    0.003378429    0.038483569    0.005439917    0.054088907    0.715726598
154	 2826	 695	 161753	 9	 28	 2	 4     0.467073139    0.038532316    0.004237454    0.003389855    0.038298608    0.004390609    0.053642261    0.718320141
155	 2844	 699	 164597	 9	 28	 2	 4     0.467106564    0.038304306    0.004257797    0.003395394    0.038066928    0.004618810    0.053350421    0.717975704
156	 2889	 709	 167486	 9	 28	 2	 4     0.467137923    0.038150315    0.004264730    0.003401730    0.037911194    0.005268716    0.053075137    0.718798236
157	 2934	 719	 170420	 9	 28	 2	 4     0.467175044    0.037999512    0.004267280    0.003403131    0.037759148    0.004878337    0.052747393    0.720405502
158	 2970	 727	 173390	 9	 28	 2	 4     0.467210126    0.037747643    0.004272623    0.003408692    0.037505057    0.005362011    0.052435751    0.719883714
159	 3033	 742	 176423	 9	 28	 2	 4     0.467247334    0.037535637    0.004287749    0.003422695    0.037289935    0.003818530    0.052103148    0.720410153
160	 3051	 748	 179474	 9	 28	 2	 4     0.467264581    0.037409534    0.004287536    0.003422417    0.037163023    0.004410487    0.051948252    0.720130763
161	 3078	 754	 182552	 9	 28	 2	 4     0.467290785    0.037285569    0.004296879    0.003430225    0.037037150    0.006046183    0.051712007    0.721023444
162	 3150	 771	 185702	 9	 28	 2	 4     0.467334987    0.037064229    0.004302206    0.003434038    0.036813694    0.003969112    0.051311009    0.722344568
163	 3168	 779	 188870	 9	 28	 2	 4     0.467353853    0.036928336    0.004301709    0.003433667    0.036676931    0.004482843    0.051138884    0.722118525
164	 3195	 786	 192065	 9	 28	 2	 4     0.467385955    0.036779032    0.004304538    0.003434233    0.036526267    0.004366066    0.050844654    0.723360847
165	 3222	 792	 195287	 9	 28	 2	 4     0.467406547    0.036621771    0.004305612    0.003434763    0.036367786    0.005056548    0.050655001    0.722964575
166	 3276	 804	 198563	 9	 28	 2	 4     0.467440799    0.036418830    0.004319678    0.003445504    0.036161742    0.003927154    0.050337949    0.723486571
167	 3294	 810	 201857	 9	 28	 2	 4     0.467460053    0.036254604    0.004324128    0.003450332    0.035995809    0.004919524    0.050158828    0.722796087
168	 3339	 820	 205196	 9	 28	 2	 4     0.467488965    0.036148185    0.004327300    0.003452780    0.035888239    0.003807074    0.049888650    0.724577318
169	 3366	 826	 208562	 9	 28	 2	 4     0.467510917    0.036006153    0.004325181    0.003451364    0.035745432    0.004934209    0.049682515    0.724724858
170	 3411	 836	 211973	 9	 28	 2	 4     0.467555150    0.035751875    0.004328145    0.003452751    0.035488924    0.003840290    0.049264499    0.725712759
171	 3429	 840	 215402	 9	 28	 2	 4     0.467574568    0.035597306    0.004328132    0.003452855    0.035333206    0.004404962    0.049079858    0.725293589
172	 3474	 850	 218876	 9	 28	 2	 4     0.467604019    0.035451225    0.004336304    0.003455199    0.035185023    0.004361774    0.048798475    0.726482230
173	 3510	 858	 222386	 9	 28	 2	 4     0.467628642    0.035257068    0.004336817    0.003455818    0.034989325    0.003519366    0.048561950    0.726022498
174	 3528	 862	 225914	 9	 28	 2	 4     0.467644770    0.035114700    0.004337318    0.003456231    0.034845801    0.004624431    0.048406385    0.725414621
175	 3564	 870	 229478	 9	 28	 2	 4     0.467676346    0.034838507    0.004337867    0.003456642    0.034567390    0.004618005    0.048100364    0.724287806
176	 3600	 878	 233078	 9	 28	 2	 4     0.467709538    0.034624619    0.004349359    0.003466003    0.034350362    0.003555109    0.047776543    0.724720069
177	 3618	 882	 236696	 9	 28	 2	 4     0.467725934    0.034465665    0.004357204    0.003474631    0.034189134    0.004233445    0.047615758    0.723828972
178	 3663	 892	 240359	 9	 28	 2	 4     0.467749548    0.034281401    0.004361627    0.003479494    0.034002804    0.003570010    0.047383223    0.723492385
179	 3690	 898	 244049	 9	 28	 2	 4     0.467766581    0.034150540    0.004371537    0.003489477    0.033869588    0.003803692    0.047214780    0.723301893
180	 3717	 904	 247766	 9	 28	 2	 4     0.467787334    0.033966314    0.004378408    0.003496673    0.033682934    0.004090539    0.047008718    0.722553501
181	 3753	 912	 251519	 9	 28	 2	 4     0.467809050    0.033910686    0.004379947    0.003498077    0.033626637    0.003425766    0.046792114    0.724709428
182	 4587	 912	 256106	 11	 42	 3	 5     0.467822381    0.033815521    0.003473203    0.002783624    0.033636681    0.003426820    0.046658652    0.724742774
183	 4609	 916	 260715	 11	 42	 3	 5     0.467836883    0.033677804    0.003472916    0.002783528    0.033498258    0.004452020    0.046513013    0.724051219
184	 4664	 926	 265379	 11	 42	 3	 5     0.467865221    0.033431464    0.003473628    0.002783766    0.033250514    0.004131600    0.046227092    0.723200663
185	 4708	 934	 270087	 11	 42	 3	 5     0.467890573    0.033265237    0.003474112    0.002783908    0.033083328    0.004287369    0.045969787    0.723632623
186	 4763	 944	 274850	 11	 42	 3	 5     0.467917293    0.033052961    0.003474494    0.002783830    0.032869836    0.003366793    0.045697007    0.723306923
187	 4785	 948	 279635	 11	 42	 3	 5     0.467932082    0.032880859    0.003475006    0.002784295    0.032696716    0.004210177    0.045545322    0.721937136
188	 4829	 956	 284464	 11	 42	 3	 5     0.467959832    0.032714142    0.003477660    0.002786300    0.032528772    0.003812132    0.045259309    0.722815771
189	 4851	 960	 289315	 11	 42	 3	 5     0.467979607    0.032514635    0.003478721    0.002787560    0.032328006    0.003611455    0.045054373    0.721675447
190	 4895	 968	 294210	 11	 42	 3	 5     0.467995845    0.032424958    0.003480756    0.002788270    0.032237591    0.003933967    0.044885392    0.722394449
191	 4939	 976	 299149	 11	 42	 3	 5     0.468018038    0.032234458    0.003481893    0.002789154    0.032045853    0.004306767    0.044653399    0.721881390
192	 4994	 986	 304143	 11	 42	 3	 5     0.468045342    0.032012113    0.003483152    0.002789940    0.031822053    0.003913845    0.044366290    0.721541362
193	 5049	 996	 309192	 11	 42	 3	 5     0.468069599    0.031874139    0.003484009    0.002790991    0.031683157    0.004153392    0.044109637    0.722611672
194	 5104	 1006	 314296	 11	 42	 3	 5     0.468094182    0.031655587    0.003485510    0.002792517    0.031463111    0.003665450    0.043847993    0.721939238
195	 5137	 1012	 319433	 11	 42	 3	 5     0.468112451    0.031502972    0.003486423    0.002793346    0.031309457    0.003205010    0.043652520    0.721675916
196	 5159	 1016	 324592	 11	 42	 3	 5     0.468125689    0.031376252    0.003486724    0.002793486    0.031181917    0.003784445    0.043510331    0.721121895
197	 5203	 1025	 329795	 11	 42	 3	 5     0.468145588    0.031210724    0.003487664    0.002794228    0.031015246    0.003643300    0.043295700    0.720873525
198	 5247	 1034	 335042	 11	 42	 3	 5     0.468162203    0.031038994    0.003487973    0.002794327    0.030842393    0.004243527    0.043115676    0.719900438
199	 5313	 1046	 340355	 11	 42	 3	 5     0.468190569    0.030898557    0.003489355    0.002795443    0.030700900    0.003840965    0.042806554    0.721818381
200	 5368	 1056	 345723	 11	 42	 3	 5     0.468212944    0.030730787    0.003489999    0.002795926    0.030531970    0.003094397    0.042561120    0.722038957
201	 5390	 1060	 351113	 11	 42	 3	 5     0.468225233    0.030575957    0.003490388    0.002796048    0.030376082    0.003644079    0.042425706    0.720694137
202	 5434	 1068	 356547	 11	 42	 3	 5     0.468244994    0.030404655    0.003490667    0.002796135    0.030203614    0.003770575    0.042207047    0.720369161
203	 5478	 1076	 362025	 11	 42	 3	 5     0.468265935    0.030232350    0.003490879    0.002796135    0.030030131    0.003940126    0.041974085    0.720262278
204	 5533	 1086	 367558	 11	 42	 3	 5     0.468290415    0.030053080    0.003491077    0.002796233    0.029849623    0.003022056    0.041700083    0.720695935
205	 5555	 1090	 373113	 11	 42	 3	 5     0.468303734    0.029917266    0.003490902    0.002796107    0.029712900    0.003427510    0.041550240    0.720026310
206	 5610	 1100	 378723	 11	 42	 3	 5     0.468318969    0.029830369    0.003491973    0.002796903    0.029625277    0.003478811    0.041378173    0.720920408
207	 5643	 1106	 384366	 11	 42	 3	 5     0.468334341    0.029721351    0.003492645    0.002797298    0.029515422    0.003112101    0.041203816    0.721325211
208	 5665	 1110	 390031	 11	 42	 3	 5     0.468346063    0.029575790    0.003492835    0.002797194    0.029368818    0.003307226    0.041070363    0.720124865
209	 5698	 1119	 395729	 11	 42	 3	 5     0.468359913    0.029445141    0.003493762    0.002798063    0.029237133    0.004714029    0.040912114    0.719716919
210	 5797	 1137	 401526	 11	 42	 3	 5     0.468387010    0.029202785    0.003493793    0.002798024    0.028993035    0.003824905    0.040600720    0.719267669
211	 5863	 1150	 407389	 11	 42	 3	 5     0.468404652    0.029009051    0.003494154    0.002798315    0.028797846    0.003303842    0.040396671    0.718104999
212	 5918	 1160	 413307	 11	 42	 3	 5     0.468418248    0.028892356    0.003494309    0.002798344    0.028680272    0.003342673    0.040238717    0.718023785
213	 5951	 1166	 419258	 11	 42	 3	 5     0.468431643    0.028744611    0.003494384    0.002798368    0.028531420    0.003767752    0.040082477    0.717136590
214	 6006	 1177	 425264	 11	 42	 3	 5     0.468449735    0.028579334    0.003495019    0.002798866    0.028364823    0.003261425    0.039870486    0.716804267
215	 6050	 1185	 431314	 11	 42	 3	 5     0.468464341    0.028421810    0.003495226    0.002798985    0.028206075    0.003103981    0.039698494    0.715941763
216	 6083	 1193	 437397	 11	 42	 3	 5     0.468476768    0.028325508    0.003495882    0.002799357    0.028108952    0.002829261    0.039551580    0.716166282
217	 6105	 1197	 443502	 11	 42	 3	 5     0.468486859    0.028233721    0.003496228    0.002799487    0.028016412    0.003247526    0.039431874    0.716012641
218	 6149	 1205	 449651	 11	 42	 3	 5     0.468503404    0.028113691    0.003496736    0.002800229    0.027895385    0.003267613    0.039234801    0.716549870
219	 6193	 1213	 455844	 11	 42	 3	 5     0.468518426    0.027989816    0.003498569    0.002802032    0.027770305    0.003083013    0.039055016    0.716676597
220	 6226	 1222	 462070	 11	 42	 3	 5     0.468530580    0.027882659    0.003500287    0.002803603    0.027662080    0.003238255    0.038908932    0.716613310
221	 6281	 1232	 468351	 11	 42	 3	 5     0.468546413    0.027836045    0.003508115    0.002811114    0.027614100    0.003469369    0.038717806    0.718946850
222	 6325	 1240	 474676	 11	 42	 3	 5     0.468564339    0.027676820    0.003508319    0.002811114    0.027453562    0.003452070    0.038500258    0.718873624
223	 6380	 1250	 481056	 11	 42	 3	 5     0.468580623    0.027502036    0.003508757    0.002811487    0.027277291    0.003705544    0.038301553    0.718039696
224	 6457	 1264	 487513	 11	 42	 3	 5     0.468598874    0.027276871    0.003509136    0.002811738    0.027050207    0.003319155    0.038077618    0.716349206
225	 6512	 1274	 494025	 11	 42	 3	 5     0.468617345    0.027087634    0.003510678    0.002813426    0.026859171    0.003066831    0.037849619    0.715664658
226	 6567	 1284	 500592	 11	 42	 3	 5     0.468631438    0.026935508    0.003511098    0.002813676    0.026705688    0.003502736    0.037674722    0.714949070
227	 6622	 1296	 507214	 11	 42	 3	 5     0.468651052    0.026814011    0.003511594    0.002814304    0.026583076    0.002811914    0.037429953    0.716378443
228	 8428	 1296	 515642	 14	 61	 5	 6     0.468659801    0.026717894    0.002620579    0.002211872    0.026589066    0.002812234    0.037320248    0.715908812
229	 8470	 1302	 524112	 14	 61	 5	 6     0.468670567    0.026615681    0.002620756    0.002211994    0.026486338    0.003107217    0.037184791    0.715767931
230	 8540	 1312	 532652	 14	 61	 5	 6     0.468683513    0.026490563    0.002621438    0.002212435    0.026360539    0.003574942    0.037021260    0.715550018
231	 8638	 1326	 541290	 14	 61	 5	 6     0.468700080    0.026332592    0.002622683    0.002213455    0.026201659    0.002689664    0.036810923    0.715347222
232	 8680	 1333	 549970	 14	 61	 5	 6     0.468709668    0.026226564    0.002623675    0.002214197    0.026095000    0.002777287    0.036688640    0.714841550
233	 8736	 1341	 558706	 14	 61	 5	 6     0.468719643    0.026101027    0.002624042    0.002214406    0.025968789    0.002975369    0.036560990    0.713903711
234	 8792	 1350	 567498	 14	 61	 5	 6     0.468732045    0.025997077    0.002624336    0.002214711    0.025864278    0.002710592    0.036401644    0.714173177
235	 8834	 1356	 576332	 14	 61	 5	 6     0.468743037    0.025894455    0.002624058    0.002214611    0.025761155    0.003024401    0.036259825    0.714136238
236	 8904	 1366	 585236	 14	 61	 5	 6     0.468754178    0.025774205    0.002623866    0.002214548    0.025640299    0.003211395    0.036115512    0.713660236
237	 9002	 1380	 594238	 14	 61	 5	 6     0.468770092    0.025635190    0.002624566    0.002215154    0.025500483    0.002595426    0.035908365    0.713905801
238	 9044	 1388	 603282	 14	 61	 5	 6     0.468779738    0.025576133    0.002625677    0.002216030    0.025440998    0.002933764    0.035782215    0.714772215
239	 9128	 1400	 612410	 14	 61	 5	 6     0.468792051    0.025455697    0.002626349    0.002216651    0.025319850    0.002905819    0.035620536    0.714635414
240	 9184	 1409	 621594	 14	 61	 5	 6     0.468803990    0.025332278    0.002627208    0.002217358    0.025195676    0.002883911    0.035463052    0.714328751
241	 9296	 1426	 630890	 14	 61	 5	 6     0.468815112    0.025213751    0.002627903    0.002217937    0.025076431    0.003301371    0.035315719    0.713952655
242	 9408	 1442	 640298	 14	 61	 5	 6     0.468829614    0.025053031    0.002628965    0.002218981    0.024914712    0.002646808    0.035122675    0.713300756
243	 9464	 1450	 649762	 14	 61	 5	 6     0.468838877    0.024928079    0.002629521    0.002219546    0.024789005    0.002592179    0.034998818    0.712254889
244	 9534	 1460	 659296	 14	 61	 5	 6     0.468848292    0.024877643    0.002630293    0.002220063    0.024738203    0.002987334    0.034872467    0.713389247
245	 9618	 1472	 668914	 14	 61	 5	 6     0.468862746    0.024777326    0.002631038    0.002220546    0.024637239    0.002731529    0.034677592    0.714505383
246	 9702	 1484	 678616	 14	 61	 5	 6     0.468871462    0.024661631    0.002630950    0.002220465    0.024520893    0.002839832    0.034559543    0.713598309
247	 9786	 1496	 688402	 14	 61	 5	 6     0.468883445    0.024526335    0.002631242    0.002220620    0.024384784    0.002515028    0.034396573    0.713045891
248	 9856	 1507	 698258	 14	 61	 5	 6     0.468892736    0.024466477    0.002631822    0.002221142    0.024324515    0.003328912    0.034269690    0.713939260
249	 10010	 1529	 708268	 14	 61	 5	 6     0.468908895    0.024327076    0.002632358    0.002221608    0.024184237    0.002886671    0.034047874    0.714496199
250	 10150	 1549	 718418	 14	 61	 5	 6     0.468921841    0.024204543    0.002632960    0.002222106    0.024060910    0.002701743    0.033869111    0.714649479
251	 10234	 1564	 728652	 14	 61	 5	 6     0.468932829    0.024090092    0.002633963    0.002222814    0.023945663    0.002855266    0.033716636    0.714486819
252	 10332	 1578	 738984	 14	 61	 5	 6     0.468946431    0.023992266    0.002634953    0.002223545    0.023847135    0.002613993    0.033526923    0.715611906
253	 10416	 1594	 749400	 14	 61	 5	 6     0.468955615    0.023901770    0.002636745    0.002224819    0.023755887    0.002809257    0.033398214    0.715660109
254	 10528	 1610	 759928	 14	 61	 5	 6     0.468966990    0.023766829    0.002636998    0.002225041    0.023620085    0.002697352    0.033238114    0.715047470
255	 10626	 1624	 770554	 14	 61	 5	 6     0.468977160    0.023664738    0.002637842    0.002225726    0.023517262    0.002534368    0.033094300    0.715069900
256	 10710	 1638	 781264	 14	 61	 5	 6     0.468985988    0.023571960    0.002638854    0.002226430    0.023423786    0.002636968    0.032968969    0.714974125
257	 10808	 1653	 792072	 14	 61	 5	 6     0.468995784    0.023459587    0.002639293    0.002226796    0.023310649    0.002467762    0.032829313    0.714592676
258	 10892	 1665	 802964	 14	 61	 5	 6     0.469004196    0.023357132    0.002639825    0.002227228    0.023207476    0.002515427    0.032708918    0.714090628
259	 11004	 1682	 813968	 14	 61	 5	 6     0.469012531    0.023308086    0.002640561    0.002227922    0.023158029    0.002525469    0.032589196    0.715208990
260	 11088	 1695	 825056	 14	 61	 5	 6     0.469020534    0.023226644    0.002641361    0.002228572    0.023075966    0.002852260    0.032473814    0.715242245
261	 11242	 1718	 836298	 14	 61	 5	 6     0.469030795    0.023086908    0.002641548    0.002228709    0.022935290    0.002487792    0.032325260    0.714206400
262	 11354	 1735	 847652	 14	 61	 5	 6     0.469038974    0.023002395    0.002642154    0.002229197    0.022850146    0.002669197    0.032206372    0.714218742
263	 11480	 1754	 859132	 14	 61	 5	 6     0.469048311    0.022891138    0.002642824    0.002229752    0.022738067    0.002686372    0.032070102    0.713784395
264	 11606	 1773	 870738	 14	 61	 5	 6     0.469058421    0.022772377    0.002643130    0.002229979    0.022618466    0.002299714    0.031921894    0.713377999
265	 11676	 1784	 882414	 14	 61	 5	 6     0.469065796    0.022696770    0.002643416    0.002230227    0.022542310    0.002267263    0.031813345    0.713435520
266	 11746	 1794	 894160	 14	 61	 5	 6     0.469072811    0.022613753    0.002643295    0.002230177    0.022458736    0.002382326    0.031709742    0.713148451
267	 11844	 1808	 906004	 14	 61	 5	 6     0.469080920    0.022542869    0.002643937    0.002230712    0.022387285    0.002388575    0.031589556    0.713617778
268	 11942	 1823	 917946	 14	 61	 5	 6     0.469087962    0.022447199    0.002644321    0.002231056    0.022290902    0.002378053    0.031484816    0.712953157
269	 12040	 1837	 929986	 14	 61	 5	 6     0.469095391    0.022354188    0.002644724    0.002231348    0.022197188    0.002454062    0.031373926    0.712508489
270	 12152	 1853	 942138	 14	 61	 5	 6     0.469103235    0.022254245    0.002646024    0.002232446    0.022096379    0.002416052    0.031256430    0.711989344
271	 12264	 1869	 954402	 14	 61	 5	 6     0.469110797    0.022162014    0.002646325    0.002232702    0.022003450    0.002361248    0.031142730    0.711627198
272	 12376	 1885	 966778	 14	 61	 5	 6     0.469118310    0.022067173    0.002646690    0.002232974    0.021907879    0.002341009    0.031029357    0.711170793
273	 12488	 1901	 979266	 14	 61	 5	 6     0.469125681    0.021970601    0.002647243    0.002233366    0.021810534    0.002357694    0.030917718    0.710615204
274	 12628	 1922	 991894	 14	 61	 5	 6     0.469132645    0.021910824    0.002648028    0.002233989    0.021750222    0.002397204    0.030811859    0.711116563
275	 12740	 1941	 1004634	 14	 61	 5	 6     0.469139953    0.021811724    0.002648132    0.002234084    0.021650374    0.002294379    0.030700395    0.710470482
276	 12852	 1958	 1017486	 14	 61	 5	 6     0.469147017    0.021747389    0.002648588    0.002234406    0.021585502    0.002315858    0.030592253    0.710878969
277	 12964	 1974	 1030450	 14	 61	 5	 6     0.469154063    0.021660607    0.002649101    0.002234771    0.021498003    0.002536330    0.030484012    0.710556287
278	 13118	 1996	 1043568	 14	 61	 5	 6     0.469162561    0.021571179    0.002649985    0.002235508    0.021407787    0.002305753    0.030352936    0.710678494
279	 13244	 2015	 1056812	 14	 61	 5	 6     0.469169604    0.021479912    0.002650537    0.002235934    0.021315752    0.002417488    0.030243876    0.710223520
280	 13412	 2041	 1070224	 14	 61	 5	 6     0.469176763    0.021406446    0.002651047    0.002236197    0.021241654    0.002398341    0.030132609    0.710407974
281	 13566	 2068	 1083790	 14	 61	 5	 6     0.469183633    0.021325527    0.002651709    0.002236716    0.021160022    0.002361830    0.030025451    0.710248365
282	 13692	 2088	 1097482	 14	 61	 5	 6     0.469190720    0.021244378    0.002651889    0.002236818    0.021078214    0.002448101    0.029914507    0.710169769
283	 13846	 2110	 1111328	 14	 61	 5	 6     0.469199119    0.021145769    0.002652481    0.002237239    0.020978749    0.002220702    0.029782487    0.710006835
284	 18791	 2110	 1130119	 19	 94	 5	 7     0.469204663    0.021062727    0.001847723    0.001447147    0.020981525    0.002220924    0.029695015    0.709301779
285	 18943	 2126	 1149062	 19	 94	 5	 7     0.469212020    0.020971960    0.001848219    0.001447459    0.020890361    0.002167416    0.029578540    0.709026204
286	 19114	 2145	 1168176	 19	 94	 5	 7     0.469218954    0.020933049    0.001849037    0.001448144    0.020851225    0.002287861    0.029468339    0.710357287
287	 19285	 2163	 1187461	 19	 94	 5	 7     0.469226431    0.020876849    0.001849736    0.001448657    0.020794743    0.002168245    0.029349030    0.711330143
288	 19456	 2181	 1206917	 19	 94	 5	 7     0.469233313    0.020807446    0.001850460    0.001449141    0.020725000    0.002107146    0.029238796    0.711638283
289	 19608	 2197	 1226525	 19	 94	 5	 7     0.469239401    0.020726997    0.001850651    0.001449289    0.020644212    0.002428429    0.029140935    0.711267377
290	 19855	 2223	 1246380	 19	 94	 5	 7     0.469246527    0.020663322    0.001851212    0.001449765    0.020580230    0.002232171    0.029025963    0.711891002
291	 20083	 2247	 1266463	 19	 94	 5	 7     0.469252387    0.020576002    0.001851495    0.001450007    0.020492531    0.002229063    0.028931071    0.711207765
292	 20330	 2274	 1286793	 19	 94	 5	 7     0.469259521    0.020501350    0.001853576    0.001451422    0.020417384    0.002270344    0.028815131    0.711478617
293	 20558	 2298	 1307351	 19	 94	 5	 7     0.469266304    0.020442248    0.001854790    0.001452319    0.020357929    0.002225226    0.028704457    0.712162855
294	 20786	 2323	 1328137	 19	 94	 5	 7     0.469272750    0.020364731    0.001855598    0.001453035    0.020280016    0.002154613    0.028598876    0.712081523
295	 20995	 2345	 1349132	 19	 94	 5	 7     0.469278708    0.020278458    0.001855995    0.001453345    0.020193344    0.002154392    0.028500950    0.711501105
296	 21299	 2377	 1370431	 19	 94	 5	 7     0.469285431    0.020207190    0.001857302    0.001454210    0.020121654    0.002113900    0.028390033    0.711770562
297	 21508	 2400	 1391939	 19	 94	 5	 7     0.469292151    0.020123016    0.001858341    0.001454889    0.020037024    0.002165970    0.028278727    0.711595545
298	 21717	 2422	 1413656	 19	 94	 5	 7     0.469298802    0.020054677    0.001859133    0.001455464    0.019968317    0.002049064    0.028168131    0.711963356
299	 21888	 2441	 1435544	 19	 94	 5	 7     0.469304909    0.019970604    0.001859904    0.001456023    0.019883807    0.002221937    0.028066201    0.711553511
300	 22192	 2474	 1457736	 19	 94	 5	 7     0.469312535    0.019915245    0.001860984    0.001456808    0.019828104    0.002060655    0.027938391    0.712827203
301	 22363	 2492	 1480099	 19	 94	 5	 7     0.469319374    0.019847214    0.001862157    0.001457605    0.019759663    0.002045091    0.027823284    0.713331092
302	 22591	 2516	 1502690	 19	 94	 5	 7     0.469326254    0.019766677    0.001863414    0.001458420    0.019678648    0.002209716    0.027706975    0.713418806
303	 22838	 2543	 1525528	 19	 94	 5	 7     0.469334394    0.019701265    0.001865355    0.001459739    0.019612759    0.002206042    0.027568745    0.714623217
304	 23123	 2573	 1548651	 19	 94	 5	 7     0.469341755    0.019632719    0.001865956    0.001460247    0.019543845    0.002088917    0.027443143    0.715396165
305	 23389	 2601	 1572040	 19	 94	 5	 7     0.469348650    0.019558599    0.001867585    0.001461350    0.019469230    0.002105422    0.027324975    0.715777367
306	 23674	 2631	 1595714	 19	 94	 5	 7     0.469355479    0.019475413    0.001868663    0.001462092    0.019385557    0.002110872    0.027207426    0.715812420
307	 23902	 2655	 1619616	 19	 94	 5	 7     0.469361389    0.019397214    0.001869035    0.001462417    0.019306957    0.002381587    0.027105281    0.715624880
308	 24282	 2695	 1643898	 19	 94	 5	 7     0.469369779    0.019310704    0.001870789    0.001463607    0.019219871    0.002087719    0.026959603    0.716282940
309	 24510	 2719	 1668408	 19	 94	 5	 7     0.469376036    0.019233260    0.001871490    0.001464090    0.019141991    0.002328930    0.026850445    0.716310671
310	 24814	 2751	 1693222	 19	 94	 5	 7     0.469383479    0.019163258    0.001872626    0.001464832    0.019071543    0.002106025    0.026720011    0.717187510
311	 25061	 2778	 1718283	 19	 94	 5	 7     0.469390976    0.019083882    0.001873221    0.001465239    0.018991724    0.002186336    0.026587995    0.717763113
312	 25308	 2804	 1743591	 19	 94	 5	 7     0.469398348    0.019007217    0.001874425    0.001466019    0.018914567    0.002215079    0.026457528    0.718404890
313	 25574	 2832	 1769165	 19	 94	 5	 7     0.469405651    0.018945215    0.001876516    0.001467437    0.018852052    0.002191805    0.026327631    0.719594377
314	 25840	 2863	 1795005	 19	 94	 5	 7     0.469413101    0.018863278    0.001878582    0.001468761    0.018769502    0.002129309    0.026194476    0.720124278
315	 26106	 2891	 1821111	 19	 94	 5	 7     0.469419742    0.018764869    0.001879306    0.001469315    0.018670526    0.002190046    0.026075189    0.719644615
316	 26372	 2919	 1847483	 19	 94	 5	 7     0.469426303    0.018684812    0.001879762    0.001469616    0.018590016    0.002198512    0.025956806    0.719842507
317	 26657	 2951	 1874140	 19	 94	 5	 7     0.469433889    0.018608243    0.001880964    0.001470521    0.018512933    0.001978875    0.025819242    0.720712224
318	 26866	 2973	 1901006	 19	 94	 5	 7     0.469439110    0.018537565    0.001881307    0.001470770    0.018441854    0.002086180    0.025724135    0.720629286
319	 27094	 2999	 1928100	 19	 94	 5	 7     0.469445491    0.018461348    0.001881532    0.001470924    0.018365217    0.002089947    0.025607434    0.720937039
320	 27360	 3028	 1955460	 19	 94	 5	 7     0.469451920    0.018398496    0.001882236    0.001471498    0.018301962    0.001880733    0.025489291    0.721812765
321	 27569	 3051	 1983029	 19	 94	 5	 7     0.469457248    0.018339868    0.001883167    0.001472120    0.018242928    0.002019229    0.025390971    0.722298775
322	 27816	 3078	 2010845	 19	 94	 5	 7     0.469463951    0.018261367    0.001885334    0.001473633    0.018163784    0.001920531    0.025266745    0.722743173
323	 28025	 3100	 2038870	 19	 94	 5	 7     0.469469781    0.018207622    0.001886270    0.001474248    0.018109652    0.001880583    0.025158182    0.723725674
324	 28196	 3119	 2067066	 19	 94	 5	 7     0.469475244    0.018141554    0.001887531    0.001475046    0.018043093    0.002026719    0.025056024    0.724039616
325	 28443	 3146	 2095509	 19	 94	 5	 7     0.469481253    0.018063782    0.001887594    0.001475113    0.017964889    0.001899412    0.024943193    0.724196868
326	 28652	 3168	 2124161	 19	 94	 5	 7     0.469486559    0.017991733    0.001888128    0.001475477    0.017892384    0.001957353    0.024843122    0.724213841
327	 28899	 3194	 2153060	 19	 94	 5	 7     0.469492218    0.017923394    0.001888866    0.001476004    0.017823586    0.002043581    0.024735931    0.724589407
328	 29203	 3227	 2182263	 19	 94	 5	 7     0.469497871    0.017863277    0.001889269    0.001476330    0.017763089    0.001946473    0.024628405    0.725311978
329	 29431	 3251	 2211694	 19	 94	 5	 7     0.469503321    0.017813029    0.001889549    0.001476581    0.017712527    0.001814234    0.024524290    0.726342289
330	 29659	 3275	 2241353	 19	 94	 5	 7     0.469508121    0.017753368    0.001889831    0.001476820    0.017652496    0.001950081    0.024432220    0.726637552
331	 29925	 3303	 2271278	 19	 94	 5	 7     0.469513594    0.017679867    0.001890231    0.001477178    0.017578530    0.002046673    0.024326826    0.726764253
332	 30210	 3334	 2301488	 19	 94	 5	 7     0.469519619    0.017614415    0.001890721    0.001477554    0.017512647    0.001963383    0.024210258    0.727560001
333	 30457	 3360	 2331945	 19	 94	 5	 7     0.469524860    0.017547494    0.001891435    0.001478125    0.017445258    0.001782769    0.024108406    0.727857887
334	 30628	 3378	 2362573	 19	 94	 5	 7     0.469528828    0.017490884    0.001891787    0.001478419    0.017388277    0.002086678    0.024031006    0.727846503
335	 30913	 3411	 2393486	 19	 94	 5	 7     0.469535362    0.017386723    0.001892227    0.001478773    0.017283449    0.001870237    0.023902996    0.727386779
336	 31122	 3434	 2424608	 19	 94	 5	 7     0.469540134    0.017313785    0.001892470    0.001478967    0.017210047    0.001920141    0.023809071    0.727192786
337	 31350	 3460	 2455958	 19	 94	 5	 7     0.469545498    0.017242974    0.001892755    0.001479183    0.017138776    0.002074126    0.023703050    0.727458029
338	 31673	 3496	 2487631	 19	 94	 5	 7     0.469551725    0.017150791    0.001893035    0.001479398    0.017045999    0.001835052    0.023579371    0.727364258
339	 31901	 3520	 2519532	 19	 94	 5	 7     0.469556284    0.017072011    0.001893281    0.001479607    0.016966705    0.001834222    0.023488423    0.726826639
340	 32129	 3545	 2551661	 19	 94	 5	 7     0.469560740    0.016997962    0.001893391    0.001479691    0.016892181    0.001915903    0.023399176    0.726434205
341	 32357	 3570	 2584018	 19	 94	 5	 7     0.469565591    0.016906812    0.001893613    0.001479869    0.016800433    0.001842608    0.023301623    0.725563744
342	 32585	 3594	 2616603	 19	 94	 5	 7     0.469569936    0.016828633    0.001893922    0.001480139    0.016721721    0.001791039    0.023213886    0.724938198
343	 32851	 3622	 2649454	 19	 94	 5	 7     0.469574215    0.016786408    0.001894256    0.001480403    0.016679187    0.001834369    0.023127163    0.725830834
344	 33098	 3648	 2682552	 19	 94	 5	 7     0.469578753    0.016716086    0.001894426    0.001480533    0.016608392    0.001863522    0.023034847    0.725686844
345	 33364	 3676	 2715916	 19	 94	 5	 7     0.469583221    0.016644592    0.001894838    0.001480915    0.016536385    0.001771876    0.022943578    0.725457550
346	 33611	 3702	 2749527	 19	 94	 5	 7     0.469587306    0.016573770    0.001895151    0.001481210    0.016465061    0.001872052    0.022859818    0.725017588
347	 33915	 3735	 2783442	 19	 94	 5	 7     0.469591846    0.016500044    0.001895257    0.001481292    0.016390835    0.001782831    0.022766378    0.724754912
348	 34181	 3765	 2817623	 19	 94	 5	 7     0.469595802    0.016452711    0.001895452    0.001481440    0.016343162    0.001921601    0.022684621    0.725280379
349	 34466	 3796	 2852089	 19	 94	 5	 7     0.469600219    0.016375763    0.001895547    0.001481519    0.016265686    0.001794545    0.022592999    0.724815834
350	 34713	 3822	 2886802	 19	 94	 5	 7     0.469604774    0.016303600    0.001895653    0.001481636    0.016193019    0.001748416    0.022498131    0.724664664
351	 34903	 3842	 2921705	 19	 94	 5	 7     0.469609140    0.016220784    0.001895703    0.001481699    0.016109629    0.001769159    0.022406810    0.723922050
352	 35131	 3866	 2956836	 19	 94	 5	 7     0.469613475    0.016172593    0.001895962    0.001481899    0.016061074    0.001797459    0.022315772    0.724715830
353	 35340	 3888	 2992176	 19	 94	 5	 7     0.469618458    0.016087607    0.001896188    0.001482064    0.015975468    0.001770987    0.022210650    0.724319528
354	 35644	 3920	 3027820	 19	 94	 5	 7     0.469622860    0.016012265    0.001896292    0.001482140    0.015899582    0.001645955    0.022117389    0.723967260
355	 35834	 3942	 3063654	 19	 94	 5	 7     0.469626633    0.015937798    0.001896367    0.001482189    0.015824576    0.001774355    0.022037136    0.723224550
356	 36119	 3972	 3099773	 19	 94	 5	 7     0.469630684    0.015877784    0.001896810    0.001482591    0.015764077    0.001721583    0.021950635    0.723340526
357	 36347	 3997	 3136120	 19	 94	 5	 7     0.469634926    0.015807024    0.001896945    0.001482730    0.015692788    0.001634960    0.021859679    0.723113274
358	 36537	 4018	 3172657	 19	 94	 5	 7     0.469638454    0.015747393    0.001897078    0.001482810    0.015632705    0.001678893    0.021783763    0.722895905
359	 36784	 4044	 3209441	 19	 94	 5	 7     0.469642634    0.015683761    0.001897233    0.001482962    0.015568586    0.001776883    0.021693449    0.722972231
360	 37031	 4070	 3246472	 19	 94	 5	 7     0.469647122    0.015620920    0.001897483    0.001483151    0.015505247    0.001714236    0.021596067    0.723322428
361	 37297	 4098	 3283769	 19	 94	 5	 7     0.469651112    0.015585528    0.001897798    0.001483399    0.015469552    0.001806867    0.021509127    0.724600651
362	 37563	 4126	 3321332	 19	 94	 5	 7     0.469655544    0.015508190    0.001898033    0.001483602    0.015391603    0.001651741    0.021412140    0.724270904
363	 37810	 4152	 3359142	 19	 94	 5	 7     0.469659647    0.015442715    0.001898226    0.001483768    0.015325605    0.001802308    0.021321951    0.724263696
364	 38095	 4182	 3397237	 19	 94	 5	 7     0.469663879    0.015361480    0.001898325    0.001483857    0.015243734    0.001667908    0.021228528    0.723624344
365	 38361	 4211	 3435598	 19	 94	 5	 7     0.469667815    0.015289623    0.001898514    0.001484030    0.015171296    0.001844930    0.021141254    0.723212687
366	 38722	 4249	 3474320	 19	 94	 5	 7     0.469673493    0.015207325    0.001898802    0.001484262    0.015088316    0.001664005    0.021014755    0.723649867
367	 38950	 4273	 3513270	 19	 94	 5	 7     0.469678304    0.015138177    0.001899118    0.001484483    0.015018580    0.001609777    0.020906932    0.724074518
368	 39159	 4295	 3552429	 19	 94	 5	 7     0.469682063    0.015082631    0.001899331    0.001484649    0.014962563    0.001603029    0.020822323    0.724349122
369	 39368	 4318	 3591797	 19	 94	 5	 7     0.469685549    0.015021603    0.001899366    0.001484661    0.014901039    0.001606825    0.020743535    0.724158266
370	 39634	 4346	 3631431	 19	 94	 5	 7     0.469689256    0.014957430    0.001899631    0.001484900    0.014836310    0.001507033    0.020659447    0.723999520
371	 39843	 4368	 3671274	 19	 94	 5	 7     0.469692240    0.014892843    0.001899737    0.001484994    0.014771180    0.001645561    0.020591480    0.723252647
372	 40185	 4404	 3711459	 19	 94	 5	 7     0.469696154    0.014831659    0.001899969    0.001485166    0.014709460    0.001602912    0.020502011    0.723424607
373	 40451	 4432	 3751910	 19	 94	 5	 7     0.469699900    0.014763104    0.001900125    0.001485279    0.014640313    0.001575966    0.020416019    0.723113733
374	 40698	 4458	 3792608	 19	 94	 5	 7     0.469703445    0.014695983    0.001900290    0.001485395    0.014572605    0.001622730    0.020334290    0.722719289
375	 40964	 4487	 3833572	 19	 94	 5	 7     0.469707465    0.014643679    0.001900411    0.001485504    0.014519841    0.001634185    0.020241211    0.723458662
376	 41249	 4518	 3874821	 19	 94	 5	 7     0.469711353    0.014577897    0.001900536    0.001485617    0.014453479    0.001507701    0.020150781    0.723440808
377	 41553	 4550	 3916374	 19	 94	 5	 7     0.469714273    0.014506176    0.001900562    0.001485630    0.014381134    0.001507982    0.020082608    0.722325324
378	 41857	 4582	 3958231	 19	 94	 5	 7     0.469717359    0.014439384    0.001900638    0.001485695    0.014313748    0.001573151    0.020010312    0.721597158
379	 42180	 4616	 4000411	 19	 94	 5	 7     0.469720797    0.014378568    0.001900790    0.001485810    0.014252376    0.001521576    0.019929441    0.721473754
380	 42484	 4649	 4042895	 19	 94	 5	 7     0.469723810    0.014312970    0.001900863    0.001485864    0.014186185    0.001563313    0.019858304    0.720754921
381	 42769	 4681	 4085664	 19	 94	 5	 7     0.469727354    0.014265549    0.001901001    0.001485972    0.014138320    0.001615627    0.019774290    0.721419000
382	 43111	 4719	 4128775	 19	 94	 5	 7     0.469731173    0.014216632    0.001901300    0.001486212    0.014088921    0.001425014    0.019683359    0.722266578
383	 54456	 4719	 4183231	 24	 140	 1	 8     0.469733612    0.014182644    0.001618762    0.000919484    0.014089961    0.001425085    0.019625077    0.722679634
384	 54696	 4739	 4237927	 24	 140	 1	 8     0.469736631    0.014125451    0.001618946    0.000919662    0.014032370    0.001514529    0.019552673    0.722430715
385	 55008	 4766	 4292935	 24	 140	 1	 8     0.469739739    0.014064159    0.001619103    0.000919758    0.013970651    0.001467461    0.019477869    0.722058404
386	 55272	 4788	 4348207	 24	 140	 1	 8     0.469742784    0.014002120    0.001619207    0.000919840    0.013908183    0.001468807    0.019404300    0.721598858
387	 55632	 4818	 4403839	 24	 140	 1	 8     0.469745607    0.013946871    0.001619293    0.000919888    0.013852549    0.001472413    0.019335816    0.721297273
388	 56016	 4852	 4459855	 24	 140	 1	 8     0.469748736    0.013890554    0.001619392    0.000919925    0.013795834    0.001630472    0.019259662    0.721225209
389	 56448	 4890	 4516303	 24	 140	 1	 8     0.469752617    0.013811691    0.001619629    0.000920161    0.013716399    0.001464540    0.019164769    0.720681299
390	 56784	 4918	 4573087	 24	 140	 1	 8     0.469755409    0.013750844    0.001619819    0.000920334    0.013655105    0.001470064    0.019096201    0.720082698
391	 57120	 4947	 4630207	 24	 140	 1	 8     0.469758212    0.013680260    0.001620070    0.000920622    0.013583994    0.001473984    0.019027141    0.718986650
392	 57528	 4982	 4687735	 24	 140	 1	 8     0.469761261    0.013629865    0.001620264    0.000920754    0.013533217    0.001458343    0.018951701    0.719189546
393	 57912	 5014	 4745647	 24	 140	 1	 8     0.469764340    0.013565940    0.001620378    0.000920844    0.013468819    0.001417463    0.018875231    0.718716481
394	 58248	 5043	 4803895	 24	 140	 1	 8     0.469767198    0.013517099    0.001620493    0.000920898    0.013419612    0.001474584    0.018803965    0.718843025
395	 58560	 5070	 4862455	 24	 140	 1	 8     0.469770154    0.013469861    0.001620649    0.000921006    0.013372010    0.001339339    0.018729967    0.719160976
396	 58824	 5092	 4921279	 24	 140	 1	 8     0.469772661    0.013427520    0.001620758    0.000921021    0.013329345    0.001464453    0.018666997    0.719318725
397	 59184	 5125	 4980463	 24	 140	 1	 8     0.469775620    0.013373535    0.001620893    0.000921115    0.013274944    0.001456101    0.018592383    0.719301792
398	 59592	 5160	 5040055	 24	 140	 1	 8     0.469778326    0.013348328    0.001621049    0.000921174    0.013249531    0.001413905    0.018523867    0.720601613
399	 59928	 5188	 5099983	 24	 140	 1	 8     0.469781017    0.013306740    0.001621164    0.000921271    0.013207617    0.001428664    0.018455501    0.721017541
400	 60288	 5218	 5160271	 24	 140	 1	 8     0.469783585    0.013252054    0.001621310    0.000921389    0.013152501    0.001617375    0.018390024    0.720611002
401	 60816	 5262	 5221087	 24	 140	 1	 8     0.469787157    0.013184501    0.001621471    0.000921492    0.013084414    0.001429133    0.018298549    0.720521645
402	 61248	 5299	 5282335	 24	 140	 1	 8     0.469789956    0.013133202    0.001621632    0.000921612    0.013032701    0.001487702    0.018226529    0.720554224
403	 61704	 5337	 5344039	 24	 140	 1	 8     0.469793134    0.013063430    0.001621656    0.000921614    0.012962386    0.001417764    0.018144449    0.719968409
404	 62088	 5370	 5406127	 24	 140	 1	 8     0.469795972    0.013014694    0.001621726    0.000921632    0.012913260    0.001485380    0.018070815    0.720205189
405	 62544	 5408	 5468671	 24	 140	 1	 8     0.469799218    0.012967569    0.001621804    0.000921681    0.012865752    0.001297590    0.017986227    0.720972123
406	 62808	 5430	 5531479	 24	 140	 1	 8     0.469801558    0.012916562    0.001621908    0.000921807    0.012814328    0.001329161    0.017924997    0.720589342
407	 63240	 5466	 5594719	 24	 140	 1	 8     0.469804122    0.012863578    0.001622015    0.000921890    0.012760905    0.001360222    0.017857670    0.720339110
408	 63720	 5508	 5658439	 24	 140	 1	 8     0.469806569    0.012810351    0.001622114    0.000921933    0.012707236    0.001380620    0.017793178    0.719958564
409	 64248	 5552	 5722687	 24	 140	 1	 8     0.469809187    0.012769149    0.001622249    0.000922000    0.012665681    0.001339024    0.017723908    0.720447704
410	 64704	 5592	 5787391	 24	 140	 1	 8     0.469811472    0.012721866    0.001622409    0.000922079    0.012617989    0.001287827    0.017663258    0.720244557
411	 65064	 5627	 5852455	 24	 140	 1	 8     0.469813841    0.012680190    0.001622551    0.000922146    0.012575951    0.001408158    0.017600114    0.720460655
412	 65592	 5671	 5918047	 24	 140	 1	 8     0.469816522    0.012633523    0.001622654    0.000922257    0.012528883    0.001324547    0.017528397    0.720746074
413	 66120	 5715	 5984167	 24	 140	 1	 8     0.469818897    0.012581154    0.001622755    0.000922357    0.012476062    0.001402579    0.017464628    0.720379166
414	 66624	 5757	 6050791	 24	 140	 1	 8     0.469821480    0.012523461    0.001622882    0.000922428    0.012417864    0.001363712    0.017395013    0.719945514
415	 67104	 5798	 6117895	 24	 140	 1	 8     0.469823933    0.012466394    0.001622966    0.000922508    0.012360298    0.001347094    0.017328631    0.719410219
416	 67608	 5840	 6185503	 24	 140	 1	 8     0.469826434    0.012409331    0.001623052    0.000922561    0.012302731    0.001323234    0.017260683    0.718936254
417	 68040	 5879	 6253543	 24	 140	 1	 8     0.469828963    0.012358188    0.001623178    0.000922583    0.012251127    0.001290644    0.017191717    0.718845498
418	 68544	 5921	 6322087	 24	 140	 1	 8     0.469831372    0.012305086    0.001623301    0.000922683    0.012197542    0.001287299    0.017125745    0.718513906
419	 69072	 5967	 6391159	 24	 140	 1	 8     0.469833601    0.012260215    0.001623427    0.000922740    0.012152257    0.001302755    0.017064485    0.718463815
420	 69648	 6016	 6460807	 24	 140	 1	 8     0.469835939    0.012220602    0.001623610    0.000922783    0.012112267    0.001271183    0.016999999    0.718859002
421	 70152	 6060	 6530959	 24	 140	 1	 8     0.469838195    0.012176176    0.001623771    0.000922876    0.012067420    0.001277030    0.016937538    0.718887007
422	 70632	 6100	 6601591	 24	 140	 1	 8     0.469840506    0.012120180    0.001623863    0.000922967    0.012010905    0.001305080    0.016873296    0.718305407
423	 71160	 6145	 6672751	 24	 140	 1	 8     0.469842872    0.012068736    0.001623955    0.000923011    0.011958978    0.001355805    0.016807288    0.718065612
424	 71904	 6207	 6744655	 24	 140	 1	 8     0.469845312    0.012024841    0.001624105    0.000923113    0.011914658    0.001284240    0.016738935    0.718375515
425	 72552	 6262	 6817207	 24	 140	 1	 8     0.469847384    0.011975742    0.001624248    0.000923275    0.011865084    0.001246072    0.016680672    0.717941247
426	 73224	 6320	 6890431	 24	 140	 1	 8     0.469849400    0.011925915    0.001624347    0.000923341    0.011814776    0.001244121    0.016623807    0.717399725
427	 73824	 6375	 6964255	 24	 140	 1	 8     0.469851353    0.011888176    0.001624464    0.000923387    0.011776666    0.001248044    0.016568510    0.717516328
428	 74448	 6429	 7038703	 24	 140	 1	 8     0.469853466    0.011851478    0.001624548    0.000923446    0.011739607    0.001245698    0.016508469    0.717902926
429	 75096	 6484	 7113799	 24	 140	 1	 8     0.469855695    0.011809274    0.001624698    0.000923500    0.011696979    0.001214694    0.016444911    0.718111152
430	 75648	 6536	 7189447	 24	 140	 1	 8     0.469857744    0.011766070    0.001624823    0.000923541    0.011653341    0.001222849    0.016386276    0.718044174
431	 76344	 6594	 7265791	 24	 140	 1	 8     0.469859779    0.011720301    0.001624909    0.000923587    0.011607116    0.001242553    0.016327809    0.717812266
432	 77016	 6650	 7342807	 24	 140	 1	 8     0.469861901    0.011671273    0.001624999    0.000923669    0.011557594    0.001209326    0.016266649    0.717497072
433	 77664	 6707	 7420471	 24	 140	 1	 8     0.469863844    0.011623235    0.001625124    0.000923751    0.011509065    0.001228560    0.016210406    0.717023080
434	 78360	 6771	 7498831	 24	 140	 1	 8     0.469865758    0.011581355    0.001625202    0.000923790    0.011466756    0.001219495    0.016154830    0.716897328
435	 79008	 6826	 7577839	 24	 140	 1	 8     0.469867743    0.011535413    0.001625302    0.000923837    0.011420339    0.001212323    0.016096995    0.716619000
436	 79656	 6880	 7657495	 24	 140	 1	 8     0.469869776    0.011493228    0.001625391    0.000923887    0.011377715    0.001196402    0.016037557    0.716644569
437	 80256	 6930	 7737751	 24	 140	 1	 8     0.469871870    0.011448517    0.001625456    0.000923907    0.011332539    0.001176470    0.015976076    0.716603815
438	 80928	 6986	 7818679	 24	 140	 1	 8     0.469873759    0.011406875    0.001625571    0.000923969    0.011290452    0.001210085    0.015920429    0.716492907
439	 81552	 7041	 7900231	 24	 140	 1	 8     0.469875815    0.011365209    0.001625665    0.000924009    0.011248342    0.001228792    0.015859628    0.716612607
440	 82296	 7104	 7982527	 24	 140	 1	 8     0.469877785    0.011322976    0.001625784    0.000924080    0.011205651    0.001186063    0.015801175    0.716590770
441	 83040	 7166	 8065567	 24	 140	 1	 8     0.469879739    0.011288462    0.001625920    0.000924203    0.011170754    0.001211137    0.015742936    0.717049329
442	 83880	 7236	 8149447	 24	 140	 1	 8     0.469881746    0.011247828    0.001626075    0.000924349    0.011129668    0.001190502    0.015682938    0.717201580
443	 84672	 7304	 8234119	 24	 140	 1	 8     0.469883784    0.011210492    0.001626193    0.000924438    0.011091917    0.001179051    0.015621744    0.717621037
444	 85392	 7366	 8319511	 24	 140	 1	 8     0.469885670    0.011174716    0.001626355    0.000924557    0.011055733    0.001213019    0.015564922    0.717942278
445	 86256	 7439	 8405767	 24	 140	 1	 8     0.469887596    0.011132803    0.001626554    0.000924715    0.011013338    0.001250648    0.015506660    0.717936871
446	 87120	 7512	 8492887	 24	 140	 1	 8     0.469889716    0.011092483    0.001626689    0.000924751    0.010972559    0.001147810    0.015442277    0.718319113
447	 87840	 7572	 8580727	 24	 140	 1	 8     0.469891497    0.011053152    0.001626766    0.000924775    0.010932786    0.001211272    0.015388014    0.718296212
448	 88800	 7653	 8669527	 24	 140	 1	 8     0.469893489    0.011011982    0.001626873    0.000924813    0.010891144    0.001165815    0.015327037    0.718467759
449	 89688	 7727	 8759215	 24	 140	 1	 8     0.469895334    0.010962843    0.001626939    0.000924873    0.010841448    0.001177407    0.015270392    0.717914976
450	 90600	 7805	 8849815	 24	 140	 1	 8     0.469897138    0.010924538    0.001627118    0.000924954    0.010802686    0.001152158    0.015214768    0.718022008
451	 91464	 7878	 8941279	 24	 140	 1	 8     0.469898838    0.010885927    0.001627231    0.000925029    0.010763620    0.001125950    0.015162188    0.717965430
452	 92208	 7942	 9033487	 24	 140	 1	 8     0.469900603    0.010845893    0.001627333    0.000925058    0.010723114    0.001146310    0.015107369    0.717920675
453	 93144	 8021	 9126631	 24	 140	 1	 8     0.469902438    0.010816516    0.001627580    0.000925206    0.010693363    0.001142834    0.015050183    0.718696664
454	 94032	 8099	 9220663	 24	 140	 1	 8     0.469904285    0.010789076    0.001627731    0.000925246    0.010665583    0.001150856    0.014992397    0.719636502
455	 94872	 8171	 9315535	 24	 140	 1	 8     0.469906025    0.010749026    0.001627864    0.000925341    0.010625047    0.001196246    0.014937790    0.719586103
456	 95904	 8258	 9411439	 24	 140	 1	 8     0.469907939    0.010706189    0.001627993    0.000925380    0.010581688    0.001149961    0.014877438    0.719625873
457	 96792	 8339	 9508231	 24	 140	 1	 8     0.469909805    0.010661129    0.001628111    0.000925424    0.010536077    0.001141734    0.014818399    0.719452141
458	 97848	 8430	 9606079	 24	 140	 1	 8     0.469911565    0.010619048    0.001628215    0.000925486    0.010493478    0.001091875    0.014762471    0.719327243
459	 98808	 8511	 9704887	 24	 140	 1	 8     0.469913165    0.010580889    0.001628296    0.000925539    0.010454849    0.001142943    0.014711447    0.719228265
460	 99768	 8591	 9804655	 24	 140	 1	 8     0.469914846    0.010544884    0.001628443    0.000925646    0.010418385    0.001124610    0.014657655    0.719411407
461	 100728	 8671	 9905383	 24	 140	 1	 8     0.469916545    0.010506520    0.001628627    0.000925726    0.010379525    0.001121807    0.014603097    0.719472051
462	 101640	 8747	 10007023	 24	 140	 1	 8     0.469918316    0.010469944    0.001628836    0.000925756    0.010342467    0.001100801    0.014545996    0.719781847
463	 102672	 8834	 10109695	 24	 140	 1	 8     0.469919986    0.010435160    0.001628969    0.000925799    0.010307232    0.001099386    0.014491945    0.720066246
464	 103656	 8918	 10213351	 24	 140	 1	 8     0.469921654    0.010393498    0.001629084    0.000925851    0.010265032    0.001125633    0.014437760    0.719882979
465	 104760	 9010	 10318111	 24	 140	 1	 8     0.469923390    0.010362468    0.001629255    0.000925885    0.010233585    0.001072269    0.014381133    0.720559926
466	 105720	 9090	 10423831	 24	 140	 1	 8     0.469924958    0.010324863    0.001629381    0.000925943    0.010195484    0.001121727    0.014329800    0.720516850
467	 106848	 9184	 10530679	 24	 140	 1	 8     0.469926633    0.010286955    0.001629539    0.000925991    0.010157069    0.001091887    0.014274784    0.720638230
468	 107856	 9269	 10638535	 24	 140	 1	 8     0.469928246    0.010258663    0.001629722    0.000926076    0.010128385    0.001079597    0.014221583    0.721344697
469	 109056	 9369	 10747591	 24	 140	 1	 8     0.469929814    0.010225989    0.001629904    0.000926180    0.010095260    0.001108948    0.014169680    0.721681021
470	 110376	 9481	 10857967	 24	 140	 1	 8     0.469931576    0.010190568    0.001630073    0.000926242    0.010059351    0.001066818    0.014111103    0.722166650
471	 111456	 9574	 10969423	 24	 140	 1	 8     0.469933123    0.010152462    0.001630174    0.000926267    0.010020729    0.001077683    0.014059512    0.722106305
472	 112656	 9674	 11082079	 24	 140	 1	 8     0.469934811    0.010115955    0.001630419    0.000926312    0.009983701    0.001106095    0.014002970    0.722414978
473	 113928	 9781	 11196007	 24	 140	 1	 8     0.469936573    0.010075919    0.001630637    0.000926367    0.009943096    0.001024013    0.013943695    0.722614684
474	 114960	 9867	 11310967	 24	 140	 1	 8     0.469938074    0.010041865    0.001630812    0.000926424    0.009908558    0.001063906    0.013893015    0.722799570
475	 116208	 9971	 11427175	 24	 140	 1	 8     0.469939841    0.010005594    0.001631064    0.000926479    0.009871755    0.001041538    0.013833110    0.723307606
476	 117216	 10055	 11544391	 24	 140	 1	 8     0.469941508    0.009964590    0.001631278    0.000926539    0.009830157    0.001044750    0.013776380    0.723309747
477	 118440	 10157	 11662831	 24	 140	 1	 8     0.469943169    0.009929610    0.001631529    0.000926626    0.009794655    0.001025787    0.013719582    0.723754499
478	 119472	 10244	 11782303	 24	 140	 1	 8     0.469944848    0.009887979    0.001631788    0.000926708    0.009752405    0.001048897    0.013661971    0.723759349
479	 120816	 10356	 11903119	 24	 140	 1	 8     0.469946506    0.009862610    0.001632135    0.000926810    0.009726624    0.001016713    0.013604811    0.724935465
480	 121872	 10444	 12024991	 24	 140	 1	 8     0.469948065    0.009826227    0.001632394    0.000926845    0.009689686    0.001043280    0.013550862    0.725136641
481	 123096	 10546	 12148087	 24	 140	 1	 8     0.469949726    0.009790188    0.001632660    0.000926896    0.009653093    0.001061043    0.013493118    0.725568970
482	 124368	 10652	 12272455	 24	 140	 1	 8     0.469951529    0.009753586    0.001632898    0.000926956    0.009615928    0.001074368    0.013430182    0.726243779
483	 125568	 10756	 12398023	 24	 140	 1	 8     0.469953362    0.009711687    0.001633048    0.000926982    0.009573402    0.001076356    0.013365894    0.726602143
484	 126888	 10866	 12524911	 24	 140	 1	 8     0.469955089    0.009677336    0.001633253    0.000927005    0.009538517    0.001052171    0.013305042    0.727343528
485	 128088	 10972	 12652999	 24	 140	 1	 8     0.469956848    0.009635653    0.001633474    0.000927057    0.009496187    0.001006874    0.013242771    0.727616081
486	 129336	 11077	 12782335	 24	 140	 1	 8     0.469958371    0.009595094    0.001633590    0.000927097    0.009455010    0.001002037    0.013188606    0.727529044
487	 130464	 11171	 12912799	 24	 140	 1	 8     0.469959793    0.009563214    0.001633749    0.000927185    0.009422629    0.001022378    0.013137831    0.727914221
488	 131616	 11268	 13044415	 24	 140	 1	 8     0.469961370    0.009525494    0.001633954    0.000927259    0.009384308    0.001018353    0.013081296    0.728176601
489	 132792	 11367	 13177207	 24	 140	 1	 8     0.469963011    0.009482858    0.001634045    0.000927315    0.009341012    0.001042860    0.013022213    0.728206332
490	 134040	 11471	 13311247	 24	 140	 1	 8     0.469964604    0.009449205    0.001634241    0.000927371    0.009306811    0.001003480    0.012964601    0.728846578
491	 135216	 11570	 13446463	 24	 140	 1	 8     0.469966009    0.009416217    0.001634366    0.000927437    0.009273294    0.001004971    0.012913559    0.729172857
492	 136440	 11675	 13582903	 24	 140	 1	 8     0.469967456    0.009381693    0.001634539    0.000927531    0.009238206    0.001027186    0.012860774    0.729481183
493	 137688	 11784	 13720591	 24	 140	 1	 8     0.469968925    0.009351216    0.001634726    0.000927617    0.009207221    0.001000431    0.012806976    0.730165834
494	 138768	 11875	 13859359	 24	 140	 1	 8     0.469970445    0.009315163    0.001634890    0.000927692    0.009170572    0.000993287    0.012751097    0.730538130
495	 139944	 11973	 13999303	 24	 140	 1	 8     0.469971836    0.009286361    0.001635007    0.000927782    0.009141294    0.000977314    0.012699737    0.731224657
496	 141096	 12071	 14140399	 24	 140	 1	 8     0.469973136    0.009254645    0.001635127    0.000927888    0.009109052    0.000995306    0.012651515    0.731504921
497	 142464	 12186	 14282863	 24	 140	 1	 8     0.469974559    0.009218008    0.001635354    0.000928043    0.009071786    0.000986503    0.012598555    0.731671841
498	 143568	 12280	 14426431	 24	 140	 1	 8     0.469976085    0.009186217    0.001635604    0.000928212    0.009039434    0.000985586    0.012541507    0.732465145
499	 144792	 12382	 14571223	 24	 140	 1	 8     0.469977569    0.009149112    0.001635826    0.000928421    0.009001684    0.000983429    0.012485745    0.732764551
500	 145944	 12481	 14717167	 24	 140	 1	 8     0.469979072    0.009113174    0.001636103    0.000928574    0.008965105    0.000954638    0.012429046    0.733215903
501	 147144	 12585	 14864311	 24	 140	 1	 8     0.469980500    0.009073491    0.001636291    0.000928697    0.008924730    0.000982040    0.012374939    0.733215039
502	 148392	 12689	 15012703	 24	 140	 1	 8     0.469981966    0.009033321    0.001636429    0.000928787    0.008883861    0.000946769    0.012319127    0.733276041
503	 149568	 12788	 15162271	 24	 140	 1	 8     0.469983251    0.008997558    0.001636581    0.000928896    0.008847466    0.000938215    0.012270022    0.733295961
504	 150744	 12886	 15313015	 24	 140	 1	 8     0.469984506    0.008964028    0.001636668    0.000928961    0.008813349    0.000961573    0.012221864    0.733441995
505	 151968	 12990	 15464983	 24	 140	 1	 8     0.469985853    0.008927126    0.001636785    0.000929061    0.008775792    0.000908758    0.012169934    0.733539411
506	 158300	 12990	 15623283	 25	 165	 4	 9     0.469986771    0.008916843    0.001577154    0.001134686    0.008776256    0.000908837    0.012134420    0.734838858
507	 183628	 12990	 15806911	 29	 210	 8	 10     0.469988197    0.008869418    0.001278680    0.000998177    0.008776762    0.000908915    0.012079062    0.734280373
508	 234284	 12990	 16041195	 37	 286	 7	 11     0.469989303    0.008830898    0.000974123    0.000719867    0.008777007    0.000908938    0.012035955    0.733709833
509	 235912	 13078	 16277107	 37	 286	 7	 11     0.469990432    0.008797846    0.000974186    0.000719910    0.008743744    0.000917955    0.011991816    0.733654196
510	 237725	 13177	 16514832	 37	 286	 7	 11     0.469991609    0.008764965    0.000974254    0.000719966    0.008710651    0.000908274    0.011945565    0.733742162
511	 239612	 13280	 16754444	 37	 286	 7	 11     0.469992717    0.008732101    0.000974294    0.000719999    0.008677577    0.000911204    0.011901927    0.733671201
512	 241647	 13392	 16996091	 37	 286	 7	 11     0.469993822    0.008704511    0.000974342    0.000720040    0.008649807    0.000906859    0.011858196    0.734050143
513	 243386	 13486	 17239477	 37	 286	 7	 11     0.469994899    0.008670619    0.000974382    0.000720074    0.008615695    0.000920708    0.011815417    0.733839393
514	 245236	 13588	 17484713	 37	 286	 7	 11     0.469996056    0.008635039    0.000974422    0.000720108    0.008579883    0.000902075    0.011769332    0.733689829
515	 247049	 13687	 17731762	 37	 286	 7	 11     0.469997130    0.008602761    0.000974458    0.000720134    0.008547393    0.000921104    0.011726368    0.733625382
516	 248788	 13784	 17980550	 37	 286	 7	 11     0.469998308    0.008567640    0.000974593    0.000720230    0.008512028    0.000928505    0.011679058    0.733589966
517	 250564	 13880	 18231114	 37	 286	 7	 11     0.469999641    0.008529722    0.000974729    0.000720321    0.008473845    0.000918063    0.011625281    0.733721788
518	 252340	 13976	 18483454	 37	 286	 7	 11     0.470000780    0.008491285    0.000974801    0.000720378    0.008435146    0.000905714    0.011579146    0.733325680
519	 254153	 14074	 18737607	 37	 286	 7	 11     0.470001958    0.008455036    0.000974884    0.000720443    0.008398645    0.000914480    0.011531204    0.733230936
520	 255929	 14170	 18993536	 37	 286	 7	 11     0.470003099    0.008422185    0.000974926    0.000720478    0.008365567    0.000890237    0.011484606    0.733345540
521	 257816	 14272	 19251352	 37	 286	 7	 11     0.470004210    0.008391113    0.000974988    0.000720524    0.008334277    0.000898345    0.011439052    0.733549683
522	 259518	 14364	 19510870	 37	 286	 7	 11     0.470005341    0.008360818    0.000975050    0.000720567    0.008303767    0.000904531    0.011392492    0.733888367
523	 261405	 14466	 19772275	 37	 286	 7	 11     0.470006532    0.008329042    0.000975131    0.000720625    0.008271762    0.000877631    0.011343264    0.734272010
524	 263181	 14562	 20035456	 37	 286	 7	 11     0.470007622    0.008296568    0.000975181    0.000720663    0.008239057    0.000896506    0.011297978    0.734340929
525	 265179	 14670	 20300635	 37	 286	 7	 11     0.470008706    0.008259928    0.000975209    0.000720688    0.008202157    0.000904424    0.011252819    0.734031849
526	 267029	 14770	 20567664	 37	 286	 7	 11     0.470009844    0.008225220    0.000975256    0.000720726    0.008167198    0.000881253    0.011205185    0.734054827
527	 268953	 14874	 20836617	 37	 286	 7	 11     0.470010955    0.008195511    0.000975315    0.000720774    0.008137270    0.000889121    0.011158476    0.734465066
528	 270914	 14981	 21107531	 37	 286	 7	 11     0.470012106    0.008160827    0.000975358    0.000720809    0.008102332    0.000887892    0.011109896    0.734554778
529	 272727	 15080	 21380258	 37	 286	 7	 11     0.470013244    0.008124679    0.000975404    0.000720845    0.008065915    0.000871955    0.011061665    0.734489656
530	 274762	 15191	 21655020	 37	 286	 7	 11     0.470014372    0.008087613    0.000975453    0.000720888    0.008028572    0.000888799    0.011013601    0.734329519
531	 276686	 15296	 21931706	 37	 286	 7	 11     0.470015525    0.008052480    0.000975511    0.000720938    0.007993173    0.000883424    0.010964293    0.734427664
532	 278610	 15400	 22210316	 37	 286	 7	 11     0.470016678    0.008017004    0.000975569    0.000720986    0.007957425    0.000871258    0.010914750    0.734511008
533	 280571	 15507	 22490887	 37	 286	 7	 11     0.470017873    0.007982684    0.000975646    0.000721048    0.007922837    0.000846551    0.010863169    0.734839308
534	 282236	 15597	 22773123	 37	 286	 7	 11     0.470018947    0.007944494    0.000975668    0.000721065    0.007884356    0.000889402    0.010816613    0.734471550
535	 284456	 15717	 23057579	 37	 286	 7	 11     0.470020092    0.007910239    0.000975724    0.000721113    0.007849831    0.000849974    0.010766754    0.734691218
536	 286269	 15815	 23343848	 37	 286	 7	 11     0.470021125    0.007878544    0.000975769    0.000721150    0.007817885    0.000861173    0.010721541    0.734833141
537	 288230	 15925	 23632078	 37	 286	 7	 11     0.470022177    0.007846865    0.000975813    0.000721190    0.007785954    0.000863364    0.010675320    0.735047298
538	 290191	 16033	 23922269	 37	 286	 7	 11     0.470023249    0.007813325    0.000975841    0.000721215    0.007752147    0.000826668    0.010628027    0.735162362
539	 292078	 16136	 24214347	 37	 286	 7	 11     0.470024216    0.007784519    0.000975866    0.000721233    0.007723110    0.000852301    0.010585151    0.735418809
540	 294150	 16249	 24508497	 37	 286	 7	 11     0.470025215    0.007751914    0.000975894    0.000721258    0.007690240    0.000826760    0.010540698    0.735426952
541	 296185	 16359	 24804682	 37	 286	 7	 11     0.470026165    0.007721593    0.000975919    0.000721280    0.007659673    0.000831825    0.010498271    0.735510981
542	 298146	 16469	 25102828	 37	 286	 7	 11     0.470027143    0.007692146    0.000975951    0.000721306    0.007629983    0.000816118    0.010454399    0.735780844
543	 300033	 16572	 25402861	 37	 286	 7	 11     0.470028049    0.007658664    0.000975976    0.000721327    0.007596223    0.000825290    0.010413592    0.735448825
544	 301994	 16679	 25704855	 37	 286	 7	 11     0.470029053    0.007625227    0.000976008    0.000721355    0.007562506    0.000841277    0.010368152    0.735447085
545	 304140	 16797	 26008995	 37	 286	 7	 11     0.470030056    0.007595504    0.000976050    0.000721390    0.007532530    0.000823969    0.010322608    0.735812528
546	 306064	 16902	 26315059	 37	 286	 7	 11     0.470031064    0.007562988    0.000976082    0.000721417    0.007499737    0.000816532    0.010276610    0.735941881
547	 308062	 17010	 26623121	 37	 286	 7	 11     0.470032011    0.007529586    0.000976109    0.000721437    0.007466048    0.000809653    0.010233188    0.735800573
548	 310023	 17116	 26933144	 37	 286	 7	 11     0.470032898    0.007498938    0.000976145    0.000721465    0.007435134    0.000804426    0.010192349    0.735741913
549	 312169	 17232	 27245313	 37	 286	 7	 11     0.470033801    0.007475107    0.000976174    0.000721490    0.007411094    0.000775704    0.010150637    0.736417555
550	 313908	 17326	 27559221	 37	 286	 7	 11     0.470034679    0.007444990    0.000976194    0.000721506    0.007380712    0.000787241    0.010109878    0.736407484
551	 315943	 17438	 27875164	 37	 286	 7	 11     0.470035563    0.007418206    0.000976225    0.000721532    0.007353690    0.000816409    0.010068727    0.736757023
552	 318089	 17554	 28193253	 37	 286	 7	 11     0.470036563    0.007389116    0.000976273    0.000721573    0.007324338    0.000781400    0.010021904    0.737296577
553	 319828	 17650	 28513081	 37	 286	 7	 11     0.470037462    0.007358727    0.000976294    0.000721592    0.007293676    0.000802731    0.009979660    0.737372530
554	 322011	 17768	 28835092	 37	 286	 7	 11     0.470038405    0.007325627    0.000976319    0.000721613    0.007260276    0.000776227    0.009935176    0.737342478
555	 323972	 17876	 29159064	 37	 286	 7	 11     0.470039241    0.007298699    0.000976347    0.000721636    0.007233101    0.000795462    0.009895510    0.737576799
556	 326192	 17996	 29485256	 37	 286	 7	 11     0.470040177    0.007270665    0.000976377    0.000721663    0.007204808    0.000776053    0.009850972    0.738065725
557	 328005	 18097	 29813261	 37	 286	 7	 11     0.470041062    0.007238132    0.000976412    0.000721686    0.007171972    0.000790676    0.009808644    0.737934088
558	 330151	 18213	 30143412	 37	 286	 7	 11     0.470041949    0.007205476    0.000976434    0.000721705    0.007139010    0.000756177    0.009766062    0.737807719
559	 332260	 18330	 30475672	 37	 286	 7	 11     0.470042726    0.007174068    0.000976447    0.000721715    0.007107306    0.000795817    0.009728555    0.737423776
560	 334813	 18468	 30810485	 37	 286	 7	 11     0.470043673    0.007143244    0.000976475    0.000721739    0.007076188    0.000752672    0.009682711    0.737731809
561	 336959	 18585	 31147444	 37	 286	 7	 11     0.470044463    0.007115966    0.000976500    0.000721759    0.007048647    0.000749651    0.009644267    0.737844147
562	 339253	 18709	 31486697	 37	 286	 7	 11     0.470045279    0.007083241    0.000976520    0.000721776    0.007015605    0.000744767    0.009604417    0.737498290
563	 341325	 18821	 31828022	 37	 286	 7	 11     0.470046038    0.007052675    0.000976544    0.000721795    0.006984740    0.000758866    0.009567218    0.737170954
564	 343619	 18945	 32171641	 37	 286	 7	 11     0.470046832    0.007021824    0.000976563    0.000721811    0.006953584    0.000742303    0.009528107    0.736958969
565	 345617	 19057	 32517258	 37	 286	 7	 11     0.470047585    0.006995581    0.000976599    0.000721834    0.006927078    0.000750086    0.009490903    0.737082762
566	 347911	 19184	 32865169	 37	 286	 7	 11     0.470048359    0.006966770    0.000976634    0.000721856    0.006897976    0.000738133    0.009452483    0.737030668
567	 350168	 19309	 33215337	 37	 286	 7	 11     0.470049115    0.006938436    0.000976653    0.000721870    0.006869356    0.000789274    0.009414839    0.736968077
568	 352869	 19456	 33568206	 37	 286	 7	 11     0.470049959    0.006909753    0.000976684    0.000721894    0.006840378    0.000719305    0.009372617    0.737227701
569	 419628	 19456	 33987834	 44	 378	 2	 12     0.470050540    0.006886371    0.000793216    0.000381383    0.006840535    0.000719312    0.009343395    0.737030938
570	 422048	 19566	 34409882	 44	 378	 2	 12     0.470051236    0.006858790    0.000793234    0.000381395    0.006812766    0.000737722    0.009308307    0.736846154
571	 424864	 19694	 34834746	 44	 378	 2	 12     0.470052035    0.006831283    0.000793253    0.000381409    0.006785070    0.000721337    0.009267890    0.737091535
572	 427680	 19822	 35262426	 44	 378	 2	 12     0.470052764    0.006807840    0.000793271    0.000381423    0.006761465    0.000713151    0.009230873    0.737507663
573	 430144	 19935	 35692570	 44	 378	 2	 12     0.470053483    0.006784077    0.000793291    0.000381440    0.006737535    0.000705045    0.009194137    0.737869840
574	 432520	 20044	 36125090	 44	 378	 2	 12     0.470054205    0.006760126    0.000793305    0.000381447    0.006713417    0.000696400    0.009157156    0.738234244
575	 435028	 20161	 36560118	 44	 378	 2	 12     0.470054880    0.006736311    0.000793320    0.000381457    0.006689434    0.000702393    0.009122448    0.738432353
576	 437800	 20290	 36997918	 44	 378	 2	 12     0.470055531    0.006710712    0.000793340    0.000381472    0.006663652    0.000721452    0.009088843    0.738346066
577	 440748	 20426	 37438666	 44	 378	 2	 12     0.470056280    0.006683434    0.000793358    0.000381484    0.006636179    0.000711183    0.009050051    0.738496831
578	 443476	 20552	 37882142	 44	 378	 2	 12     0.470057015    0.006657415    0.000793374    0.000381491    0.006609972    0.000687295    0.009011777    0.738746078
579	 446292	 20680	 38328434	 44	 378	 2	 12     0.470057694    0.006634781    0.000793393    0.000381502    0.006587173    0.000681538    0.008976273    0.739146541
580	 448800	 20795	 38777234	 44	 378	 2	 12     0.470058362    0.006612651    0.000793411    0.000381513    0.006564880    0.000680603    0.008941225    0.739568755
581	 451396	 20914	 39228630	 44	 378	 2	 12     0.470059022    0.006590177    0.000793426    0.000381523    0.006542241    0.000684654    0.008906483    0.739930382
582	 454036	 21035	 39682666	 44	 378	 2	 12     0.470059705    0.006567943    0.000793446    0.000381535    0.006519841    0.000682335    0.008870343    0.740438464
583	 456588	 21152	 40139254	 44	 378	 2	 12     0.470060380    0.006543515    0.000793466    0.000381550    0.006495229    0.000684110    0.008834510    0.740676651
584	 459404	 21280	 40598658	 44	 378	 2	 12     0.470061019    0.006518723    0.000793483    0.000381561    0.006470250    0.000675990    0.008800431    0.740727664
585	 462176	 21409	 41060834	 44	 378	 2	 12     0.470061643    0.006495177    0.000793502    0.000381570    0.006446524    0.000687423    0.008767046    0.740862611
586	 465300	 21554	 41526134	 44	 378	 2	 12     0.470062263    0.006470177    0.000793519    0.000381578    0.006421333    0.000688081    0.008733765    0.740823391
587	 468512	 21701	 41994646	 44	 378	 2	 12     0.470062878    0.006444329    0.000793530    0.000381584    0.006395286    0.000663934    0.008700567    0.740679157
588	 471504	 21837	 42466150	 44	 378	 2	 12     0.470063497    0.006416540    0.000793539    0.000381589    0.006367282    0.000692234    0.008667102    0.740332826
589	 475332	 22011	 42941482	 44	 378	 2	 12     0.470064137    0.006391710    0.000793555    0.000381598    0.006342257    0.000668708    0.008632327    0.740438825
590	 478192	 22145	 43419674	 44	 378	 2	 12     0.470064764    0.006365600    0.000793572    0.000381608    0.006315940    0.000670141    0.008598094    0.740350043
591	 481448	 22296	 43901122	 44	 378	 2	 12     0.470065372    0.006338927    0.000793587    0.000381617    0.006289055    0.000669302    0.008564800    0.740113775
592	 485100	 22465	 44386222	 44	 378	 2	 12     0.470065993    0.006313889    0.000793605    0.000381627    0.006263815    0.000654266    0.008530636    0.740142821
593	 488400	 22621	 44874622	 44	 378	 2	 12     0.470066583    0.006290246    0.000793624    0.000381637    0.006239980    0.000667663    0.008498069    0.740197110
594	 491744	 22774	 45366366	 44	 378	 2	 12     0.470067192    0.006264408    0.000793638    0.000381644    0.006213931    0.000679521    0.008464328    0.740095117
595	 495440	 22942	 45861806	 44	 378	 2	 12     0.470067827    0.006238612    0.000793653    0.000381653    0.006187923    0.000674328    0.008428992    0.740137361
596	 499180	 23113	 46360986	 44	 378	 2	 12     0.470068474    0.006212691    0.000793670    0.000381662    0.006161787    0.000644228    0.008392827    0.740238145
597	 502656	 23277	 46863642	 44	 378	 2	 12     0.470069037    0.006190035    0.000793690    0.000381671    0.006138940    0.000658022    0.008361242    0.740324767
598	 506484	 23457	 47370126	 44	 378	 2	 12     0.470069614    0.006165248    0.000793704    0.000381679    0.006113945    0.000648399    0.008328709    0.740240559
599	 510312	 23631	 47880438	 44	 378	 2	 12     0.470070192    0.006141646    0.000793721    0.000381687    0.006090142    0.000638444    0.008296050    0.740309645
600	 514184	 23809	 48394622	 44	 378	 2	 12     0.470070744    0.006120282    0.000793743    0.000381699    0.006068593    0.000640724    0.008264687    0.740534005
601	 517836	 23980	 48912458	 44	 378	 2	 12     0.470071297    0.006099002    0.000793767    0.000381716    0.006047128    0.000639064    0.008233152    0.740785716
602	 521620	 24153	 49434078	 44	 378	 2	 12     0.470071838    0.006076339    0.000793786    0.000381724    0.006024268    0.000652830    0.008202232    0.740815310
603	 526152	 24360	 49960230	 44	 378	 2	 12     0.470072420    0.006054092    0.000793810    0.000381734    0.006001825    0.000632440    0.008168805    0.741123355
604	 530024	 24542	 50490254	 44	 378	 2	 12     0.470072965    0.006030004    0.000793831    0.000381744    0.005977523    0.000629179    0.008137406    0.741022882
605	 534204	 24733	 51024458	 44	 378	 2	 12     0.470073529    0.006006546    0.000793849    0.000381752    0.005953856    0.000609755    0.008104734    0.741115730
606	 537812	 24900	 51562270	 44	 378	 2	 12     0.470074055    0.005982458    0.000793864    0.000381759    0.005929552    0.000633532    0.008074190    0.740936008
607	 542344	 25109	 52104614	 44	 378	 2	 12     0.470074587    0.005959059    0.000793879    0.000381767    0.005905941    0.000630177    0.008043156    0.740885645
608	 547184	 25331	 52651798	 44	 378	 2	 12     0.470075118    0.005937027    0.000793894    0.000381775    0.005883708    0.000628592    0.008012038    0.741013283
609	 551628	 25534	 53203426	 44	 378	 2	 12     0.470075669    0.005914234    0.000793915    0.000381784    0.005860705    0.000621231    0.007979677    0.741162066
610	 556468	 25761	 53759894	 44	 378	 2	 12     0.470076204    0.005893307    0.000793936    0.000381794    0.005839583    0.000625802    0.007948078    0.741475728
611	 561616	 25997	 54321510	 44	 378	 2	 12     0.470076722    0.005872879    0.000793957    0.000381804    0.005818964    0.000617259    0.007917383    0.741770215
612	 566192	 26210	 54887702	 44	 378	 2	 12     0.470077241    0.005850028    0.000793971    0.000381810    0.005795898    0.000618812    0.007886524    0.741775272
613	 571208	 26439	 55458910	 44	 378	 2	 12     0.470077766    0.005829668    0.000793986    0.000381819    0.005775346    0.000620808    0.007855140    0.742146996
614	 576004	 26658	 56034914	 44	 378	 2	 12     0.470078291    0.005806440    0.000794004    0.000381827    0.005751896    0.000607575    0.007823697    0.742160670
615	 580888	 26887	 56615802	 44	 378	 2	 12     0.470078785    0.005787501    0.000794023    0.000381840    0.005732774    0.000611458    0.007793912    0.742566837
616	 585772	 27114	 57201574	 44	 378	 2	 12     0.470079300    0.005766224    0.000794042    0.000381851    0.005711291    0.000596007    0.007762789    0.742803189
617	 590788	 27342	 57792362	 44	 378	 2	 12     0.470079800    0.005743788    0.000794056    0.000381859    0.005688635    0.000606511    0.007732455    0.742815512
618	 595936	 27579	 58388298	 44	 378	 2	 12     0.470080309    0.005723084    0.000794079    0.000381872    0.005667727    0.000605851    0.007701440    0.743118733
619	 601040	 27812	 58989338	 44	 378	 2	 12     0.470080806    0.005703837    0.000794101    0.000381885    0.005648288    0.000602074    0.007671100    0.743548791
620	 606232	 28048	 59595570	 44	 378	 2	 12     0.470081305    0.005684186    0.000794119    0.000381894    0.005628441    0.000596279    0.007640404    0.743964054
621	 611292	 28279	 60206862	 44	 378	 2	 12     0.470081796    0.005662795    0.000794131    0.000381901    0.005606835    0.000598748    0.007610163    0.744109505
622	 616836	 28536	 60823698	 44	 378	 2	 12     0.470082279    0.005643446    0.000794150    0.000381911    0.005587290    0.000602131    0.007580273    0.744491065
623	 622644	 28805	 61446342	 44	 378	 2	 12     0.470082755    0.005621997    0.000794169    0.000381920    0.005565622    0.000589255    0.007550702    0.744566196
624	 628276	 29067	 62074618	 44	 378	 2	 12     0.470083228    0.005601726    0.000794186    0.000381928    0.005545142    0.000584531    0.007521162    0.744795240
625	 633556	 29307	 62708174	 44	 378	 2	 12     0.470083679    0.005581655    0.000794207    0.000381938    0.005524863    0.000587888    0.007492965    0.744919437
626	 639496	 29580	 63347670	 44	 378	 2	 12     0.470084127    0.005563566    0.000794232    0.000381949    0.005506584    0.000585681    0.007464810    0.745305820
627	 644996	 29834	 63992666	 44	 378	 2	 12     0.470084584    0.005542195    0.000794250    0.000381958    0.005484988    0.000598464    0.007435979    0.745321558
628	 651464	 30130	 64644130	 44	 378	 2	 12     0.470085058    0.005521307    0.000794267    0.000381965    0.005463879    0.000585133    0.007405905    0.745527710
629	 657448	 30410	 65301578	 44	 378	 2	 12     0.470085539    0.005499788    0.000794289    0.000381975    0.005442130    0.000580984    0.007375337    0.745699941
630	 663740	 30698	 65965318	 44	 378	 2	 12     0.470086000    0.005478467    0.000794305    0.000381982    0.005420580    0.000584013    0.007345899    0.745785821
631	 670032	 30986	 66635350	 44	 378	 2	 12     0.470086457    0.005461169    0.000794324    0.000381993    0.005403094    0.000580943    0.007316588    0.746409272
632	 676588	 31285	 67311938	 44	 378	 2	 12     0.470086911    0.005441490    0.000794343    0.000382001    0.005383199    0.000572741    0.007287386    0.746699766
633	 682836	 31569	 67994774	 44	 378	 2	 12     0.470087359    0.005421235    0.000794363    0.000382010    0.005362721    0.000577424    0.007258421    0.746889084
634	 689524	 31877	 68684298	 44	 378	 2	 12     0.470087819    0.005400724    0.000794385    0.000382020    0.005341982    0.000568913    0.007228540    0.747138905
635	 696036	 32176	 69380334	 44	 378	 2	 12     0.470088245    0.005382265    0.000794400    0.000382027    0.005323318    0.000569715    0.007200814    0.747452355
636	 702768	 32484	 70083102	 44	 378	 2	 12     0.470088684    0.005363114    0.000794422    0.000382036    0.005303950    0.000573167    0.007172070    0.747777749
637	 709808	 32807	 70792910	 44	 378	 2	 12     0.470089124    0.005344198    0.000794443    0.000382046    0.005284819    0.000568177    0.007143163    0.748155706
638	 716628	 33118	 71509538	 44	 378	 2	 12     0.470089562    0.005325886    0.000794469    0.000382056    0.005266296    0.000568604    0.007114296    0.748617379
639	 723888	 33451	 72233426	 44	 378	 2	 12     0.470090010    0.005308760    0.000794493    0.000382068    0.005248973    0.000555735    0.007084622    0.749335726
640	 730664	 33763	 72964090	 44	 378	 2	 12     0.470090433    0.005290927    0.000794515    0.000382078    0.005230933    0.000563877    0.007056526    0.749792048
641	 738100	 34108	 73702190	 44	 378	 2	 12     0.470090865    0.005273214    0.000794537    0.000382086    0.005213012    0.000546894    0.007027663    0.750350983
642	 744480	 34399	 74446670	 44	 378	 2	 12     0.470091270    0.005254900    0.000794557    0.000382093    0.005194483    0.000559124    0.007000516    0.750644692
643	 752004	 34743	 75198674	 44	 378	 2	 12     0.470091715    0.005237122    0.000794581    0.000382104    0.005176494    0.000547023    0.006970578    0.751318249
644	 759044	 35066	 75957718	 44	 378	 2	 12     0.470092116    0.005220409    0.000794603    0.000382114    0.005159581    0.000552049    0.006943483    0.751843028
645	 766128	 35389	 76723846	 44	 378	 2	 12     0.470092537    0.005202537    0.000794624    0.000382122    0.005141494    0.000547474    0.006914896    0.752366588
646	 773828	 35740	 77497674	 44	 378	 2	 12     0.470092941    0.005186497    0.000794649    0.000382132    0.005125259    0.000548921    0.006887411    0.753040128
647	 781308	 36081	 78278982	 44	 378	 2	 12     0.470093346    0.005169039    0.000794673    0.000382141    0.005107589    0.000544052    0.006859677    0.753539742
648	 789272	 36443	 79068254	 44	 378	 2	 12     0.470093758    0.005150763    0.000794693    0.000382150    0.005089089    0.000544950    0.006831395    0.753984086
649	 797412	 36814	 79865666	 44	 378	 2	 12     0.470094162    0.005133973    0.000794720    0.000382161    0.005072090    0.000541559    0.006803584    0.754598244
650	 805420	 37182	 80671086	 44	 378	 2	 12     0.470094570    0.005115134    0.000794743    0.000382172    0.005053017    0.000540393    0.006775277    0.754970494
651	 813076	 37530	 81484162	 44	 378	 2	 12     0.470094984    0.005096400    0.000794768    0.000382181    0.005034047    0.000539789    0.006746505    0.755413277
652	 821480	 37912	 82305642	 44	 378	 2	 12     0.470095397    0.005078310    0.000794797    0.000382192    0.005015728    0.000539071    0.006717666    0.755963369
653	 829796	 38295	 83135438	 44	 378	 2	 12     0.470095794    0.005060214    0.000794821    0.000382200    0.004997402    0.000528857    0.006689806    0.756406688
654	 837848	 38666	 83973286	 44	 378	 2	 12     0.470096180    0.005043155    0.000794853    0.000382209    0.004980123    0.000521421    0.006662628    0.756931835
655	 845856	 39032	 84819142	 44	 378	 2	 12     0.470096564    0.005026157    0.000794885    0.000382219    0.004962904    0.000525696    0.006635538    0.757460336
656	 854436	 39423	 85673578	 44	 378	 2	 12     0.470096966    0.005008353    0.000794921    0.000382229    0.004944866    0.000525652    0.006606971    0.758040676
657	 862752	 39801	 86536330	 44	 378	 2	 12     0.470097383    0.004989099    0.000794960    0.000382239    0.004925357    0.000522344    0.006577208    0.758543632


==> data/lshaped/criterionD/varth1_thX0.1_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 2	 1     0.445934386    0.104076133    0.018422207    0.018317085    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 2	 1     0.447322643    0.102121368    0.018811194    0.018704427    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 2	 1     0.447996289    0.101225754    0.018909710    0.018801580    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 2	 1     0.448646674    0.099837740    0.019073047    0.018961856    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 2	 1     0.449820601    0.097143253    0.019369524    0.019257544    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 2	 1     0.450380085    0.095906597    0.019518015    0.019403992    0.093899533    0.019177828    0.134879904    0.711051788
10	 172	 116	 897	 4	 8	 3	 2     0.450803789    0.094427704    0.005473072    0.005378380    0.094268959    0.019228593    0.133456935    0.707551866
11	 176	 118	 1073	 4	 8	 3	 2     0.451299342    0.093250436    0.005479743    0.005383215    0.093089292    0.018971140    0.131771445    0.707668009
12	 180	 120	 1253	 4	 8	 3	 2     0.451781608    0.092089424    0.005486166    0.005387802    0.091925862    0.018196803    0.130108372    0.707790152
13	 184	 122	 1437	 4	 8	 3	 2     0.452168176    0.090607930    0.005530220    0.005432411    0.090439005    0.016036845    0.128758497    0.703704473
14	 188	 124	 1625	 4	 8	 3	 2     0.452458762    0.089680636    0.005565200    0.005467810    0.089507793    0.016225109    0.127733623    0.702091064
15	 192	 126	 1817	 4	 8	 3	 2     0.452816438    0.088851186    0.005639479    0.005542596    0.088672034    0.015984044    0.126459809    0.702604148
16	 196	 128	 2013	 4	 8	 3	 2     0.453109998    0.087924532    0.005678482    0.005581922    0.087740973    0.015998819    0.125403903    0.701130751
17	 200	 130	 2213	 4	 8	 3	 2     0.453403925    0.086977861    0.005719286    0.005623031    0.086789620    0.015706348    0.124337004    0.699533192
18	 204	 132	 2417	 4	 8	 3	 2     0.453746024    0.086113288    0.005814683    0.005718888    0.085916749    0.015378226    0.123082718    0.699637517
19	 208	 134	 2625	 4	 8	 3	 2     0.454013822    0.085018443    0.005854098    0.005758856    0.084816656    0.014781061    0.122091191    0.696351978
20	 212	 136	 2837	 4	 8	 3	 2     0.454306212    0.084139930    0.005860104    0.005764189    0.083935612    0.015301394    0.120998659    0.695379033
21	 216	 138	 3053	 4	 8	 3	 2     0.454620522    0.083177259    0.005864377    0.005767684    0.082970269    0.014461758    0.119812312    0.694229646
22	 224	 142	 3277	 4	 8	 3	 2     0.454984868    0.082367910    0.006406379    0.006302214    0.082118396    0.013160479    0.118421195    0.695550404
23	 232	 146	 3509	 4	 8	 3	 2     0.455225820    0.081647673    0.006475274    0.006367958    0.081390499    0.012508085    0.117491541    0.694923845
24	 236	 148	 3745	 4	 8	 3	 2     0.455459240    0.081244918    0.006689924    0.006579504    0.080969017    0.012347660    0.116583405    0.696882357
25	 240	 150	 3985	 4	 8	 3	 2     0.455699049    0.080457157    0.006910346    0.006795517    0.080159848    0.014938353    0.115642494    0.695740415
26	 248	 155	 4233	 4	 8	 3	 2     0.456063591    0.079903202    0.007028900    0.006909718    0.079593444    0.015608025    0.114196366    0.699700038
27	 256	 160	 4489	 4	 8	 3	 2     0.456459581    0.079269758    0.007047575    0.006928177    0.078955850    0.012720524    0.112603112    0.703974843
28	 260	 162	 4749	 4	 8	 3	 2     0.456675237    0.078859292    0.007057858    0.006938114    0.078542820    0.010988125    0.111725276    0.705832150
29	 264	 164	 5013	 4	 8	 3	 2     0.456828491    0.078196863    0.007083303    0.006961780    0.077875389    0.010986976    0.111096982    0.703861271
30	 268	 166	 5281	 4	 8	 3	 2     0.457001130    0.077885915    0.007115173    0.006991927    0.077560235    0.010831556    0.110384675    0.705586303
31	 272	 168	 5553	 4	 8	 3	 2     0.457165237    0.077439824    0.007109182    0.006985980    0.077112812    0.014592675    0.109703035    0.705904114
32	 280	 172	 5833	 4	 8	 3	 2     0.457577908    0.076611047    0.007616155    0.007482546    0.076231533    0.011971313    0.107968829    0.709566339
33	 288	 176	 6121	 4	 8	 3	 2     0.457856353    0.076173080    0.008020243    0.007879228    0.075749679    0.011875699    0.106781879    0.713352124
34	 292	 178	 6413	 4	 8	 3	 2     0.458078434    0.075412438    0.008201057    0.008055704    0.074965182    0.011890943    0.105825127    0.712613725
35	 300	 182	 6713	 4	 8	 3	 2     0.458366904    0.074978069    0.008640925    0.008488002    0.074478488    0.011512682    0.104568594    0.717022826
36	 304	 184	 7017	 4	 8	 2	 2     0.458580420    0.074274898    0.008839241    0.008026388    0.073747056    0.013515464    0.103628221    0.716743927
37	 312	 188	 7329	 4	 8	 3	 2     0.458771873    0.073597367    0.008884167    0.008722852    0.073059181    0.012321417    0.102777322    0.716085662
38	 320	 192	 7649	 4	 8	 3	 2     0.459006583    0.072971139    0.008939797    0.008775349    0.072421455    0.009830350    0.101723972    0.717344568
39	 328	 196	 7977	 4	 8	 3	 2     0.459115447    0.072721692    0.008951395    0.008787217    0.072168670    0.010539146    0.101231498    0.718370206
40	 336	 200	 8313	 4	 8	 3	 2     0.459268474    0.072426009    0.008998032    0.008832124    0.071864889    0.010541969    0.100534961    0.720406202
41	 340	 202	 8653	 4	 8	 3	 2     0.459413859    0.071737458    0.009017141    0.008849312    0.071168491    0.012054437    0.099868491    0.718319236
42	 348	 206	 9001	 4	 8	 2	 2     0.459670658    0.070683747    0.009021740    0.008199050    0.070105637    0.009334819    0.098679763    0.716294255
43	 352	 208	 9353	 4	 8	 2	 2     0.459787599    0.070310198    0.009032771    0.008211109    0.069727563    0.009338039    0.098133445    0.716475385
44	 356	 210	 9709	 4	 8	 2	 2     0.459912563    0.069963123    0.009033543    0.008212603    0.069377473    0.009387761    0.097546113    0.717231275
45	 364	 214	 10073	 4	 8	 2	 2     0.460023323    0.069734882    0.009044955    0.008224600    0.069145807    0.009406929    0.097022429    0.718750121
46	 368	 216	 10441	 4	 8	 2	 2     0.460142849    0.069306054    0.009057071    0.008236923    0.068711707    0.009059981    0.096453971    0.718540189
47	 372	 218	 10813	 4	 8	 2	 2     0.460262387    0.068896649    0.009062927    0.008242440    0.068297962    0.011753165    0.095881931    0.718557169
48	 380	 222	 11193	 4	 8	 2	 2     0.460500766    0.067871043    0.009088953    0.008270376    0.067259716    0.009050884    0.094730428    0.716465072
49	 384	 224	 11577	 4	 8	 2	 2     0.460610462    0.067535431    0.009096743    0.008278420    0.066919980    0.010088932    0.094195604    0.716970097
50	 392	 228	 11969	 4	 8	 2	 2     0.460761575    0.067017379    0.009110621    0.008289540    0.066395223    0.009994572    0.093453629    0.717119063
51	 396	 230	 12365	 4	 8	 2	 2     0.460894780    0.066355135    0.009118055    0.008296880    0.065725680    0.008564558    0.092794458    0.715076492
52	 400	 232	 12765	 4	 8	 2	 2     0.461010803    0.065908822    0.009196909    0.008366403    0.065264000    0.008492402    0.092216318    0.714719727
53	 404	 234	 13169	 4	 8	 2	 2     0.461125016    0.065471164    0.009273681    0.008433638    0.064811050    0.008440214    0.091643487    0.714411533
54	 408	 237	 13577	 4	 8	 2	 2     0.461218206    0.065067294    0.009286382    0.008444021    0.064401210    0.008396720    0.091173329    0.713665876
55	 612	 237	 14189	 6	 15	 3	 3     0.461296789    0.064809706    0.005868523    0.005534108    0.064543461    0.008449978    0.090774899    0.713960647
56	 618	 239	 14807	 6	 15	 3	 3     0.461409819    0.064498905    0.005899403    0.005563185    0.064228544    0.008411221    0.090198603    0.715076542
57	 624	 241	 15431	 6	 15	 3	 3     0.461501504    0.064169637    0.005912615    0.005575981    0.063896661    0.008460185    0.089728317    0.715154806
58	 630	 243	 16061	 6	 15	 3	 3     0.461615940    0.063721591    0.005957489    0.005620478    0.063442489    0.009130295    0.089137720    0.714866730
59	 636	 246	 16697	 6	 15	 3	 3     0.461725008    0.063236154    0.005968044    0.005631378    0.062953901    0.008394730    0.088571027    0.713959814
60	 642	 249	 17339	 6	 15	 3	 3     0.461817263    0.062821337    0.005977764    0.005641412    0.062536283    0.009769169    0.088088734    0.713159720
61	 654	 253	 17993	 6	 15	 3	 3     0.461959707    0.062577488    0.006020699    0.005677128    0.062287183    0.010074092    0.087338643    0.716492555
62	 660	 255	 18653	 6	 15	 3	 3     0.462092241    0.061850488    0.006028363    0.005679357    0.061556005    0.008767970    0.086634693    0.713922870
63	 666	 257	 19319	 6	 15	 3	 3     0.462203508    0.061473132    0.006030768    0.005681332    0.061176595    0.010293297    0.086039098    0.714479041
64	 678	 262	 19997	 6	 15	 3	 3     0.462364172    0.060783637    0.006035645    0.005683749    0.060483233    0.008321314    0.085171484    0.713661827
65	 690	 266	 20687	 6	 15	 3	 3     0.462460292    0.060417933    0.006049601    0.005696491    0.060114299    0.007569879    0.084648026    0.713754783
66	 696	 268	 21383	 6	 15	 3	 3     0.462528330    0.059984380    0.006047757    0.005695115    0.059678728    0.008394382    0.084275461    0.711765676
67	 708	 272	 22091	 6	 15	 3	 3     0.462628625    0.059578391    0.006064260    0.005710254    0.059268959    0.007418354    0.083723142    0.711611986
68	 714	 274	 22805	 6	 15	 3	 3     0.462699947    0.059225201    0.006067277    0.005711409    0.058913603    0.008340554    0.083328080    0.710747221
69	 720	 277	 23525	 6	 15	 3	 3     0.462783286    0.058782150    0.006067909    0.005712018    0.058468125    0.009062152    0.082863982    0.709381192
70	 732	 281	 24257	 6	 15	 3	 3     0.462919905    0.058360721    0.006085059    0.005727840    0.058042620    0.008776006    0.082097329    0.710872346
71	 738	 283	 24995	 6	 15	 3	 3     0.463019482    0.057806808    0.006090120    0.005731526    0.057485107    0.007342677    0.081533850    0.708991523
72	 744	 285	 25739	 6	 15	 3	 3     0.463090782    0.057402997    0.006091515    0.005732799    0.057078871    0.007321475    0.081127906    0.707561675
73	 750	 287	 26489	 6	 15	 3	 3     0.463160197    0.057049536    0.006094509    0.005733944    0.056723069    0.008297674    0.080730670    0.706664964
74	 756	 290	 27245	 6	 15	 3	 3     0.463242595    0.056594057    0.006095152    0.005734564    0.056264877    0.007334997    0.080256509    0.705164698
75	 762	 292	 28007	 6	 15	 3	 3     0.463329150    0.056298084    0.006113202    0.005751685    0.055965194    0.007943663    0.079755303    0.705885142
76	 768	 295	 28775	 6	 15	 3	 3     0.463410068    0.055924608    0.006118446    0.005757191    0.055588905    0.007367826    0.079283781    0.705372615
77	 774	 297	 29549	 6	 15	 3	 3     0.463497443    0.055611742    0.006137537    0.005775363    0.055272023    0.007976442    0.078771375    0.705989226
78	 780	 300	 30329	 6	 15	 3	 3     0.463579065    0.055226910    0.006142935    0.005781029    0.054884204    0.007242930    0.078289593    0.705418272
79	 786	 302	 31115	 6	 15	 3	 3     0.463646020    0.054958171    0.006155775    0.005791318    0.054612334    0.006852398    0.077892090    0.705568063
80	 792	 305	 31907	 6	 15	 3	 3     0.463700957    0.054686455    0.006154758    0.005790427    0.054339003    0.006824569    0.077564371    0.705046065
81	 798	 308	 32705	 6	 15	 3	 3     0.463755459    0.054416279    0.006153749    0.005789543    0.054067207    0.008971689    0.077237839    0.704528766
82	 810	 313	 33515	 6	 15	 3	 3     0.463879642    0.054112843    0.006159653    0.005794977    0.053761124    0.009413531    0.076488478    0.707463980
83	 822	 318	 34337	 6	 15	 3	 3     0.464021059    0.053771944    0.006162142    0.005797290    0.053417694    0.007491011    0.075625832    0.711026156
84	 828	 320	 35165	 6	 15	 3	 3     0.464093812    0.053581179    0.006162656    0.005797847    0.053225600    0.006820624    0.075178077    0.712723463
85	 834	 322	 35999	 6	 15	 3	 3     0.464147403    0.053185156    0.006161588    0.005797017    0.052827035    0.006799187    0.074846494    0.710589806
86	 840	 324	 36839	 6	 15	 3	 3     0.464200644    0.052788516    0.006160537    0.005796204    0.052427809    0.006517632    0.074515580    0.708422532
87	 846	 326	 37685	 6	 15	 3	 3     0.464256377    0.052522565    0.006163367    0.005797520    0.052159685    0.007517599    0.074167550    0.708160978
88	 852	 328	 38537	 6	 15	 3	 3     0.464324374    0.052091638    0.006164063    0.005798204    0.051725652    0.006516049    0.073740663    0.706416734
89	 858	 330	 39395	 6	 15	 3	 3     0.464380075    0.051812918    0.006166910    0.005799512    0.051444608    0.007550013    0.073389071    0.706003188
90	 864	 332	 40259	 6	 15	 3	 3     0.464448639    0.051368571    0.006167613    0.005800204    0.050996967    0.007356364    0.072953897    0.704123745
91	 882	 338	 41141	 6	 15	 3	 3     0.464519787    0.051089643    0.006170248    0.005801333    0.050715675    0.006497634    0.072499495    0.704689646
92	 888	 340	 42029	 6	 15	 3	 3     0.464573522    0.050755681    0.006183332    0.005815022    0.050377629    0.007087447    0.072154365    0.703431879
93	 900	 344	 42929	 6	 15	 3	 3     0.464655864    0.050519347    0.006195098    0.005825361    0.050138061    0.007247219    0.071622189    0.705358875
94	 912	 348	 43841	 6	 15	 3	 3     0.464744256    0.050230935    0.006207536    0.005836208    0.049845895    0.008746535    0.071046367    0.707016232
95	 930	 354	 44771	 6	 15	 3	 3     0.464823369    0.049718674    0.006209461    0.005837278    0.049329395    0.005660715    0.070526912    0.704960324
96	 1395	 354	 46166	 9	 28	 2	 4     0.464861543    0.049506317    0.003832620    0.003150537    0.049357740    0.005661827    0.070274853    0.704467037
97	 1404	 356	 47570	 9	 28	 2	 4     0.464904758    0.049215867    0.003834052    0.003151854    0.049066298    0.006587365    0.069988397    0.703200375
98	 1422	 360	 48992	 9	 28	 2	 4     0.464950037    0.048861756    0.003837441    0.003153671    0.048710833    0.005530443    0.069686959    0.701160684
99	 1431	 362	 50423	 9	 28	 2	 4     0.464996826    0.048603102    0.003838508    0.003154924    0.048451289    0.005474548    0.069374068    0.700594666
100	 1449	 366	 51872	 9	 28	 2	 4     0.465035617    0.048369026    0.003853854    0.003158228    0.048215252    0.004963171    0.069113563    0.699848540
101	 1458	 369	 53330	 9	 28	 2	 4     0.465071125    0.048234458    0.003862951    0.003162022    0.048079523    0.004877458    0.068874223    0.700326706
102	 1467	 372	 54797	 9	 28	 2	 4     0.465105348    0.048110137    0.003871748    0.003165803    0.047954091    0.005461885    0.068642735    0.700877329
103	 1485	 376	 56282	 9	 28	 2	 4     0.465139412    0.047867021    0.003881172    0.003175601    0.047709414    0.004843261    0.068411528    0.699692326
104	 1494	 378	 57776	 9	 28	 2	 4     0.465173187    0.047643949    0.003882490    0.003176861    0.047485494    0.005489257    0.068181489    0.698781293
105	 1521	 384	 59297	 9	 28	 2	 4     0.465221105    0.047697780    0.003898307    0.003191054    0.047538210    0.005197748    0.067853760    0.702949697
106	 1530	 386	 60827	 9	 28	 2	 4     0.465251025    0.047480808    0.003909798    0.003204002    0.047319559    0.004763141    0.067648308    0.701877255
107	 1539	 388	 62366	 9	 28	 2	 4     0.465280450    0.047255362    0.003910487    0.003204717    0.047093284    0.004748738    0.067445627    0.700643828
108	 1548	 391	 63914	 9	 28	 2	 4     0.465311401    0.047119870    0.003916817    0.003211034    0.046956796    0.005311703    0.067231764    0.700857266
109	 1566	 395	 65480	 9	 28	 2	 4     0.465355235    0.046888339    0.003917253    0.003210031    0.046724421    0.005506638    0.066927685    0.700582116
110	 1584	 399	 67064	 9	 28	 2	 4     0.465385865    0.046684206    0.003917332    0.003210027    0.046519561    0.005710002    0.066714362    0.699762452
111	 1602	 403	 68666	 9	 28	 2	 4     0.465422179    0.046454615    0.003914958    0.003208177    0.046289354    0.004678312    0.066460550    0.698980292
112	 1611	 406	 70277	 9	 28	 2	 4     0.465453918    0.046339315    0.003923467    0.003211867    0.046172920    0.006414473    0.066237904    0.699589087
113	 1629	 411	 71906	 9	 28	 2	 4     0.465508742    0.046075175    0.003936296    0.003220844    0.045906724    0.006352907    0.065851501    0.699682982
114	 1665	 419	 73571	 9	 28	 2	 4     0.465565044    0.045828317    0.003941653    0.003225031    0.045658493    0.006219684    0.065452267    0.700179213
115	 1683	 425	 75254	 9	 28	 2	 4     0.465619699    0.045648005    0.003952800    0.003230799    0.045476541    0.006265313    0.065062317    0.701604358
116	 1719	 433	 76973	 9	 28	 2	 4     0.465675751    0.045405273    0.003957912    0.003234768    0.045232441    0.006315486    0.064659916    0.702216697
117	 1755	 442	 78728	 9	 28	 2	 4     0.465719967    0.045154443    0.003964942    0.003241207    0.044980028    0.005909832    0.064340673    0.701802465
118	 1773	 446	 80501	 9	 28	 2	 4     0.465769346    0.044895029    0.003967785    0.003244001    0.044719351    0.006927877    0.063982229    0.701679667
119	 1800	 453	 82301	 9	 28	 2	 4     0.465839379    0.044580890    0.003969355    0.003245564    0.044403828    0.007160091    0.063470325    0.702389496
120	 1827	 460	 84128	 9	 28	 2	 4     0.465916200    0.044247363    0.003970750    0.003246961    0.044068836    0.004589510    0.062903927    0.703411779
121	 1836	 462	 85964	 9	 28	 2	 4     0.465943288    0.044160827    0.003970740    0.003246981    0.043981949    0.006522471    0.062702962    0.704286133
122	 1863	 468	 87827	 9	 28	 2	 4     0.465995758    0.043849896    0.003979360    0.003248843    0.043668960    0.006120734    0.062311821    0.703717138
123	 1899	 476	 89726	 9	 28	 2	 4     0.466048862    0.043550375    0.003982672    0.003251838    0.043367885    0.005764360    0.061913387    0.703408046
124	 1926	 482	 91652	 9	 28	 2	 4     0.466102895    0.043193320    0.003982974    0.003252708    0.043009287    0.004935997    0.061505289    0.702270003
125	 1944	 486	 93596	 9	 28	 2	 4     0.466139667    0.043056740    0.003986011    0.003255006    0.042871839    0.005751972    0.061225977    0.703243008
126	 1962	 490	 95558	 9	 28	 2	 4     0.466183931    0.042693490    0.003984337    0.003252947    0.042507166    0.004829261    0.060888029    0.701180360
127	 1980	 496	 97538	 9	 28	 2	 4     0.466214637    0.042613954    0.003992717    0.003257014    0.042426493    0.005587912    0.060652466    0.702592272
128	 2016	 504	 99554	 9	 28	 2	 4     0.466251562    0.042520852    0.003996907    0.003260616    0.042332583    0.004824297    0.060367958    0.704361272
129	 2043	 510	 101597	 9	 28	 2	 4     0.466285312    0.042304826    0.004002665    0.003267182    0.042115045    0.005249993    0.060106717    0.703828596
130	 2070	 516	 103667	 9	 28	 2	 4     0.466314448    0.042196455    0.004009001    0.003269424    0.042005579    0.004645426    0.059880254    0.704680624
131	 2097	 522	 105764	 9	 28	 2	 4     0.466343592    0.042043815    0.004009680    0.003270123    0.041852178    0.004821600    0.059652861    0.704808016
132	 2133	 530	 107897	 9	 28	 2	 4     0.466370185    0.041787070    0.004011004    0.003271165    0.041594123    0.004414629    0.059444593    0.702958301
133	 2151	 534	 110048	 9	 28	 2	 4     0.466400583    0.041645060    0.004009280    0.003270351    0.041451619    0.005252719    0.059205621    0.703397072
134	 2187	 542	 112235	 9	 28	 2	 4     0.466439069    0.041527029    0.004011022    0.003271704    0.041332866    0.004357441    0.058901649    0.705023195
135	 2205	 547	 114440	 9	 28	 2	 4     0.466465622    0.041404293    0.004017494    0.003276133    0.041208922    0.004476813    0.058690999    0.705462406
136	 2223	 552	 116663	 9	 28	 2	 4     0.466493018    0.041271817    0.004022769    0.003278798    0.041075299    0.004468009    0.058472843    0.705828793
137	 2250	 559	 118913	 9	 28	 2	 4     0.466527555    0.041171178    0.004043641    0.003285169    0.040972123    0.004416619    0.058196649    0.707449299
138	 2277	 565	 121190	 9	 28	 2	 4     0.466555288    0.041069830    0.004046143    0.003287172    0.040870034    0.004238714    0.057973895    0.708419373
139	 2295	 570	 123485	 9	 28	 2	 4     0.466579381    0.040924998    0.004049845    0.003290582    0.040724123    0.004285266    0.057779676    0.708293998
140	 2313	 575	 125798	 9	 28	 2	 4     0.466605494    0.040796978    0.004055065    0.003295790    0.040594949    0.004465680    0.057568413    0.708669492
141	 2349	 583	 128147	 9	 28	 2	 4     0.466630371    0.040709013    0.004059208    0.003299947    0.040506130    0.004144536    0.057366425    0.709631336
142	 2367	 588	 130514	 9	 28	 2	 4     0.466654648    0.040605629    0.004071591    0.003306986    0.040400981    0.004947146    0.057168600    0.710278536
143	 2403	 596	 132917	 9	 28	 2	 4     0.466688486    0.040471776    0.004078931    0.003309535    0.040265705    0.004341024    0.056891712    0.711382643
144	 2430	 602	 135347	 9	 28	 2	 4     0.466712552    0.040333804    0.004084592    0.003310606    0.040126448    0.004281735    0.056693946    0.711430531
145	 2457	 609	 137804	 9	 28	 2	 4     0.466743952    0.040207084    0.004095342    0.003312635    0.039997972    0.004509013    0.056434853    0.712451298
146	 2493	 617	 140297	 9	 28	 2	 4     0.466774473    0.040013658    0.004106578    0.003323868    0.039802372    0.006110024    0.056181856    0.712216725
147	 2565	 633	 142862	 9	 28	 2	 4     0.466825532    0.039716195    0.004123078    0.003330281    0.039501600    0.004267127    0.055756002    0.712321430
148	 2592	 639	 145454	 9	 28	 2	 4     0.466853007    0.039673645    0.004133284    0.003333883    0.039457751    0.004645571    0.055525486    0.714512336
149	 2628	 648	 148082	 9	 28	 2	 4     0.466896658    0.039522758    0.004173663    0.003350902    0.039301768    0.004865783    0.055157233    0.716547158
150	 2664	 656	 150746	 9	 28	 2	 4     0.466927989    0.039322016    0.004185712    0.003355568    0.039098603    0.004102666    0.054891367    0.716360666
151	 2682	 662	 153428	 9	 28	 2	 4     0.466947924    0.039182084    0.004185452    0.003355268    0.038957896    0.005352355    0.054721531    0.716026821
152	 2727	 672	 156155	 9	 28	 2	 4     0.466987038    0.038907313    0.004191671    0.003361936    0.038680860    0.005299058    0.054386725    0.715382536
153	 2772	 683	 158927	 9	 28	 2	 4     0.467021627    0.038712869    0.004207273    0.003378429    0.038483569    0.005439917    0.054088907    0.715726598
154	 2826	 695	 161753	 9	 28	 3	 4     0.467073139    0.038532316    0.004237454    0.003672147    0.038298608    0.004390609    0.053642261    0.718320141
155	 2844	 699	 164597	 9	 28	 3	 4     0.467106564    0.038304306    0.004257797    0.003688333    0.038066928    0.004618810    0.053350421    0.717975704
156	 2889	 709	 167486	 9	 28	 3	 4     0.467137923    0.038150315    0.004264730    0.003694273    0.037911194    0.005268716    0.053075137    0.718798236
157	 2934	 719	 170420	 9	 28	 3	 4     0.467175044    0.037999512    0.004267280    0.003696472    0.037759148    0.004878337    0.052747393    0.720405502
158	 2970	 727	 173390	 9	 28	 3	 4     0.467210126    0.037747643    0.004272623    0.003701695    0.037505057    0.005362011    0.052435751    0.719883714
159	 3033	 742	 176423	 9	 28	 3	 4     0.467247334    0.037535637    0.004287749    0.003715358    0.037289935    0.003818530    0.052103148    0.720410153
160	 3051	 748	 179474	 9	 28	 3	 4     0.467264581    0.037409534    0.004287536    0.003715161    0.037163023    0.004410487    0.051948252    0.720130763
161	 3078	 754	 182552	 9	 28	 3	 4     0.467290785    0.037285569    0.004296879    0.003724181    0.037037150    0.006046183    0.051712007    0.721023444
162	 3150	 771	 185702	 9	 28	 3	 4     0.467334987    0.037064229    0.004302206    0.003728700    0.036813694    0.003969112    0.051311009    0.722344568
163	 3168	 779	 188870	 9	 28	 3	 4     0.467353853    0.036928336    0.004301709    0.003728297    0.036676931    0.004482843    0.051138884    0.722118525
164	 3195	 786	 192065	 9	 28	 3	 4     0.467385955    0.036779032    0.004304538    0.003730621    0.036526267    0.004366066    0.050844654    0.723360847
165	 3222	 792	 195287	 9	 28	 3	 4     0.467406547    0.036621771    0.004305612    0.003731535    0.036367786    0.005056548    0.050655001    0.722964575
166	 3276	 804	 198563	 9	 28	 3	 4     0.467440799    0.036418830    0.004319678    0.003743979    0.036161742    0.003927154    0.050337949    0.723486571
167	 3294	 810	 201857	 9	 28	 3	 4     0.467460053    0.036254604    0.004324128    0.003748402    0.035995809    0.004919524    0.050158828    0.722796087
168	 3339	 820	 205196	 9	 28	 3	 4     0.467488965    0.036148185    0.004327300    0.003750716    0.035888239    0.003807074    0.049888650    0.724577318
169	 3366	 826	 208562	 9	 28	 3	 4     0.467510917    0.036006153    0.004325181    0.003749231    0.035745432    0.004934209    0.049682515    0.724724858
170	 3411	 836	 211973	 9	 28	 3	 4     0.467555150    0.035751875    0.004328145    0.003751502    0.035488924    0.003840290    0.049264499    0.725712759
171	 3429	 840	 215402	 9	 28	 3	 4     0.467574568    0.035597306    0.004328132    0.003751508    0.035333206    0.004404962    0.049079858    0.725293589
172	 3474	 850	 218876	 9	 28	 3	 4     0.467604019    0.035451225    0.004336304    0.003757813    0.035185023    0.004361774    0.048798475    0.726482230
173	 3510	 858	 222386	 9	 28	 3	 4     0.467628642    0.035257068    0.004336817    0.003758364    0.034989325    0.003519366    0.048561950    0.726022498
174	 4680	 858	 227066	 12	 45	 4	 5     0.467644181    0.035143522    0.003162221    0.002756162    0.035000964    0.003520131    0.048412079    0.725924654
175	 4704	 862	 231770	 12	 45	 4	 5     0.467660313    0.035000609    0.003162627    0.002756492    0.034857430    0.005066081    0.048255996    0.725311094
176	 4764	 872	 236534	 12	 45	 4	 5     0.467697761    0.034719346    0.003164408    0.002757772    0.034574839    0.003659864    0.047891689    0.724955550
177	 4788	 876	 241322	 12	 45	 4	 5     0.467715172    0.034557825    0.003166218    0.002758799    0.034412474    0.004130003    0.047721356    0.724158494
178	 4824	 882	 246146	 12	 45	 4	 5     0.467741631    0.034347088    0.003174295    0.002766531    0.034200093    0.004235874    0.047461311    0.723686045
179	 4884	 892	 251030	 12	 45	 4	 5     0.467765282    0.034161495    0.003175803    0.002767521    0.034013557    0.003574255    0.047227647    0.723336803
180	 4920	 898	 255950	 12	 45	 4	 5     0.467782392    0.034029039    0.003180217    0.002769882    0.033880108    0.003807856    0.047057876    0.723131633
181	 4956	 904	 260906	 12	 45	 4	 5     0.467803199    0.033843068    0.003182603    0.002771276    0.033693089    0.004091395    0.046850574    0.722361867
182	 5004	 912	 265910	 12	 45	 4	 5     0.467824927    0.033787251    0.003185172    0.002772964    0.033636781    0.003426818    0.046633116    0.724533415
183	 5028	 916	 270938	 12	 45	 4	 5     0.467839429    0.033649415    0.003184842    0.002772857    0.033498357    0.004452044    0.046487396    0.723839537
184	 5088	 926	 276026	 12	 45	 4	 5     0.467867768    0.033402856    0.003185551    0.002773330    0.033250610    0.004131567    0.046201309    0.722985051
185	 5136	 934	 281162	 12	 45	 4	 5     0.467893119    0.033236501    0.003186190    0.002773627    0.033083428    0.004287335    0.045943869    0.723415378
186	 5196	 944	 286358	 12	 45	 4	 5     0.467919838    0.033024048    0.003186652    0.002773691    0.032869941    0.003366813    0.045670938    0.723086709
187	 5220	 948	 291578	 12	 45	 4	 5     0.467934628    0.032851781    0.003187083    0.002774074    0.032696819    0.004210050    0.045519155    0.721713319
188	 5268	 956	 296846	 12	 45	 4	 5     0.467962377    0.032684940    0.003190130    0.002776334    0.032528885    0.003812052    0.045232988    0.722590782
189	 5292	 960	 302138	 12	 45	 4	 5     0.467982152    0.032485265    0.003191324    0.002777505    0.032328128    0.003611489    0.045027934    0.721446931
190	 5340	 968	 307478	 12	 45	 4	 5     0.467998390    0.032395499    0.003193490    0.002778925    0.032237711    0.003933933    0.044858849    0.722165185
191	 5388	 976	 312866	 12	 45	 4	 5     0.468020582    0.032204830    0.003194752    0.002780016    0.032045977    0.004306783    0.044626720    0.721649061
192	 5448	 986	 318314	 12	 45	 4	 5     0.468047887    0.031982272    0.003196065    0.002781008    0.031822176    0.003913750    0.044339433    0.721305405
193	 5508	 996	 323822	 12	 45	 4	 5     0.468072142    0.031844194    0.003197173    0.002782080    0.031683288    0.004153359    0.044082639    0.722374947
194	 5568	 1006	 329390	 12	 45	 4	 5     0.468096726    0.031625423    0.003198709    0.002783496    0.031463243    0.003665456    0.043820823    0.721698509
195	 5604	 1012	 334994	 12	 45	 4	 5     0.468114996    0.031472645    0.003199587    0.002784248    0.031309583    0.003205015    0.043625218    0.721432377
196	 5628	 1016	 340622	 12	 45	 4	 5     0.468128234    0.031345805    0.003199951    0.002784429    0.031182043    0.003784466    0.043482942    0.720875895
197	 5676	 1025	 346298	 12	 45	 4	 5     0.468148134    0.031180096    0.003200812    0.002785048    0.031015370    0.003643283    0.043268160    0.720624491
198	 5724	 1034	 352022	 12	 45	 4	 5     0.468164749    0.031008199    0.003201166    0.002785205    0.030842519    0.004243518    0.043088023    0.719647764
199	 5796	 1046	 357818	 12	 45	 4	 5     0.468193113    0.030867636    0.003202808    0.002786263    0.030701025    0.003840944    0.042778712    0.721565335
200	 5856	 1056	 363674	 12	 45	 4	 5     0.468215489    0.030699692    0.003203449    0.002786742    0.030532098    0.003094396    0.042533114    0.721783317
201	 5880	 1060	 369554	 12	 45	 4	 5     0.468227778    0.030544705    0.003203876    0.002786971    0.030376211    0.003644062    0.042397610    0.720434596
202	 5928	 1068	 375482	 12	 45	 4	 5     0.468247539    0.030373232    0.003204217    0.002787144    0.030203745    0.003770554    0.042178810    0.720106434
203	 5976	 1076	 381458	 12	 45	 4	 5     0.468268478    0.030200763    0.003204564    0.002787278    0.030030266    0.003940120    0.041945701    0.719996629
204	 6036	 1086	 387494	 12	 45	 4	 5     0.468292957    0.030021315    0.003204879    0.002787431    0.029849759    0.003022056    0.041671520    0.720427643
205	 6060	 1090	 393554	 12	 45	 4	 5     0.468306275    0.029885369    0.003204795    0.002787381    0.029713037    0.003427499    0.041521584    0.719755031
206	 6120	 1100	 399674	 12	 45	 4	 5     0.468321510    0.029798375    0.003205933    0.002788168    0.029625414    0.003478778    0.041349393    0.720648418
207	 6156	 1106	 405830	 12	 45	 4	 5     0.468336883    0.029689244    0.003206701    0.002788627    0.029515560    0.003112095    0.041174917    0.721051698
208	 6180	 1110	 412010	 12	 45	 4	 5     0.468348605    0.029543524    0.003206908    0.002788583    0.029368956    0.003307256    0.041041370    0.719847417
209	 6216	 1119	 418226	 12	 45	 4	 5     0.468362457    0.029412703    0.003207665    0.002789253    0.029237270    0.004714009    0.040882983    0.719436321
210	 6324	 1137	 424550	 12	 45	 4	 5     0.468389553    0.029170079    0.003207718    0.002789186    0.028993172    0.003824916    0.040571367    0.718981911
211	 6396	 1150	 430946	 12	 45	 4	 5     0.468407196    0.028976119    0.003208055    0.002789460    0.028797983    0.003303841    0.040367164    0.717814076
212	 6456	 1160	 437402	 12	 45	 4	 5     0.468420792    0.028859292    0.003208247    0.002789576    0.028680409    0.003342666    0.040209095    0.717730445
213	 6492	 1166	 443894	 12	 45	 4	 5     0.468434186    0.028711384    0.003208379    0.002789599    0.028531559    0.003767727    0.040052746    0.716839334
214	 6552	 1177	 450446	 12	 45	 4	 5     0.468452278    0.028545919    0.003209088    0.002790124    0.028364965    0.003261404    0.039840597    0.716503290
215	 6600	 1185	 457046	 12	 45	 4	 5     0.468466884    0.028388213    0.003209337    0.002790271    0.028206219    0.003103980    0.039668478    0.715636567
216	 6636	 1193	 463682	 12	 45	 4	 5     0.468479311    0.028291797    0.003210048    0.002790753    0.028109098    0.002829266    0.039521452    0.715859260
217	 6660	 1197	 470342	 12	 45	 4	 5     0.468489401    0.028199900    0.003210420    0.002790935    0.028016558    0.003247502    0.039401654    0.715703446
218	 6708	 1205	 477050	 12	 45	 4	 5     0.468505948    0.028079717    0.003210881    0.002791576    0.027895533    0.003267713    0.039204420    0.716238542
219	 6756	 1213	 483806	 12	 45	 4	 5     0.468520973    0.027955632    0.003212451    0.002792950    0.027770443    0.003083072    0.039024449    0.716361997
220	 6792	 1222	 490598	 12	 45	 4	 5     0.468533130    0.027848303    0.003213993    0.002794225    0.027662217    0.003238283    0.038878212    0.716295895
221	 6852	 1232	 497450	 12	 45	 4	 5     0.468548972    0.027801502    0.003221423    0.002801200    0.027614235    0.003469353    0.038686822    0.718629770
222	 6900	 1240	 504350	 12	 45	 4	 5     0.468566898    0.027642083    0.003221687    0.002801242    0.027453697    0.003452098    0.038469101    0.718552874
223	 6960	 1250	 511310	 12	 45	 4	 5     0.468583183    0.027467070    0.003222127    0.002801603    0.027277424    0.003705542    0.038270229    0.717713769
224	 7044	 1264	 518354	 12	 45	 4	 5     0.468601433    0.027241618    0.003222549    0.002801907    0.027050341    0.003319178    0.038046111    0.716015851
225	 7104	 1274	 525458	 12	 45	 4	 5     0.468619906    0.027052104    0.003223982    0.002803382    0.026859305    0.003066826    0.037817897    0.715325447
226	 7164	 1284	 532622	 12	 45	 4	 5     0.468633999    0.026899773    0.003224412    0.002803720    0.026705822    0.003502716    0.037642850    0.714605100
227	 7224	 1296	 539846	 12	 45	 4	 5     0.468653613    0.026778116    0.003224948    0.002804321    0.026583213    0.002811884    0.037397871    0.716033159
228	 7260	 1302	 547106	 12	 45	 4	 5     0.468664376    0.026676219    0.003225517    0.002804925    0.026480496    0.003106851    0.037262746    0.715895150
229	 7320	 1312	 554426	 12	 45	 4	 5     0.468677320    0.026551431    0.003226335    0.002805473    0.026354682    0.003574410    0.037099591    0.715679879
230	 7404	 1326	 561830	 12	 45	 4	 5     0.468693882    0.026393930    0.003227767    0.002806463    0.026195821    0.002688913    0.036889763    0.715481138
231	 9872	 1326	 571702	 16	 72	 5	 6     0.468702481    0.026296598    0.002227834    0.001882046    0.026202058    0.002689706    0.036780341    0.714963418
232	 9920	 1333	 581622	 16	 72	 5	 6     0.468712070    0.026190413    0.002228901    0.001882922    0.026095397    0.002777298    0.036657945    0.714453928
233	 9984	 1341	 591606	 16	 72	 5	 6     0.468722044    0.026064699    0.002229325    0.001883334    0.025969187    0.002975384    0.036530187    0.713511257
234	 10048	 1350	 601654	 16	 72	 5	 6     0.468734446    0.025960605    0.002229695    0.001883686    0.025864676    0.002710604    0.036370705    0.713777886
235	 10096	 1356	 611750	 16	 72	 5	 6     0.468745438    0.025857842    0.002229437    0.001883539    0.025761553    0.003024420    0.036228771    0.713737769
236	 10176	 1366	 621926	 16	 72	 5	 6     0.468756579    0.025737422    0.002229251    0.001883420    0.025640697    0.003211389    0.036084337    0.713257440
237	 10288	 1380	 632214	 16	 72	 5	 6     0.468772493    0.025598209    0.002230091    0.001884208    0.025500883    0.002595440    0.035877009    0.713498988
238	 10336	 1388	 642550	 16	 72	 5	 6     0.468782139    0.025539058    0.002231318    0.001885251    0.025441397    0.002933779    0.035750738    0.714364502
239	 10432	 1400	 652982	 16	 72	 5	 6     0.468794453    0.025418432    0.002231977    0.001885870    0.025320249    0.002905837    0.035588906    0.714223491
240	 10496	 1409	 663478	 16	 72	 5	 6     0.468806393    0.025294827    0.002232954    0.001886755    0.025196075    0.002883945    0.035431276    0.713912383
241	 10624	 1426	 674102	 16	 72	 5	 6     0.468817516    0.025176105    0.002233589    0.001887304    0.025076829    0.003301362    0.035283796    0.713531643
242	 10752	 1442	 684854	 16	 72	 5	 6     0.468832018    0.025015144    0.002234858    0.001888731    0.024915113    0.002646819    0.035090578    0.712873545
243	 10816	 1450	 695670	 16	 72	 5	 6     0.468841280    0.024889999    0.002235484    0.001889424    0.024789406    0.002592185    0.034966605    0.711822011
244	 10896	 1460	 706566	 16	 72	 5	 6     0.468850695    0.024839480    0.002236352    0.001890241    0.024738604    0.002987349    0.034840133    0.712955956
245	 10992	 1472	 717558	 16	 72	 5	 6     0.468865149    0.024739007    0.002237239    0.001891030    0.024637639    0.002731456    0.034645074    0.714069980
246	 11088	 1484	 728646	 16	 72	 5	 6     0.468873865    0.024623145    0.002237202    0.001891085    0.024521300    0.002839810    0.034526920    0.713157855
247	 11184	 1496	 739830	 16	 72	 5	 6     0.468885848    0.024487643    0.002237612    0.001891494    0.024385195    0.002515121    0.034363800    0.712599979
248	 11264	 1507	 751094	 16	 72	 5	 6     0.468895139    0.024427678    0.002238245    0.001892096    0.024324920    0.003328881    0.034236791    0.713492057
249	 11440	 1529	 762534	 16	 72	 5	 6     0.468911298    0.024288063    0.002238909    0.001892745    0.024184650    0.002886719    0.034014760    0.714044820
250	 11600	 1549	 774134	 16	 72	 5	 6     0.468924245    0.024165318    0.002239529    0.001893370    0.024061320    0.002701758    0.033835815    0.714193468
251	 11696	 1564	 785830	 16	 72	 5	 6     0.468935233    0.024050673    0.002240618    0.001894249    0.023946075    0.002855298    0.033683179    0.714026218
252	 11808	 1578	 797638	 16	 72	 5	 6     0.468948836    0.023952666    0.002241615    0.001895107    0.023847545    0.002614029    0.033493262    0.715148800
253	 11904	 1594	 809542	 16	 72	 5	 6     0.468958022    0.023861996    0.002243475    0.001896614    0.023756297    0.002809249    0.033364399    0.715193326
254	 12032	 1610	 821574	 16	 72	 5	 6     0.468969397    0.023726829    0.002243762    0.001896906    0.023620498    0.002697382    0.033204135    0.714574512
255	 12144	 1624	 833718	 16	 72	 5	 6     0.468979569    0.023624538    0.002244521    0.001897582    0.023517673    0.002534392    0.033060154    0.714592498
256	 12240	 1638	 845958	 16	 72	 5	 6     0.468988397    0.023531585    0.002245548    0.001898396    0.023424197    0.002637011    0.032934677    0.714492664
257	 12352	 1653	 858310	 16	 72	 5	 6     0.468998194    0.023419000    0.002245904    0.001898725    0.023311059    0.002467808    0.032794864    0.714105718
258	 12448	 1665	 870758	 16	 72	 5	 6     0.469006608    0.023316342    0.002246328    0.001899096    0.023207883    0.002515441    0.032674326    0.713598274
259	 12576	 1682	 883334	 16	 72	 5	 6     0.469014942    0.023267205    0.002247135    0.001899868    0.023158437    0.002525487    0.032554471    0.714716090
260	 12672	 1695	 896006	 16	 72	 5	 6     0.469022946    0.023185609    0.002247988    0.001900686    0.023076373    0.002852282    0.032438959    0.714745780
261	 12848	 1718	 908854	 16	 72	 5	 6     0.469033208    0.023045617    0.002248163    0.001900838    0.022935697    0.002487828    0.032290240    0.713702237
262	 12976	 1735	 921830	 16	 72	 5	 6     0.469041387    0.022960940    0.002248784    0.001901459    0.022850553    0.002669252    0.032171216    0.713710682
263	 13120	 1754	 934950	 16	 72	 5	 6     0.469050724    0.022849468    0.002249484    0.001902064    0.022738470    0.002686377    0.032034787    0.713270486
264	 13264	 1773	 948214	 16	 72	 5	 6     0.469060834    0.022730487    0.002249823    0.001902386    0.022618871    0.002299769    0.031886413    0.712858060
265	 13344	 1784	 961558	 16	 72	 5	 6     0.469068209    0.022654727    0.002250073    0.001902606    0.022542711    0.002267252    0.031777736    0.712911929
266	 13424	 1794	 974982	 16	 72	 5	 6     0.469075224    0.022571559    0.002249955    0.001902520    0.022459140    0.002382365    0.031674019    0.712620613
267	 13536	 1808	 988518	 16	 72	 5	 6     0.469083334    0.022500523    0.002250577    0.001903107    0.022387685    0.002388588    0.031553686    0.713087008
268	 13648	 1823	 1002166	 16	 72	 5	 6     0.469090376    0.022404664    0.002250938    0.001903386    0.022291304    0.002378088    0.031448818    0.712416703
269	 13760	 1837	 1015926	 16	 72	 5	 6     0.469097807    0.022311464    0.002251340    0.001903735    0.022197588    0.002454128    0.031337793    0.711966663
270	 13888	 1853	 1029814	 16	 72	 5	 6     0.469105652    0.022211302    0.002252666    0.001904855    0.022096774    0.002416046    0.031220141    0.711441437
271	 14016	 1869	 1043830	 16	 72	 5	 6     0.469113214    0.022118887    0.002252970    0.001905141    0.022003847    0.002361267    0.031106305    0.711074072
272	 14144	 1885	 1057974	 16	 72	 5	 6     0.469120727    0.022023851    0.002253334    0.001905452    0.021908275    0.002341024    0.030992793    0.710612032
273	 14272	 1901	 1072246	 16	 72	 5	 6     0.469128098    0.021927093    0.002254043    0.001906088    0.021810930    0.002357724    0.030881024    0.710050705
274	 14432	 1922	 1086678	 16	 72	 5	 6     0.469135063    0.021867181    0.002254828    0.001906780    0.021750617    0.002397207    0.030775026    0.710549561
275	 14560	 1941	 1101238	 16	 72	 5	 6     0.469142371    0.021767879    0.002254915    0.001906852    0.021650772    0.002294424    0.030663424    0.709897205
276	 14688	 1958	 1115926	 16	 72	 5	 6     0.469149435    0.021703408    0.002255432    0.001907289    0.021585897    0.002315892    0.030555148    0.710302822
277	 14816	 1974	 1130742	 16	 72	 5	 6     0.469156481    0.021616440    0.002255971    0.001907753    0.021498397    0.002536339    0.030446769    0.709974843
278	 14992	 1996	 1145734	 16	 72	 5	 6     0.469164981    0.021526808    0.002256819    0.001908565    0.021408181    0.002305770    0.030315514    0.710092112
279	 15136	 2015	 1160870	 16	 72	 5	 6     0.469172024    0.021435337    0.002257335    0.001909001    0.021316147    0.002417491    0.030206307    0.709631164
280	 15328	 2041	 1176198	 16	 72	 5	 6     0.469179184    0.021361708    0.002257855    0.001909404    0.021242050    0.002398360    0.030094893    0.709811728
281	 15504	 2068	 1191702	 16	 72	 5	 6     0.469186055    0.021280606    0.002258516    0.001909943    0.021160418    0.002361849    0.029987588    0.709647149
282	 15648	 2088	 1207350	 16	 72	 5	 6     0.469193142    0.021199283    0.002258726    0.001910116    0.021078609    0.002448119    0.029876502    0.709563748
283	 15824	 2110	 1223174	 16	 72	 5	 6     0.469201541    0.021100455    0.002259364    0.001910685    0.020979144    0.002220731    0.029744307    0.709394728
284	 15952	 2126	 1239126	 16	 72	 5	 6     0.469208895    0.021009901    0.002260070    0.001911265    0.020887987    0.002167202    0.029628060    0.709121706
285	 16096	 2145	 1255222	 16	 72	 5	 6     0.469215827    0.020971090    0.002260861    0.001911931    0.020848864    0.002287496    0.029518079    0.710449002
286	 16240	 2163	 1271462	 16	 72	 5	 6     0.469223302    0.020915069    0.002261799    0.001912818    0.020792411    0.002167930    0.029399017    0.711420687
287	 16384	 2181	 1287846	 16	 72	 5	 6     0.469229896    0.020836078    0.002262730    0.001913653    0.020712851    0.002407825    0.029293587    0.711284629
288	 16560	 2203	 1304406	 16	 72	 5	 6     0.469237496    0.020760034    0.002263442    0.001914324    0.020636275    0.002178265    0.029171593    0.711652411
289	 16720	 2223	 1321126	 16	 72	 5	 6     0.469243690    0.020696156    0.002263894    0.001914706    0.020571963    0.002345948    0.029071782    0.711898440
290	 16944	 2251	 1338070	 16	 72	 5	 6     0.469250094    0.020607488    0.002264485    0.001915195    0.020482692    0.002191038    0.028968235    0.711382245
291	 17136	 2276	 1355206	 16	 72	 5	 6     0.469257099    0.020529683    0.002266745    0.001917053    0.020404160    0.002293499    0.028854540    0.711488840
292	 17344	 2302	 1372550	 16	 72	 5	 6     0.469264217    0.020468821    0.002268226    0.001918269    0.020342758    0.002227799    0.028738543    0.712242844
293	 17520	 2325	 1390070	 16	 72	 5	 6     0.469270527    0.020388289    0.002269009    0.001918946    0.020261637    0.002122573    0.028635330    0.711997685
294	 17712	 2349	 1407782	 16	 72	 5	 6     0.469276402    0.020303924    0.002269457    0.001919340    0.020176692    0.002138692    0.028538892    0.711447519
295	 17952	 2379	 1425734	 16	 72	 5	 6     0.469282987    0.020235514    0.002271010    0.001920584    0.020107674    0.002130766    0.028430403    0.711756160
296	 18144	 2404	 1443878	 16	 72	 5	 6     0.469290196    0.020154244    0.002272510    0.001921861    0.020025715    0.002109026    0.028311154    0.711883517
297	 18320	 2426	 1462198	 16	 72	 5	 6     0.469296801    0.020076507    0.002273725    0.001922855    0.019947338    0.002206614    0.028201456    0.711896107
298	 18496	 2448	 1480694	 16	 72	 5	 6     0.469304849    0.019987408    0.002275022    0.001923975    0.019857511    0.002190740    0.028067205    0.712126766
299	 18720	 2477	 1499414	 16	 72	 5	 6     0.469311869    0.019922765    0.002276069    0.001924923    0.019792323    0.002014078    0.027949588    0.712810668
300	 18880	 2498	 1518294	 16	 72	 5	 6     0.469318158    0.019852861    0.002277671    0.001926225    0.019721772    0.002104950    0.027843784    0.713008737
301	 19072	 2522	 1537366	 16	 72	 5	 6     0.469324882    0.019782160    0.002278848    0.001927307    0.019650464    0.002211835    0.027730215    0.713379264
302	 19280	 2549	 1556646	 16	 72	 5	 6     0.469332630    0.019718752    0.002280666    0.001928874    0.019586417    0.002195704    0.027598770    0.714479385
303	 19520	 2579	 1576166	 16	 72	 5	 6     0.469339843    0.019653811    0.002282197    0.001930191    0.019520857    0.002089788    0.027475835    0.715312586
304	 19744	 2607	 1595910	 16	 72	 5	 6     0.469346742    0.019579665    0.002284448    0.001931948    0.019445940    0.002133365    0.027357727    0.715690486
305	 19984	 2637	 1615894	 16	 72	 5	 6     0.469353861    0.019507552    0.002285682    0.001932965    0.019373184    0.002117975    0.027235319    0.716259343
306	 20192	 2663	 1636086	 16	 72	 5	 6     0.469359915    0.019427944    0.002287482    0.001934384    0.019292808    0.002358875    0.027130796    0.716084572
307	 20480	 2699	 1656566	 16	 72	 5	 6     0.469367938    0.019338247    0.002288950    0.001935705    0.019202305    0.002319292    0.026991630    0.716453468
308	 20720	 2729	 1677286	 16	 72	 5	 6     0.469375883    0.019255312    0.002290544    0.001937111    0.019118589    0.002116745    0.026853123    0.717060442
309	 20944	 2757	 1698230	 16	 72	 5	 6     0.469381879    0.019192265    0.002291626    0.001938021    0.019054960    0.002212616    0.026748110    0.717518539
310	 21168	 2786	 1719398	 16	 72	 5	 6     0.469390129    0.019103314    0.002293063    0.001939258    0.018965191    0.002130901    0.026602938    0.718090386
311	 21344	 2808	 1740742	 16	 72	 5	 6     0.469396699    0.019026483    0.002294522    0.001940445    0.018887621    0.002197965    0.026486768    0.718339198
312	 21600	 2840	 1762342	 16	 72	 5	 6     0.469403508    0.018973965    0.002295368    0.001941184    0.018834613    0.002307365    0.026365814    0.719642702
313	 21840	 2873	 1784182	 16	 72	 5	 6     0.469412224    0.018867448    0.002298577    0.001943653    0.018726909    0.001989470    0.026210183    0.719851809
314	 22048	 2899	 1806230	 16	 72	 5	 6     0.469418113    0.018784067    0.002299662    0.001944505    0.018642766    0.002244113    0.026104495    0.719572143
315	 22272	 2929	 1828502	 16	 72	 5	 6     0.469425426    0.018717367    0.002301398    0.001945927    0.018575344    0.002078321    0.025972657    0.720656619
316	 22496	 2957	 1850998	 16	 72	 5	 6     0.469431692    0.018644252    0.002302169    0.001946561    0.018501572    0.001925277    0.025859150    0.720992445
317	 29526	 2957	 1880524	 21	 105	 6	 7     0.469435899    0.018580800    0.001688096    0.001406047    0.018503958    0.001925372    0.025782682    0.720669805
318	 29736	 2977	 1910260	 21	 105	 6	 7     0.469441191    0.018495548    0.001688247    0.001406153    0.018418336    0.002112356    0.025686146    0.720059273
319	 30009	 3005	 1940269	 21	 105	 6	 7     0.469447851    0.018421750    0.001688642    0.001406458    0.018344192    0.002124243    0.025564121    0.720609567
320	 30282	 3032	 1970551	 21	 105	 6	 7     0.469453840    0.018365197    0.001689053    0.001406754    0.018287361    0.001945226    0.025453903    0.721508084
321	 30513	 3055	 2001064	 21	 105	 6	 7     0.469459314    0.018301035    0.001689716    0.001407235    0.018222863    0.002013834    0.025352759    0.721855761
322	 30786	 3082	 2031850	 21	 105	 6	 7     0.469465857    0.018227323    0.001691362    0.001408537    0.018148681    0.001919556    0.025231299    0.722409246
323	 31017	 3105	 2062867	 21	 105	 6	 7     0.469471637    0.018179213    0.001692337    0.001409247    0.018100270    0.001990823    0.025123521    0.723593362
324	 31248	 3128	 2094115	 21	 105	 6	 7     0.469477205    0.018112840    0.001693600    0.001410126    0.018033488    0.001928254    0.025019255    0.723955999
325	 31458	 3148	 2125573	 21	 105	 6	 7     0.469483133    0.018025881    0.001693666    0.001410112    0.017946138    0.001973039    0.024907775    0.723704997
326	 31773	 3178	 2157346	 21	 105	 6	 7     0.469489230    0.017968107    0.001694638    0.001410780    0.017888015    0.001925877    0.024792582    0.724737231
327	 32004	 3200	 2189350	 21	 105	 6	 7     0.469494152    0.017908411    0.001695440    0.001411358    0.017827974    0.001978534    0.024699202    0.725060310
328	 32319	 3231	 2221669	 21	 105	 6	 7     0.469499860    0.017847510    0.001695745    0.001411604    0.017766768    0.002082381    0.024590456    0.725790121
329	 32655	 3263	 2254324	 21	 105	 6	 7     0.469506308    0.017784479    0.001696086    0.001411849    0.017703417    0.001820625    0.024467046    0.726874780
330	 32865	 3283	 2287189	 21	 105	 6	 7     0.469510971    0.017714229    0.001696570    0.001412257    0.017632798    0.002007654    0.024377406    0.726665882
331	 33159	 3311	 2320348	 21	 105	 6	 7     0.469517163    0.017629880    0.001696863    0.001412464    0.017548029    0.001898464    0.024257853    0.726769984
332	 33411	 3335	 2353759	 21	 105	 6	 7     0.469521847    0.017587777    0.001697293    0.001412777    0.017505688    0.001934745    0.024167012    0.727759703
333	 33663	 3360	 2387422	 21	 105	 6	 7     0.469526878    0.017522862    0.001697789    0.001413150    0.017440419    0.002018407    0.024069078    0.728023826
334	 33915	 3386	 2421337	 21	 105	 6	 7     0.469532814    0.017424244    0.001698305    0.001413555    0.017341281    0.001888280    0.023953006    0.727434526
335	 34188	 3413	 2455525	 21	 105	 6	 7     0.469537623    0.017352188    0.001698497    0.001413696    0.017268860    0.001972157    0.023858540    0.727294618
336	 34461	 3442	 2489986	 21	 105	 6	 7     0.469543287    0.017273253    0.001698715    0.001413865    0.017189522    0.002047326    0.023746815    0.727392420
337	 34755	 3472	 2524741	 21	 105	 6	 7     0.469549130    0.017181014    0.001698955    0.001414045    0.017096806    0.001851929    0.023630997    0.727054119
338	 35028	 3498	 2559769	 21	 105	 6	 7     0.469553997    0.017104572    0.001699112    0.001414168    0.017019971    0.001835507    0.023534083    0.726800032
339	 35280	 3523	 2595049	 21	 105	 6	 7     0.469558365    0.017029802    0.001699293    0.001414316    0.016944810    0.001920068    0.023446787    0.726317108
340	 35574	 3552	 2630623	 21	 105	 6	 7     0.469563286    0.016939174    0.001699525    0.001414494    0.016853701    0.001782142    0.023348013    0.725508167
341	 35784	 3572	 2666407	 21	 105	 6	 7     0.469567619    0.016854854    0.001699729    0.001414654    0.016768931    0.001849784    0.023260710    0.724606194
342	 36099	 3602	 2702506	 21	 105	 6	 7     0.469572077    0.016813947    0.001700067    0.001414939    0.016727779    0.001815040    0.023170543    0.725660441
343	 36372	 3628	 2738878	 21	 105	 6	 7     0.469576740    0.016745803    0.001700225    0.001415078    0.016659266    0.001735871    0.023075845    0.725685342
344	 36582	 3648	 2775460	 21	 105	 6	 7     0.469580652    0.016668797    0.001700339    0.001415178    0.016581847    0.001821455    0.022996105    0.724853038
345	 36897	 3678	 2812357	 21	 105	 6	 7     0.469585027    0.016597906    0.001700772    0.001415556    0.016510537    0.001786448    0.022906591    0.724590830
346	 37128	 3700	 2849485	 21	 105	 6	 7     0.469589626    0.016530860    0.001700989    0.001415749    0.016443113    0.001732341    0.022812117    0.724652620
347	 37338	 3720	 2886823	 21	 105	 6	 7     0.469593549    0.016455739    0.001701038    0.001415819    0.016367584    0.001870166    0.022731222    0.723926721
348	 37674	 3753	 2924497	 21	 105	 6	 7     0.469598185    0.016377574    0.001701167    0.001415934    0.016288983    0.001838674    0.022635251    0.723542862
349	 38010	 3786	 2962507	 21	 105	 6	 7     0.469602548    0.016319870    0.001701371    0.001416112    0.016230942    0.001887177    0.022544548    0.723894300
350	 38283	 3814	 3000790	 21	 105	 6	 7     0.469607051    0.016250474    0.001701440    0.001416154    0.016161158    0.001880214    0.022450547    0.723834217
351	 38619	 3846	 3039409	 21	 105	 6	 7     0.469611610    0.016180057    0.001701568    0.001416253    0.016090336    0.001943627    0.022354973    0.723778863
352	 38934	 3876	 3078343	 21	 105	 6	 7     0.469617150    0.016100199    0.001701938    0.001416586    0.016009992    0.001754333    0.022238288    0.723985558
353	 39165	 3898	 3117508	 21	 105	 6	 7     0.469621537    0.016023191    0.001702045    0.001416682    0.015932535    0.001915027    0.022145459    0.723542953
354	 39501	 3930	 3157009	 21	 105	 6	 7     0.469626850    0.015952176    0.001702322    0.001416944    0.015861085    0.001877669    0.022032510    0.724029001
355	 39837	 3962	 3196846	 21	 105	 6	 7     0.469631779    0.015865558    0.001702495    0.001417093    0.015773949    0.001742634    0.021927184    0.723556589
356	 40110	 3990	 3236956	 21	 105	 6	 7     0.469635693    0.015790527    0.001702566    0.001417152    0.015698472    0.001702281    0.021843199    0.722903598
357	 40404	 4018	 3277360	 21	 105	 6	 7     0.469639782    0.015711360    0.001702611    0.001417184    0.015618833    0.001629845    0.021755096    0.722192164
358	 40635	 4042	 3317995	 21	 105	 6	 7     0.469643223    0.015656363    0.001702694    0.001417260    0.015563501    0.001640840    0.021680689    0.722134050
359	 40887	 4066	 3358882	 21	 105	 6	 7     0.469646913    0.015613231    0.001702928    0.001417413    0.015520084    0.001759837    0.021600608    0.722814413
360	 41160	 4092	 3400042	 21	 105	 6	 7     0.469651296    0.015554040    0.001703165    0.001417638    0.015460511    0.001722171    0.021505114    0.723271682
361	 41433	 4118	 3441475	 21	 105	 6	 7     0.469655198    0.015512985    0.001703405    0.001417824    0.015419180    0.001669375    0.021419725    0.724238295
362	 41664	 4140	 3483139	 21	 105	 6	 7     0.469658884    0.015442379    0.001703524    0.001417919    0.015348130    0.001783420    0.021338739    0.723678164
363	 41979	 4170	 3525118	 21	 105	 6	 7     0.469663500    0.015358946    0.001703741    0.001418108    0.015264157    0.001761985    0.021236915    0.723219284
364	 42315	 4202	 3567433	 21	 105	 6	 7     0.469667971    0.015281382    0.001703893    0.001418247    0.015186092    0.001671670    0.021137790    0.722941331
365	 42630	 4233	 3610063	 21	 105	 6	 7     0.469671871    0.015214250    0.001704004    0.001418367    0.015118524    0.001667376    0.021050967    0.722734019
366	 42945	 4263	 3653008	 21	 105	 6	 7     0.469676859    0.015148631    0.001704272    0.001418642    0.015052457    0.001599231    0.020939379    0.723451759
367	 43176	 4285	 3696184	 21	 105	 6	 7     0.469680804    0.015098538    0.001704507    0.001418846    0.015002017    0.001603028    0.020850695    0.724126398
368	 43386	 4306	 3739570	 21	 105	 6	 7     0.469684563    0.015031898    0.001704558    0.001418903    0.014934940    0.001727412    0.020765864    0.723875417
369	 43722	 4338	 3783292	 21	 105	 6	 7     0.469688667    0.014964110    0.001704707    0.001419042    0.014866693    0.001574409    0.020672826    0.723854077
370	 43953	 4360	 3827245	 21	 105	 6	 7     0.469692090    0.014892584    0.001704836    0.001419154    0.014794681    0.001641237    0.020594900    0.723120008
371	 44268	 4390	 3871513	 21	 105	 6	 7     0.469695862    0.014829456    0.001705030    0.001419316    0.014731111    0.001550921    0.020508705    0.723081036
372	 44562	 4418	 3916075	 21	 105	 6	 7     0.469699260    0.014772198    0.001705159    0.001419416    0.014673454    0.001613164    0.020430730    0.723038175
373	 44835	 4445	 3960910	 21	 105	 6	 7     0.469703128    0.014700268    0.001705313    0.001419528    0.014601020    0.001611334    0.020341598    0.722670296
374	 45129	 4473	 4006039	 21	 105	 6	 7     0.469706894    0.014643387    0.001705384    0.001419569    0.014543742    0.001661229    0.020254472    0.722970562
375	 45486	 4508	 4051525	 21	 105	 6	 7     0.469711012    0.014581028    0.001705506    0.001419670    0.014480940    0.001504320    0.020158731    0.723310814
376	 45780	 4536	 4097305	 21	 105	 6	 7     0.469713942    0.014511245    0.001705560    0.001419710    0.014410666    0.001510931    0.020090342    0.722299545
377	 46137	 4570	 4143442	 21	 105	 6	 7     0.469717021    0.014444385    0.001705628    0.001419770    0.014343329    0.001547101    0.020018233    0.721561444
378	 46494	 4604	 4189936	 21	 105	 6	 7     0.469720337    0.014379637    0.001705724    0.001419849    0.014278111    0.001557676    0.019940275    0.721135312
379	 46851	 4639	 4236787	 21	 105	 6	 7     0.469723730    0.014312273    0.001705781    0.001419890    0.014210260    0.001556593    0.019860189    0.720651410
380	 47166	 4671	 4283953	 21	 105	 6	 7     0.469727042    0.014251004    0.001705882    0.001419968    0.014148537    0.001559461    0.019781690    0.720413882
381	 47481	 4702	 4331434	 21	 105	 6	 7     0.469730455    0.014205780    0.001706004    0.001420064    0.014102969    0.001537394    0.019700482    0.721087964
382	 47796	 4733	 4379230	 21	 105	 6	 7     0.469733959    0.014163577    0.001706297    0.001420316    0.014060422    0.001468757    0.019616748    0.722014542
383	 48027	 4756	 4427257	 21	 105	 6	 7     0.469737072    0.014103277    0.001706444    0.001420443    0.013999659    0.001498397    0.019542084    0.721687447
384	 48300	 4782	 4475557	 21	 105	 6	 7     0.469740218    0.014040421    0.001706553    0.001420529    0.013936323    0.001475565    0.019466305    0.721267899
385	 48594	 4810	 4524151	 21	 105	 6	 7     0.469743180    0.013975786    0.001706620    0.001420583    0.013871194    0.001507757    0.019394707    0.720597921
386	 48951	 4846	 4573102	 21	 105	 6	 7     0.469746489    0.013919399    0.001706789    0.001420731    0.013814360    0.001551276    0.019314391    0.720675032
387	 49266	 4878	 4622368	 21	 105	 6	 7     0.469749906    0.013848103    0.001706938    0.001420860    0.013742500    0.001447630    0.019231106    0.720088724
388	 49560	 4906	 4671928	 21	 105	 6	 7     0.469752711    0.013790178    0.001707093    0.001420998    0.013684109    0.001385571    0.019162452    0.719645769
389	 63720	 4906	 4735648	 27	 153	 1	 8     0.469754965    0.013759253    0.001428782    0.000920297    0.013684869    0.001385653    0.019107138    0.720110658
390	 64044	 4930	 4799692	 27	 153	 1	 8     0.469757433    0.013694893    0.001429013    0.000920574    0.013620133    0.001453412    0.019046355    0.719029592
391	 64449	 4962	 4864141	 27	 153	 1	 8     0.469760200    0.013638529    0.001429168    0.000920733    0.013563442    0.001549163    0.018977987    0.718649958
392	 64989	 5002	 4929130	 27	 153	 1	 8     0.469763756    0.013573716    0.001429343    0.000920826    0.013498249    0.001372227    0.018889748    0.718575771
393	 65340	 5029	 4994470	 27	 153	 1	 8     0.469766296    0.013526973    0.001429412    0.000920846    0.013451237    0.001467282    0.018826480    0.718507844
394	 65718	 5058	 5060188	 27	 153	 1	 8     0.469769517    0.013468894    0.001429563    0.000921005    0.013392814    0.001429641    0.018745938    0.718496679
395	 66096	 5086	 5126284	 27	 153	 1	 8     0.469772334    0.013426581    0.001429687    0.000921034    0.013350247    0.001404193    0.018675225    0.718951525
396	 66447	 5113	 5192731	 27	 153	 1	 8     0.469775022    0.013380833    0.001429810    0.000921118    0.013304222    0.001399001    0.018607481    0.719110387
397	 66798	 5141	 5259529	 27	 153	 1	 8     0.469777671    0.013336712    0.001429848    0.000921129    0.013259842    0.001548399    0.018540470    0.719329756
398	 67311	 5180	 5326840	 27	 153	 1	 8     0.469780702    0.013295899    0.001429984    0.000921202    0.013218777    0.001414695    0.018463514    0.720117464
399	 67743	 5212	 5394583	 27	 153	 1	 8     0.469783485    0.013254371    0.001430158    0.000921333    0.013176987    0.001423217    0.018392568    0.720637318
400	 68121	 5240	 5462704	 27	 153	 1	 8     0.469786191    0.013193911    0.001430236    0.000921405    0.013116162    0.001523064    0.018323315    0.720061330
401	 68688	 5282	 5531392	 27	 153	 1	 8     0.469789458    0.013134874    0.001430409    0.000921557    0.013056755    0.001479396    0.018239374    0.720138430
402	 69174	 5319	 5600566	 27	 153	 1	 8     0.469792455    0.013076552    0.001430497    0.000921609    0.012998072    0.001478478    0.018162020    0.719994327
403	 69687	 5357	 5670253	 27	 153	 1	 8     0.469795707    0.013013648    0.001430543    0.000921633    0.012934782    0.001437583    0.018077705    0.719872788
404	 70146	 5392	 5740399	 27	 153	 1	 8     0.469798784    0.012962702    0.001430608    0.000921658    0.012883517    0.001420072    0.017997555    0.720247932
405	 70578	 5424	 5810977	 27	 153	 1	 8     0.469801538    0.012911860    0.001430673    0.000921698    0.012832353    0.001316061    0.017925524    0.720305830
406	 71010	 5456	 5881987	 27	 153	 1	 8     0.469803863    0.012860591    0.001430841    0.000921844    0.012780747    0.001313393    0.017864476    0.719897462
407	 71442	 5490	 5953429	 27	 153	 1	 8     0.469806221    0.012810970    0.001430930    0.000921925    0.012730805    0.001402114    0.017802373    0.719621499
408	 72036	 5534	 6025465	 27	 153	 1	 8     0.469808897    0.012765004    0.001431025    0.000921989    0.012684537    0.001334786    0.017731608    0.719901058
409	 72522	 5571	 6097987	 27	 153	 1	 8     0.469811269    0.012722267    0.001431156    0.000922064    0.012641514    0.001332724    0.017668639    0.720047912
410	 73035	 5612	 6171022	 27	 153	 1	 8     0.469813665    0.012672603    0.001431258    0.000922114    0.012591520    0.001382652    0.017604828    0.719836829
411	 73575	 5655	 6244597	 27	 153	 1	 8     0.469816272    0.012626801    0.001431374    0.000922177    0.012545409    0.001336316    0.017535121    0.720086329
412	 74169	 5699	 6318766	 27	 153	 1	 8     0.469818805    0.012581672    0.001431484    0.000922308    0.012499973    0.001346295    0.017467098    0.720306912
413	 74709	 5739	 6393475	 27	 153	 1	 8     0.469821182    0.012526101    0.001431578    0.000922362    0.012444026    0.001385034    0.017403069    0.719763914
414	 75303	 5784	 6468778	 27	 153	 1	 8     0.469823789    0.012466940    0.001431646    0.000922383    0.012384466    0.001381429    0.017332533    0.719279772
415	 75870	 5826	 6544648	 27	 153	 1	 8     0.469826331    0.012407364    0.001431703    0.000922407    0.012324484    0.001340666    0.017263499    0.718705060
416	 76383	 5867	 6621031	 27	 153	 1	 8     0.469828865    0.012357400    0.001431839    0.000922466    0.012274167    0.001348781    0.017194399    0.718687533
417	 76950	 5909	 6697981	 27	 153	 1	 8     0.469831596    0.012294551    0.001432028    0.000922697    0.012210867    0.001293207    0.017119618    0.718155682
418	 77571	 5956	 6775552	 27	 153	 1	 8     0.469833873    0.012247916    0.001432117    0.000922726    0.012163901    0.001271317    0.017056997    0.718058186
419	 78138	 6000	 6853690	 27	 153	 1	 8     0.469836155    0.012201569    0.001432243    0.000922767    0.012117218    0.001282571    0.016994017    0.717992052
420	 78786	 6049	 6932476	 27	 153	 1	 8     0.469838409    0.012165620    0.001432372    0.000922821    0.012081002    0.001282041    0.016931586    0.718516267
421	 79326	 6090	 7011802	 27	 153	 1	 8     0.469840658    0.012115719    0.001432519    0.000922930    0.012030734    0.001308103    0.016869077    0.718220664
422	 79920	 6135	 7091722	 27	 153	 1	 8     0.469843230    0.012056072    0.001432610    0.000923016    0.011970651    0.001374396    0.016797293    0.717738950
423	 80757	 6197	 7172479	 27	 153	 1	 8     0.469845689    0.012008748    0.001432706    0.000923050    0.011922977    0.001287665    0.016728350    0.717868044
424	 81486	 6252	 7253965	 27	 153	 1	 8     0.469847780    0.011961090    0.001432853    0.000923204    0.011874957    0.001246647    0.016669538    0.717541760
425	 82242	 6309	 7336207	 27	 153	 1	 8     0.469849826    0.011909639    0.001432984    0.000923343    0.011823115    0.001236750    0.016611763    0.716940079
426	 82890	 6360	 7419097	 27	 153	 1	 8     0.469851761    0.011869586    0.001433066    0.000923384    0.011782759    0.001256828    0.016556943    0.716894819
427	 83592	 6417	 7502689	 27	 153	 1	 8     0.469853866    0.011831512    0.001433168    0.000923428    0.011744390    0.001234454    0.016497083    0.717188105
428	 84294	 6470	 7586983	 27	 153	 1	 8     0.469856011    0.011794468    0.001433312    0.000923491    0.011707053    0.001237224    0.016435883    0.717604775
429	 84969	 6525	 7671952	 27	 153	 1	 8     0.469858141    0.011750946    0.001433410    0.000923541    0.011663193    0.001222477    0.016374876    0.717620492
430	 85725	 6582	 7757677	 27	 153	 1	 8     0.469860229    0.011705007    0.001433488    0.000923571    0.011616897    0.001230482    0.016314871    0.717444051
431	 86481	 6638	 7844158	 27	 153	 1	 8     0.469862218    0.011659380    0.001433550    0.000923611    0.011570915    0.001234505    0.016257478    0.717170230
432	 87237	 6697	 7931395	 27	 153	 1	 8     0.469864245    0.011608273    0.001433686    0.000923751    0.011519399    0.001227099    0.016198777    0.716614150
433	 87966	 6756	 8019361	 27	 153	 1	 8     0.469866245    0.011564823    0.001433777    0.000923791    0.011475601    0.001230968    0.016140684    0.716501456
434	 88749	 6816	 8108110	 27	 153	 1	 8     0.469868198    0.011516444    0.001433862    0.000923834    0.011426833    0.001214347    0.016083726    0.716030844
435	 89478	 6870	 8197588	 27	 153	 1	 8     0.469870266    0.011472137    0.001433941    0.000923880    0.011382168    0.001190356    0.016023176    0.715971493
436	 90153	 6920	 8287741	 27	 153	 1	 8     0.469872263    0.011426225    0.001433986    0.000923911    0.011335886    0.001172554    0.015964527    0.715725887
437	 90909	 6976	 8378650	 27	 153	 1	 8     0.469874228    0.011388476    0.001434079    0.000923960    0.011297823    0.001193140    0.015906580    0.715960073
438	 91584	 7029	 8470234	 27	 153	 1	 8     0.469876241    0.011346597    0.001434158    0.000924002    0.011255597    0.001280451    0.015846993    0.716009488
439	 92448	 7094	 8562682	 27	 153	 1	 8     0.469878328    0.011301615    0.001434302    0.000924071    0.011210231    0.001191076    0.015785011    0.715971304
440	 93339	 7160	 8656021	 27	 153	 1	 8     0.469880329    0.011268329    0.001434455    0.000924205    0.011176653    0.001202478    0.015725333    0.716571700
441	 94257	 7228	 8750278	 27	 153	 1	 8     0.469882307    0.011227338    0.001434599    0.000924346    0.011135306    0.001177811    0.015666119    0.716663643
442	 95094	 7292	 8845372	 27	 153	 1	 8     0.469884282    0.011185596    0.001434694    0.000924429    0.011093205    0.001219682    0.015606760    0.716714785
443	 96012	 7362	 8941384	 27	 153	 1	 8     0.469886329    0.011151416    0.001434878    0.000924559    0.011058716    0.001188887    0.015544999    0.717363571
444	 96930	 7431	 9038314	 27	 153	 1	 8     0.469888206    0.011109414    0.001435058    0.000924709    0.011016337    0.001256389    0.015488158    0.717284410
445	 97902	 7504	 9136216	 27	 153	 1	 8     0.469890307    0.011070412    0.001435170    0.000924753    0.010976990    0.001132361    0.015424283    0.717726211
446	 98658	 7560	 9234874	 27	 153	 1	 8     0.469892113    0.011031381    0.001435215    0.000924765    0.010937620    0.001218751    0.015369173    0.717760243
447	 99738	 7641	 9334612	 27	 153	 1	 8     0.469894065    0.010986763    0.001435323    0.000924815    0.010892604    0.001150410    0.015309387    0.717648797
448	 100764	 7717	 9435376	 27	 153	 1	 8     0.469895882    0.010943541    0.001435390    0.000924866    0.010848997    0.001138311    0.015253520    0.717443600
449	 101709	 7789	 9537085	 27	 153	 1	 8     0.469897679    0.010904170    0.001435538    0.000924951    0.010809263    0.001192905    0.015198043    0.717472013
450	 102735	 7866	 9639820	 27	 153	 1	 8     0.469899433    0.010862509    0.001435658    0.000925029    0.010767218    0.001137133    0.015143729    0.717294207
451	 103626	 7934	 9743446	 27	 153	 1	 8     0.469901221    0.010824986    0.001435739    0.000925055    0.010729351    0.001157741    0.015088140    0.717450003
452	 104679	 8013	 9848125	 27	 153	 1	 8     0.469903135    0.010792518    0.001435967    0.000925202    0.010696562    0.001148316    0.015028417    0.718140655
453	 105678	 8091	 9953803	 27	 153	 1	 8     0.469904955    0.010761749    0.001436093    0.000925252    0.010665499    0.001147627    0.014971396    0.718820642
454	 106623	 8163	 10060426	 27	 153	 1	 8     0.469906701    0.010725573    0.001436220    0.000925337    0.010628979    0.001190389    0.014916507    0.719040525
455	 107730	 8246	 10168156	 27	 153	 1	 8     0.469908628    0.010681660    0.001436324    0.000925370    0.010584651    0.001160722    0.014855676    0.719028898
456	 108783	 8331	 10276939	 27	 153	 1	 8     0.469910498    0.010638749    0.001436444    0.000925435    0.010541329    0.001146708    0.014796405    0.719009062
457	 109971	 8422	 10386910	 27	 153	 1	 8     0.469912303    0.010593024    0.001436539    0.000925499    0.010495166    0.001098826    0.014738953    0.718709381
458	 111051	 8503	 10497961	 27	 153	 1	 8     0.469913955    0.010554531    0.001436637    0.000925579    0.010456299    0.001121793    0.014686206    0.718669650
459	 112104	 8581	 10610065	 27	 153	 1	 8     0.469915538    0.010519541    0.001436756    0.000925660    0.010420964    0.001137833    0.014635462    0.718770713
460	 113238	 8665	 10723303	 27	 153	 1	 8     0.469917283    0.010483972    0.001436928    0.000925720    0.010385033    0.001138162    0.014579338    0.719097955
461	 114318	 8745	 10837621	 27	 153	 1	 8     0.469919080    0.010448375    0.001437095    0.000925756    0.010349073    0.001096175    0.014521291    0.719521095
462	 115452	 8830	 10953073	 27	 153	 1	 8     0.469920741    0.010409530    0.001437184    0.000925791    0.010309841    0.001109198    0.014467443    0.719514182
463	 116532	 8912	 11069605	 27	 153	 1	 8     0.469922352    0.010373508    0.001437293    0.000925842    0.010273454    0.001123513    0.014415004    0.719632711
464	 117774	 9004	 11187379	 27	 153	 1	 8     0.469924093    0.010339768    0.001437430    0.000925876    0.010239365    0.001074180    0.014358133    0.720133181
465	 118827	 9082	 11306206	 27	 153	 1	 8     0.469925702    0.010302609    0.001437556    0.000925942    0.010201822    0.001121195    0.014305395    0.720190429
466	 120069	 9174	 11426275	 27	 153	 1	 8     0.469927373    0.010264921    0.001437681    0.000925989    0.010163743    0.001083256    0.014250379    0.720326149
467	 121257	 9263	 11547532	 27	 153	 1	 8     0.469928924    0.010231887    0.001437819    0.000926069    0.010130359    0.001093124    0.014199154    0.720598324
468	 122607	 9363	 11670139	 27	 153	 1	 8     0.469930608    0.010196290    0.001437984    0.000926174    0.010094381    0.001108233    0.014143306    0.720926919
469	 124038	 9471	 11794177	 27	 153	 1	 8     0.469932347    0.010157834    0.001438105    0.000926222    0.010055518    0.001052295    0.014085402    0.721160390
470	 125226	 9562	 11919403	 27	 153	 1	 8     0.469933851    0.010118874    0.001438171    0.000926236    0.010016151    0.001085658    0.014035128    0.720967727
471	 126603	 9664	 12046006	 27	 153	 1	 8     0.469935548    0.010079573    0.001438364    0.000926289    0.009976418    0.001103211    0.013978208    0.721091988
472	 128007	 9769	 12174013	 27	 153	 1	 8     0.469937345    0.010039414    0.001438535    0.000926344    0.009935817    0.001052304    0.013917661    0.721343521
473	 129276	 9863	 12303289	 27	 153	 1	 8     0.469938928    0.010002186    0.001438710    0.000926400    0.009898174    0.001036432    0.013864113    0.721444385
474	 130518	 9955	 12433807	 27	 153	 1	 8     0.469940508    0.009973441    0.001438884    0.000926472    0.009869100    0.001056148    0.013810447    0.722166374
475	 131841	 10053	 12565648	 27	 153	 1	 8     0.469942278    0.009936991    0.001439045    0.000926517    0.009832240    0.001036021    0.013750091    0.722685469
476	 133083	 10146	 12698731	 27	 153	 1	 8     0.469943876    0.009900633    0.001439240    0.000926577    0.009795465    0.001053270    0.013695348    0.722919431
477	 134406	 10244	 12833137	 27	 153	 1	 8     0.469945600    0.009864226    0.001439455    0.000926678    0.009758634    0.001026706    0.013636085    0.723391380
478	 135783	 10346	 12968920	 27	 153	 1	 8     0.469947260    0.009834072    0.001439721    0.000926779    0.009728113    0.001056613    0.013578734    0.724226004
479	 137133	 10446	 13106053	 27	 153	 1	 8     0.469948997    0.009799111    0.001439946    0.000926835    0.009692736    0.001040670    0.013518511    0.724866139
480	 138510	 10548	 13244563	 27	 153	 1	 8     0.469950756    0.009762372    0.001440180    0.000926907    0.009655557    0.001062947    0.013457211    0.725437965
481	 139968	 10656	 13384531	 27	 153	 1	 8     0.469952526    0.009728129    0.001440429    0.000926965    0.009620897    0.001037347    0.013395245    0.726237472
482	 141183	 10749	 13525714	 27	 153	 1	 8     0.469954266    0.009688820    0.001440670    0.000926994    0.009581112    0.001073177    0.013334057    0.726622020
483	 142641	 10860	 13668355	 27	 153	 1	 8     0.469956022    0.009648887    0.001440828    0.000927017    0.009540704    0.001043593    0.013272027    0.727009284
484	 143991	 10963	 13812346	 27	 153	 1	 8     0.469957701    0.009608999    0.001441016    0.000927067    0.009500333    0.001008505    0.013212438    0.727269177
485	 145368	 11067	 13957714	 27	 153	 1	 8     0.469959162    0.009567899    0.001441124    0.000927107    0.009458745    0.001005073    0.013160374    0.727023367
486	 146718	 11167	 14104432	 27	 153	 1	 8     0.469960511    0.009532372    0.001441226    0.000927190    0.009422791    0.001018021    0.013112106    0.726990171
487	 148014	 11264	 14252446	 27	 153	 1	 8     0.469962086    0.009495895    0.001441426    0.000927266    0.009385857    0.001007366    0.013055540    0.727346034
488	 149310	 11361	 14401756	 27	 153	 1	 8     0.469963649    0.009453058    0.001441531    0.000927322    0.009342500    0.001046060    0.012999147    0.727206053
489	 150741	 11467	 14552497	 27	 153	 1	 8     0.469965267    0.009417418    0.001441697    0.000927374    0.009306410    0.001016923    0.012940515    0.727746745
490	 152091	 11569	 14704588	 27	 153	 1	 8     0.469966722    0.009385982    0.001441831    0.000927455    0.009274577    0.001017138    0.012887573    0.728297087
491	 153468	 11673	 14858056	 27	 153	 1	 8     0.469968226    0.009351545    0.001441991    0.000927553    0.009239700    0.000995440    0.012832605    0.728733176
492	 154710	 11770	 15012766	 27	 153	 1	 8     0.469969613    0.009320754    0.001442103    0.000927641    0.009208517    0.001009540    0.012781723    0.729225105
493	 156087	 11873	 15168853	 27	 153	 1	 8     0.469971057    0.009290077    0.001442245    0.000927718    0.009177443    0.000991729    0.012728519    0.729863119
494	 157356	 11968	 15326209	 27	 153	 1	 8     0.469972511    0.009258951    0.001442384    0.000927791    0.009145911    0.000981657    0.012674724    0.730505128
495	 158706	 12070	 15484915	 27	 153	 1	 8     0.469973927    0.009222544    0.001442510    0.000927891    0.009109033    0.000982530    0.012622086    0.730667136
496	 160083	 12172	 15644998	 27	 153	 1	 8     0.469975346    0.009189521    0.001442722    0.000928043    0.009075563    0.000997334    0.012569167    0.731116140
497	 161406	 12270	 15806404	 27	 153	 1	 8     0.469976915    0.009153621    0.001442983    0.000928222    0.009039169    0.000986479    0.012510360    0.731683219
498	 162756	 12372	 15969160	 27	 153	 1	 8     0.469978349    0.009120175    0.001443191    0.000928429    0.009005265    0.000980893    0.012456374    0.732169330
499	 164079	 12473	 16133239	 27	 153	 1	 8     0.469979811    0.009082124    0.001443439    0.000928622    0.008966686    0.000944062    0.012401091    0.732364938
500	 165348	 12569	 16298587	 27	 153	 1	 8     0.469981196    0.009042385    0.001443614    0.000928759    0.008926404    0.000979811    0.012348460    0.732268186
501	 166698	 12671	 16465285	 27	 153	 1	 8     0.469982651    0.009001778    0.001443830    0.000928914    0.008885233    0.000971248    0.012292971    0.732270342
502	 168210	 12783	 16633495	 27	 153	 1	 8     0.469984007    0.008965499    0.001443994    0.000929034    0.008848450    0.000953054    0.012241013    0.732414840
503	 169425	 12874	 16802920	 27	 153	 1	 8     0.469985292    0.008930604    0.001444154    0.000929154    0.008813064    0.000950626    0.012191587    0.732521814
504	 170910	 12986	 16973830	 27	 153	 1	 8     0.469986644    0.008895016    0.001444272    0.000929259    0.008776980    0.000925690    0.012139343    0.732742749
505	 177240	 12986	 17151070	 28	 181	 2	 9     0.469987563    0.008884663    0.001376191    0.000849602    0.008777433    0.000925770    0.012103723    0.734043781
506	 178528	 13078	 17329598	 28	 181	 2	 9     0.469988773    0.008845999    0.001376293    0.000849687    0.008738279    0.000909490    0.012056665    0.733702012
507	 179928	 13179	 17509526	 28	 181	 2	 9     0.469989917    0.008813138    0.001376364    0.000849754    0.008705000    0.000926206    0.012011975    0.733696014
508	 181244	 13274	 17690770	 28	 181	 2	 9     0.469991091    0.008779335    0.001376441    0.000849796    0.008670763    0.000903778    0.011965954    0.733692819
509	 182812	 13387	 17873582	 28	 181	 2	 9     0.469992176    0.008753793    0.001376508    0.000849816    0.008644890    0.000909763    0.011923269    0.734177238
510	 184128	 13482	 18057710	 28	 181	 2	 9     0.469993288    0.008723346    0.001376591    0.000849849    0.008614044    0.000929787    0.011879327    0.734329956
511	 185556	 13586	 18243266	 28	 181	 2	 9     0.469994482    0.008686699    0.001376656    0.000849890    0.008576920    0.000925730    0.011832020    0.734168725
512	 187096	 13697	 18430362	 28	 181	 2	 9     0.469995650    0.008653060    0.001376735    0.000849929    0.008542836    0.000902586    0.011785521    0.734211040
513	 188328	 13788	 18618690	 28	 181	 2	 9     0.469996761    0.008616524    0.001376818    0.000849976    0.008505813    0.000893795    0.011741140    0.733874581
514	 189672	 13884	 18808362	 28	 181	 2	 9     0.469997942    0.008588307    0.001377004    0.000850098    0.008477198    0.000886218    0.011693766    0.734434677
515	 190904	 13972	 18999266	 28	 181	 2	 9     0.469999038    0.008551706    0.001377128    0.000850193    0.008440095    0.000920340    0.011649645    0.734074431
516	 192444	 14082	 19191710	 28	 181	 2	 9     0.470000208    0.008519735    0.001377204    0.000850261    0.008407687    0.000903575    0.011602314    0.734313459
517	 193704	 14172	 19385414	 28	 181	 2	 9     0.470001300    0.008487048    0.001377260    0.000850300    0.008374553    0.000897606    0.011557987    0.734301599
518	 195160	 14276	 19580574	 28	 181	 2	 9     0.470002481    0.008455226    0.001377374    0.000850398    0.008342283    0.000870845    0.011509872    0.734606400
519	 196224	 14352	 19776798	 28	 181	 2	 9     0.470003525    0.008424688    0.001377462    0.000850460    0.008311316    0.000899114    0.011467162    0.734679477
520	 197708	 14458	 19974506	 28	 181	 2	 9     0.470004661    0.008391870    0.001377559    0.000850540    0.008278032    0.000900964    0.011420513    0.734806712
521	 199276	 14570	 20173782	 28	 181	 2	 9     0.470005752    0.008356621    0.001377593    0.000850551    0.008242291    0.000892073    0.011375515    0.734614796
522	 200676	 14670	 20374458	 28	 181	 2	 9     0.470006869    0.008325745    0.001377654    0.000850588    0.008210974    0.000857577    0.011329283    0.734887151
523	 201768	 14748	 20576226	 28	 181	 2	 9     0.470007898    0.008290632    0.001377717    0.000850628    0.008175358    0.000900255    0.011286523    0.734560362
524	 203336	 14861	 20779562	 28	 181	 2	 9     0.470009136    0.008255594    0.001377794    0.000850685    0.008139811    0.000897278    0.011234838    0.734820977
525	 204708	 14959	 20984270	 28	 181	 2	 9     0.470010296    0.008216217    0.001377852    0.000850716    0.008099860    0.000904607    0.011186207    0.734495318
526	 206332	 15076	 21190602	 28	 181	 2	 9     0.470011475    0.008185680    0.001377905    0.000850734    0.008068875    0.000888754    0.011136542    0.735028942
527	 207704	 15174	 21398306	 28	 181	 2	 9     0.470012670    0.008145244    0.001377982    0.000850769    0.008027837    0.000869529    0.011085987    0.734733347
528	 209132	 15278	 21607438	 28	 181	 2	 9     0.470013725    0.008111715    0.001378046    0.000850814    0.007993804    0.000898260    0.011041195    0.734677242
529	 210588	 15382	 21818026	 28	 181	 2	 9     0.470014933    0.008075089    0.001378127    0.000850875    0.007956622    0.000877441    0.010989644    0.734790746
530	 212044	 15486	 22030070	 28	 181	 2	 9     0.470016053    0.008039693    0.001378196    0.000850928    0.007920684    0.000897015    0.010941634    0.734779967
531	 213696	 15605	 22243766	 28	 181	 2	 9     0.470017338    0.008004339    0.001378311    0.000851013    0.007884777    0.000847172    0.010886288    0.735268008
532	 228960	 15605	 22472726	 30	 216	 12	 10     0.470018121    0.007980530    0.001230221    0.001077096    0.007885139    0.000847202    0.010852419    0.735368822
533	 320544	 15605	 22793270	 42	 326	 3	 11     0.470019412    0.007929664    0.000836332    0.000500268    0.007885437    0.000847217    0.010796362    0.734475544
534	 322476	 15697	 23115746	 42	 326	 3	 11     0.470020427    0.007893685    0.000836361    0.000500287    0.007849252    0.000868746    0.010752088    0.734153651
535	 324912	 15813	 23440658	 42	 326	 3	 11     0.470021533    0.007857955    0.000836389    0.000500307    0.007813316    0.000859914    0.010703625    0.734139573
536	 327138	 15919	 23767796	 42	 326	 3	 11     0.470022561    0.007825893    0.000836420    0.000500326    0.007781067    0.000847327    0.010658387    0.734247434
537	 329364	 16030	 24097160	 42	 326	 3	 11     0.470023580    0.007796333    0.000836450    0.000500352    0.007751332    0.000817030    0.010613362    0.734577083
538	 331464	 16131	 24428624	 42	 326	 3	 11     0.470024501    0.007767821    0.000836474    0.000500365    0.007722652    0.000828624    0.010572528    0.734717449
539	 333690	 16238	 24762314	 42	 326	 3	 11     0.470025393    0.007735312    0.000836493    0.000500378    0.007689951    0.000830726    0.010532767    0.734404622
540	 336126	 16358	 25098440	 42	 326	 3	 11     0.470026359    0.007707121    0.000836518    0.000500398    0.007661589    0.000838926    0.010489591    0.734739886
541	 338352	 16466	 25436792	 42	 326	 3	 11     0.470027348    0.007673873    0.000836542    0.000500417    0.007628140    0.000839862    0.010445171    0.734681394
542	 340662	 16577	 25777454	 42	 326	 3	 11     0.470028367    0.007641004    0.000836565    0.000500436    0.007595071    0.000845311    0.010399235    0.734765950
543	 342972	 16688	 26120426	 42	 326	 3	 11     0.470029422    0.007606259    0.000836593    0.000500460    0.007560111    0.000844401    0.010351420    0.734803446
544	 345240	 16797	 26465666	 42	 326	 3	 11     0.470030461    0.007574073    0.000836620    0.000500479    0.007527726    0.000833762    0.010304156    0.735050299
545	 347550	 16908	 26813216	 42	 326	 3	 11     0.470031517    0.007542753    0.000836656    0.000500497    0.007496208    0.000806714    0.010255866    0.735457431
546	 349692	 17010	 27162908	 42	 326	 3	 11     0.470032432    0.007510200    0.000836671    0.000500506    0.007463449    0.000804559    0.010213817    0.735298031
547	 351960	 17118	 27514868	 42	 326	 3	 11     0.470033320    0.007480842    0.000836703    0.000500530    0.007433904    0.000811626    0.010172889    0.735370436
548	 354312	 17230	 27869180	 42	 326	 3	 11     0.470034257    0.007454344    0.000836728    0.000500550    0.007407235    0.000790677    0.010129484    0.735905544
549	 356580	 17339	 28225760	 42	 326	 3	 11     0.470035163    0.007424914    0.000836749    0.000500566    0.007377615    0.000777856    0.010087368    0.736060620
550	 358638	 17438	 28584398	 42	 326	 3	 11     0.470035999    0.007395931    0.000836768    0.000500580    0.007348442    0.000796033    0.010048317    0.736036708
551	 361074	 17554	 28945472	 42	 326	 3	 11     0.470036937    0.007364741    0.000836794    0.000500600    0.007317048    0.000800364    0.010004389    0.736150971
552	 363216	 17658	 29308688	 42	 326	 3	 11     0.470037910    0.007331795    0.000836813    0.000500620    0.007283884    0.000788816    0.009958539    0.736232043
553	 365484	 17766	 29674172	 42	 326	 3	 11     0.470038817    0.007302326    0.000836844    0.000500646    0.007254217    0.000775637    0.009915623    0.736446537
554	 367710	 17873	 30041882	 42	 326	 3	 11     0.470039663    0.007276981    0.000836872    0.000500665    0.007228699    0.000783146    0.009875459    0.736875151
555	 370188	 17992	 30412070	 42	 326	 3	 11     0.470040553    0.007251800    0.000836896    0.000500683    0.007203347    0.000798864    0.009833008    0.737495575
556	 372456	 18103	 30784526	 42	 326	 3	 11     0.470041510    0.007217287    0.000836931    0.000500706    0.007168597    0.000769801    0.009787158    0.737424181
557	 374766	 18214	 31159292	 42	 326	 3	 11     0.470042334    0.007187078    0.000836948    0.000500718    0.007138179    0.000768061    0.009747506    0.737324766
558	 377244	 18334	 31536536	 42	 326	 3	 11     0.470043127    0.007152678    0.000836956    0.000500722    0.007103542    0.000805762    0.009709168    0.736693197
559	 380352	 18482	 31916888	 42	 326	 3	 11     0.470044115    0.007121496    0.000836979    0.000500738    0.007072141    0.000759093    0.009661230    0.737121067
560	 382746	 18597	 32299634	 42	 326	 3	 11     0.470044940    0.007091390    0.000836995    0.000500747    0.007041821    0.000755620    0.009621004    0.737073792
561	 385308	 18719	 32684942	 42	 326	 3	 11     0.470045750    0.007060695    0.000837016    0.000500763    0.007010907    0.000730883    0.009581341    0.736921321
562	 387576	 18827	 33072518	 42	 326	 3	 11     0.470046478    0.007030675    0.000837035    0.000500776    0.006980671    0.000755505    0.009545555    0.736539150
563	 390096	 18947	 33462614	 42	 326	 3	 11     0.470047258    0.007000053    0.000837050    0.000500787    0.006949827    0.000741844    0.009507093    0.736297951
564	 392448	 19062	 33855062	 42	 326	 3	 11     0.470048004    0.006971194    0.000837080    0.000500803    0.006920754    0.000754997    0.009470156    0.736122346
565	 395136	 19194	 34250198	 42	 326	 3	 11     0.470048787    0.006943261    0.000837112    0.000500822    0.006892614    0.000739588    0.009431207    0.736200708
566	 397614	 19315	 34647812	 42	 326	 3	 11     0.470049558    0.006916348    0.000837130    0.000500832    0.006865499    0.000781535    0.009392702    0.736353377
567	 400722	 19464	 35048534	 42	 326	 3	 11     0.470050382    0.006887680    0.000837157    0.000500849    0.006836615    0.000709888    0.009351362    0.736542978
568	 402948	 19570	 35451482	 42	 326	 3	 11     0.470051061    0.006860853    0.000837169    0.000500857    0.006809586    0.000741293    0.009317188    0.736365253
569	 405720	 19702	 35857202	 42	 326	 3	 11     0.470051876    0.006832591    0.000837190    0.000500872    0.006781107    0.000720740    0.009275966    0.736590766
570	 408408	 19830	 36265610	 42	 326	 3	 11     0.470052599    0.006809647    0.000837207    0.000500886    0.006757986    0.000706542    0.009239221    0.737036931
571	 410676	 19939	 36676286	 42	 326	 3	 11     0.470053300    0.006787030    0.000837225    0.000500898    0.006735193    0.000703095    0.009203501    0.737440013
572	 412986	 20049	 37089272	 42	 326	 3	 11     0.470054016    0.006762531    0.000837242    0.000500911    0.006710503    0.000696232    0.009166853    0.737715675
573	 415380	 20166	 37504652	 42	 326	 3	 11     0.470054688    0.006738501    0.000837260    0.000500928    0.006686284    0.000702031    0.009132351    0.737871436
574	 418068	 20298	 37922720	 42	 326	 3	 11     0.470055347    0.006713548    0.000837277    0.000500940    0.006661133    0.000720672    0.009098387    0.737883286
575	 420840	 20433	 38343560	 42	 326	 3	 11     0.470056094    0.006685801    0.000837300    0.000500956    0.006633164    0.000715058    0.009059669    0.737974054
576	 423528	 20562	 38767088	 42	 326	 3	 11     0.470056845    0.006659374    0.000837322    0.000500974    0.006606524    0.000682727    0.009020638    0.738237588
577	 426132	 20686	 39193220	 42	 326	 3	 11     0.470057513    0.006637940    0.000837344    0.000500992    0.006584915    0.000683783    0.008985765    0.738717275
578	 428610	 20805	 39621830	 42	 326	 3	 11     0.470058176    0.006615583    0.000837367    0.000501010    0.006562374    0.000679447    0.008951036    0.739085747
579	 430920	 20916	 40052750	 42	 326	 3	 11     0.470058842    0.006593845    0.000837382    0.000501021    0.006540457    0.000672884    0.008915994    0.739552442
580	 433314	 21031	 40486064	 42	 326	 3	 11     0.470059513    0.006573028    0.000837403    0.000501037    0.006519467    0.000670305    0.008880522    0.740162349
581	 435624	 21142	 40921688	 42	 326	 3	 11     0.470060149    0.006549723    0.000837419    0.000501048    0.006495969    0.000691237    0.008846796    0.740349743
582	 438438	 21276	 41360126	 42	 326	 3	 11     0.470060816    0.006524242    0.000837437    0.000501060    0.006470273    0.000686297    0.008811276    0.740442285
583	 441168	 21409	 41801294	 42	 326	 3	 11     0.470061471    0.006498113    0.000837460    0.000501076    0.006443922    0.000687455    0.008776251    0.740420155
584	 444234	 21558	 42245528	 42	 326	 3	 11     0.470062084    0.006473241    0.000837479    0.000501089    0.006418837    0.000690281    0.008743388    0.740358379
585	 447342	 21707	 42692870	 42	 326	 3	 11     0.470062709    0.006446641    0.000837493    0.000501100    0.006392010    0.000676928    0.008709704    0.740167672
586	 450324	 21849	 43143194	 42	 326	 3	 11     0.470063359    0.006418161    0.000837503    0.000501106    0.006363284    0.000694015    0.008674572    0.739882159
587	 454062	 22027	 43597256	 42	 326	 3	 11     0.470064009    0.006392471    0.000837520    0.000501119    0.006337369    0.000683306    0.008639275    0.739931458
588	 456960	 22170	 44054216	 42	 326	 3	 11     0.470064653    0.006365966    0.000837537    0.000501132    0.006310631    0.000656632    0.008604152    0.739871488
589	 459942	 22315	 44514158	 42	 326	 3	 11     0.470065228    0.006340148    0.000837552    0.000501142    0.006284583    0.000666579    0.008572695    0.739574617
590	 463344	 22479	 44977502	 42	 326	 3	 11     0.470065841    0.006316125    0.000837575    0.000501157    0.006260344    0.000644315    0.008539006    0.739679166
591	 466410	 22632	 45443912	 42	 326	 3	 11     0.470066413    0.006291801    0.000837595    0.000501170    0.006235799    0.000672891    0.008507451    0.739563602
592	 469602	 22784	 45913514	 42	 326	 3	 11     0.470067032    0.006266663    0.000837610    0.000501182    0.006210432    0.000672999    0.008473215    0.739585007
593	 473046	 22949	 46386560	 42	 326	 3	 11     0.470067651    0.006240429    0.000837626    0.000501193    0.006183958    0.000680527    0.008438766    0.739495443
594	 476700	 23123	 46863260	 42	 326	 3	 11     0.470068293    0.006216472    0.000837650    0.000501209    0.006159778    0.000645513    0.008402967    0.739794820
595	 480186	 23297	 47343446	 42	 326	 3	 11     0.470068863    0.006193541    0.000837667    0.000501220    0.006136633    0.000656990    0.008371006    0.739880085
596	 483714	 23469	 47827160	 42	 326	 3	 11     0.470069446    0.006168899    0.000837683    0.000501233    0.006111759    0.000648703    0.008338180    0.739837566
597	 487368	 23643	 48314528	 42	 326	 3	 11     0.470070015    0.006145032    0.000837702    0.000501247    0.006087666    0.000637383    0.008306065    0.739824699
598	 491022	 23820	 48805550	 42	 326	 3	 11     0.470070571    0.006123804    0.000837725    0.000501261    0.006066234    0.000641593    0.008274507    0.740080861
599	 494592	 23994	 49300142	 42	 326	 3	 11     0.470071120    0.006102538    0.000837749    0.000501276    0.006044762    0.000641298    0.008243259    0.740306476
600	 498330	 24173	 49798472	 42	 326	 3	 11     0.470071675    0.006080217    0.000837773    0.000501292    0.006022224    0.000650526    0.008211561    0.740445964
601	 502572	 24377	 50301044	 42	 326	 3	 11     0.470072263    0.006056459    0.000837800    0.000501310    0.005998232    0.000627419    0.008177857    0.740592442
602	 506100	 24550	 50807144	 42	 326	 3	 11     0.470072801    0.006033173    0.000837821    0.000501324    0.005974717    0.000638153    0.008146864    0.740551605
603	 510132	 24743	 51317276	 42	 326	 3	 11     0.470073378    0.006009299    0.000837842    0.000501338    0.005950604    0.000611234    0.008113519    0.740652580
604	 513870	 24923	 51831146	 42	 326	 3	 11     0.470073897    0.005985936    0.000837856    0.000501347    0.005927009    0.000632196    0.008083387    0.740523338
605	 517986	 25123	 52349132	 42	 326	 3	 11     0.470074430    0.005961709    0.000837875    0.000501358    0.005902536    0.000635644    0.008052291    0.740374212
606	 522774	 25354	 52871906	 42	 326	 3	 11     0.470074980    0.005939071    0.000837891    0.000501370    0.005879669    0.000626137    0.008020127    0.740520833
607	 526974	 25555	 53398880	 42	 326	 3	 11     0.470075528    0.005916254    0.000837913    0.000501385    0.005856617    0.000622390    0.007987975    0.740645069
608	 531846	 25792	 53930726	 42	 326	 3	 11     0.470076048    0.005895239    0.000837935    0.000501399    0.005835384    0.000622840    0.007957290    0.740860210
609	 536634	 26025	 54467360	 42	 326	 3	 11     0.470076564    0.005874509    0.000837955    0.000501412    0.005814438    0.000617732    0.007926778    0.741096747
610	 541086	 26241	 55008446	 42	 326	 3	 11     0.470077085    0.005852594    0.000837968    0.000501421    0.005792293    0.000618699    0.007895811    0.741227713
611	 545832	 26467	 55554278	 42	 326	 3	 11     0.470077601    0.005831390    0.000837983    0.000501430    0.005770866    0.000621534    0.007864996    0.741435838
612	 550536	 26692	 56104814	 42	 326	 3	 11     0.470078129    0.005808736    0.000838003    0.000501441    0.005747971    0.000607453    0.007833394    0.741535074
613	 555114	 26921	 56659928	 42	 326	 3	 11     0.470078633    0.005790055    0.000838026    0.000501456    0.005729088    0.000608021    0.007803088    0.742020931
614	 559902	 27150	 57219830	 42	 326	 3	 11     0.470079145    0.005770095    0.000838047    0.000501469    0.005708912    0.000600054    0.007772196    0.742402209
615	 564606	 27374	 57784436	 42	 326	 3	 11     0.470079639    0.005748184    0.000838063    0.000501479    0.005686763    0.000605948    0.007742253    0.742443340
616	 569436	 27608	 58353872	 42	 326	 3	 11     0.470080141    0.005727006    0.000838083    0.000501493    0.005665353    0.000605177    0.007711709    0.742637744
617	 574350	 27842	 58928222	 42	 326	 3	 11     0.470080647    0.005707244    0.000838108    0.000501512    0.005645371    0.000599170    0.007680785    0.743054755
618	 579306	 28078	 59507528	 42	 326	 3	 11     0.470081145    0.005687112    0.000838128    0.000501525    0.005625015    0.000600035    0.007650295    0.743384708
619	 584220	 28316	 60091748	 42	 326	 3	 11     0.470081644    0.005665967    0.000838140    0.000501533    0.005603633    0.000604039    0.007619543    0.743609830
620	 589722	 28582	 60681470	 42	 326	 3	 11     0.470082133    0.005645672    0.000838158    0.000501546    0.005583108    0.000607938    0.007589315    0.743897369
621	 595476	 28861	 61276946	 42	 326	 3	 11     0.470082620    0.005624425    0.000838181    0.000501560    0.005561619    0.000584038    0.007559082    0.744061865
622	 600684	 29112	 61877630	 42	 326	 3	 11     0.470083082    0.005604235    0.000838201    0.000501574    0.005541198    0.000595947    0.007530282    0.744226450
623	 606060	 29371	 62483690	 42	 326	 3	 11     0.470083546    0.005584044    0.000838225    0.000501590    0.005520773    0.000588278    0.007501304    0.744409822
624	 611688	 29639	 63095378	 42	 326	 3	 11     0.470084003    0.005564895    0.000838253    0.000501609    0.005501399    0.000584984    0.007472612    0.744705516
625	 617148	 29905	 63712526	 42	 326	 3	 11     0.470084460    0.005543698    0.000838272    0.000501622    0.005479953    0.000596511    0.007443798    0.744740590
626	 623196	 30194	 64335722	 42	 326	 3	 11     0.470084928    0.005522170    0.000838291    0.000501634    0.005458171    0.000586419    0.007414162    0.744813858
627	 629118	 30485	 64964840	 42	 326	 3	 11     0.470085414    0.005501127    0.000838314    0.000501648    0.005436876    0.000580229    0.007383294    0.745077523
628	 635040	 30770	 65599880	 42	 326	 3	 11     0.470085869    0.005480761    0.000838333    0.000501660    0.005416266    0.000581857    0.007354255    0.745250312
629	 641046	 31057	 66240926	 42	 326	 3	 11     0.470086328    0.005462911    0.000838353    0.000501674    0.005398200    0.000574366    0.007324890    0.745801150
630	 647094	 31346	 66888020	 42	 326	 3	 11     0.470086767    0.005443922    0.000838373    0.000501684    0.005378979    0.000581572    0.007296638    0.746086298
631	 653436	 31648	 67541456	 42	 326	 3	 11     0.470087227    0.005424388    0.000838396    0.000501696    0.005359205    0.000571195    0.007266920    0.746449353
632	 659442	 31939	 68200898	 42	 326	 3	 11     0.470087677    0.005402787    0.000838412    0.000501705    0.005337338    0.000570094    0.007237756    0.746472680
633	 665910	 32247	 68866808	 42	 326	 3	 11     0.470088106    0.005383957    0.000838430    0.000501716    0.005318273    0.000575203    0.007209865    0.746748720
634	 672546	 32568	 69539354	 42	 326	 3	 11     0.470088549    0.005364871    0.000838456    0.000501733    0.005298947    0.000567598    0.007180931    0.747099668
635	 679014	 32876	 70218368	 42	 326	 3	 11     0.470088982    0.005346009    0.000838480    0.000501749    0.005279845    0.000576240    0.007152495    0.747432702
636	 685944	 33208	 70904312	 42	 326	 3	 11     0.470089440    0.005328871    0.000838510    0.000501766    0.005262487    0.000564682    0.007122356    0.748189368
637	 692706	 33534	 71597018	 42	 326	 3	 11     0.470089868    0.005312072    0.000838534    0.000501784    0.005245471    0.000563133    0.007094078    0.748803732
638	 699342	 33856	 72296360	 42	 326	 3	 11     0.470090294    0.005293705    0.000838556    0.000501795    0.005226866    0.000552392    0.007065743    0.749207084
639	 705894	 34172	 73002254	 42	 326	 3	 11     0.470090705    0.005274674    0.000838574    0.000501806    0.005207588    0.000548409    0.007038385    0.749415304
640	 712194	 34475	 73714448	 42	 326	 3	 11     0.470091120    0.005256312    0.000838593    0.000501816    0.005188986    0.000556684    0.007010600    0.749766336
641	 719124	 34808	 74433572	 42	 326	 3	 11     0.470091546    0.005239985    0.000838616    0.000501830    0.005172443    0.000546304    0.006981991    0.750500195
642	 725760	 35126	 75159332	 42	 326	 3	 11     0.470091947    0.005223656    0.000838642    0.000501844    0.005155895    0.000553002    0.006954888    0.751076853
643	 732900	 35467	 75892232	 42	 326	 3	 11     0.470092370    0.005206987    0.000838669    0.000501857    0.005139003    0.000549337    0.006926244    0.751776446
644	 740250	 35817	 76632482	 42	 326	 3	 11     0.470092785    0.005189855    0.000838694    0.000501869    0.005121640    0.000546031    0.006898059    0.752364585
645	 747684	 36171	 77380166	 42	 326	 3	 11     0.470093202    0.005172606    0.000838719    0.000501882    0.005104155    0.000545606    0.006869589    0.752971622
646	 755118	 36525	 78135284	 42	 326	 3	 11     0.470093625    0.005153736    0.000838745    0.000501894    0.005085027    0.000544575    0.006840563    0.753408188
647	 763014	 36903	 78898298	 42	 326	 3	 11     0.470094026    0.005137401    0.000838772    0.000501911    0.005068466    0.000539457    0.006812941    0.754064998
648	 770406	 37257	 79668704	 42	 326	 3	 11     0.470094438    0.005118653    0.000838797    0.000501925    0.005049459    0.000535230    0.006784473    0.754465876
649	 777630	 37601	 80446334	 42	 326	 3	 11     0.470094841    0.005099890    0.000838823    0.000501938    0.005030433    0.000538297    0.006756504    0.754811914
650	 785400	 37972	 81231734	 42	 326	 3	 11     0.470095237    0.005081093    0.000838849    0.000501951    0.005011371    0.000535136    0.006728838    0.755121913
651	 793296	 38354	 82025030	 42	 326	 3	 11     0.470095625    0.005063273    0.000838877    0.000501966    0.004993297    0.000530632    0.006701687    0.755522095
652	 800940	 38724	 82825970	 42	 326	 3	 11     0.470096009    0.005046576    0.000838905    0.000501980    0.004976361    0.000525309    0.006674741    0.756070749
653	 809088	 39113	 83635058	 42	 326	 3	 11     0.470096413    0.005029963    0.000838942    0.000501997    0.004959507    0.000523019    0.006646202    0.756817711
654	 816984	 39489	 84452042	 42	 326	 3	 11     0.470096818    0.005012383    0.000838980    0.000502013    0.004941670    0.000522412    0.006617487    0.757445079
655	 824838	 39863	 85276880	 42	 326	 3	 11     0.470097223    0.004994419    0.000839019    0.000502029    0.004923441    0.000518619    0.006588633    0.758035699


==> data/lshaped/criterionD/varth1_thX0.1_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 2	 1     0.445934386    0.104076133    0.018422207    0.018317085    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 2	 1     0.447322643    0.102121368    0.018811194    0.018704427    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 2	 1     0.447996289    0.101225754    0.018909710    0.018801580    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 2	 1     0.448646674    0.099837740    0.019073047    0.018961856    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 2	 1     0.449820601    0.097143253    0.019369524    0.019257544    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 2	 1     0.450380085    0.095906597    0.019518015    0.019403992    0.093899533    0.019177828    0.134879904    0.711051788
10	 172	 116	 897	 4	 8	 3	 2     0.450803789    0.094427704    0.005473072    0.005378380    0.094268959    0.019228593    0.133456935    0.707551866
11	 176	 118	 1073	 4	 8	 3	 2     0.451299342    0.093250436    0.005479743    0.005383215    0.093089292    0.018971140    0.131771445    0.707668009
12	 180	 120	 1253	 4	 8	 3	 2     0.451781608    0.092089424    0.005486166    0.005387802    0.091925862    0.018196803    0.130108372    0.707790152
13	 184	 122	 1437	 4	 8	 3	 2     0.452168176    0.090607930    0.005530220    0.005432411    0.090439005    0.016036845    0.128758497    0.703704473
14	 188	 124	 1625	 4	 8	 3	 2     0.452458762    0.089680636    0.005565200    0.005467810    0.089507793    0.016225109    0.127733623    0.702091064
15	 192	 126	 1817	 4	 8	 3	 2     0.452816438    0.088851186    0.005639479    0.005542596    0.088672034    0.015984044    0.126459809    0.702604148
16	 196	 128	 2013	 4	 8	 3	 2     0.453109998    0.087924532    0.005678482    0.005581922    0.087740973    0.015998819    0.125403903    0.701130751
17	 200	 130	 2213	 4	 8	 3	 2     0.453403925    0.086977861    0.005719286    0.005623031    0.086789620    0.015706348    0.124337004    0.699533192
18	 204	 132	 2417	 4	 8	 3	 2     0.453746024    0.086113288    0.005814683    0.005718888    0.085916749    0.015378226    0.123082718    0.699637517
19	 208	 134	 2625	 4	 8	 3	 2     0.454013822    0.085018443    0.005854098    0.005758856    0.084816656    0.014781061    0.122091191    0.696351978
20	 212	 136	 2837	 4	 8	 3	 2     0.454306212    0.084139930    0.005860104    0.005764189    0.083935612    0.015301394    0.120998659    0.695379033
21	 216	 138	 3053	 4	 8	 3	 2     0.454620522    0.083177259    0.005864377    0.005767684    0.082970269    0.014461758    0.119812312    0.694229646
22	 224	 142	 3277	 4	 8	 3	 2     0.454984868    0.082367910    0.006406379    0.006302214    0.082118396    0.013160479    0.118421195    0.695550404
23	 232	 146	 3509	 4	 8	 3	 2     0.455225820    0.081647673    0.006475274    0.006367958    0.081390499    0.012508085    0.117491541    0.694923845
24	 236	 148	 3745	 4	 8	 3	 2     0.455459240    0.081244918    0.006689924    0.006579504    0.080969017    0.012347660    0.116583405    0.696882357
25	 240	 150	 3985	 4	 8	 3	 2     0.455699049    0.080457157    0.006910346    0.006795517    0.080159848    0.014938353    0.115642494    0.695740415
26	 248	 155	 4233	 4	 8	 3	 2     0.456063591    0.079903202    0.007028900    0.006909718    0.079593444    0.015608025    0.114196366    0.699700038
27	 256	 160	 4489	 4	 8	 3	 2     0.456459581    0.079269758    0.007047575    0.006928177    0.078955850    0.012720524    0.112603112    0.703974843
28	 260	 162	 4749	 4	 8	 3	 2     0.456675237    0.078859292    0.007057858    0.006938114    0.078542820    0.010988125    0.111725276    0.705832150
29	 264	 164	 5013	 4	 8	 3	 2     0.456828491    0.078196863    0.007083303    0.006961780    0.077875389    0.010986976    0.111096982    0.703861271
30	 268	 166	 5281	 4	 8	 3	 2     0.457001130    0.077885915    0.007115173    0.006991927    0.077560235    0.010831556    0.110384675    0.705586303
31	 272	 168	 5553	 4	 8	 3	 2     0.457165237    0.077439824    0.007109182    0.006985980    0.077112812    0.014592675    0.109703035    0.705904114
32	 280	 172	 5833	 4	 8	 3	 2     0.457577908    0.076611047    0.007616155    0.007482546    0.076231533    0.011971313    0.107968829    0.709566339
33	 288	 176	 6121	 4	 8	 3	 2     0.457856353    0.076173080    0.008020243    0.007879228    0.075749679    0.011875699    0.106781879    0.713352124
34	 292	 178	 6413	 4	 8	 3	 2     0.458078434    0.075412438    0.008201057    0.008055704    0.074965182    0.011890943    0.105825127    0.712613725
35	 300	 182	 6713	 4	 8	 3	 2     0.458366904    0.074978069    0.008640925    0.008488002    0.074478488    0.011512682    0.104568594    0.717022826
36	 304	 184	 7017	 4	 8	 3	 2     0.458580420    0.074274898    0.008839241    0.008681696    0.073747056    0.013515464    0.103628221    0.716743927
37	 312	 188	 7329	 4	 8	 3	 2     0.458771873    0.073597367    0.008884167    0.008722852    0.073059181    0.012321417    0.102777322    0.716085662
38	 320	 192	 7649	 4	 8	 3	 2     0.459006583    0.072971139    0.008939797    0.008775349    0.072421455    0.009830350    0.101723972    0.717344568
39	 328	 196	 7977	 4	 8	 3	 2     0.459115447    0.072721692    0.008951395    0.008787217    0.072168670    0.010539146    0.101231498    0.718370206
40	 336	 200	 8313	 4	 8	 3	 2     0.459268474    0.072426009    0.008998032    0.008832124    0.071864889    0.010541969    0.100534961    0.720406202
41	 340	 202	 8653	 4	 8	 3	 2     0.459413859    0.071737458    0.009017141    0.008849312    0.071168491    0.012054437    0.099868491    0.718319236
42	 348	 206	 9001	 4	 8	 3	 2     0.459670658    0.070683747    0.009021740    0.008854030    0.070105637    0.009334819    0.098679763    0.716294255
43	 352	 208	 9353	 4	 8	 3	 2     0.459787599    0.070310198    0.009032771    0.008865064    0.069727563    0.009338039    0.098133445    0.716475385
44	 356	 210	 9709	 4	 8	 3	 2     0.459912563    0.069963123    0.009033543    0.008865616    0.069377473    0.009387761    0.097546113    0.717231275
45	 364	 214	 10073	 4	 8	 3	 2     0.460023323    0.069734882    0.009044955    0.008876508    0.069145807    0.009406929    0.097022429    0.718750121
46	 368	 216	 10441	 4	 8	 3	 2     0.460142849    0.069306054    0.009057071    0.008888298    0.068711707    0.009059981    0.096453971    0.718540189
47	 372	 218	 10813	 4	 8	 3	 2     0.460262387    0.068896649    0.009062927    0.008893809    0.068297962    0.011753165    0.095881931    0.718557169
48	 380	 222	 11193	 4	 8	 3	 2     0.460500766    0.067871043    0.009088953    0.008919469    0.067259716    0.009050884    0.094730428    0.716465072
49	 384	 224	 11577	 4	 8	 3	 2     0.460610462    0.067535431    0.009096743    0.008927115    0.066919980    0.010088932    0.094195604    0.716970097
50	 392	 228	 11969	 4	 8	 3	 2     0.460761575    0.067017379    0.009110621    0.008940057    0.066395223    0.009994572    0.093453629    0.717119063
51	 396	 230	 12365	 4	 8	 3	 2     0.460894780    0.066355135    0.009118055    0.008947608    0.065725680    0.008564558    0.092794458    0.715076492
52	 693	 230	 13058	 7	 18	 3	 3     0.460983630    0.066058219    0.004778449    0.004552347    0.065885163    0.008623428    0.092352056    0.715286935
53	 700	 232	 13758	 7	 18	 3	 3     0.461101167    0.065593914    0.004805490    0.004578091    0.065417650    0.008550427    0.091763410    0.714815573
54	 707	 234	 14465	 7	 18	 3	 3     0.461216865    0.065138415    0.004832393    0.004603682    0.064958918    0.008450316    0.091180114    0.714392776
55	 714	 236	 15179	 7	 18	 3	 3     0.461330036    0.064828527    0.004859476    0.004630404    0.064646140    0.008444872    0.090605778    0.715501027
56	 721	 239	 15900	 7	 18	 3	 3     0.461423430    0.064418969    0.004867003    0.004637703    0.064234849    0.008411566    0.090128952    0.714742238
57	 728	 241	 16628	 7	 18	 3	 3     0.461515145    0.064089060    0.004880390    0.004651073    0.063902969    0.008463037    0.089658129    0.714815948
58	 735	 243	 17363	 7	 18	 3	 3     0.461629870    0.063638316    0.004910707    0.004680086    0.063448564    0.009130424    0.089065551    0.714510998
59	 742	 246	 18105	 7	 18	 3	 3     0.461738992    0.063151884    0.004918927    0.004688096    0.062960024    0.008394886    0.088498094    0.713595977
60	 749	 249	 18854	 7	 18	 3	 3     0.461831300    0.062736162    0.004926362    0.004695300    0.062542441    0.009769180    0.088015110    0.712788539
61	 763	 253	 19617	 7	 18	 3	 3     0.461973774    0.062491842    0.004975749    0.004741294    0.062293436    0.010074469    0.087264208    0.716122256
62	 770	 255	 20387	 7	 18	 3	 3     0.462106315    0.061763748    0.004984140    0.004745127    0.061562317    0.008767749    0.086559594    0.713540171
63	 777	 257	 21164	 7	 18	 3	 3     0.462217556    0.061386010    0.004988984    0.004750233    0.061182941    0.010293618    0.085963601    0.714093056
64	 791	 262	 21955	 7	 18	 3	 3     0.462378220    0.060695458    0.004994492    0.004753988    0.060489616    0.008322223    0.085095187    0.713265457
65	 805	 266	 22760	 7	 18	 3	 3     0.462474371    0.060328913    0.005008732    0.004768396    0.060120632    0.007569903    0.084571070    0.713351662
66	 812	 268	 23572	 7	 18	 3	 3     0.462542395    0.059894796    0.005007472    0.004767317    0.059685105    0.008395517    0.084198230    0.711354571
67	 826	 272	 24398	 7	 18	 3	 3     0.462642732    0.059487779    0.005024091    0.004784094    0.059275243    0.007418617    0.083645158    0.711192146
68	 833	 274	 25231	 7	 18	 3	 3     0.462714056    0.059133997    0.005027274    0.004785884    0.058919912    0.008340581    0.083249694    0.710320885
69	 840	 277	 26071	 7	 18	 3	 3     0.462797392    0.058690267    0.005028150    0.004786629    0.058474483    0.009062867    0.082785164    0.708946680
70	 854	 281	 26925	 7	 18	 3	 3     0.462934030    0.058267961    0.005047418    0.004805784    0.058048935    0.008776543    0.082017641    0.710432055
71	 861	 283	 27786	 7	 18	 3	 3     0.463033627    0.057712998    0.005052148    0.004809861    0.057491442    0.007343128    0.081453484    0.708539341
72	 868	 285	 28654	 7	 18	 3	 3     0.463104934    0.057308447    0.005053012    0.004810661    0.057085245    0.007321745    0.081047084    0.707100673
73	 875	 287	 29529	 7	 18	 3	 3     0.463174353    0.056954345    0.005056159    0.004812425    0.056729469    0.008297704    0.080649417    0.706196611
74	 882	 290	 30411	 7	 18	 3	 3     0.463256747    0.056498108    0.005057040    0.004813174    0.056271330    0.007335373    0.080174782    0.704686765
75	 889	 292	 31300	 7	 18	 3	 3     0.463343404    0.056200863    0.005070137    0.004825878    0.055971696    0.007943696    0.079672453    0.705398928
76	 896	 295	 32196	 7	 18	 3	 3     0.463424346    0.055826558    0.005074409    0.004830129    0.055595458    0.007368277    0.079200283    0.704878267
77	 903	 297	 33099	 7	 18	 3	 3     0.463511829    0.055512303    0.005088348    0.004843661    0.055278608    0.007976477    0.078686682    0.705485365
78	 910	 300	 34009	 7	 18	 3	 3     0.463593475    0.055126588    0.005092758    0.004848048    0.054890842    0.007243422    0.078204217    0.704905563
79	 917	 302	 34926	 7	 18	 3	 3     0.463660444    0.054857203    0.005107200    0.004861687    0.054618946    0.006852431    0.077806185    0.705049386
80	 924	 305	 35850	 7	 18	 3	 3     0.463715369    0.054585053    0.005106782    0.004861356    0.054345642    0.006824601    0.077478163    0.704521782
81	 931	 308	 36781	 7	 18	 3	 3     0.463769859    0.054314443    0.005106372    0.004861032    0.054073872    0.008971770    0.077151326    0.703998828
82	 945	 313	 37726	 7	 18	 3	 3     0.463894064    0.054010265    0.005111694    0.004866026    0.053767828    0.009413453    0.076400962    0.706931735
83	 959	 318	 38685	 7	 18	 3	 3     0.464035487    0.053668649    0.005113821    0.004868062    0.053424458    0.007491008    0.075537251    0.710492476
84	 966	 320	 39651	 7	 18	 3	 3     0.464108240    0.053477498    0.005114232    0.004868468    0.053232391    0.006820737    0.075088952    0.712188627
85	 973	 322	 40624	 7	 18	 3	 3     0.464161824    0.053080741    0.005113486    0.004867817    0.052833865    0.006799302    0.074757013    0.710043632
86	 980	 324	 41604	 7	 18	 3	 3     0.464215057    0.052683355    0.005112756    0.004867182    0.052434679    0.006518126    0.074425739    0.707864715
87	 987	 326	 42591	 7	 18	 3	 3     0.464270797    0.052416771    0.005115474    0.004869031    0.052166558    0.007517621    0.074077231    0.707596248
88	 994	 328	 43585	 7	 18	 3	 3     0.464338790    0.051984978    0.005116490    0.004869996    0.051732576    0.006516541    0.073649833    0.705839725
89	 1001	 330	 44586	 7	 18	 3	 3     0.464394498    0.051705582    0.005119231    0.004871848    0.051451537    0.007550036    0.073297749    0.705418420
90	 1008	 332	 45594	 7	 18	 3	 3     0.464463058    0.051260316    0.005120256    0.004872820    0.051003951    0.007356225    0.072862042    0.703525657
91	 1029	 338	 46623	 7	 18	 3	 3     0.464534212    0.050980728    0.005122721    0.004874746    0.050722701    0.006499099    0.072407011    0.704085524
92	 1036	 340	 47659	 7	 18	 3	 3     0.464588002    0.050645465    0.005134181    0.004886033    0.050384554    0.007088375    0.072061068    0.702813130
93	 1050	 344	 48709	 7	 18	 3	 3     0.464670356    0.050408363    0.005147603    0.004899319    0.050144842    0.007248185    0.071528102    0.704735082
94	 1064	 348	 49773	 7	 18	 3	 3     0.464758756    0.050119117    0.005162305    0.004913877    0.049852548    0.008745965    0.070951448    0.706386111
95	 1085	 354	 50858	 7	 18	 3	 3     0.464837854    0.049605809    0.005165658    0.004916955    0.049336115    0.005661360    0.070431377    0.704314053
96	 1092	 356	 51950	 7	 18	 3	 3     0.464881063    0.049315992    0.005167016    0.004918344    0.049044562    0.006585650    0.070145610    0.703051726
97	 1106	 360	 53056	 7	 18	 3	 3     0.464926295    0.048963147    0.005172950    0.004924071    0.048689119    0.005530397    0.069845181    0.701023980
98	 1113	 362	 54169	 7	 18	 3	 3     0.464973084    0.048704990    0.005173691    0.004924776    0.048429423    0.005466549    0.069533015    0.700458479
99	 1127	 366	 55296	 7	 18	 3	 3     0.465011518    0.048474571    0.005207473    0.004956842    0.048194048    0.004959760    0.069275517    0.699735968
100	 1134	 369	 56430	 7	 18	 3	 3     0.465046876    0.048341429    0.005223739    0.004972189    0.048058364    0.004874281    0.069037759    0.700217241
101	 1620	 369	 58050	 10	 31	 3	 4     0.465074412    0.048210814    0.003506075    0.003108171    0.048083157    0.004877520    0.068852018    0.700209156
102	 1630	 372	 59680	 10	 31	 3	 4     0.465108662    0.048086247    0.003513039    0.003112982    0.047957749    0.005462071    0.068620273    0.700758606
103	 1650	 376	 61330	 10	 31	 3	 4     0.465142736    0.047842918    0.003522278    0.003122202    0.047713084    0.004843245    0.068388921    0.699571181
104	 1660	 378	 62990	 10	 31	 3	 4     0.465176512    0.047619728    0.003523723    0.003123642    0.047489176    0.005490664    0.068158801    0.698658534
105	 1690	 384	 64680	 10	 31	 3	 4     0.465224470    0.047673215    0.003536930    0.003135691    0.047541830    0.005197937    0.067830686    0.702826674
106	 1700	 386	 66380	 10	 31	 3	 4     0.465254394    0.047456071    0.003549139    0.003148657    0.047323168    0.004763128    0.067625133    0.701751973
107	 1710	 388	 68090	 10	 31	 3	 4     0.465283818    0.047230510    0.003549918    0.003149422    0.047096912    0.004748682    0.067422384    0.700516755
108	 1720	 391	 69810	 10	 31	 3	 4     0.465314781    0.047094859    0.003555556    0.003154737    0.046960449    0.005311784    0.067208361    0.700729171
109	 1740	 395	 71550	 10	 31	 3	 4     0.465358616    0.046863196    0.003555983    0.003154436    0.046728087    0.005506739    0.066904168    0.700452557
110	 1760	 399	 73310	 10	 31	 3	 4     0.465389245    0.046658954    0.003556266    0.003154775    0.046523230    0.005709916    0.066690778    0.699631271
111	 1780	 403	 75090	 10	 31	 3	 4     0.465425551    0.046429310    0.003554633    0.003153349    0.046293038    0.004678377    0.066436935    0.698847861
112	 1790	 406	 76880	 10	 31	 3	 4     0.465457316    0.046313760    0.003561355    0.003157985    0.046176629    0.006414875    0.066214023    0.699455453
113	 1810	 411	 78690	 10	 31	 3	 4     0.465512169    0.046049232    0.003572644    0.003167581    0.045910435    0.006353241    0.065827273    0.699546406
114	 1850	 419	 80540	 10	 31	 3	 4     0.465568474    0.045802184    0.003578291    0.003172468    0.045662193    0.006219525    0.065427865    0.700040932
115	 1870	 425	 82410	 10	 31	 3	 4     0.465623140    0.045621699    0.003589444    0.003182041    0.045480274    0.006265648    0.065037691    0.701465541
116	 1910	 433	 84320	 10	 31	 3	 4     0.465679194    0.045378775    0.003594822    0.003186666    0.045236164    0.006315650    0.064635110    0.702076243
117	 1950	 442	 86270	 10	 31	 3	 4     0.465723415    0.045127748    0.003602079    0.003193771    0.044983760    0.005910043    0.064315711    0.701659786
118	 1970	 446	 88240	 10	 31	 3	 4     0.465772800    0.044868106    0.003604476    0.003196325    0.044723089    0.006928109    0.063957079    0.701534636
119	 2000	 453	 90240	 10	 31	 3	 4     0.465842837    0.044553720    0.003605836    0.003197536    0.044407566    0.007160318    0.063444944    0.702242243
120	 2030	 460	 92270	 10	 31	 3	 4     0.465919660    0.044219934    0.003607034    0.003198611    0.044072575    0.004589541    0.062878292    0.703262321
121	 2040	 462	 94310	 10	 31	 3	 4     0.465946748    0.044133345    0.003607068    0.003198670    0.043985694    0.006523038    0.062677248    0.704136623
122	 2070	 468	 96380	 10	 31	 3	 4     0.465999236    0.043821990    0.003614506    0.003204209    0.043672670    0.006121517    0.062285802    0.703563061
123	 2110	 476	 98490	 10	 31	 3	 4     0.466052353    0.043522058    0.003616789    0.003206086    0.043371515    0.005764784    0.061887107    0.703249191
124	 2140	 482	 100630	 10	 31	 3	 4     0.466106386    0.043164716    0.003617187    0.003206424    0.043012890    0.004935860    0.061478829    0.702107002
125	 2160	 486	 102790	 10	 31	 3	 4     0.466143157    0.043028076    0.003620559    0.003209611    0.042875481    0.005752052    0.061199398    0.703080054
126	 2180	 490	 104970	 10	 31	 3	 4     0.466187421    0.042664585    0.003618780    0.003207505    0.042510836    0.004829261    0.060861304    0.701013319
127	 2200	 496	 107170	 10	 31	 3	 4     0.466218129    0.042584977    0.003627760    0.003215467    0.042430173    0.005589043    0.060625620    0.702425425
128	 2240	 504	 109410	 10	 31	 3	 4     0.466255076    0.042491481    0.003629878    0.003216996    0.042336154    0.004824729    0.060340812    0.704191400
129	 2270	 510	 111680	 10	 31	 3	 4     0.466288829    0.042275242    0.003635989    0.003223174    0.042118590    0.005250222    0.060079428    0.703655863
130	 2300	 516	 113980	 10	 31	 3	 4     0.466317980    0.042166640    0.003641686    0.003226952    0.042009090    0.004646002    0.059852741    0.704506423
131	 2330	 522	 116310	 10	 31	 3	 4     0.466347123    0.042013845    0.003642589    0.003227841    0.041855642    0.004821630    0.059625252    0.704631743
132	 2370	 530	 118680	 10	 31	 3	 4     0.466373719    0.041756892    0.003643797    0.003228905    0.041597605    0.004414843    0.059416868    0.702778409
133	 2390	 534	 121070	 10	 31	 3	 4     0.466404105    0.041614862    0.003643169    0.003228489    0.041455085    0.005253111    0.059177870    0.703216629
134	 2430	 542	 123500	 10	 31	 3	 4     0.466442595    0.041496652    0.003644657    0.003229604    0.041336287    0.004357571    0.058873719    0.704841696
135	 2450	 547	 125950	 10	 31	 3	 4     0.466469168    0.041373650    0.003649776    0.003233640    0.041212353    0.004477131    0.058662804    0.705279098
136	 2470	 552	 128420	 10	 31	 3	 4     0.466496585    0.041240880    0.003653517    0.003236066    0.041078730    0.004468072    0.058444378    0.705643242
137	 2500	 559	 130920	 10	 31	 3	 4     0.466531164    0.041139815    0.003672537    0.003250147    0.040975564    0.004417716    0.058167706    0.707262110
138	 2530	 565	 133450	 10	 31	 3	 4     0.466558910    0.041038149    0.003673845    0.003251051    0.040873372    0.004238787    0.057944737    0.708229101
139	 2550	 570	 136000	 10	 31	 3	 4     0.466583014    0.040893095    0.003676730    0.003253548    0.040727471    0.004285271    0.057750326    0.708101554
140	 2570	 575	 138570	 10	 31	 3	 4     0.466609142    0.040764855    0.003681056    0.003257563    0.040598315    0.004466033    0.057538840    0.708475428
141	 2610	 583	 141180	 10	 31	 3	 4     0.466634027    0.040676690    0.003684751    0.003261173    0.040509453    0.004144883    0.057336678    0.709435769
142	 2630	 588	 143810	 10	 31	 3	 4     0.466658332    0.040572993    0.003695884    0.003270192    0.040404309    0.004947487    0.057138525    0.710081210
143	 2670	 596	 146480	 10	 31	 3	 4     0.466692189    0.040438821    0.003701883    0.003274494    0.040269024    0.004341054    0.056861323    0.711183259
144	 2700	 602	 149180	 10	 31	 3	 4     0.466716265    0.040300651    0.003707179    0.003278372    0.040129781    0.004281465    0.056663371    0.711229322
145	 2730	 609	 151910	 10	 31	 3	 4     0.466747669    0.040173812    0.003718654    0.003287896    0.040001335    0.004509262    0.056404108    0.712249762
146	 2770	 617	 154680	 10	 31	 3	 4     0.466778210    0.039980018    0.003728975    0.003297711    0.039805736    0.006110166    0.056150802    0.712011524
147	 2850	 633	 157530	 10	 31	 3	 4     0.466829315    0.039681920    0.003742909    0.003307553    0.039505005    0.004268114    0.055724324    0.712111293
148	 2880	 639	 160410	 10	 31	 3	 4     0.466856810    0.039639077    0.003752402    0.003314789    0.039461068    0.004646258    0.055493500    0.714301257
149	 2920	 648	 163330	 10	 31	 3	 4     0.466900587    0.039487005    0.003785697    0.003338060    0.039305115    0.004866054    0.055123963    0.716331025
150	 2960	 656	 166290	 10	 31	 3	 4     0.466931946    0.039285826    0.003796549    0.003346297    0.039101948    0.004102677    0.054857703    0.716140551
151	 2980	 662	 169270	 10	 31	 3	 4     0.466951879    0.039145776    0.003796399    0.003346191    0.038961252    0.005352767    0.054687774    0.715804890
152	 3030	 672	 172300	 10	 31	 3	 4     0.466991004    0.038870589    0.003802031    0.003351879    0.038684199    0.005299459    0.054352662    0.715155197
153	 3080	 683	 175380	 10	 31	 3	 4     0.467025610    0.038675767    0.003817430    0.003367159    0.038486910    0.005440108    0.054054504    0.715495736
154	 3140	 695	 178520	 10	 31	 3	 4     0.467077182    0.038494509    0.003845269    0.003388896    0.038301973    0.004391014    0.053607046    0.718086743
155	 3160	 699	 181680	 10	 31	 3	 4     0.467110648    0.038265881    0.003864092    0.003403150    0.038070283    0.004619090    0.053314647    0.717736740
156	 3210	 709	 184890	 10	 31	 3	 4     0.467142029    0.038111494    0.003869601    0.003407866    0.037914538    0.005268964    0.053038985    0.718556242
157	 3260	 719	 188150	 10	 31	 3	 4     0.467179154    0.037960454    0.003872075    0.003409747    0.037762457    0.004878800    0.052710984    0.720162125
158	 3300	 727	 191450	 10	 31	 3	 4     0.467214241    0.037708204    0.003877291    0.003414932    0.037508336    0.005362219    0.052399071    0.719634983
159	 3370	 742	 194820	 10	 31	 3	 4     0.467251482    0.037495656    0.003890865    0.003427109    0.037293235    0.003818547    0.052065937    0.720157123
160	 3390	 748	 198210	 10	 31	 3	 4     0.467268728    0.037369428    0.003890737    0.003427008    0.037166333    0.004410707    0.051910940    0.719875765
161	 3420	 754	 201630	 10	 31	 3	 4     0.467294938    0.037245235    0.003900418    0.003436341    0.037040441    0.006046352    0.051674465    0.720766731
162	 3500	 771	 205130	 10	 31	 3	 4     0.467339155    0.037023497    0.003904923    0.003439896    0.036816992    0.003969136    0.051273034    0.722085162
163	 3520	 779	 208650	 10	 31	 3	 4     0.467358019    0.036887472    0.003904581    0.003439668    0.036680238    0.004482999    0.051100801    0.721857027
164	 3550	 786	 212200	 10	 31	 3	 4     0.467390124    0.036737949    0.003907350    0.003441831    0.036529570    0.004366082    0.050806316    0.723098055
165	 3580	 792	 215780	 10	 31	 3	 4     0.467410717    0.036580501    0.003908432    0.003442733    0.036371104    0.005056921    0.050616507    0.722699045
166	 3640	 804	 219420	 10	 31	 3	 4     0.467445000    0.036376982    0.003921069    0.003453636    0.036165039    0.003927155    0.050298925    0.723215896
167	 3660	 810	 223080	 10	 31	 3	 4     0.467464258    0.036212534    0.003925641    0.003458163    0.035999125    0.004920241    0.050119631    0.722521966
168	 3710	 820	 226790	 10	 31	 3	 4     0.467493181    0.036105733    0.003927826    0.003459916    0.035891449    0.003806931    0.049849122    0.724300286
169	 3740	 826	 230530	 10	 31	 3	 4     0.467515121    0.035963674    0.003926757    0.003459206    0.035748656    0.004934675    0.049642939    0.724446923
170	 3790	 836	 234320	 10	 31	 3	 4     0.467559363    0.035708970    0.003929521    0.003461054    0.035492104    0.003840693    0.049224497    0.725430885
171	 3810	 840	 238130	 10	 31	 3	 4     0.467578783    0.035554152    0.003929383    0.003460869    0.035336351    0.004404859    0.049039693    0.725007645
172	 3860	 850	 241990	 10	 31	 3	 4     0.467608247    0.035407769    0.003937103    0.003466716    0.035188199    0.004361905    0.048757937    0.726194979
173	 3900	 858	 245890	 10	 31	 3	 4     0.467632870    0.035213365    0.003937745    0.003467416    0.034992503    0.003519536    0.048521219    0.725731250
174	 3920	 862	 249810	 10	 31	 3	 4     0.467649000    0.035070784    0.003938098    0.003467697    0.034848978    0.004624705    0.048365505    0.725119763
175	 3960	 870	 253770	 10	 31	 3	 4     0.467680578    0.034794177    0.003938439    0.003467924    0.034570557    0.004618624    0.048059199    0.723985784
176	 4000	 878	 257770	 10	 31	 3	 4     0.467713783    0.034579810    0.003949773    0.003478618    0.034353494    0.003555271    0.047734965    0.724412594
177	 4020	 882	 261790	 10	 31	 3	 4     0.467730184    0.034420582    0.003957957    0.003486816    0.034192266    0.004233662    0.047573994    0.723516771
178	 4070	 892	 265860	 10	 31	 3	 4     0.467753802    0.034236001    0.003962398    0.003491374    0.034005929    0.003570327    0.047341207    0.723175505
179	 4100	 898	 269960	 10	 31	 3	 4     0.467770856    0.034104730    0.003971400    0.003499825    0.033872712    0.003803889    0.047172408    0.722980485
180	 4130	 904	 274090	 10	 31	 3	 4     0.467791620    0.033920102    0.003977901    0.003506163    0.033686044    0.004091105    0.046966051    0.722225968
181	 4170	 912	 278260	 10	 31	 3	 4     0.467813347    0.033864219    0.003978554    0.003506496    0.033629696    0.003425770    0.046749141    0.724381624
182	 5421	 912	 283681	 13	 47	 4	 5     0.467826782    0.033767579    0.002955581    0.002586734    0.033637984    0.003426829    0.046614498    0.724400799
183	 5447	 916	 289128	 13	 47	 4	 5     0.467841285    0.033629663    0.002955242    0.002586455    0.033499563    0.004452086    0.046468720    0.723705377
184	 5512	 926	 294640	 13	 47	 4	 5     0.467869623    0.033382955    0.002956063    0.002587008    0.033251818    0.004131701    0.046182519    0.722848303
185	 5564	 934	 300204	 13	 47	 4	 5     0.467894976    0.033216458    0.002956429    0.002587056    0.033084628    0.004287333    0.045924948    0.723276992
186	 5629	 944	 305833	 13	 47	 4	 5     0.467921695    0.033003879    0.002956991    0.002587639    0.032871146    0.003366804    0.045651908    0.722946321
187	 5655	 948	 311488	 13	 47	 4	 5     0.467936485    0.032831505    0.002957440    0.002588106    0.032698032    0.004210157    0.045500061    0.721570573
188	 5707	 956	 317195	 13	 47	 4	 5     0.467964235    0.032664545    0.002960689    0.002590882    0.032530091    0.003811938    0.045213761    0.722446983
189	 5733	 960	 322928	 13	 47	 4	 5     0.467984009    0.032464774    0.002962187    0.002592487    0.032329352    0.003611653    0.045008635    0.721301006
190	 5785	 968	 328713	 13	 47	 4	 5     0.468000250    0.032374903    0.002964097    0.002593734    0.032238928    0.003933871    0.044839441    0.722018438
191	 5837	 976	 334550	 13	 47	 4	 5     0.468022441    0.032184127    0.002965537    0.002595226    0.032047209    0.004306813    0.044607217    0.721500440
192	 5902	 986	 340452	 13	 47	 4	 5     0.468049748    0.031961400    0.002966719    0.002596277    0.031823414    0.003913616    0.044319784    0.721154232
193	 5967	 996	 346419	 13	 47	 4	 5     0.468074003    0.031823244    0.002967928    0.002597523    0.031684543    0.004153402    0.044062883    0.722223379
194	 6032	 1006	 352451	 13	 47	 4	 5     0.468098587    0.031604307    0.002969436    0.002598949    0.031464498    0.003665492    0.043800936    0.721544092
195	 6071	 1012	 358522	 13	 47	 4	 5     0.468116860    0.031451395    0.002970148    0.002599431    0.031310837    0.003205052    0.043605220    0.721275925
196	 6097	 1016	 364619	 13	 47	 4	 5     0.468130098    0.031324450    0.002970398    0.002599456    0.031183295    0.003784508    0.043462865    0.720717545
197	 6149	 1025	 370768	 13	 47	 4	 5     0.468149999    0.031158617    0.002971298    0.002600266    0.031016622    0.003643393    0.043247979    0.720464114
198	 6201	 1034	 376969	 13	 47	 4	 5     0.468166614    0.030986581    0.002971595    0.002600408    0.030843765    0.004243561    0.043067750    0.719484561
199	 6279	 1046	 383248	 13	 47	 4	 5     0.468194980    0.030845904    0.002973253    0.002601806    0.030702273    0.003841054    0.042758281    0.721401860
200	 6344	 1056	 389592	 13	 47	 4	 5     0.468217356    0.030677808    0.002973724    0.002602065    0.030533340    0.003094547    0.042512547    0.721617748
201	 6370	 1060	 395962	 13	 47	 4	 5     0.468229647    0.030522677    0.002973991    0.002602155    0.030377445    0.003644243    0.042376960    0.720265843
202	 6422	 1068	 402384	 13	 47	 4	 5     0.468249410    0.030351036    0.002974136    0.002602096    0.030204965    0.003770606    0.042158035    0.719934796
203	 6474	 1076	 408858	 13	 47	 4	 5     0.468270351    0.030178410    0.002974271    0.002601942    0.030031486    0.003940231    0.041924790    0.719822573
204	 6539	 1086	 415397	 13	 47	 4	 5     0.468294831    0.029998795    0.002974436    0.002601909    0.029850971    0.003022100    0.041650459    0.720251249
205	 6565	 1090	 421962	 13	 47	 4	 5     0.468308148    0.029862748    0.002974406    0.002601995    0.029714250    0.003427823    0.041500453    0.719576441
206	 6630	 1100	 428592	 13	 47	 4	 5     0.468323388    0.029775598    0.002975096    0.002602356    0.029626593    0.003479009    0.041328128    0.720468108
207	 6669	 1106	 435261	 13	 47	 4	 5     0.468338762    0.029666324    0.002975559    0.002602457    0.029516721    0.003112133    0.041153531    0.720869463
208	 6695	 1110	 441956	 13	 47	 4	 5     0.468350484    0.029520486    0.002975775    0.002602582    0.029370119    0.003307274    0.041019914    0.719662322
209	 6734	 1119	 448690	 13	 47	 4	 5     0.468364337    0.029389554    0.002976519    0.002603258    0.029238437    0.004714107    0.040861437    0.719249146
210	 6851	 1137	 455541	 13	 47	 4	 5     0.468391435    0.029146712    0.002976496    0.002602961    0.028994332    0.003824980    0.040549643    0.718790842
211	 6929	 1150	 462470	 13	 47	 4	 5     0.468409078    0.028952582    0.002976826    0.002603235    0.028799141    0.003303970    0.040345326    0.717619248
212	 6994	 1160	 469464	 13	 47	 4	 5     0.468422674    0.028835636    0.002976928    0.002603253    0.028681559    0.003342704    0.040187163    0.717533522
213	 7033	 1166	 476497	 13	 47	 4	 5     0.468436068    0.028687603    0.002977097    0.002603390    0.028532708    0.003767729    0.040030729    0.716639527
214	 7098	 1177	 483595	 13	 47	 4	 5     0.468454159    0.028521999    0.002977880    0.002604001    0.028366118    0.003261467    0.039818462    0.716300854
215	 7150	 1185	 490745	 13	 47	 4	 5     0.468468766    0.028364148    0.002978110    0.002604130    0.028207371    0.003104119    0.039646242    0.715430943
216	 7189	 1193	 497934	 13	 47	 4	 5     0.468481195    0.028267611    0.002978629    0.002604485    0.028110240    0.002829259    0.039499111    0.715651840
217	 7215	 1197	 505149	 13	 47	 4	 5     0.468491285    0.028175635    0.002979036    0.002604904    0.028017704    0.003247460    0.039379245    0.715494531
218	 7267	 1205	 512416	 13	 47	 4	 5     0.468507832    0.028055349    0.002979511    0.002605551    0.027896687    0.003267761    0.039181898    0.716028345
219	 7319	 1213	 519735	 13	 47	 4	 5     0.468522858    0.027931141    0.002981108    0.002606890    0.027771598    0.003083592    0.039001813    0.716149818
220	 7358	 1221	 527093	 13	 47	 4	 5     0.468535479    0.027932208    0.002989136    0.002613712    0.027771808    0.003313345    0.038849897    0.718977646
221	 7410	 1229	 534503	 13	 47	 4	 5     0.468551454    0.027788439    0.002989111    0.002613485    0.027627207    0.003419546    0.038656755    0.718850811
222	 7475	 1240	 541978	 13	 47	 4	 5     0.468567147    0.027632391    0.002989783    0.002614133    0.027470169    0.003500877    0.038466071    0.718357493
223	 7540	 1250	 549518	 13	 47	 4	 5     0.468585081    0.027441842    0.002989959    0.002614215    0.027278469    0.003705639    0.038246982    0.717490399
224	 7631	 1264	 557149	 13	 47	 4	 5     0.468603332    0.027216153    0.002990274    0.002614405    0.027051381    0.003319213    0.038022713    0.715786714
225	 7696	 1274	 564845	 13	 47	 4	 5     0.468621807    0.027026430    0.002991566    0.002615720    0.026860351    0.003066817    0.037794336    0.715092088
226	 7761	 1284	 572606	 13	 47	 4	 5     0.468635900    0.026873949    0.002991988    0.002616097    0.026706875    0.003502756    0.037619175    0.714368373
227	 7826	 1296	 580432	 13	 47	 4	 5     0.468655514    0.026752169    0.002992545    0.002616705    0.026584266    0.002811939    0.037374040    0.715795484
228	 7865	 1302	 588297	 13	 47	 4	 5     0.468666277    0.026650161    0.002993103    0.002617260    0.026481549    0.003106945    0.037238822    0.715655328
229	 7930	 1312	 596227	 13	 47	 4	 5     0.468679222    0.026525220    0.002993811    0.002617729    0.026355727    0.003574504    0.037075545    0.715437078
230	 8021	 1326	 604248	 13	 47	 4	 5     0.468695786    0.026367535    0.002995259    0.002618947    0.026196857    0.002689027    0.036865568    0.715234745
231	 8060	 1333	 612308	 13	 47	 4	 5     0.468705367    0.026261774    0.002996755    0.002620266    0.026090233    0.002777304    0.036743544    0.714731656
232	 8112	 1341	 620420	 13	 47	 4	 5     0.468715342    0.026136392    0.002996956    0.002620296    0.025963999    0.002975013    0.036616085    0.713795385
233	 8164	 1350	 628584	 13	 47	 4	 5     0.468727742    0.026032639    0.002997416    0.002620743    0.025859500    0.002710579    0.036457008    0.714064051
234	 8203	 1356	 636787	 13	 47	 4	 5     0.468738734    0.025930159    0.002997202    0.002620674    0.025756357    0.003024302    0.036315404    0.714026442
235	 8268	 1366	 645055	 13	 47	 4	 5     0.468749875    0.025810090    0.002997208    0.002620807    0.025635473    0.003211189    0.036171321    0.713551201
236	 8359	 1380	 653414	 13	 47	 4	 5     0.468765786    0.025671278    0.002997976    0.002621497    0.025495621    0.002595089    0.035964529    0.713794375
237	 10931	 1380	 664345	 17	 74	 7	 6     0.468773242    0.025587863    0.002095528    0.001909922    0.025501912    0.002595457    0.035867212    0.713405425
238	 10982	 1388	 675327	 17	 74	 7	 6     0.468782890    0.025528675    0.002096698    0.001910982    0.025442428    0.002933879    0.035740896    0.714270719
239	 11084	 1400	 686411	 17	 74	 7	 6     0.468795204    0.025407980    0.002097249    0.001911450    0.025321275    0.002905920    0.035579008    0.714128387
240	 11152	 1409	 697563	 17	 74	 7	 6     0.468807145    0.025284300    0.002098157    0.001912279    0.025197094    0.002883955    0.035421326    0.713815729
241	 11288	 1426	 708851	 17	 74	 7	 6     0.468818269    0.025165517    0.002098715    0.001912766    0.025077851    0.003301373    0.035273795    0.713433781
242	 11424	 1442	 720275	 17	 74	 7	 6     0.468832770    0.025004488    0.002100082    0.001914207    0.024916141    0.002646863    0.035080522    0.712774116
243	 11492	 1450	 731767	 17	 74	 7	 6     0.468842033    0.024879282    0.002100720    0.001914876    0.024790435    0.002592218    0.034956511    0.711720977
244	 11577	 1460	 743344	 17	 74	 7	 6     0.468851448    0.024828734    0.002101607    0.001915745    0.024739630    0.002987459    0.034829998    0.712854886
245	 11679	 1472	 755023	 17	 74	 7	 6     0.468865903    0.024728191    0.002102407    0.001916483    0.024638654    0.002731510    0.034634869    0.713968064
246	 11781	 1484	 766804	 17	 74	 7	 6     0.468874619    0.024612275    0.002102410    0.001916543    0.024522315    0.002839886    0.034516684    0.713054434
247	 11883	 1496	 778687	 17	 74	 7	 6     0.468886602    0.024476706    0.002102868    0.001917018    0.024386207    0.002515187    0.034353516    0.712494924
248	 11968	 1507	 790655	 17	 74	 7	 6     0.468895893    0.024416698    0.002103430    0.001917562    0.024325927    0.003329022    0.034226461    0.713386601
249	 12155	 1529	 802810	 17	 74	 7	 6     0.468912053    0.024276986    0.002103961    0.001918064    0.024185644    0.002886860    0.034004349    0.713937667
250	 12325	 1549	 815135	 17	 74	 7	 6     0.468925001    0.024154151    0.002104377    0.001918435    0.024062306    0.002701782    0.033825331    0.714084683
251	 12427	 1564	 827562	 17	 74	 7	 6     0.468935991    0.024039433    0.002105351    0.001919285    0.023947063    0.002855369    0.033672632    0.713916055
252	 12546	 1578	 840108	 17	 74	 7	 6     0.468949594    0.023941365    0.002106317    0.001920194    0.023848530    0.002614046    0.033482649    0.715037942
253	 12648	 1594	 852756	 17	 74	 7	 6     0.468958780    0.023850642    0.002108204    0.001921923    0.023757285    0.002809319    0.033353738    0.715081539
254	 12784	 1610	 865540	 17	 74	 7	 6     0.468970156    0.023715390    0.002108376    0.001922026    0.023621483    0.002697495    0.033193411    0.714460758
255	 12903	 1624	 878443	 17	 74	 7	 6     0.468980328    0.023613025    0.002109047    0.001922653    0.023518649    0.002534408    0.033049373    0.714477242
256	 13005	 1638	 891448	 17	 74	 7	 6     0.468989158    0.023520013    0.002110002    0.001923465    0.023425177    0.002637044    0.032923843    0.714376304
257	 13124	 1653	 904572	 17	 74	 7	 6     0.468998955    0.023407365    0.002110353    0.001923789    0.023312039    0.002467855    0.032783980    0.713987915
258	 13226	 1665	 917798	 17	 74	 7	 6     0.469007369    0.023304644    0.002110715    0.001924104    0.023208862    0.002515473    0.032663395    0.713478916
259	 13362	 1682	 931160	 17	 74	 7	 6     0.469015704    0.023255475    0.002111544    0.001924894    0.023159414    0.002525640    0.032543497    0.714596657
260	 13464	 1695	 944624	 17	 74	 7	 6     0.469023708    0.023173806    0.002112257    0.001925529    0.023077341    0.002852332    0.032427929    0.714624911
261	 13651	 1718	 958275	 17	 74	 7	 6     0.469033971    0.023033733    0.002112407    0.001925649    0.022936665    0.002487947    0.032279157    0.713579131
262	 13787	 1735	 972062	 17	 74	 7	 6     0.469042150    0.022948989    0.002112932    0.001926146    0.022851512    0.002669356    0.032160080    0.713586183
263	 13940	 1754	 986002	 17	 74	 7	 6     0.469051489    0.022837432    0.002113512    0.001926650    0.022739423    0.002686404    0.032023591    0.713144005
264	 14093	 1773	 1000095	 17	 74	 7	 6     0.469061599    0.022718379    0.002113811    0.001926933    0.022619827    0.002299844    0.031875160    0.712729884
265	 14178	 1784	 1014273	 17	 74	 7	 6     0.469068975    0.022642565    0.002114001    0.001927096    0.022543663    0.002267256    0.031766438    0.712782613
266	 14263	 1794	 1028536	 17	 74	 7	 6     0.469075989    0.022559353    0.002113894    0.001927009    0.022460095    0.002382463    0.031662686    0.712490186
267	 14382	 1808	 1042918	 17	 74	 7	 6     0.469084100    0.022488259    0.002114422    0.001927477    0.022388635    0.002388605    0.031542298    0.712955620
268	 14501	 1823	 1057419	 17	 74	 7	 6     0.469091142    0.022392342    0.002114785    0.001927812    0.022292256    0.002378158    0.031437391    0.712283732
269	 14620	 1837	 1072039	 17	 74	 7	 6     0.469098573    0.022299077    0.002115137    0.001928108    0.022198537    0.002454191    0.031326319    0.711832039
270	 14756	 1853	 1086795	 17	 74	 7	 6     0.469106418    0.022198846    0.002116469    0.001929372    0.022097722    0.002416116    0.031208616    0.711305044
271	 14892	 1869	 1101687	 17	 74	 7	 6     0.469113981    0.022106361    0.002116672    0.001929519    0.022004793    0.002361308    0.031094727    0.710936021
272	 15028	 1885	 1116715	 17	 74	 7	 6     0.469121495    0.022011262    0.002117000    0.001929793    0.021909221    0.002341090    0.030981167    0.710472329
273	 15164	 1901	 1131879	 17	 74	 7	 6     0.469128866    0.021914432    0.002117654    0.001930397    0.021811875    0.002357826    0.030869347    0.709909164
274	 15334	 1922	 1147213	 17	 74	 7	 6     0.469135832    0.021854468    0.002118407    0.001931086    0.021751554    0.002397227    0.030763300    0.710407119
275	 15470	 1941	 1162683	 17	 74	 7	 6     0.469143140    0.021755105    0.002118487    0.001931152    0.021651711    0.002294487    0.030651655    0.709753006
276	 15606	 1958	 1178289	 17	 74	 7	 6     0.469150205    0.021690581    0.002118949    0.001931560    0.021586833    0.002315982    0.030543330    0.710157701
277	 15742	 1974	 1194031	 17	 74	 7	 6     0.469157251    0.021603542    0.002119432    0.001931998    0.021499326    0.002536440    0.030434901    0.709827916
278	 15929	 1996	 1209960	 17	 74	 7	 6     0.469165751    0.021513836    0.002120253    0.001932774    0.021409103    0.002305877    0.030303586    0.709943576
279	 16082	 2015	 1226042	 17	 74	 7	 6     0.469172796    0.021422289    0.002120685    0.001933146    0.021317063    0.002417524    0.030194325    0.709480624
280	 16286	 2041	 1242328	 17	 74	 7	 6     0.469179956    0.021348607    0.002121188    0.001933573    0.021242965    0.002398363    0.030082863    0.709660076
281	 16473	 2068	 1258801	 17	 74	 7	 6     0.469186827    0.021267450    0.002121841    0.001934170    0.021161338    0.002361916    0.029975509    0.709494199
282	 16626	 2088	 1275427	 17	 74	 7	 6     0.469193914    0.021186067    0.002122033    0.001934332    0.021079526    0.002448203    0.029864376    0.709409336
283	 16813	 2110	 1292240	 17	 74	 7	 6     0.469202313    0.021087157    0.002122604    0.001934867    0.020980056    0.002220784    0.029732117    0.709238326
284	 16949	 2126	 1309189	 17	 74	 7	 6     0.469209668    0.020996534    0.002123299    0.001935489    0.020888897    0.002167346    0.029615817    0.708963521
285	 17102	 2145	 1326291	 17	 74	 7	 6     0.469216602    0.020957658    0.002123868    0.001935936    0.020849763    0.002287680    0.029505766    0.710290240
286	 17255	 2163	 1343546	 17	 74	 7	 6     0.469224078    0.020901562    0.002124704    0.001936716    0.020793291    0.002167996    0.029386638    0.711260743
287	 17408	 2181	 1360954	 17	 74	 7	 6     0.469230672    0.020822504    0.002125622    0.001937601    0.020713725    0.002407889    0.029281156    0.711123031
288	 17595	 2203	 1378549	 17	 74	 7	 6     0.469238273    0.020746389    0.002126244    0.001938202    0.020637145    0.002178417    0.029159098    0.711489398
289	 17765	 2223	 1396314	 17	 74	 7	 6     0.469244468    0.020682437    0.002126551    0.001938433    0.020572821    0.002346017    0.029059228    0.711733867
290	 18003	 2251	 1414317	 17	 74	 7	 6     0.469250872    0.020593694    0.002127101    0.001938926    0.020483546    0.002191118    0.028955629    0.711215549
291	 18207	 2276	 1432524	 17	 74	 7	 6     0.469257878    0.020515817    0.002129403    0.001941044    0.020405009    0.002293649    0.028841874    0.711320527
292	 18428	 2302	 1450952	 17	 74	 7	 6     0.469264997    0.020454880    0.002130793    0.001942289    0.020343595    0.002227874    0.028725809    0.712073249
293	 18615	 2325	 1469567	 17	 74	 7	 6     0.469271308    0.020374267    0.002131446    0.001942861    0.020262470    0.002122673    0.028622534    0.711826098
294	 18819	 2349	 1488386	 17	 74	 7	 6     0.469277183    0.020289820    0.002131806    0.001943174    0.020177517    0.002138784    0.028526042    0.711273597
295	 19074	 2379	 1507460	 17	 74	 7	 6     0.469283769    0.020221344    0.002133362    0.001944567    0.020108494    0.002130801    0.028417493    0.711580853
296	 19278	 2404	 1526738	 17	 74	 7	 6     0.469290978    0.020140006    0.002134887    0.001945994    0.020026534    0.002109082    0.028298182    0.711706690
297	 19465	 2426	 1546203	 17	 74	 7	 6     0.469297584    0.020062198    0.002136098    0.001947123    0.019948155    0.002206695    0.028188426    0.711717571
298	 19652	 2448	 1565855	 17	 74	 7	 6     0.469305632    0.019973021    0.002137432    0.001948388    0.019858322    0.002190844    0.028054108    0.711946385
299	 19890	 2477	 1585745	 17	 74	 7	 6     0.469312653    0.019908295    0.002138311    0.001949196    0.019793126    0.002014152    0.027936415    0.712628850
300	 20060	 2498	 1605805	 17	 74	 7	 6     0.469318943    0.019838324    0.002139921    0.001950668    0.019722571    0.002104996    0.027830551    0.712825391
301	 20264	 2522	 1626069	 17	 74	 7	 6     0.469325667    0.019767559    0.002141116    0.001951806    0.019651260    0.002212002    0.027716922    0.713194594
302	 20485	 2549	 1646554	 17	 74	 7	 6     0.469333416    0.019704062    0.002142816    0.001953334    0.019587200    0.002195799    0.027585390    0.714293400
303	 20740	 2579	 1667294	 17	 74	 7	 6     0.469340630    0.019639044    0.002144283    0.001954693    0.019521632    0.002089892    0.027462380    0.715125362
304	 20978	 2607	 1688272	 17	 74	 7	 6     0.469347530    0.019564817    0.002146540    0.001956689    0.019446708    0.002133420    0.027344198    0.715501587
305	 21233	 2637	 1709505	 17	 74	 7	 6     0.469354650    0.019492627    0.002147701    0.001957714    0.019373949    0.002118030    0.027221714    0.716069067
306	 21454	 2663	 1730959	 17	 74	 7	 6     0.469360705    0.019412934    0.002149444    0.001959259    0.019293572    0.002358912    0.027117121    0.715892170
307	 21760	 2699	 1752719	 17	 74	 7	 6     0.469368729    0.019323156    0.002150948    0.001960723    0.019203067    0.002319333    0.026977879    0.716259294
308	 22015	 2729	 1774734	 17	 74	 7	 6     0.469376674    0.019240141    0.002152548    0.001962224    0.019119350    0.002116808    0.026839289    0.716864777
309	 22253	 2757	 1796987	 17	 74	 7	 6     0.469382670    0.019177028    0.002153616    0.001963203    0.019055716    0.002212673    0.026734213    0.717321557
310	 22491	 2786	 1819478	 17	 74	 7	 6     0.469390921    0.019087992    0.002155077    0.001964579    0.018965945    0.002130995    0.026588958    0.717891692
311	 22678	 2808	 1842156	 17	 74	 7	 6     0.469397491    0.019011077    0.002156525    0.001965903    0.018888368    0.002198052    0.026472715    0.718138540
312	 22950	 2840	 1865106	 17	 74	 7	 6     0.469404301    0.018958496    0.002157330    0.001966637    0.018835352    0.002307404    0.026351686    0.719441485
313	 23205	 2873	 1888311	 17	 74	 7	 6     0.469413018    0.018851872    0.002160608    0.001969568    0.018727650    0.001989517    0.026195956    0.719648191
314	 23426	 2899	 1911737	 17	 74	 7	 6     0.469418908    0.018768404    0.002161638    0.001970490    0.018643506    0.002244198    0.026090196    0.719366149
315	 23664	 2929	 1935401	 17	 74	 7	 6     0.469426222    0.018701625    0.002163356    0.001972069    0.018576078    0.002078361    0.025958271    0.720449569
316	 23902	 2957	 1959303	 17	 74	 7	 6     0.469432489    0.018628426    0.002164019    0.001972613    0.018502305    0.001925303    0.025844683    0.720783707
317	 33744	 2957	 1993047	 24	 120	 6	 7     0.469436824    0.018562527    0.001470265    0.001245546    0.018504209    0.001925373    0.025765831    0.720431912
318	 33984	 2977	 2027031	 24	 120	 6	 7     0.469442116    0.018477189    0.001470423    0.001245688    0.018418588    0.002112367    0.025669231    0.719818554
319	 34296	 3005	 2061327	 24	 120	 6	 7     0.469448777    0.018403312    0.001470809    0.001246054    0.018344443    0.002124249    0.025547121    0.720367344
320	 34608	 3032	 2095935	 24	 120	 6	 7     0.469454766    0.018346694    0.001471189    0.001246356    0.018287612    0.001945245    0.025436822    0.721265161
321	 34872	 3055	 2130807	 24	 120	 6	 7     0.469460240    0.018282456    0.001471829    0.001246820    0.018223115    0.002013869    0.025335598    0.721611369
322	 35184	 3082	 2165991	 24	 120	 6	 7     0.469466785    0.018208636    0.001473340    0.001247992    0.018148930    0.001919612    0.025214023    0.722163048
323	 35448	 3105	 2201439	 24	 120	 6	 7     0.469472567    0.018160448    0.001474184    0.001248611    0.018100516    0.001990853    0.025106148    0.723346663
324	 35712	 3128	 2237151	 24	 120	 6	 7     0.469478136    0.018093973    0.001475270    0.001249351    0.018033731    0.001928233    0.025001778    0.723707457
325	 35952	 3148	 2273103	 24	 120	 6	 7     0.469484064    0.018006927    0.001475365    0.001249459    0.017946385    0.001973067    0.024890222    0.723453886
326	 36312	 3178	 2309415	 24	 120	 6	 7     0.469490162    0.017949067    0.001476206    0.001250079    0.017888259    0.001925914    0.024774925    0.724485231
327	 36576	 3200	 2345991	 24	 120	 6	 7     0.469495085    0.017889286    0.001476913    0.001250591    0.017828216    0.001978559    0.024681460    0.724806649
328	 36936	 3231	 2382927	 24	 120	 6	 7     0.469500794    0.017828312    0.001477200    0.001250848    0.017767008    0.002082405    0.024572631    0.725535331
329	 37320	 3263	 2420247	 24	 120	 6	 7     0.469507241    0.017765206    0.001477554    0.001251147    0.017703655    0.001820639    0.024449128    0.726619233
330	 37560	 3283	 2457807	 24	 120	 6	 7     0.469511904    0.017694873    0.001478029    0.001251594    0.017633036    0.002007668    0.024359415    0.726407947
331	 37896	 3311	 2495703	 24	 120	 6	 7     0.469518097    0.017610427    0.001478351    0.001251888    0.017548266    0.001898514    0.024239772    0.726509621
332	 38184	 3335	 2533887	 24	 120	 6	 7     0.469522782    0.017568265    0.001478748    0.001252204    0.017505921    0.001934761    0.024148854    0.727498934
333	 38472	 3360	 2572359	 24	 120	 6	 7     0.469527813    0.017503267    0.001479209    0.001252564    0.017440651    0.002018410    0.024050836    0.727761269
334	 38760	 3386	 2611119	 24	 120	 6	 7     0.469533749    0.017404530    0.001479710    0.001253046    0.017341514    0.001888290    0.023934669    0.727168188
335	 39072	 3413	 2650191	 24	 120	 6	 7     0.469538558    0.017332387    0.001479884    0.001253188    0.017269093    0.001972173    0.023840126    0.727025810
336	 39384	 3442	 2689575	 24	 120	 6	 7     0.469544222    0.017253355    0.001480072    0.001253322    0.017189754    0.002047342    0.023728309    0.727121132
337	 39720	 3472	 2729295	 24	 120	 6	 7     0.469550066    0.017161001    0.001480283    0.001253476    0.017097039    0.001851932    0.023612395    0.726779364
338	 40032	 3498	 2769327	 24	 120	 6	 7     0.469554933    0.017084468    0.001480447    0.001253635    0.017020204    0.001835516    0.023515403    0.726522466
339	 40320	 3523	 2809647	 24	 120	 6	 7     0.469559301    0.017009606    0.001480621    0.001253805    0.016945042    0.001920081    0.023428035    0.726036411
340	 40656	 3552	 2850303	 24	 120	 6	 7     0.469564222    0.016918865    0.001480848    0.001254011    0.016853933    0.001782159    0.023329178    0.725223358
341	 40896	 3572	 2891199	 24	 120	 6	 7     0.469568555    0.016834439    0.001481051    0.001254206    0.016769163    0.001849831    0.023241801    0.724317304
342	 41256	 3602	 2932455	 24	 120	 6	 7     0.469573013    0.016793470    0.001481364    0.001254463    0.016728006    0.001815053    0.023151555    0.725371132
343	 41568	 3628	 2974023	 24	 120	 6	 7     0.469577677    0.016725240    0.001481537    0.001254624    0.016659493    0.001735882    0.023056778    0.725393638
344	 41808	 3648	 3015831	 24	 120	 6	 7     0.469581589    0.016648137    0.001481654    0.001254724    0.016582073    0.001821464    0.022976971    0.724557522
345	 42168	 3678	 3057999	 24	 120	 6	 7     0.469585964    0.016577150    0.001482079    0.001255148    0.016510764    0.001786445    0.022887375    0.724292310
346	 42432	 3700	 3100431	 24	 120	 6	 7     0.469590563    0.016510020    0.001482326    0.001255412    0.016443341    0.001732342    0.022792821    0.724351753
347	 42672	 3720	 3143103	 24	 120	 6	 7     0.469594486    0.016434804    0.001482384    0.001255484    0.016367813    0.001870176    0.022711858    0.723622147
348	 43056	 3753	 3186159	 24	 120	 6	 7     0.469599122    0.016356536    0.001482518    0.001255595    0.016289212    0.001838694    0.022615803    0.723234809
349	 43440	 3786	 3229599	 24	 120	 6	 7     0.469603485    0.016298752    0.001482716    0.001255778    0.016231170    0.001887195    0.022525019    0.723584384
350	 43752	 3814	 3273351	 24	 120	 6	 7     0.469607988    0.016229263    0.001482778    0.001255819    0.016161384    0.001880223    0.022430935    0.723521458
351	 44136	 3846	 3317487	 24	 120	 6	 7     0.469612548    0.016158751    0.001482915    0.001255931    0.016090562    0.001943657    0.022335276    0.723463241
352	 44496	 3876	 3361983	 24	 120	 6	 7     0.469618088    0.016078778    0.001483268    0.001256239    0.016010216    0.001754341    0.022218481    0.723666827
353	 44760	 3898	 3406743	 24	 120	 6	 7     0.469622475    0.016001662    0.001483362    0.001256312    0.015932760    0.001915059    0.022125566    0.723220464
354	 45144	 3930	 3451887	 24	 120	 6	 7     0.469627788    0.015930544    0.001483639    0.001256561    0.015861307    0.001877686    0.022012511    0.723704077
355	 45528	 3962	 3497415	 24	 120	 6	 7     0.469632717    0.015843802    0.001483800    0.001256690    0.015774169    0.001742636    0.021907085    0.723227309
356	 45840	 3990	 3543255	 24	 120	 6	 7     0.469636631    0.015768666    0.001483862    0.001256732    0.015698693    0.001702287    0.021823022    0.722570229
357	 46176	 4018	 3589431	 24	 120	 6	 7     0.469640721    0.015689387    0.001483905    0.001256754    0.015619055    0.001629857    0.021734836    0.721854384
358	 46440	 4042	 3635871	 24	 120	 6	 7     0.469644161    0.015634311    0.001483991    0.001256832    0.015563722    0.001640873    0.021660358    0.721793732
359	 46728	 4066	 3682599	 24	 120	 6	 7     0.469647852    0.015591110    0.001484220    0.001257015    0.015520303    0.001759865    0.021580198    0.722472964
360	 47040	 4092	 3729639	 24	 120	 6	 7     0.469652234    0.015531826    0.001484440    0.001257202    0.015460727    0.001722213    0.021484609    0.722928056
361	 47352	 4118	 3776991	 24	 120	 6	 7     0.469656137    0.015490701    0.001484646    0.001257343    0.015419392    0.001669385    0.021399131    0.723893940
362	 47616	 4140	 3824607	 24	 120	 6	 7     0.469659823    0.015419990    0.001484758    0.001257421    0.015348342    0.001783443    0.021318064    0.723329755
363	 47976	 4170	 3872583	 24	 120	 6	 7     0.469664439    0.015336428    0.001484963    0.001257594    0.015264368    0.001761994    0.021216137    0.722866208
364	 48360	 4202	 3920943	 24	 120	 6	 7     0.469668911    0.015258745    0.001485102    0.001257720    0.015186302    0.001671674    0.021116911    0.722584137
365	 48720	 4233	 3969663	 24	 120	 6	 7     0.469672810    0.015191511    0.001485219    0.001257837    0.015118735    0.001667375    0.021030001    0.722373300
366	 49080	 4263	 4018743	 24	 120	 6	 7     0.469677798    0.015125788    0.001485469    0.001258065    0.015052669    0.001599252    0.020918297    0.723088864
367	 49344	 4285	 4068087	 24	 120	 6	 7     0.469681744    0.015075610    0.001485668    0.001258212    0.015002227    0.001603020    0.020829516    0.723761905
368	 49584	 4306	 4117671	 24	 120	 6	 7     0.469685502    0.015008868    0.001485715    0.001258266    0.014935152    0.001727422    0.020744598    0.723507289
369	 49968	 4338	 4167639	 24	 120	 6	 7     0.469689607    0.014940972    0.001485868    0.001258415    0.014866904    0.001574418    0.020651463    0.723482466
370	 50232	 4360	 4217871	 24	 120	 6	 7     0.469693030    0.014869331    0.001485994    0.001258524    0.014794892    0.001641260    0.020573453    0.722743578
371	 50592	 4390	 4268463	 24	 120	 6	 7     0.469696802    0.014806097    0.001486168    0.001258659    0.014731321    0.001550939    0.020487164    0.722701135
372	 50928	 4418	 4319391	 24	 120	 6	 7     0.469700200    0.014748743    0.001486285    0.001258752    0.014673663    0.001613181    0.020409103    0.722655106
373	 51240	 4445	 4370631	 24	 120	 6	 7     0.469704069    0.014676693    0.001486424    0.001258860    0.014601228    0.001611348    0.020319873    0.722282729
374	 51576	 4473	 4422207	 24	 120	 6	 7     0.469707834    0.014619716    0.001486487    0.001258910    0.014543949    0.001661242    0.020232652    0.722580326
375	 51984	 4508	 4474191	 24	 120	 6	 7     0.469711953    0.014557253    0.001486613    0.001259020    0.014481146    0.001504325    0.020136806    0.722917684
376	 52320	 4536	 4526511	 24	 120	 6	 7     0.469714883    0.014487355    0.001486671    0.001259069    0.014410873    0.001510941    0.020068342    0.721900925
377	 52728	 4570	 4579239	 24	 120	 6	 7     0.469717962    0.014420382    0.001486740    0.001259133    0.014343536    0.001547118    0.019996152    0.721157829
378	 53136	 4604	 4632375	 24	 120	 6	 7     0.469721278    0.014355521    0.001486825    0.001259189    0.014278317    0.001557687    0.019918105    0.720727216
379	 53544	 4639	 4685919	 24	 120	 6	 7     0.469724670    0.014288042    0.001486888    0.001259234    0.014210465    0.001556607    0.019837929    0.720238585
380	 53904	 4671	 4739823	 24	 120	 6	 7     0.469727983    0.014226664    0.001486979    0.001259299    0.014148741    0.001559476    0.019759339    0.719996964
381	 54264	 4702	 4794087	 24	 120	 6	 7     0.469731396    0.014181358    0.001487087    0.001259385    0.014103173    0.001537423    0.019678036    0.720669391
382	 54624	 4733	 4848711	 24	 120	 6	 7     0.469734901    0.014139073    0.001487367    0.001259633    0.014060623    0.001468771    0.019594200    0.721594802
383	 54888	 4756	 4903599	 24	 120	 6	 7     0.469738013    0.014078662    0.001487500    0.001259741    0.013999860    0.001498407    0.019519446    0.721263396
384	 55200	 4782	 4958799	 24	 120	 6	 7     0.469741159    0.014015691    0.001487589    0.001259810    0.013936523    0.001475573    0.019443575    0.720839181
385	 55536	 4810	 5014335	 24	 120	 6	 7     0.469744121    0.013950938    0.001487649    0.001259854    0.013871394    0.001507771    0.019371892    0.720163971
386	 55944	 4846	 5070279	 24	 120	 6	 7     0.469747430    0.013894446    0.001487806    0.001259990    0.013814560    0.001551280    0.019291477    0.720237539
387	 56304	 4878	 5126583	 24	 120	 6	 7     0.469750848    0.013823018    0.001487954    0.001260125    0.013742700    0.001447643    0.019208090    0.719645600
388	 56640	 4906	 5183223	 24	 120	 6	 7     0.469753653    0.013764983    0.001488109    0.001260264    0.013684308    0.001385577    0.019139351    0.719198013
389	 56928	 4930	 5240151	 24	 120	 6	 7     0.469756121    0.013700648    0.001488245    0.001260405    0.013619577    0.001453337    0.019078679    0.718113022
390	 57288	 4962	 5297439	 24	 120	 6	 7     0.469758888    0.013644314    0.001488390    0.001260545    0.013562891    0.001549115    0.019010435    0.717727606
391	 57768	 5002	 5355207	 24	 120	 6	 7     0.469762444    0.013579533    0.001488567    0.001260678    0.013497700    0.001372206    0.018922355    0.717644986
392	 58080	 5029	 5413287	 24	 120	 6	 7     0.469764984    0.013532815    0.001488651    0.001260738    0.013450688    0.001467259    0.018859199    0.717571034
393	 58416	 5058	 5471703	 24	 120	 6	 7     0.469768205    0.013474754    0.001488714    0.001260786    0.013392264    0.001429587    0.018778800    0.717551397
394	 58752	 5086	 5530455	 24	 120	 6	 7     0.469771021    0.013432472    0.001488906    0.001260941    0.013349699    0.001404132    0.018708220    0.717998415
395	 59064	 5113	 5589519	 24	 120	 6	 7     0.469773709    0.013386752    0.001489049    0.001261068    0.013303679    0.001398982    0.018640604    0.718150135
396	 59376	 5141	 5648895	 24	 120	 6	 7     0.469776358    0.013342653    0.001489088    0.001261093    0.013259298    0.001548350    0.018573713    0.718362154
397	 59832	 5180	 5708727	 24	 120	 6	 7     0.469779389    0.013301866    0.001489254    0.001261227    0.013218236    0.001414648    0.018496903    0.719140156
398	 60216	 5212	 5768943	 24	 120	 6	 7     0.469782171    0.013260359    0.001489407    0.001261347    0.013176449    0.001423189    0.018426093    0.719651170
399	 60552	 5240	 5829495	 24	 120	 6	 7     0.469784878    0.013199928    0.001489468    0.001261399    0.013115623    0.001522994    0.018356969    0.719069003
400	 61056	 5282	 5890551	 24	 120	 6	 7     0.469788144    0.013140925    0.001489626    0.001261540    0.013056222    0.001479357    0.018273192    0.719136829
401	 61488	 5319	 5952039	 24	 120	 6	 7     0.469791140    0.013082635    0.001489731    0.001261627    0.012997540    0.001478448    0.018195987    0.718984648
402	 61944	 5357	 6013983	 24	 120	 6	 7     0.469794392    0.013019768    0.001489811    0.001261700    0.012934250    0.001437560    0.018111834    0.718854175
403	 62352	 5392	 6076335	 24	 120	 6	 7     0.469797469    0.012968849    0.001489876    0.001261743    0.012882985    0.001420036    0.018031838    0.719219442
404	 62736	 5424	 6139071	 24	 120	 6	 7     0.469800223    0.012918038    0.001489977    0.001261837    0.012831823    0.001316021    0.017959950    0.719269145
405	 63120	 5456	 6202191	 24	 120	 6	 7     0.469802548    0.012866793    0.001490097    0.001261937    0.012780218    0.001313369    0.017899025    0.718854407
406	 63504	 5490	 6265695	 24	 120	 6	 7     0.469804906    0.012817196    0.001490161    0.001261990    0.012730276    0.001402079    0.017837045    0.718571707
407	 64032	 5534	 6329727	 24	 120	 6	 7     0.469807582    0.012771254    0.001490252    0.001262061    0.012684009    0.001334711    0.017766423    0.718842203
408	 64464	 5571	 6394191	 24	 120	 6	 7     0.469809954    0.012728549    0.001490413    0.001262202    0.012640990    0.001332700    0.017703586    0.718981435
409	 64920	 5612	 6459111	 24	 120	 6	 7     0.469812349    0.012678913    0.001490519    0.001262279    0.012590997    0.001382593    0.017639905    0.718763139
410	 65400	 5655	 6524511	 24	 120	 6	 7     0.469814956    0.012633143    0.001490657    0.001262396    0.012544889    0.001336284    0.017570345    0.719003692
411	 65928	 5699	 6590439	 24	 120	 6	 7     0.469817489    0.012588033    0.001490712    0.001262444    0.012499454    0.001346261    0.017502462    0.719214990
412	 66408	 5739	 6656847	 24	 120	 6	 7     0.469819865    0.012532493    0.001490803    0.001262513    0.012443508    0.001384992    0.017438566    0.718665349
413	 66936	 5784	 6723783	 24	 120	 6	 7     0.469822473    0.012473371    0.001490907    0.001262600    0.012383948    0.001381369    0.017368179    0.718173779
414	 67440	 5826	 6791223	 24	 120	 6	 7     0.469825014    0.012413838    0.001491020    0.001262703    0.012323970    0.001340620    0.017299295    0.717592155
415	 67896	 5867	 6859119	 24	 120	 6	 7     0.469827548    0.012363907    0.001491169    0.001262811    0.012273655    0.001348744    0.017230345    0.717565836
416	 68400	 5909	 6927519	 24	 120	 6	 7     0.469830279    0.012301081    0.001491239    0.001262870    0.012210356    0.001293167    0.017155724    0.717024884
417	 68952	 5956	 6996471	 24	 120	 6	 7     0.469832556    0.012254479    0.001491359    0.001262963    0.012163392    0.001271292    0.017093242    0.716919531
418	 69456	 6000	 7065927	 24	 120	 6	 7     0.469834838    0.012208162    0.001491504    0.001263065    0.012116709    0.001282485    0.017030402    0.716845185
419	 70032	 6049	 7135959	 24	 120	 6	 7     0.469837092    0.012172248    0.001491699    0.001263236    0.012080499    0.001281979    0.016968115    0.717360036
420	 70512	 6090	 7206471	 24	 120	 6	 7     0.469839340    0.012122380    0.001491840    0.001263355    0.012030234    0.001308084    0.016905749    0.717056693
421	 71040	 6135	 7277511	 24	 120	 6	 7     0.469841911    0.012062764    0.001491901    0.001263404    0.011970150    0.001374368    0.016834125    0.716566118
422	 71784	 6197	 7349295	 24	 120	 6	 7     0.469844371    0.012015470    0.001492009    0.001263485    0.011922476    0.001287643    0.016765337    0.716685253
423	 72432	 6252	 7421727	 24	 120	 6	 7     0.469846461    0.011967834    0.001492093    0.001263553    0.011874456    0.001246623    0.016706660    0.716351057
424	 90540	 6252	 7512267	 30	 166	 1	 8     0.469848212    0.011947738    0.001316206    0.000923207    0.011875018    0.001246648    0.016657345    0.717265466
425	 91380	 6309	 7603647	 30	 166	 1	 8     0.469850258    0.011896229    0.001316338    0.000923346    0.011823177    0.001236754    0.016599527    0.716660706
426	 92100	 6360	 7695747	 30	 166	 1	 8     0.469852193    0.011856130    0.001316419    0.000923386    0.011782820    0.001256831    0.016544665    0.716613467
427	 92880	 6417	 7788627	 30	 166	 1	 8     0.469854299    0.011818010    0.001316513    0.000923431    0.011744452    0.001234459    0.016484759    0.716905213
428	 93660	 6470	 7882287	 30	 166	 1	 8     0.469856444    0.011780920    0.001316644    0.000923494    0.011707114    0.001237227    0.016423510    0.717320496
429	 94410	 6525	 7976697	 30	 166	 1	 8     0.469858574    0.011737347    0.001316741    0.000923543    0.011663255    0.001222479    0.016362455    0.717334090
430	 95250	 6582	 8071947	 30	 166	 1	 8     0.469860661    0.011691353    0.001316818    0.000923573    0.011616959    0.001230484    0.016302404    0.717155174
431	 96090	 6638	 8168037	 30	 166	 1	 8     0.469862651    0.011645672    0.001316882    0.000923613    0.011570976    0.001234508    0.016244967    0.716878756
432	 96930	 6697	 8264967	 30	 166	 1	 8     0.469864678    0.011594503    0.001317021    0.000923753    0.011519460    0.001227101    0.016186219    0.716319432
433	 97740	 6756	 8362707	 30	 166	 1	 8     0.469866677    0.011551001    0.001317110    0.000923793    0.011475663    0.001230969    0.016128079    0.716204357
434	 98610	 6816	 8461317	 30	 166	 1	 8     0.469868631    0.011502561    0.001317190    0.000923836    0.011426895    0.001214348    0.016071075    0.715730660
435	 99420	 6870	 8560737	 30	 166	 1	 8     0.469870699    0.011458200    0.001317267    0.000923882    0.011382230    0.001190356    0.016010477    0.715668878
436	 100170	 6920	 8660907	 30	 166	 1	 8     0.469872696    0.011412232    0.001317314    0.000923913    0.011335948    0.001172558    0.015951781    0.715420539
437	 101010	 6976	 8761917	 30	 166	 1	 8     0.469874661    0.011374434    0.001317400    0.000923962    0.011297885    0.001193142    0.015893786    0.715652923
438	 101760	 7029	 8863677	 30	 166	 1	 8     0.469876674    0.011332502    0.001317476    0.000924005    0.011255659    0.001280456    0.015834149    0.715700083
439	 102720	 7094	 8966397	 30	 166	 1	 8     0.469878761    0.011287460    0.001317606    0.000924073    0.011210293    0.001191079    0.015772114    0.715659286
440	 103710	 7160	 9070107	 30	 166	 1	 8     0.469880762    0.011254130    0.001317761    0.000924207    0.011176714    0.001202482    0.015712386    0.716258506
441	 104730	 7228	 9174837	 30	 166	 1	 8     0.469882740    0.011213085    0.001317903    0.000924348    0.011135368    0.001177813    0.015653121    0.716348208
442	 105660	 7292	 9280497	 30	 166	 1	 8     0.469884715    0.011171288    0.001317997    0.000924431    0.011093267    0.001219688    0.015593712    0.716397006
443	 106680	 7362	 9387177	 30	 166	 1	 8     0.469886763    0.011137061    0.001318175    0.000924561    0.011058777    0.001188894    0.015531896    0.717044552
444	 107700	 7431	 9494877	 30	 166	 1	 8     0.469888640    0.011095003    0.001318354    0.000924712    0.011016398    0.001256392    0.015475005    0.716962808
445	 108780	 7504	 9603657	 30	 166	 1	 8     0.469890741    0.011055948    0.001318465    0.000924756    0.010977051    0.001132364    0.015411074    0.717402849
446	 109620	 7560	 9713277	 30	 166	 1	 8     0.469892547    0.011016865    0.001318509    0.000924767    0.010937680    0.001218755    0.015355915    0.717434598
447	 110820	 7641	 9824097	 30	 166	 1	 8     0.469894498    0.010972186    0.001318613    0.000924817    0.010892664    0.001150413    0.015296077    0.717320310
448	 111960	 7717	 9936057	 30	 166	 1	 8     0.469896315    0.010928905    0.001318678    0.000924869    0.010849057    0.001138317    0.015240160    0.717112208
449	 113010	 7789	 10049067	 30	 166	 1	 8     0.469898113    0.010889478    0.001318815    0.000924954    0.010809323    0.001192909    0.015184631    0.717138159
450	 114150	 7866	 10163217	 30	 166	 1	 8     0.469899866    0.010847759    0.001318934    0.000925032    0.010767278    0.001137135    0.015130267    0.716957500
451	 115140	 7934	 10278357	 30	 166	 1	 8     0.469901655    0.010810183    0.001319013    0.000925058    0.010729411    0.001157751    0.015074627    0.717111123
452	 116310	 8013	 10394667	 30	 166	 1	 8     0.469903569    0.010777665    0.001319231    0.000925204    0.010696621    0.001148320    0.015014847    0.717800525
453	 117420	 8091	 10512087	 30	 166	 1	 8     0.469905389    0.010746853    0.001319360    0.000925254    0.010665558    0.001147633    0.014957773    0.718479443
454	 118470	 8163	 10630557	 30	 166	 1	 8     0.469907135    0.010710624    0.001319484    0.000925339    0.010629038    0.001190393    0.014902832    0.718697242
455	 119700	 8246	 10750257	 30	 166	 1	 8     0.469909062    0.010666648    0.001319582    0.000925373    0.010584710    0.001160727    0.014841943    0.718682702
456	 120870	 8331	 10871127	 30	 166	 1	 8     0.469910932    0.010623673    0.001319692    0.000925438    0.010541387    0.001146710    0.014782614    0.718659954
457	 122190	 8422	 10993317	 30	 166	 1	 8     0.469912737    0.010577881    0.001319787    0.000925502    0.010495224    0.001098832    0.014725107    0.718356800
458	 123390	 8503	 11116707	 30	 166	 1	 8     0.469914389    0.010539331    0.001319880    0.000925582    0.010456357    0.001121797    0.014672309    0.718314362
459	 124560	 8581	 11241267	 30	 166	 1	 8     0.469915972    0.010504288    0.001319995    0.000925662    0.010421021    0.001137841    0.014621515    0.718413140
460	 125820	 8665	 11367087	 30	 166	 1	 8     0.469917717    0.010468663    0.001320154    0.000925722    0.010385091    0.001138169    0.014565334    0.718738308
461	 127020	 8745	 11494107	 30	 166	 1	 8     0.469919514    0.010433009    0.001320304    0.000925758    0.010349129    0.001096180    0.014507227    0.719159452
462	 128280	 8830	 11622387	 30	 166	 1	 8     0.469921175    0.010394104    0.001320385    0.000925793    0.010309898    0.001109204    0.014453324    0.719149747
463	 129480	 8912	 11751867	 30	 166	 1	 8     0.469922787    0.010358027    0.001320492    0.000925844    0.010273511    0.001123521    0.014400832    0.719265853
464	 130860	 9004	 11882727	 30	 166	 1	 8     0.469924528    0.010324231    0.001320612    0.000925878    0.010239421    0.001074185    0.014343901    0.719764529
465	 132030	 9082	 12014757	 30	 166	 1	 8     0.469926136    0.010287013    0.001320728    0.000925944    0.010201878    0.001121201    0.014291108    0.719819091
466	 133410	 9174	 12148167	 30	 166	 1	 8     0.469927808    0.010249264    0.001320845    0.000925991    0.010163798    0.001083264    0.014236035    0.719952193
467	 134730	 9263	 12282897	 30	 166	 1	 8     0.469929359    0.010216177    0.001320978    0.000926071    0.010130414    0.001093133    0.014184756    0.720222264
468	 136230	 9363	 12419127	 30	 166	 1	 8     0.469931043    0.010180521    0.001321135    0.000926176    0.010094435    0.001108239    0.014128847    0.720548590
469	 137820	 9471	 12556947	 30	 166	 1	 8     0.469932782    0.010142002    0.001321249    0.000926224    0.010055571    0.001052298    0.014070881    0.720779456
470	 139140	 9562	 12696087	 30	 166	 1	 8     0.469934286    0.010102980    0.001321310    0.000926238    0.010016204    0.001085666    0.014020554    0.720583503
471	 140670	 9664	 12836757	 30	 166	 1	 8     0.469935983    0.010063612    0.001321488    0.000926291    0.009976470    0.001103216    0.013963570    0.720704827
472	 142230	 9769	 12978987	 30	 166	 1	 8     0.469937780    0.010023385    0.001321644    0.000926346    0.009935869    0.001052311    0.013902955    0.720953542
473	 143640	 9863	 13122627	 30	 166	 1	 8     0.469939363    0.009986092    0.001321803    0.000926402    0.009898226    0.001036441    0.013849346    0.721051537
474	 145020	 9955	 13267647	 30	 166	 1	 8     0.469940944    0.009957295    0.001321960    0.000926475    0.009869152    0.001056153    0.013795619    0.721772274
475	 146490	 10053	 13414137	 30	 166	 1	 8     0.469942714    0.009920781    0.001322096    0.000926520    0.009832291    0.001036028    0.013735193    0.722289138
476	 147870	 10146	 13562007	 30	 166	 1	 8     0.469944312    0.009884358    0.001322270    0.000926580    0.009795516    0.001053275    0.013680385    0.722520402
477	 149340	 10244	 13711347	 30	 166	 1	 8     0.469946036    0.009847885    0.001322468    0.000926680    0.009758684    0.001026713    0.013621052    0.722990018
478	 150870	 10346	 13862217	 30	 166	 1	 8     0.469947696    0.009817674    0.001322713    0.000926781    0.009728163    0.001056619    0.013563632    0.723823401
479	 152370	 10446	 14014587	 30	 166	 1	 8     0.469949433    0.009782648    0.001322918    0.000926838    0.009692785    0.001040676    0.013503336    0.724461573
480	 153900	 10548	 14168487	 30	 166	 1	 8     0.469951192    0.009745841    0.001323131    0.000926909    0.009655607    0.001062955    0.013441962    0.725031166
481	 155520	 10656	 14324007	 30	 166	 1	 8     0.469952963    0.009711533    0.001323358    0.000926967    0.009620946    0.001037355    0.013379919    0.725828983
482	 156870	 10749	 14480877	 30	 166	 1	 8     0.469954703    0.009672149    0.001323572    0.000926996    0.009581160    0.001073185    0.013318654    0.726210702
483	 158490	 10860	 14639367	 30	 166	 1	 8     0.469956459    0.009632141    0.001323707    0.000927020    0.009540752    0.001043603    0.013256547    0.726595065
484	 159990	 10963	 14799357	 30	 166	 1	 8     0.469958138    0.009592177    0.001323870    0.000927069    0.009500380    0.001008510    0.013196881    0.726851777
485	 161520	 11067	 14960877	 30	 166	 1	 8     0.469959599    0.009551001    0.001323961    0.000927110    0.009458792    0.001005076    0.013144752    0.726601806
486	 163020	 11167	 15123897	 30	 166	 1	 8     0.469960949    0.009515408    0.001324058    0.000927192    0.009422837    0.001018031    0.013096425    0.726565322
487	 164460	 11264	 15288357	 30	 166	 1	 8     0.469962523    0.009478860    0.001324241    0.000927269    0.009385903    0.001007370    0.013039786    0.726918385
488	 165900	 11361	 15454257	 30	 166	 1	 8     0.469964087    0.009435943    0.001324334    0.000927324    0.009342545    0.001046068    0.012983322    0.726774153
489	 167490	 11467	 15621747	 30	 166	 1	 8     0.469965705    0.009400232    0.001324480    0.000927376    0.009306455    0.001016929    0.012924613    0.727312410
490	 168990	 11569	 15790737	 30	 166	 1	 8     0.469967160    0.009368734    0.001324604    0.000927458    0.009274622    0.001017146    0.012871603    0.727860753
491	 170520	 11673	 15961257	 30	 166	 1	 8     0.469968664    0.009334229    0.001324751    0.000927555    0.009239744    0.000995445    0.012816562    0.728294302
492	 171900	 11770	 16133157	 30	 166	 1	 8     0.469970051    0.009303377    0.001324855    0.000927643    0.009208561    0.001009548    0.012765614    0.728784153
493	 173430	 11873	 16306587	 30	 166	 1	 8     0.469971495    0.009272639    0.001324985    0.000927720    0.009177486    0.000991732    0.012712339    0.729420340
494	 174840	 11968	 16481427	 30	 166	 1	 8     0.469972949    0.009241451    0.001325119    0.000927794    0.009145954    0.000981661    0.012658472    0.730060544
495	 176340	 12070	 16657767	 30	 166	 1	 8     0.469974365    0.009204972    0.001325240    0.000927894    0.009109075    0.000982537    0.012605764    0.730219266
496	 177870	 12172	 16835637	 30	 166	 1	 8     0.469975784    0.009171881    0.001325443    0.000928046    0.009075605    0.000997346    0.012552772    0.730665785
497	 179340	 12270	 17014977	 30	 166	 1	 8     0.469977353    0.009135904    0.001325680    0.000928224    0.009039210    0.000986489    0.012493882    0.731230211
498	 180840	 12372	 17195817	 30	 166	 1	 8     0.469978787    0.009102389    0.001325884    0.000928432    0.009005305    0.000980903    0.012439821    0.731713812
499	 182310	 12473	 17378127	 30	 166	 1	 8     0.469980249    0.009064257    0.001326117    0.000928625    0.008966725    0.000944068    0.012384458    0.731905789
500	 183720	 12569	 17561847	 30	 166	 1	 8     0.469981635    0.009024434    0.001326280    0.000928762    0.008926443    0.000979819    0.012331753    0.731804633
501	 185220	 12671	 17747067	 30	 166	 1	 8     0.469983090    0.008983741    0.001326481    0.000928916    0.008885271    0.000971254    0.012276184    0.731802412
502	 186900	 12783	 17933967	 30	 166	 1	 8     0.469984446    0.008947385    0.001326635    0.000929037    0.008848488    0.000953063    0.012224150    0.731943284
503	 188250	 12874	 18122217	 30	 166	 1	 8     0.469985731    0.008912413    0.001326782    0.000929157    0.008813101    0.000950631    0.012174652    0.732046623
504	 189900	 12986	 18312117	 30	 166	 1	 8     0.469987083    0.008876749    0.001326892    0.000929262    0.008777017    0.000925695    0.012122333    0.732264087
505	 196230	 12986	 18508347	 31	 197	 2	 9     0.469988002    0.008866375    0.001252450    0.000816742    0.008777470    0.000925775    0.012086663    0.733566863
506	 197656	 13078	 18706003	 31	 197	 2	 9     0.469989212    0.008827629    0.001252544    0.000816823    0.008738316    0.000909490    0.012039535    0.733220042
507	 199206	 13179	 18905209	 31	 197	 2	 9     0.469990356    0.008794698    0.001252615    0.000816894    0.008705037    0.000926210    0.011994781    0.733210392
508	 200663	 13274	 19105872	 31	 197	 2	 9     0.469991530    0.008760821    0.001252687    0.000816943    0.008670799    0.000903784    0.011948692    0.733203367
509	 202399	 13387	 19308271	 31	 197	 2	 9     0.469992615    0.008735223    0.001252746    0.000816970    0.008644926    0.000909768    0.011905943    0.733685919
510	 203856	 13482	 19512127	 31	 197	 2	 9     0.469993728    0.008704708    0.001252824    0.000817010    0.008614080    0.000929789    0.011861935    0.733835451
511	 205437	 13586	 19717564	 31	 197	 2	 9     0.469994921    0.008667981    0.001252888    0.000817059    0.008576956    0.000925735    0.011814557    0.733669613
512	 207142	 13697	 19924706	 31	 197	 2	 9     0.469996089    0.008634267    0.001252960    0.000817102    0.008542872    0.000902590    0.011767987    0.733708027
513	 208506	 13788	 20133212	 31	 197	 2	 9     0.469997200    0.008597649    0.001253037    0.000817152    0.008505849    0.000893802    0.011723537    0.733366417
514	 209994	 13884	 20343206	 31	 197	 2	 9     0.469998381    0.008569366    0.001253221    0.000817271    0.008477233    0.000886223    0.011676089    0.733924359
515	 211358	 13972	 20554564	 31	 197	 2	 9     0.469999477    0.008532681    0.001253338    0.000817352    0.008440130    0.000920344    0.011631898    0.733558770
516	 213063	 14082	 20767627	 31	 197	 2	 9     0.470000648    0.008500636    0.001253412    0.000817420    0.008407721    0.000903579    0.011584493    0.733794401
517	 214458	 14172	 20982085	 31	 197	 2	 9     0.470001740    0.008467874    0.001253466    0.000817463    0.008374587    0.000897611    0.011540097    0.733778436
518	 216070	 14276	 21198155	 31	 197	 2	 9     0.470002921    0.008435977    0.001253578    0.000817554    0.008342317    0.000870850    0.011491905    0.734079927
519	 217248	 14352	 21415403	 31	 197	 2	 9     0.470003965    0.008405368    0.001253666    0.000817614    0.008311350    0.000899117    0.011449126    0.734149288
520	 218891	 14458	 21634294	 31	 197	 2	 9     0.470005101    0.008372472    0.001253763    0.000817691    0.008278065    0.000900967    0.011402402    0.734272605
521	 220627	 14570	 21854921	 31	 197	 2	 9     0.470006192    0.008337140    0.001253794    0.000817706    0.008242324    0.000892075    0.011357331    0.734075636
522	 222177	 14670	 22077098	 31	 197	 2	 9     0.470007309    0.008306190    0.001253854    0.000817748    0.008211008    0.000857581    0.011311025    0.734344616
523	 223386	 14748	 22300484	 31	 197	 2	 9     0.470008338    0.008270993    0.001253912    0.000817788    0.008175391    0.000900259    0.011268193    0.734012307
524	 225122	 14861	 22525606	 31	 197	 2	 9     0.470009576    0.008235868    0.001253982    0.000817845    0.008139844    0.000897280    0.011216421    0.734268788
525	 226641	 14959	 22752247	 31	 197	 2	 9     0.470010736    0.008196394    0.001254035    0.000817878    0.008099893    0.000904610    0.011167709    0.733936902
526	 228439	 15076	 22980686	 31	 197	 2	 9     0.470011915    0.008165781    0.001254081    0.000817901    0.008068907    0.000888757    0.011117960    0.734467625
527	 229958	 15174	 23210644	 31	 197	 2	 9     0.470013110    0.008125244    0.001254153    0.000817944    0.008027870    0.000869531    0.011067318    0.734165579
528	 231539	 15278	 23442183	 31	 197	 2	 9     0.470014165    0.008091631    0.001254216    0.000817998    0.007993837    0.000898262    0.011022450    0.734104553
529	 233151	 15382	 23675334	 31	 197	 2	 9     0.470015373    0.008054912    0.001254299    0.000818066    0.007956654    0.000877441    0.010970810    0.734213086
530	 234763	 15486	 23910097	 31	 197	 2	 9     0.470016493    0.008019426    0.001254369    0.000818123    0.007920717    0.000897017    0.010922715    0.734197122
531	 236592	 15605	 24146689	 31	 197	 2	 9     0.470017778    0.007983981    0.001254484    0.000818214    0.007884809    0.000847172    0.010867272    0.734681244
532	 238018	 15697	 24384707	 31	 197	 2	 9     0.470018793    0.007948257    0.001254537    0.000818257    0.007848625    0.000868709    0.010823294    0.734365764
533	 239816	 15813	 24624523	 31	 197	 2	 9     0.470019899    0.007912780    0.001254582    0.000818288    0.007812690    0.000859863    0.010775156    0.734354130
534	 241459	 15919	 24865982	 31	 197	 2	 9     0.470020927    0.007880952    0.001254635    0.000818324    0.007780443    0.000847271    0.010730226    0.734462810
535	 243102	 16030	 25109084	 31	 197	 2	 9     0.470021946    0.007851608    0.001254689    0.000818374    0.007750710    0.000816959    0.010685511    0.734790157
536	 258786	 16030	 25367870	 33	 232	 11	 10     0.470022665    0.007830299    0.001110883    0.000955158    0.007751098    0.000817006    0.010653816    0.734975990
537	 345048	 16030	 25712918	 44	 343	 8	 11     0.470023694    0.007791235    0.000787365    0.000596087    0.007751348    0.000817031    0.010608325    0.734445325
538	 347248	 16131	 26060166	 44	 343	 8	 11     0.470024614    0.007762704    0.000787388    0.000596099    0.007722667    0.000828625    0.010567471    0.734584816
539	 349580	 16238	 26409746	 44	 343	 8	 11     0.470025507    0.007730174    0.000787407    0.000596114    0.007689966    0.000830727    0.010527691    0.734270617
540	 352132	 16358	 26761878	 44	 343	 8	 11     0.470026473    0.007701963    0.000787432    0.000596133    0.007661605    0.000838927    0.010484494    0.734605145
541	 354464	 16466	 27116342	 44	 343	 8	 11     0.470027462    0.007668693    0.000787454    0.000596152    0.007628156    0.000839862    0.010440052    0.734545421
542	 356884	 16577	 27473226	 44	 343	 8	 11     0.470028480    0.007635801    0.000787477    0.000596172    0.007595086    0.000845312    0.010394093    0.734628859
543	 359304	 16688	 27832530	 44	 343	 8	 11     0.470029536    0.007601032    0.000787504    0.000596195    0.007560127    0.000844402    0.010346254    0.734665111
544	 361680	 16797	 28194210	 44	 343	 8	 11     0.470030574    0.007568823    0.000787530    0.000596214    0.007527741    0.000833763    0.010298966    0.734910971
545	 364100	 16908	 28558310	 44	 343	 8	 11     0.470031630    0.007537481    0.000787566    0.000596238    0.007496223    0.000806715    0.010250652    0.735317259
546	 366344	 17010	 28924654	 44	 343	 8	 11     0.470032546    0.007504904    0.000787581    0.000596249    0.007463465    0.000804560    0.010208581    0.735156496
547	 368720	 17118	 29293374	 44	 343	 8	 11     0.470033434    0.007475526    0.000787613    0.000596274    0.007433919    0.000811627    0.010167631    0.735227832
548	 371184	 17230	 29664558	 44	 343	 8	 11     0.470034371    0.007449008    0.000787638    0.000596295    0.007407250    0.000790678    0.010124204    0.735762362
549	 373560	 17339	 30038118	 44	 343	 8	 11     0.470035277    0.007419558    0.000787659    0.000596312    0.007377630    0.000777857    0.010082065    0.735916421
550	 375716	 17438	 30413834	 44	 343	 8	 11     0.470036113    0.007390552    0.000787678    0.000596326    0.007348458    0.000796034    0.010042994    0.735891343
551	 378268	 17554	 30792102	 44	 343	 8	 11     0.470037050    0.007359340    0.000787703    0.000596345    0.007317063    0.000800365    0.009999042    0.736004457
552	 380512	 17658	 31172614	 44	 343	 8	 11     0.470038024    0.007326370    0.000787722    0.000596362    0.007283899    0.000788817    0.009953167    0.736084270
553	 382888	 17766	 31555502	 44	 343	 8	 11     0.470038931    0.007296878    0.000787753    0.000596389    0.007254232    0.000775638    0.009910228    0.736297744
554	 385220	 17873	 31940722	 44	 343	 8	 11     0.470039777    0.007271513    0.000787780    0.000596409    0.007228714    0.000783148    0.009870042    0.736725681
555	 387816	 17992	 32328538	 44	 343	 8	 11     0.470040667    0.007246314    0.000787804    0.000596427    0.007203362    0.000798865    0.009827567    0.737345601
556	 390192	 18103	 32718730	 44	 343	 8	 11     0.470041624    0.007211774    0.000787839    0.000596456    0.007168611    0.000769801    0.009781691    0.737272684
557	 392612	 18214	 33111342	 44	 343	 8	 11     0.470042448    0.007181541    0.000787855    0.000596470    0.007138194    0.000768062    0.009742017    0.737171888
558	 395208	 18334	 33506550	 44	 343	 8	 11     0.470043241    0.007147115    0.000787863    0.000596475    0.007103557    0.000805763    0.009703657    0.736538250
559	 398464	 18482	 33905014	 44	 343	 8	 11     0.470044229    0.007115908    0.000787886    0.000596492    0.007072156    0.000759094    0.009655692    0.736965141
560	 400972	 18597	 34305986	 44	 343	 8	 11     0.470045054    0.007085777    0.000787901    0.000596502    0.007041836    0.000755621    0.009615442    0.736916481
561	 403656	 18719	 34709642	 44	 343	 8	 11     0.470045864    0.007055058    0.000787922    0.000596519    0.007010922    0.000730884    0.009575756    0.736762479
562	 406032	 18827	 35115674	 44	 343	 8	 11     0.470046592    0.007025014    0.000787940    0.000596534    0.006980686    0.000755505    0.009539949    0.736378566
563	 408672	 18947	 35524346	 44	 343	 8	 11     0.470047372    0.006994367    0.000787956    0.000596547    0.006949841    0.000741845    0.009501464    0.736135716
564	 411136	 19062	 35935482	 44	 343	 8	 11     0.470048117    0.006965483    0.000787985    0.000596570    0.006920769    0.000754998    0.009464505    0.735958577
565	 413952	 19194	 36349434	 44	 343	 8	 11     0.470048900    0.006937528    0.000788017    0.000596596    0.006892628    0.000739589    0.009425532    0.736035673
566	 416548	 19315	 36765982	 44	 343	 8	 11     0.470049671    0.006910592    0.000788034    0.000596607    0.006865514    0.000781536    0.009387004    0.736187188
567	 419804	 19464	 37185786	 44	 343	 8	 11     0.470050496    0.006881899    0.000788060    0.000596625    0.006836629    0.000709889    0.009345638    0.736375570
568	 422136	 19570	 37607922	 44	 343	 8	 11     0.470051174    0.006855050    0.000788072    0.000596632    0.006809600    0.000741294    0.009311443    0.736196343
569	 425040	 19702	 38032962	 44	 343	 8	 11     0.470051990    0.006826763    0.000788092    0.000596647    0.006781122    0.000720741    0.009270195    0.736420673
570	 427856	 19830	 38460818	 44	 343	 8	 11     0.470052713    0.006803800    0.000788109    0.000596663    0.006758001    0.000706544    0.009233427    0.736866135
571	 430232	 19939	 38891050	 44	 343	 8	 11     0.470053414    0.006781163    0.000788127    0.000596675    0.006735208    0.000703095    0.009197684    0.737268472
572	 432652	 20049	 39323702	 44	 343	 8	 11     0.470054130    0.006756642    0.000788143    0.000596688    0.006710518    0.000696233    0.009161013    0.737543160
573	 435160	 20166	 39758862	 44	 343	 8	 11     0.470054802    0.006732591    0.000788162    0.000596702    0.006686298    0.000702032    0.009126489    0.737697837
574	 437976	 20298	 40196838	 44	 343	 8	 11     0.470055460    0.006707615    0.000788178    0.000596715    0.006661147    0.000720673    0.009092503    0.737708394
575	 440880	 20433	 40637718	 44	 343	 8	 11     0.470056208    0.006679844    0.000788201    0.000596732    0.006633178    0.000715059    0.009053759    0.737797785
576	 443696	 20562	 41081414	 44	 343	 8	 11     0.470056959    0.006653393    0.000788222    0.000596750    0.006606538    0.000682728    0.009014703    0.738060184
577	 446424	 20686	 41527838	 44	 343	 8	 11     0.470057627    0.006631939    0.000788243    0.000596768    0.006584929    0.000683784    0.008979806    0.738539222
578	 449020	 20805	 41976858	 44	 343	 8	 11     0.470058289    0.006609561    0.000788265    0.000596786    0.006562388    0.000679447    0.008945053    0.738906877
579	 451440	 20916	 42428298	 44	 343	 8	 11     0.470058955    0.006587803    0.000788280    0.000596797    0.006540471    0.000672885    0.008909988    0.739372894
580	 453948	 21031	 42882246	 44	 343	 8	 11     0.470059627    0.006566967    0.000788300    0.000596812    0.006519481    0.000670306    0.008874491    0.739982325
581	 456368	 21142	 43338614	 44	 343	 8	 11     0.470060263    0.006543641    0.000788316    0.000596824    0.006495983    0.000691238    0.008840743    0.740168637
582	 459316	 21276	 43797930	 44	 343	 8	 11     0.470060930    0.006518135    0.000788334    0.000596837    0.006470287    0.000686298    0.008805198    0.740259850
583	 462176	 21409	 44260106	 44	 343	 8	 11     0.470061585    0.006491981    0.000788356    0.000596854    0.006443936    0.000687456    0.008770148    0.740236204
584	 465388	 21558	 44725494	 44	 343	 8	 11     0.470062198    0.006467085    0.000788374    0.000596867    0.006418851    0.000690282    0.008737262    0.740172921
585	 468644	 21707	 45194138	 44	 343	 8	 11     0.470062823    0.006440460    0.000788388    0.000596878    0.006392024    0.000676929    0.008703554    0.739980446
586	 471768	 21849	 45665906	 44	 343	 8	 11     0.470063473    0.006411952    0.000788398    0.000596885    0.006363298    0.000694016    0.008668397    0.739692922
587	 475684	 22027	 46141590	 44	 343	 8	 11     0.470064123    0.006386237    0.000788414    0.000596899    0.006337383    0.000683306    0.008633074    0.739740738
588	 478720	 22170	 46620310	 44	 343	 8	 11     0.470064767    0.006359706    0.000788431    0.000596912    0.006310645    0.000656632    0.008597926    0.739679089
589	 481844	 22315	 47102154	 44	 343	 8	 11     0.470065342    0.006333861    0.000788446    0.000596923    0.006284597    0.000666580    0.008566446    0.739380279
590	 485408	 22479	 47587562	 44	 343	 8	 11     0.470065955    0.006309815    0.000788469    0.000596940    0.006260358    0.000644316    0.008532733    0.739483456
591	 488620	 22632	 48076182	 44	 343	 8	 11     0.470066527    0.006285466    0.000788488    0.000596954    0.006235813    0.000672892    0.008501154    0.739366217
592	 491964	 22784	 48568146	 44	 343	 8	 11     0.470067145    0.006260302    0.000788503    0.000596965    0.006210446    0.000673000    0.008466892    0.739386044
593	 495572	 22949	 49063718	 44	 343	 8	 11     0.470067765    0.006234041    0.000788518    0.000596976    0.006183972    0.000680528    0.008432417    0.739294675
594	 499400	 23123	 49563118	 44	 343	 8	 11     0.470068406    0.006210059    0.000788541    0.000596995    0.006159791    0.000645513    0.008396591    0.739592853
595	 503052	 23297	 50066170	 44	 343	 8	 11     0.470068977    0.006187104    0.000788557    0.000597006    0.006136646    0.000656990    0.008364605    0.739676713
596	 506748	 23469	 50572918	 44	 343	 8	 11     0.470069560    0.006162436    0.000788573    0.000597019    0.006111773    0.000648704    0.008331754    0.739632495
597	 510576	 23643	 51083494	 44	 343	 8	 11     0.470070129    0.006138544    0.000788591    0.000597033    0.006087680    0.000637384    0.008299614    0.739617996
598	 514404	 23820	 51597898	 44	 343	 8	 11     0.470070685    0.006117293    0.000788614    0.000597049    0.006066247    0.000641594    0.008268030    0.739873036
599	 518144	 23994	 52116042	 44	 343	 8	 11     0.470071234    0.006096004    0.000788638    0.000597066    0.006044776    0.000641298    0.008236758    0.740097475
600	 522060	 24173	 52638102	 44	 343	 8	 11     0.470071789    0.006073658    0.000788661    0.000597083    0.006022237    0.000650527    0.008205034    0.740235588
601	 526504	 24377	 53164606	 44	 343	 8	 11     0.470072377    0.006049874    0.000788687    0.000597102    0.005998246    0.000627419    0.008171303    0.740380584
602	 530200	 24550	 53694806	 44	 343	 8	 11     0.470072915    0.006026563    0.000788707    0.000597117    0.005974730    0.000638154    0.008140285    0.740338039
603	 534424	 24743	 54229230	 44	 343	 8	 11     0.470073492    0.006002662    0.000788728    0.000597132    0.005950618    0.000611234    0.008106913    0.740437430
604	 538340	 24923	 54767570	 44	 343	 8	 11     0.470074011    0.005979273    0.000788742    0.000597143    0.005927022    0.000632197    0.008076755    0.740306321
605	 542652	 25123	 55310222	 44	 343	 8	 11     0.470074544    0.005955018    0.000788761    0.000597156    0.005902550    0.000635645    0.008045634    0.740155206
606	 547668	 25354	 55857890	 44	 343	 8	 11     0.470075094    0.005932355    0.000788777    0.000597168    0.005879682    0.000626138    0.008013443    0.740300340
607	 552068	 25555	 56409958	 44	 343	 8	 11     0.470075642    0.005909511    0.000788798    0.000597184    0.005856630    0.000622391    0.007981263    0.740423026
608	 557172	 25792	 56967130	 44	 343	 8	 11     0.470076162    0.005888472    0.000788820    0.000597201    0.005835398    0.000622841    0.007950552    0.740636864
609	 562188	 26025	 57529318	 44	 343	 8	 11     0.470076678    0.005867718    0.000788840    0.000597215    0.005814452    0.000617732    0.007920014    0.740872138
610	 566852	 26241	 58096170	 44	 343	 8	 11     0.470077199    0.005845777    0.000788853    0.000597225    0.005792307    0.000618700    0.007889020    0.741001590
611	 571824	 26467	 58667994	 44	 343	 8	 11     0.470077715    0.005824548    0.000788868    0.000597235    0.005770879    0.000621534    0.007858179    0.741208349
612	 576752	 26692	 59244746	 44	 343	 8	 11     0.470078243    0.005801867    0.000788887    0.000597249    0.005747984    0.000607454    0.007826549    0.741305931
613	 581548	 26921	 59826294	 44	 343	 8	 11     0.470078747    0.005783163    0.000788910    0.000597266    0.005729101    0.000608022    0.007796217    0.741790991
614	 586564	 27150	 60412858	 44	 343	 8	 11     0.470079259    0.005763180    0.000788930    0.000597281    0.005708925    0.000600055    0.007765297    0.742171215
615	 591492	 27374	 61004350	 44	 343	 8	 11     0.470079753    0.005741242    0.000788946    0.000597293    0.005686776    0.000605948    0.007735327    0.742210627
616	 596552	 27608	 61600902	 44	 343	 8	 11     0.470080255    0.005720038    0.000788966    0.000597308    0.005665366    0.000605178    0.007704756    0.742403577
617	 601700	 27842	 62202602	 44	 343	 8	 11     0.470080761    0.005700251    0.000788991    0.000597328    0.005645384    0.000599171    0.007673803    0.742819567
618	 606892	 28078	 62809494	 44	 343	 8	 11     0.470081259    0.005680094    0.000789010    0.000597343    0.005625028    0.000600035    0.007643285    0.743148334
619	 612040	 28316	 63421534	 44	 343	 8	 11     0.470081758    0.005658923    0.000789022    0.000597352    0.005603646    0.000604040    0.007612505    0.743372016
620	 617804	 28582	 64039338	 44	 343	 8	 11     0.470082247    0.005638602    0.000789040    0.000597365    0.005583121    0.000607939    0.007582248    0.743658263
621	 623832	 28861	 64663170	 44	 343	 8	 11     0.470082734    0.005617327    0.000789062    0.000597382    0.005561632    0.000584039    0.007551986    0.743821179
622	 737256	 28861	 65400426	 52	 439	 5	 12     0.470083127    0.005600770    0.000660176    0.000424627    0.005561726    0.000584048    0.007527481    0.744043098
623	 743704	 29112	 66144130	 52	 439	 5	 12     0.470083590    0.005580493    0.000660192    0.000424638    0.005541304    0.000595959    0.007498558    0.744208834
624	 750360	 29371	 66894490	 52	 439	 5	 12     0.470084053    0.005560214    0.000660211    0.000424650    0.005520879    0.000588291    0.007469455    0.744393512
625	 757328	 29639	 67651818	 52	 439	 5	 12     0.470084510    0.005540980    0.000660234    0.000424664    0.005501504    0.000584993    0.007440638    0.744691469
626	 764088	 29905	 68415906	 52	 439	 5	 12     0.470084967    0.005519689    0.000660251    0.000424674    0.005480058    0.000596520    0.007411698    0.744726647
627	 771576	 30194	 69187482	 52	 439	 5	 12     0.470085435    0.005498066    0.000660267    0.000424685    0.005458276    0.000586429    0.007381932    0.744800358
628	 778908	 30485	 69966390	 52	 439	 5	 12     0.470085921    0.005476927    0.000660286    0.000424697    0.005436980    0.000580239    0.007350928    0.745066116
629	 786240	 30770	 70752630	 52	 439	 5	 12     0.470086376    0.005456469    0.000660303    0.000424708    0.005416369    0.000581868    0.007321759    0.745240249
630	 793676	 31057	 71546306	 52	 439	 5	 12     0.470086835    0.005438538    0.000660320    0.000424718    0.005398303    0.000574374    0.007292261    0.745795836
631	 801164	 31346	 72347470	 52	 439	 5	 12     0.470087274    0.005419461    0.000660336    0.000424727    0.005379081    0.000581581    0.007263881    0.746083427
632	 809016	 31648	 73156486	 52	 439	 5	 12     0.470087735    0.005399837    0.000660356    0.000424739    0.005359307    0.000571202    0.007234027    0.746449663
633	 816452	 31939	 73972938	 52	 439	 5	 12     0.470088185    0.005378136    0.000660370    0.000424748    0.005337440    0.000570103    0.007204729    0.746473128
634	 824460	 32247	 74797398	 52	 439	 5	 12     0.470088613    0.005359218    0.000660385    0.000424758    0.005318375    0.000575216    0.007176708    0.746751621
635	 832676	 32568	 75630074	 52	 439	 5	 12     0.470089056    0.005340041    0.000660406    0.000424770    0.005299047    0.000567609    0.007147638    0.747105710
636	 840684	 32876	 76470758	 52	 439	 5	 12     0.470089490    0.005321088    0.000660425    0.000424783    0.005279945    0.000576253    0.007119067    0.747441767
637	 849264	 33208	 77320022	 52	 439	 5	 12     0.470089947    0.005303867    0.000660450    0.000424798    0.005262586    0.000564695    0.007088783    0.748205535
638	 857636	 33534	 78177658	 52	 439	 5	 12     0.470090375    0.005286986    0.000660470    0.000424811    0.005245569    0.000563142    0.007060368    0.748825743
639	 865852	 33856	 79043510	 52	 439	 5	 12     0.470090802    0.005268529    0.000660488    0.000424823    0.005226964    0.000552399    0.007031896    0.749233043
640	 873964	 34172	 79917474	 52	 439	 5	 12     0.470091212    0.005249405    0.000660504    0.000424832    0.005207686    0.000548416    0.007004405    0.749443396
641	 881764	 34475	 80799238	 52	 439	 5	 12     0.470091627    0.005230789    0.000660520    0.000424841    0.005188918    0.000556613    0.006976492    0.749773550
642	 890344	 34808	 81689582	 52	 439	 5	 12     0.470092053    0.005214492    0.000660538    0.000424853    0.005172486    0.000546821    0.006947720    0.750532889
643	 898508	 35124	 82588090	 52	 439	 5	 12     0.470092459    0.005197832    0.000660559    0.000424865    0.005155688    0.000552124    0.006920212    0.751108732
644	 907400	 35467	 83495490	 52	 439	 5	 12     0.470092880    0.005181344    0.000660581    0.000424877    0.005139062    0.000549060    0.006891561    0.751838985
645	 916500	 35817	 84411990	 52	 439	 5	 12     0.470093294    0.005164156    0.000660602    0.000424888    0.005121729    0.000544620    0.006863238    0.752437255
646	 925704	 36171	 85337694	 52	 439	 5	 12     0.470093708    0.005146463    0.000660621    0.000424899    0.005103887    0.000545609    0.006834843    0.752974599
647	 934908	 36525	 86272602	 52	 439	 5	 12     0.470094132    0.005127616    0.000660642    0.000424911    0.005084879    0.000543950    0.006805625    0.753437972
648	 944528	 36897	 87217130	 52	 439	 5	 12     0.470094532    0.005111299    0.000660663    0.000424924    0.005068422    0.000542805    0.006777925    0.754109599
649	 953888	 37259	 88171018	 52	 439	 5	 12     0.470094952    0.005092393    0.000660684    0.000424937    0.005049353    0.000537587    0.006748768    0.754566289
650	 962988	 37609	 89134006	 52	 439	 5	 12     0.470095359    0.005073658    0.000660705    0.000424949    0.005030455    0.000534300    0.006720336    0.754970941
651	 972504	 37976	 90106510	 52	 439	 5	 12     0.470095752    0.005055067    0.000660726    0.000424962    0.005011701    0.000537859    0.006692794    0.755299940
652	 982384	 38362	 91088894	 52	 439	 5	 12     0.470096149    0.005036399    0.000660746    0.000424972    0.004992868    0.000533561    0.006664829    0.755668230
653	 991848	 38731	 92080742	 52	 439	 5	 12     0.470096543    0.005018964    0.000660771    0.000424985    0.004975277    0.000522652    0.006636976    0.756212434
654	 1001364	 39100	 93082106	 52	 439	 5	 12     0.470096946    0.005001697    0.000660804    0.000425003    0.004957853    0.000523925    0.006608426    0.756866621
655	 1011296	 39482	 94093402	 52	 439	 5	 12     0.470097351    0.004983819    0.000660833    0.000425018    0.004939813    0.000525639    0.006579523    0.757474234


==> data/lshaped/criterionD/varth1_thX0.1_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 2	 1     0.445934386    0.104076133    0.018422207    0.018317085    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 2	 1     0.447322643    0.102121368    0.018811194    0.018704427    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 2	 1     0.447996289    0.101225754    0.018909710    0.018801580    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 2	 1     0.448646674    0.099837740    0.019073047    0.018961856    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 2	 1     0.449820601    0.097143253    0.019369524    0.019257544    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 2	 1     0.450380085    0.095906597    0.019518015    0.019403992    0.093899533    0.019177828    0.134879904    0.711051788
10	 172	 116	 897	 4	 8	 3	 2     0.450803789    0.094427704    0.005473072    0.005378380    0.094268959    0.019228593    0.133456935    0.707551866
11	 176	 118	 1073	 4	 8	 3	 2     0.451299342    0.093250436    0.005479743    0.005383215    0.093089292    0.018971140    0.131771445    0.707668009
12	 180	 120	 1253	 4	 8	 3	 2     0.451781608    0.092089424    0.005486166    0.005387802    0.091925862    0.018196803    0.130108372    0.707790152
13	 184	 122	 1437	 4	 8	 3	 2     0.452168176    0.090607930    0.005530220    0.005432411    0.090439005    0.016036845    0.128758497    0.703704473
14	 188	 124	 1625	 4	 8	 3	 2     0.452458762    0.089680636    0.005565200    0.005467810    0.089507793    0.016225109    0.127733623    0.702091064
15	 192	 126	 1817	 4	 8	 3	 2     0.452816438    0.088851186    0.005639479    0.005542596    0.088672034    0.015984044    0.126459809    0.702604148
16	 196	 128	 2013	 4	 8	 3	 2     0.453109998    0.087924532    0.005678482    0.005581922    0.087740973    0.015998819    0.125403903    0.701130751
17	 200	 130	 2213	 4	 8	 3	 2     0.453403925    0.086977861    0.005719286    0.005623031    0.086789620    0.015706348    0.124337004    0.699533192
18	 204	 132	 2417	 4	 8	 3	 2     0.453746024    0.086113288    0.005814683    0.005718888    0.085916749    0.015378226    0.123082718    0.699637517
19	 208	 134	 2625	 4	 8	 3	 2     0.454013822    0.085018443    0.005854098    0.005758856    0.084816656    0.014781061    0.122091191    0.696351978
20	 212	 136	 2837	 4	 8	 3	 2     0.454306212    0.084139930    0.005860104    0.005764189    0.083935612    0.015301394    0.120998659    0.695379033
21	 216	 138	 3053	 4	 8	 3	 2     0.454620522    0.083177259    0.005864377    0.005767684    0.082970269    0.014461758    0.119812312    0.694229646
22	 224	 142	 3277	 4	 8	 3	 2     0.454984868    0.082367910    0.006406379    0.006302214    0.082118396    0.013160479    0.118421195    0.695550404
23	 232	 146	 3509	 4	 8	 3	 2     0.455225820    0.081647673    0.006475274    0.006367958    0.081390499    0.012508085    0.117491541    0.694923845
24	 236	 148	 3745	 4	 8	 3	 2     0.455459240    0.081244918    0.006689924    0.006579504    0.080969017    0.012347660    0.116583405    0.696882357
25	 240	 150	 3985	 4	 8	 3	 2     0.455699049    0.080457157    0.006910346    0.006795517    0.080159848    0.014938353    0.115642494    0.695740415
26	 248	 155	 4233	 4	 8	 3	 2     0.456063591    0.079903202    0.007028900    0.006909718    0.079593444    0.015608025    0.114196366    0.699700038
27	 256	 160	 4489	 4	 8	 3	 2     0.456459581    0.079269758    0.007047575    0.006928177    0.078955850    0.012720524    0.112603112    0.703974843
28	 260	 162	 4749	 4	 8	 3	 2     0.456675237    0.078859292    0.007057858    0.006938114    0.078542820    0.010988125    0.111725276    0.705832150
29	 264	 164	 5013	 4	 8	 3	 2     0.456828491    0.078196863    0.007083303    0.006961780    0.077875389    0.010986976    0.111096982    0.703861271
30	 268	 166	 5281	 4	 8	 3	 2     0.457001130    0.077885915    0.007115173    0.006991927    0.077560235    0.010831556    0.110384675    0.705586303
31	 272	 168	 5553	 4	 8	 3	 2     0.457165237    0.077439824    0.007109182    0.006985980    0.077112812    0.014592675    0.109703035    0.705904114
32	 280	 172	 5833	 4	 8	 3	 2     0.457577908    0.076611047    0.007616155    0.007482546    0.076231533    0.011971313    0.107968829    0.709566339
33	 288	 176	 6121	 4	 8	 3	 2     0.457856353    0.076173080    0.008020243    0.007879228    0.075749679    0.011875699    0.106781879    0.713352124
34	 292	 178	 6413	 4	 8	 3	 2     0.458078434    0.075412438    0.008201057    0.008055704    0.074965182    0.011890943    0.105825127    0.712613725
35	 300	 182	 6713	 4	 8	 3	 2     0.458366904    0.074978069    0.008640925    0.008488002    0.074478488    0.011512682    0.104568594    0.717022826
36	 304	 184	 7017	 4	 8	 3	 2     0.458580420    0.074274898    0.008839241    0.008681696    0.073747056    0.013515464    0.103628221    0.716743927
37	 312	 188	 7329	 4	 8	 3	 2     0.458771873    0.073597367    0.008884167    0.008722852    0.073059181    0.012321417    0.102777322    0.716085662
38	 320	 192	 7649	 4	 8	 3	 2     0.459006583    0.072971139    0.008939797    0.008775349    0.072421455    0.009830350    0.101723972    0.717344568
39	 328	 196	 7977	 4	 8	 3	 2     0.459115447    0.072721692    0.008951395    0.008787217    0.072168670    0.010539146    0.101231498    0.718370206
40	 336	 200	 8313	 4	 8	 3	 2     0.459268474    0.072426009    0.008998032    0.008832124    0.071864889    0.010541969    0.100534961    0.720406202
41	 340	 202	 8653	 4	 8	 3	 2     0.459413859    0.071737458    0.009017141    0.008849312    0.071168491    0.012054437    0.099868491    0.718319236
42	 348	 206	 9001	 4	 8	 3	 2     0.459670658    0.070683747    0.009021740    0.008854030    0.070105637    0.009334819    0.098679763    0.716294255
43	 352	 208	 9353	 4	 8	 3	 2     0.459787599    0.070310198    0.009032771    0.008865064    0.069727563    0.009338039    0.098133445    0.716475385
44	 356	 210	 9709	 4	 8	 3	 2     0.459912563    0.069963123    0.009033543    0.008865616    0.069377473    0.009387761    0.097546113    0.717231275
45	 364	 214	 10073	 4	 8	 3	 2     0.460023323    0.069734882    0.009044955    0.008876508    0.069145807    0.009406929    0.097022429    0.718750121
46	 368	 216	 10441	 4	 8	 3	 2     0.460142849    0.069306054    0.009057071    0.008888298    0.068711707    0.009059981    0.096453971    0.718540189
47	 372	 218	 10813	 4	 8	 3	 2     0.460262387    0.068896649    0.009062927    0.008893809    0.068297962    0.011753165    0.095881931    0.718557169
48	 380	 222	 11193	 4	 8	 3	 2     0.460500766    0.067871043    0.009088953    0.008919469    0.067259716    0.009050884    0.094730428    0.716465072
49	 384	 224	 11577	 4	 8	 3	 2     0.460610462    0.067535431    0.009096743    0.008927115    0.066919980    0.010088932    0.094195604    0.716970097
50	 392	 228	 11969	 4	 8	 3	 2     0.460761575    0.067017379    0.009110621    0.008940057    0.066395223    0.009994572    0.093453629    0.717119063
51	 396	 230	 12365	 4	 8	 3	 2     0.460894780    0.066355135    0.009118055    0.008947608    0.065725680    0.008564558    0.092794458    0.715076492
52	 693	 230	 13058	 7	 18	 3	 3     0.460983630    0.066058219    0.004778449    0.004552347    0.065885163    0.008623428    0.092352056    0.715286935
53	 700	 232	 13758	 7	 18	 3	 3     0.461101167    0.065593914    0.004805490    0.004578091    0.065417650    0.008550427    0.091763410    0.714815573
54	 707	 234	 14465	 7	 18	 3	 3     0.461216865    0.065138415    0.004832393    0.004603682    0.064958918    0.008450316    0.091180114    0.714392776
55	 714	 236	 15179	 7	 18	 3	 3     0.461330036    0.064828527    0.004859476    0.004630404    0.064646140    0.008444872    0.090605778    0.715501027
56	 721	 239	 15900	 7	 18	 3	 3     0.461423430    0.064418969    0.004867003    0.004637703    0.064234849    0.008411566    0.090128952    0.714742238
57	 728	 241	 16628	 7	 18	 3	 3     0.461515145    0.064089060    0.004880390    0.004651073    0.063902969    0.008463037    0.089658129    0.714815948
58	 735	 243	 17363	 7	 18	 3	 3     0.461629870    0.063638316    0.004910707    0.004680086    0.063448564    0.009130424    0.089065551    0.714510998
59	 742	 246	 18105	 7	 18	 3	 3     0.461738992    0.063151884    0.004918927    0.004688096    0.062960024    0.008394886    0.088498094    0.713595977
60	 749	 249	 18854	 7	 18	 3	 3     0.461831300    0.062736162    0.004926362    0.004695300    0.062542441    0.009769180    0.088015110    0.712788539
61	 763	 253	 19617	 7	 18	 3	 3     0.461973774    0.062491842    0.004975749    0.004741294    0.062293436    0.010074469    0.087264208    0.716122256
62	 770	 255	 20387	 7	 18	 3	 3     0.462106315    0.061763748    0.004984140    0.004745127    0.061562317    0.008767749    0.086559594    0.713540171
63	 777	 257	 21164	 7	 18	 3	 3     0.462217556    0.061386010    0.004988984    0.004750233    0.061182941    0.010293618    0.085963601    0.714093056
64	 791	 262	 21955	 7	 18	 3	 3     0.462378220    0.060695458    0.004994492    0.004753988    0.060489616    0.008322223    0.085095187    0.713265457
65	 805	 266	 22760	 7	 18	 3	 3     0.462474371    0.060328913    0.005008732    0.004768396    0.060120632    0.007569903    0.084571070    0.713351662
66	 812	 268	 23572	 7	 18	 3	 3     0.462542395    0.059894796    0.005007472    0.004767317    0.059685105    0.008395517    0.084198230    0.711354571
67	 826	 272	 24398	 7	 18	 3	 3     0.462642732    0.059487779    0.005024091    0.004784094    0.059275243    0.007418617    0.083645158    0.711192146
68	 833	 274	 25231	 7	 18	 3	 3     0.462714056    0.059133997    0.005027274    0.004785884    0.058919912    0.008340581    0.083249694    0.710320885
69	 840	 277	 26071	 7	 18	 3	 3     0.462797392    0.058690267    0.005028150    0.004786629    0.058474483    0.009062867    0.082785164    0.708946680
70	 854	 281	 26925	 7	 18	 3	 3     0.462934030    0.058267961    0.005047418    0.004805784    0.058048935    0.008776543    0.082017641    0.710432055
71	 861	 283	 27786	 7	 18	 3	 3     0.463033627    0.057712998    0.005052148    0.004809861    0.057491442    0.007343128    0.081453484    0.708539341
72	 868	 285	 28654	 7	 18	 3	 3     0.463104934    0.057308447    0.005053012    0.004810661    0.057085245    0.007321745    0.081047084    0.707100673
73	 875	 287	 29529	 7	 18	 3	 3     0.463174353    0.056954345    0.005056159    0.004812425    0.056729469    0.008297704    0.080649417    0.706196611
74	 882	 290	 30411	 7	 18	 3	 3     0.463256747    0.056498108    0.005057040    0.004813174    0.056271330    0.007335373    0.080174782    0.704686765
75	 889	 292	 31300	 7	 18	 3	 3     0.463343404    0.056200863    0.005070137    0.004825878    0.055971696    0.007943696    0.079672453    0.705398928
76	 896	 295	 32196	 7	 18	 3	 3     0.463424346    0.055826558    0.005074409    0.004830129    0.055595458    0.007368277    0.079200283    0.704878267
77	 903	 297	 33099	 7	 18	 3	 3     0.463511829    0.055512303    0.005088348    0.004843661    0.055278608    0.007976477    0.078686682    0.705485365
78	 910	 300	 34009	 7	 18	 3	 3     0.463593475    0.055126588    0.005092758    0.004848048    0.054890842    0.007243422    0.078204217    0.704905563
79	 917	 302	 34926	 7	 18	 3	 3     0.463660444    0.054857203    0.005107200    0.004861687    0.054618946    0.006852431    0.077806185    0.705049386
80	 924	 305	 35850	 7	 18	 3	 3     0.463715369    0.054585053    0.005106782    0.004861356    0.054345642    0.006824601    0.077478163    0.704521782
81	 931	 308	 36781	 7	 18	 3	 3     0.463769859    0.054314443    0.005106372    0.004861032    0.054073872    0.008971770    0.077151326    0.703998828
82	 945	 313	 37726	 7	 18	 3	 3     0.463894064    0.054010265    0.005111694    0.004866026    0.053767828    0.009413453    0.076400962    0.706931735
83	 959	 318	 38685	 7	 18	 3	 3     0.464035487    0.053668649    0.005113821    0.004868062    0.053424458    0.007491008    0.075537251    0.710492476
84	 966	 320	 39651	 7	 18	 3	 3     0.464108240    0.053477498    0.005114232    0.004868468    0.053232391    0.006820737    0.075088952    0.712188627
85	 973	 322	 40624	 7	 18	 3	 3     0.464161824    0.053080741    0.005113486    0.004867817    0.052833865    0.006799302    0.074757013    0.710043632
86	 980	 324	 41604	 7	 18	 3	 3     0.464215057    0.052683355    0.005112756    0.004867182    0.052434679    0.006518126    0.074425739    0.707864715
87	 987	 326	 42591	 7	 18	 3	 3     0.464270797    0.052416771    0.005115474    0.004869031    0.052166558    0.007517621    0.074077231    0.707596248
88	 994	 328	 43585	 7	 18	 3	 3     0.464338790    0.051984978    0.005116490    0.004869996    0.051732576    0.006516541    0.073649833    0.705839725
89	 1001	 330	 44586	 7	 18	 3	 3     0.464394498    0.051705582    0.005119231    0.004871848    0.051451537    0.007550036    0.073297749    0.705418420
90	 1008	 332	 45594	 7	 18	 3	 3     0.464463058    0.051260316    0.005120256    0.004872820    0.051003951    0.007356225    0.072862042    0.703525657
91	 1029	 338	 46623	 7	 18	 3	 3     0.464534212    0.050980728    0.005122721    0.004874746    0.050722701    0.006499099    0.072407011    0.704085524
92	 1036	 340	 47659	 7	 18	 3	 3     0.464588002    0.050645465    0.005134181    0.004886033    0.050384554    0.007088375    0.072061068    0.702813130
93	 1050	 344	 48709	 7	 18	 3	 3     0.464670356    0.050408363    0.005147603    0.004899319    0.050144842    0.007248185    0.071528102    0.704735082
94	 1064	 348	 49773	 7	 18	 3	 3     0.464758756    0.050119117    0.005162305    0.004913877    0.049852548    0.008745965    0.070951448    0.706386111
95	 1085	 354	 50858	 7	 18	 3	 3     0.464837854    0.049605809    0.005165658    0.004916955    0.049336115    0.005661360    0.070431377    0.704314053
96	 1092	 356	 51950	 7	 18	 3	 3     0.464881063    0.049315992    0.005167016    0.004918344    0.049044562    0.006585650    0.070145610    0.703051726
97	 1106	 360	 53056	 7	 18	 3	 3     0.464926295    0.048963147    0.005172950    0.004924071    0.048689119    0.005530397    0.069845181    0.701023980
98	 1113	 362	 54169	 7	 18	 3	 3     0.464973084    0.048704990    0.005173691    0.004924776    0.048429423    0.005466549    0.069533015    0.700458479
99	 1127	 366	 55296	 7	 18	 3	 3     0.465011518    0.048474571    0.005207473    0.004956842    0.048194048    0.004959760    0.069275517    0.699735968
100	 1134	 369	 56430	 7	 18	 3	 3     0.465046876    0.048341429    0.005223739    0.004972189    0.048058364    0.004874281    0.069037759    0.700217241
101	 1620	 369	 58050	 10	 31	 5	 4     0.465074412    0.048210814    0.003506075    0.003370949    0.048083157    0.004877520    0.068852018    0.700209156
102	 1630	 372	 59680	 10	 31	 5	 4     0.465108662    0.048086247    0.003513039    0.003376592    0.047957749    0.005462071    0.068620273    0.700758606
103	 1650	 376	 61330	 10	 31	 5	 4     0.465142736    0.047842918    0.003522278    0.003385822    0.047713084    0.004843245    0.068388921    0.699571181
104	 1660	 378	 62990	 10	 31	 5	 4     0.465176512    0.047619728    0.003523723    0.003387231    0.047489176    0.005490664    0.068158801    0.698658534
105	 1690	 384	 64680	 10	 31	 5	 4     0.465224470    0.047673215    0.003536930    0.003399103    0.047541830    0.005197937    0.067830686    0.702826674
106	 1700	 386	 66380	 10	 31	 5	 4     0.465254394    0.047456071    0.003549139    0.003411329    0.047323168    0.004763128    0.067625133    0.701751973
107	 1710	 388	 68090	 10	 31	 5	 4     0.465283818    0.047230510    0.003549918    0.003412092    0.047096912    0.004748682    0.067422384    0.700516755
108	 1720	 391	 69810	 10	 31	 5	 4     0.465314781    0.047094859    0.003555556    0.003417558    0.046960449    0.005311784    0.067208361    0.700729171
109	 1740	 395	 71550	 10	 31	 5	 4     0.465358616    0.046863196    0.003555983    0.003417655    0.046728087    0.005506739    0.066904168    0.700452557
110	 1760	 399	 73310	 10	 31	 5	 4     0.465389245    0.046658954    0.003556266    0.003417983    0.046523230    0.005709916    0.066690778    0.699631271
111	 1780	 403	 75090	 10	 31	 5	 4     0.465425551    0.046429310    0.003554633    0.003416487    0.046293038    0.004678377    0.066436935    0.698847861
112	 1790	 406	 76880	 10	 31	 5	 4     0.465457316    0.046313760    0.003561355    0.003421938    0.046176629    0.006414875    0.066214023    0.699455453
113	 1810	 411	 78690	 10	 31	 5	 4     0.465512169    0.046049232    0.003572644    0.003432317    0.045910435    0.006353241    0.065827273    0.699546406
114	 1850	 419	 80540	 10	 31	 5	 4     0.465568474    0.045802184    0.003578291    0.003437346    0.045662193    0.006219525    0.065427865    0.700040932
115	 1870	 425	 82410	 10	 31	 5	 4     0.465623140    0.045621699    0.003589444    0.003448134    0.045480274    0.006265648    0.065037691    0.701465541
116	 1910	 433	 84320	 10	 31	 5	 4     0.465679194    0.045378775    0.003594822    0.003452886    0.045236164    0.006315650    0.064635110    0.702076243
117	 1950	 442	 86270	 10	 31	 5	 4     0.465723415    0.045127748    0.003602079    0.003460151    0.044983760    0.005910043    0.064315711    0.701659786
118	 1970	 446	 88240	 10	 31	 5	 4     0.465772800    0.044868106    0.003604476    0.003462408    0.044723089    0.006928109    0.063957079    0.701534636
119	 2000	 453	 90240	 10	 31	 5	 4     0.465842837    0.044553720    0.003605836    0.003463569    0.044407566    0.007160318    0.063444944    0.702242243
120	 2030	 460	 92270	 10	 31	 5	 4     0.465919660    0.044219934    0.003607034    0.003464590    0.044072575    0.004589541    0.062878292    0.703262321
121	 2040	 462	 94310	 10	 31	 5	 4     0.465946748    0.044133345    0.003607068    0.003464650    0.043985694    0.006523038    0.062677248    0.704136623
122	 2070	 468	 96380	 10	 31	 5	 4     0.465999236    0.043821990    0.003614506    0.003471383    0.043672670    0.006121517    0.062285802    0.703563061
123	 2110	 476	 98490	 10	 31	 5	 4     0.466052353    0.043522058    0.003616789    0.003473049    0.043371515    0.005764784    0.061887107    0.703249191
124	 2140	 482	 100630	 10	 31	 5	 4     0.466106386    0.043164716    0.003617187    0.003473139    0.043012890    0.004935860    0.061478829    0.702107002
125	 2160	 486	 102790	 10	 31	 5	 4     0.466143157    0.043028076    0.003620559    0.003476582    0.042875481    0.005752052    0.061199398    0.703080054
126	 2180	 490	 104970	 10	 31	 5	 4     0.466187421    0.042664585    0.003618780    0.003474510    0.042510836    0.004829261    0.060861304    0.701013319
127	 2200	 496	 107170	 10	 31	 5	 4     0.466218129    0.042584977    0.003627760    0.003483469    0.042430173    0.005589043    0.060625620    0.702425425
128	 2240	 504	 109410	 10	 31	 5	 4     0.466255076    0.042491481    0.003629878    0.003484708    0.042336154    0.004824729    0.060340812    0.704191400
129	 2270	 510	 111680	 10	 31	 5	 4     0.466288829    0.042275242    0.003635989    0.003490682    0.042118590    0.005250222    0.060079428    0.703655863
130	 2300	 516	 113980	 10	 31	 5	 4     0.466317980    0.042166640    0.003641686    0.003495280    0.042009090    0.004646002    0.059852741    0.704506423
131	 2330	 522	 116310	 10	 31	 5	 4     0.466347123    0.042013845    0.003642589    0.003496069    0.041855642    0.004821630    0.059625252    0.704631743
132	 2370	 530	 118680	 10	 31	 5	 4     0.466373719    0.041756892    0.003643797    0.003497173    0.041597605    0.004414843    0.059416868    0.702778409
133	 2390	 534	 121070	 10	 31	 5	 4     0.466404105    0.041614862    0.003643169    0.003496570    0.041455085    0.005253111    0.059177870    0.703216629
134	 2430	 542	 123500	 10	 31	 5	 4     0.466442595    0.041496652    0.003644657    0.003497624    0.041336287    0.004357571    0.058873719    0.704841696
135	 2450	 547	 125950	 10	 31	 5	 4     0.466469168    0.041373650    0.003649776    0.003501848    0.041212353    0.004477131    0.058662804    0.705279098
136	 2470	 552	 128420	 10	 31	 5	 4     0.466496585    0.041240880    0.003653517    0.003504632    0.041078730    0.004468072    0.058444378    0.705643242
137	 2500	 559	 130920	 10	 31	 5	 4     0.466531164    0.041139815    0.003672537    0.003521318    0.040975564    0.004417716    0.058167706    0.707262110
138	 2530	 565	 133450	 10	 31	 5	 4     0.466558910    0.041038149    0.003673845    0.003522030    0.040873372    0.004238787    0.057944737    0.708229101
139	 2550	 570	 136000	 10	 31	 5	 4     0.466583014    0.040893095    0.003676730    0.003524636    0.040727471    0.004285271    0.057750326    0.708101554
140	 2570	 575	 138570	 10	 31	 5	 4     0.466609142    0.040764855    0.003681056    0.003528660    0.040598315    0.004466033    0.057538840    0.708475428
141	 2610	 583	 141180	 10	 31	 5	 4     0.466634027    0.040676690    0.003684751    0.003531988    0.040509453    0.004144883    0.057336678    0.709435769
142	 2630	 588	 143810	 10	 31	 5	 4     0.466658332    0.040572993    0.003695884    0.003541975    0.040404309    0.004947487    0.057138525    0.710081210
143	 2670	 596	 146480	 10	 31	 5	 4     0.466692189    0.040438821    0.003701883    0.003547123    0.040269024    0.004341054    0.056861323    0.711183259
144	 2700	 602	 149180	 10	 31	 5	 4     0.466716265    0.040300651    0.003707179    0.003551889    0.040129781    0.004281465    0.056663371    0.711229322
145	 2730	 609	 151910	 10	 31	 5	 4     0.466747669    0.040173812    0.003718654    0.003563187    0.040001335    0.004509262    0.056404108    0.712249762
146	 2770	 617	 154680	 10	 31	 5	 4     0.466778210    0.039980018    0.003728975    0.003573103    0.039805736    0.006110166    0.056150802    0.712011524
147	 2850	 633	 157530	 10	 31	 5	 4     0.466829315    0.039681920    0.003742909    0.003584694    0.039505005    0.004268114    0.055724324    0.712111293
148	 2880	 639	 160410	 10	 31	 5	 4     0.466856810    0.039639077    0.003752402    0.003592951    0.039461068    0.004646258    0.055493500    0.714301257
149	 2920	 648	 163330	 10	 31	 5	 4     0.466900587    0.039487005    0.003785697    0.003619904    0.039305115    0.004866054    0.055123963    0.716331025
150	 2960	 656	 166290	 10	 31	 5	 4     0.466931946    0.039285826    0.003796549    0.003629552    0.039101948    0.004102677    0.054857703    0.716140551
151	 2980	 662	 169270	 10	 31	 5	 4     0.466951879    0.039145776    0.003796399    0.003629455    0.038961252    0.005352767    0.054687774    0.715804890
152	 3030	 672	 172300	 10	 31	 5	 4     0.466991004    0.038870589    0.003802031    0.003635026    0.038684199    0.005299459    0.054352662    0.715155197
153	 3080	 683	 175380	 10	 31	 5	 4     0.467025610    0.038675767    0.003817430    0.003650429    0.038486910    0.005440108    0.054054504    0.715495736
154	 3140	 695	 178520	 10	 31	 5	 4     0.467077182    0.038494509    0.003845269    0.003675520    0.038301973    0.004391014    0.053607046    0.718086743
155	 3160	 699	 181680	 10	 31	 5	 4     0.467110648    0.038265881    0.003864092    0.003692475    0.038070283    0.004619090    0.053314647    0.717736740
156	 3210	 709	 184890	 10	 31	 5	 4     0.467142029    0.038111494    0.003869601    0.003697375    0.037914538    0.005268964    0.053038985    0.718556242
157	 3260	 719	 188150	 10	 31	 5	 4     0.467179154    0.037960454    0.003872075    0.003699397    0.037762457    0.004878800    0.052710984    0.720162125
158	 3300	 727	 191450	 10	 31	 5	 4     0.467214241    0.037708204    0.003877291    0.003704650    0.037508336    0.005362219    0.052399071    0.719634983
159	 3370	 742	 194820	 10	 31	 5	 4     0.467251482    0.037495656    0.003890865    0.003717297    0.037293235    0.003818547    0.052065937    0.720157123
160	 3390	 748	 198210	 10	 31	 5	 4     0.467268728    0.037369428    0.003890737    0.003717206    0.037166333    0.004410707    0.051910940    0.719875765
161	 3420	 754	 201630	 10	 31	 5	 4     0.467294938    0.037245235    0.003900418    0.003726697    0.037040441    0.006046352    0.051674465    0.720766731
162	 3500	 771	 205130	 10	 31	 5	 4     0.467339155    0.037023497    0.003904923    0.003730603    0.036816992    0.003969136    0.051273034    0.722085162
163	 3520	 779	 208650	 10	 31	 5	 4     0.467358019    0.036887472    0.003904581    0.003730353    0.036680238    0.004482999    0.051100801    0.721857027
164	 3550	 786	 212200	 10	 31	 5	 4     0.467390124    0.036737949    0.003907350    0.003733018    0.036529570    0.004366082    0.050806316    0.723098055
165	 3580	 792	 215780	 10	 31	 5	 4     0.467410717    0.036580501    0.003908432    0.003734024    0.036371104    0.005056921    0.050616507    0.722699045
166	 3640	 804	 219420	 10	 31	 5	 4     0.467445000    0.036376982    0.003921069    0.003745798    0.036165039    0.003927155    0.050298925    0.723215896
167	 3660	 810	 223080	 10	 31	 5	 4     0.467464258    0.036212534    0.003925641    0.003750368    0.035999125    0.004920241    0.050119631    0.722521966
168	 3710	 820	 226790	 10	 31	 5	 4     0.467493181    0.036105733    0.003927826    0.003752010    0.035891449    0.003806931    0.049849122    0.724300286
169	 3740	 826	 230530	 10	 31	 5	 4     0.467515121    0.035963674    0.003926757    0.003751111    0.035748656    0.004934675    0.049642939    0.724446923
170	 3790	 836	 234320	 10	 31	 5	 4     0.467559363    0.035708970    0.003929521    0.003752881    0.035492104    0.003840693    0.049224497    0.725430885
171	 3810	 840	 238130	 10	 31	 5	 4     0.467578783    0.035554152    0.003929383    0.003752599    0.035336351    0.004404859    0.049039693    0.725007645
172	 3860	 850	 241990	 10	 31	 5	 4     0.467608247    0.035407769    0.003937103    0.003759560    0.035188199    0.004361905    0.048757937    0.726194979
173	 3900	 858	 245890	 10	 31	 5	 4     0.467632870    0.035213365    0.003937745    0.003760219    0.034992503    0.003519536    0.048521219    0.725731250
174	 5850	 858	 251740	 15	 56	 4	 5     0.467648367    0.035098622    0.002594214    0.002290525    0.035002619    0.003520172    0.048371625    0.725603529
175	 5880	 862	 257620	 15	 56	 4	 5     0.467664500    0.034955514    0.002594583    0.002290858    0.034859089    0.005066539    0.048215403    0.724986450
176	 5955	 872	 263575	 15	 56	 4	 5     0.467701957    0.034673729    0.002595247    0.002290954    0.034576469    0.003660032    0.047850693    0.724623338
177	 5985	 876	 269560	 15	 56	 4	 5     0.467719373    0.034511920    0.002596674    0.002291939    0.034414095    0.004130210    0.047680162    0.723821369
178	 6030	 882	 275590	 15	 56	 4	 5     0.467745843    0.034300760    0.002604939    0.002299828    0.034201702    0.004235991    0.047419786    0.723342791
179	 6105	 892	 281695	 15	 56	 4	 5     0.467769497    0.034114859    0.002606220    0.002300988    0.034015162    0.003574562    0.047185879    0.722988745
180	 6150	 898	 287845	 15	 56	 4	 5     0.467786620    0.033982070    0.002609902    0.002303558    0.033881699    0.003808036    0.047015822    0.722779447
181	 6195	 904	 294040	 15	 56	 4	 5     0.467807436    0.033795727    0.002611617    0.002304766    0.033694668    0.004091336    0.046808250    0.722003637
182	 6255	 912	 300295	 15	 56	 4	 5     0.467829164    0.033739830    0.002614711    0.002307568    0.033638362    0.003426797    0.046590584    0.724177017
183	 6285	 916	 306580	 15	 56	 4	 5     0.467843667    0.033601795    0.002614248    0.002307189    0.033499945    0.004452106    0.046444731    0.723479157
184	 6360	 926	 312940	 15	 56	 4	 5     0.467872007    0.033354848    0.002614801    0.002307635    0.033252199    0.004131719    0.046158359    0.722617722
185	 6420	 934	 319360	 15	 56	 4	 5     0.467897360    0.033188211    0.002615223    0.002307977    0.033085011    0.004287336    0.045900653    0.723044414
186	 6495	 944	 325855	 15	 56	 4	 5     0.467924079    0.032975447    0.002615818    0.002308513    0.032871532    0.003366809    0.045627463    0.722710512
187	 6525	 948	 332380	 15	 56	 4	 5     0.467938870    0.032802917    0.002616242    0.002308934    0.032698419    0.004210136    0.045475529    0.721331178
188	 6585	 956	 338965	 15	 56	 4	 5     0.467966620    0.032635814    0.002619931    0.002312318    0.032530483    0.003811889    0.045189069    0.722205943
189	 6615	 960	 345580	 15	 56	 4	 5     0.467986393    0.032435882    0.002621764    0.002314292    0.032329751    0.003611801    0.044983840    0.721056326
190	 6675	 968	 352255	 15	 56	 4	 5     0.468002639    0.032345862    0.002623204    0.002315230    0.032239317    0.003933889    0.044814504    0.721772181
191	 6735	 976	 358990	 15	 56	 4	 5     0.468024831    0.032154899    0.002624676    0.002316698    0.032047599    0.004306837    0.044582139    0.721250704
192	 6810	 986	 365800	 15	 56	 4	 5     0.468052139    0.031931944    0.002625744    0.002317640    0.031823804    0.003913602    0.044294525    0.720900473
193	 6885	 996	 372685	 15	 56	 4	 5     0.468076392    0.031793680    0.002627324    0.002319363    0.031684937    0.004153397    0.044037490    0.721968480
194	 6960	 1006	 379645	 15	 56	 4	 5     0.468100977    0.031574536    0.002629025    0.002321065    0.031464894    0.003665500    0.043775390    0.721285091
195	 7005	 1012	 386650	 15	 56	 4	 5     0.468119250    0.031421472    0.002629756    0.002321704    0.031311233    0.003205065    0.043579554    0.721014090
196	 7035	 1016	 393685	 15	 56	 4	 5     0.468132488    0.031294406    0.002630050    0.002321944    0.031183693    0.003784507    0.043437116    0.720453133
197	 7095	 1025	 400780	 15	 56	 4	 5     0.468152390    0.031128406    0.002630983    0.002322838    0.031017021    0.003643402    0.043222095    0.720196607
198	 7155	 1034	 407935	 15	 56	 4	 5     0.468169005    0.030956200    0.002631305    0.002323099    0.030844165    0.004243574    0.043041755    0.719213238
199	 7245	 1046	 415180	 15	 56	 4	 5     0.468197369    0.030815403    0.002633391    0.002325304    0.030702676    0.003841020    0.042732114    0.721129849
200	 7320	 1056	 422500	 15	 56	 4	 5     0.468219746    0.030647135    0.002633834    0.002325797    0.030533748    0.003094555    0.042486224    0.721342880
201	 7350	 1060	 429850	 15	 56	 4	 5     0.468232037    0.030491841    0.002634066    0.002325932    0.030377855    0.003644266    0.042350546    0.719986958
202	 7410	 1068	 437260	 15	 56	 4	 5     0.468251800    0.030320022    0.002634200    0.002325953    0.030205376    0.003770633    0.042131482    0.719652413
203	 7470	 1076	 444730	 15	 56	 4	 5     0.468272741    0.030147218    0.002634366    0.002326013    0.030031898    0.003940242    0.041898090    0.719536809
204	 7545	 1086	 452275	 15	 56	 4	 5     0.468297220    0.029967420    0.002634616    0.002326203    0.029851383    0.003022130    0.041623588    0.719962443
205	 7575	 1090	 459850	 15	 56	 4	 5     0.468310537    0.029831233    0.002634641    0.002326282    0.029714662    0.003427822    0.041473490    0.719284372
206	 7650	 1100	 467500	 15	 56	 4	 5     0.468325776    0.029743991    0.002635428    0.002326839    0.029627006    0.003479014    0.041301049    0.720175191
207	 7695	 1106	 475195	 15	 56	 4	 5     0.468341151    0.029634601    0.002635976    0.002327151    0.029517134    0.003112151    0.041126336    0.720574795
208	 7725	 1110	 482920	 15	 56	 4	 5     0.468352874    0.029488601    0.002636172    0.002327269    0.029370532    0.003307292    0.040992626    0.719363550
209	 7770	 1119	 490690	 15	 56	 4	 5     0.468366727    0.029357513    0.002636878    0.002327868    0.029238851    0.004714083    0.040834032    0.718947186
210	 7905	 1137	 498595	 15	 56	 4	 5     0.468393824    0.029114409    0.002636903    0.002327745    0.028994750    0.003824990    0.040522031    0.718483446
211	 7995	 1150	 506590	 15	 56	 4	 5     0.468411468    0.028920055    0.002637222    0.002328001    0.028799560    0.003303991    0.040317570    0.717306517
212	 8070	 1160	 514660	 15	 56	 4	 5     0.468425064    0.028802970    0.002637287    0.002327981    0.028681977    0.003342690    0.040159293    0.717218061
213	 8115	 1166	 522775	 15	 56	 4	 5     0.468438458    0.028654775    0.002637542    0.002328272    0.028533129    0.003767734    0.040002755    0.716320020
214	 8190	 1177	 530965	 15	 56	 4	 5     0.468456549    0.028488978    0.002638426    0.002329147    0.028366540    0.003261474    0.039790339    0.715977270
215	 8250	 1185	 539215	 15	 56	 4	 5     0.468471156    0.028330944    0.002638694    0.002329371    0.028207794    0.003104147    0.039617996    0.715102886
216	 8295	 1193	 547510	 15	 56	 4	 5     0.468483585    0.028234283    0.002639199    0.002329771    0.028110663    0.002829279    0.039470751    0.715321660
217	 8325	 1197	 555835	 15	 56	 4	 5     0.468493676    0.028142193    0.002639621    0.002330181    0.028018127    0.003247442    0.039350796    0.715161983
218	 8385	 1205	 564220	 15	 56	 4	 5     0.468510222    0.028021763    0.002640135    0.002330768    0.027897113    0.003267776    0.039153304    0.715693447
219	 8445	 1213	 572665	 15	 56	 4	 5     0.468525249    0.027897390    0.002641791    0.002332262    0.027772024    0.003083905    0.038973074    0.715811889
220	 8490	 1221	 581155	 15	 56	 4	 5     0.468537877    0.027898332    0.002649881    0.002339581    0.027772200    0.003313336    0.038820962    0.718640919
221	 8550	 1229	 589705	 15	 56	 4	 5     0.468553852    0.027754391    0.002649880    0.002339447    0.027627601    0.003419568    0.038627676    0.718510507
222	 8625	 1240	 598330	 15	 56	 4	 5     0.468569545    0.027598139    0.002650548    0.002340080    0.027470564    0.003500874    0.038436842    0.718012662
223	 8700	 1250	 607030	 15	 56	 4	 5     0.468587479    0.027407357    0.002650789    0.002340290    0.027278866    0.003705633    0.038217588    0.717139885
224	 8805	 1264	 615835	 15	 56	 4	 5     0.468605730    0.027181379    0.002651114    0.002340586    0.027051783    0.003319235    0.037993143    0.715428554
225	 8880	 1274	 624715	 15	 56	 4	 5     0.468624206    0.026991402    0.002652485    0.002341972    0.026860754    0.003066844    0.037764580    0.714727992
226	 8955	 1284	 633670	 15	 56	 4	 5     0.468638300    0.026838708    0.002652848    0.002342247    0.026707277    0.003502755    0.037589272    0.713999159
227	 9030	 1296	 642700	 15	 56	 4	 5     0.468657913    0.026716770    0.002653502    0.002342958    0.026584671    0.002811931    0.037343942    0.715424484
228	 9075	 1302	 651775	 15	 56	 4	 5     0.468668676    0.026614632    0.002654174    0.002343669    0.026481956    0.003106999    0.037208618    0.715281401
229	 9150	 1312	 660925	 15	 56	 4	 5     0.468681622    0.026489508    0.002654880    0.002344226    0.026356131    0.003574550    0.037045198    0.715059146
230	 9255	 1326	 670180	 15	 56	 4	 5     0.468698186    0.026331588    0.002656367    0.002345526    0.026197257    0.002689070    0.036835033    0.714851760
231	 9300	 1333	 679480	 15	 56	 4	 5     0.468707769    0.026225670    0.002657968    0.002347001    0.026090630    0.002777315    0.036712897    0.714344878
232	 9360	 1341	 688840	 15	 56	 4	 5     0.468717744    0.026100113    0.002658189    0.002347169    0.025964397    0.002975028    0.036585329    0.713403797
233	 9420	 1350	 698260	 15	 56	 4	 5     0.468730143    0.025996215    0.002658728    0.002347663    0.025859898    0.002710592    0.036426118    0.713669643
234	 9465	 1356	 707725	 15	 56	 4	 5     0.468741135    0.025893596    0.002658545    0.002347561    0.025756755    0.003024321    0.036284400    0.713628870
235	 9540	 1366	 717265	 15	 56	 4	 5     0.468752275    0.025773357    0.002658586    0.002347673    0.025635871    0.003211182    0.036140197    0.713149324
236	 9645	 1380	 726910	 15	 56	 4	 5     0.468768187    0.025634348    0.002659464    0.002348505    0.025496020    0.002595103    0.035933223    0.713388500
237	 9690	 1388	 736600	 15	 56	 4	 5     0.468777830    0.025575302    0.002660696    0.002349555    0.025436524    0.002932852    0.035807199    0.714250261
238	 9780	 1400	 746380	 15	 56	 4	 5     0.468790135    0.025455057    0.002662533    0.002351507    0.025315427    0.002904948    0.035645738    0.714112209
239	 9840	 1409	 756220	 15	 56	 4	 5     0.468802066    0.025331837    0.002664638    0.002353667    0.025191302    0.002883868    0.035488489    0.713804341
240	 9960	 1426	 766180	 15	 56	 4	 5     0.468813188    0.025213284    0.002665072    0.002353987    0.025072038    0.003301281    0.035341253    0.713423605
241	 10080	 1442	 776260	 15	 56	 4	 5     0.468827690    0.025052472    0.002665301    0.002354097    0.024910289    0.002646799    0.035148349    0.712763825
242	 10140	 1450	 786400	 15	 56	 4	 5     0.468836953    0.024927471    0.002665452    0.002354178    0.024784555    0.002592166    0.035024580    0.711713631
243	 10215	 1460	 796615	 15	 56	 4	 5     0.468846368    0.024876988    0.002665823    0.002354377    0.024733741    0.002987109    0.034898313    0.712842137
244	 10305	 1472	 806920	 15	 56	 4	 5     0.468860820    0.024776719    0.002666809    0.002355288    0.024632782    0.002731152    0.034703617    0.713952053
245	 10395	 1484	 817315	 15	 56	 4	 5     0.468869534    0.024661084    0.002666990    0.002355568    0.024516448    0.002839312    0.034585685    0.713043110
246	 10485	 1496	 827800	 15	 56	 4	 5     0.468881512    0.024525913    0.002668008    0.002356667    0.024380363    0.002514764    0.034422910    0.712488061
247	 10560	 1507	 838360	 15	 56	 4	 5     0.468890802    0.024466069    0.002668579    0.002357113    0.024320099    0.003328626    0.034296140    0.713376765
248	 10725	 1529	 849085	 15	 56	 4	 5     0.468906959    0.024326696    0.002669331    0.002357811    0.024179802    0.002886605    0.034074526    0.713926187
249	 10875	 1549	 859960	 15	 56	 4	 5     0.468919905    0.024204141    0.002669897    0.002358370    0.024056436    0.002701584    0.033895908    0.714072646
250	 10965	 1564	 870925	 15	 56	 4	 5     0.468930891    0.024089689    0.002670880    0.002359131    0.023941168    0.002854809    0.033743571    0.713904569
251	 11070	 1578	 881995	 15	 56	 4	 5     0.468944489    0.023991941    0.002672316    0.002360438    0.023842650    0.002613515    0.033554068    0.715023309
252	 11160	 1594	 893155	 15	 56	 4	 5     0.468953670    0.023901455    0.002674145    0.002361899    0.023751389    0.002808906    0.033425513    0.715066221
253	 11280	 1610	 904435	 15	 56	 4	 5     0.468965043    0.023766527    0.002674595    0.002362373    0.023615553    0.002696913    0.033265564    0.714448351
254	 11385	 1624	 915820	 15	 56	 4	 5     0.468975212    0.023664485    0.002675651    0.002363365    0.023512736    0.002534264    0.033121899    0.714466424
255	 11475	 1638	 927295	 15	 56	 4	 5     0.468984039    0.023571679    0.002676454    0.002363940    0.023419237    0.002636846    0.032996673    0.714365317
256	 11580	 1653	 938875	 15	 56	 4	 5     0.468993836    0.023459300    0.002676800    0.002364247    0.023306083    0.002467337    0.032857137    0.713978839
257	 11670	 1665	 950545	 15	 56	 4	 5     0.469002246    0.023356911    0.002677595    0.002365038    0.023202926    0.002515088    0.032736872    0.713474137
258	 11790	 1682	 962335	 15	 56	 4	 5     0.469010578    0.023307850    0.002678212    0.002365514    0.023153468    0.002525268    0.032617277    0.714586024
259	 11880	 1695	 974215	 15	 56	 4	 5     0.469018581    0.023226388    0.002678878    0.002366086    0.023071383    0.002852111    0.032502003    0.714614053
260	 12045	 1718	 986260	 15	 56	 4	 5     0.469028841    0.023086685    0.002679281    0.002366493    0.022930688    0.002487634    0.032353599    0.713573938
261	 12165	 1735	 998425	 15	 56	 4	 5     0.469037019    0.023002171    0.002679852    0.002367038    0.022845531    0.002668847    0.032234827    0.713581339
262	 12300	 1754	 1010725	 15	 56	 4	 5     0.469046353    0.022890990    0.002680894    0.002367998    0.022733461    0.002686324    0.032098722    0.713143344
263	 12435	 1773	 1023160	 15	 56	 4	 5     0.469056463    0.022772222    0.002681109    0.002368175    0.022613840    0.002299698    0.031950648    0.712731152
264	 15751	 1773	 1038911	 19	 83	 8	 6     0.469062520    0.022704586    0.001951559    0.001824574    0.022620558    0.002299857    0.031861602    0.712600259
265	 15846	 1784	 1054757	 19	 83	 8	 6     0.469069896    0.022628721    0.001951728    0.001824723    0.022544396    0.002267256    0.031752831    0.712652084
266	 15941	 1794	 1070698	 19	 83	 8	 6     0.469076910    0.022545462    0.001951663    0.001824674    0.022460830    0.002382519    0.031649038    0.712358533
267	 16074	 1808	 1086772	 19	 83	 8	 6     0.469085022    0.022474308    0.001952121    0.001825078    0.022389366    0.002388609    0.031528590    0.712823118
268	 16207	 1823	 1102979	 19	 83	 8	 6     0.469092064    0.022378331    0.001952516    0.001825441    0.022292990    0.002378226    0.031423637    0.712149634
269	 16340	 1837	 1119319	 19	 83	 8	 6     0.469099495    0.022284994    0.001952813    0.001825690    0.022199268    0.002454263    0.031312508    0.711696235
270	 16492	 1853	 1135811	 19	 83	 8	 6     0.469107341    0.022184682    0.001954147    0.001826923    0.022098448    0.002416155    0.031194744    0.711167288
271	 16644	 1869	 1152455	 19	 83	 8	 6     0.469114904    0.022092130    0.001954333    0.001827060    0.022005518    0.002361350    0.031080801    0.710796682
272	 16796	 1885	 1169251	 19	 83	 8	 6     0.469122418    0.021996960    0.001954627    0.001827316    0.021909945    0.002341145    0.030967184    0.710331292
273	 16948	 1901	 1186199	 19	 83	 8	 6     0.469129790    0.021900054    0.001955243    0.001827883    0.021812597    0.002357894    0.030855305    0.709766238
274	 17138	 1922	 1203337	 19	 83	 8	 6     0.469136756    0.021840033    0.001955937    0.001828505    0.021752273    0.002397232    0.030749200    0.710263467
275	 17290	 1941	 1220627	 19	 83	 8	 6     0.469144064    0.021740604    0.001956022    0.001828585    0.021652432    0.002294556    0.030637504    0.709607542
276	 17442	 1958	 1238069	 19	 83	 8	 6     0.469151129    0.021676023    0.001956436    0.001828959    0.021587550    0.002316071    0.030529120    0.710011369
277	 17594	 1974	 1255663	 19	 83	 8	 6     0.469158177    0.021588906    0.001956844    0.001829332    0.021500038    0.002536512    0.030420631    0.709679764
278	 17803	 1996	 1273466	 19	 83	 8	 6     0.469166678    0.021499115    0.001957554    0.001829993    0.021409809    0.002305950    0.030289241    0.709793783
279	 17974	 2015	 1291440	 19	 83	 8	 6     0.469173723    0.021407489    0.001957928    0.001830324    0.021317765    0.002417590    0.030179920    0.709328870
280	 18202	 2041	 1309642	 19	 83	 8	 6     0.469180884    0.021333735    0.001958326    0.001830657    0.021243662    0.002398367    0.030068389    0.709507060
281	 18411	 2068	 1328053	 19	 83	 8	 6     0.469187755    0.021252513    0.001958953    0.001831225    0.021162037    0.002361959    0.029960976    0.709339799
282	 18582	 2088	 1346635	 19	 83	 8	 6     0.469194842    0.021171063    0.001959108    0.001831366    0.021080223    0.002448257    0.029849785    0.709253438
283	 18791	 2110	 1365426	 19	 83	 8	 6     0.469203242    0.021072063    0.001959586    0.001831810    0.020980750    0.002220838    0.029717450    0.709080444
284	 18943	 2126	 1384369	 19	 83	 8	 6     0.469210598    0.020981361    0.001960259    0.001832430    0.020889588    0.002167445    0.029601085    0.708803774
285	 19114	 2145	 1403483	 19	 83	 8	 6     0.469217532    0.020942437    0.001960762    0.001832851    0.020850445    0.002287785    0.029490970    0.710130492
286	 19285	 2163	 1422768	 19	 83	 8	 6     0.469225009    0.020886271    0.001961463    0.001833507    0.020793965    0.002168018    0.029371766    0.711100290
287	 19456	 2181	 1442224	 19	 83	 8	 6     0.469231604    0.020807140    0.001962318    0.001834311    0.020714400    0.002407915    0.029266220    0.710960969
288	 19665	 2203	 1461889	 19	 83	 8	 6     0.469239205    0.020730962    0.001962956    0.001834936    0.020637820    0.002178473    0.029144097    0.711326287
289	 19855	 2223	 1481744	 19	 83	 8	 6     0.469245400    0.020666949    0.001963217    0.001835143    0.020573492    0.002346057    0.029044170    0.711569627
290	 20121	 2251	 1501865	 19	 83	 8	 6     0.469251805    0.020578128    0.001963735    0.001835608    0.020484215    0.002191211    0.028940510    0.711049245
291	 20349	 2276	 1522214	 19	 83	 8	 6     0.469258813    0.020500144    0.001965823    0.001837493    0.020405672    0.002293785    0.028826654    0.711152375
292	 20596	 2302	 1542810	 19	 83	 8	 6     0.469265934    0.020439121    0.001967078    0.001838611    0.020344245    0.002227935    0.028710503    0.711903988
293	 20805	 2325	 1563615	 19	 83	 8	 6     0.469272245    0.020358427    0.001967644    0.001839135    0.020263117    0.002122742    0.028607161    0.711654921
294	 21033	 2349	 1584648	 19	 83	 8	 6     0.469278121    0.020273900    0.001967951    0.001839410    0.020178161    0.002138842    0.028510609    0.711100205
295	 21318	 2379	 1605966	 19	 83	 8	 6     0.469284708    0.020205340    0.001969396    0.001840691    0.020109134    0.002130846    0.028401975    0.711406172
296	 21546	 2404	 1627512	 19	 83	 8	 6     0.469291919    0.020123913    0.001970850    0.001842027    0.020027172    0.002109114    0.028282579    0.711530326
297	 21755	 2426	 1649267	 19	 83	 8	 6     0.469298525    0.020046024    0.001972004    0.001843085    0.019948791    0.002206788    0.028172747    0.711539558
298	 21964	 2448	 1671231	 19	 83	 8	 6     0.469306575    0.019956735    0.001973177    0.001844187    0.019858949    0.002190818    0.028038328    0.711766256
299	 22230	 2477	 1693461	 19	 83	 8	 6     0.469313596    0.019891951    0.001974062    0.001845028    0.019793756    0.002014181    0.027920563    0.712448046
300	 22420	 2498	 1715881	 19	 83	 8	 6     0.469319887    0.019821899    0.001975613    0.001846423    0.019723201    0.002105017    0.027814618    0.712643222
301	 22648	 2522	 1738529	 19	 83	 8	 6     0.469326613    0.019751056    0.001976725    0.001847458    0.019651890    0.002212078    0.027700906    0.713011197
302	 22895	 2549	 1761424	 19	 83	 8	 6     0.469334364    0.019687467    0.001978256    0.001848816    0.019587825    0.002195844    0.027569266    0.714109232
303	 23180	 2579	 1784604	 19	 83	 8	 6     0.469341579    0.019622367    0.001979612    0.001850056    0.019522254    0.002089995    0.027446160    0.714940341
304	 23446	 2607	 1808050	 19	 83	 8	 6     0.469348482    0.019548030    0.001981696    0.001851874    0.019447323    0.002133447    0.027327865    0.715314935
305	 23731	 2637	 1831781	 19	 83	 8	 6     0.469355603    0.019475759    0.001982810    0.001852866    0.019374562    0.002118070    0.027205290    0.715881338
306	 23978	 2663	 1855759	 19	 83	 8	 6     0.469361659    0.019395968    0.001984445    0.001854332    0.019294184    0.002358943    0.027100605    0.715702391
307	 24320	 2699	 1880079	 19	 83	 8	 6     0.469369684    0.019306089    0.001985893    0.001855717    0.019203679    0.002319372    0.026961261    0.716067716
308	 24605	 2729	 1904684	 19	 83	 8	 6     0.469377630    0.019222976    0.001987437    0.001857155    0.019119961    0.002116856    0.026822569    0.716671711
309	 24871	 2757	 1929555	 19	 83	 8	 6     0.469383627    0.019159786    0.001988445    0.001858071    0.019056324    0.002212700    0.026717413    0.717127293
310	 25137	 2786	 1954692	 19	 83	 8	 6     0.469391878    0.019070653    0.001989893    0.001859422    0.018966553    0.002131072    0.026572052    0.717695900
311	 25346	 2808	 1980038	 19	 83	 8	 6     0.469398450    0.018993637    0.001991253    0.001860665    0.018888969    0.002198138    0.026455712    0.717940887
312	 25650	 2840	 2005688	 19	 83	 8	 6     0.469405261    0.018940982    0.001991966    0.001861322    0.018835946    0.002307465    0.026334589    0.719243494
313	 25935	 2873	 2031623	 19	 83	 8	 6     0.469413981    0.018834205    0.001995054    0.001864055    0.018728242    0.001989554    0.026178699    0.719447717
314	 26182	 2899	 2057805	 19	 83	 8	 6     0.469419871    0.018750645    0.001996078    0.001864980    0.018644097    0.002244254    0.026072859    0.719163370
315	 26448	 2929	 2084253	 19	 83	 8	 6     0.469427186    0.018683782    0.001997795    0.001866566    0.018576666    0.002078398    0.025940831    0.720246074
316	 26714	 2957	 2110967	 19	 83	 8	 6     0.469433454    0.018610500    0.001998417    0.001867125    0.018502892    0.001925331    0.025827157    0.720578710
317	 26904	 2977	 2137871	 19	 83	 8	 6     0.469438745    0.018525390    0.001998574    0.001867268    0.018417269    0.002112242    0.025730795    0.719969586
318	 27151	 3005	 2165022	 19	 83	 8	 6     0.469445406    0.018451723    0.001998910    0.001867581    0.018343130    0.002124102    0.025608996    0.720517230
319	 27398	 3032	 2192420	 19	 83	 8	 6     0.469451393    0.018395294    0.001999443    0.001868064    0.018286308    0.001945154    0.025498996    0.721412485
320	 27607	 3055	 2220027	 19	 83	 8	 6     0.469456866    0.018331242    0.002000032    0.001868548    0.018221808    0.002020782    0.025398049    0.721757878
321	 27873	 3084	 2247900	 19	 83	 8	 6     0.469463278    0.018252263    0.002001028    0.001869417    0.018142244    0.002055298    0.025279242    0.722025748
322	 28120	 3111	 2276020	 19	 83	 8	 6     0.469469508    0.018200253    0.002002227    0.001870493    0.018089784    0.001961859    0.025163287    0.723285996
323	 28291	 3130	 2304311	 19	 83	 8	 6     0.469475606    0.018125176    0.002003043    0.001871256    0.018014156    0.001928601    0.025049257    0.723581378
324	 28519	 3154	 2332830	 19	 83	 8	 6     0.469481659    0.018052921    0.002005024    0.001873028    0.017941233    0.001955045    0.024935542    0.723983506
325	 28766	 3180	 2361596	 19	 83	 8	 6     0.469487354    0.017974749    0.002006091    0.001873983    0.017862452    0.001891911    0.024828082    0.723968487
326	 28975	 3202	 2390571	 19	 83	 8	 6     0.469492030    0.017918683    0.002006730    0.001874561    0.017805960    0.001982294    0.024739516    0.724293991
327	 29260	 3233	 2419831	 19	 83	 8	 6     0.469497959    0.017859859    0.002007046    0.001874856    0.017746727    0.002069831    0.024626733    0.725222415
328	 29545	 3263	 2449376	 19	 83	 8	 6     0.469504150    0.017796455    0.002007467    0.001875227    0.017682870    0.001905241    0.024508417    0.726136432
329	 29735	 3283	 2479111	 19	 83	 8	 6     0.469509259    0.017723729    0.002007682    0.001875413    0.017609650    0.001980875    0.024410344    0.726074534
330	 30020	 3313	 2509131	 19	 83	 8	 6     0.469515097    0.017668019    0.002008100    0.001875794    0.017553530    0.001982140    0.024297795    0.727144950
331	 30267	 3340	 2539398	 19	 83	 8	 6     0.469520613    0.017591921    0.002008590    0.001876244    0.017476877    0.001934882    0.024190984    0.727209797
332	 30495	 3364	 2569893	 19	 83	 8	 6     0.469525377    0.017534844    0.002009071    0.001876676    0.017419368    0.002019088    0.024098342    0.727636936
333	 30761	 3394	 2600654	 19	 83	 8	 6     0.469531362    0.017443442    0.002009441    0.001877010    0.017327314    0.001894866    0.023981450    0.727372275
334	 30989	 3419	 2631643	 19	 83	 8	 6     0.469536219    0.017369080    0.002009662    0.001877218    0.017252426    0.001967534    0.023886153    0.727161024
335	 31217	 3446	 2662860	 19	 83	 8	 6     0.469541710    0.017288451    0.002009872    0.001877402    0.017171224    0.002049813    0.023777983    0.727078105
336	 31521	 3480	 2694381	 19	 83	 8	 6     0.469547789    0.017201611    0.002010269    0.001877780    0.017083742    0.001838536    0.023657631    0.727106228
337	 44793	 3480	 2739174	 27	 132	 5	 7     0.469551722    0.017138262    0.001349617    0.001124775    0.017085039    0.001838617    0.023579434    0.726830900
338	 45117	 3504	 2784291	 27	 132	 5	 7     0.469556314    0.017059434    0.001349792    0.001124946    0.017005950    0.001830689    0.023487817    0.726309897
339	 45441	 3529	 2829732	 27	 132	 5	 7     0.469560769    0.016983524    0.001349893    0.001125039    0.016929793    0.001944834    0.023398587    0.725835460
340	 45819	 3558	 2875551	 27	 132	 5	 7     0.469565888    0.016890520    0.001350122    0.001125251    0.016836474    0.001855426    0.023295631    0.725050979
341	 46116	 3580	 2921667	 27	 132	 5	 7     0.469570186    0.016807568    0.001350331    0.001125441    0.016753237    0.001798224    0.023208827    0.724188612
342	 46494	 3608	 2968161	 27	 132	 5	 7     0.469574552    0.016764957    0.001350608    0.001125670    0.016710465    0.001809492    0.023120337    0.725117323
343	 46845	 3634	 3015006	 27	 132	 5	 7     0.469579187    0.016695707    0.001350736    0.001125774    0.016640977    0.001738837    0.023025989    0.725080972
344	 47115	 3654	 3062121	 27	 132	 5	 7     0.469583016    0.016622280    0.001350863    0.001125885    0.016567298    0.001856070    0.022947781    0.724352363
345	 47520	 3684	 3109641	 27	 132	 5	 7     0.469587527    0.016554096    0.001351206    0.001126227    0.016498858    0.001703274    0.022855277    0.724300814
346	 47790	 3704	 3157431	 27	 132	 5	 7     0.469591783    0.016480830    0.001351449    0.001126506    0.016425326    0.001793631    0.022767676    0.723869657
347	 48114	 3729	 3205545	 27	 132	 5	 7     0.469596193    0.016406901    0.001351529    0.001126613    0.016351140    0.001869875    0.022676539    0.723518726
348	 48573	 3763	 3254118	 27	 132	 5	 7     0.469600766    0.016336652    0.001351678    0.001126742    0.016280638    0.001854766    0.022581636    0.723448552
349	 48951	 3793	 3303069	 27	 132	 5	 7     0.469605320    0.016275647    0.001351812    0.001126844    0.016219411    0.001880955    0.022486735    0.723788800
350	 49356	 3824	 3352425	 27	 132	 5	 7     0.469609517    0.016202259    0.001351887    0.001126917    0.016145761    0.001909991    0.022398908    0.723350404
351	 49734	 3852	 3402159	 27	 132	 5	 7     0.469614499    0.016112425    0.001352021    0.001127033    0.016055600    0.001876380    0.022294211    0.722717918
352	 50166	 3884	 3452325	 27	 132	 5	 7     0.469619584    0.016042607    0.001352334    0.001127303    0.015985506    0.001817105    0.022186836    0.723068690
353	 50517	 3910	 3502842	 27	 132	 5	 7     0.469624389    0.015987799    0.001352537    0.001127472    0.015930485    0.001835140    0.022084896    0.723924558
354	 50841	 3934	 3553683	 27	 132	 5	 7     0.469629429    0.015896674    0.001352735    0.001127651    0.015839013    0.001802881    0.021977471    0.723316781
355	 51300	 3968	 3604983	 27	 132	 5	 7     0.469633884    0.015824616    0.001352876    0.001127748    0.015766680    0.001698027    0.021882060    0.723177618
356	 51597	 3992	 3656580	 27	 132	 5	 7     0.469637683    0.015749454    0.001352926    0.001127774    0.015691236    0.001704224    0.021800371    0.722439706
357	 52002	 4022	 3708582	 27	 132	 5	 7     0.469641500    0.015674696    0.001352963    0.001127803    0.015616196    0.001638144    0.021717982    0.721738135
358	 52299	 4046	 3760881	 27	 132	 5	 7     0.469645175    0.015627916    0.001353103    0.001127904    0.015569229    0.001638238    0.021638379    0.722231393
359	 52596	 4068	 3813477	 27	 132	 5	 7     0.469649047    0.015582171    0.001353296    0.001128079    0.015523293    0.001800716    0.021554172    0.722930617
360	 53001	 4098	 3866478	 27	 132	 5	 7     0.469653541    0.015523129    0.001353541    0.001128263    0.015464006    0.001643559    0.021456031    0.723485586
361	 53298	 4120	 3919776	 27	 132	 5	 7     0.469657187    0.015465824    0.001353657    0.001128346    0.015406470    0.001819231    0.021376057    0.723511549
362	 53703	 4150	 3973479	 27	 132	 5	 7     0.469661942    0.015382955    0.001353902    0.001128567    0.015323258    0.001819923    0.021271329    0.723177876
363	 54108	 4180	 4027587	 27	 132	 5	 7     0.469666237    0.015306672    0.001354021    0.001128649    0.015246666    0.001683059    0.021176281    0.722821539
364	 54540	 4212	 4082127	 27	 132	 5	 7     0.469670296    0.015230964    0.001354168    0.001128794    0.015170646    0.001662247    0.021086073    0.722323407
365	 54918	 4241	 4137045	 27	 132	 5	 7     0.469674503    0.015164325    0.001354240    0.001128867    0.015103734    0.001659914    0.020992148    0.722380807
366	 55296	 4269	 4192341	 27	 132	 5	 7     0.469679253    0.015098969    0.001354476    0.001129080    0.015038094    0.001629583    0.020885613    0.722936362
367	 55620	 4293	 4247961	 27	 132	 5	 7     0.469683242    0.015044620    0.001354652    0.001129199    0.014983508    0.001587473    0.020795715    0.723448101
368	 55890	 4314	 4303851	 27	 132	 5	 7     0.469686752    0.014980023    0.001354682    0.001129251    0.014918643    0.001605372    0.020716280    0.723103907
369	 56268	 4342	 4360119	 27	 132	 5	 7     0.469690417    0.014921901    0.001354822    0.001129381    0.014860269    0.001554970    0.020633018    0.723204963
370	 56565	 4364	 4416684	 27	 132	 5	 7     0.469693828    0.014853366    0.001354964    0.001129516    0.014791435    0.001662536    0.020555222    0.722607905
371	 56997	 4396	 4473681	 27	 132	 5	 7     0.469697703    0.014787422    0.001355106    0.001129610    0.014725201    0.001598238    0.020466484    0.722518911
372	 57375	 4424	 4531056	 27	 132	 5	 7     0.469701404    0.014723036    0.001355203    0.001129676    0.014660533    0.001576067    0.020381370    0.722377175
373	 57726	 4450	 4588782	 27	 132	 5	 7     0.469704950    0.014655711    0.001355326    0.001129766    0.014592908    0.001607797    0.020299488    0.721974425
374	 58104	 4479	 4646886	 27	 132	 5	 7     0.469708745    0.014603792    0.001355389    0.001129809    0.014540758    0.001657980    0.020211494    0.722548860
375	 58536	 4512	 4705422	 27	 132	 5	 7     0.469712845    0.014537691    0.001355510    0.001129914    0.014474358    0.001498881    0.020115972    0.722693946
376	 58941	 4542	 4764363	 27	 132	 5	 7     0.469715759    0.014467036    0.001355543    0.001129938    0.014403390    0.001517079    0.020047819    0.721626435
377	 59400	 4576	 4823763	 27	 132	 5	 7     0.469718919    0.014398485    0.001355596    0.001129980    0.014334530    0.001558331    0.019973647    0.720874117
378	 59886	 4612	 4883649	 27	 132	 5	 7     0.469722381    0.014335717    0.001355688    0.001130041    0.014271471    0.001505441    0.019892056    0.720675458
379	 60291	 4643	 4943940	 27	 132	 5	 7     0.469725367    0.014271533    0.001355737    0.001130066    0.014206992    0.001563975    0.019821428    0.720005271
380	 60723	 4677	 5004663	 27	 132	 5	 7     0.469728776    0.014209171    0.001355819    0.001130129    0.014144338    0.001558536    0.019740475    0.719798822
381	 61101	 4707	 5065764	 27	 132	 5	 7     0.469732182    0.014164446    0.001355915    0.001130199    0.014099398    0.001535216    0.019659260    0.720497426
382	 61506	 4737	 5127270	 27	 132	 5	 7     0.469735647    0.014119993    0.001356181    0.001130438    0.014054713    0.001468420    0.019576292    0.721280245
383	 61803	 4760	 5189073	 27	 132	 5	 7     0.469738777    0.014060657    0.001356295    0.001130522    0.013995090    0.001497135    0.019501046    0.721020646
384	 62154	 4786	 5251227	 27	 132	 5	 7     0.469741956    0.013996565    0.001356382    0.001130586    0.013930688    0.001473629    0.019424318    0.720569181
385	 62532	 4814	 5313759	 27	 132	 5	 7     0.469744887    0.013936024    0.001356419    0.001130600    0.013869856    0.001512597    0.019353305    0.720084990
386	 62991	 4850	 5376750	 27	 132	 5	 7     0.469748217    0.013878932    0.001356568    0.001130729    0.013812476    0.001544960    0.019272317    0.720148605
387	 63396	 4882	 5440146	 27	 132	 5	 7     0.469751623    0.013805448    0.001356711    0.001130860    0.013738622    0.001447200    0.019189112    0.719441751
388	 63774	 4910	 5503920	 27	 132	 5	 7     0.469754425    0.013747857    0.001356861    0.001130990    0.013680735    0.001417358    0.019120395    0.719015322
389	 64098	 4934	 5568018	 27	 132	 5	 7     0.469756994    0.013679170    0.001356981    0.001131119    0.013611697    0.001428929    0.019057173    0.717796365
390	 64530	 4968	 5632548	 27	 132	 5	 7     0.469759663    0.013626245    0.001357128    0.001131260    0.013558493    0.001540695    0.018991273    0.717500343
391	 65043	 5006	 5697591	 27	 132	 5	 7     0.469763216    0.013561328    0.001357286    0.001131367    0.013493235    0.001371968    0.018903175    0.717410034
392	 65394	 5033	 5762985	 27	 132	 5	 7     0.469765713    0.013518325    0.001357380    0.001131433    0.013450005    0.001473669    0.018841019    0.717494391
393	 65772	 5062	 5828757	 27	 132	 5	 7     0.469768986    0.013465177    0.001357482    0.001131501    0.013396575    0.001441671    0.018759256    0.717788412
394	 66150	 5090	 5894907	 27	 132	 5	 7     0.469771879    0.013421753    0.001357674    0.001131658    0.013352909    0.001440875    0.018686653    0.718253480
395	 66501	 5116	 5961408	 27	 132	 5	 7     0.469774603    0.013364154    0.001357737    0.001131705    0.013295005    0.001397173    0.018618059    0.717806007
396	 66879	 5147	 6028287	 27	 132	 5	 7     0.469777346    0.013326223    0.001357808    0.001131769    0.013256869    0.001550876    0.018548717    0.718444450
397	 67392	 5186	 6095679	 27	 132	 5	 7     0.469780439    0.013284561    0.001357966    0.001131889    0.013214973    0.001424575    0.018470215    0.719242366
398	 67824	 5218	 6163503	 27	 132	 5	 7     0.469783284    0.013238560    0.001358088    0.001131998    0.013168715    0.001421128    0.018397706    0.719576649
399	 68229	 5248	 6231732	 27	 132	 5	 7     0.469785993    0.013184361    0.001358203    0.001132108    0.013114216    0.001476740    0.018328389    0.719340994
400	 68769	 5289	 6300501	 27	 132	 5	 7     0.469788840    0.013133207    0.001358353    0.001132219    0.013062771    0.001479229    0.018255282    0.719419540
401	 69255	 5325	 6369756	 27	 132	 5	 7     0.469791819    0.013068134    0.001358408    0.001132264    0.012997340    0.001535873    0.018178450    0.718880537
402	 69768	 5364	 6439524	 27	 132	 5	 7     0.469795671    0.013000054    0.001358464    0.001132302    0.012928882    0.001410918    0.018078645    0.719083405
403	 70200	 5396	 6509724	 27	 132	 5	 7     0.469798480    0.012944996    0.001358525    0.001132357    0.012873512    0.001417436    0.018005491    0.718947094
404	 70659	 5430	 6580383	 27	 132	 5	 7     0.469801131    0.012899640    0.001358634    0.001132451    0.012827893    0.001322582    0.017936190    0.719196249
405	 71091	 5462	 6651474	 27	 132	 5	 7     0.469803514    0.012852369    0.001358763    0.001132547    0.012780343    0.001305565    0.017873657    0.719067709
406	 71523	 5496	 6722997	 27	 132	 5	 7     0.469805779    0.012800049    0.001358822    0.001132601    0.012727720    0.001402407    0.017814015    0.718538152
407	 72117	 5540	 6795114	 27	 132	 5	 7     0.469808498    0.012757050    0.001358899    0.001132666    0.012684468    0.001334753    0.017742166    0.719024395
408	 72603	 5577	 6867717	 27	 132	 5	 7     0.469810871    0.012714325    0.001359052    0.001132795    0.012641481    0.001335948    0.017679236    0.719167078
409	 73116	 5617	 6940833	 27	 132	 5	 7     0.469813281    0.012665818    0.001359151    0.001132858    0.012592683    0.001383391    0.017615061    0.719033445
410	 73656	 5661	 7014489	 27	 132	 5	 7     0.469815834    0.012613817    0.001359269    0.001132957    0.012540366    0.001327336    0.017546843    0.718865326
411	 74277	 5707	 7088766	 27	 132	 5	 7     0.469818309    0.012565722    0.001359333    0.001133018    0.012491980    0.001426944    0.017480444    0.718844553
412	 74871	 5751	 7163637	 27	 132	 5	 7     0.469820925    0.012507122    0.001359444    0.001133106    0.012433021    0.001306122    0.017410000    0.718387234
413	 75357	 5788	 7238994	 27	 132	 5	 7     0.469823285    0.012453145    0.001359531    0.001133190    0.012378712    0.001380614    0.017346194    0.717918019
414	 75951	 5832	 7314945	 27	 132	 5	 7     0.469825763    0.012395854    0.001359648    0.001133304    0.012321061    0.001330894    0.017278954    0.717396063
415	 76464	 5873	 7391409	 27	 132	 5	 7     0.469828346    0.012343635    0.001359779    0.001133397    0.012268510    0.001319774    0.017208561    0.717296210
416	 77004	 5913	 7468413	 27	 132	 5	 7     0.469830862    0.012285194    0.001359845    0.001133455    0.012209701    0.001290516    0.017139740    0.716766655
417	 77625	 5960	 7546038	 27	 132	 5	 7     0.469833122    0.012239686    0.001359966    0.001133550    0.012163897    0.001271345    0.017077667    0.716707110
418	 78192	 6004	 7624230	 27	 132	 5	 7     0.469835405    0.012193297    0.001360100    0.001133639    0.012117204    0.001282506    0.017014761    0.716630545
419	 78840	 6053	 7703070	 27	 132	 5	 7     0.469837658    0.012157334    0.001360288    0.001133806    0.012080992    0.001247138    0.016952413    0.717144739
420	 79326	 6090	 7782396	 27	 132	 5	 7     0.469839775    0.012105764    0.001360395    0.001133888    0.012029084    0.001291614    0.016893640    0.716587110
421	 79893	 6133	 7862289	 27	 132	 5	 7     0.469842245    0.012048429    0.001360453    0.001133934    0.011971375    0.001411063    0.016824817    0.716110548
422	 80784	 6199	 7943073	 27	 132	 5	 7     0.469844808    0.012003338    0.001360579    0.001134034    0.011925978    0.001304572    0.016753099    0.716484646
423	 81540	 6256	 8024613	 27	 132	 5	 7     0.469846998    0.011953540    0.001360664    0.001134103    0.011875845    0.001243791    0.016691544    0.716143432
424	 82296	 6313	 8106909	 27	 132	 5	 7     0.469849057    0.011901662    0.001360723    0.001134153    0.011823620    0.001236722    0.016633481    0.715524437
425	 82944	 6364	 8189853	 27	 132	 5	 7     0.469850992    0.011861585    0.001360811    0.001134225    0.011783268    0.001256805    0.016578736    0.715469851
426	 83646	 6421	 8273499	 27	 132	 5	 7     0.469853098    0.011823486    0.001360920    0.001134305    0.011744902    0.001234418    0.016518958    0.715752541
427	 84348	 6474	 8357847	 27	 132	 5	 7     0.469855243    0.011786418    0.001361067    0.001134412    0.011707568    0.001237187    0.016457842    0.716158153
428	 85023	 6529	 8442870	 27	 132	 5	 7     0.469857373    0.011742869    0.001361165    0.001134485    0.011663713    0.001222454    0.016396920    0.716163098
429	 85779	 6586	 8528649	 27	 132	 5	 7     0.469859460    0.011696899    0.001361243    0.001134533    0.011617421    0.001230438    0.016336999    0.715976007
430	 86535	 6642	 8615184	 27	 132	 5	 7     0.469861449    0.011651244    0.001361314    0.001134596    0.011571444    0.001234474    0.016279688    0.715692128
431	 87291	 6701	 8702475	 27	 132	 5	 7     0.469863476    0.011600096    0.001361385    0.001134654    0.011519933    0.001227077    0.016221070    0.715125223
432	 88020	 6760	 8790495	 27	 132	 5	 7     0.469865475    0.011556617    0.001361479    0.001134716    0.011476139    0.001230983    0.016163059    0.715001851
433	 88803	 6820	 8879298	 27	 132	 5	 7     0.469867429    0.011508196    0.001361558    0.001134770    0.011427368    0.001214358    0.016106178    0.714520584
434	 89532	 6874	 8968830	 27	 132	 5	 7     0.469869497    0.011463861    0.001361621    0.001134816    0.011382710    0.001190351    0.016045714    0.714450025
435	 90207	 6924	 9059037	 27	 132	 5	 7     0.469871494    0.011417924    0.001361654    0.001134837    0.011336441    0.001172520    0.015987150    0.714193847
436	 90963	 6980	 9150000	 27	 132	 5	 7     0.469873459    0.011380149    0.001361734    0.001134896    0.011298383    0.001193127    0.015929288    0.714416627
437	 91638	 7033	 9241638	 27	 132	 5	 7     0.469875472    0.011338237    0.001361802    0.001134942    0.011256159    0.001280430    0.015869787    0.714454238
438	 92502	 7098	 9334140	 27	 132	 5	 7     0.469877558    0.011293220    0.001361930    0.001135038    0.011210797    0.001191021    0.015807898    0.714403669
439	 93393	 7164	 9427533	 27	 132	 5	 7     0.469879559    0.011259908    0.001362047    0.001135142    0.011177225    0.001202466    0.015748311    0.714991448
440	 94311	 7232	 9521844	 27	 132	 5	 7     0.469881537    0.011218876    0.001362112    0.001135189    0.011135880    0.001177770    0.015689186    0.715070636
441	 95148	 7296	 9616992	 27	 132	 5	 7     0.469883512    0.011177103    0.001362178    0.001135247    0.011093786    0.001219613    0.015629918    0.715109492
442	 96066	 7366	 9713058	 27	 132	 5	 7     0.469885559    0.011142899    0.001362337    0.001135380    0.011059305    0.001188846    0.015568254    0.715744908
443	 96984	 7435	 9810042	 27	 132	 5	 7     0.469887436    0.011100859    0.001362455    0.001135468    0.011016932    0.001256356    0.015511502    0.715653416
444	 97956	 7508	 9907998	 27	 132	 5	 7     0.469889543    0.011057139    0.001362561    0.001135536    0.010972865    0.001150453    0.015447546    0.715786163
445	 98793	 7570	 10006791	 27	 132	 5	 7     0.469891393    0.011021257    0.001362638    0.001135596    0.010936697    0.001217167    0.015391179    0.716076251
446	 99846	 7648	 10106637	 27	 132	 5	 7     0.469893372    0.010980391    0.001362735    0.001135663    0.010895501    0.001147743    0.015330651    0.716237790
447	 100818	 7721	 10207455	 27	 132	 5	 7     0.469895195    0.010931992    0.001362788    0.001135710    0.010846717    0.001162622    0.015274666    0.715694325
448	 101817	 7797	 10309272	 27	 132	 5	 7     0.469896995    0.010893904    0.001362956    0.001135841    0.010808307    0.001174352    0.015219188    0.715800587
449	 102816	 7872	 10412088	 27	 132	 5	 7     0.469898724    0.010852729    0.001363047    0.001135914    0.010766793    0.001137275    0.015165703    0.715610008
450	 103734	 7942	 10515822	 27	 132	 5	 7     0.469900520    0.010815764    0.001363143    0.001135980    0.010729520    0.001157057    0.015109947    0.715804259
451	 104760	 8020	 10620582	 27	 132	 5	 7     0.469902433    0.010782821    0.001363360    0.001136154    0.010696283    0.001147475    0.015050343    0.716450155
452	 105759	 8097	 10726341	 27	 132	 5	 7     0.469904257    0.010751920    0.001363475    0.001136230    0.010665117    0.001142576    0.014993283    0.717115800
453	 106704	 8169	 10833045	 27	 132	 5	 7     0.469906007    0.010715997    0.001363567    0.001136298    0.010628889    0.001196800    0.014938340    0.717348556
454	 107838	 8254	 10940883	 27	 132	 5	 7     0.469907920    0.010672073    0.001363700    0.001136395    0.010584586    0.001152900    0.014878045    0.717303405
455	 108864	 8337	 11049747	 27	 132	 5	 7     0.469909782    0.010628306    0.001363807    0.001136474    0.010540443    0.001149435    0.014819111    0.717202714
456	 110079	 8430	 11159826	 27	 132	 5	 7     0.469911590    0.010584375    0.001363890    0.001136536    0.010496133    0.001095185    0.014761682    0.717016896
457	 130464	 8430	 11290290	 32	 177	 2	 8     0.469913006    0.010572156    0.001261679    0.000973747    0.010496601    0.001095232    0.014716542    0.718385860
458	 131712	 8509	 11422002	 32	 177	 2	 8     0.469914651    0.010531876    0.001261764    0.000973829    0.010456021    0.001124925    0.014663906    0.718217676
459	 132992	 8589	 11554994	 32	 177	 2	 8     0.469916230    0.010496555    0.001261873    0.000973914    0.010420429    0.001134095    0.014613214    0.718292037
460	 134304	 8671	 11689298	 32	 177	 2	 8     0.469917985    0.010462220    0.001262026    0.000973983    0.010385823    0.001139547    0.014556673    0.718723270
461	 135584	 8751	 11824882	 32	 177	 2	 8     0.469919798    0.010425821    0.001262169    0.000974029    0.010349139    0.001092289    0.014498024    0.719120150
462	 136928	 8836	 11961810	 32	 177	 2	 8     0.469921441    0.010386130    0.001262232    0.000974068    0.010309145    0.001107071    0.014444666    0.719028787
463	 138208	 8918	 12100018	 32	 177	 2	 8     0.469923039    0.010351417    0.001262336    0.000974132    0.010274159    0.001123242    0.014392607    0.719217653
464	 139680	 9010	 12239698	 32	 177	 2	 8     0.469924782    0.010317067    0.001262444    0.000974174    0.010239536    0.001076031    0.014335562    0.719683454
465	 140928	 9088	 12380626	 32	 177	 2	 8     0.469926380    0.010278615    0.001262547    0.000974246    0.010200779    0.001120888    0.014283092    0.719635102
466	 142432	 9182	 12523058	 32	 177	 2	 8     0.469928078    0.010242127    0.001262663    0.000974301    0.010163997    0.001084133    0.014227125    0.719901392
467	 143840	 9271	 12666898	 32	 177	 2	 8     0.469929632    0.010209310    0.001262808    0.000974402    0.010130909    0.001090065    0.014175700    0.720197893
468	 145440	 9371	 12812338	 32	 177	 2	 8     0.469931312    0.010173267    0.001262953    0.000974498    0.010094568    0.001074008    0.014119881    0.720492370
469	 146944	 9467	 12959282	 32	 177	 2	 8     0.469932943    0.010133891    0.001263073    0.000974550    0.010054870    0.001061840    0.014065514    0.720477845
470	 148480	 9565	 13107762	 32	 177	 2	 8     0.469934469    0.010095930    0.001263123    0.000974565    0.010016603    0.001075534    0.014014441    0.720394792
471	 150048	 9664	 13257810	 32	 177	 2	 8     0.469936130    0.010056217    0.001263251    0.000974620    0.009976558    0.001134461    0.013958613    0.720430973
472	 151808	 9775	 13409618	 32	 177	 2	 8     0.469938002    0.010016130    0.001263395    0.000974709    0.009936131    0.001048392    0.013895448    0.720820963
473	 153280	 9867	 13562898	 32	 177	 2	 8     0.469939576    0.009978846    0.001263551    0.000974777    0.009898525    0.001036893    0.013842130    0.720903933
474	 154784	 9961	 13717682	 32	 177	 2	 8     0.469941194    0.009946447    0.001263725    0.000974843    0.009865841    0.001073755    0.013787098    0.721431519
475	 156384	 10061	 13874066	 32	 177	 2	 8     0.469943034    0.009911928    0.001263917    0.000974899    0.009831014    0.001037983    0.013724237    0.722220696
476	 157824	 10151	 14031890	 32	 177	 2	 8     0.469944679    0.009873135    0.001264047    0.000974942    0.009791883    0.001049342    0.013667786    0.722365357
477	 159424	 10252	 14191314	 32	 177	 2	 8     0.469946349    0.009838329    0.001264220    0.000975042    0.009756765    0.001044790    0.013610245    0.722861988
478	 161088	 10356	 14352402	 32	 177	 2	 8     0.469948037    0.009807414    0.001264445    0.000975166    0.009725561    0.001042016    0.013551826    0.723696827
479	 162624	 10452	 14515026	 32	 177	 2	 8     0.469949748    0.009770123    0.001264626    0.000975239    0.009687932    0.001072501    0.013492357    0.724122761
480	 164320	 10558	 14679346	 32	 177	 2	 8     0.469951504    0.009735832    0.001264834    0.000975324    0.009653322    0.001062970    0.013431052    0.724874899
481	 166144	 10673	 14845490	 32	 177	 2	 8     0.469953317    0.009702231    0.001265026    0.000975417    0.009619407    0.001027248    0.013367481    0.725808470
482	 167488	 10758	 15012978	 32	 177	 2	 8     0.469954979    0.009662907    0.001265183    0.000975466    0.009579722    0.001105460    0.013308900    0.726048507
483	 169408	 10881	 15182386	 32	 177	 2	 8     0.469956886    0.009623492    0.001265369    0.000975522    0.009539940    0.001031211    0.013241408    0.726772573
484	 170944	 10981	 15353330	 32	 177	 2	 8     0.469958589    0.009581507    0.001265504    0.000975560    0.009497567    0.001022790    0.013180815    0.726928283
485	 172576	 11085	 15525906	 32	 177	 2	 8     0.469960103    0.009542557    0.001265590    0.000975612    0.009458260    0.001017671    0.013126743    0.726955439
486	 174176	 11185	 15700082	 32	 177	 2	 8     0.469961596    0.009503466    0.001265651    0.000975678    0.009418811    0.001026481    0.013073155    0.726945111
487	 175808	 11288	 15875890	 32	 177	 2	 8     0.469963155    0.009469055    0.001265756    0.000975758    0.009384075    0.001034623    0.013016996    0.727437795
488	 177440	 11391	 16053330	 32	 177	 2	 8     0.469964824    0.009425946    0.001265877    0.000975806    0.009340558    0.001033831    0.012956598    0.727501610
489	 178976	 11487	 16232306	 32	 177	 2	 8     0.469966387    0.009391418    0.001266018    0.000975879    0.009305693    0.001017900    0.012899792    0.728028597
490	 180672	 11595	 16412978	 32	 177	 2	 8     0.469967925    0.009356435    0.001266145    0.000975975    0.009270370    0.001004717    0.012843629    0.728488433
491	 182208	 11693	 16595186	 32	 177	 2	 8     0.469969330    0.009321339    0.001266272    0.000976077    0.009234929    0.001037109    0.012792112    0.728678669
492	 184000	 11810	 16779186	 32	 177	 2	 8     0.469970878    0.009288490    0.001266410    0.000976181    0.009201753    0.000984040    0.012735133    0.729359504
493	 185440	 11901	 16964626	 32	 177	 2	 8     0.469972275    0.009257711    0.001266510    0.000976241    0.009170668    0.001020519    0.012683456    0.729904425
494	 187072	 12003	 17151698	 32	 177	 2	 8     0.469973841    0.009222917    0.001266663    0.000976338    0.009135522    0.000974645    0.012625319    0.730509613
495	 198764	 12003	 17350462	 34	 212	 7	 9     0.469974862    0.009208758    0.001154722    0.000971840    0.009136074    0.000974719    0.012587250    0.731594125
496	 200328	 12097	 17550790	 34	 212	 7	 9     0.469976183    0.009176149    0.001154802    0.000971915    0.009103194    0.000968751    0.012537820    0.731877506
497	 241572	 12097	 17792362	 41	 290	 10	 10     0.469977215    0.009146215    0.000880614    0.000743436    0.009103723    0.000965783    0.012499072    0.731751557
498	 243581	 12196	 18035943	 41	 290	 10	 10     0.469978578    0.009108983    0.000880720    0.000743519    0.009066306    0.000981914    0.012447707    0.731780025
499	 245467	 12288	 18281410	 41	 290	 10	 10     0.469980001    0.009076104    0.000880909    0.000743676    0.009033253    0.000982172    0.012393887    0.732304915
500	 247558	 12393	 18528968	 41	 290	 10	 10     0.469981377    0.009044533    0.000881076    0.000743813    0.009001515    0.000976564    0.012341598    0.732849397
501	 249567	 12493	 18778535	 41	 290	 10	 10     0.469982838    0.009004862    0.000881277    0.000743971    0.008961635    0.000968466    0.012285829    0.732947046
502	 251658	 12598	 19030193	 41	 290	 10	 10     0.469984264    0.008965026    0.000881416    0.000744082    0.008921592    0.000969039    0.012231149    0.732966813
503	 253749	 12701	 19283942	 41	 290	 10	 10     0.469985637    0.008925157    0.000881516    0.000744165    0.008881518    0.000964879    0.012178290    0.732874467
504	 255840	 12803	 19539782	 41	 290	 10	 10     0.469987001    0.008888418    0.000881598    0.000744227    0.008844590    0.000958452    0.012125534    0.733033135
505	 257890	 12906	 19797672	 41	 290	 10	 10     0.469988313    0.008853343    0.000881701    0.000744316    0.008809330    0.000938035    0.012074553    0.733223296
506	 259817	 13000	 20057489	 41	 290	 10	 10     0.469989582    0.008817049    0.000881777    0.000744382    0.008772846    0.000933948    0.012025059    0.733222947
507	 261867	 13100	 20319356	 41	 290	 10	 10     0.469990804    0.008781590    0.000881829    0.000744424    0.008737203    0.000904604    0.011977206    0.733191899
508	 263794	 13195	 20583150	 41	 290	 10	 10     0.469991948    0.008748033    0.000881869    0.000744455    0.008703470    0.000936346    0.011932220    0.733143812
509	 265885	 13298	 20849035	 41	 290	 10	 10     0.469993175    0.008715205    0.000881913    0.000744483    0.008670468    0.000912175    0.011883798    0.733368643
510	 268181	 13410	 21117216	 41	 290	 10	 10     0.469994306    0.008683310    0.000881968    0.000744524    0.008638403    0.000902329    0.011838992    0.733450108
511	 270067	 13504	 21387283	 41	 290	 10	 10     0.469995372    0.008651833    0.000881998    0.000744546    0.008606758    0.000923853    0.011796597    0.733417652
512	 272199	 13609	 21659482	 41	 290	 10	 10     0.469996551    0.008615644    0.000882036    0.000744577    0.008570375    0.000912460    0.011749549    0.733274405
513	 274290	 13713	 21933772	 41	 290	 10	 10     0.469997650    0.008581749    0.000882066    0.000744598    0.008536297    0.000916564    0.011705484    0.733139160
514	 276176	 13808	 22209948	 41	 290	 10	 10     0.469998766    0.008544938    0.000882127    0.000744646    0.008499284    0.000908023    0.011660591    0.732804879
515	 278308	 13912	 22488256	 41	 290	 10	 10     0.469999985    0.008511140    0.000882242    0.000744734    0.008465291    0.000883017    0.011611343    0.733002189
516	 279989	 13994	 22768245	 41	 290	 10	 10     0.470001093    0.008474220    0.000882350    0.000744821    0.008428159    0.000895269    0.011566421    0.732657032
517	 282039	 14094	 23050284	 41	 290	 10	 10     0.470002186    0.008442123    0.000882395    0.000744859    0.008395881    0.000912028    0.011521906    0.732701971
518	 284089	 14194	 23334373	 41	 290	 10	 10     0.470003343    0.008410801    0.000882433    0.000744887    0.008364382    0.000883439    0.011474629    0.732991169
519	 286016	 14288	 23620389	 41	 290	 10	 10     0.470004445    0.008378113    0.000882486    0.000744931    0.008331506    0.000915460    0.011429410    0.733031075
520	 288271	 14398	 23908660	 41	 290	 10	 10     0.470005630    0.008349825    0.000882565    0.000744991    0.008303051    0.000870606    0.011380577    0.733690801
521	 289788	 14472	 24198448	 41	 290	 10	 10     0.470006736    0.008313096    0.000882635    0.000745049    0.008266107    0.000905598    0.011334796    0.733413840
522	 292248	 14592	 24490696	 41	 290	 10	 10     0.470007800    0.008282812    0.000882665    0.000745069    0.008235647    0.000884877    0.011290591    0.733603042
523	 294175	 14686	 24784871	 41	 290	 10	 10     0.470008888    0.008246535    0.000882686    0.000745084    0.008199159    0.000871926    0.011245201    0.733338202
524	 296225	 14786	 25081096	 41	 290	 10	 10     0.470009951    0.008215697    0.000882719    0.000745109    0.008168139    0.000917251    0.011200685    0.733499569
525	 298398	 14893	 25379494	 41	 290	 10	 10     0.470011181    0.008182939    0.000882772    0.000745150    0.008135183    0.000898551    0.011148950    0.733965014
526	 300694	 15006	 25680188	 41	 290	 10	 10     0.470012295    0.008152466    0.000882818    0.000745187    0.008104526    0.000902861    0.011101886    0.734331655
527	 302703	 15104	 25982891	 41	 290	 10	 10     0.470013520    0.008110203    0.000882862    0.000745222    0.008062007    0.000901566    0.011049919    0.733960450
528	 305081	 15221	 26287972	 41	 290	 10	 10     0.470014673    0.008074282    0.000882904    0.000745260    0.008025865    0.000886228    0.011000770    0.733974281
529	 307254	 15328	 26595226	 41	 290	 10	 10     0.470015831    0.008038852    0.000882939    0.000745286    0.007990216    0.000868907    0.010951163    0.734063763
530	 309386	 15432	 26904612	 41	 290	 10	 10     0.470016958    0.008002759    0.000882987    0.000745328    0.007953897    0.000855279    0.010902694    0.734016633
531	 311395	 15531	 27216007	 41	 290	 10	 10     0.470018039    0.007969115    0.000883037    0.000745366    0.007920040    0.000879514    0.010856004    0.734074440
532	 313486	 15633	 27529493	 41	 290	 10	 10     0.470019248    0.007929670    0.000883074    0.000745394    0.007880346    0.000856504    0.010803519    0.733989544
533	 315741	 15743	 27845234	 41	 290	 10	 10     0.470020329    0.007895141    0.000883106    0.000745417    0.007845596    0.000854064    0.010756406    0.733994380
534	 317791	 15844	 28163025	 41	 290	 10	 10     0.470021371    0.007863383    0.000883142    0.000745445    0.007813633    0.000839624    0.010710736    0.734159004
535	 319800	 15945	 28482825	 41	 290	 10	 10     0.470022366    0.007833566    0.000883174    0.000745470    0.007783622    0.000824688    0.010666994    0.734374326
536	 321932	 16050	 28804757	 41	 290	 10	 10     0.470023319    0.007804584    0.000883215    0.000745508    0.007754448    0.000852210    0.010624916    0.734554842
537	 324146	 16159	 29128903	 41	 290	 10	 10     0.470024337    0.007769158    0.000883236    0.000745525    0.007718790    0.000840764    0.010579777    0.734340432
538	 326442	 16271	 29455345	 41	 290	 10	 10     0.470025323    0.007736605    0.000883260    0.000745541    0.007686020    0.000816373    0.010535888    0.734309687
539	 328574	 16380	 29783919	 41	 290	 10	 10     0.470026222    0.007711081    0.000883289    0.000745564    0.007660324    0.000844146    0.010495720    0.734688100
540	 330747	 16488	 30114666	 41	 290	 10	 10     0.470027248    0.007674395    0.000883315    0.000745584    0.007623391    0.000824825    0.010449663    0.734415578
541	 332879	 16593	 30447545	 41	 290	 10	 10     0.470028233    0.007640855    0.000883345    0.000745611    0.007589622    0.000847104    0.010405282    0.734324632
542	 335216	 16708	 30782761	 41	 290	 10	 10     0.470029283    0.007605924    0.000883373    0.000745633    0.007554451    0.000827898    0.010357720    0.734324116
543	 337430	 16817	 31120191	 41	 290	 10	 10     0.470030245    0.007577033    0.000883409    0.000745662    0.007525358    0.000819636    0.010313976    0.734637452
544	 339644	 16926	 31459835	 41	 290	 10	 10     0.470031254    0.007544693    0.000883445    0.000745690    0.007492791    0.000812253    0.010267900    0.734784407
545	 341694	 17026	 31801529	 41	 290	 10	 10     0.470032170    0.007511424    0.000883463    0.000745705    0.007459288    0.000817690    0.010225884    0.734550118
546	 344113	 17144	 32145642	 41	 290	 10	 10     0.470033099    0.007484777    0.000883499    0.000745733    0.007432451    0.000812244    0.010183084    0.735020712
547	 346163	 17244	 32491805	 41	 290	 10	 10     0.470034042    0.007456706    0.000883529    0.000745759    0.007404177    0.000794170    0.010139490    0.735412380
548	 348459	 17356	 32840264	 41	 290	 10	 10     0.470034943    0.007427977    0.000883552    0.000745778    0.007375241    0.000778309    0.010097594    0.735618497
549	 350427	 17454	 33190691	 41	 290	 10	 10     0.470035803    0.007396753    0.000883575    0.000745797    0.007343790    0.000794722    0.010057513    0.735445493
550	 352805	 17570	 33543496	 41	 290	 10	 10     0.470036713    0.007367739    0.000883601    0.000745819    0.007314563    0.000797137    0.010014877    0.735679439
551	 354896	 17674	 33898392	 41	 290	 10	 10     0.470037671    0.007337599    0.000883630    0.000745847    0.007284200    0.000793534    0.009969809    0.735981910
552	 357151	 17784	 34255543	 41	 290	 10	 10     0.470038596    0.007308337    0.000883662    0.000745875    0.007254718    0.000763743    0.009926115    0.736273659
553	 359242	 17888	 34614785	 41	 290	 10	 10     0.470039411    0.007281247    0.000883687    0.000745894    0.007227424    0.000794762    0.009887470    0.736411585
554	 361784	 18012	 34976569	 41	 290	 10	 10     0.470040331    0.007252510    0.000883719    0.000745924    0.007198468    0.000779071    0.009843598    0.736774295
555	 363875	 18117	 35340444	 41	 290	 10	 10     0.470041207    0.007222305    0.000883766    0.000745966    0.007168030    0.000776776    0.009801689    0.736842940
556	 366212	 18234	 35706656	 41	 290	 10	 10     0.470042039    0.007191991    0.000883784    0.000745980    0.007137483    0.000798825    0.009761733    0.736753530
557	 369000	 18370	 36075656	 41	 290	 10	 10     0.470042960    0.007157233    0.000883801    0.000745995    0.007102456    0.000772277    0.009717246    0.736549504
558	 371501	 18492	 36447157	 41	 290	 10	 10     0.470043830    0.007127347    0.000883826    0.000746016    0.007072335    0.000762704    0.009675103    0.736668796
559	 374002	 18615	 36821159	 41	 290	 10	 10     0.470044663    0.007099853    0.000883851    0.000746037    0.007044623    0.000747809    0.009634523    0.736917949
560	 376421	 18733	 37197580	 41	 290	 10	 10     0.470045469    0.007067087    0.000883869    0.000746051    0.007011597    0.000737728    0.009595129    0.736528622
561	 468231	 18733	 37665811	 51	 393	 8	 11     0.470046088    0.007045591    0.000689788    0.000533049    0.007011743    0.000737736    0.009564780    0.736618185
562	 471036	 18843	 38136847	 51	 393	 8	 11     0.470046840    0.007015365    0.000689805    0.000533064    0.006981369    0.000765208    0.009527746    0.736308970
563	 474096	 18963	 38610943	 51	 393	 8	 11     0.470047637    0.006982719    0.000689819    0.000533076    0.006948562    0.000741016    0.009488318    0.735927981
564	 476952	 19079	 39087895	 51	 393	 8	 11     0.470048375    0.006954887    0.000689845    0.000533098    0.006920590    0.000752494    0.009451679    0.735836093
565	 480267	 19212	 39568162	 51	 393	 8	 11     0.470049145    0.006927061    0.000689869    0.000533119    0.006892623    0.000745418    0.009413334    0.735877517
566	 483327	 19335	 40051489	 51	 393	 8	 11     0.470049929    0.006901746    0.000689886    0.000533130    0.006867180    0.000778682    0.009374092    0.736257578
567	 487050	 19482	 40538539	 51	 393	 8	 11     0.470050760    0.006870729    0.000689910    0.000533148    0.006836003    0.000714285    0.009332347    0.736227368
568	 489855	 19592	 41028394	 51	 393	 8	 11     0.470051438    0.006844635    0.000689923    0.000533157    0.006809775    0.000745511    0.009298120    0.736131091
569	 493323	 19728	 41521717	 51	 393	 8	 11     0.470052262    0.006818388    0.000689947    0.000533179    0.006783390    0.000723727    0.009256359    0.736616608
570	 496281	 19844	 42017998	 51	 393	 8	 11     0.470053003    0.006791820    0.000689963    0.000533194    0.006756684    0.000702415    0.009218666    0.736746596
571	 499035	 19952	 42517033	 51	 393	 8	 11     0.470053678    0.006771828    0.000689980    0.000533207    0.006736585    0.000703466    0.009184195    0.737334949
572	 501942	 20067	 43018975	 51	 393	 8	 11     0.470054399    0.006746463    0.000689999    0.000533223    0.006711086    0.000698929    0.009147212    0.737543092
573	 504951	 20189	 43523926	 51	 393	 8	 11     0.470055066    0.006720818    0.000690014    0.000533236    0.006685303    0.000708772    0.009112884    0.737507268
574	 508317	 20324	 44032243	 51	 393	 8	 11     0.470055743    0.006694771    0.000690030    0.000533249    0.006659115    0.000733596    0.009077890    0.737480918
575	 511836	 20465	 44544079	 51	 393	 8	 11     0.470056533    0.006665409    0.000690050    0.000533267    0.006629594    0.000695944    0.009036865    0.737579865
576	 514896	 20586	 45058975	 51	 393	 8	 11     0.470057231    0.006641456    0.000690068    0.000533282    0.006605509    0.000695530    0.009000491    0.737899366
577	 518211	 20716	 45577186	 51	 393	 8	 11     0.470057924    0.006619084    0.000690090    0.000533302    0.006583012    0.000682648    0.008964262    0.738385839
578	 521424	 20843	 46098610	 51	 393	 8	 11     0.470058566    0.006596522    0.000690109    0.000533318    0.006560324    0.000696389    0.008930497    0.738651175
579	 524484	 20965	 46623094	 51	 393	 8	 11     0.470059271    0.006574473    0.000690130    0.000533333    0.006538151    0.000675329    0.008893313    0.739260344
580	 527238	 21074	 47150332	 51	 393	 8	 11     0.470059943    0.006551950    0.000690147    0.000533345    0.006515501    0.000689710    0.008857736    0.739686793
581	 530349	 21196	 47680681	 51	 393	 8	 11     0.470060635    0.006526529    0.000690161    0.000533357    0.006489935    0.000686973    0.008820941    0.739890383
582	 533766	 21331	 48214447	 51	 393	 8	 11     0.470061293    0.006500976    0.000690180    0.000533373    0.006464235    0.000676389    0.008785812    0.739940248
583	 536877	 21456	 48751324	 51	 393	 8	 11     0.470061903    0.006477080    0.000690199    0.000533389    0.006440201    0.000676460    0.008753101    0.739975473
584	 540498	 21600	 49291822	 51	 393	 8	 11     0.470062521    0.006451559    0.000690214    0.000533400    0.006414532    0.000690720    0.008719872    0.739868573
585	 544170	 21745	 49835992	 51	 393	 8	 11     0.470063152    0.006424110    0.000690227    0.000533412    0.006386922    0.000678389    0.008685786    0.739611791
586	 547893	 21891	 50383885	 51	 393	 8	 11     0.470063800    0.006396086    0.000690236    0.000533418    0.006358734    0.000678912    0.008650644    0.739376840
587	 551973	 22051	 50935858	 51	 393	 8	 11     0.470064419    0.006371362    0.000690252    0.000533431    0.006333862    0.000667094    0.008616912    0.739401963
588	 555441	 22192	 51491299	 51	 393	 8	 11     0.470065027    0.006346182    0.000690268    0.000533445    0.006308531    0.000665715    0.008583680    0.739331190
589	 559266	 22345	 52050565	 51	 393	 8	 11     0.470065634    0.006320214    0.000690283    0.000533456    0.006282405    0.000668700    0.008550406    0.739171184
590	 563346	 22507	 52613911	 51	 393	 8	 11     0.470066250    0.006294148    0.000690302    0.000533471    0.006256180    0.000661195    0.008516486    0.739054584
591	 567375	 22672	 53181286	 51	 393	 8	 11     0.470066857    0.006268934    0.000690321    0.000533486    0.006230809    0.000675448    0.008482869    0.739011051
592	 571302	 22826	 53752588	 51	 393	 8	 11     0.470067484    0.006243335    0.000690336    0.000533498    0.006205052    0.000667498    0.008448089    0.739023389
593	 575484	 22991	 54328072	 51	 393	 8	 11     0.470068092    0.006218727    0.000690352    0.000533510    0.006180290    0.000672612    0.008414157    0.739079052
594	 579717	 23158	 54907789	 51	 393	 8	 11     0.470068712    0.006195296    0.000690374    0.000533529    0.006156709    0.000650404    0.008379486    0.739340787
595	 584052	 23337	 55491841	 51	 393	 8	 11     0.470069279    0.006171803    0.000690386    0.000533537    0.006133068    0.000657400    0.008347590    0.739351505
596	 588336	 23507	 56080177	 51	 393	 8	 11     0.470069884    0.006146743    0.000690404    0.000533552    0.006107846    0.000644507    0.008313469    0.739371588
597	 592824	 23683	 56673001	 51	 393	 8	 11     0.470070445    0.006122730    0.000690421    0.000533565    0.006083678    0.000631650    0.008281658    0.739312043
598	 597159	 23856	 57270160	 51	 393	 8	 11     0.470070996    0.006101844    0.000690443    0.000533582    0.006062655    0.000641130    0.008250327    0.739588083
599	 601596	 24034	 57871756	 51	 393	 8	 11     0.470071551    0.006080693    0.000690463    0.000533596    0.006041365    0.000649379    0.008218675    0.739862976
600	 606237	 24218	 58477993	 51	 393	 8	 11     0.470072112    0.006057657    0.000690487    0.000533616    0.006018175    0.000652332    0.008186524    0.739954716
601	 611490	 24425	 59089483	 51	 393	 8	 11     0.470072718    0.006033755    0.000690511    0.000533635    0.005994114    0.000621264    0.008151665    0.740186863
602	 615672	 24594	 59705155	 51	 393	 8	 11     0.470073247    0.006010051    0.000690531    0.000533650    0.005970250    0.000630508    0.008121099    0.740053951
603	 620364	 24779	 60325519	 51	 393	 8	 11     0.470073805    0.005986329    0.000690548    0.000533664    0.005946367    0.000614193    0.008088691    0.740086201
604	 624954	 24962	 60950473	 51	 393	 8	 11     0.470074320    0.005963347    0.000690566    0.000533677    0.005923227    0.000633633    0.008058754    0.739983730
605	 630258	 25175	 61580731	 51	 393	 8	 11     0.470074857    0.005939305    0.000690581    0.000533689    0.005899020    0.000640146    0.008027360    0.739882758
606	 636072	 25403	 62216803	 51	 393	 8	 11     0.470075405    0.005917390    0.000690598    0.000533702    0.005876953    0.000617816    0.007995195    0.740118310
607	 641070	 25603	 62857873	 51	 393	 8	 11     0.470075937    0.005895331    0.000690617    0.000533717    0.005854739    0.000618217    0.007963874    0.740259157
608	 646884	 25836	 63504757	 51	 393	 8	 11     0.470076451    0.005874567    0.000690638    0.000533734    0.005833828    0.000619455    0.007933471    0.740478775
609	 652698	 26065	 64157455	 51	 393	 8	 11     0.470076962    0.005853716    0.000690653    0.000533746    0.005812830    0.000618638    0.007903143    0.740682059
610	 658002	 26278	 64815457	 51	 393	 8	 11     0.470077482    0.005830665    0.000690666    0.000533755    0.005789614    0.000614060    0.007872144    0.740670542
611	 663510	 26494	 65478967	 51	 393	 8	 11     0.470078007    0.005808249    0.000690679    0.000533765    0.005767038    0.000625621    0.007840709    0.740781110
612	 669375	 26725	 66148342	 51	 393	 8	 11     0.470078533    0.005786631    0.000690700    0.000533782    0.005745261    0.000613276    0.007809122    0.741009105
613	 675189	 26965	 66823531	 51	 393	 8	 11     0.470079040    0.005768655    0.000690724    0.000533801    0.005727152    0.000603360    0.007778520    0.741613412
614	 680901	 27190	 67504432	 51	 393	 8	 11     0.470079555    0.005746982    0.000690739    0.000533812    0.005705321    0.000607270    0.007747325    0.741802143
615	 686766	 27420	 68191198	 51	 393	 8	 11     0.470080066    0.005724568    0.000690755    0.000533826    0.005682741    0.000609014    0.007716298    0.741880186
616	 692631	 27654	 68883829	 51	 393	 8	 11     0.470080572    0.005703791    0.000690775    0.000533841    0.005661807    0.000595816    0.007685384    0.742160819
617	 698547	 27886	 69582376	 51	 393	 8	 11     0.470081062    0.005684275    0.000690798    0.000533861    0.005642143    0.000594949    0.007655364    0.742521792
618	 704361	 28115	 70286737	 51	 393	 8	 11     0.470081551    0.005664345    0.000690816    0.000533876    0.005622062    0.000601076    0.007625265    0.742839097
619	 710328	 28352	 70997065	 51	 393	 8	 11     0.470082048    0.005642756    0.000690828    0.000533884    0.005600309    0.000608067    0.007594588    0.742997039
620	 717162	 28624	 71714227	 51	 393	 8	 11     0.470082534    0.005622365    0.000690845    0.000533898    0.005579760    0.000603401    0.007564453    0.743261335
621	 724047	 28900	 72438274	 51	 393	 8	 11     0.470083017    0.005601869    0.000690866    0.000533914    0.005559104    0.000583837    0.007534365    0.743509116
622	 730473	 29155	 73168747	 51	 393	 8	 11     0.470083482    0.005581282    0.000690883    0.000533927    0.005538356    0.000595019    0.007505268    0.743648552
623	 737052	 29415	 73905799	 51	 393	 8	 11     0.470083939    0.005561395    0.000690904    0.000533944    0.005518312    0.000594401    0.007476597    0.743840416
624	 743988	 29687	 74649787	 51	 393	 8	 11     0.470084404    0.005541382    0.000690931    0.000533966    0.005498138    0.000584012    0.007447352    0.744074084
625	 750567	 29950	 75400354	 51	 393	 8	 11     0.470084858    0.005520133    0.000690949    0.000533980    0.005476719    0.000590716    0.007418625    0.744091047
626	 757758	 30235	 76158112	 51	 393	 8	 11     0.470085324    0.005500206    0.000690968    0.000533994    0.005456631    0.000589208    0.007389017    0.744375888
627	 764949	 30524	 76923061	 51	 393	 8	 11     0.470085809    0.005478372    0.000690988    0.000534009    0.005434620    0.000578076    0.007358072    0.744539019
628	 772344	 30818	 77695405	 51	 393	 8	 11     0.470086260    0.005459578    0.000691006    0.000534023    0.005415672    0.000574231    0.007329213    0.744906429
629	 779127	 31086	 78474532	 51	 393	 8	 11     0.470086708    0.005440442    0.000691024    0.000534037    0.005396378    0.000582452    0.007300465    0.745218550
630	 786879	 31391	 79261411	 51	 393	 8	 11     0.470087151    0.005420938    0.000691045    0.000534053    0.005376712    0.000576384    0.007271832    0.745470796
631	 794274	 31681	 80055685	 51	 393	 8	 11     0.470087601    0.005401809    0.000691064    0.000534067    0.005357422    0.000576566    0.007242719    0.745826068
632	 801822	 31983	 80857507	 51	 393	 8	 11     0.470088056    0.005381024    0.000691080    0.000534080    0.005336462    0.000566697    0.007213124    0.746004730
633	 809370	 32279	 81666877	 51	 393	 8	 11     0.470088488    0.005361669    0.000691094    0.000534090    0.005316943    0.000571731    0.007184935    0.746237645
634	 817428	 32598	 82484305	 51	 393	 8	 11     0.470088923    0.005342072    0.000691113    0.000534104    0.005297178    0.000569712    0.007156379    0.746477028
635	 825588	 32918	 83309893	 51	 393	 8	 11     0.470089364    0.005323224    0.000691134    0.000534121    0.005278167    0.000573632    0.007127369    0.746870887
636	 833850	 33244	 84143743	 51	 393	 8	 11     0.470089807    0.005305511    0.000691157    0.000534138    0.005260299    0.000572427    0.007098057    0.747459670
637	 842214	 33575	 84985957	 51	 393	 8	 11     0.470090258    0.005287306    0.000691178    0.000534155    0.005241934    0.000556366    0.007068164    0.748045201
638	 850221	 33897	 85836178	 51	 393	 8	 11     0.470090682    0.005268827    0.000691195    0.000534168    0.005223293    0.000556107    0.007039930    0.748420404
639	 858534	 34226	 86694712	 51	 393	 8	 11     0.470091100    0.005250488    0.000691216    0.000534184    0.005204791    0.000546961    0.007011929    0.748793683
640	 866286	 34535	 87560998	 51	 393	 8	 11     0.470091516    0.005231930    0.000691235    0.000534197    0.005186067    0.000554546    0.006983978    0.749133246
641	 874701	 34866	 88435699	 51	 393	 8	 11     0.470091940    0.005214960    0.000691258    0.000534215    0.005168943    0.000547284    0.006955398    0.749771656
642	 882759	 35184	 89318458	 51	 393	 8	 11     0.470092348    0.005199009    0.000691280    0.000534232    0.005152846    0.000557586    0.006927769    0.750459326
643	 891837	 35540	 90210295	 51	 393	 8	 11     0.470092775    0.005182701    0.000691303    0.000534249    0.005136389    0.000551829    0.006898748    0.751252436
644	 900609	 35885	 91110904	 51	 393	 8	 11     0.470093186    0.005165964    0.000691326    0.000534266    0.005119497    0.000541992    0.006870664    0.751887055
645	 909381	 36229	 92020285	 51	 393	 8	 11     0.470093589    0.005148297    0.000691345    0.000534280    0.005101667    0.000554339    0.006843006    0.752344423
646	 918765	 36597	 92939050	 51	 393	 8	 11     0.470094020    0.005129501    0.000691364    0.000534295    0.005082696    0.000535517    0.006813345    0.752860932
647	 928302	 36973	 93867352	 51	 393	 8	 11     0.470094420    0.005112941    0.000691385    0.000534311    0.005065980    0.000544222    0.006785703    0.753487347
648	 937482	 37335	 94804834	 51	 393	 8	 11     0.470094844    0.005093765    0.000691408    0.000534329    0.005046622    0.000534294    0.006756236    0.753935266
649	 1084538	 37335	 95889372	 59	 496	 9	 12     0.470095159    0.005080775    0.000587506    0.000451309    0.005046693    0.000534302    0.006734304    0.754461793
650	 1095217	 37697	 96984589	 59	 496	 9	 12     0.470095567    0.005061904    0.000587524    0.000451321    0.005027692    0.000529556    0.006705773    0.754857659
651	 1105483	 38046	 98090072	 59	 496	 9	 12     0.470095966    0.005042538    0.000587541    0.000451332    0.005008191    0.000535699    0.006677775    0.755122472
652	 1116575	 38427	 99206647	 59	 496	 9	 12     0.470096367    0.005024059    0.000587560    0.000451345    0.004989583    0.000531814    0.006649432    0.755562098
653	 1127313	 38796	 100333960	 59	 496	 9	 12     0.470096766    0.005006014    0.000587583    0.000451359    0.004971411    0.000524290    0.006621181    0.756060656
654	 1138228	 39169	 101472188	 59	 496	 9	 12     0.470097161    0.004988990    0.000587611    0.000451376    0.004954264    0.000523018    0.006593079    0.756701141


==> data/lshaped/criterionD/varth1_thX0.1_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 2	 1     0.445934386    0.104076133    0.018422207    0.018317085    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 2	 1     0.447322643    0.102121368    0.018811194    0.018704427    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 2	 1     0.447996289    0.101225754    0.018909710    0.018801580    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 2	 1     0.448646674    0.099837740    0.019073047    0.018961856    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 2	 1     0.449820601    0.097143253    0.019369524    0.019257544    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 2	 1     0.450380085    0.095906597    0.019518015    0.019403992    0.093899533    0.019177828    0.134879904    0.711051788
10	 172	 116	 897	 4	 8	 3	 2     0.450803789    0.094427704    0.005473072    0.005378380    0.094268959    0.019228593    0.133456935    0.707551866
11	 176	 118	 1073	 4	 8	 3	 2     0.451299342    0.093250436    0.005479743    0.005383215    0.093089292    0.018971140    0.131771445    0.707668009
12	 180	 120	 1253	 4	 8	 3	 2     0.451781608    0.092089424    0.005486166    0.005387802    0.091925862    0.018196803    0.130108372    0.707790152
13	 184	 122	 1437	 4	 8	 3	 2     0.452168176    0.090607930    0.005530220    0.005432411    0.090439005    0.016036845    0.128758497    0.703704473
14	 188	 124	 1625	 4	 8	 3	 2     0.452458762    0.089680636    0.005565200    0.005467810    0.089507793    0.016225109    0.127733623    0.702091064
15	 192	 126	 1817	 4	 8	 3	 2     0.452816438    0.088851186    0.005639479    0.005542596    0.088672034    0.015984044    0.126459809    0.702604148
16	 196	 128	 2013	 4	 8	 3	 2     0.453109998    0.087924532    0.005678482    0.005581922    0.087740973    0.015998819    0.125403903    0.701130751
17	 200	 130	 2213	 4	 8	 3	 2     0.453403925    0.086977861    0.005719286    0.005623031    0.086789620    0.015706348    0.124337004    0.699533192
18	 204	 132	 2417	 4	 8	 3	 2     0.453746024    0.086113288    0.005814683    0.005718888    0.085916749    0.015378226    0.123082718    0.699637517
19	 208	 134	 2625	 4	 8	 3	 2     0.454013822    0.085018443    0.005854098    0.005758856    0.084816656    0.014781061    0.122091191    0.696351978
20	 212	 136	 2837	 4	 8	 3	 2     0.454306212    0.084139930    0.005860104    0.005764189    0.083935612    0.015301394    0.120998659    0.695379033
21	 216	 138	 3053	 4	 8	 3	 2     0.454620522    0.083177259    0.005864377    0.005767684    0.082970269    0.014461758    0.119812312    0.694229646
22	 224	 142	 3277	 4	 8	 3	 2     0.454984868    0.082367910    0.006406379    0.006302214    0.082118396    0.013160479    0.118421195    0.695550404
23	 232	 146	 3509	 4	 8	 3	 2     0.455225820    0.081647673    0.006475274    0.006367958    0.081390499    0.012508085    0.117491541    0.694923845
24	 236	 148	 3745	 4	 8	 3	 2     0.455459240    0.081244918    0.006689924    0.006579504    0.080969017    0.012347660    0.116583405    0.696882357
25	 240	 150	 3985	 4	 8	 3	 2     0.455699049    0.080457157    0.006910346    0.006795517    0.080159848    0.014938353    0.115642494    0.695740415
26	 248	 155	 4233	 4	 8	 3	 2     0.456063591    0.079903202    0.007028900    0.006909718    0.079593444    0.015608025    0.114196366    0.699700038
27	 256	 160	 4489	 4	 8	 3	 2     0.456459581    0.079269758    0.007047575    0.006928177    0.078955850    0.012720524    0.112603112    0.703974843
28	 260	 162	 4749	 4	 8	 3	 2     0.456675237    0.078859292    0.007057858    0.006938114    0.078542820    0.010988125    0.111725276    0.705832150
29	 264	 164	 5013	 4	 8	 3	 2     0.456828491    0.078196863    0.007083303    0.006961780    0.077875389    0.010986976    0.111096982    0.703861271
30	 268	 166	 5281	 4	 8	 3	 2     0.457001130    0.077885915    0.007115173    0.006991927    0.077560235    0.010831556    0.110384675    0.705586303
31	 272	 168	 5553	 4	 8	 3	 2     0.457165237    0.077439824    0.007109182    0.006985980    0.077112812    0.014592675    0.109703035    0.705904114
32	 280	 172	 5833	 4	 8	 3	 2     0.457577908    0.076611047    0.007616155    0.007482546    0.076231533    0.011971313    0.107968829    0.709566339
33	 288	 176	 6121	 4	 8	 3	 2     0.457856353    0.076173080    0.008020243    0.007879228    0.075749679    0.011875699    0.106781879    0.713352124
34	 292	 178	 6413	 4	 8	 3	 2     0.458078434    0.075412438    0.008201057    0.008055704    0.074965182    0.011890943    0.105825127    0.712613725
35	 300	 182	 6713	 4	 8	 3	 2     0.458366904    0.074978069    0.008640925    0.008488002    0.074478488    0.011512682    0.104568594    0.717022826
36	 304	 184	 7017	 4	 8	 3	 2     0.458580420    0.074274898    0.008839241    0.008681696    0.073747056    0.013515464    0.103628221    0.716743927
37	 312	 188	 7329	 4	 8	 3	 2     0.458771873    0.073597367    0.008884167    0.008722852    0.073059181    0.012321417    0.102777322    0.716085662
38	 320	 192	 7649	 4	 8	 3	 2     0.459006583    0.072971139    0.008939797    0.008775349    0.072421455    0.009830350    0.101723972    0.717344568
39	 328	 196	 7977	 4	 8	 3	 2     0.459115447    0.072721692    0.008951395    0.008787217    0.072168670    0.010539146    0.101231498    0.718370206
40	 336	 200	 8313	 4	 8	 3	 2     0.459268474    0.072426009    0.008998032    0.008832124    0.071864889    0.010541969    0.100534961    0.720406202
41	 340	 202	 8653	 4	 8	 3	 2     0.459413859    0.071737458    0.009017141    0.008849312    0.071168491    0.012054437    0.099868491    0.718319236
42	 348	 206	 9001	 4	 8	 3	 2     0.459670658    0.070683747    0.009021740    0.008854030    0.070105637    0.009334819    0.098679763    0.716294255
43	 352	 208	 9353	 4	 8	 3	 2     0.459787599    0.070310198    0.009032771    0.008865064    0.069727563    0.009338039    0.098133445    0.716475385
44	 356	 210	 9709	 4	 8	 3	 2     0.459912563    0.069963123    0.009033543    0.008865616    0.069377473    0.009387761    0.097546113    0.717231275
45	 364	 214	 10073	 4	 8	 3	 2     0.460023323    0.069734882    0.009044955    0.008876508    0.069145807    0.009406929    0.097022429    0.718750121
46	 368	 216	 10441	 4	 8	 3	 2     0.460142849    0.069306054    0.009057071    0.008888298    0.068711707    0.009059981    0.096453971    0.718540189
47	 372	 218	 10813	 4	 8	 3	 2     0.460262387    0.068896649    0.009062927    0.008893809    0.068297962    0.011753165    0.095881931    0.718557169
48	 380	 222	 11193	 4	 8	 3	 2     0.460500766    0.067871043    0.009088953    0.008919469    0.067259716    0.009050884    0.094730428    0.716465072
49	 384	 224	 11577	 4	 8	 3	 2     0.460610462    0.067535431    0.009096743    0.008927115    0.066919980    0.010088932    0.094195604    0.716970097
50	 392	 228	 11969	 4	 8	 4	 2     0.460761575    0.067017379    0.009110621    0.009042281    0.066395223    0.009994572    0.093453629    0.717119063
51	 396	 230	 12365	 4	 8	 4	 2     0.460894780    0.066355135    0.009118055    0.009049833    0.065725680    0.008564558    0.092794458    0.715076492
52	 792	 230	 13157	 8	 19	 5	 3     0.460993287    0.066011946    0.003929652    0.003840055    0.065894878    0.008627850    0.092303839    0.715159273
53	 800	 232	 13957	 8	 19	 5	 3     0.461111057    0.065545446    0.003940305    0.003850099    0.065426902    0.008554964    0.091713697    0.714674556
54	 808	 234	 14765	 8	 19	 5	 3     0.461226989    0.065087721    0.003950985    0.003860183    0.064967693    0.008451059    0.091128889    0.714238062
55	 816	 236	 15581	 8	 19	 5	 3     0.461340288    0.064776889    0.003970758    0.003879155    0.064655073    0.008445313    0.090553563    0.715343348
56	 824	 239	 16405	 8	 19	 5	 3     0.461433746    0.064366613    0.003974006    0.003882271    0.064243818    0.008412895    0.090076121    0.714580208
57	 832	 241	 17237	 8	 19	 5	 3     0.461525540    0.064035773    0.003981922    0.003889610    0.063911849    0.008467922    0.089604607    0.714648219
58	 840	 243	 18077	 8	 19	 5	 3     0.461640533    0.063582477    0.003993529    0.003900504    0.063456939    0.009130843    0.089010268    0.714327446
59	 848	 246	 18925	 8	 19	 5	 3     0.461749726    0.063095182    0.003997017    0.003903848    0.062968451    0.008395347    0.088442071    0.713406878
60	 856	 249	 19781	 8	 19	 5	 3     0.461842098    0.062678683    0.004000240    0.003906941    0.062550903    0.009769183    0.087958432    0.712594371
61	 872	 253	 20653	 8	 19	 5	 3     0.461984584    0.062434096    0.004059577    0.003966603    0.062301976    0.010074521    0.087206960    0.715930200
62	 880	 255	 21533	 8	 19	 5	 3     0.462117124    0.061705328    0.004069688    0.003976521    0.061570977    0.008767645    0.086501870    0.713340972
63	 888	 257	 22421	 8	 19	 5	 3     0.462228361    0.061327232    0.004075581    0.003982552    0.061191658    0.010293614    0.085905479    0.713891973
64	 904	 262	 23325	 8	 19	 5	 3     0.462389024    0.060636015    0.004082226    0.003989089    0.060498445    0.008323389    0.085036462    0.713059009
65	 920	 266	 24245	 8	 19	 5	 3     0.462485229    0.060268622    0.004094005    0.004000570    0.060129410    0.007569839    0.084511669    0.713139649
66	 928	 268	 25173	 8	 19	 5	 3     0.462553242    0.059834153    0.004093480    0.004000153    0.059693964    0.008397080    0.084138624    0.711137764
67	 944	 272	 26117	 8	 19	 5	 3     0.462653646    0.059426064    0.004106940    0.004013239    0.059283979    0.007418601    0.083584766    0.710967644
68	 952	 274	 27069	 8	 19	 5	 3     0.462724969    0.059071927    0.004110851    0.004017016    0.058928715    0.008340464    0.083189015    0.710092872
69	 960	 277	 28029	 8	 19	 5	 3     0.462808303    0.058627741    0.004111961    0.004018189    0.058483363    0.009063854    0.082724146    0.708713763
70	 976	 281	 29005	 8	 19	 5	 3     0.462945027    0.058204172    0.004126582    0.004032449    0.058057704    0.008777201    0.081955544    0.710192006
71	 984	 283	 29989	 8	 19	 5	 3     0.463044694    0.057648041    0.004125320    0.004030419    0.057500246    0.007343074    0.081390545    0.708289154
72	 992	 285	 30981	 8	 19	 5	 3     0.463115999    0.057243073    0.004126406    0.004031459    0.057094152    0.007321738    0.080983831    0.706845699
73	 1000	 287	 31981	 8	 19	 5	 3     0.463185416    0.056888578    0.004130267    0.004035187    0.056738445    0.008297594    0.080585852    0.705937536
74	 1008	 290	 32989	 8	 19	 5	 3     0.463267809    0.056431821    0.004131375    0.004036356    0.056280389    0.007336735    0.080110841    0.704421772
75	 1016	 292	 34005	 8	 19	 5	 3     0.463354572    0.056133292    0.004136704    0.004041235    0.055980659    0.007943816    0.079607474    0.705125906
76	 1024	 295	 35029	 8	 19	 5	 3     0.463435550    0.055758292    0.004138633    0.004043115    0.055604486    0.007369892    0.079134698    0.704599788
77	 1032	 297	 36061	 8	 19	 5	 3     0.463523149    0.055442577    0.004144203    0.004048220    0.055287475    0.007976609    0.078619974    0.705197093
78	 1040	 300	 37101	 8	 19	 5	 3     0.463604831    0.055056111    0.004146172    0.004050139    0.054899769    0.007243543    0.078136867    0.704611193
79	 1048	 302	 38149	 8	 19	 5	 3     0.463671812    0.054786271    0.004162808    0.004066727    0.054627891    0.006852442    0.077738411    0.704751621
80	 1056	 305	 39205	 8	 19	 5	 3     0.463726729    0.054513819    0.004162978    0.004066916    0.054354632    0.006824605    0.077410144    0.704220612
81	 1064	 308	 40269	 8	 19	 5	 3     0.463781211    0.054242905    0.004163158    0.004067112    0.054082907    0.008971913    0.077083061    0.703694232
82	 1080	 313	 41349	 8	 19	 5	 3     0.463905452    0.053938075    0.004166487    0.004070118    0.053776913    0.009413280    0.076331782    0.706626698
83	 1096	 318	 42445	 8	 19	 5	 3     0.464046883    0.053595953    0.004168011    0.004071618    0.053433640    0.007490965    0.075467212    0.710188593
84	 1104	 320	 43549	 8	 19	 5	 3     0.464119638    0.053404521    0.004168147    0.004071762    0.053241614    0.006820777    0.075018469    0.711884979
85	 1112	 322	 44661	 8	 19	 5	 3     0.464173213    0.053007283    0.004167974    0.004071656    0.052843164    0.006799343    0.074686261    0.709732716
86	 1120	 324	 45781	 8	 19	 5	 3     0.464226438    0.052609405    0.004167811    0.004071559    0.052444054    0.006518294    0.074354715    0.707546318
87	 1128	 326	 46909	 8	 19	 5	 3     0.464282180    0.052342431    0.004170960    0.004074568    0.052175983    0.007517548    0.074005858    0.707274166
88	 1136	 328	 48045	 8	 19	 5	 3     0.464350171    0.051910021    0.004172126    0.004075763    0.051742088    0.006516700    0.073578040    0.705509697
89	 1144	 330	 49189	 8	 19	 5	 3     0.464405880    0.051630208    0.004175314    0.004078814    0.051461103    0.007549963    0.073225596    0.705084160
90	 1152	 332	 50341	 8	 19	 5	 3     0.464474440    0.051184288    0.004176488    0.004080019    0.051013609    0.007356041    0.072789453    0.703182752
91	 1176	 338	 51517	 8	 19	 5	 3     0.464545611    0.050904168    0.004177790    0.004080784    0.050732440    0.006501085    0.072333843    0.703739303
92	 1184	 340	 52701	 8	 19	 5	 3     0.464599520    0.050567198    0.004180220    0.004083026    0.050394120    0.007089210    0.071986774    0.702451238
93	 1200	 344	 53901	 8	 19	 5	 3     0.464681924    0.050329076    0.004191596    0.004094145    0.050154226    0.007249080    0.071452913    0.704367033
94	 1216	 348	 55117	 8	 19	 5	 3     0.464770379    0.050038709    0.004204311    0.004106614    0.049861771    0.008745183    0.070875271    0.706010833
95	 1240	 354	 56357	 8	 19	 5	 3     0.464849467    0.049524640    0.004209264    0.004111455    0.049345437    0.005661461    0.070354693    0.703928034
96	 1248	 356	 57605	 8	 19	 5	 3     0.464892676    0.049234350    0.004210793    0.004112885    0.049053954    0.006586037    0.070068601    0.702659235
97	 1264	 360	 58869	 8	 19	 5	 3     0.464937929    0.048880744    0.004216580    0.004118420    0.048698538    0.005530086    0.069767695    0.700621460
98	 1272	 362	 60141	 8	 19	 5	 3     0.464984713    0.048622224    0.004217612    0.004119385    0.048438956    0.005472539    0.069455208    0.700051522
99	 1288	 366	 61429	 8	 19	 5	 3     0.465023468    0.048388672    0.004234305    0.004135280    0.048203052    0.004962535    0.069195255    0.699306220
100	 1296	 369	 62725	 8	 19	 5	 3     0.465058954    0.048254276    0.004244083    0.004144177    0.048067275    0.004876860    0.068956354    0.699779984
101	 1304	 372	 64029	 8	 19	 5	 3     0.465093155    0.048130148    0.004253581    0.004152807    0.047941820    0.005460107    0.068725295    0.700326528
102	 1320	 376	 65349	 8	 19	 5	 3     0.465127188    0.047887022    0.004258994    0.004158113    0.047697252    0.004843624    0.068494590    0.699135826
103	 1328	 378	 66677	 8	 19	 5	 3     0.465160970    0.047663892    0.004258771    0.004157800    0.047473250    0.005474964    0.068264790    0.698220729
104	 1352	 384	 68029	 8	 19	 5	 3     0.465208691    0.047720403    0.004286189    0.004185265    0.047527523    0.005199222    0.067938822    0.702402560
105	 1360	 386	 69389	 8	 19	 5	 3     0.465238633    0.047502324    0.004284602    0.004183526    0.047308699    0.004763542    0.067733474    0.701312382
106	 1368	 388	 70757	 8	 19	 5	 3     0.465268065    0.047276840    0.004284011    0.004182875    0.047082341    0.004748158    0.067531009    0.700076019
107	 1376	 391	 72133	 8	 19	 5	 3     0.465298995    0.047141267    0.004288184    0.004186993    0.046945825    0.005311655    0.067317564    0.700281831
108	 1392	 395	 73525	 8	 19	 5	 3     0.465342833    0.046909869    0.004289295    0.004187904    0.046713357    0.005506876    0.067013860    0.700002493
109	 1408	 399	 74933	 8	 19	 5	 3     0.465373466    0.046705773    0.004289157    0.004187825    0.046508412    0.005710346    0.066800801    0.699179828
110	 1424	 403	 76357	 8	 19	 5	 3     0.465409784    0.046476287    0.004287506    0.004186315    0.046278100    0.004677698    0.066547296    0.698394822
111	 1432	 406	 77789	 8	 19	 5	 3     0.465441502    0.046361179    0.004296675    0.004194645    0.046161645    0.006415134    0.066325094    0.698999069
112	 1448	 411	 79237	 8	 19	 5	 3     0.465496332    0.046096519    0.004302582    0.004199769    0.045895281    0.006352699    0.065939174    0.699076371
113	 1480	 419	 80717	 8	 19	 5	 3     0.465552636    0.045849434    0.004304284    0.004201219    0.045646947    0.006217536    0.065540464    0.699559195
114	 1496	 425	 82213	 8	 19	 5	 3     0.465607258    0.045669392    0.004314515    0.004211229    0.045465133    0.006265089    0.065151294    0.700974433
115	 1528	 433	 83741	 8	 19	 5	 3     0.465663312    0.045426449    0.004316188    0.004212650    0.045220933    0.006313917    0.064749438    0.701572868
116	 1560	 442	 85301	 8	 19	 5	 3     0.465707511    0.045175624    0.004319846    0.004216229    0.044968611    0.005909054    0.064430767    0.701149875
117	 1576	 446	 86877	 8	 19	 5	 3     0.465756879    0.044916350    0.004322165    0.004218432    0.044707912    0.006928093    0.064072921    0.701019239
118	 1600	 453	 88477	 8	 19	 5	 3     0.465826919    0.044602190    0.004322244    0.004218402    0.044392270    0.007160300    0.063561711    0.701714751
119	 1624	 460	 90101	 8	 19	 5	 3     0.465903747    0.044268660    0.004322252    0.004218317    0.044057149    0.004589460    0.062996098    0.702720663
120	 1632	 462	 91733	 8	 19	 5	 3     0.465930836    0.044182158    0.004322189    0.004218268    0.043970238    0.006521250    0.062795426    0.703588797
121	 1656	 468	 93389	 8	 19	 5	 3     0.465983286    0.043871751    0.004332498    0.004228137    0.043657302    0.006119658    0.062405024    0.703016332
122	 1688	 476	 95077	 8	 19	 5	 3     0.466036374    0.043572534    0.004335953    0.004231299    0.043356259    0.005764135    0.062007318    0.702699859
123	 1712	 482	 96789	 8	 19	 5	 3     0.466090407    0.043215605    0.004335731    0.004231111    0.042997557    0.004935255    0.061599853    0.701553707
124	 1728	 486	 98517	 8	 19	 5	 3     0.466127169    0.043079061    0.004337919    0.004233294    0.042860097    0.005752581    0.061321053    0.702516658
125	 1744	 490	 100261	 8	 19	 5	 3     0.466171445    0.042715962    0.004336758    0.004231980    0.042495246    0.004825074    0.060983551    0.700450560
126	 1760	 496	 102021	 8	 19	 5	 3     0.466202117    0.042636871    0.004345085    0.004240211    0.042414891    0.005585448    0.060748628    0.701857341
127	 1792	 504	 103813	 8	 19	 5	 3     0.466239005    0.042544385    0.004351849    0.004246602    0.042321225    0.004823878    0.060464865    0.703621600
128	 1816	 510	 105629	 8	 19	 5	 3     0.466272752    0.042328044    0.004352704    0.004247341    0.042103650    0.005249368    0.060204069    0.703076144
129	 1840	 516	 107469	 8	 19	 5	 3     0.466301878    0.042219824    0.004358939    0.004253052    0.041994205    0.004645024    0.059978063    0.703921103
130	 1864	 522	 109333	 8	 19	 5	 3     0.466331019    0.042067214    0.004359027    0.004253261    0.041840762    0.004821415    0.059751068    0.704041205
131	 1896	 530	 111229	 8	 19	 5	 3     0.466357610    0.041810597    0.004359990    0.004254148    0.041582646    0.004414697    0.059543172    0.702189613
132	 1912	 534	 113141	 8	 19	 5	 3     0.466388004    0.041668671    0.004358641    0.004253071    0.041440082    0.005252296    0.059304633    0.702620830
133	 1944	 542	 115085	 8	 19	 5	 3     0.466426482    0.041550759    0.004360098    0.004254436    0.041321364    0.004357036    0.059001237    0.704235386
134	 1960	 547	 117045	 8	 19	 5	 3     0.466453017    0.041428085    0.004366017    0.004259778    0.041197380    0.004476373    0.058791088    0.704666079
135	 1976	 552	 119021	 8	 19	 5	 3     0.466480395    0.041295832    0.004372282    0.004265456    0.041063717    0.004463099    0.058573464    0.705026291
136	 2000	 559	 121021	 8	 19	 5	 3     0.466514878    0.041196029    0.004395196    0.004286864    0.040960897    0.004415103    0.058298184    0.706643437
137	 2024	 565	 123045	 8	 19	 5	 3     0.466542589    0.041095037    0.004399144    0.004290599    0.040858899    0.004238230    0.058075999    0.707607922
138	 3289	 565	 126334	 13	 40	 3	 4     0.466562713    0.041003165    0.003238458    0.003055811    0.040875077    0.004238783    0.057914109    0.707999581
139	 3315	 570	 129649	 13	 40	 3	 4     0.466586821    0.040857961    0.003241371    0.003058503    0.040729185    0.004285307    0.057719567    0.707870195
140	 3341	 575	 132990	 13	 40	 3	 4     0.466612951    0.040729585    0.003245974    0.003062906    0.040600033    0.004466246    0.057507943    0.708242771
141	 3393	 583	 136383	 13	 40	 3	 4     0.466637837    0.040641317    0.003250065    0.003066712    0.040511156    0.004145623    0.057305660    0.709202500
142	 3419	 588	 139802	 13	 40	 3	 4     0.466662185    0.040537091    0.003257881    0.003072869    0.040405964    0.004947925    0.057107041    0.709844000
143	 3471	 596	 143273	 13	 40	 4	 4     0.466696080    0.040402429    0.003260696    0.003123732    0.040270637    0.004341519    0.056829377    0.710942675
144	 3510	 602	 146783	 13	 40	 4	 4     0.466720193    0.040263777    0.003262631    0.003124473    0.040131372    0.004282684    0.056631009    0.710984643
145	 3549	 609	 150332	 13	 40	 4	 4     0.466751677    0.040136012    0.003266691    0.003126466    0.040002852    0.004509382    0.056370925    0.711998455
146	 3601	 617	 153933	 13	 40	 4	 4     0.466782227    0.039941951    0.003277533    0.003137033    0.039807250    0.006111019    0.056117398    0.711756993
147	 3705	 633	 157638	 13	 40	 4	 4     0.466833407    0.039642818    0.003285332    0.003142089    0.039506451    0.004269012    0.055690031    0.711847668
148	 3744	 639	 161382	 13	 40	 4	 4     0.466860957    0.039599356    0.003290214    0.003145201    0.039462431    0.004648350    0.055458600    0.714034546
149	 3796	 648	 165178	 13	 40	 4	 4     0.466904905    0.039445454    0.003310360    0.003158989    0.039306301    0.004866899    0.055087380    0.716052454
150	 3848	 656	 169026	 13	 40	 4	 4     0.466936327    0.039243391    0.003315937    0.003162723    0.039103047    0.004102667    0.054820401    0.715853773
151	 3874	 662	 172900	 13	 40	 4	 4     0.466956260    0.039103185    0.003315705    0.003162514    0.038962356    0.005352821    0.054650352    0.715515712
152	 3939	 672	 176839	 13	 40	 4	 4     0.466995387    0.038827668    0.003321867    0.003168790    0.038685308    0.005299719    0.054314988    0.714861034
153	 4004	 683	 180843	 13	 40	 4	 4     0.467030003    0.038632495    0.003338184    0.003185347    0.038488000    0.005441794    0.054016529    0.715197653
154	 4082	 695	 184925	 13	 40	 4	 4     0.467081735    0.038449402    0.003353149    0.003195549    0.038302910    0.004392950    0.053567367    0.717776595
155	 4108	 699	 189033	 13	 40	 4	 4     0.467115330    0.038219079    0.003361012    0.003199894    0.038071007    0.004619142    0.053273614    0.717411046
156	 4173	 709	 193206	 13	 40	 4	 4     0.467146716    0.038064460    0.003366863    0.003205331    0.037915266    0.005269216    0.052997691    0.718228654
157	 4238	 719	 197444	 13	 40	 4	 4     0.467183850    0.037913096    0.003368620    0.003206588    0.037763147    0.004878900    0.052669340    0.719832380
158	 4290	 727	 201734	 13	 40	 4	 4     0.467218942    0.037660470    0.003374052    0.003212087    0.037509023    0.005362424    0.052357136    0.719299656
159	 4381	 742	 206115	 13	 40	 4	 4     0.467256201    0.037447469    0.003387784    0.003225022    0.037293911    0.003818542    0.052023570    0.719817355
160	 4407	 748	 210522	 13	 40	 4	 4     0.467273447    0.037321073    0.003387570    0.003224818    0.037167013    0.004411308    0.051868441    0.719533337
161	 4446	 754	 214968	 13	 40	 4	 4     0.467299681    0.037196413    0.003396120    0.003232857    0.037041052    0.006046473    0.051631558    0.720420121
162	 4550	 771	 219518	 13	 40	 4	 4     0.467343911    0.036974237    0.003399800    0.003236038    0.036817598    0.003969127    0.051229662    0.721734935
163	 4576	 779	 224094	 13	 40	 4	 4     0.467362774    0.036838038    0.003399488    0.003235786    0.036680847    0.004483277    0.051057291    0.721503978
164	 4615	 786	 228709	 13	 40	 4	 4     0.467394900    0.036688066    0.003400331    0.003236146    0.036530151    0.004366152    0.050762354    0.722741610
165	 4654	 792	 233363	 13	 40	 4	 4     0.467415499    0.036530348    0.003401045    0.003236674    0.036371681    0.005057323    0.050572330    0.722338639
166	 4732	 804	 238095	 13	 40	 4	 4     0.467449818    0.036326135    0.003411651    0.003246252    0.036165574    0.003927235    0.050254125    0.722848826
167	 4758	 810	 242853	 13	 40	 4	 4     0.467469079    0.036161417    0.003416579    0.003251146    0.035999654    0.004920248    0.050074642    0.722150282
168	 4823	 820	 247676	 13	 40	 4	 4     0.467498003    0.036054446    0.003419089    0.003253288    0.035891961    0.003806645    0.049803881    0.723928431
169	 4862	 826	 252538	 13	 40	 4	 4     0.467519939    0.035912247    0.003418287    0.003252496    0.035749193    0.004934515    0.049597544    0.724073088
170	 4927	 836	 257465	 13	 40	 4	 4     0.467564190    0.035657116    0.003420579    0.003253987    0.035492670    0.003840548    0.049178626    0.725053117
171	 4953	 840	 262418	 13	 40	 4	 4     0.467583608    0.035502106    0.003420650    0.003253916    0.035336931    0.004405335    0.048993665    0.724626462
172	 5018	 850	 267436	 13	 40	 4	 4     0.467613122    0.035354942    0.003424110    0.003255941    0.035188740    0.004361883    0.048711163    0.725807806
173	 5070	 858	 272506	 13	 40	 4	 4     0.467637744    0.035160245    0.003424821    0.003256743    0.034993048    0.003519542    0.048474217    0.725339089
174	 5096	 862	 277602	 13	 40	 4	 4     0.467653876    0.035017436    0.003425120    0.003257007    0.034849525    0.004624707    0.048318342    0.724723465
175	 5148	 870	 282750	 13	 40	 4	 4     0.467685453    0.034740402    0.003425493    0.003257296    0.034571109    0.004618988    0.048011730    0.723581555
176	 5200	 878	 287950	 13	 40	 4	 4     0.467718689    0.034525315    0.003434978    0.003266551    0.034354015    0.003555476    0.047686865    0.724000528
177	 5226	 882	 293176	 13	 40	 4	 4     0.467735096    0.034365747    0.003443697    0.003275367    0.034192770    0.004233711    0.047525673    0.723098590
178	 5291	 892	 298467	 13	 40	 4	 4     0.467758717    0.034180831    0.003448487    0.003280258    0.034006428    0.003570488    0.047292622    0.722751870
179	 5330	 898	 303797	 13	 40	 4	 4     0.467775778    0.034049262    0.003458090    0.003289564    0.033873202    0.003804045    0.047123571    0.722552663
180	 5369	 904	 309166	 13	 40	 4	 4     0.467796547    0.033864256    0.003464981    0.003296499    0.033686522    0.004091037    0.046916947    0.721791562
181	 5421	 912	 314587	 13	 40	 4	 4     0.467818274    0.033808291    0.003465832    0.003297082    0.033630173    0.003425736    0.046699808    0.723949245
182	 5447	 916	 320034	 13	 40	 4	 4     0.467832770    0.033670743    0.003466637    0.003298037    0.033491810    0.004450176    0.046554368    0.723256368
183	 5512	 926	 325546	 13	 40	 4	 4     0.467861090    0.033424801    0.003469748    0.003301243    0.033244220    0.004131142    0.046268892    0.722403312
184	 5564	 934	 331110	 13	 40	 4	 4     0.467886432    0.033258706    0.003471449    0.003302962    0.033077040    0.004285944    0.046011915    0.722828127
185	 5629	 944	 336739	 13	 40	 4	 4     0.467913120    0.033046939    0.003475791    0.003307420    0.032863643    0.003365920    0.045739713    0.722499923
186	 5655	 948	 342394	 13	 40	 4	 4     0.467927900    0.032874990    0.003477289    0.003308963    0.032690571    0.004208527    0.045588265    0.721128356
187	 5707	 956	 348101	 13	 40	 4	 4     0.467955630    0.032708463    0.003480643    0.003312119    0.032522740    0.003812029    0.045302733    0.721997551
188	 5733	 960	 353834	 13	 40	 4	 4     0.467975405    0.032508800    0.003480429    0.003311804    0.032321954    0.003608663    0.045097997    0.720847972
189	 5785	 968	 359619	 13	 40	 4	 4     0.467991604    0.032419833    0.003487351    0.003318817    0.032231722    0.003932755    0.044929587    0.721569791
190	 5837	 976	 365456	 13	 40	 4	 4     0.468013783    0.032229554    0.003489472    0.003320892    0.032040096    0.004305391    0.044697973    0.721051794
191	 5902	 986	 371358	 13	 40	 4	 4     0.468041071    0.032007524    0.003492365    0.003323777    0.031816426    0.003913132    0.044411321    0.720706403
192	 5967	 996	 377325	 13	 40	 4	 4     0.468065322    0.031869566    0.003492918    0.003324341    0.031677575    0.004153180    0.044155003    0.721765690
193	 6032	 1006	 383357	 13	 40	 4	 4     0.468089902    0.031650927    0.003493783    0.003325097    0.031457506    0.003665277    0.043893656    0.721082055
194	 6071	 1012	 389428	 13	 40	 4	 4     0.468108169    0.031498293    0.003494813    0.003326108    0.031303814    0.003204797    0.043698418    0.720810837
195	 7939	 1012	 397367	 17	 63	 7	 5     0.468120130    0.031412326    0.002507322    0.002398090    0.031312099    0.003205117    0.043570095    0.720960691
196	 7973	 1016	 405340	 17	 63	 7	 5     0.468133370    0.031285205    0.002507480    0.002398227    0.031184557    0.003784536    0.043427614    0.720398898
197	 8041	 1025	 413381	 17	 63	 7	 5     0.468153272    0.031119146    0.002508383    0.002399134    0.031017886    0.003643456    0.043212540    0.720141553
198	 8109	 1034	 421490	 17	 63	 7	 5     0.468169887    0.030946874    0.002508618    0.002399335    0.030845030    0.004243783    0.043032152    0.719157029
199	 8211	 1046	 429701	 17	 63	 7	 5     0.468198253    0.030805986    0.002510548    0.002401293    0.030703516    0.003841064    0.042722420    0.721073042
200	 8296	 1056	 437997	 17	 63	 7	 5     0.468220632    0.030637641    0.002510771    0.002401544    0.030534588    0.003094654    0.042476459    0.721285191
201	 8330	 1060	 446327	 17	 63	 7	 5     0.468232924    0.030482279    0.002510878    0.002401624    0.030378690    0.003644321    0.042340741    0.719927845
202	 8398	 1068	 454725	 17	 63	 7	 5     0.468252687    0.030310390    0.002510913    0.002401620    0.030206209    0.003770664    0.042121619    0.719592234
203	 8466	 1076	 463191	 17	 63	 7	 5     0.468273629    0.030137511    0.002510908    0.002401556    0.030032731    0.003940286    0.041888160    0.719475655
204	 8551	 1086	 471742	 17	 63	 7	 5     0.468298109    0.029957637    0.002511017    0.002401629    0.029852216    0.003022181    0.041613584    0.719900429
205	 8585	 1090	 480327	 17	 63	 7	 5     0.468311426    0.029821405    0.002511094    0.002401727    0.029715494    0.003427927    0.041463455    0.719221421
206	 8670	 1100	 488997	 17	 63	 7	 5     0.468326666    0.029734109    0.002511763    0.002402347    0.029627829    0.003479105    0.041290960    0.720111826
207	 8721	 1106	 497718	 17	 63	 7	 5     0.468342042    0.029624656    0.002512141    0.002402639    0.029517951    0.003112181    0.041116191    0.720510710
208	 8755	 1110	 506473	 17	 63	 7	 5     0.468353764    0.029478600    0.002512305    0.002402775    0.029371350    0.003307291    0.040982445    0.719298222
209	 8806	 1119	 515279	 17	 63	 7	 5     0.468367618    0.029347466    0.002513029    0.002403476    0.029239672    0.004714137    0.040823811    0.718881084
210	 8959	 1137	 524238	 17	 63	 7	 5     0.468394716    0.029104261    0.002512986    0.002403342    0.028995567    0.003825001    0.040511722    0.718415795
211	 9061	 1150	 533299	 17	 63	 7	 5     0.468412360    0.028909837    0.002513324    0.002403646    0.028800380    0.003304027    0.040307207    0.717237424
212	 9146	 1160	 542445	 17	 63	 7	 5     0.468425956    0.028792702    0.002513359    0.002403643    0.028682795    0.003342742    0.040148887    0.717148209
213	 9197	 1166	 551642	 17	 63	 7	 5     0.468439350    0.028644443    0.002513577    0.002403872    0.028533945    0.003767805    0.039992306    0.716248841
214	 9282	 1177	 560924	 17	 63	 7	 5     0.468457442    0.028478564    0.002514352    0.002404622    0.028367352    0.003261508    0.039779821    0.715904785
215	 9350	 1185	 570274	 17	 63	 7	 5     0.468472049    0.028320463    0.002514575    0.002404825    0.028208607    0.003104222    0.039607428    0.715029081
216	 9401	 1193	 579675	 17	 63	 7	 5     0.468484479    0.028223750    0.002514987    0.002405189    0.028111472    0.002829321    0.039460135    0.715247160
217	 9435	 1197	 589110	 17	 63	 7	 5     0.468494570    0.028131620    0.002515422    0.002405628    0.028018935    0.003247447    0.039340146    0.715086829
218	 9503	 1205	 598613	 17	 63	 7	 5     0.468511116    0.028011151    0.002516054    0.002406304    0.027897922    0.003267862    0.039142609    0.715617881
219	 9571	 1213	 608184	 17	 63	 7	 5     0.468526144    0.027886708    0.002517646    0.002407864    0.027772827    0.003084144    0.038962318    0.715735350
220	 9622	 1221	 617806	 17	 63	 7	 5     0.468538777    0.027887567    0.002525513    0.002415640    0.027772976    0.003313363    0.038810099    0.718564703
221	 9690	 1229	 627496	 17	 63	 7	 5     0.468554752    0.027743562    0.002525438    0.002415523    0.027628380    0.003419603    0.038616752    0.718433330
222	 9775	 1240	 637271	 17	 63	 7	 5     0.468570446    0.027587244    0.002526137    0.002416211    0.027471343    0.003500909    0.038425862    0.717934285
223	 9860	 1250	 647131	 17	 63	 7	 5     0.468588380    0.027396379    0.002526357    0.002416432    0.027279646    0.003705684    0.038206542    0.717059886
224	 9979	 1264	 657110	 17	 63	 7	 5     0.468606632    0.027170293    0.002526586    0.002416663    0.027052563    0.003319233    0.037982023    0.715346117
225	 10064	 1274	 667174	 17	 63	 7	 5     0.468625107    0.026980234    0.002527970    0.002418085    0.026861541    0.003066853    0.037753392    0.714643973
226	 10149	 1284	 677323	 17	 63	 7	 5     0.468639201    0.026827475    0.002528347    0.002418436    0.026708068    0.003502769    0.037578031    0.713913808
227	 10234	 1296	 687557	 17	 63	 7	 5     0.468658815    0.026705484    0.002529031    0.002419147    0.026585464    0.002811960    0.037332627    0.715339005
228	 10285	 1302	 697842	 17	 63	 7	 5     0.468669578    0.026603297    0.002529703    0.002419840    0.026482749    0.003107081    0.037197259    0.715195089
229	 10370	 1312	 708212	 17	 63	 7	 5     0.468682525    0.026478096    0.002530306    0.002420397    0.026356917    0.003574602    0.037033777    0.714971511
230	 10489	 1326	 718701	 17	 63	 7	 5     0.468699090    0.026320088    0.002531744    0.002421796    0.026198040    0.002689107    0.036823536    0.714762661
231	 10540	 1333	 729241	 17	 63	 7	 5     0.468708673    0.026214110    0.002533318    0.002423344    0.026091413    0.002777384    0.036701350    0.714254635
232	 10608	 1341	 739849	 17	 63	 7	 5     0.468718649    0.026088478    0.002533421    0.002423427    0.025965178    0.002975065    0.036573732    0.713311895
233	 10676	 1350	 750525	 17	 63	 7	 5     0.468731048    0.025984530    0.002533995    0.002423997    0.025860678    0.002710625    0.036414471    0.713577026
234	 10727	 1356	 761252	 17	 63	 7	 5     0.468742040    0.025881868    0.002533874    0.002423905    0.025757534    0.003024362    0.036272716    0.713535438
235	 10812	 1366	 772064	 17	 63	 7	 5     0.468753179    0.025761575    0.002533966    0.002424016    0.025636649    0.003211244    0.036128471    0.713054665
236	 10931	 1380	 782995	 17	 63	 7	 5     0.468769091    0.025622486    0.002534808    0.002424831    0.025496795    0.002595123    0.035921423    0.713292622
237	 10982	 1388	 793977	 17	 63	 7	 5     0.468778735    0.025563399    0.002535992    0.002425950    0.025437298    0.002932920    0.035795347    0.714154239
238	 11084	 1400	 805061	 17	 63	 7	 5     0.468791041    0.025443089    0.002537904    0.002427897    0.025316197    0.002904993    0.035633828    0.714015039
239	 11152	 1409	 816213	 17	 63	 7	 5     0.468802972    0.025319800    0.002540059    0.002430071    0.025192070    0.002883902    0.035476518    0.713705907
240	 11288	 1426	 827501	 17	 63	 7	 5     0.468814095    0.025201179    0.002540426    0.002430380    0.025072807    0.003301306    0.035329225    0.713323853
241	 11424	 1442	 838925	 17	 63	 7	 5     0.468828597    0.025040273    0.002540541    0.002430445    0.024911061    0.002646826    0.035136245    0.712662182
242	 11492	 1450	 850417	 17	 63	 7	 5     0.468837860    0.024915204    0.002540649    0.002430529    0.024785328    0.002592233    0.035012430    0.711610253
243	 11577	 1460	 861994	 17	 63	 7	 5     0.468847277    0.024864672    0.002540856    0.002430680    0.024734509    0.002987164    0.034886103    0.712738592
244	 11679	 1472	 873673	 17	 63	 7	 5     0.468861730    0.024764330    0.002541723    0.002431518    0.024633548    0.002731189    0.034691323    0.713847959
245	 11781	 1484	 885454	 17	 63	 7	 5     0.468870444    0.024648631    0.002541890    0.002431732    0.024517214    0.002839371    0.034573347    0.712937354
246	 11883	 1496	 897337	 17	 63	 7	 5     0.468882423    0.024513373    0.002542862    0.002432738    0.024381126    0.002514826    0.034410506    0.712380492
247	 11968	 1507	 909305	 17	 63	 7	 5     0.468891713    0.024453488    0.002543402    0.002433244    0.024320859    0.003328725    0.034283685    0.713268948
248	 12155	 1529	 921460	 17	 63	 7	 5     0.468907870    0.024314022    0.002544119    0.002433956    0.024180553    0.002886679    0.034061984    0.713816955
249	 12325	 1549	 933785	 17	 63	 7	 5     0.468920816    0.024191383    0.002544600    0.002434419    0.024057183    0.002701628    0.033883291    0.713962023
250	 12427	 1564	 946212	 17	 63	 7	 5     0.468931804    0.024076855    0.002545507    0.002435246    0.023941916    0.002854842    0.033730883    0.713792618
251	 12546	 1578	 958758	 17	 63	 7	 5     0.468945403    0.023979037    0.002546892    0.002436603    0.023843397    0.002613531    0.033541295    0.714910886
252	 12648	 1594	 971406	 17	 63	 7	 5     0.468954586    0.023888479    0.002548598    0.002438208    0.023752138    0.002808967    0.033412666    0.714952804
253	 12784	 1610	 984190	 17	 63	 7	 5     0.468965959    0.023753468    0.002549051    0.002438648    0.023616300    0.002696964    0.033252652    0.714333046
254	 12903	 1624	 997093	 17	 63	 7	 5     0.468976128    0.023651349    0.002550031    0.002439612    0.023513478    0.002534293    0.033108921    0.714349748
255	 13005	 1638	 1010098	 17	 63	 7	 5     0.468984957    0.023558476    0.002550747    0.002440230    0.023419981    0.002636870    0.032983630    0.714247518
256	 13124	 1653	 1023222	 17	 63	 7	 5     0.468994754    0.023446024    0.002551047    0.002440513    0.023306828    0.002467391    0.032844032    0.713859505
257	 13226	 1665	 1036448	 17	 63	 7	 5     0.469003164    0.023343564    0.002551809    0.002441267    0.023203668    0.002515142    0.032723711    0.713353182
258	 13362	 1682	 1049810	 17	 63	 7	 5     0.469011497    0.023294468    0.002552441    0.002441859    0.023154206    0.002525338    0.032604066    0.714465108
259	 13464	 1695	 1063274	 17	 63	 7	 5     0.469019500    0.023212939    0.002553029    0.002442395    0.023072117    0.002852142    0.032488733    0.714491955
260	 13651	 1718	 1076925	 17	 63	 7	 5     0.469029761    0.023073148    0.002553432    0.002442797    0.022931423    0.002487708    0.032340266    0.713449565
261	 13787	 1735	 1090712	 17	 63	 7	 5     0.469037939    0.022988566    0.002553917    0.002443267    0.022846262    0.002668885    0.032221434    0.713455701
262	 13940	 1754	 1104652	 17	 63	 7	 5     0.469047274    0.022877309    0.002554964    0.002444292    0.022734191    0.002686352    0.032085267    0.713016021
263	 14093	 1773	 1118745	 17	 63	 7	 5     0.469057384    0.022758461    0.002555134    0.002444451    0.022614572    0.002299711    0.031937125    0.712602069
264	 19896	 1773	 1138641	 24	 100	 9	 6     0.469064680    0.022670389    0.001491665    0.001382029    0.022621262    0.002299877    0.031829794    0.712238009
265	 20016	 1784	 1158657	 24	 100	 9	 6     0.469072056    0.022594403    0.001491803    0.001382152    0.022545101    0.002267257    0.031720909    0.712287384
266	 20136	 1794	 1178793	 24	 100	 9	 6     0.469079070    0.022511019    0.001491743    0.001382104    0.022461537    0.002382514    0.031617012    0.711990703
267	 20304	 1808	 1199097	 24	 100	 9	 6     0.469087182    0.022439742    0.001492182    0.001382528    0.022390074    0.002388663    0.031496432    0.712453466
268	 20472	 1823	 1219569	 24	 100	 9	 6     0.469094226    0.022343597    0.001492423    0.001382733    0.022293699    0.002378278    0.031391353    0.711775546
269	 20640	 1837	 1240209	 24	 100	 9	 6     0.469101657    0.022250104    0.001492708    0.001382988    0.022199976    0.002454428    0.031280102    0.711318129
270	 20832	 1853	 1261041	 24	 100	 9	 6     0.469109508    0.022149551    0.001493469    0.001383631    0.022099144    0.002416139    0.031162147    0.710783856
271	 21024	 1869	 1282065	 24	 100	 9	 6     0.469117071    0.022056847    0.001493650    0.001383788    0.022006216    0.002361382    0.031048081    0.710409368
272	 21216	 1885	 1303281	 24	 100	 9	 6     0.469124585    0.021961512    0.001493897    0.001384001    0.021910644    0.002341243    0.030934335    0.709939706
273	 21408	 1901	 1324689	 24	 100	 9	 6     0.469131959    0.021864421    0.001494386    0.001384431    0.021813292    0.002357941    0.030822313    0.709369883
274	 21648	 1922	 1346337	 24	 100	 9	 6     0.469138927    0.021804278    0.001494959    0.001384947    0.021752969    0.002397237    0.030716071    0.709865490
275	 21840	 1941	 1368177	 24	 100	 9	 6     0.469146234    0.021704683    0.001495054    0.001385037    0.021653131    0.002294636    0.030604252    0.709204822
276	 22032	 1958	 1390209	 24	 100	 9	 6     0.469153301    0.021639973    0.001495362    0.001385301    0.021588245    0.002316133    0.030495735    0.709606529
277	 22224	 1974	 1412433	 24	 100	 9	 6     0.469160349    0.021552693    0.001495724    0.001385626    0.021500730    0.002536532    0.030387116    0.709270775
278	 22488	 1996	 1434921	 24	 100	 9	 6     0.469168851    0.021462717    0.001496219    0.001386099    0.021410501    0.002305987    0.030255555    0.709381023
279	 22704	 2015	 1457625	 24	 100	 9	 6     0.469175897    0.021370915    0.001496477    0.001386322    0.021318456    0.002417607    0.030146098    0.708911483
280	 22992	 2041	 1480617	 24	 100	 9	 6     0.469183059    0.021297016    0.001496776    0.001386538    0.021244354    0.002398413    0.030034426    0.709086841
281	 23256	 2068	 1503873	 24	 100	 9	 6     0.469189932    0.021215628    0.001497233    0.001386935    0.021162730    0.002361984    0.029926865    0.708915799
282	 23472	 2088	 1527345	 24	 100	 9	 6     0.469197019    0.021134029    0.001497377    0.001387069    0.021080916    0.002448298    0.029815543    0.708825887
283	 23736	 2110	 1551081	 24	 100	 9	 6     0.469205421    0.021034831    0.001497747    0.001387404    0.020981441    0.002220921    0.029683039    0.708648161
284	 23928	 2126	 1575009	 24	 100	 9	 6     0.469212778    0.020943929    0.001498197    0.001387801    0.020890275    0.002167479    0.029566506    0.708366720
285	 24144	 2145	 1599153	 24	 100	 9	 6     0.469219713    0.020904916    0.001498629    0.001388175    0.020851130    0.002287811    0.029456246    0.709693831
286	 24360	 2163	 1623513	 24	 100	 9	 6     0.469227191    0.020848620    0.001499174    0.001388686    0.020794649    0.002168093    0.029336879    0.710662504
287	 24576	 2181	 1648089	 24	 100	 9	 6     0.469234074    0.020779116    0.001499818    0.001389290    0.020724918    0.002107137    0.029226592    0.710966107
288	 24768	 2197	 1672857	 24	 100	 9	 6     0.469240161    0.020698549    0.001499966    0.001389433    0.020644129    0.002428464    0.029128687    0.710589846
289	 25080	 2223	 1697937	 24	 100	 9	 6     0.469247288    0.020634752    0.001500299    0.001389742    0.020580138    0.002232183    0.029013659    0.711208175
290	 25368	 2247	 1723305	 24	 100	 9	 6     0.469253148    0.020547296    0.001500480    0.001389907    0.020492436    0.002228820    0.028918724    0.710518770
291	 25680	 2274	 1748985	 24	 100	 9	 6     0.469260285    0.020472498    0.001502224    0.001391362    0.020417309    0.002270437    0.028802678    0.710784546
292	 25968	 2298	 1774953	 24	 100	 9	 6     0.469267071    0.020413245    0.001502991    0.001391970    0.020357839    0.002225154    0.028691916    0.711463298
293	 26256	 2323	 1801209	 24	 100	 9	 6     0.469273517    0.020335593    0.001503567    0.001392520    0.020279931    0.002154650    0.028586280    0.711375985
294	 26520	 2345	 1827729	 24	 100	 9	 6     0.469279475    0.020249177    0.001503863    0.001392784    0.020193255    0.002154321    0.028488303    0.710789152
295	 26904	 2377	 1854633	 24	 100	 9	 6     0.469286201    0.020177766    0.001504878    0.001393600    0.020121570    0.002113731    0.028377297    0.711053112
296	 27168	 2400	 1881801	 24	 100	 9	 6     0.469292923    0.020093455    0.001505813    0.001394397    0.020036952    0.002166008    0.028265919    0.710872168
297	 27432	 2422	 1909233	 24	 100	 9	 6     0.469299576    0.020024976    0.001506373    0.001394856    0.019968238    0.002049080    0.028155246    0.711234279
298	 27648	 2441	 1936881	 24	 100	 9	 6     0.469305684    0.019940738    0.001506852    0.001395231    0.019883723    0.002221822    0.028053243    0.710817582
299	 28032	 2474	 1964913	 24	 100	 9	 6     0.469313311    0.019885252    0.001507677    0.001395961    0.019828014    0.002060543    0.027925359    0.712085815
300	 28248	 2492	 1993161	 24	 100	 9	 6     0.469320151    0.019817095    0.001508769    0.001396897    0.019759577    0.002044908    0.027810165    0.712584596
301	 28536	 2516	 2021697	 24	 100	 9	 6     0.469327034    0.019736411    0.001509813    0.001397769    0.019678576    0.002209543    0.027693767    0.712666164
302	 28848	 2543	 2050545	 24	 100	 9	 6     0.469335177    0.019670838    0.001511392    0.001399098    0.019612689    0.002205892    0.027555422    0.713864521
303	 29208	 2573	 2079753	 24	 100	 9	 6     0.469342538    0.019602177    0.001511927    0.001399658    0.019543782    0.002088890    0.027429764    0.714631644
304	 29544	 2601	 2109297	 24	 100	 9	 6     0.469349435    0.019527873    0.001513077    0.001400554    0.019469166    0.002105376    0.027311481    0.715006025
305	 29904	 2631	 2139201	 24	 100	 9	 6     0.469356266    0.019444516    0.001513856    0.001401184    0.019385495    0.002110861    0.027193839    0.715033868
306	 30192	 2655	 2169393	 24	 100	 9	 6     0.469362176    0.019366165    0.001514064    0.001401383    0.019306889    0.002381324    0.027091639    0.714839203
307	 30672	 2695	 2200065	 24	 100	 9	 6     0.469370569    0.019279496    0.001515642    0.001402770    0.019219829    0.002087616    0.026945847    0.715490450
308	 30960	 2719	 2231025	 24	 100	 9	 6     0.469376826    0.019201922    0.001516325    0.001403397    0.019141958    0.002328740    0.026836621    0.715511882
309	 31344	 2751	 2262369	 24	 100	 9	 6     0.469384271    0.019131794    0.001517364    0.001404313    0.019071527    0.002105873    0.026706103    0.716382834
310	 31656	 2778	 2294025	 24	 100	 9	 6     0.469391767    0.019052294    0.001517999    0.001404917    0.018991724    0.002186326    0.026574015    0.716952023
311	 31968	 2804	 2325993	 24	 100	 9	 6     0.469399141    0.018975453    0.001518908    0.001405667    0.018914564    0.002214968    0.026443442    0.717586347
312	 32304	 2832	 2358297	 24	 100	 10	 6     0.469406449    0.018913286    0.001520579    0.001424806    0.018852061    0.002191789    0.026313404    0.718770017
313	 32640	 2863	 2390937	 24	 100	 10	 6     0.469413903    0.018831131    0.001522147    0.001426042    0.018769511    0.002129306    0.026180094    0.719291953
314	 32976	 2891	 2423913	 24	 100	 10	 6     0.469420545    0.018732518    0.001522614    0.001426441    0.018670535    0.002190057    0.026060720    0.718802797
315	 33312	 2919	 2457225	 24	 100	 10	 6     0.469427107    0.018652302    0.001522955    0.001426731    0.018590024    0.002198381    0.025942256    0.718993071
316	 33672	 2951	 2490897	 24	 100	 10	 6     0.469434694    0.018575567    0.001523904    0.001427603    0.018512952    0.001978867    0.025804598    0.719854904
317	 33936	 2973	 2524833	 24	 100	 10	 6     0.469439916    0.018504747    0.001524146    0.001427813    0.018441872    0.002086173    0.025709430    0.719764980
318	 34224	 2999	 2559057	 24	 100	 10	 6     0.469446297    0.018428386    0.001524319    0.001427975    0.018365235    0.002089824    0.025592659    0.720065307
319	 34560	 3028	 2593617	 24	 100	 10	 6     0.469452726    0.018365414    0.001524963    0.001428581    0.018301993    0.001880711    0.025474442    0.720934894
320	 34824	 3051	 2628441	 24	 100	 10	 6     0.469458056    0.018306643    0.001525666    0.001429160    0.018242958    0.002026706    0.025376035    0.721414622
321	 35160	 3080	 2663601	 24	 100	 10	 6     0.469464637    0.018222581    0.001526731    0.001430060    0.018158512    0.001970405    0.025253991    0.721572352
322	 35448	 3105	 2699049	 24	 100	 10	 6     0.469470708    0.018170454    0.001527711    0.001430882    0.018106118    0.001911194    0.025140881    0.722745319
323	 35664	 3124	 2734713	 24	 100	 10	 6     0.469475849    0.018114062    0.001528267    0.001431329    0.018049477    0.001912683    0.025044703    0.723269188
324	 35880	 3142	 2770593	 24	 100	 10	 6     0.469482064    0.018029298    0.001529065    0.001431961    0.017964341    0.001927471    0.024927921    0.723257185
325	 36216	 3170	 2806809	 24	 100	 10	 6     0.469487464    0.017964063    0.001529459    0.001432289    0.017898835    0.002014035    0.024826014    0.723598351
326	 36504	 3194	 2843313	 24	 100	 10	 6     0.469492965    0.017878998    0.001529886    0.001432645    0.017813422    0.002001987    0.024721756    0.723209060
327	 36888	 3227	 2880201	 24	 100	 10	 6     0.469498604    0.017827966    0.001530276    0.001433020    0.017762168    0.001939400    0.024614436    0.724289027
328	 37176	 3251	 2917377	 24	 100	 10	 6     0.469504246    0.017758276    0.001530422    0.001433153    0.017692207    0.001869284    0.024506576    0.724633103
329	 37440	 3273	 2954817	 24	 100	 10	 6     0.469509005    0.017690141    0.001530552    0.001433262    0.017623805    0.001999851    0.024415243    0.724553144
330	 37848	 3307	 2992665	 24	 100	 10	 6     0.469515021    0.017628362    0.001530959    0.001433662    0.017561757    0.001964362    0.024299266    0.725468918
331	 38136	 3331	 3030801	 24	 100	 10	 6     0.469520609    0.017552563    0.001531317    0.001434006    0.017485638    0.002030688    0.024191059    0.725580575
332	 38472	 3360	 3069273	 24	 100	 10	 6     0.469526133    0.017499234    0.001531877    0.001434503    0.017432055    0.001994838    0.024083595    0.726603886
333	 38760	 3386	 3108033	 24	 100	 10	 6     0.469531569    0.017428004    0.001532391    0.001434982    0.017360504    0.001954478    0.023977393    0.726851467
334	 39072	 3413	 3147105	 24	 100	 10	 6     0.469536870    0.017342376    0.001532687    0.001435275    0.017274515    0.001918553    0.023873362    0.726432076
335	 39360	 3439	 3186465	 24	 100	 10	 6     0.469542213    0.017260838    0.001532895    0.001435452    0.017192637    0.001911081    0.023768040    0.726220492
336	 39648	 3465	 3226113	 24	 100	 10	 6     0.469547375    0.017189817    0.001533026    0.001435572    0.017121321    0.001976534    0.023665848    0.726355399
337	 40008	 3496	 3266121	 24	 100	 10	 6     0.469552915    0.017106859    0.001533389    0.001435925    0.017037997    0.001926083    0.023555670    0.726231047
338	 40344	 3524	 3306465	 24	 100	 10	 6     0.469557810    0.017022371    0.001533540    0.001436075    0.016953152    0.001842100    0.023457888    0.725656588
339	 40632	 3549	 3347097	 24	 100	 10	 6     0.469562290    0.016945765    0.001533663    0.001436192    0.016876220    0.001832895    0.023368037    0.725168521
340	 40896	 3572	 3387993	 24	 100	 10	 6     0.469566875    0.016863341    0.001533824    0.001436342    0.016793441    0.001837025    0.023275720    0.724503512
341	 41184	 3596	 3429177	 24	 100	 10	 6     0.469571160    0.016786287    0.001533988    0.001436493    0.016716050    0.001800511    0.023189126    0.723886163
342	 41544	 3626	 3470721	 24	 100	 10	 6     0.469575584    0.016743344    0.001534241    0.001436710    0.016672902    0.001823023    0.023099355    0.724840300
343	 41832	 3650	 3512553	 24	 100	 10	 6     0.469580003    0.016670885    0.001534324    0.001436777    0.016600128    0.001882806    0.023009358    0.724526296
344	 42192	 3680	 3554745	 24	 100	 10	 6     0.469584676    0.016598831    0.001534594    0.001437047    0.016527741    0.001773141    0.022913780    0.724403903
345	 42480	 3704	 3597225	 24	 100	 10	 6     0.469588803    0.016525075    0.001534741    0.001437190    0.016453652    0.001847691    0.022829055    0.723861532
346	 42864	 3737	 3640089	 24	 100	 10	 6     0.469593315    0.016456735    0.001534812    0.001437250    0.016385008    0.001814828    0.022736050    0.723816802
347	 43224	 3769	 3683313	 24	 100	 10	 6     0.469597300    0.016403207    0.001534973    0.001437399    0.016331230    0.001943837    0.022653602    0.724088266
348	 43584	 3800	 3726897	 24	 100	 10	 6     0.469601948    0.016324027    0.001535037    0.001437461    0.016251692    0.001741841    0.022557044    0.723677561
349	 43920	 3828	 3770817	 24	 100	 10	 6     0.469606113    0.016276623    0.001535224    0.001437642    0.016204060    0.001733791    0.022470160    0.724366141
350	 44136	 3846	 3814953	 24	 100	 10	 6     0.469610301    0.016196385    0.001535229    0.001437643    0.016123460    0.001846539    0.022382467    0.723619303
351	 44424	 3870	 3859377	 24	 100	 10	 6     0.469615664    0.016113762    0.001535419    0.001437818    0.016040443    0.001737238    0.022269656    0.723574806
352	 44688	 3892	 3904065	 24	 100	 10	 6     0.469620288    0.016030521    0.001535519    0.001437903    0.015956810    0.001788996    0.022171937    0.723009500
353	 45096	 3926	 3949161	 24	 100	 10	 6     0.469624576    0.015960323    0.001535646    0.001438012    0.015886274    0.001727000    0.022080921    0.722810582
354	 45360	 3949	 3994521	 24	 100	 10	 6     0.469628666    0.015891881    0.001535869    0.001438218    0.015817490    0.001827476    0.021993763    0.722563063
355	 45696	 3978	 4040217	 24	 100	 10	 6     0.469633379    0.015814388    0.001536025    0.001438370    0.015739615    0.001726998    0.021892888    0.722352747
356	 46008	 4004	 4086225	 24	 100	 10	 6     0.469637420    0.015739170    0.001536157    0.001438493    0.015664025    0.001660385    0.021806047    0.721780038
357	 46296	 4029	 4132521	 24	 100	 10	 6     0.469641173    0.015682553    0.001536280    0.001438592    0.015607124    0.001651402    0.021725059    0.721864702
358	 46584	 4054	 4179105	 24	 100	 10	 6     0.469645152    0.015623995    0.001536339    0.001438641    0.015548275    0.001762249    0.021638877    0.722033531
359	 46872	 4078	 4225977	 24	 100	 10	 6     0.469649611    0.015556086    0.001536534    0.001438813    0.015480016    0.001761343    0.021541872    0.722132520
360	 47232	 4108	 4273209	 24	 100	 10	 6     0.469653698    0.015516358    0.001536776    0.001439031    0.015440067    0.001693006    0.021452592    0.723285930
361	 47496	 4130	 4320705	 24	 100	 10	 6     0.469657547    0.015443066    0.001536865    0.001439116    0.015366403    0.001901595    0.021368165    0.722713699
362	 47928	 4166	 4368633	 24	 100	 10	 6     0.469662786    0.015353477    0.001537165    0.001439399    0.015276334    0.001779570    0.021252703    0.722424682
363	 48288	 4196	 4416921	 24	 100	 10	 6     0.469667291    0.015270635    0.001537279    0.001439502    0.015193059    0.001672657    0.021152900    0.721916841
364	 48672	 4229	 4465593	 24	 100	 10	 6     0.469671260    0.015206309    0.001537416    0.001439638    0.015128390    0.001672452    0.021064592    0.721889583
365	 49008	 4257	 4514601	 24	 100	 10	 6     0.469676265    0.015136480    0.001537738    0.001439966    0.015058167    0.001605442    0.020952688    0.722412311
366	 49272	 4279	 4563873	 24	 100	 10	 6     0.469680201    0.015088713    0.001537987    0.001440202    0.015010125    0.001637961    0.020864272    0.723184263
367	 49560	 4303	 4613433	 24	 100	 10	 6     0.469684022    0.015020751    0.001538080    0.001440299    0.014941796    0.001588730    0.020778087    0.722913101
368	 49824	 4326	 4663257	 24	 100	 10	 6     0.469687574    0.014956010    0.001538131    0.001440344    0.014876706    0.001586240    0.020697652    0.722594510
369	 50160	 4354	 4713417	 24	 100	 10	 6     0.469691145    0.014893845    0.001538269    0.001440473    0.014814194    0.001632573    0.020616437    0.722425773
370	 50496	 4382	 4763913	 24	 100	 10	 6     0.469694930    0.014824834    0.001538395    0.001440584    0.014744797    0.001579604    0.020530030    0.722104853
371	 50832	 4410	 4814745	 24	 100	 10	 6     0.469698337    0.014762369    0.001538641    0.001440820    0.014681966    0.001664861    0.020451932    0.721808034
372	 51240	 4445	 4865985	 24	 100	 10	 6     0.469702510    0.014693705    0.001538826    0.001440991    0.014612904    0.001521738    0.020355866    0.721841286
373	 51504	 4467	 4917489	 24	 100	 10	 6     0.469705574    0.014625654    0.001538903    0.001441055    0.014544467    0.001680077    0.020285051    0.721006519
374	 51912	 4502	 4969401	 24	 100	 10	 6     0.469709933    0.014572263    0.001539000    0.001441146    0.014490767    0.001581559    0.020183862    0.721975984
375	 52248	 4530	 5021649	 24	 100	 10	 6     0.469713490    0.014503217    0.001539040    0.001441179    0.014421327    0.001542961    0.020100918    0.721520142
376	 52704	 4568	 5074353	 24	 100	 10	 6     0.469716533    0.014429750    0.001539059    0.001441193    0.014347438    0.001518220    0.020029677    0.720418518
377	 53088	 4600	 5127441	 24	 100	 10	 6     0.469719923    0.014360627    0.001539186    0.001441313    0.014277903    0.001523629    0.019950027    0.719829953
378	 53496	 4635	 5180937	 24	 100	 10	 6     0.469723092    0.014303605    0.001539319    0.001441439    0.014220535    0.001498011    0.019875266    0.719668627
379	 53808	 4662	 5234745	 24	 100	 10	 6     0.469726184    0.014244001    0.001539465    0.001441574    0.014160565    0.001573973    0.019802061    0.719319112
380	 54168	 4694	 5288913	 24	 100	 10	 6     0.469729683    0.014196825    0.001539537    0.001441636    0.014113103    0.001594253    0.019718889    0.719960706
381	 54576	 4729	 5343489	 24	 100	 10	 6     0.469733470    0.014148476    0.001539697    0.001441775    0.014064448    0.001414511    0.019628468    0.720814070
382	 77316	 4729	 5420805	 34	 161	 5	 7     0.469735915    0.014109234    0.001111286    0.000963671    0.014065402    0.001414522    0.019569862    0.720967495
383	 77656	 4749	 5498461	 34	 161	 5	 7     0.469738837    0.014055342    0.001111378    0.000963750    0.014011334    0.001504301    0.019499606    0.720801329
384	 78098	 4776	 5576559	 34	 161	 5	 7     0.469741990    0.013992794    0.001111448    0.000963802    0.013948583    0.001452980    0.019423500    0.720405407
385	 78574	 4804	 5655133	 34	 161	 5	 7     0.469744844    0.013930881    0.001111483    0.000963823    0.013886470    0.001497440    0.019354358    0.719780048
386	 79084	 4836	 5734217	 34	 161	 5	 7     0.469748017    0.013872237    0.001111547    0.000963865    0.013827633    0.001618955    0.019277194    0.719619079
387	 79696	 4873	 5813913	 34	 161	 5	 7     0.469751852    0.013796554    0.001111753    0.000964072    0.013751687    0.001473062    0.019183519    0.719187854
388	 80172	 4902	 5894085	 34	 161	 5	 7     0.469754728    0.013735991    0.001111904    0.000964213    0.013690913    0.001386853    0.019112949    0.718674593
389	 80580	 4926	 5974665	 34	 161	 5	 7     0.469757213    0.013672625    0.001112044    0.000964361    0.013627326    0.001454516    0.019051771    0.717656356
390	 81090	 4958	 6055755	 34	 161	 5	 7     0.469759967    0.013615844    0.001112184    0.000964497    0.013570344    0.001549917    0.018983752    0.717236721
391	 81770	 4998	 6137525	 34	 161	 5	 7     0.469763521    0.013550825    0.001112313    0.000964592    0.013505096    0.001372417    0.018895592    0.717142113
392	 82212	 5025	 6219737	 34	 161	 5	 7     0.469766041    0.013499597    0.001112356    0.000964620    0.013453690    0.001506920    0.018832846    0.716811313
393	 82722	 5056	 6302459	 34	 161	 5	 7     0.469769333    0.013435553    0.001112394    0.000964638    0.013389423    0.001422987    0.018750553    0.716541653
394	 83198	 5084	 6385657	 34	 161	 5	 7     0.469772095    0.013388416    0.001112507    0.000964738    0.013342114    0.001366903    0.018681235    0.716677226
395	 83606	 5110	 6469263	 34	 161	 5	 7     0.469774722    0.013357010    0.001112658    0.000964867    0.013310587    0.001357742    0.018615046    0.717538395
396	 83946	 5131	 6553209	 34	 161	 5	 7     0.469777259    0.013312422    0.001112729    0.000964930    0.013265836    0.001479747    0.018550910    0.717615545
397	 84592	 5170	 6637801	 34	 161	 5	 7     0.469780084    0.013281982    0.001112848    0.000965034    0.013235279    0.001510140    0.018479242    0.718751432
398	 85170	 5204	 6722971	 34	 161	 5	 7     0.469783067    0.013232718    0.001112966    0.000965141    0.013185830    0.001379585    0.018403255    0.719042223
399	 85646	 5232	 6808617	 34	 161	 5	 7     0.469785746    0.013173004    0.001113032    0.000965202    0.013125897    0.001536325    0.018334734    0.718472559
400	 86360	 5274	 6894977	 34	 161	 5	 7     0.469788953    0.013114143    0.001113157    0.000965308    0.013066814    0.001464734    0.018252374    0.718489689
401	 87006	 5313	 6981983	 34	 161	 5	 7     0.469792126    0.013051568    0.001113226    0.000965367    0.013004006    0.001439464    0.018170521    0.718282559
402	 87584	 5347	 7069567	 34	 161	 5	 7     0.469795168    0.012991093    0.001113275    0.000965410    0.012943304    0.001451779    0.018091709    0.718068895
403	 88162	 5382	 7157729	 34	 161	 5	 7     0.469798367    0.012941671    0.001113366    0.000965488    0.012893691    0.001422555    0.018008444    0.718644587
404	 88706	 5414	 7246435	 34	 161	 5	 7     0.469801092    0.012890987    0.001113467    0.000965590    0.012842809    0.001353114    0.017937214    0.718672749
405	 89250	 5446	 7335685	 34	 161	 5	 7     0.469803590    0.012840268    0.001113544    0.000965657    0.012791892    0.001313863    0.017871670    0.718470547
406	 89794	 5480	 7425479	 34	 161	 5	 7     0.469805936    0.012790951    0.001113598    0.000965701    0.012742383    0.001377522    0.017809876    0.718194275
407	 90508	 5522	 7515987	 34	 161	 5	 7     0.469808545    0.012741724    0.001113685    0.000965772    0.012692960    0.001421120    0.017740942    0.718210135
408	 91256	 5567	 7607243	 34	 161	 5	 7     0.469811218    0.012701720    0.001113838    0.000965915    0.012652789    0.001369878    0.017669997    0.718829801
409	 91970	 5610	 7699213	 34	 161	 5	 7     0.469813761    0.012652466    0.001113943    0.000965992    0.012603334    0.001342947    0.017602263    0.718797666
410	 92582	 5651	 7791795	 34	 161	 5	 7     0.469816119    0.012601616    0.001114025    0.000966052    0.012552278    0.001331313    0.017539212    0.718482470
411	 93364	 5697	 7885159	 34	 161	 5	 7     0.469818601    0.012553362    0.001114092    0.000966111    0.012503828    0.001371367    0.017472596    0.718460058
412	 93976	 5733	 7979135	 34	 161	 5	 7     0.469821179    0.012491464    0.001114144    0.000966158    0.012441678    0.001312750    0.017403127    0.717771199
413	 94656	 5774	 8073791	 34	 161	 5	 7     0.469823565    0.012437100    0.001114243    0.000966250    0.012387087    0.001387575    0.017338603    0.717306932
414	 95438	 5820	 8169229	 34	 161	 5	 7     0.469826132    0.012379414    0.001114360    0.000966368    0.012329156    0.001338013    0.017268918    0.716861006
415	 96084	 5861	 8265313	 34	 161	 5	 7     0.469828714    0.012327069    0.001114470    0.000966450    0.012276587    0.001278660    0.017198510    0.716752117
416	 96696	 5897	 8362009	 34	 161	 5	 7     0.469831017    0.012274457    0.001114530    0.000966507    0.012223753    0.001329849    0.017135478    0.716318340
417	 97512	 5946	 8459521	 34	 161	 5	 7     0.469833560    0.012222295    0.001114635    0.000966590    0.012171364    0.001272546    0.017065609    0.716194494
418	 98260	 5992	 8557781	 34	 161	 5	 7     0.469835812    0.012176007    0.001114730    0.000966654    0.012124872    0.001289318    0.017003512    0.716087766
419	 99042	 6039	 8656823	 34	 161	 5	 7     0.469838061    0.012139511    0.001114903    0.000966811    0.012088205    0.001290360    0.016941249    0.716565252
420	 99756	 6082	 8756579	 34	 161	 5	 7     0.469840341    0.012090040    0.001115035    0.000966922    0.012038512    0.001303933    0.016877901    0.716323657
421	 100504	 6127	 8857083	 34	 161	 5	 7     0.469842735    0.012036171    0.001115088    0.000966964    0.011984406    0.001297358    0.016811119    0.715964921
422	 101354	 6177	 8958437	 34	 161	 5	 7     0.469845029    0.011989505    0.001115139    0.000967002    0.011937533    0.001345945    0.016746876    0.715924865
423	 102374	 6237	 9060811	 34	 161	 5	 7     0.469847290    0.011940375    0.001115209    0.000967057    0.011888181    0.001250163    0.016683342    0.715706385
424	 103326	 6295	 9164137	 34	 161	 5	 7     0.469849323    0.011888023    0.001115264    0.000967097    0.011835594    0.001236348    0.016625967    0.715027463
425	 104108	 6344	 9268245	 34	 161	 5	 7     0.469851265    0.011846598    0.001115337    0.000967160    0.011793978    0.001228764    0.016571021    0.714898492
426	 104992	 6401	 9373237	 34	 161	 5	 7     0.469853228    0.011808130    0.001115412    0.000967214    0.011755330    0.001267183    0.016515241    0.714983830
427	 105910	 6456	 9479147	 34	 161	 5	 7     0.469855532    0.011767292    0.001115526    0.000967299    0.011714297    0.001241435    0.016449573    0.715355465
428	 106794	 6510	 9585941	 34	 161	 5	 7     0.469857688    0.011725307    0.001115601    0.000967359    0.011672115    0.001205035    0.016387870    0.715486965
429	 107678	 6565	 9693619	 34	 161	 5	 7     0.469859721    0.011680849    0.001115672    0.000967402    0.011627447    0.001249824    0.016329498    0.715322017
430	 108698	 6626	 9802317	 34	 161	 5	 7     0.469861760    0.011635147    0.001115753    0.000967470    0.011581526    0.001214123    0.016270696    0.715098315
431	 109548	 6679	 9911865	 34	 161	 5	 7     0.469863697    0.011582992    0.001115799    0.000967512    0.011529124    0.001241475    0.016214668    0.714352695
432	 110568	 6742	 10022433	 34	 161	 5	 7     0.469865791    0.011539475    0.001115882    0.000967575    0.011485394    0.001185763    0.016153873    0.714347260
433	 111384	 6794	 10133817	 34	 161	 5	 7     0.469867612    0.011496995    0.001115926    0.000967609    0.011442710    0.001265480    0.016100825    0.714062497
434	 112438	 6856	 10246255	 34	 161	 5	 7     0.469869795    0.011445972    0.001115987    0.000967646    0.011391438    0.001203356    0.016037010    0.713722337
435	 113356	 6910	 10359611	 34	 161	 5	 7     0.469871882    0.011401263    0.001116028    0.000967679    0.011346510    0.001168667    0.015975740    0.713661047
436	 114206	 6960	 10473817	 34	 161	 5	 7     0.469873872    0.011361652    0.001116080    0.000967715    0.011306702    0.001186583    0.015917084    0.713802366
437	 115124	 7017	 10588941	 34	 161	 5	 7     0.469875785    0.011322355    0.001116133    0.000967744    0.011267207    0.001279217    0.015860530    0.713869885
438	 116178	 7080	 10705119	 34	 161	 5	 7     0.469877983    0.011275700    0.001116226    0.000967810    0.011220314    0.001212740    0.015795271    0.713865581
439	 117300	 7146	 10822419	 34	 161	 5	 7     0.469879945    0.011238414    0.001116343    0.000967915    0.011182832    0.001195793    0.015736806    0.714148335
440	 118422	 7212	 10940841	 34	 161	 5	 7     0.469882008    0.011200613    0.001116402    0.000967955    0.011144837    0.001192669    0.015675073    0.714549338
441	 119510	 7278	 11060351	 34	 161	 5	 7     0.469883972    0.011156776    0.001116459    0.000968007    0.011100774    0.001196641    0.015616100    0.714440620
442	 120632	 7346	 11180983	 34	 161	 5	 7     0.469886009    0.011121139    0.001116571    0.000968103    0.011064944    0.001245792    0.015554670    0.714971050
443	 121890	 7421	 11302873	 34	 161	 5	 7     0.469887970    0.011081676    0.001116687    0.000968186    0.011025269    0.001206089    0.015495321    0.715162726
444	 122978	 7486	 11425851	 34	 161	 5	 7     0.469889990    0.011033300    0.001116750    0.000968226    0.010976638    0.001191649    0.015433943    0.714872403
445	 124134	 7554	 11549985	 34	 161	 5	 7     0.469891980    0.010997331    0.001116815    0.000968279    0.010940476    0.001205970    0.015373232    0.715355818
446	 125392	 7628	 11675377	 34	 161	 5	 7     0.469893856    0.010954612    0.001116887    0.000968327    0.010897527    0.001152068    0.015315807    0.715248780
447	 126718	 7707	 11802095	 34	 161	 5	 7     0.469895683    0.010910738    0.001116950    0.000968383    0.010853415    0.001161683    0.015259632    0.715006600
448	 127942	 7781	 11930037	 34	 161	 5	 7     0.469897575    0.010868776    0.001117070    0.000968481    0.010811219    0.001195406    0.015201256    0.714991976
449	 129234	 7858	 12059271	 34	 161	 5	 7     0.469899337    0.010827756    0.001117161    0.000968553    0.010769970    0.001130281    0.015146707    0.714858782
450	 130356	 7926	 12189627	 34	 161	 5	 7     0.469901100    0.010789496    0.001117218    0.000968594    0.010731498    0.001167616    0.015091916    0.714918933
451	 131716	 8007	 12321343	 34	 161	 5	 7     0.469903049    0.010756841    0.001117401    0.000968743    0.010698647    0.001147621    0.015031102    0.715638908
452	 132974	 8085	 12454317	 34	 161	 5	 7     0.469904862    0.010726470    0.001117513    0.000968825    0.010668098    0.001140220    0.014974321    0.716324313
453	 134130	 8155	 12588447	 34	 161	 5	 7     0.469906583    0.010689642    0.001117584    0.000968877    0.010631061    0.001205569    0.014920202    0.716454252
454	 135592	 8242	 12724039	 34	 161	 5	 7     0.469908551    0.010646841    0.001117686    0.000968951    0.010588013    0.001153180    0.014858101    0.716568125
455	 136884	 8325	 12860923	 34	 161	 5	 7     0.469910420    0.010602923    0.001117770    0.000969017    0.010543840    0.001146460    0.014798881    0.716467879
456	 138380	 8416	 12999303	 34	 161	 5	 7     0.469912220    0.010557435    0.001117834    0.000969068    0.010498089    0.001100541    0.014741601    0.716166085
457	 139740	 8497	 13139043	 34	 161	 5	 7     0.469913874    0.010517825    0.001117897    0.000969125    0.010458248    0.001131457    0.014688790    0.716044384
458	 141100	 8577	 13280143	 34	 161	 5	 7     0.469915484    0.010482796    0.001117991    0.000969201    0.010423009    0.001127257    0.014637198    0.716175064
459	 142460	 8657	 13422603	 34	 161	 5	 7     0.469917200    0.010447461    0.001118101    0.000969268    0.010387459    0.001117682    0.014581999    0.716462921
460	 143752	 8733	 13566355	 34	 161	 5	 7     0.469918889    0.010412807    0.001118217    0.000969343    0.010352591    0.001094320    0.014527452    0.716767644
461	 145214	 8820	 13711569	 34	 161	 5	 7     0.469920552    0.010374971    0.001118298    0.000969401    0.010314525    0.001122353    0.014473571    0.716821807
462	 146608	 8904	 13858177	 34	 161	 5	 7     0.469922237    0.010337644    0.001118390    0.000969469    0.010276969    0.001125089    0.014418772    0.716957292
463	 148206	 8998	 14006383	 34	 161	 5	 7     0.469923987    0.010303433    0.001118490    0.000969534    0.010242544    0.001082154    0.014361597    0.717429444
464	 149566	 9078	 14155949	 34	 161	 5	 7     0.469925600    0.010265019    0.001118579    0.000969602    0.010203892    0.001126013    0.014308752    0.717394467
465	 151130	 9170	 14307079	 34	 161	 5	 7     0.469927312    0.010225566    0.001118676    0.000969667    0.010164191    0.001065984    0.014252400    0.717462768
466	 152490	 9251	 14459569	 34	 161	 5	 7     0.469928830    0.010195631    0.001118776    0.000969740    0.010134063    0.001108261    0.014202261    0.717887901
467	 154258	 9355	 14613827	 34	 161	 5	 7     0.469930535    0.010159427    0.001118923    0.000969864    0.010097622    0.001096315    0.014145740    0.718196900
468	 156060	 9463	 14769887	 34	 161	 5	 7     0.469932205    0.010120636    0.001119015    0.000969924    0.010058582    0.001062072    0.014090129    0.718278416
469	 157556	 9553	 14927443	 34	 161	 5	 7     0.469933705    0.010079941    0.001119064    0.000969955    0.010017630    0.001067400    0.014040020    0.717943500
470	 159256	 9654	 15086699	 34	 161	 5	 7     0.469935389    0.010041172    0.001119221    0.000970058    0.009978601    0.001118889    0.013983533    0.718071166
471	 161058	 9760	 15247757	 34	 161	 5	 7     0.469937264    0.010000701    0.001119361    0.000970164    0.009937860    0.001061410    0.013920382    0.718421453
472	 162690	 9857	 15410447	 34	 161	 5	 7     0.469938873    0.009963922    0.001119518    0.000970272    0.009900829    0.001020126    0.013865975    0.718587912
473	 164152	 9943	 15574599	 34	 161	 5	 7     0.469940388    0.009931214    0.001119620    0.000970350    0.009867901    0.001069124    0.013814540    0.718895777
474	 165852	 10043	 15740451	 34	 161	 5	 7     0.469942177    0.009896962    0.001119750    0.000970438    0.009833413    0.001036752    0.013753536    0.719594029
475	 167416	 10136	 15907867	 34	 161	 5	 7     0.469943816    0.009859416    0.001119867    0.000970510    0.009795611    0.001069617    0.013697420    0.719800979
476	 169150	 10238	 16077017	 34	 161	 5	 7     0.469945604    0.009822923    0.001120023    0.000970615    0.009758861    0.001035393    0.013635943    0.720369901
477	 170918	 10342	 16247935	 34	 161	 5	 7     0.469947280    0.009792992    0.001120220    0.000970752    0.009728710    0.001054579    0.013578037    0.721237700
478	 172516	 10436	 16420451	 34	 161	 5	 7     0.469949047    0.009755449    0.001120376    0.000970838    0.009690900    0.001060168    0.013516752    0.721730268
479	 174318	 10542	 16594769	 34	 161	 5	 7     0.469950809    0.009720057    0.001120559    0.000970950    0.009655250    0.001045129    0.013455364    0.722392743
480	 176188	 10652	 16770957	 34	 161	 5	 7     0.469952581    0.009688767    0.001120743    0.000971063    0.009623728    0.001051524    0.013393337    0.723402042
481	 177718	 10744	 16948675	 34	 161	 5	 7     0.469954338    0.009650956    0.001120916    0.000971162    0.009585641    0.001068209    0.013331522    0.723920071
482	 179588	 10857	 17128263	 34	 161	 5	 7     0.469956095    0.009611213    0.001121073    0.000971260    0.009545607    0.001024411    0.013269449    0.724311381
483	 181220	 10957	 17309483	 34	 161	 5	 7     0.469957736    0.009569371    0.001121207    0.000971345    0.009503460    0.001022093    0.013211200    0.724337770
484	 182988	 11063	 17492471	 34	 161	 5	 7     0.469959247    0.009530294    0.001121300    0.000971421    0.009464100    0.001014505    0.013157345    0.724332574
485	 184722	 11165	 17677193	 34	 161	 5	 7     0.469960748    0.009489721    0.001121345    0.000971466    0.009423237    0.001028190    0.013103603    0.724206969
486	 186422	 11265	 17863615	 34	 161	 5	 7     0.469962250    0.009455975    0.001121412    0.000971521    0.009389244    0.001020174    0.013049624    0.724616656
487	 188088	 11365	 18051703	 34	 161	 5	 7     0.469963883    0.009413097    0.001121527    0.000971596    0.009346046    0.001040583    0.012990689    0.724603401
488	 189754	 11463	 18241457	 34	 161	 5	 7     0.469965456    0.009378142    0.001121640    0.000971664    0.009310825    0.001009189    0.012933680    0.725094596
489	 191420	 11561	 18432877	 34	 161	 5	 7     0.469966927    0.009344384    0.001121721    0.000971726    0.009276813    0.001009835    0.012880096    0.725490222
490	 193154	 11667	 18626031	 34	 161	 5	 7     0.469968367    0.009310074    0.001121830    0.000971806    0.009242239    0.001034441    0.012827443    0.725793475
491	 194990	 11780	 18821021	 34	 161	 5	 7     0.469969894    0.009276797    0.001121936    0.000971888    0.009208703    0.000982337    0.012771394    0.726373069
492	 196588	 11875	 19017609	 34	 161	 5	 7     0.469971279    0.009246055    0.001122040    0.000971968    0.009177721    0.001019504    0.012720330    0.726872306
493	 198288	 11975	 19215897	 34	 161	 5	 7     0.469972821    0.009212791    0.001122144    0.000972035    0.009144195    0.001002102    0.012663199    0.727524751
494	 199988	 12078	 19415885	 34	 161	 5	 7     0.469974235    0.009176879    0.001122231    0.000972098    0.009108003    0.000974872    0.012610616    0.727710659
495	 201722	 12180	 19617607	 34	 161	 5	 7     0.469975645    0.009139962    0.001122339    0.000972173    0.009070792    0.000973686    0.012557961    0.727822176
496	 203218	 12268	 19820825	 34	 161	 5	 7     0.469977094    0.009106201    0.001122480    0.000972275    0.009036755    0.000978757    0.012503608    0.728285880
497	 204986	 12374	 20025811	 34	 161	 5	 7     0.469978435    0.009074888    0.001122613    0.000972388    0.009005184    0.000977736    0.012453129    0.728723575
498	 206618	 12473	 20232429	 34	 161	 5	 7     0.469979912    0.009035529    0.001122750    0.000972481    0.008965501    0.000945588    0.012397268    0.728832280
499	 237003	 12473	 20469432	 39	 220	 2	 8     0.469980934    0.009038516    0.001143995    0.000977182    0.008965827    0.000945633    0.012358441    0.731363792
500	 249157	 12473	 20718589	 41	 262	 8	 9     0.469981957    0.009024000    0.001018472    0.000897282    0.008966342    0.000944618    0.012319481    0.732498364
501	 251166	 12574	 20969755	 41	 262	 8	 9     0.469983303    0.008986543    0.001018652    0.000897440    0.008928623    0.000970726    0.012268041    0.732516571
502	 253216	 12675	 21222971	 41	 262	 8	 9     0.469984683    0.008946366    0.001018776    0.000897551    0.008888170    0.000972201    0.012215060    0.732404619
503	 255348	 12780	 21478319	 41	 262	 8	 9     0.469986064    0.008909719    0.001018894    0.000897655    0.008851268    0.000941227    0.012161772    0.732600388
504	 257316	 12878	 21735635	 41	 262	 8	 9     0.469987300    0.008877846    0.001019005    0.000897764    0.008819171    0.000944319    0.012113933    0.732862346
505	 259366	 12979	 21995001	 41	 262	 8	 9     0.469988606    0.008840509    0.001019124    0.000897880    0.008781570    0.000912735    0.012063150    0.732852417
506	 261252	 13072	 22256253	 41	 262	 8	 9     0.469989738    0.008806014    0.001019179    0.000897932    0.008746837    0.000935670    0.012018981    0.732675580
507	 263384	 13177	 22519637	 41	 262	 8	 9     0.469990962    0.008771199    0.001019260    0.000898005    0.008711776    0.000924036    0.011971002    0.732703858
508	 265516	 13281	 22785153	 41	 262	 8	 9     0.469992147    0.008737446    0.001019299    0.000898041    0.008677787    0.000940823    0.011924384    0.732737748
509	 267853	 13397	 23053006	 41	 262	 8	 9     0.469993309    0.008707767    0.001019351    0.000898083    0.008647897    0.000916493    0.011878528    0.733067854
510	 269862	 13495	 23322868	 41	 262	 8	 9     0.469994428    0.008675590    0.001019397    0.000898120    0.008615491    0.000940042    0.011834132    0.733098917
511	 271994	 13599	 23594862	 41	 262	 8	 9     0.469995668    0.008638819    0.001019456    0.000898173    0.008578456    0.000921151    0.011784814    0.733046751
512	 274003	 13699	 23868865	 41	 262	 8	 9     0.469996842    0.008602359    0.001019503    0.000898212    0.008541733    0.000926489    0.011737873    0.732872038
513	 276094	 13801	 24144959	 41	 262	 8	 9     0.469998006    0.008565520    0.001019595    0.000898298    0.008504619    0.000888460    0.011691201    0.732646698
514	 329966	 13801	 24474925	 49	 336	 17	 10     0.469998990    0.008535093    0.000714944    0.000644043    0.008505096    0.000888510    0.011651570    0.732527289
515	 332122	 13892	 24807047	 49	 336	 17	 10     0.470000126    0.008502466    0.000715026    0.000644113    0.008472347    0.000915662    0.011605638    0.732615156
516	 334523	 13990	 25141570	 49	 336	 17	 10     0.470001363    0.008460950    0.000715107    0.000644183    0.008430676    0.000902179    0.011555464    0.732203441
517	 337022	 14092	 25478592	 49	 336	 17	 10     0.470002484    0.008425755    0.000715144    0.000644217    0.008395351    0.000899064    0.011509749    0.732053749
518	 339227	 14182	 25817819	 49	 336	 17	 10     0.470003612    0.008393718    0.000715181    0.000644249    0.008363194    0.000893520    0.011463602    0.732205967
519	 341579	 14278	 26159398	 49	 336	 17	 10     0.470004731    0.008361876    0.000715233    0.000644297    0.008331231    0.000919954    0.011417631    0.732365226
520	 344470	 14396	 26503868	 49	 336	 17	 10     0.470005909    0.008336121    0.000715302    0.000644356    0.008305375    0.000876104    0.011369058    0.733228808
521	 346430	 14476	 26850298	 49	 336	 17	 10     0.470007049    0.008301746    0.000715369    0.000644415    0.008270867    0.000911242    0.011321826    0.733251525
522	 349223	 14590	 27199521	 49	 336	 17	 10     0.470008104    0.008270088    0.000715411    0.000644453    0.008239087    0.000910254    0.011277937    0.733297987
523	 351771	 14694	 27551292	 49	 336	 17	 10     0.470009279    0.008232274    0.000715432    0.000644471    0.008201128    0.000862974    0.011228849    0.733136080
524	 354025	 14786	 27905317	 49	 336	 17	 10     0.470010314    0.008200940    0.000715467    0.000644501    0.008169671    0.000903834    0.011185466    0.733178148
525	 356426	 14885	 28261743	 49	 336	 17	 10     0.470011554    0.008163434    0.000715502    0.000644529    0.008132018    0.000880478    0.011133226    0.733249668
526	 358974	 14990	 28620717	 49	 336	 17	 10     0.470012637    0.008130880    0.000715538    0.000644560    0.008099335    0.000882901    0.011087403    0.733343969
527	 361326	 15086	 28982043	 49	 336	 17	 10     0.470013783    0.008095197    0.000715580    0.000644593    0.008063508    0.000866042    0.011038721    0.733345590
528	 363874	 15191	 29345917	 49	 336	 17	 10     0.470014877    0.008057488    0.000715620    0.000644629    0.008025646    0.000897190    0.010992036    0.733029593
529	 366520	 15300	 29712437	 49	 336	 17	 10     0.470016060    0.008022353    0.000715657    0.000644662    0.007990368    0.000883366    0.010941344    0.733214592
530	 369117	 15406	 30081554	 49	 336	 17	 10     0.470017211    0.007986811    0.000715699    0.000644699    0.007954679    0.000889383    0.010891768    0.733288752
531	 371714	 15512	 30453268	 49	 336	 17	 10     0.470018428    0.007953079    0.000715765    0.000644759    0.007920804    0.000868513    0.010839144    0.733736801
532	 374213	 15615	 30827481	 49	 336	 17	 10     0.470019554    0.007916066    0.000715804    0.000644797    0.007883636    0.000871448    0.010790197    0.733634971
533	 376908	 15725	 31204389	 49	 336	 17	 10     0.470020653    0.007880219    0.000715833    0.000644821    0.007847639    0.000868069    0.010742203    0.733575693
534	 379554	 15833	 31583943	 49	 336	 17	 10     0.470021737    0.007845298    0.000715861    0.000644846    0.007812570    0.000851659    0.010694689    0.733569597
535	 382102	 15939	 31966045	 49	 336	 17	 10     0.470022743    0.007812635    0.000715889    0.000644871    0.007779766    0.000838654    0.010650399    0.733553252
536	 384699	 16049	 32350744	 49	 336	 17	 10     0.470023707    0.007782741    0.000715912    0.000644893    0.007749743    0.000833988    0.010607745    0.733684733
537	 387100	 16148	 32737844	 49	 336	 17	 10     0.470024673    0.007752771    0.000715938    0.000644918    0.007719643    0.000851355    0.010564853    0.733826673
538	 389893	 16263	 33127737	 49	 336	 17	 10     0.470025654    0.007719343    0.000715960    0.000644937    0.007686069    0.000797135    0.010521136    0.733698659
539	 392490	 16371	 33520227	 49	 336	 17	 10     0.470026553    0.007694698    0.000715982    0.000644957    0.007661315    0.000843084    0.010480896    0.734164090
540	 395038	 16478	 33915265	 49	 336	 17	 10     0.470027562    0.007659544    0.000716003    0.000644977    0.007626005    0.000826477    0.010435523    0.733987518
541	 397635	 16585	 34312900	 49	 336	 17	 10     0.470028540    0.007626426    0.000716032    0.000645006    0.007592738    0.000849158    0.010391410    0.733916396
542	 400379	 16698	 34713279	 49	 336	 17	 10     0.470029583    0.007591778    0.000716057    0.000645029    0.007557934    0.000838325    0.010344128    0.733921569
543	 403123	 16811	 35116402	 49	 336	 17	 10     0.470030614    0.007560899    0.000716085    0.000645053    0.007526913    0.000820506    0.010297142    0.734271671
544	 405720	 16918	 35522122	 49	 336	 17	 10     0.470031617    0.007528145    0.000716114    0.000645077    0.007494007    0.000807195    0.010251272    0.734362015
545	 408219	 17020	 35930341	 49	 336	 17	 10     0.470032516    0.007495460    0.000716129    0.000645090    0.007461172    0.000797124    0.010209969    0.734131540
546	 410914	 17130	 36341255	 49	 336	 17	 10     0.470033377    0.007467573    0.000716161    0.000645119    0.007433153    0.000804272    0.010170243    0.734257160
547	 413658	 17242	 36754913	 49	 336	 17	 10     0.470034285    0.007441853    0.000716188    0.000645145    0.007407311    0.000782220    0.010128216    0.734764453
548	 416059	 17342	 37170972	 49	 336	 17	 10     0.470035161    0.007412662    0.000716208    0.000645163    0.007377981    0.000791338    0.010087476    0.734838174
549	 418705	 17450	 37589677	 49	 336	 17	 10     0.470036066    0.007385214    0.000716231    0.000645183    0.007350401    0.000796108    0.010045194    0.735198726
550	 421351	 17558	 38011028	 49	 336	 17	 10     0.470037019    0.007356031    0.000716261    0.000645211    0.007321076    0.000790524    0.010000508    0.735565722
551	 423752	 17658	 38434780	 49	 336	 17	 10     0.470037959    0.007325934    0.000716284    0.000645234    0.007290833    0.000785662    0.009956242    0.735813128
552	 426447	 17768	 38861227	 49	 336	 17	 10     0.470038839    0.007293901    0.000716308    0.000645257    0.007258643    0.000768789    0.009914606    0.735672307
553	 428995	 17873	 39290222	 49	 336	 17	 10     0.470039664    0.007265936    0.000716328    0.000645276    0.007230539    0.000800652    0.009875396    0.735761498
554	 431935	 17994	 39722157	 49	 336	 17	 10     0.470040592    0.007238644    0.000716374    0.000645319    0.007203108    0.000775433    0.009831131    0.736298136
555	 434483	 18101	 40156640	 49	 336	 17	 10     0.470041470    0.007205149    0.000716396    0.000645340    0.007169446    0.000769184    0.009789066    0.736040574
556	 437178	 18214	 40593818	 49	 336	 17	 10     0.470042270    0.007173800    0.000716409    0.000645352    0.007137939    0.000789554    0.009750580    0.735730649
557	 440559	 18352	 41034377	 49	 336	 17	 10     0.470043161    0.007140621    0.000716427    0.000645369    0.007104590    0.000768546    0.009707529    0.735575565
558	 443499	 18472	 41477876	 49	 336	 17	 10     0.470044046    0.007110992    0.000716451    0.000645390    0.007074808    0.000788756    0.009664612    0.735776256
559	 446733	 18605	 41924609	 49	 336	 17	 10     0.470044977    0.007082746    0.000716472    0.000645409    0.007046414    0.000747413    0.009619187    0.736314360
560	 449624	 18723	 42374233	 49	 336	 17	 10     0.470045777    0.007052107    0.000716489    0.000645424    0.007015615    0.000737474    0.009580039    0.736125018
561	 452221	 18829	 42826454	 49	 336	 17	 10     0.470046525    0.007020030    0.000716500    0.000645434    0.006983369    0.000768247    0.009543269    0.735600172
562	 455161	 18949	 43281615	 49	 336	 17	 10     0.470047343    0.006986685    0.000716520    0.000645453    0.006949846    0.000746751    0.009502883    0.735217383
563	 458003	 19068	 43739618	 49	 336	 17	 10     0.470048092    0.006960340    0.000716580    0.000645510    0.006923355    0.000758739    0.009465742    0.735318986
564	 461237	 19204	 44200855	 49	 336	 17	 10     0.470048873    0.006930331    0.000716596    0.000645525    0.006893184    0.000739403    0.009426904    0.735165181
565	 464128	 19325	 44664983	 49	 336	 17	 10     0.470049652    0.006901498    0.000716612    0.000645540    0.006864193    0.000776102    0.009387955    0.735143984
566	 467705	 19472	 45132688	 49	 336	 17	 10     0.470050486    0.006873403    0.000716637    0.000645560    0.006835942    0.000715076    0.009346133    0.735427541
567	 470400	 19582	 45603088	 49	 336	 17	 10     0.470051165    0.006847562    0.000716650    0.000645572    0.006809958    0.000743508    0.009311924    0.735354177
568	 473683	 19716	 46076771	 49	 336	 17	 10     0.470051989    0.006821715    0.000716676    0.000645596    0.006783964    0.000721450    0.009270237    0.735872761
569	 476525	 19832	 46553296	 49	 336	 17	 10     0.470052728    0.006795869    0.000716698    0.000645618    0.006757972    0.000709465    0.009232657    0.736068603
570	 479269	 19944	 47032565	 49	 336	 17	 10     0.470053413    0.006773108    0.000716714    0.000645632    0.006735081    0.000709518    0.009197764    0.736386375
571	 482111	 20062	 47514676	 49	 336	 17	 10     0.470054144    0.006746143    0.000716731    0.000645647    0.006707961    0.000700893    0.009160300    0.736454376
572	 485100	 20186	 47999776	 49	 336	 17	 10     0.470054816    0.006720999    0.000716743    0.000645657    0.006682672    0.000705681    0.009125738    0.736488188
573	 488236	 20318	 48488012	 49	 336	 17	 10     0.470055505    0.006695506    0.000716756    0.000645670    0.006657031    0.000718211    0.009090196    0.736563516
574	 491470	 20453	 48979482	 49	 336	 17	 10     0.470056271    0.006668967    0.000716775    0.000645687    0.006630336    0.000712327    0.009050523    0.736859872
575	 494508	 20578	 49473990	 49	 336	 17	 10     0.470057020    0.006642447    0.000716797    0.000645708    0.006603658    0.000688749    0.009011527    0.737105568
576	 497693	 20709	 49971683	 49	 336	 17	 10     0.470057694    0.006620585    0.000716815    0.000645724    0.006581666    0.000692140    0.008976266    0.737565648
577	 500731	 20833	 50472414	 49	 336	 17	 10     0.470058379    0.006596095    0.000716829    0.000645736    0.006557029    0.000677092    0.008940355    0.737788963
578	 503573	 20951	 50975987	 49	 336	 17	 10     0.470059036    0.006572251    0.000716842    0.000645748    0.006533040    0.000682391    0.008905730    0.737980025
579	 506464	 21070	 51482451	 49	 336	 17	 10     0.470059715    0.006551045    0.000716864    0.000645767    0.006511705    0.000681797    0.008869845    0.738574897
580	 509404	 21190	 51991855	 49	 336	 17	 10     0.470060350    0.006526677    0.000716883    0.000645785    0.006487187    0.000690673    0.008836088    0.738638780
581	 512638	 21325	 52504493	 49	 336	 17	 10     0.470061013    0.006502685    0.000716901    0.000645801    0.006463046    0.000679864    0.008800760    0.738877623
582	 515872	 21458	 53020365	 49	 336	 17	 10     0.470061636    0.006481449    0.000716923    0.000645821    0.006441677    0.000665468    0.008767448    0.739262840
583	 518910	 21584	 53539275	 49	 336	 17	 10     0.470062236    0.006456368    0.000716938    0.000645834    0.006416439    0.000696699    0.008735222    0.739118917
584	 522438	 21729	 54061713	 49	 336	 17	 10     0.470062866    0.006429481    0.000716950    0.000645845    0.006389382    0.000676536    0.008701248    0.738914793
585	 525819	 21867	 54587532	 49	 336	 17	 10     0.470063496    0.006402148    0.000716959    0.000645854    0.006361876    0.000686291    0.008667130    0.738669939
586	 529788	 22029	 55117320	 49	 336	 17	 10     0.470064134    0.006376267    0.000716979    0.000645872    0.006335829    0.000668833    0.008632482    0.738636591
587	 533218	 22174	 55650538	 49	 336	 17	 10     0.470064748    0.006350645    0.000716996    0.000645888    0.006310040    0.000676974    0.008598972    0.738535339
588	 537089	 22335	 56187627	 49	 336	 17	 10     0.470065363    0.006323814    0.000717011    0.000645902    0.006283034    0.000676959    0.008565290    0.738307113
589	 541009	 22497	 56728636	 49	 336	 17	 10     0.470065992    0.006297874    0.000717030    0.000645919    0.006256923    0.000649732    0.008530672    0.738262325
590	 544733	 22655	 57273369	 49	 336	 17	 10     0.470066576    0.006273727    0.000717049    0.000645935    0.006232615    0.000661799    0.008498461    0.738219224
591	 548457	 22808	 57821826	 49	 336	 17	 10     0.470067176    0.006247934    0.000717060    0.000645946    0.006206650    0.000684906    0.008465215    0.738071499
592	 552671	 22980	 58374497	 49	 336	 17	 10     0.470067819    0.006221658    0.000717075    0.000645958    0.006180197    0.000665166    0.008429392    0.738090937
593	 556689	 23145	 58931186	 49	 336	 17	 10     0.470068446    0.006198227    0.000717099    0.000645981    0.006156605    0.000648862    0.008394356    0.738380224
594	 560903	 23327	 59492089	 49	 336	 17	 10     0.470069019    0.006175314    0.000717115    0.000645994    0.006133534    0.000655772    0.008362207    0.738478905
595	 564921	 23493	 60057010	 49	 336	 17	 10     0.470069606    0.006151517    0.000717130    0.000646009    0.006109573    0.000643297    0.008329139    0.738553813
596	 760914	 23493	 60817924	 66	 482	 4	 11     0.470070100    0.006134035    0.000545857    0.000413333    0.006109700    0.000643304    0.008301213    0.738932446
597	 766722	 23669	 61584646	 66	 482	 4	 11     0.470070660    0.006110249    0.000545872    0.000413344    0.006085817    0.000629765    0.008269469    0.738892537
598	 772266	 23841	 62356912	 66	 482	 4	 11     0.470071207    0.006088980    0.000545890    0.000413357    0.006064461    0.000650149    0.008238337    0.739103090
599	 778140	 24022	 63135052	 66	 482	 4	 11     0.470071773    0.006066863    0.000545907    0.000413371    0.006042252    0.000643206    0.008205960    0.739323931
600	 784080	 24203	 63919132	 66	 482	 4	 11     0.470072331    0.006044136    0.000545927    0.000413387    0.006019431    0.000651552    0.008173932    0.739440483
601	 790680	 24405	 64709812	 66	 482	 4	 11     0.470072927    0.006020440    0.000545947    0.000413403    0.005995635    0.000622678    0.008139578    0.739650193
602	 796158	 24576	 65505970	 66	 482	 4	 11     0.470073460    0.005997124    0.000545964    0.000413416    0.005972220    0.000629808    0.008108739    0.739587675
603	 802164	 24760	 66308134	 66	 482	 4	 11     0.470074018    0.005973162    0.000545978    0.000413427    0.005948157    0.000614678    0.008076307    0.739590735
604	 808236	 24945	 67116370	 66	 482	 4	 11     0.470074532    0.005950323    0.000545993    0.000413438    0.005925220    0.000631341    0.008046371    0.739503967
605	 815100	 25159	 67931470	 66	 482	 4	 11     0.470075068    0.005927251    0.000546006    0.000413448    0.005902049    0.000638082    0.008014975    0.739522034
606	 822360	 25379	 68753830	 66	 482	 4	 11     0.470075616    0.005904096    0.000546020    0.000413460    0.005878794    0.000622072    0.007982764    0.739605551
607	 828960	 25582	 69582790	 66	 482	 4	 11     0.470076151    0.005881685    0.000546037    0.000413473    0.005856284    0.000612880    0.007951210    0.739721989
608	 836286	 25809	 70419076	 66	 482	 4	 11     0.470076662    0.005860535    0.000546055    0.000413487    0.005835040    0.000624344    0.007920946    0.739878149
609	 844008	 26046	 71263084	 66	 482	 4	 11     0.470077176    0.005838863    0.000546068    0.000413497    0.005813272    0.000618752    0.007890379    0.739997798
610	 851070	 26264	 72114154	 66	 482	 4	 11     0.470077696    0.005816779    0.000546079    0.000413506    0.005791090    0.000616770    0.007859337    0.740110739
611	 858396	 26486	 72972550	 66	 482	 4	 11     0.470078215    0.005794949    0.000546090    0.000413515    0.005769161    0.000620440    0.007828238    0.740262267
612	 865788	 26711	 73838338	 66	 482	 4	 11     0.470078743    0.005771979    0.000546105    0.000413525    0.005746086    0.000604006    0.007796452    0.740334010
613	 872982	 26940	 74711320	 66	 482	 4	 11     0.470079242    0.005753357    0.000546123    0.000413538    0.005727378    0.000607236    0.007766307    0.740809872
614	 880176	 27160	 75591496	 66	 482	 4	 11     0.470079748    0.005733338    0.000546140    0.000413553    0.005707267    0.000592218    0.007735620    0.741160784
615	 887502	 27382	 76478998	 66	 482	 4	 11     0.470080232    0.005711692    0.000546148    0.000413559    0.005685521    0.000607974    0.007706162    0.741185040
616	 895290	 27622	 77374288	 66	 482	 4	 11     0.470080746    0.005691636    0.000546168    0.000413575    0.005665371    0.000602156    0.007674767    0.741603779
617	 902946	 27854	 78277234	 66	 482	 4	 11     0.470081244    0.005671248    0.000546188    0.000413593    0.005644886    0.000597512    0.007644196    0.741902543
618	 910602	 28086	 79187836	 66	 482	 4	 11     0.470081736    0.005651484    0.000546204    0.000413607    0.005625028    0.000599524    0.007613853    0.742263394
619	 918192	 28320	 80106028	 66	 482	 4	 11     0.470082235    0.005630311    0.000546214    0.000413614    0.005603753    0.000607966    0.007583026    0.742488585
620	 926970	 28590	 81032998	 66	 482	 4	 11     0.470082726    0.005609556    0.000546229    0.000413627    0.005582898    0.000606286    0.007552475    0.742744085
621	 936012	 28869	 81969010	 66	 482	 4	 11     0.470083210    0.005588173    0.000546246    0.000413640    0.005561411    0.000584957    0.007522303    0.742880631
622	 944130	 29118	 82913140	 66	 482	 4	 11     0.470083675    0.005567542    0.000546262    0.000413653    0.005540679    0.000597726    0.007493193    0.743013259
623	 952908	 29387	 83866048	 66	 482	 4	 11     0.470084144    0.005547801    0.000546282    0.000413670    0.005520840    0.000585970    0.007463708    0.743303677
624	 961554	 29649	 84827602	 66	 482	 4	 11     0.470084599    0.005527813    0.000546305    0.000413688    0.005500752    0.000585269    0.007435032    0.743482108
625	 970002	 29911	 85797604	 66	 482	 4	 11     0.470085051    0.005506583    0.000546320    0.000413699    0.005479415    0.000592531    0.007406402    0.743489556
626	 979374	 30196	 86776978	 66	 482	 4	 11     0.470085513    0.005485605    0.000546334    0.000413710    0.005458331    0.000585470    0.007377019    0.743607266
627	 988482	 30481	 87765460	 66	 482	 4	 11     0.470085994    0.005464882    0.000546352    0.000413723    0.005437502    0.000584512    0.007346254    0.743900428
628	 998250	 30780	 88763710	 66	 482	 4	 11     0.470086457    0.005445032    0.000546367    0.000413734    0.005417551    0.000577530    0.007316563    0.744206198
629	 1007226	 31053	 89770936	 66	 482	 4	 11     0.470086905    0.005426206    0.000546380    0.000413745    0.005398628    0.000577979    0.007287755    0.744564876
630	 1017258	 31358	 90788194	 66	 482	 4	 11     0.470087349    0.005406901    0.000546393    0.000413753    0.005379222    0.000575527    0.007259027    0.744851967
631	 1026762	 31646	 91814956	 66	 482	 4	 11     0.470087802    0.005386797    0.000546407    0.000413762    0.005359013    0.000575801    0.007229670    0.745095800
632	 1036464	 31945	 92851420	 66	 482	 4	 11     0.470088250    0.005366062    0.000546422    0.000413774    0.005338168    0.000565102    0.007200437    0.745241132
633	 1046100	 32239	 93897520	 66	 482	 4	 11     0.470088675    0.005346595    0.000546435    0.000413784    0.005318598    0.000577915    0.007172680    0.745411004
634	 1056792	 32565	 94954312	 66	 482	 4	 11     0.470089124    0.005327085    0.000546452    0.000413798    0.005298984    0.000566135    0.007143184    0.745757812
635	 1066824	 32871	 96021136	 66	 482	 4	 11     0.470089555    0.005308414    0.000546470    0.000413813    0.005280211    0.000580948    0.007114749    0.746114061
636	 1077846	 33206	 97098982	 66	 482	 4	 11     0.470090009    0.005290741    0.000546489    0.000413827    0.005262441    0.000561869    0.007084730    0.746780933
637	 1088538	 33534	 98187520	 66	 482	 4	 11     0.470090443    0.005272966    0.000546506    0.000413840    0.005244568    0.000564225    0.007055861    0.747317070
638	 1099032	 33858	 99286552	 66	 482	 4	 11     0.470090879    0.005253865    0.000546522    0.000413851    0.005225362    0.000550790    0.007026762    0.747693584
639	 1109262	 34172	 100395814	 66	 482	 4	 11     0.470091293    0.005235594    0.000546538    0.000413862    0.005206990    0.000549759    0.006999013    0.748047504
640	 1119426	 34483	 101515240	 66	 482	 4	 11     0.470091708    0.005217461    0.000546551    0.000413871    0.005188756    0.000555078    0.006971034    0.748448738
641	 1130382	 34817	 102645622	 66	 482	 4	 11     0.470092139    0.005200598    0.000546569    0.000413885    0.005171797    0.000545841    0.006941930    0.749157447
642	 1140678	 35133	 103786300	 66	 482	 4	 11     0.470092549    0.005184578    0.000546587    0.000413896    0.005155685    0.000555910    0.006914109    0.749854876
643	 1152426	 35489	 104938726	 66	 482	 4	 11     0.470092979    0.005168792    0.000546606    0.000413909    0.005139808    0.000550251    0.006884788    0.750755411
644	 1163844	 35836	 106102570	 66	 482	 4	 11     0.470093394    0.005151500    0.000546625    0.000413921    0.005122416    0.000541463    0.006856421    0.751339523
645	 1174998	 36175	 107277568	 66	 482	 4	 11     0.470093798    0.005133405    0.000546640    0.000413931    0.005104218    0.000549231    0.006828626    0.751747910
646	 1187142	 36543	 108464710	 66	 482	 4	 11     0.470094209    0.005116157    0.000546656    0.000413942    0.005086868    0.000542657    0.006800280    0.752345045
647	 1199418	 36916	 109664128	 66	 482	 4	 11     0.470094610    0.005098287    0.000546673    0.000413955    0.005068893    0.000539760    0.006772516    0.752790608
648	 1211496	 37284	 110875624	 66	 482	 4	 11     0.470095020    0.005078799    0.000546689    0.000413966    0.005049290    0.000542039    0.006743988    0.753085398
649	 1223310	 37642	 112098934	 66	 482	 4	 11     0.470095433    0.005059937    0.000546707    0.000413979    0.005030316    0.000529561    0.006715148    0.753510889
650	 1234926	 37994	 113333860	 66	 482	 4	 11     0.470095818    0.005041233    0.000546723    0.000413989    0.005011499    0.000536152    0.006688130    0.753758233
651	 1247268	 38374	 114581128	 66	 482	 4	 11     0.470096214    0.005022320    0.000546741    0.000414001    0.004992472    0.000532952    0.006660249    0.754073963
652	 1259214	 38742	 115840342	 66	 482	 4	 11     0.470096604    0.005003992    0.000546758    0.000414013    0.004974032    0.000525584    0.006632648    0.754448610
653	 1272018	 39131	 117112360	 66	 482	 4	 11     0.470097003    0.004988494    0.000546783    0.000414029    0.004958438    0.000523154    0.006604312    0.755339032


==> data/lshaped/criterionD/varth1_thX0.1_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 3	 1     0.441911422    0.109920301    0.017291732    0.017291732    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 3	 1     0.444486538    0.105987874    0.017846361    0.017846361    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 3	 1     0.445934386    0.104076133    0.018422207    0.018422207    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 3	 1     0.447322643    0.102121368    0.018811194    0.018811194    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 3	 1     0.447996289    0.101225754    0.018909710    0.018909710    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 3	 1     0.448646674    0.099837740    0.019073047    0.019073047    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 3	 1     0.449247575    0.098402394    0.019220125    0.019220125    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 3	 1     0.449820601    0.097143253    0.019369524    0.019369524    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 3	 1     0.450380085    0.095906597    0.019518015    0.019518015    0.093899533    0.019177828    0.134879904    0.711051788
10	 215	 116	 940	 5	 9	 5	 2     0.450817882    0.094403202    0.004321378    0.004314599    0.094304243    0.019227476    0.133409320    0.707620745
11	 220	 118	 1160	 5	 9	 5	 2     0.451313474    0.093225461    0.004324783    0.004318003    0.093125092    0.018969706    0.131723032    0.707738497
12	 225	 120	 1385	 5	 9	 5	 2     0.451795772    0.092064031    0.004328672    0.004321886    0.091962212    0.018204517    0.130059177    0.707862627
13	 230	 122	 1615	 5	 9	 5	 2     0.452182545    0.090580705    0.004366347    0.004359510    0.090475406    0.016042372    0.128708025    0.703768901
14	 235	 124	 1850	 5	 9	 5	 2     0.452473330    0.089651952    0.004392554    0.004385676    0.089544279    0.016224351    0.127682007    0.702150241
15	 240	 126	 2090	 5	 9	 5	 2     0.452831111    0.088821847    0.004476519    0.004469655    0.088708970    0.015989823    0.126407255    0.702664160
16	 245	 128	 2335	 5	 9	 5	 2     0.453124875    0.087893645    0.004507657    0.004500773    0.087777980    0.016004742    0.125350138    0.701185065
17	 250	 130	 2585	 5	 9	 5	 2     0.453419014    0.086945290    0.004540219    0.004533315    0.086826666    0.015705535    0.124281967    0.699580895
18	 255	 132	 2840	 5	 9	 5	 2     0.453761227    0.086079966    0.004649558    0.004642690    0.085954302    0.015384563    0.123026657    0.699685479
19	 260	 134	 3100	 5	 9	 5	 2     0.454029257    0.084983258    0.004678872    0.004671967    0.084854360    0.014780267    0.122033779    0.696391268
20	 265	 136	 3365	 5	 9	 5	 2     0.454321734    0.084104048    0.004678101    0.004671184    0.083973843    0.015300382    0.120940364    0.695417524
21	 270	 138	 3635	 5	 9	 5	 2     0.454636125    0.083140621    0.004675590    0.004668660    0.083009046    0.014465965    0.119753093    0.694267001
22	 280	 142	 3915	 5	 9	 5	 2     0.455001417    0.082325995    0.005268395    0.005261348    0.082157248    0.013164451    0.118357593    0.695570030
23	 290	 146	 4205	 5	 9	 5	 2     0.455243135    0.081601147    0.005292293    0.005285042    0.081429349    0.012505671    0.117424432    0.694924778
24	 295	 148	 4500	 5	 9	 5	 2     0.455477151    0.081196288    0.005510591    0.005503271    0.081009077    0.012345558    0.116513407    0.696883644
25	 300	 150	 4800	 5	 9	 5	 2     0.455717356    0.080407142    0.005750339    0.005742817    0.080201260    0.014938664    0.115570329    0.695742085
26	 310	 155	 5110	 5	 9	 5	 2     0.456082211    0.079851824    0.005875302    0.005867253    0.079635386    0.015608186    0.114121980    0.699705911
27	 320	 160	 5430	 5	 9	 5	 2     0.456478433    0.079217075    0.005882153    0.005873968    0.078998387    0.012720915    0.112526660    0.703984945
28	 325	 162	 5755	 5	 9	 5	 2     0.456694113    0.078806257    0.005892811    0.005884578    0.078585628    0.010985959    0.111648092    0.705845083
29	 330	 164	 6085	 5	 9	 5	 2     0.456847684    0.078142612    0.005902477    0.005894073    0.077919373    0.010984126    0.111018029    0.703873173
30	 335	 166	 6420	 5	 9	 5	 2     0.457020793    0.077829759    0.005906920    0.005898446    0.077605281    0.010835419    0.110303239    0.705598125
31	 340	 168	 6760	 5	 9	 5	 2     0.457184827    0.077382788    0.005904656    0.005896124    0.077157183    0.014592340    0.109621365    0.705909729
32	 350	 172	 7110	 5	 9	 5	 2     0.457598766    0.076549521    0.006432866    0.006423920    0.076278748    0.011976460    0.107880391    0.709577710
33	 360	 176	 7470	 5	 9	 5	 2     0.457878099    0.076106220    0.006854789    0.006845570    0.075796891    0.011873638    0.106688593    0.713349182
34	 365	 178	 7835	 5	 9	 5	 2     0.458100567    0.075343929    0.007044783    0.007035330    0.075013857    0.011895420    0.105729277    0.712611789
35	 375	 182	 8210	 5	 9	 5	 2     0.458389877    0.074904268    0.007507362    0.007497656    0.074527102    0.011511916    0.104467842    0.717007900
36	 380	 184	 8590	 5	 9	 5	 2     0.458603770    0.074199219    0.007716119    0.007706214    0.073796921    0.013522738    0.103524834    0.716728695
37	 390	 188	 8980	 5	 9	 5	 2     0.458795415    0.073518577    0.007757194    0.007747043    0.073108188    0.012320814    0.102672182    0.716051568
38	 400	 192	 9380	 5	 9	 5	 2     0.459031111    0.072888170    0.007769466    0.007759044    0.072472897    0.009837087    0.101613231    0.717309837
39	 410	 196	 9790	 5	 9	 5	 2     0.459140021    0.072637488    0.007780495    0.007770083    0.072219585    0.010541288    0.101119983    0.718329708
40	 420	 200	 10210	 5	 9	 5	 2     0.459293801    0.072338656    0.007795038    0.007784452    0.071917442    0.010549147    0.100419190    0.720366855
41	 425	 202	 10635	 5	 9	 5	 2     0.459439448    0.071646781    0.007803018    0.007792343    0.071220602    0.012058800    0.099750706    0.718258384
42	 435	 206	 11070	 5	 9	 5	 2     0.459696252    0.070590830    0.007807795    0.007797070    0.070157706    0.009344637    0.098560467    0.716218504
43	 440	 208	 11510	 5	 9	 5	 2     0.459813356    0.070214672    0.007811930    0.007801168    0.069778750    0.009342727    0.098012691    0.716383474
44	 445	 210	 11955	 5	 9	 5	 2     0.459938317    0.069866511    0.007813016    0.007802163    0.069428280    0.009396885    0.097424609    0.717134111
45	 455	 214	 12410	 5	 9	 5	 2     0.460049112    0.069636820    0.007824466    0.007813591    0.069195842    0.009417298    0.096900074    0.718645685
46	 460	 216	 12870	 5	 9	 5	 2     0.460168741    0.069205597    0.007832865    0.007821939    0.068760897    0.009072157    0.096330364    0.718419350
47	 465	 218	 13335	 5	 9	 5	 2     0.460288376    0.068793786    0.007835031    0.007824050    0.068346158    0.011758138    0.095757090    0.718419763
48	 475	 222	 13810	 5	 9	 5	 2     0.460526781    0.067765338    0.007863114    0.007852141    0.067307596    0.009056732    0.094603879    0.716306130
49	 480	 224	 14290	 5	 9	 5	 2     0.460636503    0.067428273    0.007870644    0.007859666    0.066967343    0.010100395    0.094068175    0.716802182
50	 490	 228	 14780	 5	 9	 5	 2     0.460787760    0.066907441    0.007879942    0.007868859    0.066441795    0.009995713    0.093324433    0.716933803
51	 495	 230	 15275	 5	 9	 5	 2     0.460920995    0.066243678    0.007886647    0.007875583    0.065772530    0.008569826    0.092664155    0.714879217
52	 500	 232	 15775	 5	 9	 5	 2     0.461037180    0.065795085    0.007969527    0.007958376    0.065310641    0.008497715    0.092084356    0.714508828
53	 505	 234	 16280	 5	 9	 5	 2     0.461151554    0.065355134    0.008049948    0.008038705    0.064857474    0.008440679    0.091509854    0.714186846
54	 510	 237	 16790	 5	 9	 5	 2     0.461244733    0.064950486    0.008064946    0.008053667    0.064447826    0.008394897    0.091039033    0.713435588
55	 515	 239	 17305	 5	 9	 5	 2     0.461336054    0.064625207    0.008090774    0.008079513    0.064116744    0.008407644    0.090575135    0.713498331
56	 520	 241	 17825	 5	 9	 5	 2     0.461436325    0.064240567    0.008090431    0.008079063    0.063729078    0.010166164    0.090062907    0.713285509
57	 530	 245	 18355	 5	 9	 5	 2     0.461616012    0.063804252    0.008102721    0.008091241    0.063287665    0.009202642    0.089137351    0.715797042
58	 535	 247	 18890	 5	 9	 5	 2     0.461724171    0.063304151    0.008110205    0.008098589    0.062782483    0.008394359    0.088575389    0.714692329
59	 540	 249	 19430	 5	 9	 5	 2     0.461835929    0.062996762    0.008185623    0.008174024    0.062462690    0.008389931    0.087990818    0.715947000
60	 545	 252	 19975	 5	 9	 5	 2     0.461927950    0.062581821    0.008200108    0.008188473    0.062042264    0.008284098    0.087506447    0.715168118
61	 550	 254	 20525	 5	 9	 5	 2     0.462038359    0.062163840    0.008296725    0.008284976    0.061607689    0.009170932    0.086921597    0.715171396
62	 555	 257	 21080	 5	 9	 5	 2     0.462148106    0.061651151    0.008312732    0.008300943    0.061088157    0.010292429    0.086336188    0.714082389
63	 565	 262	 21645	 5	 9	 5	 2     0.462308772    0.060963623    0.008315801    0.008303948    0.060393798    0.008312998    0.085471682    0.713261069
64	 575	 266	 22220	 5	 9	 5	 2     0.462404681    0.060600359    0.008331883    0.008320016    0.060024855    0.007571841    0.084951285    0.713354233
65	 1150	 266	 23370	 10	 23	 7	 3     0.462489172    0.060246345    0.003684931    0.003668165    0.060133546    0.007570044    0.084490089    0.713058132
66	 1160	 268	 24530	 10	 23	 7	 3     0.462557178    0.059811732    0.003685098    0.003668332    0.059698102    0.008397673    0.084116983    0.711054176
67	 1180	 272	 25710	 10	 23	 7	 3     0.462657610    0.059403278    0.003697405    0.003680521    0.059288098    0.007419203    0.083562824    0.710881646
68	 1190	 274	 26900	 10	 23	 7	 3     0.462728956    0.059048787    0.003698997    0.003682081    0.058932815    0.008340524    0.083166835    0.710004013
69	 1200	 277	 28100	 10	 23	 7	 3     0.462812290    0.058604407    0.003700109    0.003683190    0.058487483    0.009064531    0.082701835    0.708622813
70	 1220	 281	 29320	 10	 23	 7	 3     0.462949041    0.058180451    0.003713772    0.003696729    0.058061802    0.008777963    0.081932866    0.710099057
71	 1230	 283	 30550	 10	 23	 7	 3     0.463048726    0.057623908    0.003710708    0.003693485    0.057504308    0.007343192    0.081367604    0.708192269
72	 1240	 285	 31790	 10	 23	 7	 3     0.463120032    0.057218742    0.003711674    0.003694451    0.057098230    0.007322348    0.080960762    0.706746580
73	 1250	 287	 33040	 10	 23	 7	 3     0.463189473    0.056863870    0.003713232    0.003695978    0.056742503    0.008297654    0.080562531    0.705835195
74	 1260	 290	 34300	 10	 23	 7	 3     0.463271866    0.056406894    0.003714339    0.003697083    0.056284468    0.007337322    0.080087376    0.704316918
75	 1270	 292	 35570	 10	 23	 7	 3     0.463358651    0.056108022    0.003717858    0.003700522    0.055984710    0.007943817    0.079583730    0.705018754
76	 1280	 295	 36850	 10	 23	 7	 3     0.463439628    0.055732847    0.003720016    0.003702657    0.055608558    0.007370494    0.079110812    0.704490904
77	 1290	 297	 38140	 10	 23	 7	 3     0.463527249    0.055416767    0.003723745    0.003706299    0.055291516    0.007976610    0.078595796    0.705085634
78	 1300	 300	 39440	 10	 23	 7	 3     0.463608931    0.055030115    0.003725948    0.003708477    0.054903833    0.007243579    0.078112539    0.704497837
79	 1310	 302	 40750	 10	 23	 7	 3     0.463675953    0.054759900    0.003740149    0.003722595    0.054632023    0.006852662    0.077713708    0.704636307
80	 1320	 305	 42070	 10	 23	 7	 3     0.463730867    0.054487299    0.003740641    0.003723076    0.054358747    0.006824826    0.077385348    0.704103561
81	 1330	 308	 43400	 10	 23	 7	 3     0.463785347    0.054216235    0.003741140    0.003723564    0.054087004    0.008971957    0.077058171    0.703575422
82	 1350	 313	 44750	 10	 23	 7	 3     0.463909596    0.053911203    0.003744054    0.003726361    0.053781036    0.009413328    0.076306592    0.706507803
83	 1370	 318	 46120	 10	 23	 7	 3     0.464051030    0.053568885    0.003745374    0.003727671    0.053437792    0.007491008    0.075441709    0.710069876
84	 1380	 320	 47500	 10	 23	 7	 3     0.464123784    0.053377356    0.003745538    0.003727834    0.053245780    0.006820953    0.074992814    0.711766277
85	 1390	 322	 48890	 10	 23	 7	 3     0.464177356    0.052979919    0.003745746    0.003728032    0.052847339    0.006799520    0.074660510    0.709611000
86	 1400	 324	 50290	 10	 23	 7	 3     0.464230577    0.052581840    0.003745961    0.003728238    0.052448238    0.006518876    0.074328869    0.707421506
87	 1410	 326	 51700	 10	 23	 7	 3     0.464286339    0.052314525    0.003747210    0.003729457    0.052180149    0.007517624    0.073979762    0.707146436
88	 1420	 328	 53120	 10	 23	 7	 3     0.464354330    0.051881861    0.003748428    0.003730676    0.051746273    0.006517293    0.073551788    0.705378647
89	 1430	 330	 54550	 10	 23	 7	 3     0.464410059    0.051601685    0.003749681    0.003731900    0.051465268    0.007550039    0.073199086    0.704949855
90	 1440	 332	 55990	 10	 23	 7	 3     0.464478619    0.051155495    0.003750908    0.003733126    0.051017794    0.007356843    0.072762779    0.703044817
91	 1470	 338	 57460	 10	 23	 7	 3     0.464549808    0.050874987    0.003750564    0.003732659    0.050736551    0.006501094    0.072306882    0.703598131
92	 1480	 340	 58940	 10	 23	 7	 3     0.464603717    0.050537823    0.003753190    0.003735233    0.050398265    0.007090397    0.071959678    0.702307523
93	 1500	 344	 60440	 10	 23	 7	 3     0.464686148    0.050299275    0.003763343    0.003745258    0.050158293    0.007250373    0.071425438    0.704220742
94	 1520	 348	 61960	 10	 23	 7	 3     0.464774633    0.050008409    0.003774806    0.003756552    0.049865738    0.008745573    0.070847371    0.705861186
95	 1550	 354	 63510	 10	 23	 7	 3     0.464853730    0.049493864    0.003779180    0.003760911    0.049349371    0.005661745    0.070326515    0.703772453
96	 1560	 356	 65070	 10	 23	 7	 3     0.464896946    0.049203331    0.003780202    0.003761923    0.049057903    0.006586170    0.070040265    0.702500634
97	 1580	 360	 66650	 10	 23	 7	 3     0.464942214    0.048849373    0.003785119    0.003766775    0.048702506    0.005530221    0.069739134    0.700458550
98	 1590	 362	 68240	 10	 23	 7	 3     0.464989003    0.048590633    0.003785688    0.003767349    0.048442937    0.005472452    0.069426483    0.699886135
99	 1610	 366	 69850	 10	 23	 7	 3     0.465027778    0.048356807    0.003802501    0.003783712    0.048207072    0.004962588    0.069166284    0.699138436
100	 1620	 369	 71470	 10	 23	 7	 3     0.465063292    0.048222138    0.003810824    0.003791752    0.048071325    0.004876915    0.068927094    0.699610780
101	 1630	 372	 73100	 10	 23	 7	 3     0.465097521    0.048097738    0.003818833    0.003799486    0.047945896    0.005460408    0.068695748    0.700155975
102	 1650	 376	 74750	 10	 23	 7	 3     0.465131568    0.047854302    0.003823248    0.003803889    0.047701331    0.004843609    0.068464839    0.698961729
103	 1660	 378	 76410	 10	 23	 7	 3     0.465165350    0.047631014    0.003823006    0.003803617    0.047477343    0.005476517    0.068234935    0.698044403
104	 1690	 384	 78100	 10	 23	 7	 3     0.465213114    0.047687170    0.003849514    0.003830044    0.047531541    0.005199592    0.067908530    0.702226509
105	 1700	 386	 79800	 10	 23	 7	 3     0.465243062    0.047468847    0.003847187    0.003827664    0.047312690    0.004763527    0.067703049    0.701133072
106	 1710	 388	 81510	 10	 23	 7	 3     0.465272494    0.047243202    0.003846492    0.003826955    0.047086353    0.004748152    0.067500491    0.699894197
107	 1720	 391	 83230	 10	 23	 7	 3     0.465303440    0.047107417    0.003849590    0.003830018    0.046949860    0.005311701    0.067286837    0.700098543
108	 1740	 395	 84970	 10	 23	 7	 3     0.465347277    0.046875854    0.003850866    0.003831270    0.046717411    0.005506950    0.066982991    0.699817260
109	 1760	 399	 86730	 10	 23	 7	 3     0.465377908    0.046671615    0.003850915    0.003831313    0.046512472    0.005710273    0.066769847    0.698992389
110	 1780	 403	 88510	 10	 23	 7	 3     0.465414217    0.046442033    0.003850016    0.003830414    0.046282176    0.004677757    0.066516284    0.698205464
111	 1790	 406	 90300	 10	 23	 7	 3     0.465445962    0.046326649    0.003857723    0.003837859    0.046165749    0.006415621    0.066293785    0.698808326
112	 1810	 411	 92110	 10	 23	 7	 3     0.465500825    0.046061510    0.003861312    0.003841176    0.045899379    0.006353092    0.065907446    0.698881740
113	 1850	 419	 93960	 10	 23	 7	 3     0.465557133    0.045814176    0.003862944    0.003842759    0.045651029    0.006217435    0.065508514    0.699362162
114	 1870	 425	 95830	 10	 23	 7	 3     0.465611768    0.045633894    0.003872974    0.003852633    0.045469246    0.006265482    0.065119050    0.700776398
115	 1910	 433	 97740	 10	 23	 7	 3     0.465667825    0.045390702    0.003874588    0.003854200    0.045225031    0.006314164    0.064716967    0.701372521
116	 1950	 442	 99690	 10	 23	 7	 3     0.465712032    0.045139589    0.003877836    0.003857417    0.044972713    0.005909271    0.064398078    0.700946220
117	 1970	 446	 101660	 10	 23	 7	 3     0.465761405    0.044880051    0.003879935    0.003859505    0.044712024    0.006928328    0.064040014    0.700812635
118	 2000	 453	 103660	 10	 23	 7	 3     0.465831448    0.044565577    0.003879662    0.003859207    0.044396383    0.007160533    0.063528511    0.701505141
119	 2030	 460	 105690	 10	 23	 7	 3     0.465908278    0.044231714    0.003879353    0.003858878    0.044061266    0.004589494    0.062962573    0.702508042
120	 2040	 462	 107730	 10	 23	 7	 3     0.465935367    0.044145143    0.003879320    0.003858847    0.043974362    0.006521805    0.062761798    0.703376007
121	 2070	 468	 109800	 10	 23	 7	 3     0.465987835    0.043834247    0.003888946    0.003868262    0.043661394    0.006120380    0.062371041    0.702798060
122	 2110	 476	 111910	 10	 23	 7	 3     0.466040936    0.043534566    0.003891600    0.003870882    0.043360280    0.005764572    0.061973025    0.702476055
123	 2140	 482	 114050	 10	 23	 7	 3     0.466094969    0.043177271    0.003891422    0.003870664    0.043001553    0.004935207    0.061565327    0.701324484
124	 2160	 486	 116210	 10	 23	 7	 3     0.466131732    0.043040609    0.003893748    0.003872971    0.042864120    0.005752625    0.061286362    0.702286901
125	 2180	 490	 118390	 10	 23	 7	 3     0.466176006    0.042677202    0.003892656    0.003871869    0.042499304    0.004825190    0.060948677    0.700215400
126	 2200	 496	 120590	 10	 23	 7	 3     0.466206682    0.042597985    0.003901383    0.003880509    0.042418952    0.005586511    0.060713581    0.701622013
127	 2240	 504	 122830	 10	 23	 7	 3     0.466243592    0.042505102    0.003906742    0.003885806    0.042325183    0.004824408    0.060429483    0.703383517
128	 2270	 510	 125100	 10	 23	 7	 3     0.466277346    0.042288454    0.003907110    0.003886100    0.042107574    0.005249542    0.060168481    0.702833991
129	 2300	 516	 127400	 10	 23	 7	 3     0.466306486    0.042179993    0.003912951    0.003891751    0.041998102    0.004645643    0.059942228    0.703677422
130	 2330	 522	 129730	 10	 23	 7	 3     0.466335626    0.042027178    0.003913115    0.003891911    0.041844608    0.004821455    0.059715099    0.703794827
131	 2370	 530	 132100	 10	 23	 7	 3     0.466362220    0.041770286    0.003913917    0.003892695    0.041586513    0.004414987    0.059507055    0.701938387
132	 2390	 534	 134490	 10	 23	 7	 3     0.466392603    0.041628290    0.003913520    0.003892303    0.041443925    0.005252736    0.059268451    0.702368450
133	 2430	 542	 136920	 10	 23	 7	 3     0.466431087    0.041510156    0.003914655    0.003893429    0.041325156    0.004357177    0.058964827    0.703981647
134	 2450	 547	 139370	 10	 23	 7	 3     0.466457643    0.041387181    0.003919332    0.003897947    0.041201184    0.004476698    0.058754376    0.704410184
135	 2470	 552	 141840	 10	 23	 7	 3     0.466485042    0.041254597    0.003924339    0.003902782    0.041067522    0.004463206    0.058536442    0.704767757
136	 2500	 559	 144340	 10	 23	 7	 3     0.466519569    0.041154330    0.003946077    0.003923898    0.040964709    0.004416126    0.058260633    0.706383163
137	 2530	 565	 146870	 10	 23	 7	 3     0.466547293    0.041053017    0.003949268    0.003927038    0.040862617    0.004238298    0.058038205    0.707344703
138	 2550	 570	 149420	 10	 23	 7	 3     0.466571382    0.040908005    0.003951807    0.003929549    0.040716681    0.004284847    0.057844227    0.707209821
139	 2570	 575	 151990	 10	 23	 7	 3     0.466597494    0.040779691    0.003954684    0.003932387    0.040587482    0.004465834    0.057633222    0.707572646
140	 2610	 583	 154600	 10	 23	 7	 3     0.466622379    0.040691292    0.003955277    0.003932951    0.040498605    0.004319659    0.057431395    0.708519997
141	 2640	 589	 157240	 10	 23	 7	 3     0.466652028    0.040539656    0.003969167    0.003946352    0.040344881    0.004092708    0.057189983    0.708859379
142	 2660	 594	 159900	 10	 23	 7	 3     0.466672196    0.040422663    0.003971989    0.003949162    0.040227043    0.004890419    0.057025178    0.708856405
143	 2700	 602	 162600	 10	 23	 7	 3     0.466704539    0.040316323    0.003980943    0.003957958    0.040119297    0.004279520    0.056759868    0.710296280
144	 2730	 609	 165330	 10	 23	 7	 3     0.466735925    0.040189723    0.003992365    0.003969178    0.039990935    0.004505972    0.056501203    0.711307388
145	 2770	 617	 168100	 10	 23	 7	 3     0.466766428    0.039995985    0.003998730    0.003975480    0.039795590    0.006108662    0.056248656    0.711056719
146	 2850	 633	 170950	 10	 23	 7	 3     0.466817499    0.039698390    0.004013967    0.003990176    0.039494939    0.004267475    0.055823225    0.711144688
147	 2880	 639	 173830	 10	 23	 7	 3     0.466844983    0.039655558    0.004022563    0.003998440    0.039451011    0.004642402    0.055592908    0.713320445
148	 2920	 648	 176750	 10	 23	 7	 3     0.466888681    0.039504314    0.004058093    0.004032496    0.039295327    0.004865485    0.055224713    0.715337604
149	 2960	 656	 179710	 10	 23	 7	 3     0.466920028    0.039303237    0.004067891    0.004041951    0.039092156    0.004102248    0.054959046    0.715136810
150	 2980	 662	 182690	 10	 23	 7	 3     0.466939961    0.039163296    0.004067919    0.004041983    0.038951455    0.005351273    0.054789434    0.714796510
151	 3030	 672	 185720	 10	 23	 7	 3     0.466979069    0.038888143    0.004070698    0.004044762    0.038674502    0.005297069    0.054455109    0.714132135
152	 3080	 683	 188800	 10	 23	 7	 3     0.467013645    0.038692667    0.004076101    0.004050127    0.038477369    0.005435914    0.054157778    0.714443404
153	 3140	 695	 191940	 10	 23	 7	 3     0.467065152    0.038512168    0.004104384    0.004077604    0.038292834    0.004390364    0.053711760    0.717015572
154	 3160	 699	 195100	 10	 23	 7	 3     0.467098602    0.038283763    0.004122561    0.004095127    0.038061148    0.004618236    0.053420083    0.716654871
155	 3210	 709	 198310	 10	 23	 7	 3     0.467129965    0.038129337    0.004126194    0.004098675    0.037905420    0.005268542    0.053145132    0.717456813
156	 3260	 719	 201570	 10	 23	 7	 3     0.467167078    0.037978449    0.004129227    0.004101648    0.037753306    0.004876988    0.052817902    0.719045016
157	 3300	 727	 204870	 10	 23	 7	 3     0.467202147    0.037726321    0.004132146    0.004104558    0.037499342    0.005360663    0.052506794    0.718503601
158	 3370	 742	 208240	 10	 23	 7	 3     0.467239354    0.037513419    0.004139612    0.004111875    0.037284316    0.003818140    0.052174665    0.718996835
159	 5729	 742	 213969	 17	 49	 6	 4     0.467259110    0.037420979    0.003051283    0.002996554    0.037296371    0.003818563    0.051997437    0.719669679
160	 5763	 748	 219732	 17	 49	 6	 4     0.467276355    0.037294496    0.003051105    0.002996380    0.037169479    0.004411892    0.051842235    0.719384427
161	 5814	 754	 225546	 17	 49	 6	 4     0.467302594    0.037169632    0.003060021    0.003005188    0.037043458    0.006046606    0.051605187    0.720269301
162	 5950	 771	 231496	 17	 49	 6	 4     0.467346833    0.036947200    0.003063097    0.003008063    0.036820009    0.003969149    0.051202995    0.721582788
163	 5984	 779	 237480	 17	 49	 6	 4     0.467365695    0.036810911    0.003062891    0.003007883    0.036683264    0.004483391    0.051030546    0.721350520
164	 6035	 786	 243515	 17	 49	 6	 4     0.467397823    0.036660798    0.003063614    0.003008439    0.036532566    0.004366145    0.050735436    0.722587613
165	 6086	 792	 249601	 17	 49	 6	 4     0.467418423    0.036502956    0.003064304    0.003009059    0.036374110    0.005057615    0.050545299    0.722183005
166	 6188	 804	 255789	 17	 49	 6	 4     0.467452762    0.036298375    0.003073893    0.003018248    0.036167986    0.003927244    0.050226738    0.722690276
167	 6222	 810	 262011	 17	 49	 6	 4     0.467472025    0.036133507    0.003079051    0.003023401    0.036002080    0.004920804    0.050047131    0.721989564
168	 6307	 820	 268318	 17	 49	 6	 4     0.467500959    0.036026239    0.003080537    0.003024753    0.035894292    0.003806245    0.049776123    0.723765464
169	 6358	 826	 274676	 17	 49	 6	 4     0.467522887    0.035884036    0.003080534    0.003024767    0.035751564    0.004934805    0.049569742    0.723910088
170	 6443	 836	 281119	 17	 49	 6	 4     0.467567149    0.035628616    0.003082425    0.003026251    0.035495027    0.003840704    0.049150494    0.724888263
171	 6477	 840	 287596	 17	 49	 6	 4     0.467586566    0.035473458    0.003082476    0.003026271    0.035339278    0.004405341    0.048965423    0.724459338
172	 6562	 850	 294158	 17	 49	 6	 4     0.467616093    0.035326075    0.003085099    0.003028383    0.035191104    0.004362009    0.048682640    0.725640088
173	 6630	 858	 300788	 17	 49	 6	 4     0.467640714    0.035131202    0.003085884    0.003029182    0.034995410    0.003519646    0.048445554    0.725168761
174	 6664	 862	 307452	 17	 49	 6	 4     0.467656847    0.034988259    0.003086119    0.003029409    0.034851888    0.004624888    0.048289578    0.724550928
175	 6732	 870	 314184	 17	 49	 6	 4     0.467688426    0.034710948    0.003086298    0.003029547    0.034573468    0.004619433    0.047982765    0.723404497
176	 6800	 878	 320984	 17	 49	 6	 4     0.467721671    0.034495548    0.003095790    0.003038893    0.034356352    0.003555588    0.047657616    0.723820247
177	 6834	 882	 327818	 17	 49	 6	 4     0.467738080    0.034335798    0.003105088    0.003048237    0.034195108    0.004233862    0.047496294    0.722915301
178	 6919	 892	 334737	 17	 49	 6	 4     0.467761704    0.034150674    0.003110079    0.003053264    0.034008763    0.003570742    0.047263070    0.722565727
179	 6970	 898	 341707	 17	 49	 6	 4     0.467778779    0.034018842    0.003119246    0.003062291    0.033875536    0.003804182    0.047093777    0.722363858
180	 7021	 904	 348728	 17	 49	 6	 4     0.467799554    0.033833579    0.003126111    0.003069145    0.033688848    0.004091194    0.046886954    0.721598988
181	 7089	 912	 355817	 17	 49	 6	 4     0.467821286    0.033777494    0.003126507    0.003069431    0.033632486    0.003425753    0.046669627    0.723757543
182	 7123	 916	 362940	 17	 49	 6	 4     0.467835781    0.033639828    0.003127525    0.003070475    0.033494128    0.004450300    0.046524101    0.723062403
183	 7208	 926	 370148	 17	 49	 6	 4     0.467864101    0.033393634    0.003130915    0.003073871    0.033246536    0.004131371    0.046238429    0.722205205
184	 7276	 934	 377424	 17	 49	 6	 4     0.467889448    0.033227309    0.003132264    0.003075217    0.033079344    0.004286001    0.045981238    0.722627540
185	 7361	 944	 384785	 17	 49	 6	 4     0.467916136    0.033015330    0.003137093    0.003080124    0.032865950    0.003365908    0.045708853    0.722296171
186	 7395	 948	 392180	 17	 49	 6	 4     0.467930916    0.032843215    0.003138733    0.003081793    0.032692891    0.004208809    0.045557302    0.720920990
187	 7463	 956	 399643	 17	 49	 6	 4     0.467958650    0.032676464    0.003142135    0.003085091    0.032525041    0.003811985    0.045271533    0.721788319
188	 7497	 960	 407140	 17	 49	 6	 4     0.467978423    0.032476626    0.003142094    0.003085032    0.032324271    0.003608924    0.045066669    0.720635157
189	 7565	 968	 414705	 17	 49	 6	 4     0.467994629    0.032387478    0.003148965    0.003091907    0.032234031    0.003932739    0.044898072    0.721355652
190	 7633	 976	 422338	 17	 49	 6	 4     0.468016807    0.032197013    0.003151344    0.003094303    0.032042420    0.004305480    0.044666297    0.720834605
191	 7718	 986	 430056	 17	 49	 6	 4     0.468044098    0.031974715    0.003154225    0.003097192    0.031818757    0.003913103    0.044379412    0.720485328
192	 7803	 996	 437859	 17	 49	 6	 4     0.468068348    0.031836609    0.003154772    0.003097727    0.031679916    0.004153318    0.044122908    0.721543759
193	 7888	 1006	 445747	 17	 49	 6	 4     0.468092931    0.031617698    0.003155487    0.003098412    0.031459843    0.003665364    0.043861346    0.720855625
194	 7939	 1012	 453686	 17	 49	 6	 4     0.468111200    0.031464854    0.003156290    0.003099193    0.031306147    0.003204894    0.043665931    0.720581301
195	 7973	 1016	 461659	 17	 49	 6	 4     0.468124436    0.031338003    0.003157006    0.003099903    0.031178578    0.003783825    0.043523809    0.720019772
196	 8041	 1025	 469700	 17	 49	 6	 4     0.468144327    0.031172402    0.003158821    0.003101721    0.031011941    0.003642945    0.043309335    0.719761735
197	 8109	 1034	 477809	 17	 49	 6	 4     0.468160935    0.031000577    0.003160075    0.003102973    0.030839093    0.004242279    0.043129434    0.718780054
198	 8211	 1046	 486020	 17	 49	 6	 4     0.468189286    0.030860251    0.003162861    0.003105757    0.030697743    0.003840211    0.042820582    0.720687333
199	 8296	 1056	 494316	 17	 49	 6	 4     0.468211658    0.030692359    0.003163940    0.003106832    0.030528845    0.003093427    0.042575264    0.720896502
200	 11224	 1056	 505540	 23	 78	 10	 5     0.468222584    0.030615604    0.002202703    0.002166937    0.030536262    0.003094829    0.042454929    0.721131905
201	 11270	 1060	 516810	 23	 78	 10	 5     0.468234878    0.030460099    0.002202640    0.002166863    0.030380355    0.003644410    0.042319130    0.719771381
202	 11362	 1068	 528172	 23	 78	 10	 5     0.468254641    0.030288066    0.002202605    0.002166820    0.030207871    0.003770682    0.042099889    0.719433384
203	 11454	 1076	 539626	 23	 78	 10	 5     0.468275583    0.030115050    0.002202519    0.002166724    0.030034399    0.003940394    0.041866304    0.719314749
204	 11569	 1086	 551195	 23	 78	 10	 5     0.468300063    0.029935028    0.002202703    0.002166905    0.029853878    0.003022218    0.041591586    0.719737586
205	 11615	 1090	 562810	 23	 78	 10	 5     0.468313380    0.029798691    0.002202826    0.002167039    0.029717159    0.003428183    0.041441380    0.719056447
206	 11730	 1100	 574540	 23	 78	 10	 5     0.468328623    0.029711266    0.002203152    0.002167331    0.029629470    0.003479284    0.041268761    0.719945681
207	 11799	 1106	 586339	 23	 78	 10	 5     0.468344000    0.029601689    0.002203345    0.002167511    0.029519574    0.003112272    0.041093882    0.720342963
208	 11845	 1110	 598184	 23	 78	 10	 5     0.468355724    0.029455495    0.002203293    0.002167453    0.029372975    0.003307293    0.040960048    0.719127452
209	 11914	 1119	 610098	 23	 78	 10	 5     0.468369579    0.029324247    0.002203983    0.002168125    0.029241305    0.004714209    0.040801316    0.718708349
210	 12121	 1137	 622219	 23	 78	 10	 5     0.468396676    0.029080833    0.002203943    0.002168037    0.028997197    0.003825046    0.040489047    0.718239487
211	 12259	 1150	 634478	 23	 78	 10	 5     0.468414321    0.028886237    0.002204239    0.002168314    0.028802014    0.003304142    0.040284409    0.717057485
212	 12374	 1160	 646852	 23	 78	 10	 5     0.468427918    0.028768987    0.002204197    0.002168268    0.028684423    0.003342837    0.040125994    0.716966339
213	 12443	 1166	 659295	 23	 78	 10	 5     0.468441312    0.028620587    0.002204387    0.002168455    0.028535569    0.003767889    0.039969319    0.716063930
214	 12558	 1177	 671853	 23	 78	 10	 5     0.468459405    0.028454550    0.002205178    0.002169242    0.028368972    0.003261595    0.039756703    0.715717033
215	 12650	 1185	 684503	 23	 78	 10	 5     0.468474012    0.028296300    0.002205377    0.002169432    0.028210227    0.003104316    0.039584204    0.714838184
216	 12719	 1193	 697222	 23	 78	 10	 5     0.468486444    0.028199471    0.002205551    0.002169593    0.028113088    0.002829498    0.039436804    0.715054682
217	 12765	 1197	 709987	 23	 78	 10	 5     0.468496537    0.028107223    0.002205740    0.002169777    0.028020541    0.003247441    0.039316724    0.714892301
218	 12857	 1205	 722844	 23	 78	 10	 5     0.468513082    0.027986648    0.002206491    0.002170537    0.027899532    0.003267980    0.039119073    0.715422056
219	 12949	 1213	 735793	 23	 78	 10	 5     0.468528110    0.027862071    0.002208141    0.002172155    0.027774433    0.003084400    0.038938660    0.715537486
220	 13018	 1221	 748811	 23	 78	 10	 5     0.468540752    0.027862808    0.002215887    0.002179766    0.027774555    0.003313489    0.038786252    0.718368154
221	 13110	 1229	 761921	 23	 78	 10	 5     0.468556728    0.027718640    0.002215587    0.002179446    0.027629951    0.003419740    0.038592771    0.718234000
222	 13225	 1240	 775146	 23	 78	 10	 5     0.468572422    0.027562159    0.002216288    0.002180130    0.027472908    0.003501024    0.038401754    0.717731783
223	 13340	 1250	 788486	 23	 78	 10	 5     0.468590356    0.027371103    0.002216509    0.002180330    0.027281209    0.003705781    0.038182291    0.716853333
224	 13501	 1264	 801987	 23	 78	 10	 5     0.468608609    0.027144785    0.002216683    0.002180493    0.027054125    0.003319255    0.037957621    0.715133983
225	 13616	 1274	 815603	 23	 78	 10	 5     0.468627085    0.026954535    0.002218145    0.002181978    0.026863112    0.003066846    0.037728837    0.714427944
226	 13731	 1284	 829334	 23	 78	 10	 5     0.468641180    0.026801622    0.002218444    0.002182275    0.026709650    0.003502822    0.037553353    0.713694504
227	 13846	 1296	 843180	 23	 78	 10	 5     0.468660793    0.026679506    0.002219220    0.002183064    0.026587048    0.002812029    0.037307786    0.715118984
228	 13915	 1302	 857095	 23	 78	 10	 5     0.468671556    0.026577211    0.002219977    0.002183829    0.026484332    0.003107201    0.037172326    0.714973039
229	 14030	 1312	 871125	 23	 78	 10	 5     0.468684504    0.026451850    0.002220394    0.002184228    0.026358495    0.003574722    0.037008713    0.714746558
230	 14191	 1326	 885316	 23	 78	 10	 5     0.468701073    0.026293626    0.002221489    0.002185279    0.026199614    0.002689203    0.036798287    0.714533969
231	 14260	 1333	 899576	 23	 78	 10	 5     0.468710658    0.026187505    0.002222965    0.002186739    0.026092984    0.002777504    0.036675992    0.714023087
232	 14352	 1341	 913928	 23	 78	 10	 5     0.468720634    0.026061726    0.002223005    0.002186769    0.025966744    0.002975104    0.036548277    0.713076721
233	 14444	 1350	 928372	 23	 78	 10	 5     0.468733034    0.025957658    0.002223569    0.002187326    0.025862246    0.002710664    0.036388899    0.713340040
234	 14513	 1356	 942885	 23	 78	 10	 5     0.468744025    0.025854892    0.002223509    0.002187277    0.025759104    0.003024424    0.036247050    0.713296445
235	 14628	 1366	 957513	 23	 78	 10	 5     0.468755165    0.025734465    0.002223613    0.002187394    0.025638218    0.003211357    0.036102704    0.712812683
236	 14789	 1380	 972302	 23	 78	 10	 5     0.468771078    0.025595189    0.002224256    0.002188033    0.025498360    0.002595162    0.035895481    0.713047648
237	 14858	 1388	 987160	 23	 78	 10	 5     0.468780725    0.025536004    0.002225261    0.002189014    0.025438862    0.002933055    0.035769285    0.713908710
238	 14996	 1400	 1002156	 23	 78	 10	 5     0.468793031    0.025415532    0.002227215    0.002190986    0.025317756    0.002905104    0.035607629    0.713766478
239	 15088	 1409	 1017244	 23	 78	 10	 5     0.468804964    0.025292071    0.002229409    0.002193185    0.025193622    0.002883934    0.035450182    0.713453912
240	 15272	 1426	 1032516	 23	 78	 10	 5     0.468816088    0.025173297    0.002229623    0.002193384    0.025074362    0.003301333    0.035302761    0.713068781
241	 15456	 1442	 1047972	 23	 78	 10	 5     0.468830591    0.025012207    0.002229759    0.002193513    0.024912621    0.002646902    0.035109634    0.712402954
242	 15548	 1450	 1063520	 23	 78	 10	 5     0.468839854    0.024886986    0.002229852    0.002193604    0.024786889    0.002592310    0.034985721    0.711346963
243	 15663	 1460	 1079183	 23	 78	 10	 5     0.468849272    0.024836374    0.002229935    0.002193662    0.024736064    0.002987321    0.034859283    0.712475200
244	 15801	 1472	 1094984	 23	 78	 10	 5     0.468863726    0.024735871    0.002230628    0.002194346    0.024635089    0.002731223    0.034664326    0.713582915
245	 15939	 1484	 1110923	 23	 78	 10	 5     0.468872440    0.024620042    0.002230917    0.002194641    0.024518757    0.002839479    0.034546267    0.712668654
246	 16077	 1496	 1127000	 23	 78	 10	 5     0.468884419    0.024484612    0.002232000    0.002195730    0.024382666    0.002514939    0.034383295    0.712107776
247	 16192	 1507	 1143192	 23	 78	 10	 5     0.468893710    0.024424631    0.002232450    0.002196166    0.024322392    0.003328915    0.034256360    0.712995507
248	 16445	 1529	 1159637	 23	 78	 10	 5     0.468909869    0.024284948    0.002233007    0.002196724    0.024182067    0.002886867    0.034034461    0.713539951
249	 16675	 1549	 1176312	 23	 78	 10	 5     0.468922817    0.024162117    0.002233269    0.002196974    0.024058687    0.002701689    0.033855599    0.713681555
250	 16813	 1564	 1193125	 23	 78	 10	 5     0.468933807    0.024047409    0.002233921    0.002197584    0.023943422    0.002854934    0.033703031    0.713508795
251	 16974	 1578	 1210099	 23	 78	 10	 5     0.468947407    0.023949436    0.002235241    0.002198874    0.023844898    0.002613578    0.033513263    0.714625597
252	 17112	 1594	 1227211	 23	 78	 10	 5     0.468956593    0.023858722    0.002236741    0.002200296    0.023753644    0.002809072    0.033384483    0.714665011
253	 17296	 1610	 1244507	 23	 78	 10	 5     0.468967967    0.023723517    0.002237128    0.002200680    0.023617800    0.002697098    0.033224321    0.714040670
254	 17457	 1624	 1261964	 23	 78	 10	 5     0.468978138    0.023621226    0.002237984    0.002201529    0.023514968    0.002534327    0.033080445    0.714054053
255	 17595	 1638	 1279559	 23	 78	 10	 5     0.468986968    0.023528203    0.002238487    0.002201980    0.023421476    0.002636909    0.032955015    0.713949106
256	 17756	 1653	 1297315	 23	 78	 10	 5     0.468996766    0.023415595    0.002238756    0.002202235    0.023308326    0.002467462    0.032815286    0.713557540
257	 17894	 1665	 1315209	 23	 78	 10	 5     0.469005177    0.023312978    0.002239471    0.002202951    0.023205165    0.002515202    0.032694847    0.713047473
258	 18078	 1682	 1333287	 23	 78	 10	 5     0.469013511    0.023263804    0.002240108    0.002203545    0.023155701    0.002525522    0.032575087    0.714159378
259	 18216	 1695	 1351503	 23	 78	 10	 5     0.469021516    0.023182122    0.002240504    0.002203925    0.023073598    0.002852210    0.032459624    0.714183307
260	 18469	 1718	 1369972	 23	 78	 10	 5     0.469031777    0.023042131    0.002240910    0.002204325    0.022932905    0.002487846    0.032311017    0.713135432
261	 18653	 1735	 1388625	 23	 78	 10	 5     0.469039956    0.022957403    0.002241273    0.002204680    0.022847736    0.002669033    0.032192061    0.713138651
262	 18860	 1754	 1407485	 23	 78	 10	 5     0.469049292    0.022845953    0.002242208    0.002205591    0.022735656    0.002686404    0.032055745    0.712694503
263	 19067	 1773	 1426552	 23	 78	 10	 5     0.469059403    0.022726925    0.002242294    0.002205669    0.022616040    0.002299807    0.031907456    0.712276317
264	 19182	 1784	 1445734	 23	 78	 10	 5     0.469066779    0.022651133    0.002242492    0.002205862    0.022539854    0.002267278    0.031798849    0.712325551
265	 19297	 1794	 1465031	 23	 78	 10	 5     0.469073793    0.022567954    0.002242446    0.002205820    0.022456268    0.002382268    0.031695207    0.712030486
266	 19458	 1808	 1484489	 23	 78	 10	 5     0.469081903    0.022496870    0.002242878    0.002206242    0.022384786    0.002388466    0.031574953    0.712490986
267	 19619	 1823	 1504108	 23	 78	 10	 5     0.469088945    0.022400991    0.002243236    0.002206579    0.022288389    0.002378163    0.031470167    0.711816722
268	 19780	 1837	 1523888	 23	 78	 10	 5     0.469096376    0.022307735    0.002243461    0.002206792    0.022194637    0.002453563    0.031359206    0.711361603
269	 19964	 1853	 1543852	 23	 78	 10	 5     0.469104217    0.022207635    0.002245106    0.002208380    0.022093858    0.002415986    0.031241690    0.710833351
270	 20148	 1869	 1564000	 23	 78	 10	 5     0.469111779    0.022115169    0.002245367    0.002208634    0.022000887    0.002361200    0.031127929    0.710460665
271	 20332	 1885	 1584332	 23	 78	 10	 5     0.469119292    0.022020116    0.002245750    0.002209007    0.021905299    0.002340982    0.031014502    0.709994203
272	 20516	 1901	 1604848	 23	 78	 10	 5     0.469126664    0.021923296    0.002246092    0.002209322    0.021807934    0.002357461    0.030902796    0.709427589
273	 20746	 1922	 1625594	 23	 78	 10	 5     0.469133433    0.021859302    0.002246624    0.002209842    0.021743545    0.002264618    0.030799865    0.709720699
274	 20884	 1937	 1646478	 23	 78	 10	 5     0.469139994    0.021779304    0.002246970    0.002210171    0.021663084    0.002400769    0.030699760    0.709429132
275	 21114	 1957	 1667592	 23	 78	 10	 5     0.469147732    0.021699224    0.002247543    0.002210735    0.021582513    0.002212875    0.030581279    0.709559057
276	 21252	 1970	 1688844	 23	 78	 10	 5     0.469154175    0.021616649    0.002247755    0.002210944    0.021499468    0.002610999    0.030482275    0.709154705
277	 21528	 1994	 1710372	 23	 78	 10	 5     0.469163322    0.021525758    0.002249506    0.002212695    0.021407895    0.002239487    0.030341175    0.709456971
278	 21712	 2011	 1732084	 23	 78	 10	 5     0.469169672    0.021451291    0.002250326    0.002213507    0.021332931    0.002487440    0.030242828    0.709301763
279	 21988	 2037	 1754072	 23	 78	 10	 5     0.469177735    0.021357555    0.002250665    0.002213828    0.021238636    0.002368032    0.030117477    0.709141589
280	 22241	 2063	 1776313	 23	 78	 10	 5     0.469184403    0.021272788    0.002250807    0.002213960    0.021153378    0.002340436    0.030013415    0.708776003
281	 22471	 2086	 1798784	 23	 78	 10	 5     0.469191420    0.021191034    0.002251269    0.002214398    0.021071111    0.002516449    0.029903520    0.708646828
282	 22724	 2108	 1821508	 23	 78	 10	 5     0.469199837    0.021095515    0.002252163    0.002215289    0.020974949    0.002202664    0.029771170    0.708588693
283	 32604	 2108	 1854112	 33	 134	 11	 6     0.469205909    0.021020955    0.001300938    0.001261377    0.020980660    0.002202684    0.029675318    0.708364928
284	 32901	 2126	 1887013	 33	 134	 11	 6     0.469212783    0.020937190    0.001301234    0.001261657    0.020896715    0.002207366    0.029566434    0.708140530
285	 33165	 2142	 1920178	 33	 134	 11	 6     0.469219932    0.020885696    0.001301642    0.001262038    0.020845096    0.002233816    0.029452757    0.709125317
286	 33462	 2161	 1953640	 33	 134	 11	 6     0.469227523    0.020832394    0.001302017    0.001262407    0.020791667    0.002237394    0.029331565    0.710238066
287	 33759	 2179	 1987399	 33	 134	 11	 6     0.469234308    0.020766082    0.001302667    0.001263021    0.020725183    0.002426524    0.029222825    0.710611714
288	 34155	 2203	 2021554	 33	 134	 11	 6     0.469242010    0.020678243    0.001303017    0.001263370    0.020637149    0.002249437    0.029098890    0.710619667
289	 34518	 2225	 2056072	 33	 134	 11	 6     0.469248757    0.020609659    0.001303242    0.001263584    0.020568413    0.002236871    0.028989885    0.710925882
290	 34914	 2249	 2090986	 33	 134	 11	 6     0.469254670    0.020530893    0.001303557    0.001263882    0.020489468    0.002222111    0.028894012    0.710558735
291	 35343	 2276	 2126329	 33	 134	 11	 6     0.469261734    0.020447958    0.001305004    0.001265226    0.020406272    0.002270545    0.028779067    0.710514967
292	 35739	 2300	 2162068	 33	 134	 11	 6     0.469268520    0.020388601    0.001305643    0.001265798    0.020346753    0.002225233    0.028668193    0.711192408
293	 36135	 2325	 2198203	 33	 134	 11	 6     0.469274968    0.020310832    0.001306119    0.001266257    0.020268793    0.002154685    0.028562455    0.711102481
294	 36498	 2347	 2234701	 33	 134	 11	 6     0.469280926    0.020224303    0.001306382    0.001266510    0.020182066    0.002154304    0.028464391    0.710512395
295	 37026	 2379	 2271727	 33	 134	 11	 6     0.469287653    0.020152794    0.001307288    0.001267331    0.020110348    0.002113387    0.028353278    0.710774734
296	 37389	 2402	 2309116	 33	 134	 11	 6     0.469294374    0.020068402    0.001308184    0.001268178    0.020025718    0.002165805    0.028241821    0.710591624
297	 37752	 2424	 2346868	 33	 134	 11	 6     0.469301026    0.019999875    0.001308651    0.001268597    0.019957015    0.002059532    0.028131065    0.710953365
298	 38082	 2445	 2384950	 33	 134	 11	 6     0.469307241    0.019916981    0.001309045    0.001268948    0.019873916    0.002199698    0.028027183    0.710630849
299	 38577	 2476	 2423527	 33	 134	 11	 6     0.469314674    0.019872396    0.001310031    0.001269907    0.019829169    0.002059874    0.027902444    0.712209852
300	 38874	 2494	 2462401	 33	 134	 11	 6     0.469321536    0.019792218    0.001310759    0.001270566    0.019748767    0.002054301    0.027786786    0.712288838
301	 39303	 2520	 2501704	 33	 134	 11	 6     0.469328506    0.019712240    0.001311761    0.001271497    0.019668546    0.002209587    0.027668807    0.712435486
302	 39732	 2547	 2541436	 33	 134	 11	 6     0.469336651    0.019646556    0.001313182    0.001272807    0.019602620    0.002197769    0.027530309    0.713633692
303	 40227	 2577	 2581663	 33	 134	 11	 6     0.469343948    0.019576490    0.001313683    0.001273355    0.019532363    0.002093909    0.027405620    0.714323926
304	 40689	 2605	 2622352	 33	 134	 11	 6     0.469350921    0.019501035    0.001314678    0.001274232    0.019456670    0.002128317    0.027285938    0.714691761
305	 41184	 2635	 2663536	 33	 134	 11	 6     0.469358022    0.019429330    0.001315282    0.001274755    0.019384760    0.002103390    0.027163510    0.715273186
306	 41580	 2659	 2705116	 33	 134	 11	 6     0.469364017    0.019344418    0.001316109    0.001275501    0.019299595    0.002375244    0.027059732    0.714878390
307	 42207	 2697	 2747323	 33	 134	 11	 6     0.469372201    0.019255484    0.001317101    0.001276475    0.019210385    0.002234848    0.026917405    0.715354386
308	 42702	 2727	 2790025	 33	 134	 11	 6     0.469379820    0.019168320    0.001317998    0.001277339    0.019122954    0.002217583    0.026784220    0.715657210
309	 43131	 2753	 2833156	 33	 134	 11	 6     0.469386206    0.019102470    0.001318702    0.001278031    0.019056899    0.002219362    0.026672058    0.716197842
310	 43659	 2786	 2876815	 33	 134	 11	 6     0.469394656    0.019020147    0.001319629    0.001278922    0.018974313    0.002228615    0.026522943    0.717120514
311	 44055	 2810	 2920870	 33	 134	 11	 6     0.469401798    0.018938007    0.001320304    0.001279527    0.018891927    0.002170313    0.026396241    0.717450882
312	 44517	 2838	 2965387	 33	 134	 11	 6     0.469409065    0.018872768    0.001321550    0.001280685    0.018826441    0.002094169    0.026266686    0.718505866
313	 44946	 2866	 3010333	 33	 134	 11	 6     0.469415492    0.018790838    0.001321984    0.001281085    0.018744278    0.002064020    0.026151590    0.718535218
314	 45375	 2893	 3055708	 33	 134	 11	 6     0.469421834    0.018707168    0.001323168    0.001282102    0.018660315    0.002305872    0.026037491    0.718470462
315	 45870	 2925	 3101578	 33	 134	 11	 6     0.469429476    0.018640822    0.001324064    0.001282944    0.018593738    0.002016928    0.025899350    0.719740914
316	 46332	 2953	 3147910	 33	 134	 11	 6     0.469435667    0.018562738    0.001324384    0.001283227    0.018515432    0.001970146    0.025786902    0.719851411
317	 46662	 2973	 3194572	 33	 134	 11	 6     0.469440705    0.018489531    0.001324450    0.001283284    0.018442033    0.002017559    0.025695010    0.719576697
318	 47058	 2999	 3241630	 33	 134	 11	 6     0.469446867    0.018423645    0.001324697    0.001283520    0.018375959    0.002101157    0.025582187    0.720174767
319	 47487	 3026	 3289117	 33	 134	 11	 6     0.469453279    0.018351706    0.001325108    0.001283909    0.018303803    0.002016448    0.025464255    0.720684964
320	 47949	 3055	 3337066	 33	 134	 11	 6     0.469459666    0.018282200    0.001325753    0.001284471    0.018234067    0.002019997    0.025346234    0.721298481
321	 48378	 3082	 3385444	 33	 134	 11	 6     0.469466123    0.018220015    0.001327086    0.001285661    0.018171620    0.001920294    0.025226360    0.722260957
322	 48708	 3102	 3434152	 33	 134	 11	 6     0.469472040    0.018150475    0.001327574    0.001286121    0.018101858    0.001908906    0.025115996    0.722665941
323	 49038	 3122	 3483190	 33	 134	 12	 6     0.469478326    0.018066486    0.001328331    0.001291718    0.018017587    0.001985566    0.024998219    0.722710937
324	 49467	 3149	 3532657	 33	 134	 12	 6     0.469483814    0.018005777    0.001328787    0.001292134    0.017956679    0.001907391    0.024894937    0.723270639
325	 49797	 3170	 3582454	 33	 134	 12	 6     0.469488928    0.017930117    0.001329161    0.001292467    0.017880783    0.001931974    0.024798300    0.723038135
326	 50259	 3198	 3632713	 33	 134	 12	 6     0.469494226    0.017869475    0.001329381    0.001292666    0.017819957    0.002036631    0.024697806    0.723524799
327	 50754	 3229	 3683467	 33	 134	 12	 6     0.469499895    0.017801790    0.001329612    0.001292888    0.017752066    0.002025899    0.024589793    0.723950350
328	 51183	 3255	 3734650	 33	 134	 12	 6     0.469506033    0.017736428    0.001329770    0.001293027    0.017686509    0.001887736    0.024472313    0.724754870
329	 51645	 3283	 3786295	 33	 134	 12	 6     0.469510855    0.017683392    0.001329962    0.001293195    0.017633308    0.001997672    0.024379642    0.725334360
330	 52074	 3309	 3838369	 33	 134	 12	 6     0.469516849    0.017603534    0.001330224    0.001293442    0.017553203    0.002031703    0.024263932    0.725502115
331	 52569	 3340	 3890938	 33	 134	 12	 6     0.469522515    0.017553066    0.001330654    0.001293838    0.017502556    0.001893390    0.024154044    0.726713313
332	 52965	 3364	 3943903	 33	 134	 12	 6     0.469527264    0.017493720    0.001331063    0.001294230    0.017443007    0.001817692    0.024061536    0.727040876
333	 53295	 3384	 3997198	 33	 134	 12	 6     0.469531834    0.017416112    0.001331139    0.001294300    0.017365167    0.002058757    0.023972192    0.726513139
334	 53790	 3417	 4050988	 33	 134	 12	 6     0.469537955    0.017323179    0.001331351    0.001294498    0.017271943    0.001955372    0.023852016    0.726277349
335	 54186	 3443	 4105174	 33	 134	 12	 6     0.469543510    0.017245881    0.001331524    0.001294655    0.017194402    0.001975470    0.023742412    0.726374453
336	 54615	 3471	 4159789	 33	 134	 12	 6     0.469548779    0.017166202    0.001331717    0.001294840    0.017114468    0.001938199    0.023637974    0.726212911
337	 55077	 3500	 4214866	 33	 134	 12	 6     0.469554262    0.017082047    0.001332052    0.001295167    0.017030031    0.001892807    0.023528804    0.726005744
338	 55506	 3526	 4270372	 33	 134	 12	 6     0.469559025    0.016999035    0.001332131    0.001295246    0.016946758    0.001835503    0.023433559    0.725414149
339	 55902	 3551	 4326274	 33	 134	 12	 6     0.469563395    0.016921930    0.001332222    0.001295332    0.016869407    0.001813989    0.023345816    0.724837792
340	 56265	 3574	 4382539	 33	 134	 12	 6     0.469568011    0.016841260    0.001332353    0.001295456    0.016788475    0.001903391    0.023252804    0.724267944
341	 56760	 3604	 4439299	 33	 134	 12	 6     0.469572620    0.016784528    0.001332620    0.001295702    0.016731542    0.001742384    0.023159533    0.724735159
342	 57123	 3626	 4496422	 33	 134	 12	 6     0.469576916    0.016720526    0.001332666    0.001295739    0.016667333    0.001866156    0.023072256    0.724702679
343	 57585	 3654	 4554007	 33	 134	 12	 6     0.469581553    0.016642959    0.001332803    0.001295873    0.016589507    0.001831813    0.022977699    0.724309237
344	 58047	 3682	 4612054	 33	 134	 12	 6     0.469585816    0.016572896    0.001332894    0.001295949    0.016519209    0.001800034    0.022890416    0.724010261
345	 58509	 3710	 4670563	 33	 134	 12	 6     0.469590117    0.016497104    0.001332957    0.001296007    0.016443165    0.001816789    0.022802005    0.723493570
346	 58971	 3740	 4729534	 33	 134	 12	 6     0.469594188    0.016433949    0.001332999    0.001296042    0.016379799    0.001824895    0.022718022    0.723388226
347	 59466	 3771	 4789000	 33	 134	 12	 6     0.469598305    0.016380360    0.001333154    0.001296193    0.016326019    0.001876004    0.022632752    0.723745842
348	 59928	 3800	 4848928	 33	 134	 12	 6     0.469602636    0.016308979    0.001333204    0.001296240    0.016254395    0.001791904    0.022542702    0.723470453
349	 60291	 3822	 4909219	 33	 134	 12	 6     0.469607315    0.016227282    0.001333224    0.001296259    0.016172421    0.001691328    0.022445034    0.722978743
350	 60588	 3840	 4969807	 33	 134	 12	 6     0.469611247    0.016146446    0.001333231    0.001296272    0.016091309    0.001813905    0.022362614    0.722028548
351	 61116	 3872	 5030923	 33	 134	 12	 6     0.469615566    0.016100003    0.001333482    0.001296514    0.016044685    0.001746797    0.022271718    0.722890032
352	 61479	 3894	 5092402	 33	 134	 12	 6     0.469620394    0.016023736    0.001333701    0.001296730    0.015968136    0.001703692    0.022169682    0.722777002
353	 61842	 3917	 5154244	 33	 134	 12	 6     0.469624389    0.015947378    0.001333738    0.001296758    0.015891508    0.001884447    0.022084900    0.722094186
354	 62469	 3955	 5216713	 33	 134	 12	 6     0.469629258    0.015879770    0.001333963    0.001296970    0.015823641    0.001608444    0.021981119    0.722427726
355	 62766	 3974	 5279479	 33	 134	 12	 6     0.469632823    0.015811454    0.001334038    0.001297043    0.015755076    0.001747509    0.021904824    0.721825190
356	 63195	 4001	 5342674	 33	 134	 12	 6     0.469636895    0.015750348    0.001334170    0.001297161    0.015693739    0.001730620    0.021817332    0.721919054
357	 63591	 4026	 5406265	 33	 134	 12	 6     0.469641059    0.015676122    0.001334261    0.001297249    0.015619237    0.001676256    0.021727530    0.721486631
358	 63987	 4050	 5470252	 33	 134	 12	 6     0.469645172    0.015614118    0.001334410    0.001297394    0.015556993    0.001758572    0.021638425    0.721592165
359	 64416	 4076	 5534668	 33	 134	 12	 6     0.469649322    0.015551649    0.001334518    0.001297493    0.015494284    0.001810897    0.021548170    0.721715538
360	 64944	 4108	 5599612	 33	 134	 12	 6     0.469653672    0.015511669    0.001334736    0.001297694    0.015454137    0.001736466    0.021453166    0.723048024
361	 65340	 4132	 5664952	 33	 134	 12	 6     0.469657948    0.015436722    0.001334877    0.001297832    0.015378898    0.001753024    0.021359350    0.722714969
362	 65802	 4160	 5730754	 33	 134	 12	 6     0.469662575    0.015354319    0.001335050    0.001297998    0.015296168    0.001790230    0.021257356    0.722306128
363	 66330	 4192	 5797084	 33	 134	 12	 6     0.469666899    0.015277470    0.001335174    0.001298121    0.015219015    0.001704953    0.021161612    0.721942657
364	 66792	 4221	 5863876	 33	 134	 12	 6     0.469671047    0.015199929    0.001335392    0.001298336    0.015141155    0.001667524    0.021069343    0.721423976
365	 67320	 4253	 5931196	 33	 134	 12	 6     0.469675571    0.015137008    0.001335541    0.001298484    0.015077976    0.001652174    0.020968260    0.721901023
366	 67716	 4277	 5998912	 33	 134	 12	 6     0.469680379    0.015081079    0.001335953    0.001298893    0.015021790    0.001545105    0.020860284    0.722956575
367	 68046	 4297	 6066958	 33	 134	 12	 6     0.469683845    0.015018997    0.001336055    0.001299000    0.014959453    0.001625437    0.020782089    0.722689464
368	 68442	 4322	 6135400	 33	 134	 12	 6     0.469687364    0.014957446    0.001336102    0.001299046    0.014897652    0.001581409    0.020702406    0.722497962
369	 68871	 4348	 6204271	 33	 134	 12	 6     0.469690926    0.014893263    0.001336231    0.001299170    0.014833198    0.001629729    0.020621427    0.722222695
370	 69333	 4376	 6273604	 33	 134	 12	 6     0.469694687    0.014823397    0.001336316    0.001299252    0.014763040    0.001623680    0.020535586    0.721839501
371	 69828	 4406	 6343432	 33	 134	 12	 6     0.469698274    0.014756725    0.001336566    0.001299501    0.014696071    0.001732692    0.020453377    0.721481067
372	 70389	 4441	 6413821	 33	 134	 12	 6     0.469702961    0.014679325    0.001336753    0.001299682    0.014618333    0.001521090    0.020345454    0.721503914
373	 70719	 4461	 6484540	 33	 134	 12	 6     0.469706019    0.014614211    0.001336796    0.001299720    0.014552943    0.001645973    0.020274753    0.720808325
374	 71313	 4498	 6555853	 33	 134	 12	 6     0.469709986    0.014571619    0.001336882    0.001299797    0.014510162    0.001527096    0.020182622    0.721988366
375	 71709	 4522	 6627562	 33	 134	 12	 6     0.469713327    0.014504109    0.001336904    0.001299815    0.014442363    0.001539655    0.020104735    0.721427486
376	 72303	 4558	 6699865	 33	 134	 12	 6     0.469716316    0.014430490    0.001336916    0.001299824    0.014368428    0.001577926    0.020034769    0.720272355
377	 72897	 4594	 6772762	 33	 134	 12	 6     0.469719958    0.014357237    0.001337052    0.001299958    0.014294843    0.001555966    0.019949195    0.719690055
378	 73458	 4629	 6846220	 33	 134	 12	 6     0.469723424    0.014295862    0.001337180    0.001300080    0.014233187    0.001484440    0.019867427    0.719562798
379	 73920	 4657	 6920140	 33	 134	 12	 6     0.469726285    0.014232112    0.001337304    0.001300202    0.014169143    0.001595789    0.019799654    0.718806093
380	 74448	 4691	 6994588	 33	 134	 12	 6     0.469729955    0.014181703    0.001337371    0.001300264    0.014118503    0.001592343    0.019712399    0.719430601
381	 75009	 4727	 7069597	 33	 134	 12	 6     0.469733779    0.014132712    0.001337474    0.001300356    0.014069282    0.001414788    0.019621076    0.720282193
382	 75339	 4747	 7144936	 33	 134	 12	 6     0.469736667    0.014078782    0.001337533    0.001300408    0.014015103    0.001480974    0.019551814    0.720075488
383	 75735	 4772	 7220671	 33	 134	 12	 6     0.469739586    0.014017010    0.001337605    0.001300475    0.013953042    0.001426869    0.019481563    0.719501310
384	 76131	 4796	 7296802	 33	 134	 12	 6     0.469742497    0.013956921    0.001337647    0.001300514    0.013892672    0.001440422    0.019411233    0.719012586
385	 76593	 4825	 7373395	 33	 134	 12	 6     0.469745278    0.013914125    0.001337838    0.001300701    0.013849660    0.001504311    0.019343824    0.719305835
386	 77154	 4860	 7450549	 33	 134	 12	 6     0.469748621    0.013856906    0.001337931    0.001300792    0.013792164    0.001607903    0.019262464    0.719373497
387	 77715	 4896	 7528264	 33	 134	 12	 6     0.469752354    0.013777912    0.001337982    0.001300835    0.013712792    0.001424695    0.019171209    0.718677259
388	 78111	 4920	 7606375	 33	 134	 12	 6     0.469755073    0.013718425    0.001338000    0.001300846    0.013653020    0.001396469    0.019104478    0.718073808
389	 78507	 4945	 7684882	 33	 134	 12	 6     0.469757645    0.013659205    0.001338031    0.001300872    0.013593512    0.001473721    0.019041119    0.717353059
390	 79035	 4978	 7763917	 33	 134	 12	 6     0.469760678    0.013599066    0.001338193    0.001301030    0.013533064    0.001475773    0.018966159    0.717017390
391	 79596	 5012	 7843513	 33	 134	 12	 6     0.469763809    0.013533953    0.001338245    0.001301077    0.013467627    0.001407233    0.018888445    0.716520236
392	 80091	 5042	 7923604	 33	 134	 12	 6     0.469766490    0.013483057    0.001338331    0.001301158    0.013416471    0.001445430    0.018821654    0.716358743
393	 80553	 5072	 8004157	 33	 134	 12	 6     0.469769224    0.013440501    0.001338538    0.001301356    0.013373683    0.001429310    0.018753287    0.716701101
394	 80949	 5096	 8085106	 33	 134	 12	 6     0.469772178    0.013392801    0.001338648    0.001301457    0.013325733    0.001438711    0.018679142    0.716992296
395	 81411	 5127	 8166517	 33	 134	 12	 6     0.469775121    0.013341486    0.001338713    0.001301520    0.013274152    0.001493880    0.018604982    0.717092131
396	 82038	 5166	 8248555	 33	 134	 12	 6     0.469778036    0.013307475    0.001338886    0.001301690    0.013239950    0.001506662    0.018531225    0.718110918
397	 82599	 5200	 8331154	 33	 134	 12	 6     0.469781109    0.013260390    0.001339054    0.001301852    0.013192607    0.001379989    0.018453162    0.718597190
398	 83061	 5228	 8414215	 33	 134	 12	 6     0.469783553    0.013208956    0.001339138    0.001301933    0.013140899    0.001614895    0.018390845    0.718235399
399	 83787	 5272	 8498002	 33	 134	 12	 6     0.469787108    0.013141037    0.001339263    0.001302054    0.013072614    0.001431542    0.018299793    0.718097557
400	 84381	 5309	 8582383	 33	 134	 12	 6     0.469789889    0.013086292    0.001339410    0.001302200    0.013017566    0.001552449    0.018228267    0.717912033
401	 85074	 5351	 8667457	 33	 134	 12	 6     0.469793481    0.013013376    0.001339447    0.001302234    0.012944259    0.001405541    0.018135458    0.717565341
402	 85602	 5384	 8753059	 33	 134	 12	 6     0.469796283    0.012964119    0.001339577    0.001302365    0.012894724    0.001423392    0.018062715    0.717728127
403	 86163	 5418	 8839222	 33	 134	 12	 6     0.469799166    0.012917255    0.001339751    0.001302537    0.012847589    0.001348809    0.017987585    0.718120578
404	 86625	 5446	 8925847	 33	 134	 12	 6     0.469801693    0.012861021    0.001339832    0.001302614    0.012791041    0.001316594    0.017921472    0.717631964
405	 87219	 5482	 9013066	 33	 134	 12	 6     0.469804104    0.012810669    0.001339911    0.001302692    0.012740404    0.001362553    0.017858145    0.717357210
406	 87846	 5522	 9100912	 33	 134	 12	 6     0.469806596    0.012761549    0.001340013    0.001302790    0.012691001    0.001382790    0.017792472    0.717244309
407	 88539	 5565	 9189451	 33	 134	 12	 6     0.469809154    0.012721145    0.001340193    0.001302967    0.012650352    0.001364454    0.017724807    0.717702862
408	 89199	 5607	 9278650	 33	 134	 12	 6     0.469811661    0.012669516    0.001340330    0.001303097    0.012598419    0.001367660    0.017658221    0.717485401
409	 89826	 5649	 9368476	 33	 134	 12	 6     0.469814142    0.012628005    0.001340459    0.001303220    0.012556659    0.001319252    0.017592078    0.717823384
410	 90519	 5691	 9458995	 33	 134	 12	 6     0.469816541    0.012584671    0.001340535    0.001303295    0.012513069    0.001372147    0.017527894    0.717979638
411	 91146	 5729	 9550141	 33	 134	 12	 6     0.469819117    0.012522733    0.001340591    0.001303348    0.012450769    0.001371111    0.017458725    0.717276485
412	 91872	 5774	 9642013	 33	 134	 12	 6     0.469821667    0.012463820    0.001340667    0.001303418    0.012391506    0.001400298    0.017389969    0.716724717
413	 92631	 5820	 9734644	 33	 134	 12	 6     0.469824292    0.012407733    0.001340720    0.001303466    0.012335085    0.001312330    0.017318900    0.716427352
414	 93258	 5861	 9827902	 33	 134	 12	 6     0.469826846    0.012354931    0.001340831    0.001303569    0.012281958    0.001307119    0.017249459    0.716250386
415	 93852	 5897	 9921754	 33	 134	 12	 6     0.469829289    0.012297932    0.001340872    0.001303607    0.012224615    0.001286015    0.017182790    0.715712219
416	 127980	 5897	 10049734	 45	 207	 12	 7     0.469831322    0.012265486    0.000990851    0.000952412    0.012225398    0.001286060    0.017127127    0.716143800
417	 129015	 5944	 10178749	 45	 207	 12	 7     0.469833666    0.012213762    0.000990910    0.000952467    0.012173499    0.001274783    0.017062705    0.715816253
418	 129960	 5987	 10308709	 45	 207	 12	 7     0.469835927    0.012170487    0.000991011    0.000952560    0.012130072    0.001301940    0.017000320    0.715897515
419	 131040	 6037	 10439749	 45	 207	 12	 7     0.469838216    0.012132963    0.000991192    0.000952733    0.012092408    0.001255777    0.016936960    0.716360108
420	 131895	 6076	 10571644	 45	 207	 12	 7     0.469840385    0.012082100    0.000991275    0.000952810    0.012041367    0.001318506    0.016876687    0.715904737
421	 132930	 6122	 10704574	 45	 207	 12	 7     0.469842787    0.012030374    0.000991340    0.000952873    0.011989460    0.001316313    0.016809680    0.715681348
422	 134055	 6173	 10838629	 45	 207	 12	 7     0.469845206    0.011978475    0.000991395    0.000952924    0.011937378    0.001309918    0.016741916    0.715478146
423	 135270	 6227	 10973899	 45	 207	 12	 7     0.469847456    0.011939484    0.000991471    0.000952997    0.011898246    0.001265358    0.016678648    0.715854430
424	 136575	 6286	 11110474	 45	 207	 12	 7     0.469849472    0.011887227    0.000991513    0.000953035    0.011845804    0.001238075    0.016621757    0.715160672
425	 137700	 6339	 11248174	 45	 207	 12	 7     0.469851423    0.011845949    0.000991583    0.000953102    0.011804375    0.001238059    0.016566534    0.715052973
426	 138870	 6397	 11387044	 45	 207	 12	 7     0.469853378    0.011806429    0.000991646    0.000953158    0.011764710    0.001261098    0.016510992    0.715064753
427	 140085	 6451	 11527129	 45	 207	 12	 7     0.469855633    0.011765028    0.000991711    0.000953220    0.011723156    0.001222865    0.016446690    0.715343177
428	 141210	 6503	 11668339	 45	 207	 12	 7     0.469857743    0.011721104    0.000991794    0.000953297    0.011679068    0.001225476    0.016386287    0.715299603
429	 142470	 6563	 11810809	 45	 207	 12	 7     0.469859833    0.011679485    0.000991859    0.000953351    0.011637292    0.001249547    0.016326259    0.715380335
430	 143820	 6624	 11954629	 45	 207	 12	 7     0.469861899    0.011630934    0.000991929    0.000953418    0.011588559    0.001217295    0.016266689    0.715015431
431	 144945	 6677	 12099574	 45	 207	 12	 7     0.469863853    0.011579118    0.000991971    0.000953460    0.011536549    0.001234934    0.016210144    0.714313099
432	 146250	 6738	 12245824	 45	 207	 12	 7     0.469865891    0.011536342    0.000992039    0.000953521    0.011493609    0.001200843    0.016150983    0.714281087
433	 147375	 6792	 12393199	 45	 207	 12	 7     0.469867760    0.011493062    0.000992079    0.000953557    0.011450164    0.001263187    0.016096511    0.714009527
434	 148680	 6850	 12541879	 45	 207	 12	 7     0.469869921    0.011438710    0.000992124    0.000953596    0.011395603    0.001196689    0.016033305    0.713434299
435	 149895	 6904	 12691774	 45	 207	 12	 7     0.469871973    0.011397352    0.000992164    0.000953633    0.011354085    0.001171559    0.015973062    0.713535822
436	 151020	 6954	 12842794	 45	 207	 12	 7     0.469873973    0.011356461    0.000992205    0.000953671    0.011313034    0.001188228    0.015914103    0.713609857
437	 152280	 7013	 12995074	 45	 207	 12	 7     0.469875958    0.011314466    0.000992234    0.000953694    0.011270875    0.001276165    0.015855398    0.713603448
438	 153675	 7076	 13148749	 45	 207	 12	 7     0.469878180    0.011268030    0.000992306    0.000953758    0.011224251    0.001220620    0.015789401    0.713645148
439	 155160	 7142	 13303909	 45	 207	 12	 7     0.469880130    0.011228609    0.000992393    0.000953841    0.011184669    0.001187768    0.015731270    0.713776408
440	 156510	 7202	 13460419	 45	 207	 12	 7     0.469882150    0.011194003    0.000992474    0.000953918    0.011149919    0.001166233    0.015670822    0.714321347
441	 157950	 7267	 13618369	 45	 207	 12	 7     0.469883990    0.011153153    0.000992531    0.000953974    0.011108902    0.001192414    0.015615549    0.714233786
442	 159435	 7335	 13777804	 45	 207	 12	 7     0.469886066    0.011116722    0.000992620    0.000954061    0.011072317    0.001226136    0.015552968    0.714765270
443	 160965	 7404	 13938769	 45	 207	 12	 7     0.469888009    0.011074073    0.000992702    0.000954136    0.011029489    0.001202711    0.015494132    0.714726921
444	 162450	 7471	 14101219	 45	 207	 12	 7     0.469890045    0.011028690    0.000992768    0.000954196    0.010983917    0.001207356    0.015432285    0.714650523
445	 164070	 7544	 14265289	 45	 207	 12	 7     0.469891973    0.010996394    0.000992840    0.000954263    0.010951482    0.001199899    0.015373444    0.715285025
446	 165645	 7614	 14430934	 45	 207	 12	 7     0.469893859    0.010949332    0.000992872    0.000954289    0.010904222    0.001160601    0.015315718    0.714908159
447	 167400	 7693	 14598334	 45	 207	 12	 7     0.469895769    0.010906757    0.000992940    0.000954353    0.010861465    0.001160927    0.015256991    0.714869514
448	 169020	 7766	 14767354	 45	 207	 12	 7     0.469897567    0.010867396    0.000993058    0.000954464    0.010821929    0.001184566    0.015201520    0.714888816
449	 170640	 7841	 14937994	 45	 207	 12	 7     0.469899375    0.010823891    0.000993129    0.000954531    0.010778233    0.001163020    0.015145524    0.714659359
450	 172305	 7917	 15110299	 45	 207	 12	 7     0.469901198    0.010783922    0.000993188    0.000954586    0.010738089    0.001139900    0.015088871    0.714693776
451	 174015	 7993	 15284314	 45	 207	 12	 7     0.469902995    0.010749072    0.000993287    0.000954675    0.010703081    0.001116033    0.015032787    0.715041898
452	 175590	 8067	 15459904	 45	 207	 12	 7     0.469904774    0.010723215    0.000993436    0.000954815    0.010677098    0.001180974    0.014977093    0.715974364
453	 177300	 8145	 15637204	 45	 207	 12	 7     0.469906650    0.010687496    0.000993501    0.000954874    0.010641219    0.001188421    0.014918095    0.716411587
454	 179100	 8226	 15816304	 45	 207	 12	 7     0.469908493    0.010646022    0.000993578    0.000954945    0.010599556    0.001175419    0.014859943    0.716424154
455	 180855	 8309	 15997159	 45	 207	 12	 7     0.469910458    0.010599704    0.000993648    0.000955010    0.010553027    0.001138208    0.014797665    0.716309215
456	 182745	 8398	 16179904	 45	 207	 12	 7     0.469912287    0.010553411    0.000993705    0.000955063    0.010506523    0.001112848    0.014739484    0.715995962
457	 184680	 8485	 16364584	 45	 207	 12	 7     0.469913927    0.010511870    0.000993766    0.000955122    0.010464790    0.001133028    0.014687091    0.715721717
458	 186480	 8565	 16551064	 45	 207	 12	 7     0.469915573    0.010476991    0.000993848    0.000955200    0.010429746    0.001101883    0.014634335    0.715918488
459	 188190	 8641	 16739254	 45	 207	 12	 7     0.469917193    0.010443155    0.000993917    0.000955261    0.010395750    0.001126479    0.014582208    0.716157357
460	 189900	 8717	 16929154	 45	 207	 12	 7     0.469918951    0.010407427    0.000993998    0.000955330    0.010359850    0.001108855    0.014525466    0.716495204
461	 191925	 8808	 17121079	 45	 207	 12	 7     0.469920626    0.010371348    0.000994077    0.000955403    0.010323597    0.001094070    0.014471180    0.716689839
462	 193635	 8886	 17314714	 45	 207	 12	 7     0.469922285    0.010327848    0.000994133    0.000955453    0.010279890    0.001124901    0.014417198    0.716356088
463	 195705	 8978	 17510419	 45	 207	 12	 7     0.469923998    0.010297592    0.000994222    0.000955533    0.010249484    0.001083627    0.014361264    0.717039415
464	 197550	 9060	 17707969	 45	 207	 12	 7     0.469925661    0.010261191    0.000994296    0.000955601    0.010212904    0.001120496    0.014306742    0.717227675
465	 199575	 9150	 17907544	 45	 207	 12	 7     0.469927330    0.010220658    0.000994372    0.000955670    0.010172172    0.001086500    0.014251809    0.717148138
466	 201465	 9235	 18109009	 45	 207	 12	 7     0.469928898    0.010192108    0.000994449    0.000955737    0.010143478    0.001083782    0.014200026    0.717752793
467	 203625	 9331	 18312634	 45	 207	 12	 7     0.469930524    0.010154959    0.000994551    0.000955834    0.010106140    0.001113230    0.014146105    0.717862562
468	 205965	 9437	 18518599	 45	 207	 12	 7     0.469932134    0.010120465    0.000994651    0.000955929    0.010071468    0.001069712    0.014092508    0.718145050
469	 208170	 9537	 18726769	 45	 207	 12	 7     0.469933770    0.010079673    0.000994699    0.000955973    0.010030472    0.001109093    0.014037849    0.718035395
470	 210510	 9642	 18937279	 45	 207	 12	 7     0.469935609    0.010041487    0.000994816    0.000956078    0.009992087    0.001063077    0.013976151    0.718472960
471	 212760	 9742	 19150039	 45	 207	 12	 7     0.469937304    0.010003142    0.000994947    0.000956192    0.009953539    0.001096894    0.013919047    0.718665756
472	 215055	 9845	 19365094	 45	 207	 12	 7     0.469938987    0.009966596    0.000995068    0.000956300    0.009916798    0.001009577    0.013862092    0.718982116
473	 216810	 9923	 19581904	 45	 207	 12	 7     0.469940474    0.009928506    0.000995133    0.000956356    0.009878509    0.001049031    0.013811607    0.718852364
474	 218970	 10019	 19800874	 45	 207	 12	 7     0.469942144    0.009892786    0.000995238    0.000956449    0.009842597    0.001027711    0.013754677    0.719230673
475	 221040	 10111	 20021914	 45	 207	 12	 7     0.469943693    0.009857859    0.000995324    0.000956526    0.009807483    0.001044449    0.013701642    0.719465514
476	 223245	 10210	 20245159	 45	 207	 12	 7     0.469945438    0.009819019    0.000995448    0.000956639    0.009768430    0.001054387    0.013641664    0.719781638
477	 225450	 10309	 20470609	 45	 207	 12	 7     0.469947109    0.009784498    0.000995605    0.000956778    0.009733713    0.001023168    0.013583970    0.720297409
478	 227790	 10413	 20698399	 45	 207	 12	 7     0.469948642    0.009757409    0.000995752    0.000956910    0.009706468    0.001032589    0.013530817    0.721124906
479	 229905	 10507	 20928304	 45	 207	 12	 7     0.469950346    0.009718473    0.000995888    0.000957024    0.009667312    0.001051327    0.013471534    0.721408009
480	 232200	 10609	 21160504	 45	 207	 12	 7     0.469952049    0.009684407    0.000995979    0.000957102    0.009633056    0.001070472    0.013411988    0.722070952
481	 234585	 10716	 21395089	 45	 207	 12	 7     0.469953906    0.009649301    0.000996113    0.000957221    0.009597748    0.001054117    0.013346735    0.722970889
482	 236745	 10815	 21631834	 45	 207	 12	 7     0.469955688    0.009608869    0.000996195    0.000957291    0.009557090    0.001091139    0.013283864    0.723348928
483	 239355	 10934	 21871189	 45	 207	 12	 7     0.469957531    0.009564682    0.000996276    0.000957361    0.009512653    0.001039789    0.013218498    0.723583099
484	 241830	 11046	 22113019	 45	 207	 12	 7     0.469959172    0.009523422    0.000996356    0.000957433    0.009471158    0.001006185    0.013160014    0.723663488
485	 243990	 11142	 22357009	 45	 207	 12	 7     0.469960657    0.009485632    0.000996394    0.000957469    0.009433155    0.001021610    0.013106895    0.723713155
486	 246105	 11236	 22603114	 45	 207	 12	 7     0.469962190    0.009452569    0.000996494    0.000957557    0.009399897    0.001023936    0.013051805    0.724234634
487	 248310	 11337	 22851424	 45	 207	 12	 7     0.469963834    0.009411195    0.000996614    0.000957659    0.009358277    0.001024925    0.012992452    0.724358630
488	 250605	 11439	 23102029	 45	 207	 12	 7     0.469965400    0.009371709    0.000996679    0.000957719    0.009318560    0.001019442    0.012935695    0.724484380
489	 252765	 11535	 23354794	 45	 207	 12	 7     0.469966954    0.009336512    0.000996752    0.000957786    0.009283154    0.001023263    0.012879109    0.724934646
490	 255150	 11644	 23609944	 45	 207	 12	 7     0.469968450    0.009303156    0.000996820    0.000957848    0.009249597    0.001031075    0.012824421    0.725425009
491	 257580	 11756	 23867524	 45	 207	 12	 7     0.469969957    0.009270500    0.000996911    0.000957934    0.009216742    0.000990541    0.012769060    0.726012718
492	 259695	 11852	 24127219	 45	 207	 12	 7     0.469971340    0.009239466    0.000996969    0.000957989    0.009185520    0.001020074    0.012718050    0.726484512
493	 261990	 11955	 24389209	 45	 207	 12	 7     0.469972832    0.009208390    0.000997052    0.000958066    0.009154252    0.000994472    0.012662800    0.727200135
494	 264150	 12052	 24653359	 45	 207	 12	 7     0.469974224    0.009173389    0.000997115    0.000958124    0.009119036    0.000966323    0.012611049    0.727408880
495	 266400	 12153	 24919759	 45	 207	 12	 7     0.469975573    0.009135626    0.000997192    0.000958194    0.009081039    0.000988572    0.012560649    0.727321152
496	 268605	 12251	 25188364	 45	 207	 12	 7     0.469977109    0.009102128    0.000997324    0.000958311    0.009047325    0.000957327    0.012503048    0.727992742
497	 340233	 12251	 25528597	 57	 292	 3	 8     0.469978181    0.009102948    0.001001451    0.000941785    0.009047693    0.000957381    0.012462688    0.730416086
498	 342855	 12346	 25871452	 57	 292	 3	 8     0.469979445    0.009071925    0.001001692    0.000942017    0.009016453    0.000985731    0.012414947    0.730726011
499	 345876	 12454	 26217328	 57	 292	 3	 8     0.469980930    0.009032237    0.001001935    0.000942249    0.008976493    0.000952806    0.012358611    0.730845649
500	 348498	 12548	 26565826	 57	 292	 3	 8     0.469982347    0.008992936    0.001002073    0.000942372    0.008936932    0.000963045    0.012304600    0.730859698
501	 351291	 12649	 26917117	 57	 292	 3	 8     0.469983710    0.008951333    0.001002272    0.000942555    0.008895045    0.000970604    0.012252407    0.730577502
502	 354426	 12759	 27271543	 57	 292	 3	 8     0.469985118    0.008915951    0.001002396    0.000942664    0.008859423    0.000952078    0.012198282    0.730918610
503	 356877	 12846	 27628420	 57	 292	 3	 8     0.469986397    0.008881645    0.001002514    0.000942766    0.008824884    0.000931685    0.012148912    0.731065005
504	 375660	 12846	 28004080	 60	 353	 6	 9     0.469987406    0.008867445    0.000862649    0.000800031    0.008825385    0.000931746    0.012109838    0.732251373
505	 378540	 12944	 28382620	 60	 353	 6	 9     0.469988673    0.008834161    0.000862796    0.000800172    0.008791927    0.000948235    0.012060554    0.732483851
506	 381360	 13038	 28763980	 60	 353	 6	 9     0.469990002    0.008795229    0.000862916    0.000800291    0.008752796    0.000908723    0.012008644    0.732408180
507	 384420	 13141	 29148400	 60	 353	 6	 9     0.469991143    0.008760670    0.000862963    0.000800336    0.008718064    0.000913909    0.011963914    0.732257879
508	 387120	 13232	 29535520	 60	 353	 6	 9     0.469992312    0.008726374    0.000863023    0.000800395    0.008683594    0.000949022    0.011917879    0.732208680
509	 390540	 13346	 29926060	 60	 353	 6	 9     0.469993552    0.008694071    0.000863068    0.000800433    0.008651127    0.000915498    0.011868889    0.732509277
510	 393720	 13454	 30319780	 60	 353	 6	 9     0.469994668    0.008663393    0.000863108    0.000800464    0.008620291    0.000912791    0.011824609    0.732657870
511	 396600	 13550	 30716380	 60	 353	 6	 9     0.469995780    0.008631344    0.000863139    0.000800493    0.008588078    0.000914368    0.011780353    0.732689752
512	 399600	 13652	 31115980	 60	 353	 6	 9     0.469996942    0.008597233    0.000863192    0.000800542    0.008553790    0.000905198    0.011733875    0.732684930
513	 402720	 13757	 31518700	 60	 353	 6	 9     0.469998025    0.008562811    0.000863225    0.000800569    0.008519188    0.000893602    0.011690415    0.732464217
514	 405360	 13848	 31924060	 60	 353	 6	 9     0.469999138    0.008531000    0.000863331    0.000800671    0.008487204    0.000901366    0.011645574    0.732553014
515	 408240	 13944	 32332300	 60	 353	 6	 9     0.470000299    0.008493572    0.000863403    0.000800734    0.008449574    0.000886837    0.011598659    0.732289139
516	 410940	 14034	 32743240	 60	 353	 6	 9     0.470001342    0.008457838    0.000863442    0.000800770    0.008413649    0.000892029    0.011556297    0.731881290
517	 413820	 14130	 33157060	 60	 353	 6	 9     0.470002487    0.008423567    0.000863519    0.000800848    0.008379189    0.000901034    0.011509633    0.731870996
518	 416520	 14220	 33573580	 60	 353	 6	 9     0.470003554    0.008391709    0.000863577    0.000800905    0.008347156    0.000919751    0.011465996    0.731877836
519	 419880	 14332	 33993460	 60	 353	 6	 9     0.470004752    0.008359934    0.000863651    0.000800975    0.008315203    0.000914997    0.011416777    0.732249954
520	 422760	 14428	 34416220	 60	 353	 6	 9     0.470005946    0.008328948    0.000863719    0.000801036    0.008284042    0.000890435    0.011367491    0.732698838
521	 425700	 14526	 34841920	 60	 353	 6	 9     0.470007053    0.008296692    0.000863808    0.000801119    0.008251602    0.000874266    0.011321626    0.732818100
522	 428640	 14624	 35270560	 60	 353	 6	 9     0.470008118    0.008264056    0.000863850    0.000801156    0.008218782    0.000939121    0.011277354    0.732800967
523	 431940	 14734	 35702500	 60	 353	 6	 9     0.470009334    0.008224900    0.000863893    0.000801196    0.008179405    0.000875017    0.011226538    0.732630113
524	 434880	 14832	 36137380	 60	 353	 6	 9     0.470010419    0.008192458    0.000863934    0.000801233    0.008146778    0.000901955    0.011181041    0.732709764
525	 437940	 14935	 36575320	 60	 353	 6	 9     0.470011642    0.008155617    0.000863989    0.000801283    0.008109723    0.000879473    0.011129513    0.732791907
526	 441000	 15038	 37016320	 60	 353	 6	 9     0.470012762    0.008121464    0.000864025    0.000801316    0.008075373    0.000876177    0.011082110    0.732844596
527	 444000	 15138	 37460320	 60	 353	 6	 9     0.470013846    0.008088549    0.000864072    0.000801361    0.008042264    0.000859085    0.011036049    0.732920721
528	 447120	 15243	 37907440	 60	 353	 6	 9     0.470014908    0.008053754    0.000864130    0.000801416    0.008007261    0.000877127    0.010990693    0.732779470
529	 450300	 15350	 38357740	 60	 353	 6	 9     0.470016014    0.008019274    0.000864171    0.000801456    0.007972576    0.000886321    0.010943322    0.732800700
530	 453480	 15456	 38811220	 60	 353	 6	 9     0.470017181    0.007986016    0.000864250    0.000801531    0.007939113    0.000851238    0.010893059    0.733128861
531	 456300	 15551	 39267520	 60	 353	 6	 9     0.470018311    0.007951056    0.000864326    0.000801604    0.007903938    0.000882462    0.010844190    0.733208843
532	 459540	 15659	 39727060	 60	 353	 6	 9     0.470019458    0.007912472    0.000864372    0.000801648    0.007865117    0.000881918    0.010794363    0.733018836
533	 463140	 15779	 40190200	 60	 353	 6	 9     0.470020561    0.007878089    0.000864414    0.000801689    0.007830522    0.000845028    0.010746248    0.733101351
534	 466020	 15877	 40656220	 60	 353	 6	 9     0.470021575    0.007844900    0.000864446    0.000801719    0.007797127    0.000852819    0.010701784    0.733046052
535	 469260	 15986	 41125480	 60	 353	 6	 9     0.470022604    0.007815005    0.000864502    0.000801775    0.007767041    0.000832222    0.010656525    0.733353931
536	 472320	 16091	 41597800	 60	 353	 6	 9     0.470023588    0.007784051    0.000864567    0.000801842    0.007735889    0.000843424    0.010613027    0.733443030
537	 475560	 16200	 42073360	 60	 353	 6	 9     0.470024528    0.007751355    0.000864592    0.000801865    0.007702986    0.000828657    0.010571331    0.733243080
538	 479160	 16320	 42552520	 60	 353	 6	 9     0.470025475    0.007724130    0.000864613    0.000801883    0.007675587    0.000840121    0.010529124    0.733596686
539	 482280	 16429	 43034800	 60	 353	 6	 9     0.470026482    0.007692850    0.000864645    0.000801915    0.007644104    0.000817983    0.010484086    0.733764481
540	 485280	 16530	 43520080	 60	 353	 6	 9     0.470027397    0.007658799    0.000864690    0.000801962    0.007609830    0.000831232    0.010442982    0.733391970
541	 488400	 16635	 44008480	 60	 353	 6	 9     0.470028426    0.007627196    0.000864755    0.000802029    0.007578015    0.000847835    0.010396539    0.733628363
542	 491760	 16749	 44500240	 60	 353	 6	 9     0.470029464    0.007593359    0.000864818    0.000802092    0.007543951    0.000813435    0.010349504    0.733693041
543	 494880	 16853	 44995120	 60	 353	 6	 9     0.470030443    0.007561820    0.000864862    0.000802134    0.007512199    0.000828803    0.010304945    0.733804928
544	 498300	 16968	 45493420	 60	 353	 6	 9     0.470031427    0.007530005    0.000864911    0.000802181    0.007480168    0.000797573    0.010259988    0.733919538
545	 548130	 16968	 46041550	 66	 432	 25	 10     0.470032227    0.007503895    0.000591591    0.000560673    0.007480539    0.000797593    0.010223260    0.734002179
546	 551298	 17064	 46592848	 66	 432	 25	 10     0.470033099    0.007473312    0.000591606    0.000560687    0.007449858    0.000812705    0.010183083    0.733894769
547	 555258	 17184	 47148106	 66	 432	 25	 10     0.470034030    0.007446161    0.000591636    0.000560715    0.007422619    0.000789672    0.010140042    0.734332386
548	 558492	 17282	 47706598	 66	 432	 25	 10     0.470034925    0.007418731    0.000591662    0.000560740    0.007395100    0.000790510    0.010098474    0.734638764
549	 561924	 17387	 48268522	 66	 432	 25	 10     0.470035834    0.007386002    0.000591677    0.000560754    0.007362265    0.000784549    0.010056067    0.734482192
550	 565356	 17492	 48833878	 66	 432	 25	 10     0.470036737    0.007356488    0.000591693    0.000560769    0.007332654    0.000802850    0.010013745    0.734639046
551	 568920	 17600	 49402798	 66	 432	 25	 10     0.470037709    0.007328624    0.000591723    0.000560798    0.007304697    0.000800853    0.009968021    0.735213507
552	 572484	 17710	 49975282	 66	 432	 25	 10     0.470038650    0.007298375    0.000591748    0.000560823    0.007274346    0.000776138    0.009923569    0.735458705
553	 576048	 17818	 50551330	 66	 432	 25	 10     0.470039506    0.007267774    0.000591771    0.000560845    0.007243641    0.000772694    0.009882930    0.735386556
554	 579678	 17930	 51131008	 66	 432	 25	 10     0.470040303    0.007242989    0.000591795    0.000560868    0.007218772    0.000787443    0.009844931    0.735707449
555	 583308	 18042	 51714316	 66	 432	 25	 10     0.470041236    0.007212487    0.000591828    0.000560900    0.007188164    0.000773461    0.009800294    0.735945922
556	 586674	 18145	 52300990	 66	 432	 25	 10     0.470042089    0.007181309    0.000591844    0.000560916    0.007156880    0.000787500    0.009759310    0.735841927
557	 590568	 18266	 52891558	 66	 432	 25	 10     0.470042973    0.007148898    0.000591866    0.000560936    0.007124355    0.000783369    0.009716633    0.735738162
558	 594924	 18398	 53486482	 66	 432	 25	 10     0.470043838    0.007118569    0.000591879    0.000560949    0.007093920    0.000772700    0.009674705    0.735791844
559	 598950	 18520	 54085432	 66	 432	 25	 10     0.470044729    0.007088399    0.000591901    0.000560970    0.007063643    0.000763329    0.009631337    0.735972498
560	 602976	 18643	 54688408	 66	 432	 25	 10     0.470045571    0.007056846    0.000591921    0.000560989    0.007031978    0.000753389    0.009590127    0.735844890
561	 607002	 18765	 55295410	 66	 432	 25	 10     0.470046399    0.007025821    0.000591935    0.000561002    0.007000841    0.000737990    0.009549478    0.735728278
562	 610500	 18871	 55905910	 66	 432	 25	 10     0.470047133    0.006994560    0.000591945    0.000561012    0.006969467    0.000761755    0.009513253    0.735243737
563	 614526	 18993	 56520436	 66	 432	 25	 10     0.470047944    0.006962030    0.000591969    0.000561035    0.006936818    0.000743499    0.009473129    0.734924069
564	 618420	 19115	 57138856	 66	 432	 25	 10     0.470048706    0.006936707    0.000592026    0.000561091    0.006911397    0.000735769    0.009435242    0.735191183
565	 622512	 19242	 57761368	 66	 432	 25	 10     0.470049411    0.006906250    0.000592037    0.000561101    0.006880827    0.000760645    0.009400023    0.734705675
566	 626934	 19379	 58388302	 66	 432	 25	 10     0.470050177    0.006879506    0.000592049    0.000561113    0.006853983    0.000730376    0.009361678    0.734858295
567	 630828	 19498	 59019130	 66	 432	 25	 10     0.470050920    0.006851368    0.000592064    0.000561126    0.006825738    0.000712574    0.009324297    0.734786589
568	 634722	 19616	 59653852	 66	 432	 25	 10     0.470051611    0.006825276    0.000592077    0.000561138    0.006799546    0.000761824    0.009289361    0.734741095
569	 639540	 19762	 60293392	 66	 432	 25	 10     0.470052433    0.006800005    0.000592104    0.000561165    0.006774178    0.000697787    0.009247691    0.735319251
570	 642972	 19866	 60936364	 66	 432	 25	 10     0.470053128    0.006774409    0.000592124    0.000561184    0.006748481    0.000724997    0.009212285    0.735366773
571	 646998	 19989	 61583362	 66	 432	 25	 10     0.470053860    0.006753856    0.000592142    0.000561200    0.006727848    0.000696976    0.009174869    0.736125645
572	 650628	 20102	 62233990	 66	 432	 25	 10     0.470054564    0.006729367    0.000592160    0.000561217    0.006703262    0.000694510    0.009138705    0.736358935
573	 654390	 20218	 62888380	 66	 432	 25	 10     0.470055200    0.006705510    0.000592170    0.000561226    0.006679312    0.000697156    0.009105946    0.736388101
574	 658350	 20340	 63546730	 66	 432	 25	 10     0.470055869    0.006678600    0.000592180    0.000561235    0.006652294    0.000731303    0.009071372    0.736228233
575	 662838	 20480	 64209568	 66	 432	 25	 10     0.470056668    0.006651191    0.000592201    0.000561256    0.006624774    0.000677515    0.009029861    0.736577282
576	 666336	 20586	 64875904	 66	 432	 25	 10     0.470057347    0.006629228    0.000592215    0.000561269    0.006602723    0.000701810    0.008994460    0.737034550
577	 670494	 20713	 65546398	 66	 432	 25	 10     0.470058057    0.006606524    0.000592231    0.000561284    0.006579926    0.000687516    0.008957239    0.737562568
578	 674454	 20833	 66220852	 66	 432	 25	 10     0.470058720    0.006583597    0.000592246    0.000561298    0.006556904    0.000688254    0.008922417    0.737871412
579	 678612	 20959	 66899464	 66	 432	 25	 10     0.470059383    0.006558964    0.000592256    0.000561307    0.006532170    0.000675395    0.008887384    0.738008433
580	 682308	 21074	 67581772	 66	 432	 25	 10     0.470060043    0.006538066    0.000592272    0.000561322    0.006511184    0.000686035    0.008852418    0.738562746
581	 686334	 21196	 68268106	 66	 432	 25	 10     0.470060715    0.006513079    0.000592292    0.000561341    0.006486092    0.000691001    0.008816698    0.738720860
582	 690954	 21337	 68959060	 66	 432	 25	 10     0.470061371    0.006487681    0.000592305    0.000561353    0.006460587    0.000678749    0.008781634    0.738778385
583	 695178	 21468	 69654238	 66	 432	 25	 10     0.470061989    0.006464382    0.000592322    0.000561369    0.006437188    0.000670914    0.008748495    0.738913641
584	 699666	 21606	 70353904	 66	 432	 25	 10     0.470062592    0.006438484    0.000592333    0.000561379    0.006411179    0.000693750    0.008716049    0.738692944
585	 704550	 21755	 71058454	 66	 432	 25	 10     0.470063239    0.006410905    0.000592342    0.000561387    0.006383482    0.000690195    0.008681080    0.738491701
586	 709434	 21903	 71767888	 66	 432	 25	 10     0.470063880    0.006383657    0.000592356    0.000561401    0.006356114    0.000679925    0.008646309    0.738310075
587	 714648	 22063	 72482536	 66	 432	 25	 10     0.470064499    0.006358343    0.000592371    0.000561415    0.006330689    0.000666227    0.008612549    0.738264939
588	 719268	 22207	 73201804	 66	 432	 25	 10     0.470065109    0.006332444    0.000592384    0.000561427    0.006304675    0.000667233    0.008579225    0.738113728
589	 724218	 22360	 73926022	 66	 432	 25	 10     0.470065702    0.006306850    0.000592399    0.000561441    0.006278967    0.000668698    0.008546632    0.737933930
590	 729498	 22523	 74655520	 66	 432	 25	 10     0.470066316    0.006281028    0.000592418    0.000561459    0.006253027    0.000659057    0.008512815    0.737832031
591	 734646	 22684	 75390166	 66	 432	 25	 10     0.470066921    0.006255977    0.000592430    0.000561470    0.006227863    0.000666066    0.008479351    0.737789662
592	 739728	 22838	 76129894	 66	 432	 25	 10     0.470067542    0.006230225    0.000592441    0.000561480    0.006201993    0.000678012    0.008444873    0.737752314
593	 745470	 23012	 76875364	 66	 432	 25	 10     0.470068174    0.006203668    0.000592454    0.000561492    0.006175314    0.000670879    0.008409576    0.737691038
594	 750750	 23174	 77626114	 66	 432	 25	 10     0.470068799    0.006179348    0.000592475    0.000561512    0.006150879    0.000650185    0.008374580    0.737869618
595	 756492	 23357	 78382606	 66	 432	 25	 10     0.470069358    0.006157153    0.000592487    0.000561523    0.006128580    0.000653195    0.008343160    0.737988189
596	 761970	 23525	 79144576	 66	 432	 25	 10     0.470069945    0.006133345    0.000592502    0.000561537    0.006104659    0.000645495    0.008309992    0.738068711
597	 767844	 23704	 79912420	 66	 432	 25	 10     0.470070508    0.006109513    0.000592517    0.000561550    0.006080713    0.000636642    0.008278101    0.738033171
598	 773586	 23882	 80686006	 66	 432	 25	 10     0.470071072    0.006088456    0.000592533    0.000561566    0.006059555    0.000642246    0.008246028    0.738350130
599	 779130	 24052	 81465136	 66	 432	 25	 10     0.470071619    0.006066837    0.000592548    0.000561579    0.006037831    0.000649565    0.008214791    0.738526036
600	 785334	 24241	 82250470	 66	 432	 25	 10     0.470072181    0.006044459    0.000592566    0.000561595    0.006015342    0.000641415    0.008182561    0.738700045
601	 791736	 24439	 83042206	 66	 432	 25	 10     0.470072754    0.006020604    0.000592583    0.000561610    0.005991370    0.000620342    0.008149552    0.738765027
602	 797280	 24611	 83839486	 66	 432	 25	 10     0.470073291    0.005997448    0.000592600    0.000561626    0.005968099    0.000625403    0.008118531    0.738735571
603	 803154	 24790	 84642640	 66	 432	 25	 10     0.470073852    0.005973684    0.000592613    0.000561638    0.005944217    0.000619503    0.008086009    0.738768015
604	 809226	 24975	 85451866	 66	 432	 25	 10     0.470074368    0.005950050    0.000592625    0.000561649    0.005920464    0.000634840    0.008055947    0.738591107
605	 816090	 25189	 86267956	 66	 432	 25	 10     0.470074908    0.005927676    0.000592639    0.000561663    0.005897976    0.000632595    0.008024389    0.738707434
606	 823416	 25411	 87091372	 66	 432	 25	 10     0.470075443    0.005904411    0.000592653    0.000561675    0.005874592    0.000626589    0.007992934    0.738703914
607	 830280	 25623	 87921652	 66	 432	 25	 10     0.470075978    0.005882060    0.000592669    0.000561690    0.005852126    0.000623637    0.007961425    0.738819953
608	 837804	 25857	 88759456	 66	 432	 25	 10     0.470076497    0.005860468    0.000592686    0.000561706    0.005830421    0.000619685    0.007930741    0.738955953
609	 845328	 26087	 89604784	 66	 432	 25	 10     0.470077008    0.005839090    0.000592703    0.000561721    0.005808930    0.000615401    0.007900371    0.739090585
610	 852192	 26299	 90456976	 66	 432	 25	 10     0.470077525    0.005816415    0.000592714    0.000561732    0.005786137    0.000611159    0.007869573    0.739101816
611	 859254	 26513	 91316230	 66	 432	 25	 10     0.470078042    0.005794145    0.000592725    0.000561742    0.005763749    0.000621642    0.007838618    0.739179448
612	 866712	 26740	 92182942	 66	 432	 25	 10     0.470078562    0.005771304    0.000592744    0.000561760    0.005740784    0.000609968    0.007807354    0.739213797
613	 874236	 26979	 93057178	 66	 432	 25	 10     0.470079068    0.005753386    0.000592765    0.000561779    0.005722769    0.000604088    0.007776831    0.739811128
614	 881562	 27202	 93938740	 66	 432	 25	 10     0.470079578    0.005733419    0.000592782    0.000561796    0.005702693    0.000602934    0.007745984    0.740179622
615	 889152	 27432	 94827892	 66	 432	 25	 10     0.470080081    0.005712153    0.000592797    0.000561810    0.005681311    0.000607311    0.007715375    0.740359767
616	 896742	 27666	 95724634	 66	 432	 25	 10     0.470080582    0.005692001    0.000592812    0.000561824    0.005661047    0.000597241    0.007684765    0.740686378
617	 904464	 27900	 96629098	 66	 432	 25	 10     0.470081078    0.005671328    0.000592827    0.000561838    0.005640259    0.000599655    0.007654391    0.740924864
618	 912054	 28131	 97541152	 66	 432	 25	 10     0.470081574    0.005651856    0.000592840    0.000561849    0.005620678    0.000601278    0.007623863    0.741337633
619	 920040	 28377	 98461192	 66	 432	 25	 10     0.470082068    0.005631159    0.000592853    0.000561862    0.005599864    0.000605067    0.007593333    0.741592473
620	 928554	 28637	 99389746	 66	 432	 25	 10     0.470082555    0.005608625    0.000592864    0.000561871    0.005577203    0.000601638    0.007563127    0.741574910
621	 937530	 28917	 100327276	 66	 432	 25	 10     0.470083042    0.005587379    0.000592879    0.000561886    0.005555834    0.000589500    0.007532775    0.741742380
622	 946308	 29184	 101273584	 66	 432	 25	 10     0.470083508    0.005567789    0.000592897    0.000561902    0.005536131    0.000592199    0.007503674    0.742008368
623	 954624	 29440	 102228208	 66	 432	 25	 10     0.470083963    0.005548895    0.000592913    0.000561917    0.005517127    0.000595188    0.007475116    0.742315614
624	 963666	 29715	 103191874	 66	 432	 25	 10     0.470084430    0.005529042    0.000592935    0.000561937    0.005497157    0.000584506    0.007445678    0.742584137
625	 972444	 29985	 104164318	 66	 432	 25	 10     0.470084885    0.005506940    0.000592947    0.000561948    0.005474925    0.000588923    0.007416868    0.742488599
626	 981354	 30259	 105145672	 66	 432	 25	 10     0.470085356    0.005487161    0.000592959    0.000561959    0.005455028    0.000586988    0.007387012    0.742811926
627	 990594	 30545	 106136266	 66	 432	 25	 10     0.470085832    0.005464379    0.000592974    0.000561973    0.005432110    0.000585958    0.007356636    0.742782327
628	 1000296	 30842	 107136562	 66	 432	 25	 10     0.470086292    0.005446318    0.000592990    0.000561988    0.005413940    0.000567976    0.007327197    0.743301729
629	 1009206	 31114	 108145768	 66	 432	 25	 10     0.470086732    0.005427533    0.000593007    0.000562003    0.005395040    0.000585172    0.007298869    0.743612816
630	 1019172	 31416	 109164940	 66	 432	 25	 10     0.470087184    0.005407578    0.000593026    0.000562021    0.005374962    0.000576790    0.007269710    0.743850580
631	 1028742	 31708	 110193682	 66	 432	 25	 10     0.470087640    0.005387579    0.000593042    0.000562036    0.005354840    0.000576066    0.007240155    0.744124821
632	 1038510	 32008	 111232192	 66	 432	 25	 10     0.470088084    0.005367265    0.000593055    0.000562048    0.005334400    0.000565735    0.007211302    0.744285208
633	 1048278	 32304	 112280470	 66	 432	 25	 10     0.470088509    0.005348590    0.000593067    0.000562059    0.005315608    0.000573588    0.007183564    0.744559362
634	 1058970	 32631	 113339440	 66	 432	 25	 10     0.470088954    0.005328889    0.000593083    0.000562074    0.005295782    0.000567886    0.007154346    0.744846366
635	 1069134	 32940	 114408574	 66	 432	 25	 10     0.470089384    0.005309603    0.000593099    0.000562088    0.005276373    0.000573825    0.007126018    0.745100895
636	 1080222	 33278	 115488796	 66	 432	 25	 10     0.470089834    0.005291300    0.000593117    0.000562106    0.005257953    0.000564528    0.007096289    0.745643284
637	 1090386	 33590	 116579182	 66	 432	 25	 10     0.470090267    0.005273581    0.000593133    0.000562120    0.005240120    0.000559089    0.007067531    0.746170314
638	 1503411	 33590	 118082593	 91	 658	 14	 11     0.470090651    0.005260691    0.000463643    0.000422520    0.005240220    0.000559098    0.007041994    0.747045564
639	 1518153	 33921	 119600746	 91	 658	 14	 11     0.470091079    0.005242151    0.000463655    0.000422529    0.005221606    0.000549271    0.007013373    0.747450688
640	 1532440	 34239	 121133186	 91	 658	 14	 11     0.470091489    0.005223645    0.000463669    0.000422542    0.005203026    0.000548689    0.006985837    0.747747937
641	 1546818	 34558	 122680004	 91	 658	 14	 11     0.470091901    0.005205991    0.000463681    0.000422552    0.005185301    0.000555186    0.006958037    0.748198283
642	 1561560	 34884	 124241564	 91	 658	 14	 11     0.470092328    0.005189361    0.000463696    0.000422565    0.005168603    0.000547984    0.006929127    0.748919902
643	 1576120	 35205	 125817684	 91	 658	 14	 11     0.470092742    0.005172825    0.000463709    0.000422576    0.005151999    0.000557343    0.006900987    0.749577563
644	 1592136	 35558	 127409820	 91	 658	 14	 11     0.470093171    0.005156998    0.000463725    0.000422590    0.005136107    0.000552278    0.006871687    0.750470555
645	 1608516	 35919	 129018336	 91	 658	 14	 11     0.470093586    0.005139842    0.000463739    0.000422601    0.005118879    0.000541162    0.006843228    0.751084458
646	 1623713	 36253	 130642049	 91	 658	 14	 11     0.470093991    0.005120876    0.000463749    0.000422610    0.005099834    0.000552623    0.006815361    0.751372706
647	 1640639	 36625	 132282688	 91	 658	 14	 11     0.470094420    0.005102096    0.000463759    0.000422619    0.005080975    0.000538165    0.006785724    0.751886657
648	 1657019	 36987	 133939707	 91	 658	 14	 11     0.470094810    0.005085137    0.000463777    0.000422634    0.005063944    0.000545598    0.006758609    0.752394065
649	 1673854	 37360	 135613561	 91	 658	 14	 11     0.470095235    0.005066671    0.000463792    0.000422648    0.005045400    0.000532506    0.006728992    0.752961464
650	 1689779	 37710	 137303340	 91	 658	 14	 11     0.470095630    0.005047892    0.000463809    0.000422662    0.005026539    0.000536332    0.006701341    0.753265994
651	 1706250	 38076	 139009590	 91	 658	 14	 11     0.470096019    0.005029541    0.000463822    0.000422673    0.005008109    0.000533040    0.006674043    0.753597421
652	 1723267	 38455	 140732857	 91	 658	 14	 11     0.470096414    0.005010649    0.000463838    0.000422686    0.004989134    0.000524480    0.006646128    0.753919940
653	 1739829	 38823	 142472686	 91	 658	 14	 11     0.470096803    0.004993430    0.000463857    0.000422702    0.004971838    0.000527640    0.006618548    0.754459958


==> data/lshaped/criterionD/varth1_thX0.2_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.024250406    0.131606152    0.711722556
12	 94	 124	 997	 2	 3	 1	 1     0.452026927    0.091284946    0.019740787    0.016237005    0.089124871    0.022840579    0.129253496    0.706247399
13	 98	 128	 1095	 2	 3	 1	 1     0.452641989    0.089508897    0.019809764    0.016244893    0.087289265    0.022556032    0.127082806    0.704335225
14	 102	 132	 1197	 2	 3	 1	 1     0.453284230    0.087666121    0.019867577    0.016247918    0.085385175    0.022329422    0.124772658    0.702606822
15	 106	 136	 1303	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.020924718    0.122630312    0.700174660
16	 112	 142	 1415	 2	 3	 1	 1     0.454525432    0.084224927    0.020408467    0.016456437    0.081714949    0.017979527    0.120172547    0.700866623
17	 118	 148	 1533	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.019321979    0.118440533    0.702769648
18	 124	 155	 1657	 2	 3	 1	 1     0.455572455    0.081974270    0.021109235    0.016782626    0.079209729    0.019040368    0.116140206    0.705821634
19	 130	 162	 1787	 2	 3	 1	 1     0.456130756    0.080940052    0.021146392    0.016827151    0.078128882    0.016749783    0.113927798    0.710450418
20	 195	 162	 1982	 3	 6	 1	 2     0.456441786    0.079633501    0.014155282    0.012590964    0.078365314    0.016828339    0.112675221    0.706752562
21	 201	 166	 2183	 3	 6	 1	 2     0.456830119    0.078915482    0.014200457    0.012619437    0.077627317    0.021386359    0.111090285    0.710372485
22	 216	 176	 2399	 3	 6	 1	 2     0.457602916    0.077352655    0.015494132    0.013688271    0.075784993    0.018466206    0.107862787    0.717139409
23	 225	 182	 2624	 3	 6	 1	 2     0.458042494    0.075876865    0.015991227    0.014098849    0.074172632    0.019638382    0.105980579    0.715950658
24	 243	 194	 2867	 3	 6	 1	 2     0.458655800    0.074711164    0.016710596    0.014662895    0.072818363    0.015535056    0.103294077    0.723286036
25	 252	 200	 3119	 3	 6	 1	 2     0.459011906    0.073781633    0.017081053    0.014963523    0.071777204    0.018517210    0.101699947    0.725483494
26	 264	 208	 3383	 3	 6	 1	 2     0.459531190    0.071707407    0.017102618    0.014967621    0.069638011    0.016101149    0.099327214    0.721931120
27	 276	 216	 3659	 3	 6	 1	 2     0.459886267    0.070753420    0.017094721    0.014947234    0.068657243    0.017632487    0.097670011    0.724412939
28	 288	 224	 3947	 3	 6	 1	 2     0.460356533    0.068973021    0.017081792    0.014905471    0.066824322    0.015675921    0.095428884    0.722768807
29	 300	 232	 4247	 3	 6	 1	 2     0.460752317    0.067418171    0.017244227    0.015042169    0.065175505    0.014583622    0.093499261    0.721055656
30	 400	 232	 4647	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.014624942    0.092216318    0.714719727
31	 412	 239	 5059	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.014496120    0.090606618    0.714835378
32	 424	 246	 5483	 4	 8	 1	 2     0.461626120    0.063606649    0.009490008    0.007130843    0.062894718    0.015746569    0.089084986    0.713999651
33	 440	 255	 5923	 4	 8	 1	 2     0.461978319    0.062548018    0.009542787    0.007151048    0.061815773    0.014607501    0.087240139    0.716963763
34	 452	 262	 6375	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.013463290    0.085623419    0.713597507
35	 468	 270	 6843	 4	 8	 1	 2     0.462516163    0.059956830    0.009594154    0.007168066    0.059184235    0.014055696    0.084342212    0.710875716
36	 484	 279	 7327	 4	 8	 1	 2     0.462784191    0.058850129    0.009670800    0.007240272    0.058050093    0.014095482    0.082858929    0.710244862
37	 500	 288	 7827	 4	 8	 1	 2     0.463072289    0.057675486    0.009721241    0.007288269    0.056850322    0.011392853    0.081233393    0.709997245
38	 508	 292	 8335	 4	 8	 1	 2     0.463240311    0.056772129    0.009755107    0.007322826    0.055927744    0.011370549    0.080269695    0.707267285
39	 516	 297	 8851	 4	 8	 1	 2     0.463409799    0.056012255    0.009810366    0.007379662    0.055146436    0.012981777    0.079285356    0.706464067
40	 528	 304	 9379	 4	 8	 1	 2     0.463611155    0.054985276    0.009825907    0.007388521    0.054100204    0.011832780    0.078099339    0.704042780
41	 540	 312	 9919	 4	 8	 1	 2     0.463774458    0.054052147    0.009814613    0.007381628    0.053153626    0.014674289    0.077123677    0.700850235
42	 568	 328	 10487	 4	 8	 1	 2     0.464110776    0.053142730    0.009843288    0.007408231    0.052223169    0.011841226    0.075073276    0.707878123
43	 580	 334	 11067	 4	 8	 1	 2     0.464294364    0.052416057    0.009860247    0.007412376    0.051480274    0.010659524    0.073929378    0.709001733
44	 588	 338	 11655	 4	 8	 1	 2     0.464431180    0.051537010    0.009859813    0.007413461    0.050585052    0.012962517    0.073064962    0.705358744
45	 612	 350	 12267	 4	 8	 1	 2     0.464645736    0.050475071    0.009917026    0.007467906    0.049491266    0.011292362    0.071687861    0.704095099
46	 632	 360	 12899	 4	 8	 1	 2     0.464821525    0.049564908    0.009946761    0.007487376    0.048556586    0.010460729    0.070539063    0.702659001
47	 652	 371	 13551	 4	 8	 1	 2     0.464969771    0.048750533    0.010014786    0.007542602    0.047710780    0.010333667    0.069555167    0.700890176
48	 680	 386	 14231	 4	 8	 1	 2     0.465118708    0.048223027    0.010061108    0.007572510    0.047161790    0.010306380    0.068552146    0.703450291
49	 704	 399	 14935	 4	 8	 1	 2     0.465253657    0.047450210    0.010080738    0.007588286    0.046367026    0.010859755    0.067630204    0.701612702
50	 740	 419	 15675	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.009879213    0.066592437    0.701658977
51	 768	 435	 16443	 4	 8	 1	 2     0.465537989    0.046173695    0.010178493    0.007677205    0.045037856    0.010797743    0.065644423    0.703390984
52	 800	 454	 17243	 4	 8	 1	 2     0.465710273    0.045563994    0.010197972    0.007697132    0.044408095    0.010137857    0.064410797    0.707396834
53	 828	 468	 18071	 4	 8	 1	 2     0.465834214    0.044970123    0.010211043    0.007700115    0.043795508    0.009869783    0.063508222    0.708099229
54	 860	 484	 18931	 4	 8	 1	 2     0.465984534    0.044007085    0.010237813    0.007724053    0.042799658    0.008724527    0.062395704    0.705290306
55	 888	 500	 19819	 4	 8	 1	 2     0.466089168    0.043480348    0.010261833    0.007745708    0.042252047    0.009287035    0.061609225    0.705744114
56	 928	 520	 20747	 4	 8	 1	 2     0.466192665    0.043006743    0.010290478    0.007758255    0.041757467    0.009137685    0.060821121    0.707102107
57	 972	 543	 21719	 4	 8	 1	 2     0.466306121    0.042417842    0.010309641    0.007773316    0.041145894    0.009059403    0.059945063    0.707611928
58	 1012	 566	 22731	 4	 8	 1	 2     0.466423108    0.041898398    0.010386549    0.007831872    0.040590582    0.008674849    0.059027910    0.709806564
59	 1060	 592	 23791	 4	 8	 1	 2     0.466527948    0.041524998    0.010434030    0.007859806    0.040192742    0.009518223    0.058193498    0.713567657
60	 1128	 627	 24919	 4	 8	 1	 2     0.466657532    0.040806628    0.010497950    0.007904155    0.039433158    0.009154679    0.057145056    0.714088513
61	 1188	 659	 26107	 4	 8	 1	 2     0.466765261    0.040229052    0.010544404    0.007932740    0.038822573    0.009133229    0.056258340    0.715077120
62	 1248	 691	 27355	 4	 8	 1	 2     0.466906054    0.039710985    0.010710574    0.008058198    0.038239324    0.008485183    0.055077639    0.721000131
63	 1304	 719	 28659	 4	 8	 1	 2     0.467024299    0.039158409    0.010816529    0.008137845    0.037634874    0.009182123    0.054065825    0.724272845
64	 1376	 757	 30035	 4	 8	 1	 2     0.467128379    0.038622306    0.010841161    0.008155185    0.037069553    0.008198861    0.053159073    0.726542127
65	 1416	 784	 31451	 4	 8	 1	 2     0.467216743    0.038086999    0.010848601    0.008157225    0.036509278    0.008326334    0.052376753    0.727173743
66	 1464	 809	 32915	 4	 8	 1	 2     0.467304466    0.037476531    0.010874636    0.008178796    0.035864086    0.008124884    0.051588230    0.726455077
67	 1830	 809	 34745	 5	 13	 1	 3     0.467376080    0.036958544    0.008701343    0.005515191    0.035919641    0.008037920    0.050935343    0.725597235
68	 1895	 836	 36640	 5	 13	 1	 3     0.467464143    0.036462662    0.008736254    0.005541744    0.035400616    0.008211655    0.050120699    0.727497080
69	 1970	 866	 38610	 5	 13	 1	 3     0.467570790    0.035793574    0.008754128    0.005546098    0.034706558    0.007653512    0.049115840    0.728758259
70	 2025	 888	 40635	 5	 13	 1	 3     0.467657951    0.035134938    0.008767119    0.005553266    0.034023543    0.007420890    0.048278882    0.727749610
71	 2100	 918	 42735	 5	 13	 1	 3     0.467739481    0.034534631    0.008784672    0.005572940    0.033398657    0.007539767    0.047482500    0.727312827
72	 2165	 944	 44900	 5	 13	 1	 3     0.467816172    0.034027853    0.008794161    0.005586412    0.032871834    0.006820395    0.046720855    0.728322556
73	 2220	 966	 47120	 5	 13	 1	 3     0.467880042    0.033537091    0.008803868    0.005599034    0.032360908    0.007242437    0.046076850    0.727851195
74	 2290	 994	 49410	 5	 13	 1	 3     0.467956921    0.032937435    0.008808780    0.005604963    0.031737675    0.006731983    0.045289402    0.727265842
75	 2350	 1020	 51760	 5	 13	 1	 3     0.468017537    0.032433463    0.008813861    0.005609305    0.031212904    0.007033950    0.044658650    0.726252653
76	 2420	 1048	 54180	 5	 13	 1	 3     0.468091074    0.031909479    0.008820297    0.005618591    0.030666223    0.006914528    0.043881161    0.727179459
77	 2490	 1076	 56670	 5	 13	 1	 3     0.468166124    0.031302495    0.008825704    0.005624541    0.030032535    0.006201252    0.043073071    0.726730049
78	 2550	 1103	 59220	 5	 13	 1	 3     0.468219310    0.030866676    0.008832034    0.005630978    0.029576120    0.007066306    0.042491028    0.726428085
79	 2640	 1140	 61860	 5	 13	 1	 3     0.468282737    0.030292203    0.008838190    0.005638189    0.028974194    0.006519131    0.041786210    0.724932999
80	 2715	 1172	 64575	 5	 13	 1	 3     0.468337228    0.029835738    0.008842124    0.005642870    0.028495405    0.006164318    0.041170989    0.724678691
81	 2780	 1201	 67355	 5	 13	 1	 3     0.468386259    0.029388940    0.008847643    0.005649660    0.028025506    0.005672645    0.040609383    0.723698262
82	 2835	 1224	 70190	 5	 13	 1	 3     0.468432408    0.028991868    0.008853965    0.005656298    0.027606805    0.006175252    0.040073537    0.723466652
83	 2925	 1260	 73115	 5	 13	 1	 3     0.468486126    0.028541892    0.008867468    0.005659869    0.027129460    0.006223560    0.039440584    0.723668081
84	 3000	 1292	 76115	 5	 13	 1	 3     0.468545500    0.028016117    0.008872826    0.005664958    0.026573968    0.005728688    0.038728852    0.723391370
85	 3090	 1328	 79205	 5	 13	 1	 3     0.468588633    0.027676217    0.008880297    0.005672856    0.026212846    0.005440202    0.038203433    0.724443184
86	 3708	 1328	 82913	 6	 15	 2	 3     0.468624981    0.027180442    0.007085466    0.005592996    0.026240667    0.005444304    0.037754950    0.719917308
87	 4944	 1328	 87857	 8	 19	 1	 3     0.468660897    0.026667477    0.004734952    0.003599741    0.026243753    0.005444273    0.037306472    0.714821733
88	 5048	 1356	 92905	 8	 19	 1	 3     0.468698856    0.026206176    0.004737251    0.003600794    0.025774447    0.005456463    0.036826515    0.711611621
89	 5192	 1394	 98097	 8	 19	 1	 3     0.468740203    0.025869740    0.004740750    0.003604234    0.025431648    0.005262947    0.036296441    0.712734874
90	 5336	 1432	 103433	 8	 19	 1	 3     0.468783090    0.025454493    0.004741846    0.003605738    0.025008921    0.005578635    0.035738270    0.712247499
91	 5528	 1480	 108961	 8	 19	 1	 3     0.468824982    0.025041229    0.004745699    0.003608442    0.024587425    0.005456322    0.035184458    0.711712774
92	 5712	 1528	 114673	 8	 19	 1	 3     0.468870158    0.024629691    0.004751043    0.003612675    0.024167111    0.005301596    0.034577219    0.712309769
93	 5928	 1584	 120601	 8	 19	 1	 3     0.468911888    0.024252611    0.004755361    0.003616337    0.023781835    0.005000979    0.034006632    0.713172984
94	 6120	 1637	 126721	 8	 19	 1	 3     0.468947108    0.023897600    0.004759328    0.003618626    0.023418883    0.005108206    0.033517446    0.712989898
95	 6352	 1700	 133073	 8	 19	 1	 3     0.468982474    0.023500335    0.004761511    0.003619805    0.023012904    0.004863780    0.033018918    0.711723350
96	 6584	 1760	 139657	 8	 19	 1	 3     0.469013835    0.023167634    0.004763285    0.003620659    0.022672679    0.004599382    0.032570421    0.711309017
97	 6776	 1810	 146433	 8	 19	 1	 3     0.469043154    0.022849930    0.004764665    0.003621399    0.022347646    0.004703821    0.032145441    0.710829589
98	 7008	 1869	 153441	 8	 19	 1	 3     0.469072341    0.022518920    0.004767431    0.003623115    0.022008484    0.004649666    0.031716684    0.710002342
99	 7272	 1939	 160713	 8	 19	 1	 3     0.469100354    0.022191125    0.004768801    0.003623813    0.021672668    0.004695385    0.031299644    0.708989670
100	 7552	 2010	 168265	 8	 19	 1	 3     0.469130360    0.021864809    0.004772192    0.003625793    0.021337667    0.004595778    0.030846641    0.708823004
101	 7864	 2098	 176129	 8	 19	 1	 3     0.469156519    0.021555360    0.004774440    0.003627228    0.021019949    0.004578219    0.030446178    0.707982441
102	 8176	 2177	 184305	 8	 19	 1	 3     0.469186627    0.021284227    0.004778959    0.003629502    0.020740778    0.004345284    0.029978638    0.709979783
103	 8512	 2261	 192817	 8	 19	 1	 3     0.469211676    0.021000310    0.004782696    0.003631569    0.020448444    0.004277525    0.029583989    0.709853908
104	 8880	 2355	 201697	 8	 19	 1	 3     0.469236927    0.020727347    0.004787186    0.003634033    0.020166948    0.004309767    0.029180739    0.710309201
105	 9272	 2456	 210969	 8	 19	 1	 3     0.469262872    0.020476082    0.004792391    0.003636627    0.019907359    0.004139472    0.028760504    0.711951426
106	 9680	 2559	 220649	 8	 19	 1	 3     0.469289148    0.020211021    0.004796898    0.003638024    0.019633521    0.004325599    0.028328525    0.713451232
107	 10104	 2666	 230753	 8	 19	 1	 3     0.469316672    0.019863958    0.004802213    0.003640282    0.019274739    0.004324226    0.027868814    0.712766548
108	 10560	 2781	 241313	 8	 19	 1	 3     0.469344279    0.019617153    0.004808801    0.003643420    0.019018626    0.004158056    0.027399958    0.715955578
109	 10976	 2888	 252289	 8	 19	 1	 3     0.469371334    0.019364655    0.004815128    0.003646070    0.018756449    0.003992263    0.026932513    0.719006604
110	 11360	 2989	 263649	 8	 19	 1	 3     0.469396861    0.019076169    0.004822170    0.003648845    0.018456622    0.003939329    0.026483886    0.720293421
111	 11736	 3085	 275385	 8	 19	 1	 3     0.469419556    0.018813605    0.004826563    0.003651067    0.018183950    0.003881392    0.026078529    0.721421255
112	 12120	 3182	 287505	 8	 19	 1	 3     0.469441175    0.018584287    0.004830276    0.003653130    0.017945589    0.003828991    0.025686426    0.723506151
113	 12504	 3279	 300009	 8	 19	 1	 3     0.469463094    0.018325610    0.004834050    0.003655155    0.017676536    0.003959953    0.025282652    0.724829406
114	 12944	 3394	 312953	 8	 19	 1	 3     0.469485900    0.018027626    0.004836231    0.003656852    0.017366812    0.003827199    0.024855576    0.725295038
115	 13336	 3496	 326289	 8	 19	 1	 3     0.469507362    0.017718358    0.004838197    0.003658248    0.017045001    0.003682215    0.024446817    0.724771544
116	 13728	 3596	 340017	 8	 19	 1	 3     0.469525365    0.017446818    0.004839687    0.003659321    0.016762126    0.003637549    0.024098561    0.723977561
117	 15444	 3596	 355461	 9	 28	 1	 4     0.469539627    0.017375251    0.004559154    0.003023092    0.016766439    0.003638282    0.023819076    0.729467917
118	 15939	 3706	 371400	 9	 28	 1	 4     0.469557958    0.017119527    0.004562210    0.003026366    0.016500438    0.003597849    0.023454924    0.729890536
119	 16425	 3815	 387825	 9	 28	 1	 4     0.469575008    0.016829301    0.004563817    0.003028093    0.016198671    0.003506355    0.023111057    0.728192627
120	 16902	 3924	 404727	 9	 28	 1	 4     0.469591273    0.016569333    0.004565243    0.003029269    0.015928005    0.003474085    0.022778195    0.727420801
121	 17325	 4022	 422052	 9	 28	 1	 4     0.469608709    0.016288299    0.004566181    0.003029892    0.015635175    0.003452324    0.022415832    0.726642648
122	 17838	 4136	 439890	 9	 28	 1	 4     0.469625853    0.016037621    0.004567668    0.003031101    0.015373408    0.003359465    0.022053739    0.727206420
123	 18297	 4239	 458187	 9	 28	 1	 4     0.469642096    0.015794849    0.004569475    0.003032081    0.015119430    0.003343368    0.021705093    0.727702448
124	 18837	 4360	 477024	 9	 28	 1	 4     0.469659026    0.015539361    0.004571246    0.003033377    0.014851783    0.003190036    0.021335613    0.728329731
125	 19296	 4462	 496320	 9	 28	 1	 4     0.469673530    0.015278357    0.004572451    0.003034312    0.014578096    0.003083131    0.021013921    0.727058847
126	 19863	 4588	 516183	 9	 28	 1	 4     0.469686700    0.015029853    0.004573364    0.003035182    0.014317151    0.003030700    0.020717464    0.725467781
127	 22070	 4588	 538253	 10	 38	 2	 5     0.469696508    0.014902096    0.004122728    0.002934410    0.014320460    0.003031449    0.020493905    0.727147716
128	 22650	 4710	 560903	 10	 38	 2	 5     0.469709199    0.014694366    0.004123771    0.002935331    0.014103861    0.003093304    0.020200929    0.727410415
129	 23300	 4842	 584203	 10	 38	 2	 5     0.469723392    0.014475672    0.004125358    0.002936749    0.013875392    0.002794551    0.019868183    0.728585604
130	 27960	 4842	 612163	 12	 54	 1	 6     0.469732859    0.014270080    0.003314978    0.001542081    0.013879702    0.002826993    0.019643082    0.726468497
131	 28536	 4943	 640699	 12	 54	 1	 6     0.469743460    0.014040829    0.003315321    0.001542138    0.013643809    0.002963630    0.019387916    0.724205149
132	 29268	 5067	 669967	 12	 54	 1	 6     0.469755855    0.013808137    0.003315987    0.001542345    0.013404062    0.002849012    0.019085231    0.723498561
133	 30012	 5195	 699979	 12	 54	 1	 6     0.469767060    0.013629082    0.003316770    0.001542528    0.013219339    0.002891906    0.018807412    0.724665473
134	 30792	 5326	 730771	 12	 54	 1	 6     0.469778476    0.013423479    0.003317382    0.001542500    0.013007105    0.002785631    0.018520067    0.724807275
135	 31608	 5464	 762379	 12	 54	 1	 6     0.469789372    0.013230516    0.003318018    0.001542536    0.012807705    0.002716187    0.018241576    0.725294575
136	 32496	 5616	 794875	 12	 54	 1	 6     0.469799469    0.013037991    0.003318663    0.001542755    0.012608556    0.002660513    0.017979664    0.725152090
137	 33420	 5776	 828295	 12	 54	 1	 6     0.469809033    0.012845160    0.003319411    0.001543012    0.012408854    0.002646016    0.017728008    0.724568737
138	 34428	 5946	 862723	 12	 54	 1	 6     0.469818693    0.012640115    0.003319991    0.001543172    0.012196318    0.002575357    0.017470119    0.723527711
139	 35472	 6125	 898195	 12	 54	 1	 6     0.469827993    0.012450690    0.003320757    0.001543496    0.011999677    0.002556105    0.017218195    0.723112384
140	 36720	 6336	 934915	 12	 54	 1	 6     0.469836773    0.012271070    0.003321420    0.001543708    0.011813015    0.002453551    0.016976933    0.722808398
141	 37968	 6553	 972883	 12	 54	 1	 6     0.469844900    0.012110343    0.003322179    0.001544135    0.011645751    0.002456966    0.016750496    0.722984117
142	 39252	 6781	 1012135	 12	 54	 1	 6     0.469852946    0.011940252    0.003322830    0.001544403    0.011468584    0.002365931    0.016523266    0.722632696
143	 40500	 6994	 1052635	 12	 54	 1	 6     0.469860640    0.011774761    0.003323355    0.001544617    0.011296030    0.002446448    0.016303035    0.722243484
144	 42084	 7259	 1094719	 12	 54	 1	 6     0.469868709    0.011628060    0.003324054    0.001544927    0.011142820    0.002379649    0.016068774    0.723643227
145	 43572	 7515	 1138291	 12	 54	 1	 6     0.469876388    0.011470755    0.003324709    0.001545168    0.010978367    0.002353995    0.015842655    0.724042475
146	 45336	 7812	 1183627	 12	 54	 1	 6     0.469883625    0.011316366    0.003325440    0.001545434    0.010816727    0.002297723    0.015626531    0.724176495
147	 47100	 8109	 1230727	 12	 54	 1	 6     0.469890919    0.011171079    0.003326258    0.001545792    0.010664380    0.002305393    0.015405637    0.725129265
148	 48948	 8435	 1279675	 12	 54	 1	 6     0.469898179    0.011019361    0.003327226    0.001546122    0.010505041    0.002238938    0.015182591    0.725789254
149	 50916	 8764	 1330591	 12	 54	 1	 6     0.469904833    0.010880956    0.003328241    0.001546624    0.010359441    0.002202950    0.014975224    0.726597240
150	 52896	 9096	 1383487	 12	 54	 1	 6     0.469911381    0.010742511    0.003329136    0.001547053    0.010213638    0.002179552    0.014768330    0.727401920
151	 55188	 9483	 1438675	 12	 54	 1	 6     0.469917831    0.010608942    0.003330097    0.001547530    0.010072740    0.002114604    0.014561641    0.728553966
152	 57348	 9845	 1496023	 12	 54	 1	 6     0.469923988    0.010476918    0.003331344    0.001548280    0.009933174    0.002106954    0.014361588    0.729509723
153	 59748	 10247	 1555771	 12	 54	 1	 6     0.469930708    0.010338228    0.003333283    0.001549580    0.009786122    0.002128104    0.014139983    0.731134370
154	 62256	 10674	 1618027	 12	 54	 1	 6     0.469937591    0.010188067    0.003335118    0.001550848    0.009626718    0.002039488    0.013909339    0.732462368
155	 64692	 11080	 1682719	 12	 54	 1	 6     0.469943883    0.010049793    0.003336781    0.001551966    0.009479675    0.002064088    0.013695106    0.733823691
156	 67128	 11492	 1749847	 12	 54	 1	 6     0.469950441    0.009911310    0.003338281    0.001552805    0.009332200    0.002015091    0.013468208    0.735904164
157	 69588	 11907	 1819435	 12	 54	 1	 6     0.469956473    0.009784226    0.003339480    0.001553454    0.009196682    0.001963939    0.013256038    0.738095823
158	 71964	 12311	 1891399	 12	 54	 1	 6     0.469962146    0.009648078    0.003340445    0.001553984    0.009051344    0.001934944    0.013053374    0.739125236
159	 74340	 12713	 1965739	 12	 54	 1	 6     0.469967630    0.009509145    0.003341154    0.001554284    0.008902839    0.001903913    0.012854438    0.739755825
160	 76692	 13111	 2042431	 12	 54	 1	 6     0.469972952    0.009377542    0.003342200    0.001554759    0.008761734    0.001891458    0.012658335    0.740819506
161	 79248	 13537	 2121679	 12	 54	 1	 6     0.469978044    0.009255017    0.003342934    0.001555129    0.008630188    0.001823625    0.012467855    0.742310325
162	 81588	 13934	 2203267	 12	 54	 1	 6     0.469982775    0.009125911    0.003343488    0.001555358    0.008491368    0.001830808    0.012288241    0.742653967
163	 84048	 14344	 2287315	 12	 54	 1	 6     0.469987420    0.009001557    0.003344026    0.001555542    0.008357363    0.001758942    0.012109262    0.743361308
164	 86328	 14724	 2373643	 12	 54	 1	 6     0.469991762    0.008882786    0.003344467    0.001555697    0.008229121    0.001772789    0.011939546    0.743980251
165	 88644	 15114	 2462287	 12	 54	 1	 6     0.469996373    0.008746414    0.003344887    0.001555821    0.008081552    0.001745604    0.011756647    0.743954833
166	 91284	 15557	 2553571	 12	 54	 1	 6     0.470000875    0.008614152    0.003345244    0.001555925    0.007938070    0.001727205    0.011575276    0.744185458
167	 93792	 15976	 2647363	 12	 54	 1	 6     0.470005144    0.008486291    0.003345542    0.001555979    0.007799005    0.001681919    0.011400603    0.744372101
168	 96420	 16419	 2743783	 12	 54	 1	 6     0.470009141    0.008377335    0.003345844    0.001555989    0.007680173    0.001645510    0.011234610    0.745672065
169	 98892	 16836	 2842675	 12	 54	 1	 6     0.470012902    0.008261724    0.003346118    0.001556088    0.007553780    0.001629239    0.011076176    0.745900406
170	 101592	 17290	 2944267	 12	 54	 1	 6     0.470016761    0.008143004    0.003346283    0.001556109    0.007423671    0.001590666    0.010911161    0.746300362
171	 104256	 17736	 3048523	 12	 54	 1	 6     0.470020447    0.008039270    0.003346558    0.001556139    0.007309611    0.001588137    0.010751220    0.747754211
172	 106836	 18173	 3155359	 12	 54	 1	 6     0.470024155    0.007921399    0.003346816    0.001556197    0.007179651    0.001545782    0.010587888    0.748156662
173	 115739	 18173	 3271098	 13	 58	 1	 6     0.470026935    0.007788452    0.003018590    0.001345976    0.007179701    0.001545773    0.010463754    0.744326759
174	 118911	 18665	 3390009	 13	 58	 1	 6     0.470030363    0.007673398    0.003018765    0.001346054    0.007054651    0.001501247    0.010308624    0.744366909
175	 121940	 19131	 3511949	 13	 58	 1	 6     0.470033462    0.007564059    0.003018943    0.001346113    0.006935487    0.001486952    0.010166343    0.744029504
176	 125190	 19638	 3637139	 13	 58	 1	 6     0.470036547    0.007463160    0.003019158    0.001346193    0.006825207    0.001454100    0.010022671    0.744627854
177	 128531	 20158	 3765670	 13	 58	 1	 6     0.470039599    0.007365053    0.003019325    0.001346269    0.006717714    0.001414221    0.009878491    0.745564611
178	 131755	 20660	 3897425	 13	 58	 1	 6     0.470042478    0.007269471    0.003019485    0.001346337    0.006612709    0.001370309    0.009740547    0.746310406
179	 135018	 21169	 4032443	 13	 58	 1	 6     0.470045147    0.007184251    0.003019650    0.001346414    0.006518833    0.001357290    0.009610871    0.747513007
180	 138229	 21669	 4170672	 13	 58	 1	 6     0.470047713    0.007096132    0.003019815    0.001346495    0.006421512    0.001346146    0.009484564    0.748176947
181	 148862	 21669	 4319534	 14	 61	 3	 6     0.470049768    0.006985825    0.002749952    0.001899267    0.006421800    0.001346179    0.009382186    0.744583986
182	 180761	 21669	 4500295	 17	 89	 1	 7     0.470053693    0.006815793    0.002282410    0.001000742    0.006422276    0.001346245    0.009183398    0.742186346
183	 185606	 22242	 4685901	 17	 89	 1	 7     0.470056159    0.006722027    0.002282556    0.001000814    0.006322625    0.001341355    0.009056316    0.742247424
184	 190825	 22867	 4876726	 17	 89	 1	 7     0.470058604    0.006623816    0.002282702    0.001000887    0.006218056    0.001299071    0.008928528    0.741871019
185	 196265	 23522	 5072991	 17	 89	 1	 7     0.470060910    0.006534574    0.002282862    0.001000961    0.006122843    0.001302062    0.008806287    0.742035129
186	 202317	 24244	 5275308	 17	 89	 1	 7     0.470063245    0.006447549    0.002283041    0.001001028    0.006029810    0.001265579    0.008680737    0.742742164
187	 208539	 24983	 5483847	 17	 89	 1	 7     0.470065439    0.006358850    0.002283199    0.001001115    0.005934810    0.001256875    0.008561118    0.742759245
188	 215713	 25839	 5699560	 17	 89	 1	 7     0.470067565    0.006273453    0.002283356    0.001001203    0.005843158    0.001231952    0.008443585    0.742984563
189	 222853	 26692	 5922413	 17	 89	 1	 7     0.470069623    0.006193530    0.002283501    0.001001270    0.005757208    0.001229429    0.008328196    0.743682083
190	 230877	 27652	 6153290	 17	 89	 1	 7     0.470071699    0.006117080    0.002283665    0.001001345    0.005674817    0.001209665    0.008210216    0.745057189
191	 239173	 28640	 6392463	 17	 89	 1	 7     0.470073648    0.006037909    0.002283793    0.001001412    0.005589332    0.001188111    0.008097809    0.745622615
192	 248064	 29695	 6640527	 17	 89	 1	 7     0.470075532    0.005963895    0.002283955    0.001001485    0.005509228    0.001166163    0.007987721    0.746632840
193	 257261	 30792	 6897788	 17	 89	 1	 7     0.470077369    0.005888139    0.002284110    0.001001552    0.005427064    0.001165051    0.007878884    0.747331598
194	 267631	 32025	 7165419	 17	 89	 1	 7     0.470079173    0.005815923    0.002284292    0.001001647    0.005348548    0.001145400    0.007770494    0.748462413
195	 278069	 33259	 7443488	 17	 89	 1	 7     0.470080935    0.005748178    0.002284475    0.001001728    0.005274725    0.001109997    0.007663163    0.750105096
196	 288762	 34531	 7732250	 17	 89	 1	 7     0.470082603    0.005681374    0.002284663    0.001001818    0.005201761    0.001120197    0.007560169    0.751487593
197	 300798	 35954	 8033048	 17	 89	 1	 7     0.470084322    0.005617227    0.002284882    0.001001932    0.005131525    0.001085864    0.007452484    0.753738871
198	 312817	 37380	 8345865	 17	 89	 1	 7     0.470085940    0.005549608    0.002285084    0.001002051    0.005057325    0.001065351    0.007349722    0.755077202
199	 324989	 38819	 8670854	 17	 89	 1	 7     0.470087528    0.005484462    0.002285313    0.001002199    0.004985646    0.001059687    0.007247437    0.756744951
200	 338249	 40381	 9009103	 17	 89	 1	 7     0.470089157    0.005419245    0.002285615    0.001002419    0.004913673    0.001043795    0.007140976    0.758894215
201	 351611	 41961	 9360714	 17	 89	 1	 7     0.470090843    0.005351230    0.002286004    0.001002713    0.004838373    0.001028055    0.007029153    0.761290903
202	 365313	 43586	 9726027	 17	 89	 1	 7     0.470092438    0.005287588    0.002286341    0.001002953    0.004767728    0.001008294    0.006921677    0.763917185
203	 378471	 45147	 10104498	 17	 89	 1	 7     0.470093952    0.005223089    0.002286593    0.001003120    0.004695972    0.001021146    0.006818083    0.766064177
204	 392547	 46816	 10497045	 17	 89	 1	 7     0.470095470    0.005163713    0.002286826    0.001003261    0.004629726    0.000990768    0.006712555    0.769262003
205	 415638	 46816	 10912683	 18	 92	 2	 7     0.470096633    0.005080277    0.002091503    0.001230229    0.004629776    0.000990784    0.006630600    0.766186534
206	 461820	 46816	 11374503	 20	 114	 1	 8     0.470098294    0.005036343    0.001981570    0.000934678    0.004630133    0.000991427    0.006511808    0.773417059
207	 477900	 48436	 11852403	 20	 114	 1	 8     0.470099764    0.004967542    0.001981765    0.000934796    0.004555116    0.000969750    0.006404799    0.775596905


==> data/lshaped/criterionD/varth1_thX0.2_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.024250406    0.131606152    0.711722556
12	 94	 124	 997	 2	 3	 1	 1     0.452026927    0.091284946    0.019740787    0.016237005    0.089124871    0.022840579    0.129253496    0.706247399
13	 98	 128	 1095	 2	 3	 1	 1     0.452641989    0.089508897    0.019809764    0.016244893    0.087289265    0.022556032    0.127082806    0.704335225
14	 102	 132	 1197	 2	 3	 1	 1     0.453284230    0.087666121    0.019867577    0.016247918    0.085385175    0.022329422    0.124772658    0.702606822
15	 106	 136	 1303	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.020924718    0.122630312    0.700174660
16	 112	 142	 1415	 2	 3	 1	 1     0.454525432    0.084224927    0.020408467    0.016456437    0.081714949    0.017979527    0.120172547    0.700866623
17	 118	 148	 1533	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.019321979    0.118440533    0.702769648
18	 124	 155	 1657	 2	 3	 1	 1     0.455572455    0.081974270    0.021109235    0.016782626    0.079209729    0.019040368    0.116140206    0.705821634
19	 130	 162	 1787	 2	 3	 1	 1     0.456130756    0.080940052    0.021146392    0.016827151    0.078128882    0.016749783    0.113927798    0.710450418
20	 195	 162	 1982	 3	 6	 1	 2     0.456441786    0.079633501    0.014155282    0.012590964    0.078365314    0.016828339    0.112675221    0.706752562
21	 201	 166	 2183	 3	 6	 1	 2     0.456830119    0.078915482    0.014200457    0.012619437    0.077627317    0.021386359    0.111090285    0.710372485
22	 216	 176	 2399	 3	 6	 1	 2     0.457602916    0.077352655    0.015494132    0.013688271    0.075784993    0.018466206    0.107862787    0.717139409
23	 225	 182	 2624	 3	 6	 1	 2     0.458042494    0.075876865    0.015991227    0.014098849    0.074172632    0.019638382    0.105980579    0.715950658
24	 243	 194	 2867	 3	 6	 1	 2     0.458655800    0.074711164    0.016710596    0.014662895    0.072818363    0.015535056    0.103294077    0.723286036
25	 252	 200	 3119	 3	 6	 1	 2     0.459011906    0.073781633    0.017081053    0.014963523    0.071777204    0.018517210    0.101699947    0.725483494
26	 264	 208	 3383	 3	 6	 1	 2     0.459531190    0.071707407    0.017102618    0.014967621    0.069638011    0.016101149    0.099327214    0.721931120
27	 276	 216	 3659	 3	 6	 1	 2     0.459886267    0.070753420    0.017094721    0.014947234    0.068657243    0.017632487    0.097670011    0.724412939
28	 288	 224	 3947	 3	 6	 1	 2     0.460356533    0.068973021    0.017081792    0.014905471    0.066824322    0.015675921    0.095428884    0.722768807
29	 300	 232	 4247	 3	 6	 1	 2     0.460752317    0.067418171    0.017244227    0.015042169    0.065175505    0.014583622    0.093499261    0.721055656
30	 400	 232	 4647	 4	 8	 1	 2     0.461010803    0.065908822    0.009196909    0.006843112    0.065264000    0.014624942    0.092216318    0.714719727
31	 412	 239	 5059	 4	 8	 1	 2     0.461329871    0.064768816    0.009361163    0.007004737    0.064088752    0.014496120    0.090606618    0.714835378
32	 424	 246	 5483	 4	 8	 1	 2     0.461626120    0.063606649    0.009490008    0.007130843    0.062894718    0.015746569    0.089084986    0.713999651
33	 440	 255	 5923	 4	 8	 1	 2     0.461978319    0.062548018    0.009542787    0.007151048    0.061815773    0.014607501    0.087240139    0.716963763
34	 452	 262	 6375	 4	 8	 1	 2     0.462280694    0.061100658    0.009570993    0.007154840    0.060346388    0.013463290    0.085623419    0.713597507
35	 468	 270	 6843	 4	 8	 1	 2     0.462516163    0.059956830    0.009594154    0.007168066    0.059184235    0.014055696    0.084342212    0.710875716
36	 484	 279	 7327	 4	 8	 1	 2     0.462784191    0.058850129    0.009670800    0.007240272    0.058050093    0.014095482    0.082858929    0.710244862
37	 500	 288	 7827	 4	 8	 1	 2     0.463072289    0.057675486    0.009721241    0.007288269    0.056850322    0.011392853    0.081233393    0.709997245
38	 508	 292	 8335	 4	 8	 1	 2     0.463240311    0.056772129    0.009755107    0.007322826    0.055927744    0.011370549    0.080269695    0.707267285
39	 516	 297	 8851	 4	 8	 1	 2     0.463409799    0.056012255    0.009810366    0.007379662    0.055146436    0.012981777    0.079285356    0.706464067
40	 528	 304	 9379	 4	 8	 1	 2     0.463611155    0.054985276    0.009825907    0.007388521    0.054100204    0.011832780    0.078099339    0.704042780
41	 540	 312	 9919	 4	 8	 1	 2     0.463774458    0.054052147    0.009814613    0.007381628    0.053153626    0.014674289    0.077123677    0.700850235
42	 568	 328	 10487	 4	 8	 1	 2     0.464110776    0.053142730    0.009843288    0.007408231    0.052223169    0.011841226    0.075073276    0.707878123
43	 580	 334	 11067	 4	 8	 1	 2     0.464294364    0.052416057    0.009860247    0.007412376    0.051480274    0.010659524    0.073929378    0.709001733
44	 588	 338	 11655	 4	 8	 1	 2     0.464431180    0.051537010    0.009859813    0.007413461    0.050585052    0.012962517    0.073064962    0.705358744
45	 612	 350	 12267	 4	 8	 1	 2     0.464645736    0.050475071    0.009917026    0.007467906    0.049491266    0.011292362    0.071687861    0.704095099
46	 632	 360	 12899	 4	 8	 1	 2     0.464821525    0.049564908    0.009946761    0.007487376    0.048556586    0.010460729    0.070539063    0.702659001
47	 652	 371	 13551	 4	 8	 1	 2     0.464969771    0.048750533    0.010014786    0.007542602    0.047710780    0.010333667    0.069555167    0.700890176
48	 680	 386	 14231	 4	 8	 1	 2     0.465118708    0.048223027    0.010061108    0.007572510    0.047161790    0.010306380    0.068552146    0.703450291
49	 704	 399	 14935	 4	 8	 1	 2     0.465253657    0.047450210    0.010080738    0.007588286    0.046367026    0.010859755    0.067630204    0.701612702
50	 740	 419	 15675	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.009879213    0.066592437    0.701658977
51	 768	 435	 16443	 4	 8	 1	 2     0.465537989    0.046173695    0.010178493    0.007677205    0.045037856    0.010797743    0.065644423    0.703390984
52	 800	 454	 17243	 4	 8	 1	 2     0.465710273    0.045563994    0.010197972    0.007697132    0.044408095    0.010137857    0.064410797    0.707396834
53	 828	 468	 18071	 4	 8	 1	 2     0.465834214    0.044970123    0.010211043    0.007700115    0.043795508    0.009869783    0.063508222    0.708099229
54	 860	 484	 18931	 4	 8	 1	 2     0.465984534    0.044007085    0.010237813    0.007724053    0.042799658    0.008724527    0.062395704    0.705290306
55	 888	 500	 19819	 4	 8	 1	 2     0.466089168    0.043480348    0.010261833    0.007745708    0.042252047    0.009287035    0.061609225    0.705744114
56	 928	 520	 20747	 4	 8	 1	 2     0.466192665    0.043006743    0.010290478    0.007758255    0.041757467    0.009137685    0.060821121    0.707102107
57	 972	 543	 21719	 4	 8	 1	 2     0.466306121    0.042417842    0.010309641    0.007773316    0.041145894    0.009059403    0.059945063    0.707611928
58	 1012	 566	 22731	 4	 8	 1	 2     0.466423108    0.041898398    0.010386549    0.007831872    0.040590582    0.008674849    0.059027910    0.709806564
59	 1060	 592	 23791	 4	 8	 1	 2     0.466527948    0.041524998    0.010434030    0.007859806    0.040192742    0.009518223    0.058193498    0.713567657
60	 1128	 627	 24919	 4	 8	 1	 2     0.466657532    0.040806628    0.010497950    0.007904155    0.039433158    0.009154679    0.057145056    0.714088513
61	 1188	 659	 26107	 4	 8	 1	 2     0.466765261    0.040229052    0.010544404    0.007932740    0.038822573    0.009133229    0.056258340    0.715077120
62	 1248	 691	 27355	 4	 8	 1	 2     0.466906054    0.039710985    0.010710574    0.008058198    0.038239324    0.008485183    0.055077639    0.721000131
63	 1304	 719	 28659	 4	 8	 1	 2     0.467024299    0.039158409    0.010816529    0.008137845    0.037634874    0.009182123    0.054065825    0.724272845
64	 1376	 757	 30035	 4	 8	 1	 2     0.467128379    0.038622306    0.010841161    0.008155185    0.037069553    0.008198861    0.053159073    0.726542127
65	 1416	 784	 31451	 4	 8	 1	 2     0.467216743    0.038086999    0.010848601    0.008157225    0.036509278    0.008326334    0.052376753    0.727173743
66	 1464	 809	 32915	 4	 8	 1	 2     0.467304466    0.037476531    0.010874636    0.008178796    0.035864086    0.008124884    0.051588230    0.726455077
67	 1830	 809	 34745	 5	 13	 1	 3     0.467376080    0.036958544    0.008701343    0.005515191    0.035919641    0.008037920    0.050935343    0.725597235
68	 1895	 836	 36640	 5	 13	 1	 3     0.467464143    0.036462662    0.008736254    0.005541744    0.035400616    0.008211655    0.050120699    0.727497080
69	 1970	 866	 38610	 5	 13	 1	 3     0.467570790    0.035793574    0.008754128    0.005546098    0.034706558    0.007653512    0.049115840    0.728758259
70	 2025	 888	 40635	 5	 13	 1	 3     0.467657951    0.035134938    0.008767119    0.005553266    0.034023543    0.007420890    0.048278882    0.727749610
71	 2100	 918	 42735	 5	 13	 1	 3     0.467739481    0.034534631    0.008784672    0.005572940    0.033398657    0.007539767    0.047482500    0.727312827
72	 2165	 944	 44900	 5	 13	 1	 3     0.467816172    0.034027853    0.008794161    0.005586412    0.032871834    0.006820395    0.046720855    0.728322556
73	 2220	 966	 47120	 5	 13	 1	 3     0.467880042    0.033537091    0.008803868    0.005599034    0.032360908    0.007242437    0.046076850    0.727851195
74	 2290	 994	 49410	 5	 13	 1	 3     0.467956921    0.032937435    0.008808780    0.005604963    0.031737675    0.006731983    0.045289402    0.727265842
75	 2350	 1020	 51760	 5	 13	 1	 3     0.468017537    0.032433463    0.008813861    0.005609305    0.031212904    0.007033950    0.044658650    0.726252653
76	 2420	 1048	 54180	 5	 13	 1	 3     0.468091074    0.031909479    0.008820297    0.005618591    0.030666223    0.006914528    0.043881161    0.727179459
77	 2490	 1076	 56670	 5	 13	 1	 3     0.468166124    0.031302495    0.008825704    0.005624541    0.030032535    0.006201252    0.043073071    0.726730049
78	 2550	 1103	 59220	 5	 13	 1	 3     0.468219310    0.030866676    0.008832034    0.005630978    0.029576120    0.007066306    0.042491028    0.726428085
79	 2640	 1140	 61860	 5	 13	 1	 3     0.468282737    0.030292203    0.008838190    0.005638189    0.028974194    0.006519131    0.041786210    0.724932999
80	 2715	 1172	 64575	 5	 13	 1	 3     0.468337228    0.029835738    0.008842124    0.005642870    0.028495405    0.006164318    0.041170989    0.724678691
81	 2780	 1201	 67355	 5	 13	 1	 3     0.468386259    0.029388940    0.008847643    0.005649660    0.028025506    0.005672645    0.040609383    0.723698262
82	 2835	 1224	 70190	 5	 13	 1	 3     0.468432408    0.028991868    0.008853965    0.005656298    0.027606805    0.006175252    0.040073537    0.723466652
83	 2925	 1260	 73115	 5	 13	 1	 3     0.468486126    0.028541892    0.008867468    0.005659869    0.027129460    0.006223560    0.039440584    0.723668081
84	 3000	 1292	 76115	 5	 13	 1	 3     0.468545500    0.028016117    0.008872826    0.005664958    0.026573968    0.005728688    0.038728852    0.723391370
85	 3090	 1328	 79205	 5	 13	 1	 3     0.468588633    0.027676217    0.008880297    0.005672856    0.026212846    0.005440202    0.038203433    0.724443184
86	 3708	 1328	 82913	 6	 15	 3	 3     0.468624981    0.027180442    0.007085466    0.006650737    0.026240667    0.005444304    0.037754950    0.719917308
87	 5562	 1328	 88475	 9	 28	 1	 4     0.468674723    0.026625057    0.004446663    0.002965306    0.026251111    0.005444597    0.037132373    0.717030841
88	 5679	 1356	 94154	 9	 28	 1	 4     0.468712689    0.026162997    0.004449402    0.002966620    0.025781878    0.005457848    0.036650033    0.713860124
89	 5841	 1394	 99995	 9	 28	 1	 4     0.468754061    0.025825418    0.004451254    0.002967440    0.025438918    0.005263366    0.036117026    0.715048298
90	 6003	 1432	 105998	 9	 28	 1	 4     0.468796959    0.025409354    0.004452170    0.002969006    0.025016264    0.005579842    0.035555886    0.714631448
91	 6219	 1480	 112217	 9	 28	 1	 4     0.468838870    0.024994997    0.004455624    0.002970699    0.024594660    0.005458365    0.034998910    0.714165027
92	 6426	 1528	 118643	 9	 28	 1	 4     0.468884078    0.024581886    0.004459025    0.002971483    0.024174081    0.005303452    0.034387949    0.714840119
93	 6669	 1584	 125312	 9	 28	 1	 4     0.468925834    0.024203366    0.004461707    0.002972549    0.023788571    0.005001980    0.033813777    0.715784158
94	 6885	 1637	 132197	 9	 28	 1	 4     0.468961071    0.023847514    0.004466143    0.002974956    0.023425573    0.005108941    0.033321511    0.715679230
95	 7146	 1700	 139343	 9	 28	 1	 4     0.468996445    0.023449727    0.004470709    0.002979366    0.023019610    0.004864490    0.032819877    0.714497706
96	 7407	 1760	 146750	 9	 28	 1	 4     0.469027812    0.023116427    0.004473905    0.002981930    0.022679360    0.004600030    0.032368527    0.714163707
97	 7623	 1810	 154373	 9	 28	 1	 4     0.469057135    0.022797971    0.004475662    0.002982981    0.022354327    0.004705097    0.031940777    0.713757560
98	 7884	 1869	 162257	 9	 28	 1	 4     0.469086335    0.022465922    0.004478187    0.002984019    0.022015074    0.004650536    0.031509038    0.712999298
99	 8181	 1939	 170438	 9	 28	 1	 4     0.469114352    0.022137203    0.004479545    0.002984470    0.021679239    0.004696779    0.031089132    0.712056000
100	 8496	 2010	 178934	 9	 28	 1	 4     0.469144373    0.021809722    0.004482457    0.002985298    0.021344122    0.004596870    0.030632781    0.711973291
101	 8847	 2098	 187781	 9	 28	 1	 4     0.469170543    0.021499279    0.004484755    0.002986511    0.021026316    0.004579442    0.030229313    0.711206345
102	 9198	 2177	 196979	 9	 28	 1	 4     0.469200667    0.021227227    0.004489608    0.002988482    0.020747013    0.004346550    0.029758088    0.713326287
103	 9576	 2261	 206555	 9	 28	 1	 4     0.469225731    0.020942308    0.004493576    0.002990413    0.020454536    0.004279353    0.029360220    0.713288538
104	 9990	 2355	 216545	 9	 28	 1	 4     0.469251001    0.020668506    0.004499293    0.002994024    0.020172841    0.004311465    0.028953544    0.713850643
105	 10431	 2456	 226976	 9	 28	 1	 4     0.469276965    0.020416286    0.004505031    0.002996672    0.019913047    0.004140138    0.028529632    0.715616874
106	 10890	 2559	 237866	 9	 28	 1	 4     0.469303251    0.020150304    0.004509627    0.002997435    0.019639196    0.004326950    0.028093923    0.717247804
107	 11367	 2666	 249233	 9	 28	 1	 4     0.469330792    0.019801887    0.004515015    0.002998990    0.019280285    0.004325965    0.027630011    0.716680414
108	 11880	 2781	 261113	 9	 28	 1	 4     0.469358422    0.019553924    0.004521520    0.003001005    0.019023979    0.004159465    0.027156611    0.720042842
109	 12348	 2888	 273461	 9	 28	 1	 4     0.469385497    0.019300212    0.004527630    0.003002402    0.018761630    0.003994133    0.026684542    0.723273144
110	 12780	 2989	 286241	 9	 28	 1	 4     0.469411045    0.019010325    0.004534688    0.003004264    0.018461557    0.003940624    0.026231289    0.724719455
111	 13203	 3085	 299444	 9	 28	 1	 4     0.469433757    0.018746741    0.004539901    0.003007131    0.018188722    0.003882541    0.025821652    0.726008592
112	 13635	 3182	 313079	 9	 28	 1	 4     0.469455391    0.018516503    0.004544236    0.003009701    0.017950231    0.003830041    0.025425292    0.728271015
113	 14067	 3279	 327146	 9	 28	 1	 4     0.469477325    0.018256929    0.004549227    0.003013050    0.017681063    0.003960919    0.025017007    0.729780688
114	 14562	 3394	 341708	 9	 28	 1	 4     0.469500143    0.017958062    0.004553161    0.003017150    0.017371261    0.003828048    0.024585065    0.730445973
115	 15003	 3496	 356711	 9	 28	 1	 4     0.469521615    0.017647672    0.004556228    0.003020015    0.017049373    0.003682921    0.024171521    0.730101855
116	 15444	 3596	 372155	 9	 28	 1	 4     0.469539627    0.017375251    0.004559154    0.003023092    0.016766439    0.003638282    0.023819076    0.729467917
117	 15939	 3706	 388094	 9	 28	 1	 4     0.469557958    0.017119527    0.004562210    0.003026366    0.016500438    0.003597849    0.023454924    0.729890536
118	 16425	 3815	 404519	 9	 28	 1	 4     0.469575008    0.016829301    0.004563817    0.003028093    0.016198671    0.003506355    0.023111057    0.728192627
119	 16902	 3924	 421421	 9	 28	 1	 4     0.469591273    0.016569333    0.004565243    0.003029269    0.015928005    0.003474085    0.022778195    0.727420801
120	 17325	 4022	 438746	 9	 28	 1	 4     0.469608709    0.016288299    0.004566181    0.003029892    0.015635175    0.003452324    0.022415832    0.726642648
121	 17838	 4136	 456584	 9	 28	 1	 4     0.469625853    0.016037621    0.004567668    0.003031101    0.015373408    0.003359465    0.022053739    0.727206420
122	 18297	 4239	 474881	 9	 28	 1	 4     0.469642096    0.015794849    0.004569475    0.003032081    0.015119430    0.003343368    0.021705093    0.727702448
123	 18837	 4360	 493718	 9	 28	 1	 4     0.469659026    0.015539361    0.004571246    0.003033377    0.014851783    0.003190036    0.021335613    0.728329731
124	 19296	 4462	 513014	 9	 28	 1	 4     0.469673530    0.015278357    0.004572451    0.003034312    0.014578096    0.003083131    0.021013921    0.727058847
125	 19863	 4588	 532877	 9	 28	 1	 4     0.469686700    0.015029853    0.004573364    0.003035182    0.014317151    0.003030700    0.020717464    0.725467781
126	 22070	 4588	 554947	 10	 38	 2	 5     0.469696508    0.014902096    0.004122728    0.002934410    0.014320460    0.003031449    0.020493905    0.727147716
127	 22650	 4710	 577597	 10	 38	 2	 5     0.469709199    0.014694366    0.004123771    0.002935331    0.014103861    0.003093304    0.020200929    0.727410415
128	 23300	 4842	 600897	 10	 38	 2	 5     0.469723392    0.014475672    0.004125358    0.002936749    0.013875392    0.002794551    0.019868183    0.728585604
129	 27960	 4842	 628857	 12	 54	 2	 6     0.469732859    0.014270080    0.003314978    0.002039362    0.013879702    0.002826993    0.019643082    0.726468497
130	 28536	 4943	 657393	 12	 54	 2	 6     0.469743460    0.014040829    0.003315321    0.002039504    0.013643809    0.002963630    0.019387916    0.724205149
131	 29268	 5067	 686661	 12	 54	 2	 6     0.469755855    0.013808137    0.003315987    0.002039793    0.013404062    0.002849012    0.019085231    0.723498561
132	 30012	 5195	 716673	 12	 54	 2	 6     0.469767060    0.013629082    0.003316770    0.002040186    0.013219339    0.002891906    0.018807412    0.724665473
133	 30792	 5326	 747465	 12	 54	 2	 6     0.469778476    0.013423479    0.003317382    0.002040465    0.013007105    0.002785631    0.018520067    0.724807275
134	 31608	 5464	 779073	 12	 54	 2	 6     0.469789372    0.013230516    0.003318018    0.002040738    0.012807705    0.002716187    0.018241576    0.725294575
135	 32496	 5616	 811569	 12	 54	 2	 6     0.469799469    0.013037991    0.003318663    0.002041024    0.012608556    0.002660513    0.017979664    0.725152090
136	 33420	 5776	 844989	 12	 54	 2	 6     0.469809033    0.012845160    0.003319411    0.002041429    0.012408854    0.002646016    0.017728008    0.724568737
137	 34428	 5946	 879417	 12	 54	 2	 6     0.469818693    0.012640115    0.003319991    0.002041721    0.012196318    0.002575357    0.017470119    0.723527711
138	 35472	 6125	 914889	 12	 54	 2	 6     0.469827993    0.012450690    0.003320757    0.002042085    0.011999677    0.002556105    0.017218195    0.723112384
139	 36720	 6336	 951609	 12	 54	 2	 6     0.469836773    0.012271070    0.003321420    0.002042400    0.011813015    0.002453551    0.016976933    0.722808398
140	 37968	 6553	 989577	 12	 54	 2	 6     0.469844900    0.012110343    0.003322179    0.002042850    0.011645751    0.002456966    0.016750496    0.722984117
141	 39252	 6781	 1028829	 12	 54	 2	 6     0.469852946    0.011940252    0.003322830    0.002043213    0.011468584    0.002365931    0.016523266    0.722632696
142	 40500	 6994	 1069329	 12	 54	 2	 6     0.469860640    0.011774761    0.003323355    0.002043483    0.011296030    0.002446448    0.016303035    0.722243484
143	 42084	 7259	 1111413	 12	 54	 2	 6     0.469868709    0.011628060    0.003324054    0.002043850    0.011142820    0.002379649    0.016068774    0.723643227
144	 43572	 7515	 1154985	 12	 54	 2	 6     0.469876388    0.011470755    0.003324709    0.002044184    0.010978367    0.002353995    0.015842655    0.724042475
145	 45336	 7812	 1200321	 12	 54	 2	 6     0.469883625    0.011316366    0.003325440    0.002044598    0.010816727    0.002297723    0.015626531    0.724176495
146	 47100	 8109	 1247421	 12	 54	 2	 6     0.469890919    0.011171079    0.003326258    0.002045053    0.010664380    0.002305393    0.015405637    0.725129265
147	 48948	 8435	 1296369	 12	 54	 2	 6     0.469898179    0.011019361    0.003327226    0.002045567    0.010505041    0.002238938    0.015182591    0.725789254
148	 50916	 8764	 1347285	 12	 54	 2	 6     0.469904833    0.010880956    0.003328241    0.002046168    0.010359441    0.002202950    0.014975224    0.726597240
149	 52896	 9096	 1400181	 12	 54	 2	 6     0.469911381    0.010742511    0.003329136    0.002046713    0.010213638    0.002179552    0.014768330    0.727401920
150	 55188	 9483	 1455369	 12	 54	 2	 6     0.469917831    0.010608942    0.003330097    0.002047281    0.010072740    0.002114604    0.014561641    0.728553966
151	 57348	 9845	 1512717	 12	 54	 2	 6     0.469923988    0.010476918    0.003331344    0.002048100    0.009933174    0.002106954    0.014361588    0.729509723
152	 59748	 10247	 1572465	 12	 54	 2	 6     0.469930708    0.010338228    0.003333283    0.002049451    0.009786122    0.002128104    0.014139983    0.731134370
153	 62256	 10674	 1634721	 12	 54	 2	 6     0.469937591    0.010188067    0.003335118    0.002050745    0.009626718    0.002039488    0.013909339    0.732462368
154	 72632	 10674	 1707353	 14	 61	 4	 6     0.469942394    0.010009147    0.002738596    0.002138921    0.009627207    0.002039599    0.013746126    0.728143086
155	 93384	 10674	 1800737	 18	 92	 2	 7     0.469947441    0.009849666    0.002077687    0.001222413    0.009628039    0.002039833    0.013572486    0.725708322
156	 97038	 11080	 1897775	 18	 92	 2	 7     0.469953743    0.009706145    0.002078654    0.001222760    0.009480951    0.002064452    0.013352484    0.726916769
157	 100692	 11492	 1998467	 18	 92	 2	 7     0.469960309    0.009562307    0.002079626    0.001223155    0.009333427    0.002015086    0.013119346    0.728870693
158	 104364	 11905	 2102831	 18	 92	 2	 7     0.469966352    0.009429226    0.002080457    0.001223555    0.009196848    0.001961764    0.012901051    0.730888219
159	 107928	 12309	 2210759	 18	 92	 2	 7     0.469972027    0.009290094    0.002081168    0.001223945    0.009053982    0.001927504    0.012692649    0.731927146
160	 111474	 12710	 2322233	 18	 92	 2	 7     0.469977422    0.009147198    0.002081742    0.001224337    0.008907164    0.001906509    0.012491279    0.732286684
161	 115002	 13107	 2437235	 18	 92	 2	 7     0.469982801    0.009009239    0.002082517    0.001224706    0.008765244    0.001894699    0.012287242    0.733218933
162	 118908	 13542	 2556143	 18	 92	 2	 7     0.469987954    0.008880874    0.002083099    0.001225049    0.008633112    0.001828963    0.012088539    0.734652437
163	 122310	 13926	 2678453	 18	 92	 2	 7     0.469992683    0.008741754    0.002083536    0.001225303    0.008489826    0.001832877    0.011903270    0.734399394
164	 126108	 14348	 2804561	 18	 92	 2	 7     0.469997382    0.008612061    0.002084032    0.001225607    0.008356100    0.001771338    0.011716238    0.735053404
165	 129564	 14732	 2934125	 18	 92	 2	 7     0.470001780    0.008488021    0.002084483    0.001225922    0.008228087    0.001766147    0.011538477    0.735627454
166	 133146	 15134	 3067271	 18	 92	 2	 7     0.470006393    0.008345463    0.002084866    0.001226189    0.008080847    0.001741347    0.011349002    0.735347741
167	 136926	 15557	 3204197	 18	 92	 2	 7     0.470010810    0.008207219    0.002085168    0.001226425    0.007937917    0.001723635    0.011164577    0.735112451
168	 140760	 15985	 3344957	 18	 92	 2	 7     0.470015088    0.008073491    0.002085433    0.001226625    0.007799501    0.001675989    0.010982999    0.735089837
169	 144612	 16418	 3489569	 18	 92	 2	 7     0.470019035    0.007961653    0.002085735    0.001226847    0.007683595    0.001649045    0.010812785    0.736318447
170	 148338	 16837	 3637907	 18	 92	 2	 7     0.470022890    0.007835736    0.002085944    0.001226979    0.007552986    0.001626229    0.010643902    0.736171418
171	 152370	 17288	 3790277	 18	 92	 2	 7     0.470026697    0.007709512    0.002086116    0.001227119    0.007421907    0.001597516    0.010474406    0.736033364
172	 156474	 17746	 3946751	 18	 92	 2	 7     0.470030408    0.007600977    0.002086367    0.001227294    0.007309030    0.001579456    0.010306538    0.737490829
173	 160254	 18172	 4107005	 18	 92	 2	 7     0.470034070    0.007477079    0.002086590    0.001227453    0.007180032    0.001540523    0.010138192    0.737516011
174	 164592	 18659	 4271597	 18	 92	 2	 7     0.470037497    0.007359022    0.002086762    0.001227577    0.007056956    0.001495846    0.009978021    0.737523222
175	 168750	 19121	 4440347	 18	 92	 2	 7     0.470040578    0.007245241    0.002086918    0.001227672    0.006938177    0.001494322    0.009831789    0.736919990
176	 173376	 19642	 4613723	 18	 92	 2	 7     0.470043692    0.007139655    0.002087103    0.001227815    0.006827787    0.001450075    0.009681805    0.737430115
177	 177876	 20148	 4791599	 18	 92	 2	 7     0.470046710    0.007035858    0.002087243    0.001227918    0.006719131    0.001414535    0.009534132    0.737965258
178	 182322	 20648	 4973921	 18	 92	 2	 7     0.470049583    0.006936706    0.002087388    0.001228030    0.006615187    0.001366381    0.009391431    0.738620729
179	 186768	 21150	 5160689	 18	 92	 2	 7     0.470052250    0.006848193    0.002087540    0.001228135    0.006522263    0.001362881    0.009256981    0.739786793
180	 191304	 21659	 5351993	 18	 92	 2	 7     0.470054814    0.006755165    0.002087684    0.001228226    0.006424471    0.001339876    0.009125885    0.740220250
181	 196308	 22218	 5548301	 18	 92	 2	 7     0.470057254    0.006659155    0.002087802    0.001228309    0.006323404    0.001345721    0.008999319    0.739962130
182	 201924	 22853	 5750225	 18	 92	 2	 7     0.470059699    0.006562112    0.002087938    0.001228397    0.006221080    0.001307094    0.008870659    0.739754797
183	 207720	 23511	 5957945	 18	 92	 2	 7     0.470062032    0.006469550    0.002088078    0.001228486    0.006123316    0.001298226    0.008746179    0.739700123
184	 214110	 24232	 6172055	 18	 92	 2	 7     0.470064348    0.006382992    0.002088249    0.001228601    0.006031733    0.001267542    0.008620796    0.740417935
185	 220662	 24967	 6392717	 18	 92	 2	 7     0.470066549    0.006292986    0.002088387    0.001228681    0.005936355    0.001261443    0.008499935    0.740356934
186	 228294	 25827	 6621011	 18	 92	 2	 7     0.470068703    0.006205378    0.002088521    0.001228758    0.005843355    0.001230531    0.008379953    0.740502683
187	 235854	 26680	 6856865	 18	 92	 2	 7     0.470070751    0.006124791    0.002088654    0.001228844    0.005757655    0.001231119    0.008264316    0.741112900
188	 244350	 27640	 7101215	 18	 92	 2	 7     0.470072818    0.006048408    0.002088802    0.001228938    0.005676279    0.001206528    0.008145851    0.742513967
189	 271500	 27640	 7372715	 20	 114	 1	 8     0.470074475    0.006011794    0.001978937    0.000933786    0.005676749    0.001206554    0.008049658    0.746838486
190	 281100	 28611	 7653815	 20	 114	 1	 8     0.470076428    0.005931501    0.001979063    0.000933867    0.005591602    0.001188760    0.007934805    0.747529465
191	 291580	 29670	 7945395	 20	 114	 1	 8     0.470078311    0.005856379    0.001979204    0.000933929    0.005511798    0.001168033    0.007822460    0.748662044
192	 302380	 30764	 8247775	 20	 114	 1	 8     0.470080142    0.005778122    0.001979338    0.000933990    0.005428528    0.001169077    0.007711640    0.749272745
193	 314700	 32009	 8562475	 20	 114	 1	 8     0.470081951    0.005704120    0.001979491    0.000934055    0.005349635    0.001143008    0.007600554    0.750487415
194	 326900	 33236	 8889375	 20	 114	 1	 8     0.470083719    0.005634743    0.001979652    0.000934134    0.005275538    0.001108427    0.007490413    0.752260577
195	 339460	 34505	 9228835	 20	 114	 1	 8     0.470085385    0.005567141    0.001979810    0.000934200    0.005203211    0.001122033    0.007385161    0.753827962
196	 353680	 35934	 9582515	 20	 114	 1	 8     0.470087102    0.005502256    0.001979989    0.000934257    0.005133660    0.001087142    0.007275048    0.756318876
197	 367700	 37349	 9950215	 20	 114	 1	 8     0.470088729    0.005432221    0.001980150    0.000934311    0.005058461    0.001066381    0.007169101    0.757727001
198	 382060	 38791	 10332275	 20	 114	 1	 8     0.470090318    0.005365798    0.001980336    0.000934366    0.004986989    0.001059536    0.007064172    0.759579183
199	 397620	 40350	 10729895	 20	 114	 1	 8     0.470091942    0.005299088    0.001980571    0.000934414    0.004915046    0.001044574    0.006955240    0.761884334
200	 413300	 41926	 11143195	 20	 114	 1	 8     0.470093626    0.005229536    0.001980875    0.000934470    0.004839853    0.001029547    0.006840457    0.764500982
201	 429620	 43570	 11572815	 20	 114	 1	 8     0.470095232    0.005164351    0.001981160    0.000934532    0.004769227    0.001009757    0.006729238    0.767449519
202	 444980	 45117	 12017795	 20	 114	 1	 8     0.470096746    0.005098113    0.001981368    0.000934598    0.004697333    0.001020194    0.006622622    0.769802751
203	 461540	 46790	 12479335	 20	 114	 1	 8     0.470098272    0.005035500    0.001981560    0.000934670    0.004629220    0.000990703    0.006513404    0.773098145
204	 477660	 48413	 12956995	 20	 114	 1	 8     0.470099737    0.004967875    0.001981750    0.000934784    0.004555485    0.000972172    0.006406765    0.775410757


==> data/lshaped/criterionD/varth1_thX0.2_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 1	 1     0.445934386    0.104076133    0.018422207    0.015227539    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 1	 1     0.447322643    0.102121368    0.018811194    0.015692287    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 1	 1     0.447996289    0.101225754    0.018909710    0.015751068    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 1	 1     0.448646674    0.099837740    0.019073047    0.015768805    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 1	 1     0.449820601    0.097143253    0.019369524    0.015967829    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 1	 1     0.450380085    0.095906597    0.019518015    0.015989853    0.093899533    0.019177828    0.134879904    0.711051788
10	 88	 118	 813	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.018919381    0.133231439    0.711381818
11	 90	 120	 903	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.024250406    0.131606152    0.711722556
12	 94	 124	 997	 2	 3	 1	 1     0.452026927    0.091284946    0.019740787    0.016237005    0.089124871    0.022840579    0.129253496    0.706247399
13	 98	 128	 1095	 2	 3	 1	 1     0.452641989    0.089508897    0.019809764    0.016244893    0.087289265    0.022556032    0.127082806    0.704335225
14	 102	 132	 1197	 2	 3	 1	 1     0.453284230    0.087666121    0.019867577    0.016247918    0.085385175    0.022329422    0.124772658    0.702606822
15	 106	 136	 1303	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.020924718    0.122630312    0.700174660
16	 112	 142	 1415	 2	 3	 2	 1     0.454525432    0.084224927    0.020408467    0.020278162    0.081714949    0.017979527    0.120172547    0.700866623
17	 224	 142	 1639	 4	 8	 2	 2     0.454984868    0.082367910    0.006406379    0.005851913    0.082118396    0.018152422    0.118421195    0.695550404
18	 236	 148	 1875	 4	 8	 2	 2     0.455459240    0.081244918    0.006689924    0.006110783    0.080969017    0.019387558    0.116583405    0.696882357
19	 248	 155	 2123	 4	 8	 2	 2     0.456063591    0.079903202    0.007028900    0.006412171    0.079593444    0.019093108    0.114196366    0.699700038
20	 260	 162	 2383	 4	 8	 2	 2     0.456612483    0.078614110    0.007073043    0.006456206    0.078295277    0.016814281    0.111981471    0.702027837
21	 268	 166	 2651	 4	 8	 2	 2     0.457001130    0.077885915    0.007115173    0.006497713    0.077560235    0.022794577    0.110384675    0.705586303
22	 288	 176	 2939	 4	 8	 2	 2     0.457769862    0.075953920    0.007666655    0.006978094    0.075566000    0.019645267    0.107152054    0.708842406
23	 308	 186	 3247	 4	 8	 1	 2     0.458558348    0.074307943    0.008686641    0.006475899    0.073798460    0.016866480    0.103725846    0.716387918
24	 320	 192	 3567	 4	 8	 1	 2     0.459006583    0.072971139    0.008939797    0.006663624    0.072421455    0.017174124    0.101723972    0.717344568
25	 340	 202	 3907	 4	 8	 2	 2     0.459385410    0.072062288    0.009009047    0.008187493    0.071496926    0.018540544    0.099999271    0.720628128
26	 360	 212	 4267	 4	 8	 2	 2     0.459898256    0.070084416    0.009044200    0.008223121    0.069498401    0.016118450    0.097613545    0.717978390
27	 372	 218	 4639	 4	 8	 2	 2     0.460262387    0.068896649    0.009062927    0.008242440    0.068297962    0.017865042    0.095881931    0.718557169
28	 392	 228	 5031	 4	 8	 2	 2     0.460761575    0.067017379    0.009110621    0.008289540    0.066395223    0.015660432    0.093453629    0.717119063
29	 404	 234	 5435	 4	 8	 1	 2     0.461125016    0.065471164    0.009273681    0.006914523    0.064811050    0.014563475    0.091643487    0.714411533
30	 416	 241	 5851	 4	 8	 1	 2     0.461421097    0.064443820    0.009386603    0.007030714    0.063756550    0.014538985    0.090140893    0.714923250
31	 428	 248	 6279	 4	 8	 1	 2     0.461725268    0.063225091    0.009490191    0.007131012    0.062508787    0.015822060    0.088569671    0.713845843
32	 444	 258	 6723	 4	 8	 1	 2     0.462080596    0.061999337    0.009537921    0.007147310    0.061261292    0.014462740    0.086696781    0.715128480
33	 460	 266	 7183	 4	 8	 1	 2     0.462354801    0.060756705    0.009580391    0.007168098    0.059996611    0.013411835    0.085222342    0.712919913
34	 476	 274	 7659	 4	 8	 1	 2     0.462597783    0.059668784    0.009621243    0.007186830    0.058887991    0.011963053    0.083893390    0.711245364
35	 484	 279	 8143	 4	 8	 1	 2     0.462770228    0.058725579    0.009618655    0.007185495    0.057932504    0.013708506    0.082936879    0.708075576
36	 500	 287	 8643	 4	 8	 1	 2     0.463042252    0.057707454    0.009679151    0.007227364    0.056889931    0.012057306    0.081404436    0.708898148
37	 508	 292	 9151	 4	 8	 1	 2     0.463223720    0.056699725    0.009703406    0.007259403    0.055863250    0.012374737    0.080365383    0.705524231
38	 520	 299	 9671	 4	 8	 1	 2     0.463456136    0.055775807    0.009810428    0.007370874    0.054906249    0.013156822    0.079014046    0.705897375
39	 532	 306	 10203	 4	 8	 1	 2     0.463664898    0.054598365    0.009821595    0.007385643    0.053707707    0.013188102    0.077779638    0.701962196
40	 548	 317	 10751	 4	 8	 1	 2     0.463898524    0.053747278    0.009822771    0.007389124    0.052842058    0.013637908    0.076373876    0.703739034
41	 572	 330	 11323	 4	 8	 1	 2     0.464166360    0.052880716    0.009851347    0.007409823    0.051954991    0.010612751    0.074728840    0.707634640
42	 580	 334	 11903	 4	 8	 1	 2     0.464307059    0.052255837    0.009851986    0.007411467    0.051318719    0.011112490    0.073849604    0.707598065
43	 592	 340	 12495	 4	 8	 1	 2     0.464484216    0.051215792    0.009896808    0.007456629    0.050250478    0.014208497    0.072727044    0.704219359
44	 624	 356	 13119	 4	 8	 1	 2     0.464776424    0.049912467    0.009940324    0.007484838    0.048912620    0.011658864    0.070835622    0.704623829
45	 652	 370	 13771	 4	 8	 1	 2     0.464939818    0.048851657    0.009994738    0.007523352    0.047818298    0.009690955    0.069755106    0.700330916
46	 668	 380	 14439	 4	 8	 1	 2     0.465071439    0.048165004    0.010042404    0.007563272    0.047106451    0.010612503    0.068872097    0.699339879
47	 700	 397	 15139	 4	 8	 1	 2     0.465217066    0.047662783    0.010060928    0.007570895    0.046588825    0.009862084    0.067881446    0.702147430
48	 720	 409	 15859	 4	 8	 1	 2     0.465350501    0.047007143    0.010103768    0.007603674    0.045908446    0.009936686    0.066960588    0.702012109
49	 752	 426	 16611	 4	 8	 1	 2     0.465487694    0.046413611    0.010153428    0.007654032    0.045289415    0.009778940    0.066000122    0.703235224
50	 784	 444	 17395	 4	 8	 1	 2     0.465608853    0.045856437    0.010196419    0.007695189    0.044708454    0.011173127    0.065139889    0.703968604
51	 816	 462	 18211	 4	 8	 1	 2     0.465785884    0.045117645    0.010208356    0.007703032    0.043947598    0.009529012    0.063861727    0.706489588
52	 844	 476	 19055	 4	 8	 1	 2     0.465912653    0.044419251    0.010236283    0.007722814    0.043223701    0.009592507    0.062930194    0.705849577
53	 876	 494	 19931	 4	 8	 1	 2     0.466045105    0.043830115    0.010262384    0.007743619    0.042611764    0.009344847    0.061941659    0.707603177
54	 912	 512	 20843	 4	 8	 1	 2     0.466159761    0.043175653    0.010276470    0.007749646    0.041934845    0.009034333    0.061072795    0.706953946
55	 960	 536	 21803	 4	 8	 1	 2     0.466259842    0.042622991    0.010299013    0.007768715    0.041360001    0.009138539    0.060303974    0.706802353
56	 1000	 559	 22803	 4	 8	 1	 2     0.466379459    0.042132373    0.010345711    0.007802136    0.040842418    0.008725224    0.059371792    0.709636199
57	 1044	 583	 23847	 4	 8	 1	 2     0.466489920    0.041688523    0.010395235    0.007829714    0.040371673    0.008634420    0.058497553    0.712654126
58	 1092	 608	 24939	 4	 8	 1	 2     0.466593884    0.041201445    0.010463167    0.007876221    0.039850737    0.009830272    0.057662436    0.714528356
59	 1168	 649	 26107	 4	 8	 1	 2     0.466726997    0.040500046    0.010540669    0.007932727    0.039104322    0.009024893    0.056574907    0.715865893
60	 1224	 678	 27331	 4	 8	 1	 2     0.466859784    0.039872946    0.010670540    0.008026049    0.038418634    0.008952239    0.055468473    0.718839805
61	 1292	 713	 28623	 4	 8	 1	 2     0.466983535    0.039415778    0.010761109    0.008093371    0.037918361    0.009523179    0.054416792    0.724331159
62	 1360	 748	 29983	 4	 8	 1	 2     0.467106529    0.038703123    0.010837481    0.008153867    0.037154821    0.008190308    0.053350729    0.725446940
63	 1400	 776	 31383	 4	 8	 1	 2     0.467194577    0.038186723    0.010844879    0.008155892    0.036614401    0.008021385    0.052574103    0.726340918
64	 1750	 776	 33133	 5	 13	 2	 3     0.467265807    0.037684384    0.008678000    0.006783110    0.036671585    0.008035221    0.051937221    0.725575673
65	 1805	 798	 34938	 5	 13	 2	 3     0.467347847    0.037142028    0.008696909    0.006795898    0.036109473    0.008214278    0.051193746    0.725518853
66	 1870	 826	 36808	 5	 13	 2	 3     0.467435849    0.036480468    0.008719324    0.006813258    0.035423127    0.007987951    0.050383891    0.724050228
67	 1950	 858	 38758	 5	 13	 2	 3     0.467536154    0.035945872    0.008737244    0.006829104    0.034867840    0.007442619    0.049444453    0.726995033
68	 2010	 882	 40768	 5	 13	 2	 3     0.467615004    0.035447947    0.008763720    0.006847494    0.034347549    0.007616604    0.048693091    0.727987197
69	 2070	 906	 42838	 5	 13	 2	 3     0.467702084    0.034797114    0.008787115    0.006865790    0.033669360    0.007248279    0.047849453    0.727220731
70	 2130	 930	 44968	 5	 13	 2	 3     0.467774559    0.034337206    0.008801149    0.006879222    0.033190111    0.007216421    0.047135674    0.728475973
71	 2190	 954	 47158	 5	 13	 2	 3     0.467851429    0.033732861    0.008800722    0.006878143    0.032564601    0.006860679    0.046366477    0.727526946
72	 3066	 954	 50224	 7	 18	 2	 3     0.467905178    0.033130977    0.005901430    0.005262577    0.032601147    0.006863797    0.045820886    0.723054062
73	 3143	 976	 53367	 7	 18	 2	 3     0.467968554    0.032616862    0.005904412    0.005263724    0.032077993    0.006743595    0.045169040    0.722106600
74	 3234	 1002	 56601	 7	 18	 2	 3     0.468037798    0.032086422    0.005906340    0.005265424    0.031538129    0.006727054    0.044445805    0.721922398
75	 3318	 1028	 59919	 7	 18	 2	 3     0.468101784    0.031517596    0.005909331    0.005267844    0.030958661    0.007001925    0.043766758    0.720126368
76	 3430	 1060	 63349	 7	 18	 2	 3     0.468177457    0.031016779    0.005911420    0.005268967    0.030448246    0.006335798    0.042949720    0.722164866
77	 3507	 1084	 66856	 7	 18	 2	 3     0.468230381    0.030525687    0.005914473    0.005271200    0.029947230    0.006933165    0.042368857    0.720474652
78	 3619	 1117	 70475	 7	 18	 2	 3     0.468296496    0.029990963    0.005918924    0.005274250    0.029401092    0.006662078    0.041631735    0.720387054
79	 3731	 1150	 74206	 7	 18	 2	 3     0.468354561    0.029479485    0.005921222    0.005276135    0.028878697    0.006589896    0.040973337    0.719479717
80	 3829	 1180	 78035	 7	 18	 2	 3     0.468408283    0.028982309    0.005921555    0.005275910    0.028370926    0.005924287    0.040354547    0.718191897
81	 3913	 1206	 81948	 7	 18	 2	 3     0.468456166    0.028530968    0.005925651    0.005279121    0.027908830    0.005995067    0.039794844    0.716951362
82	 4011	 1236	 85959	 7	 18	 2	 3     0.468506461    0.028191588    0.005939040    0.005291980    0.027558908    0.006335448    0.039198286    0.719204594
83	 4130	 1270	 90089	 7	 18	 2	 3     0.468564385    0.027580044    0.005940645    0.005292965    0.026932648    0.005759572    0.038499695    0.716370449
84	 4235	 1302	 94324	 7	 18	 2	 3     0.468614491    0.027136716    0.005944072    0.005296051    0.026477714    0.005846834    0.037884936    0.716293027
85	 4361	 1340	 98685	 7	 18	 2	 3     0.468660996    0.026738776    0.005947394    0.005298557    0.026068959    0.005493648    0.037305230    0.716756751
86	 4466	 1370	 103151	 7	 18	 2	 3     0.468700509    0.026345748    0.005948006    0.005298940    0.025665534    0.005498786    0.036805465    0.715810755
87	 4592	 1409	 107743	 7	 18	 2	 3     0.468745281    0.025910460    0.005951094    0.005301305    0.025217780    0.005477325    0.036230808    0.715149947
88	 4739	 1452	 112482	 7	 18	 2	 3     0.468785795    0.025463944    0.005952336    0.005302215    0.024758476    0.005627850    0.035702775    0.713220294
89	 4907	 1501	 117389	 7	 18	 2	 3     0.468832586    0.025047615    0.005956522    0.005304928    0.024329053    0.005414252    0.035082982    0.713953403
90	 5110	 1559	 122499	 7	 18	 2	 3     0.468875870    0.024675189    0.005960492    0.005308484    0.023944466    0.005055082    0.034499682    0.715229465
91	 6570	 1559	 129069	 9	 28	 1	 4     0.468907268    0.024364412    0.004460059    0.002972835    0.023952712    0.005056366    0.034070276    0.715122230
92	 6786	 1614	 135855	 9	 28	 1	 4     0.468945042    0.024004711    0.004464332    0.002974017    0.023585926    0.004917871    0.033546345    0.715568590
93	 6993	 1664	 142848	 9	 28	 1	 4     0.468978713    0.023645748    0.004468895    0.002977731    0.023219612    0.004846728    0.033072282    0.714971781
94	 7245	 1723	 150093	 9	 28	 1	 4     0.469009898    0.023324128    0.004471317    0.002979581    0.022891533    0.004990509    0.032627059    0.714870698
95	 7506	 1784	 157599	 9	 28	 1	 4     0.469043863    0.022947352    0.004474662    0.002981976    0.022506851    0.004597363    0.032135090    0.714090160
96	 7740	 1836	 165339	 9	 28	 1	 4     0.469072065    0.022620591    0.004477052    0.002983229    0.022173118    0.004704203    0.031720770    0.713116076
97	 8028	 1901	 173367	 9	 28	 1	 4     0.469100747    0.022303633    0.004479150    0.002984363    0.021849239    0.004620077    0.031293745    0.712718552
98	 8316	 1970	 181683	 9	 28	 1	 4     0.469129461    0.021969452    0.004480618    0.002984774    0.021507694    0.004680293    0.030860301    0.711900117
99	 8667	 2054	 190350	 9	 28	 1	 4     0.469157476    0.021640951    0.004483014    0.002985502    0.021171522    0.004547788    0.030431428    0.711138216
100	 9000	 2132	 199350	 9	 28	 1	 4     0.469185699    0.021340762    0.004486640    0.002987441    0.020863801    0.004509559    0.029993155    0.711521085
101	 9378	 2217	 208728	 9	 28	 1	 4     0.469213016    0.021082119    0.004491141    0.002989991    0.020598189    0.004387009    0.029562736    0.713131531
102	 9774	 2307	 218502	 9	 28	 1	 4     0.469238669    0.020813193    0.004497108    0.002993112    0.020321541    0.004280427    0.029152726    0.713936427
103	 10206	 2403	 228708	 9	 28	 1	 4     0.469263343    0.020526303    0.004500925    0.002994858    0.020026752    0.004166927    0.028752809    0.713888632
104	 10620	 2499	 239328	 9	 28	 1	 4     0.469288672    0.020289049    0.004506343    0.002996733    0.019782274    0.004220887    0.028336411    0.716006297
105	 11097	 2605	 250425	 9	 28	 1	 4     0.469315264    0.019989495    0.004510694    0.002997933    0.019473920    0.004367674    0.027892519    0.716661535
106	 11619	 2722	 262044	 9	 28	 1	 4     0.469342669    0.019694866    0.004516645    0.002999718    0.019169968    0.004340800    0.027427508    0.718069832
107	 12123	 2835	 274167	 9	 28	 1	 4     0.469372481    0.019438633    0.004522906    0.003001671    0.018905126    0.004211900    0.026912517    0.722289692
108	 12600	 2945	 286767	 9	 28	 1	 4     0.469400628    0.019144040    0.004531342    0.003003556    0.018600032    0.003899547    0.026417040    0.724685262
109	 12996	 3036	 299763	 9	 28	 1	 4     0.469424922    0.018849064    0.004536512    0.003005351    0.018295007    0.003934331    0.025981773    0.725472591
110	 13410	 3130	 313173	 9	 28	 1	 4     0.469447551    0.018576193    0.004541232    0.003008382    0.018012555    0.003807664    0.025569638    0.726494160
111	 13833	 3226	 327006	 9	 28	 1	 4     0.469468459    0.018329890    0.004546049    0.003010697    0.017757205    0.003865646    0.025182846    0.727872060
112	 14319	 3337	 341325	 9	 28	 1	 4     0.469490005    0.018092007    0.004551042    0.003014940    0.017510247    0.003844662    0.024777914    0.730166685
113	 14760	 3441	 356085	 9	 28	 1	 4     0.469511243    0.017778910    0.004553968    0.003017822    0.017185780    0.003723980    0.024372165    0.729476023
114	 15219	 3545	 371304	 9	 28	 1	 4     0.469529803    0.017527133    0.004557195    0.003020826    0.016924313    0.003598648    0.024011955    0.729933621
115	 15642	 3640	 386946	 9	 28	 1	 4     0.469546845    0.017265348    0.004561068    0.003025249    0.016651994    0.003635721    0.023676351    0.729223349
116	 16155	 3754	 403101	 9	 28	 1	 4     0.469564282    0.016994466    0.004562980    0.003027391    0.016370433    0.003623417    0.023327984    0.728501237
117	 16641	 3866	 419742	 9	 28	 1	 4     0.469582053    0.016725437    0.004564594    0.003028821    0.016090516    0.003466971    0.022967484    0.728222408
118	 17100	 3969	 436842	 9	 28	 1	 4     0.469599161    0.016446210    0.004566298    0.003030369    0.015799581    0.003302569    0.022614985    0.727226222
119	 17496	 4060	 454338	 9	 28	 1	 4     0.469614470    0.016213644    0.004567024    0.003030664    0.015557138    0.003498687    0.022294817    0.727238285
120	 18063	 4186	 472401	 9	 28	 1	 4     0.469633011    0.015950146    0.004569019    0.003031883    0.015281728    0.003375889    0.021900789    0.728290907
121	 18540	 4293	 490941	 9	 28	 1	 4     0.469649895    0.015682328    0.004570714    0.003033120    0.015001466    0.003216763    0.021535690    0.728201811
122	 18999	 4396	 509940	 9	 28	 1	 4     0.469664720    0.015436622    0.004571891    0.003033888    0.014744053    0.003187484    0.021209917    0.727802094
123	 19548	 4518	 529488	 9	 28	 1	 4     0.469679313    0.015170780    0.004572920    0.003034857    0.014465164    0.002991654    0.020884260    0.726421727
124	 21720	 4518	 551208	 10	 38	 3	 5     0.469689119    0.015044245    0.004122133    0.003312635    0.014468494    0.002992306    0.020662553    0.728092253
125	 28236	 4518	 579444	 13	 58	 5	 6     0.469701297    0.014778073    0.002987184    0.002509455    0.014473015    0.002993049    0.020383840    0.724989636
126	 29003	 4637	 608447	 13	 58	 5	 6     0.469713681    0.014543924    0.002987769    0.002509841    0.014233726    0.003094993    0.020096448    0.723706204
127	 29757	 4758	 638204	 13	 58	 5	 6     0.469727476    0.014313516    0.002988636    0.002510462    0.013998028    0.002984970    0.019771376    0.723951394
128	 30524	 4880	 668728	 13	 58	 5	 6     0.469740064    0.014087682    0.002989412    0.002510998    0.013766852    0.002880422    0.019470020    0.723557659
129	 31226	 4991	 699954	 13	 58	 5	 6     0.469751303    0.013845281    0.002989947    0.002511367    0.013518581    0.002949883    0.019196943    0.721223211
130	 32110	 5133	 732064	 13	 58	 5	 6     0.469763213    0.013653487    0.002990641    0.002511883    0.013321928    0.002815010    0.018903258    0.722282194
131	 32851	 5248	 764915	 13	 58	 5	 6     0.469774150    0.013474526    0.002991460    0.002512465    0.013138266    0.002890576    0.018629474    0.723290767
132	 33761	 5389	 798676	 13	 58	 5	 6     0.469786215    0.013267735    0.002992176    0.002513039    0.012925930    0.002744736    0.018322711    0.724114183
133	 34697	 5534	 833373	 13	 58	 5	 6     0.469797240    0.013060994    0.002992846    0.002513576    0.012713475    0.002676533    0.018037813    0.724089684
134	 35659	 5689	 869032	 13	 58	 5	 6     0.469806687    0.012870699    0.002993572    0.002514137    0.012517724    0.002669244    0.017790060    0.723476992
135	 36660	 5846	 905692	 13	 58	 5	 6     0.469816318    0.012661108    0.002994081    0.002514516    0.012301997    0.002586222    0.017533869    0.722094368
136	 37778	 6023	 943470	 13	 58	 5	 6     0.469825464    0.012481469    0.002994770    0.002514987    0.012116865    0.002586322    0.017287074    0.722011682
137	 38948	 6207	 982418	 13	 58	 5	 6     0.469834787    0.012291584    0.002995479    0.002515487    0.011920996    0.002510936    0.017031795    0.721684605
138	 53928	 6207	 1036346	 18	 92	 4	 7     0.469841823    0.012100562    0.002067720    0.001542393    0.011922589    0.002511139    0.016836581    0.718706569
139	 55872	 6429	 1092218	 18	 92	 4	 7     0.469850156    0.011921122    0.002068201    0.001542761    0.011740344    0.002476477    0.016602418    0.718035239
140	 57798	 6655	 1150016	 18	 92	 4	 7     0.469858504    0.011748596    0.002068812    0.001543230    0.011565013    0.002424790    0.016364452    0.717933952
141	 59760	 6882	 1209776	 18	 92	 4	 7     0.469866513    0.011568273    0.002069213    0.001543542    0.011381708    0.002384747    0.016132879    0.717061867
142	 61812	 7112	 1271588	 18	 92	 4	 7     0.469874284    0.011403341    0.002069727    0.001543912    0.011213939    0.002395752    0.015904933    0.716968801
143	 64134	 7375	 1335722	 18	 92	 4	 7     0.469882118    0.011256983    0.002070285    0.001544391    0.011064971    0.002373271    0.015671780    0.718296405
144	 66672	 7660	 1402394	 18	 92	 4	 7     0.469889550    0.011091414    0.002070793    0.001544791    0.010896388    0.002282189    0.015447344    0.718014278
145	 69120	 7936	 1471514	 18	 92	 4	 7     0.469896538    0.010945970    0.002071437    0.001545262    0.010748181    0.002338884    0.015233300    0.718555379
146	 71928	 8260	 1543442	 18	 92	 4	 7     0.469904128    0.010794110    0.002072204    0.001545900    0.010593337    0.002233232    0.014997328    0.719735583
147	 74682	 8575	 1618124	 18	 92	 4	 7     0.469910897    0.010646090    0.002072890    0.001546417    0.010442335    0.002253160    0.014783718    0.720122620
148	 77760	 8918	 1695884	 18	 92	 4	 7     0.469917793    0.010497917    0.002073518    0.001546866    0.010291102    0.002188695    0.014562874    0.720868487
149	 80964	 9276	 1776848	 18	 92	 4	 7     0.469924424    0.010355274    0.002074299    0.001547443    0.010145392    0.002178928    0.014347300    0.721757664
150	 84402	 9665	 1861250	 18	 92	 4	 7     0.469930977    0.010210983    0.002075059    0.001547989    0.009997915    0.002121272    0.014131049    0.722591973
151	 88002	 10065	 1949252	 18	 92	 4	 7     0.469937716    0.010071321    0.002076226    0.001548672    0.009854989    0.002107579    0.013905132    0.724288115
152	 91728	 10483	 2040980	 18	 92	 4	 7     0.469944385    0.009925461    0.002077378    0.001549306    0.009705632    0.002063532    0.013677881    0.725657812
153	 95184	 10872	 2136164	 18	 92	 4	 7     0.469950876    0.009772839    0.002078299    0.001549825    0.009549296    0.002059921    0.013452999    0.726443159
154	 98946	 11292	 2235110	 18	 92	 4	 7     0.469957214    0.009634964    0.002079236    0.001550424    0.009407939    0.002012860    0.013229743    0.728280538
155	 102384	 11683	 2337494	 18	 92	 4	 7     0.469963305    0.009501723    0.002080048    0.001550986    0.009271254    0.001996157    0.013011579    0.730251338
156	 106110	 12105	 2443604	 18	 92	 4	 7     0.469969216    0.009363456    0.002080815    0.001551525    0.009129322    0.001951203    0.012796321    0.731730338
157	 109638	 12501	 2553242	 18	 92	 4	 7     0.469974783    0.009217213    0.002081437    0.001552002    0.008979122    0.001921209    0.012590200    0.732094249
158	 113202	 12903	 2666444	 18	 92	 4	 7     0.469980202    0.009072115    0.002082044    0.001552419    0.008829969    0.001895278    0.012386270    0.732433146
159	 117018	 13331	 2783462	 18	 92	 4	 7     0.469985517    0.008938700    0.002082845    0.001552956    0.008692648    0.001884172    0.012182908    0.733708242
160	 120906	 13767	 2904368	 18	 92	 4	 7     0.469990672    0.008802207    0.002083399    0.001553358    0.008552093    0.001840245    0.011982377    0.734596065
161	 124488	 14168	 3028856	 18	 92	 4	 7     0.469995454    0.008660814    0.002083802    0.001553683    0.008406395    0.001801800    0.011793321    0.734382971
162	 128232	 14584	 3157088	 18	 92	 4	 7     0.470000030    0.008534273    0.002084292    0.001554058    0.008275841    0.001777845    0.011609537    0.735108818
163	 131724	 14973	 3288812	 18	 92	 4	 7     0.470004629    0.008395061    0.002084648    0.001554343    0.008132115    0.001715118    0.011421846    0.735000374
164	 135396	 15385	 3424208	 18	 92	 4	 7     0.470008918    0.008263793    0.002085016    0.001554655    0.007996435    0.001737878    0.011243958    0.734954116
165	 139230	 15812	 3563438	 18	 92	 4	 7     0.470013335    0.008130091    0.002085319    0.001554921    0.007858106    0.001675435    0.011057773    0.735237658
166	 142992	 16238	 3706430	 18	 92	 4	 7     0.470017284    0.008008308    0.002085599    0.001555181    0.007731964    0.001664277    0.010888636    0.735473913
167	 146790	 16664	 3853220	 18	 92	 4	 7     0.470021220    0.007888691    0.002085859    0.001555419    0.007607932    0.001632787    0.010717400    0.736063870
168	 150570	 17088	 4003790	 18	 92	 4	 7     0.470024993    0.007763937    0.002086028    0.001555569    0.007478450    0.001618612    0.010550624    0.735874724
169	 154530	 17530	 4158320	 18	 92	 4	 7     0.470028868    0.007643660    0.002086254    0.001555780    0.007353440    0.001598975    0.010376541    0.736628833
170	 158562	 17979	 4316882	 18	 92	 4	 7     0.470032555    0.007527775    0.002086505    0.001555995    0.007232835    0.001543856    0.010208165    0.737426863
171	 193798	 17979	 4510680	 22	 127	 1	 8     0.470035219    0.007450589    0.001784930    0.000932457    0.007233623    0.001543980    0.010084761    0.738796796
172	 198726	 18437	 4709406	 22	 127	 1	 8     0.470038601    0.007334085    0.001785129    0.000932636    0.007113516    0.001525769    0.009925868    0.738886027
173	 204006	 18917	 4913412	 22	 127	 1	 8     0.470041920    0.007214717    0.001785284    0.000932758    0.006990343    0.001493787    0.009767448    0.738649074
174	 209352	 19406	 5122764	 22	 127	 1	 8     0.470044972    0.007099819    0.001785431    0.000932865    0.006871657    0.001481525    0.009619463    0.738068138
175	 215116	 19940	 5337880	 22	 127	 1	 8     0.470048110    0.006996092    0.001785571    0.000932980    0.006764395    0.001415169    0.009464894    0.739162269
176	 220308	 20416	 5558188	 22	 127	 1	 8     0.470050978    0.006893457    0.001785690    0.000933065    0.006658157    0.001399427    0.009321330    0.739535699
177	 226138	 20953	 5784326	 22	 127	 1	 8     0.470053776    0.006797922    0.001785818    0.000933139    0.006559161    0.001377585    0.009179164    0.740581830
178	 231726	 21466	 6016052	 22	 127	 1	 8     0.470056488    0.006706108    0.001785950    0.000933212    0.006463921    0.001350282    0.009039234    0.741888979
179	 237512	 21997	 6253564	 22	 127	 1	 8     0.470058999    0.006608235    0.001786060    0.000933282    0.006362292    0.001332802    0.008907677    0.741858377
180	 243848	 22584	 6497412	 22	 127	 1	 8     0.470061375    0.006511872    0.001786167    0.000933353    0.006262115    0.001328377    0.008781425    0.741550746
181	 251130	 23260	 6748542	 22	 127	 1	 8     0.470063811    0.006414494    0.001786274    0.000933408    0.006160759    0.001304696    0.008650032    0.741557204
182	 258676	 23952	 7007218	 22	 127	 1	 8     0.470066155    0.006323898    0.001786405    0.000933483    0.006066337    0.001275185    0.008521721    0.742091702
183	 266486	 24672	 7273704	 22	 127	 1	 8     0.470068386    0.006236187    0.001786546    0.000933556    0.005974804    0.001263265    0.008397743    0.742602714
184	 275220	 25479	 7548924	 22	 127	 1	 8     0.470070545    0.006144995    0.001786660    0.000933616    0.005879525    0.001231781    0.008276006    0.742507418
185	 284438	 26327	 7833362	 22	 127	 1	 8     0.470072611    0.006061338    0.001786781    0.000933676    0.005791997    0.001237013    0.008157800    0.743011336
186	 294580	 27267	 8127942	 22	 127	 1	 8     0.470074722    0.005980091    0.001786905    0.000933762    0.005706878    0.001205331    0.008035228    0.744234142
187	 305074	 28229	 8433016	 22	 127	 1	 8     0.470076673    0.005905557    0.001787032    0.000933848    0.005628687    0.001191129    0.007920297    0.745623162
188	 316074	 29242	 8749090	 22	 127	 1	 8     0.470078561    0.005826497    0.001787147    0.000933914    0.005545645    0.001174194    0.007807453    0.746273818
189	 327756	 30318	 9076846	 22	 127	 1	 8     0.470080410    0.005747501    0.001787262    0.000933964    0.005462550    0.001170954    0.007695284    0.746886074
190	 340560	 31495	 9417406	 22	 127	 1	 8     0.470082233    0.005670871    0.001787398    0.000934034    0.005381820    0.001146235    0.007583118    0.747828434
191	 353760	 32702	 9771166	 22	 127	 1	 8     0.470084019    0.005598136    0.001787532    0.000934104    0.005305079    0.001130870    0.007471572    0.749258159
192	 367972	 34007	 10139138	 22	 127	 1	 8     0.470085747    0.005526288    0.001787674    0.000934175    0.005229156    0.001116879    0.007362080    0.750642133
193	 382690	 35353	 10521828	 22	 127	 1	 8     0.470087438    0.005461370    0.001787824    0.000934239    0.005160450    0.001089925    0.007253308    0.752948788
194	 398002	 36762	 10919830	 22	 127	 1	 8     0.470089063    0.005393834    0.001787977    0.000934293    0.005088868    0.001088339    0.007147175    0.754680493
195	 414084	 38228	 11333914	 22	 127	 1	 8     0.470090712    0.005324301    0.001788140    0.000934353    0.005015051    0.001058814    0.007037883    0.756520319
196	 430474	 39720	 11764388	 22	 127	 1	 8     0.470092306    0.005257970    0.001788342    0.000934403    0.004944500    0.001046013    0.006930590    0.758661242
197	 447458	 41270	 12211846	 22	 127	 1	 8     0.470093962    0.005189031    0.001788577    0.000934457    0.004871040    0.001031712    0.006817390    0.761146266
198	 464948	 42866	 12676794	 22	 127	 1	 8     0.470095584    0.005123207    0.001788862    0.000934518    0.004800752    0.001019572    0.006704554    0.764138363
199	 482218	 44444	 13159012	 22	 127	 1	 8     0.470097168    0.005055363    0.001789101    0.000934581    0.004728193    0.001015255    0.006592589    0.766825162
200	 499818	 46067	 13658830	 22	 127	 1	 8     0.470098668    0.004990295    0.001789257    0.000934645    0.004658498    0.001002565    0.006484742    0.769544090


==> data/lshaped/criterionD/varth1_thX0.2_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 2	 1     0.445934386    0.104076133    0.018422207    0.018317085    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 2	 1     0.447322643    0.102121368    0.018811194    0.018704427    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 2	 1     0.447996289    0.101225754    0.018909710    0.018801580    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 2	 1     0.448646674    0.099837740    0.019073047    0.018961856    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 2	 1     0.449820601    0.097143253    0.019369524    0.019257544    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 2	 1     0.450380085    0.095906597    0.019518015    0.019403992    0.093899533    0.019177828    0.134879904    0.711051788
10	 172	 116	 897	 4	 8	 2	 2     0.450803789    0.094427704    0.005473072    0.004959795    0.094268959    0.019228593    0.133456935    0.707551866
11	 176	 118	 1073	 4	 8	 2	 2     0.451299342    0.093250436    0.005479743    0.004965056    0.093089292    0.018971140    0.131771445    0.707668009
12	 180	 120	 1253	 4	 8	 2	 2     0.451781608    0.092089424    0.005486166    0.004970010    0.091925862    0.024252328    0.130108372    0.707790152
13	 188	 124	 1441	 4	 8	 2	 2     0.452458762    0.089680636    0.005565200    0.005053098    0.089507793    0.022844317    0.127733623    0.702091064
14	 196	 128	 1637	 4	 8	 2	 2     0.453076178    0.087866278    0.005680522    0.005170138    0.087682464    0.022559651    0.125526040    0.699984463
15	 204	 132	 1841	 4	 8	 2	 2     0.453720268    0.085986868    0.005814236    0.005306529    0.085790070    0.022352556    0.123177627    0.698072124
16	 212	 136	 2053	 4	 8	 2	 2     0.454306212    0.084139930    0.005860104    0.005353985    0.083935612    0.021060143    0.120998659    0.695379033
17	 224	 142	 2277	 4	 8	 2	 2     0.454984868    0.082367910    0.006406379    0.005851913    0.082118396    0.018152422    0.118421195    0.695550404
18	 236	 148	 2513	 4	 8	 2	 2     0.455459240    0.081244918    0.006689924    0.006110783    0.080969017    0.019387558    0.116583405    0.696882357
19	 248	 155	 2761	 4	 8	 2	 2     0.456063591    0.079903202    0.007028900    0.006412171    0.079593444    0.019093108    0.114196366    0.699700038
20	 260	 162	 3021	 4	 8	 2	 2     0.456612483    0.078614110    0.007073043    0.006456206    0.078295277    0.016814281    0.111981471    0.702027837
21	 268	 166	 3289	 4	 8	 2	 2     0.457001130    0.077885915    0.007115173    0.006497713    0.077560235    0.022794577    0.110384675    0.705586303
22	 288	 176	 3577	 4	 8	 2	 2     0.457769862    0.075953920    0.007666655    0.006978094    0.075566000    0.019645267    0.107152054    0.708842406
23	 308	 186	 3885	 4	 8	 2	 2     0.458558348    0.074307943    0.008686641    0.007886768    0.073798460    0.016866480    0.103725846    0.716387918
24	 320	 192	 4205	 4	 8	 2	 2     0.459006583    0.072971139    0.008939797    0.008116497    0.072421455    0.017174124    0.101723972    0.717344568
25	 340	 202	 4545	 4	 8	 2	 2     0.459385410    0.072062288    0.009009047    0.008187493    0.071496926    0.018540544    0.099999271    0.720628128
26	 360	 212	 4905	 4	 8	 2	 2     0.459898256    0.070084416    0.009044200    0.008223121    0.069498401    0.016118450    0.097613545    0.717978390
27	 372	 218	 5277	 4	 8	 2	 2     0.460262387    0.068896649    0.009062927    0.008242440    0.068297962    0.017865042    0.095881931    0.718557169
28	 392	 228	 5669	 4	 8	 2	 2     0.460761575    0.067017379    0.009110621    0.008289540    0.066395223    0.015660432    0.093453629    0.717119063
29	 404	 234	 6073	 4	 8	 2	 2     0.461125016    0.065471164    0.009273681    0.008433638    0.064811050    0.014563475    0.091643487    0.714411533
30	 416	 241	 6489	 4	 8	 2	 2     0.461421097    0.064443820    0.009386603    0.008544103    0.063756550    0.014538985    0.090140893    0.714923250
31	 428	 248	 6917	 4	 8	 2	 2     0.461725268    0.063225091    0.009490191    0.008636925    0.062508787    0.015822060    0.088569671    0.713845843
32	 444	 258	 7361	 4	 8	 2	 2     0.462080596    0.061999337    0.009537921    0.008681418    0.061261292    0.014462740    0.086696781    0.715128480
33	 460	 266	 7821	 4	 8	 2	 2     0.462354801    0.060756705    0.009580391    0.008722251    0.059996611    0.013411835    0.085222342    0.712919913
34	 476	 274	 8297	 4	 8	 2	 2     0.462597783    0.059668784    0.009621243    0.008761570    0.058887991    0.011963053    0.083893390    0.711245364
35	 484	 279	 8781	 4	 8	 2	 2     0.462770228    0.058725579    0.009618655    0.008758758    0.057932504    0.013708506    0.082936879    0.708075576
36	 500	 287	 9281	 4	 8	 2	 2     0.463042252    0.057707454    0.009679151    0.008820198    0.056889931    0.012057306    0.081404436    0.708898148
37	 508	 292	 9789	 4	 8	 2	 2     0.463223720    0.056699725    0.009703406    0.008844913    0.055863250    0.012374737    0.080365383    0.705524231
38	 520	 299	 10309	 4	 8	 2	 2     0.463456136    0.055775807    0.009810428    0.008949625    0.054906249    0.013156822    0.079014046    0.705897375
39	 532	 306	 10841	 4	 8	 2	 2     0.463664898    0.054598365    0.009821595    0.008958852    0.053707707    0.013188102    0.077779638    0.701962196
40	 548	 317	 11389	 4	 8	 2	 2     0.463898524    0.053747278    0.009822771    0.008959702    0.052842058    0.013637908    0.076373876    0.703739034
41	 572	 330	 11961	 4	 8	 2	 2     0.464166360    0.052880716    0.009851347    0.008988209    0.051954991    0.010612751    0.074728840    0.707634640
42	 580	 334	 12541	 4	 8	 2	 2     0.464307059    0.052255837    0.009851986    0.008988790    0.051318719    0.011112490    0.073849604    0.707598065
43	 592	 340	 13133	 4	 8	 2	 2     0.464484216    0.051215792    0.009896808    0.009032908    0.050250478    0.014208497    0.072727044    0.704219359
44	 624	 356	 13757	 4	 8	 2	 2     0.464776424    0.049912467    0.009940324    0.009077308    0.048912620    0.011658864    0.070835622    0.704623829
45	 652	 370	 14409	 4	 8	 2	 2     0.464939818    0.048851657    0.009994738    0.009122419    0.047818298    0.009690955    0.069755106    0.700330916
46	 668	 380	 15077	 4	 8	 2	 2     0.465071439    0.048165004    0.010042404    0.009162206    0.047106451    0.010612503    0.068872097    0.699339879
47	 700	 397	 15777	 4	 8	 2	 2     0.465217066    0.047662783    0.010060928    0.009179895    0.046588825    0.009862084    0.067881446    0.702147430
48	 720	 409	 16497	 4	 8	 2	 2     0.465350501    0.047007143    0.010103768    0.009217402    0.045908446    0.009936686    0.066960588    0.702012109
49	 752	 426	 17249	 4	 8	 2	 2     0.465487694    0.046413611    0.010153428    0.009262804    0.045289415    0.009778940    0.066000122    0.703235224
50	 784	 444	 18033	 4	 8	 2	 2     0.465608853    0.045856437    0.010196419    0.009297717    0.044708454    0.011173127    0.065139889    0.703968604
51	 816	 462	 18849	 4	 8	 2	 2     0.465785884    0.045117645    0.010208356    0.009310846    0.043947598    0.009529012    0.063861727    0.706489588
52	 844	 476	 19693	 4	 8	 2	 2     0.465912653    0.044419251    0.010236283    0.009333306    0.043223701    0.009592507    0.062930194    0.705849577
53	 876	 494	 20569	 4	 8	 2	 2     0.466045105    0.043830115    0.010262384    0.009355435    0.042611764    0.009344847    0.061941659    0.707603177
54	 1314	 494	 21883	 6	 15	 3	 3     0.466140642    0.043216535    0.006461453    0.006076281    0.042730767    0.009362181    0.061218557    0.705938466
55	 1368	 512	 23251	 6	 15	 3	 3     0.466255634    0.042546347    0.006461232    0.006073628    0.042052873    0.009056629    0.060336499    0.705151068
56	 1440	 536	 24691	 6	 15	 3	 3     0.466356087    0.041977468    0.006475239    0.006087761    0.041475042    0.009162895    0.059555100    0.704850945
57	 1500	 559	 26191	 6	 15	 3	 3     0.466476531    0.041471006    0.006509354    0.006119813    0.040956961    0.008746070    0.058604231    0.707645256
58	 1566	 583	 27757	 6	 15	 3	 3     0.466587879    0.041010513    0.006549920    0.006155376    0.040484080    0.008738018    0.057711011    0.710618522
59	 1638	 609	 29395	 6	 15	 3	 3     0.466700261    0.040524340    0.006633034    0.006237424    0.039977806    0.009654739    0.056795036    0.713519043
60	 1746	 647	 31141	 6	 15	 3	 3     0.466824769    0.039751602    0.006677356    0.006277786    0.039186768    0.009431250    0.055762396    0.712874714
61	 1842	 680	 32983	 6	 15	 3	 3     0.466975280    0.039132445    0.006832153    0.006425707    0.038531415    0.008821350    0.054487589    0.718190073
62	 1932	 711	 34915	 6	 15	 3	 3     0.467091874    0.038532658    0.006925177    0.006513768    0.037905246    0.009387263    0.053478878    0.720521065
63	 2040	 748	 36955	 6	 15	 3	 3     0.467209978    0.037971943    0.006941979    0.006527223    0.037331988    0.008011994    0.052437071    0.724143094
64	 2094	 773	 39049	 6	 15	 3	 3     0.467291227    0.037456743    0.006943134    0.006528326    0.036807614    0.008250505    0.051708009    0.724389574
65	 2166	 798	 41215	 6	 15	 3	 3     0.467382202    0.036811523    0.006968508    0.006552035    0.036145928    0.008216264    0.050879137    0.723509185
66	 2244	 826	 43459	 6	 15	 3	 3     0.467470380    0.036141880    0.006987585    0.006569101    0.035459965    0.008173385    0.050062497    0.721935211
67	 2340	 858	 45799	 6	 15	 3	 3     0.467574105    0.035596709    0.006996950    0.006575810    0.034902269    0.007312042    0.049084270    0.725216232
68	 2412	 882	 48211	 6	 15	 3	 3     0.467651837    0.035070186    0.007021014    0.006599104    0.034360199    0.007855582    0.048338064    0.725519045
69	 2490	 908	 50701	 6	 15	 3	 3     0.467741485    0.034476657    0.007040298    0.006615897    0.033750172    0.007232888    0.047462751    0.726393983
70	 2556	 930	 53257	 6	 15	 3	 3     0.467814761    0.033876736    0.007042306    0.006617169    0.033136674    0.007257917    0.046734982    0.724868922
71	 2634	 956	 55891	 6	 15	 3	 3     0.467893599    0.033303884    0.007042307    0.006615634    0.032550801    0.006881976    0.045938974    0.724959260
72	 2706	 980	 58597	 6	 15	 3	 3     0.467958653    0.032794005    0.007044505    0.006616568    0.032028452    0.007048705    0.045271494    0.724385312
73	 2790	 1008	 61387	 6	 15	 3	 3     0.468031636    0.032212200    0.007045468    0.006616971    0.031432264    0.007140605    0.044510646    0.723696536
74	 2874	 1038	 64261	 6	 15	 3	 3     0.468107476    0.031682402    0.007047842    0.006618285    0.030888549    0.006695651    0.043705838    0.724900910
75	 2958	 1066	 67219	 6	 15	 3	 3     0.468175152    0.031079925    0.007051538    0.006621320    0.030269416    0.006706146    0.042974832    0.723212264
76	 3042	 1096	 70261	 6	 15	 3	 3     0.468240505    0.030541636    0.007054566    0.006623586    0.029715730    0.007268326    0.042256827    0.722762169
77	 3156	 1136	 73417	 6	 15	 3	 3     0.468311599    0.029927712    0.007056469    0.006624857    0.029083917    0.006579389    0.041461500    0.721819336
78	 4734	 1136	 78151	 9	 28	 2	 4     0.468360986    0.029429991    0.004423941    0.003545507    0.029095586    0.006580134    0.040899828    0.719562711
79	 4869	 1167	 83020	 9	 28	 2	 4     0.468414061    0.028927754    0.004427754    0.003549504    0.028586884    0.006120415    0.040287434    0.718034169
80	 4977	 1194	 87997	 9	 28	 2	 4     0.468461861    0.028519011    0.004431324    0.003553049    0.028172635    0.005789235    0.039727748    0.717861250
81	 5076	 1217	 93073	 9	 28	 2	 4     0.468508009    0.028082366    0.004433794    0.003555145    0.027730141    0.005856925    0.039179773    0.716756731
82	 5211	 1248	 98284	 9	 28	 2	 4     0.468558149    0.027717026    0.004438830    0.003556934    0.027359282    0.006478231    0.038575511    0.718513517
83	 5373	 1285	 103657	 9	 28	 2	 4     0.468621280    0.027042212    0.004440940    0.003558583    0.026675069    0.005759637    0.037800865    0.715386074
84	 5535	 1322	 109192	 9	 28	 2	 4     0.468666366    0.026693204    0.004446694    0.003564255    0.026320221    0.005356318    0.037237705    0.716832677
85	 5652	 1349	 114844	 9	 28	 2	 4     0.468705308    0.026271982    0.004449096    0.003566360    0.025892520    0.005654764    0.036744299    0.714994790
86	 5814	 1386	 120658	 9	 28	 2	 4     0.468751478    0.025874284    0.004449999    0.003567156    0.025488744    0.005286995    0.036150539    0.715737162
87	 5958	 1422	 126616	 9	 28	 2	 4     0.468791412    0.025467180    0.004452235    0.003569198    0.025074985    0.005432121    0.035628943    0.714789110
88	 6165	 1468	 132781	 9	 28	 2	 4     0.468831580    0.025079035    0.004455267    0.003572142    0.024680125    0.005565125    0.035096429    0.714575119
89	 6372	 1516	 139153	 9	 28	 2	 4     0.468877794    0.024636297    0.004458679    0.003575096    0.024229471    0.005278147    0.034473523    0.714644014
90	 6633	 1575	 145786	 9	 28	 2	 4     0.468917896    0.024246481    0.004461192    0.003577505    0.023832532    0.005073266    0.033923683    0.714736108
91	 6849	 1628	 152635	 9	 28	 2	 4     0.468955893    0.023900106    0.004465810    0.003580597    0.023479174    0.005125080    0.033394314    0.715693888
92	 7101	 1689	 159736	 9	 28	 2	 4     0.468991883    0.023493373    0.004470329    0.003584764    0.023064144    0.004849716    0.032885004    0.714409923
93	 7362	 1750	 167098	 9	 28	 2	 4     0.469023620    0.023182648    0.004474015    0.003588418    0.022746831    0.004701695    0.032429205    0.714869447
94	 7578	 1800	 174676	 9	 28	 2	 4     0.469053209    0.022838280    0.004475131    0.003589398    0.022395540    0.004740730    0.031998386    0.713732244
95	 7848	 1860	 182524	 9	 28	 2	 4     0.469082415    0.022505282    0.004477715    0.003591018    0.022055335    0.004596164    0.031567344    0.712929227
96	 8127	 1926	 190651	 9	 28	 2	 4     0.469110227    0.022176943    0.004479329    0.003591929    0.021719862    0.004688095    0.031151319    0.711910252
97	 8433	 1996	 199084	 9	 28	 2	 4     0.469140751    0.021839272    0.004481665    0.003593543    0.021374482    0.004555969    0.030688189    0.711650744
98	 8775	 2081	 207859	 9	 28	 2	 4     0.469165837    0.021534249    0.004483609    0.003595135    0.021062315    0.004620123    0.030302256    0.710648375
99	 9135	 2163	 216994	 9	 28	 2	 4     0.469196861    0.021249893    0.004488837    0.003599087    0.020770371    0.004376351    0.029818031    0.712652477
100	 9513	 2247	 226507	 9	 28	 2	 4     0.469222540    0.020971378    0.004492962    0.003602158    0.020484433    0.004362887    0.029411186    0.713040871
101	 9927	 2341	 236434	 9	 28	 2	 4     0.469247695    0.020717991    0.004498743    0.003606970    0.020223661    0.004229797    0.029007069    0.714239382
102	 10341	 2435	 246775	 9	 28	 2	 4     0.469272830    0.020433180    0.004503691    0.003609960    0.019930670    0.004176426    0.028597554    0.714507950
103	 10773	 2533	 257548	 9	 28	 2	 4     0.469298031    0.020177333    0.004508493    0.003612747    0.019667187    0.004153341    0.028180983    0.715991101
104	 11250	 2640	 268798	 9	 28	 2	 4     0.469323942    0.019876592    0.004513579    0.003615641    0.019357338    0.004248277    0.027746122    0.716373702
105	 11745	 2751	 280543	 9	 28	 2	 4     0.469350511    0.019592802    0.004519780    0.003619450    0.019064351    0.004295506    0.027292985    0.717869525
106	 12222	 2860	 292765	 9	 28	 2	 4     0.469379474    0.019362597    0.004528617    0.003623880    0.018825563    0.004037919    0.026790267    0.722747447
107	 12681	 2965	 305446	 9	 28	 2	 4     0.469404949    0.019086075    0.004533684    0.003626733    0.018539794    0.003951879    0.026340144    0.724600266
108	 13086	 3058	 318532	 9	 28	 2	 4     0.469428571    0.018814546    0.004538122    0.003629964    0.018259042    0.003929113    0.025915758    0.725988645
109	 13518	 3155	 332050	 9	 28	 2	 4     0.469450603    0.018552123    0.004543769    0.003633951    0.017987090    0.003831737    0.025513536    0.727148220
110	 13950	 3252	 346000	 9	 28	 2	 4     0.469472181    0.018291178    0.004547848    0.003637512    0.017716779    0.003904489    0.025113357    0.728344605
111	 14445	 3367	 360445	 9	 28	 2	 4     0.469494692    0.018033579    0.004551825    0.003641421    0.017449666    0.003886557    0.024688937    0.730431544
112	 14877	 3468	 375322	 9	 28	 2	 4     0.469516433    0.017720308    0.004555380    0.003644986    0.017124772    0.003640268    0.024271968    0.730072978
113	 18183	 3468	 393505	 11	 42	 3	 5     0.469530866    0.017511478    0.003630546    0.002914588    0.017130996    0.003650481    0.023991154    0.729913961
114	 18733	 3569	 412238	 11	 42	 3	 5     0.469548912    0.017253068    0.003631690    0.002915252    0.016866510    0.003671336    0.023635322    0.729969655
115	 19305	 3674	 431543	 11	 42	 3	 5     0.469566849    0.016973262    0.003633249    0.002916310    0.016579841    0.003572914    0.023276248    0.729209545
116	 19888	 3781	 451431	 11	 42	 3	 5     0.469583524    0.016695712    0.003634382    0.002917193    0.016295339    0.003596843    0.022937387    0.727882050
117	 20493	 3894	 471924	 11	 42	 3	 5     0.469601062    0.016419996    0.003635472    0.002918063    0.016012484    0.003529743    0.022575465    0.727338136
118	 21054	 3999	 492978	 11	 42	 3	 5     0.469619175    0.016137792    0.003637088    0.002919480    0.015722592    0.003392500    0.022195496    0.727075077
119	 21615	 4102	 514593	 11	 42	 3	 5     0.469635323    0.015883905    0.003638242    0.002920527    0.015461618    0.003422097    0.021851143    0.726914122
120	 22242	 4216	 536835	 11	 42	 3	 5     0.469652593    0.015627622    0.003640384    0.002922474    0.015197703    0.003286678    0.021476762    0.727652608
121	 22847	 4327	 559682	 11	 42	 3	 5     0.469668725    0.015366305    0.003642020    0.002923901    0.014928464    0.003203144    0.021121041    0.727535432
122	 23408	 4430	 583090	 11	 42	 3	 5     0.469683564    0.015112123    0.003643216    0.002925008    0.014666398    0.003122983    0.020788433    0.726948601
123	 24112	 4558	 607202	 11	 42	 3	 5     0.469697313    0.014843750    0.003644006    0.002925745    0.014389514    0.003115001    0.020475452    0.724953467
124	 24794	 4688	 631996	 11	 42	 3	 5     0.469711256    0.014617690    0.003645015    0.002926531    0.014155943    0.002944974    0.020153051    0.725333830
125	 25366	 4793	 657362	 11	 42	 3	 5     0.469723401    0.014403976    0.003645988    0.002927365    0.013934895    0.002958252    0.019867955    0.724985343
126	 26004	 4913	 683366	 11	 42	 3	 5     0.469735709    0.014167770    0.003646781    0.002927921    0.013690387    0.002909109    0.019574817    0.723775357
127	 33096	 4913	 716462	 14	 61	 5	 6     0.469745158    0.013961733    0.002721186    0.002290998    0.013693982    0.002909558    0.019346737    0.721658303
128	 33852	 5024	 750314	 14	 61	 5	 6     0.469756940    0.013722635    0.002721803    0.002291486    0.013450000    0.002871647    0.019058504    0.720026881
129	 34776	 5161	 785090	 14	 61	 5	 6     0.469768298    0.013558021    0.002722511    0.002292037    0.013281863    0.002819397    0.018776463    0.722075355
130	 35616	 5282	 820706	 14	 61	 5	 6     0.469779022    0.013355195    0.002723121    0.002292480    0.013074626    0.002840188    0.018506222    0.721659732
131	 36540	 5416	 857246	 14	 61	 5	 6     0.469790693    0.013162670    0.002723768    0.002292974    0.012877770    0.002723937    0.018207531    0.722924456
132	 37562	 5563	 894808	 14	 61	 5	 6     0.469801053    0.012964675    0.002724320    0.002293449    0.012675207    0.002649088    0.017938218    0.722740388
133	 38584	 5717	 933392	 14	 61	 5	 6     0.469810583    0.012772518    0.002725018    0.002294004    0.012478441    0.002683688    0.017686869    0.722146905
134	 39732	 5882	 973124	 14	 61	 5	 6     0.469820353    0.012562675    0.002725487    0.002294376    0.012263463    0.002574556    0.017425415    0.720939822
135	 40936	 6060	 1014060	 14	 61	 5	 6     0.469829421    0.012377338    0.002726171    0.002294908    0.012073379    0.002586386    0.017179195    0.720484174
136	 42280	 6255	 1056340	 14	 61	 5	 6     0.469838571    0.012186230    0.002726820    0.002295418    0.011877232    0.002474297    0.016927091    0.719924628
137	 43736	 6469	 1100076	 14	 61	 5	 6     0.469846660    0.012015726    0.002727445    0.002295929    0.011702082    0.002466188    0.016701078    0.719458105
138	 45262	 6702	 1145338	 14	 61	 5	 6     0.469854945    0.011846964    0.002728043    0.002296376    0.011528587    0.002420944    0.016466338    0.719465590
139	 46774	 6926	 1192112	 14	 61	 5	 6     0.469862862    0.011672156    0.002728475    0.002296716    0.011348773    0.002398018    0.016238860    0.718779242
140	 48412	 7160	 1240524	 14	 61	 5	 6     0.469870755    0.011518078    0.002729171    0.002297267    0.011190074    0.002378149    0.016008833    0.719482666
141	 50176	 7418	 1290700	 14	 61	 5	 6     0.469878500    0.011363415    0.002729741    0.002297705    0.011030671    0.002363584    0.015779895    0.720119801
142	 52164	 7705	 1342864	 14	 61	 5	 6     0.469885902    0.011208173    0.002730297    0.002298130    0.010870539    0.002286495    0.015557902    0.720416750
143	 70794	 7705	 1413658	 19	 94	 5	 7     0.469891750    0.011038575    0.001909971    0.001493146    0.010872081    0.002286808    0.015380282    0.717709564
144	 73416	 7985	 1487074	 19	 94	 5	 7     0.469898773    0.010894828    0.001910626    0.001493637    0.010725986    0.002352990    0.015164197    0.718457272
145	 76475	 8325	 1563549	 19	 94	 5	 7     0.469906324    0.010731755    0.001911245    0.001494127    0.010560195    0.002232633    0.014928360    0.718883758
146	 79458	 8641	 1643007	 19	 94	 5	 7     0.469913021    0.010587121    0.001911893    0.001494612    0.010413058    0.002211789    0.014716056    0.719426484
147	 82650	 8979	 1725657	 19	 94	 5	 7     0.469919691    0.010442866    0.001912475    0.001495041    0.010266250    0.002219469    0.014501508    0.720122743
148	 86184	 9354	 1811841	 19	 94	 5	 7     0.469926479    0.010295291    0.001913185    0.001495563    0.010115965    0.002151980    0.014279833    0.720967182
149	 89775	 9737	 1901616	 19	 94	 5	 7     0.469932949    0.010154020    0.001913990    0.001496153    0.009971999    0.002124978    0.014065305    0.721919606
150	 93613	 10142	 1995229	 19	 94	 5	 7     0.469939671    0.010013141    0.001915110    0.001496931    0.009828293    0.002094931    0.013838894    0.723550650
151	 97413	 10546	 2092642	 19	 94	 5	 7     0.469946331    0.009865845    0.001916216    0.001497676    0.009677965    0.002063933    0.013610870    0.724850418
152	 101175	 10948	 2193817	 19	 94	 5	 7     0.469952857    0.009714235    0.001917143    0.001498306    0.009523178    0.002044610    0.013383640    0.725829096
153	 104975	 11349	 2298792	 19	 94	 5	 7     0.469959157    0.009571208    0.001918054    0.001498928    0.009377051    0.002034198    0.013160561    0.727264427
154	 108775	 11758	 2407567	 19	 94	 5	 7     0.469965359    0.009435557    0.001918744    0.001499436    0.009238407    0.001986098    0.012937201    0.729335316
155	 112594	 12167	 2520161	 19	 94	 5	 7     0.469971217    0.009297954    0.001919501    0.001499992    0.009097662    0.001952013    0.012722593    0.730822203
156	 116508	 12583	 2636669	 19	 94	 5	 7     0.469976858    0.009151095    0.001920028    0.001500393    0.008947404    0.001919838    0.012512510    0.731355674
157	 120213	 12980	 2756882	 19	 94	 5	 7     0.469982120    0.009011131    0.001920576    0.001500781    0.008804082    0.001892179    0.012313255    0.731823607
158	 124317	 13415	 2881199	 19	 94	 5	 7     0.469987429    0.008874108    0.001921262    0.001501279    0.008663634    0.001873167    0.012108940    0.732855913
159	 128307	 13839	 3009506	 19	 94	 5	 7     0.469992485    0.008730777    0.001921718    0.001501619    0.008516658    0.001832234    0.011911051    0.732998035
160	 132107	 14242	 3141613	 19	 94	 5	 7     0.469997199    0.008596290    0.001922177    0.001501966    0.008378630    0.001783459    0.011723568    0.733248650
161	 135850	 14636	 3277463	 19	 94	 5	 7     0.470001639    0.008467917    0.001922486    0.001502199    0.008246797    0.001767160    0.011544194    0.733521694
162	 139726	 15045	 3417189	 19	 94	 5	 7     0.470006255    0.008329255    0.001922826    0.001502460    0.008104272    0.001716609    0.011354736    0.733548947
163	 143450	 15442	 3560639	 19	 94	 5	 7     0.470010573    0.008194847    0.001923132    0.001502704    0.007965995    0.001737861    0.011174563    0.733348282
164	 147535	 15873	 3708174	 19	 94	 5	 7     0.470014955    0.008064250    0.001923406    0.001502919    0.007831516    0.001671699    0.010988685    0.733868538
165	 151487	 16296	 3859661	 19	 94	 5	 7     0.470018908    0.007940235    0.001923636    0.001503108    0.007703698    0.001666560    0.010818306    0.733962859
166	 155572	 16731	 4015233	 19	 94	 5	 7     0.470022811    0.007820825    0.001923878    0.001503314    0.007580501    0.001617431    0.010647369    0.734531234
167	 159505	 17148	 4174738	 19	 94	 5	 7     0.470026466    0.007696338    0.001924019    0.001503426    0.007451964    0.001608524    0.010484778    0.734048680
168	 163856	 17608	 4338594	 19	 94	 5	 7     0.470030325    0.007579483    0.001924230    0.001503606    0.007331159    0.001609834    0.010310343    0.735133897
169	 168188	 18068	 4506782	 19	 94	 5	 7     0.470034188    0.007457146    0.001924449    0.001503785    0.007204548    0.001522544    0.010132693    0.735949033
170	 172501	 18529	 4679283	 19	 94	 5	 7     0.470037485    0.007338759    0.001924589    0.001503901    0.007081902    0.001528687    0.009978607    0.735449196
171	 177099	 19013	 4856382	 19	 94	 5	 7     0.470040754    0.007221586    0.001924717    0.001504000    0.006960371    0.001479772    0.009823394    0.735141649
172	 223704	 19013	 5080086	 24	 140	 1	 8     0.470043250    0.007151731    0.001641064    0.000932785    0.006960903    0.001479851    0.009703216    0.737047528
173	 229656	 19515	 5309742	 24	 140	 1	 8     0.470046284    0.007042694    0.001641223    0.000932882    0.006848790    0.001470203    0.009555128    0.737059064
174	 235872	 20040	 5545614	 24	 140	 1	 8     0.470049418    0.006936397    0.001641357    0.000933001    0.006739403    0.001422801    0.009399709    0.737937475
175	 241728	 20534	 5787342	 24	 140	 1	 8     0.470052334    0.006834025    0.001641477    0.000933079    0.006633962    0.001383404    0.009252699    0.738598030
176	 247944	 21057	 6035286	 24	 140	 1	 8     0.470055062    0.006740768    0.001641598    0.000933151    0.006537821    0.001360352    0.009113085    0.739680107
177	 253776	 21548	 6289062	 24	 140	 1	 8     0.470057680    0.006647898    0.001641714    0.000933212    0.006441997    0.001344544    0.008977023    0.740545943
178	 260352	 22102	 6549414	 24	 140	 1	 8     0.470060180    0.006550120    0.001641830    0.000933293    0.006341015    0.001348152    0.008845139    0.740533353
179	 267624	 22720	 6817038	 24	 140	 1	 8     0.470062609    0.006452158    0.001641940    0.000933368    0.006239742    0.001320858    0.008715135    0.740339451
180	 275568	 23396	 7092606	 24	 140	 1	 8     0.470064992    0.006354782    0.001642039    0.000933418    0.006138971    0.001298021    0.008585638    0.740164208
181	 283728	 24083	 7376334	 24	 140	 1	 8     0.470067317    0.006264583    0.001642165    0.000933491    0.006045519    0.001267189    0.008457343    0.740727094
182	 292536	 24824	 7668870	 24	 140	 1	 8     0.470069496    0.006178031    0.001642293    0.000933569    0.005955748    0.001257738    0.008335375    0.741182078
183	 302232	 25648	 7971102	 24	 140	 1	 8     0.470071621    0.006087019    0.001642403    0.000933628    0.005861255    0.001234343    0.008214667    0.740993991
184	 312576	 26522	 8283678	 24	 140	 1	 8     0.470073689    0.006003926    0.001642523    0.000933690    0.005774881    0.001237075    0.008095480    0.741639352
185	 323424	 27439	 8607102	 24	 140	 1	 8     0.470075766    0.005923308    0.001642650    0.000933781    0.005690982    0.001198933    0.007973959    0.742831533
186	 335064	 28420	 8942166	 24	 140	 1	 8     0.470077719    0.005846449    0.001642770    0.000933868    0.005610907    0.001190743    0.007857957    0.744016395
187	 346992	 29426	 9289158	 24	 140	 1	 8     0.470079588    0.005767350    0.001642876    0.000933920    0.005528407    0.001177018    0.007745375    0.744618638
188	 360288	 30548	 9649446	 24	 140	 1	 8     0.470081447    0.005688512    0.001642998    0.000933984    0.005446075    0.001167514    0.007631678    0.745381614
189	 374280	 31726	 10023726	 24	 140	 1	 8     0.470083230    0.005612542    0.001643121    0.000934048    0.005366636    0.001140320    0.007521089    0.746240553
190	 388872	 32950	 10412598	 24	 140	 1	 8     0.470084994    0.005540860    0.001643254    0.000934121    0.005291583    0.001120726    0.007409974    0.747757043
191	 404040	 34225	 10816638	 24	 140	 1	 8     0.470086716    0.005468855    0.001643388    0.000934189    0.005216095    0.001124327    0.007299908    0.749167677
192	 421008	 35650	 11237646	 24	 140	 1	 8     0.470088443    0.005401977    0.001643531    0.000934250    0.005145888    0.001089508    0.007187841    0.751543724
193	 438072	 37085	 11675718	 24	 140	 1	 8     0.470090066    0.005332161    0.001643660    0.000934311    0.005072506    0.001074217    0.007080929    0.753031235
194	 455064	 38506	 12130782	 24	 140	 1	 8     0.470091708    0.005263353    0.001643819    0.000934363    0.005000074    0.001060785    0.006971076    0.755027308
195	 473496	 40045	 12604278	 24	 140	 1	 8     0.470093323    0.005195947    0.001644004    0.000934414    0.004929008    0.001038656    0.006861279    0.757285595
196	 491832	 41578	 13096110	 24	 140	 1	 8     0.470094966    0.005126213    0.001644231    0.000934466    0.004855365    0.001036445    0.006747745    0.759692776
197	 511488	 43225	 13607598	 24	 140	 1	 8     0.470096602    0.005060132    0.001644476    0.000934532    0.004785460    0.001015089    0.006632819    0.762893033
198	 530424	 44815	 14138022	 24	 140	 1	 8     0.470098128    0.004993065    0.001644672    0.000934601    0.004714420    0.001020556    0.006523784    0.765363313


==> data/lshaped/criterionD/varth1_thX0.2_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 2	 1     0.445934386    0.104076133    0.018422207    0.018317085    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 2	 1     0.447322643    0.102121368    0.018811194    0.018704427    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 2	 1     0.447996289    0.101225754    0.018909710    0.018801580    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 2	 1     0.448646674    0.099837740    0.019073047    0.018961856    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 2	 1     0.449820601    0.097143253    0.019369524    0.019257544    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 2	 1     0.450380085    0.095906597    0.019518015    0.019403992    0.093899533    0.019177828    0.134879904    0.711051788
10	 172	 116	 897	 4	 8	 3	 2     0.450803789    0.094427704    0.005473072    0.005378380    0.094268959    0.019228593    0.133456935    0.707551866
11	 176	 118	 1073	 4	 8	 3	 2     0.451299342    0.093250436    0.005479743    0.005383215    0.093089292    0.018971140    0.131771445    0.707668009
12	 180	 120	 1253	 4	 8	 3	 2     0.451781608    0.092089424    0.005486166    0.005387802    0.091925862    0.024252328    0.130108372    0.707790152
13	 188	 124	 1441	 4	 8	 3	 2     0.452458762    0.089680636    0.005565200    0.005467810    0.089507793    0.022844317    0.127733623    0.702091064
14	 196	 128	 1637	 4	 8	 3	 2     0.453076178    0.087866278    0.005680522    0.005584215    0.087682464    0.022559651    0.125526040    0.699984463
15	 204	 132	 1841	 4	 8	 3	 2     0.453720268    0.085986868    0.005814236    0.005718719    0.085790070    0.022352556    0.123177627    0.698072124
16	 212	 136	 2053	 4	 8	 3	 2     0.454306212    0.084139930    0.005860104    0.005764189    0.083935612    0.021060143    0.120998659    0.695379033
17	 224	 142	 2277	 4	 8	 3	 2     0.454984868    0.082367910    0.006406379    0.006302214    0.082118396    0.018152422    0.118421195    0.695550404
18	 236	 148	 2513	 4	 8	 3	 2     0.455459240    0.081244918    0.006689924    0.006579504    0.080969017    0.019387558    0.116583405    0.696882357
19	 248	 155	 2761	 4	 8	 3	 2     0.456063591    0.079903202    0.007028900    0.006909718    0.079593444    0.019093108    0.114196366    0.699700038
20	 260	 162	 3021	 4	 8	 3	 2     0.456612483    0.078614110    0.007073043    0.006951866    0.078295277    0.016814281    0.111981471    0.702027837
21	 268	 166	 3289	 4	 8	 3	 2     0.457001130    0.077885915    0.007115173    0.006991927    0.077560235    0.022794577    0.110384675    0.705586303
22	 288	 176	 3577	 4	 8	 3	 2     0.457769862    0.075953920    0.007666655    0.007528778    0.075566000    0.019645267    0.107152054    0.708842406
23	 308	 186	 3885	 4	 8	 3	 2     0.458558348    0.074307943    0.008686641    0.008529882    0.073798460    0.016866480    0.103725846    0.716387918
24	 320	 192	 4205	 4	 8	 3	 2     0.459006583    0.072971139    0.008939797    0.008775349    0.072421455    0.017174124    0.101723972    0.717344568
25	 340	 202	 4545	 4	 8	 2	 2     0.459385410    0.072062288    0.009009047    0.008187493    0.071496926    0.018540544    0.099999271    0.720628128
26	 360	 212	 4905	 4	 8	 2	 2     0.459898256    0.070084416    0.009044200    0.008223121    0.069498401    0.016118450    0.097613545    0.717978390
27	 372	 218	 5277	 4	 8	 2	 2     0.460262387    0.068896649    0.009062927    0.008242440    0.068297962    0.017865042    0.095881931    0.718557169
28	 392	 228	 5669	 4	 8	 2	 2     0.460761575    0.067017379    0.009110621    0.008289540    0.066395223    0.015660432    0.093453629    0.717119063
29	 404	 234	 6073	 4	 8	 2	 2     0.461125016    0.065471164    0.009273681    0.008433638    0.064811050    0.014563475    0.091643487    0.714411533
30	 416	 241	 6489	 4	 8	 2	 2     0.461421097    0.064443820    0.009386603    0.008544103    0.063756550    0.014538985    0.090140893    0.714923250
31	 428	 248	 6917	 4	 8	 2	 2     0.461725268    0.063225091    0.009490191    0.008636925    0.062508787    0.015822060    0.088569671    0.713845843
32	 444	 258	 7361	 4	 8	 2	 2     0.462080596    0.061999337    0.009537921    0.008681418    0.061261292    0.014462740    0.086696781    0.715128480
33	 460	 266	 7821	 4	 8	 2	 2     0.462354801    0.060756705    0.009580391    0.008722251    0.059996611    0.013411835    0.085222342    0.712919913
34	 476	 274	 8297	 4	 8	 2	 2     0.462597783    0.059668784    0.009621243    0.008761570    0.058887991    0.011963053    0.083893390    0.711245364
35	 484	 279	 8781	 4	 8	 2	 2     0.462770228    0.058725579    0.009618655    0.008758758    0.057932504    0.013708506    0.082936879    0.708075576
36	 500	 287	 9281	 4	 8	 2	 2     0.463042252    0.057707454    0.009679151    0.008820198    0.056889931    0.012057306    0.081404436    0.708898148
37	 508	 292	 9789	 4	 8	 2	 2     0.463223720    0.056699725    0.009703406    0.008844913    0.055863250    0.012374737    0.080365383    0.705524231
38	 520	 299	 10309	 4	 8	 2	 2     0.463456136    0.055775807    0.009810428    0.008949625    0.054906249    0.013156822    0.079014046    0.705897375
39	 532	 306	 10841	 4	 8	 2	 2     0.463664898    0.054598365    0.009821595    0.008958852    0.053707707    0.013188102    0.077779638    0.701962196
40	 548	 317	 11389	 4	 8	 2	 2     0.463898524    0.053747278    0.009822771    0.008959702    0.052842058    0.013637908    0.076373876    0.703739034
41	 572	 330	 11961	 4	 8	 2	 2     0.464166360    0.052880716    0.009851347    0.008988209    0.051954991    0.010612751    0.074728840    0.707634640
42	 580	 334	 12541	 4	 8	 2	 2     0.464307059    0.052255837    0.009851986    0.008988790    0.051318719    0.011112490    0.073849604    0.707598065
43	 592	 340	 13133	 4	 8	 2	 2     0.464484216    0.051215792    0.009896808    0.009032908    0.050250478    0.014208497    0.072727044    0.704219359
44	 624	 356	 13757	 4	 8	 2	 2     0.464776424    0.049912467    0.009940324    0.009077308    0.048912620    0.011658864    0.070835622    0.704623829
45	 652	 370	 14409	 4	 8	 2	 2     0.464939818    0.048851657    0.009994738    0.009122419    0.047818298    0.009690955    0.069755106    0.700330916
46	 668	 380	 15077	 4	 8	 2	 2     0.465071439    0.048165004    0.010042404    0.009162206    0.047106451    0.010612503    0.068872097    0.699339879
47	 700	 397	 15777	 4	 8	 2	 2     0.465217066    0.047662783    0.010060928    0.009179895    0.046588825    0.009862084    0.067881446    0.702147430
48	 720	 409	 16497	 4	 8	 2	 2     0.465350501    0.047007143    0.010103768    0.009217402    0.045908446    0.009936686    0.066960588    0.702012109
49	 752	 426	 17249	 4	 8	 2	 2     0.465487694    0.046413611    0.010153428    0.009262804    0.045289415    0.009778940    0.066000122    0.703235224
50	 784	 444	 18033	 4	 8	 2	 2     0.465608853    0.045856437    0.010196419    0.009297717    0.044708454    0.011173127    0.065139889    0.703968604
51	 816	 462	 18849	 4	 8	 2	 2     0.465785884    0.045117645    0.010208356    0.009310846    0.043947598    0.009529012    0.063861727    0.706489588
52	 844	 476	 19693	 4	 8	 2	 2     0.465912653    0.044419251    0.010236283    0.009333306    0.043223701    0.009592507    0.062930194    0.705849577
53	 876	 494	 20569	 4	 8	 2	 2     0.466045105    0.043830115    0.010262384    0.009355435    0.042611764    0.009344847    0.061941659    0.707603177
54	 1314	 494	 21883	 6	 15	 3	 3     0.466140642    0.043216535    0.006461453    0.006076281    0.042730767    0.009362181    0.061218557    0.705938466
55	 1368	 512	 23251	 6	 15	 3	 3     0.466255634    0.042546347    0.006461232    0.006073628    0.042052873    0.009056629    0.060336499    0.705151068
56	 1440	 536	 24691	 6	 15	 3	 3     0.466356087    0.041977468    0.006475239    0.006087761    0.041475042    0.009162895    0.059555100    0.704850945
57	 1500	 559	 26191	 6	 15	 3	 3     0.466476531    0.041471006    0.006509354    0.006119813    0.040956961    0.008746070    0.058604231    0.707645256
58	 1566	 583	 27757	 6	 15	 3	 3     0.466587879    0.041010513    0.006549920    0.006155376    0.040484080    0.008738018    0.057711011    0.710618522
59	 1638	 609	 29395	 6	 15	 3	 3     0.466700261    0.040524340    0.006633034    0.006237424    0.039977806    0.009654739    0.056795036    0.713519043
60	 1746	 647	 31141	 6	 15	 3	 3     0.466824769    0.039751602    0.006677356    0.006277786    0.039186768    0.009431250    0.055762396    0.712874714
61	 1842	 680	 32983	 6	 15	 3	 3     0.466975280    0.039132445    0.006832153    0.006425707    0.038531415    0.008821350    0.054487589    0.718190073
62	 1932	 711	 34915	 6	 15	 3	 3     0.467091874    0.038532658    0.006925177    0.006513768    0.037905246    0.009387263    0.053478878    0.720521065
63	 2040	 748	 36955	 6	 15	 3	 3     0.467209978    0.037971943    0.006941979    0.006527223    0.037331988    0.008011994    0.052437071    0.724143094
64	 2094	 773	 39049	 6	 15	 3	 3     0.467291227    0.037456743    0.006943134    0.006528326    0.036807614    0.008250505    0.051708009    0.724389574
65	 2166	 798	 41215	 6	 15	 3	 3     0.467382202    0.036811523    0.006968508    0.006552035    0.036145928    0.008216264    0.050879137    0.723509185
66	 2244	 826	 43459	 6	 15	 3	 3     0.467470380    0.036141880    0.006987585    0.006569101    0.035459965    0.008173385    0.050062497    0.721935211
67	 2340	 858	 45799	 6	 15	 3	 3     0.467574105    0.035596709    0.006996950    0.006575810    0.034902269    0.007312042    0.049084270    0.725216232
68	 2412	 882	 48211	 6	 15	 3	 3     0.467651837    0.035070186    0.007021014    0.006599104    0.034360199    0.007855582    0.048338064    0.725519045
69	 2490	 908	 50701	 6	 15	 3	 3     0.467741485    0.034476657    0.007040298    0.006615897    0.033750172    0.007232888    0.047462751    0.726393983
70	 2556	 930	 53257	 6	 15	 3	 3     0.467814761    0.033876736    0.007042306    0.006617169    0.033136674    0.007257917    0.046734982    0.724868922
71	 2634	 956	 55891	 6	 15	 3	 3     0.467893599    0.033303884    0.007042307    0.006615634    0.032550801    0.006881976    0.045938974    0.724959260
72	 2706	 980	 58597	 6	 15	 3	 3     0.467958653    0.032794005    0.007044505    0.006616568    0.032028452    0.007048705    0.045271494    0.724385312
73	 2790	 1008	 61387	 6	 15	 3	 3     0.468031636    0.032212200    0.007045468    0.006616971    0.031432264    0.007140605    0.044510646    0.723696536
74	 2874	 1038	 64261	 6	 15	 3	 3     0.468107476    0.031682402    0.007047842    0.006618285    0.030888549    0.006695651    0.043705838    0.724900910
75	 2958	 1066	 67219	 6	 15	 3	 3     0.468175152    0.031079925    0.007051538    0.006621320    0.030269416    0.006706146    0.042974832    0.723212264
76	 3042	 1096	 70261	 6	 15	 3	 3     0.468240505    0.030541636    0.007054566    0.006623586    0.029715730    0.007268326    0.042256827    0.722762169
77	 3156	 1136	 73417	 6	 15	 3	 3     0.468311599    0.029927712    0.007056469    0.006624857    0.029083917    0.006579389    0.041461500    0.721819336
78	 4734	 1136	 78151	 9	 28	 3	 4     0.468360986    0.029429991    0.004423941    0.003843651    0.029095586    0.006580134    0.040899828    0.719562711
79	 4869	 1167	 83020	 9	 28	 3	 4     0.468414061    0.028927754    0.004427754    0.003847295    0.028586884    0.006120415    0.040287434    0.718034169
80	 4977	 1194	 87997	 9	 28	 3	 4     0.468461861    0.028519011    0.004431324    0.003850643    0.028172635    0.005789235    0.039727748    0.717861250
81	 5076	 1217	 93073	 9	 28	 3	 4     0.468508009    0.028082366    0.004433794    0.003852783    0.027730141    0.005856925    0.039179773    0.716756731
82	 5211	 1248	 98284	 9	 28	 3	 4     0.468558149    0.027717026    0.004438830    0.003856095    0.027359282    0.006478231    0.038575511    0.718513517
83	 5373	 1285	 103657	 9	 28	 3	 4     0.468621280    0.027042212    0.004440940    0.003857778    0.026675069    0.005759637    0.037800865    0.715386074
84	 5535	 1322	 109192	 9	 28	 3	 4     0.468666366    0.026693204    0.004446694    0.003863473    0.026320221    0.005356318    0.037237705    0.716832677
85	 5652	 1349	 114844	 9	 28	 3	 4     0.468705308    0.026271982    0.004449096    0.003865584    0.025892520    0.005654764    0.036744299    0.714994790
86	 5814	 1386	 120658	 9	 28	 3	 4     0.468751478    0.025874284    0.004449999    0.003866250    0.025488744    0.005286995    0.036150539    0.715737162
87	 5958	 1422	 126616	 9	 28	 3	 4     0.468791412    0.025467180    0.004452235    0.003868397    0.025074985    0.005432121    0.035628943    0.714789110
88	 6165	 1468	 132781	 9	 28	 3	 4     0.468831580    0.025079035    0.004455267    0.003871039    0.024680125    0.005565125    0.035096429    0.714575119
89	 6372	 1516	 139153	 9	 28	 3	 4     0.468877794    0.024636297    0.004458679    0.003873909    0.024229471    0.005278147    0.034473523    0.714644014
90	 6633	 1575	 145786	 9	 28	 3	 4     0.468917896    0.024246481    0.004461192    0.003876184    0.023832532    0.005073266    0.033923683    0.714736108
91	 6849	 1628	 152635	 9	 28	 3	 4     0.468955893    0.023900106    0.004465810    0.003879966    0.023479174    0.005125080    0.033394314    0.715693888
92	 7101	 1689	 159736	 9	 28	 3	 4     0.468991883    0.023493373    0.004470329    0.003884212    0.023064144    0.004849716    0.032885004    0.714409923
93	 7362	 1750	 167098	 9	 28	 3	 4     0.469023620    0.023182648    0.004474015    0.003887574    0.022746831    0.004701695    0.032429205    0.714869447
94	 7578	 1800	 174676	 9	 28	 3	 4     0.469053209    0.022838280    0.004475131    0.003888544    0.022395540    0.004740730    0.031998386    0.713732244
95	 7848	 1860	 182524	 9	 28	 3	 4     0.469082415    0.022505282    0.004477715    0.003890548    0.022055335    0.004596164    0.031567344    0.712929227
96	 8127	 1926	 190651	 9	 28	 3	 4     0.469110227    0.022176943    0.004479329    0.003891860    0.021719862    0.004688095    0.031151319    0.711910252
97	 8433	 1996	 199084	 9	 28	 3	 4     0.469140751    0.021839272    0.004481665    0.003893700    0.021374482    0.004555969    0.030688189    0.711650744
98	 8775	 2081	 207859	 9	 28	 3	 4     0.469165837    0.021534249    0.004483609    0.003895291    0.021062315    0.004620123    0.030302256    0.710648375
99	 9135	 2163	 216994	 9	 28	 3	 4     0.469196861    0.021249893    0.004488837    0.003899659    0.020770371    0.004376351    0.029818031    0.712652477
100	 9513	 2247	 226507	 9	 28	 3	 4     0.469222540    0.020971378    0.004492962    0.003903123    0.020484433    0.004362887    0.029411186    0.713040871
101	 9927	 2341	 236434	 9	 28	 3	 4     0.469247695    0.020717991    0.004498743    0.003908165    0.020223661    0.004229797    0.029007069    0.714239382
102	 10341	 2435	 246775	 9	 28	 3	 4     0.469272830    0.020433180    0.004503691    0.003912231    0.019930670    0.004176426    0.028597554    0.714507950
103	 10773	 2533	 257548	 9	 28	 3	 4     0.469298031    0.020177333    0.004508493    0.003916089    0.019667187    0.004153341    0.028180983    0.715991101
104	 11250	 2640	 268798	 9	 28	 3	 4     0.469323942    0.019876592    0.004513579    0.003920154    0.019357338    0.004248277    0.027746122    0.716373702
105	 11745	 2751	 280543	 9	 28	 3	 4     0.469350511    0.019592802    0.004519780    0.003925093    0.019064351    0.004295506    0.027292985    0.717869525
106	 12222	 2860	 292765	 9	 28	 3	 4     0.469379474    0.019362597    0.004528617    0.003931987    0.018825563    0.004037919    0.026790267    0.722747447
107	 12681	 2965	 305446	 9	 28	 3	 4     0.469404949    0.019086075    0.004533684    0.003936165    0.018539794    0.003951879    0.026340144    0.724600266
108	 13086	 3058	 318532	 9	 28	 3	 4     0.469428571    0.018814546    0.004538122    0.003939982    0.018259042    0.003929113    0.025915758    0.725988645
109	 17448	 3058	 335980	 12	 45	 4	 5     0.469445594    0.018566146    0.003323881    0.002885313    0.018266187    0.003931055    0.025605540    0.725083166
110	 18024	 3155	 354004	 12	 45	 4	 5     0.469467670    0.018299434    0.003329140    0.002889562    0.017994058    0.003833555    0.025197538    0.726238975
111	 18600	 3252	 372604	 12	 45	 4	 5     0.469489279    0.018034051    0.003332136    0.002891724    0.017723539    0.003906464    0.024791669    0.727423812
112	 19260	 3367	 391864	 12	 45	 4	 5     0.469511821    0.017771770    0.003334530    0.002893466    0.017456137    0.003888626    0.024361029    0.729516396
113	 19836	 3468	 411700	 12	 45	 4	 5     0.469533590    0.017452984    0.003336676    0.002895064    0.017131060    0.003650475    0.023937782    0.729097787
114	 20436	 3569	 432136	 12	 45	 4	 5     0.469551637    0.017193686    0.003337879    0.002895960    0.016866576    0.003671309    0.023581135    0.729128826
115	 21060	 3674	 453196	 12	 45	 4	 5     0.469569574    0.016912897    0.003339553    0.002897313    0.016579911    0.003572906    0.023221221    0.728337968
116	 21696	 3781	 474892	 12	 45	 4	 5     0.469586248    0.016634335    0.003340758    0.002898311    0.016295412    0.003596828    0.022881539    0.726976245
117	 22356	 3894	 497248	 12	 45	 4	 5     0.469603787    0.016357580    0.003341911    0.002899249    0.016012560    0.003529775    0.022518714    0.726399398
118	 22968	 3999	 520216	 12	 45	 4	 5     0.469621901    0.016074250    0.003343564    0.002900604    0.015722662    0.003392510    0.022137747    0.726101414
119	 23580	 4102	 543796	 12	 45	 4	 5     0.469638050    0.015819326    0.003344744    0.002901611    0.015461687    0.003422039    0.021792467    0.725907971
120	 24264	 4216	 568060	 12	 45	 4	 5     0.469655320    0.015561972    0.003346979    0.002903669    0.015197786    0.003286666    0.021417048    0.726616108
121	 24924	 4327	 592984	 12	 45	 4	 5     0.469671453    0.015299504    0.003348606    0.002905081    0.014928552    0.003203126    0.021060291    0.726462113
122	 25536	 4430	 618520	 12	 45	 4	 5     0.469686293    0.015044175    0.003349818    0.002906212    0.014666490    0.003122965    0.020726693    0.725835774
123	 26304	 4558	 644824	 12	 45	 4	 5     0.469700041    0.014774568    0.003350662    0.002906995    0.014389612    0.003114999    0.020412761    0.723790783
124	 27048	 4688	 671872	 12	 45	 4	 5     0.469713985    0.014547423    0.003351718    0.002907852    0.014156042    0.002944969    0.020089345    0.724136278
125	 27672	 4793	 699544	 12	 45	 4	 5     0.469726131    0.014332646    0.003352702    0.002908653    0.013934996    0.002958242    0.019803314    0.723749863
126	 28368	 4913	 727912	 12	 45	 4	 5     0.469738439    0.014095232    0.003353503    0.002909251    0.013690492    0.002909125    0.019509192    0.722491848
127	 37824	 4913	 765736	 16	 72	 5	 6     0.469747659    0.013890508    0.002326945    0.001968002    0.013694216    0.002909577    0.019285904    0.720241467
128	 38688	 5024	 804424	 16	 72	 5	 6     0.469759442    0.013650144    0.002327581    0.001968550    0.013450234    0.002871683    0.018996733    0.718552172
129	 39744	 5161	 844168	 16	 72	 5	 6     0.469770801    0.013484621    0.002328310    0.001969194    0.013282093    0.002819409    0.018713745    0.720573092
130	 40704	 5282	 884872	 16	 72	 5	 6     0.469781525    0.013280668    0.002329003    0.001969827    0.013074857    0.002840201    0.018442579    0.720109057
131	 41760	 5416	 926632	 16	 72	 5	 6     0.469793196    0.013087040    0.002329745    0.001970527    0.012878001    0.002723960    0.018142835    0.721333813
132	 42928	 5563	 969560	 16	 72	 5	 6     0.469803557    0.012887871    0.002330349    0.001971107    0.012675437    0.002649117    0.017872538    0.721099107
133	 44096	 5717	 1013656	 16	 72	 5	 6     0.469813087    0.012694527    0.002331058    0.001971735    0.012478669    0.002683699    0.017620234    0.720451694
134	 45408	 5882	 1059064	 16	 72	 5	 6     0.469822858    0.012483359    0.002331535    0.001972152    0.012263694    0.002574581    0.017357762    0.719180202
135	 46784	 6060	 1105848	 16	 72	 5	 6     0.469831926    0.012296804    0.002332243    0.001972776    0.012073609    0.002586411    0.017110551    0.718667956
136	 48320	 6255	 1154168	 16	 72	 5	 6     0.469841077    0.012104404    0.002332919    0.001973388    0.011877461    0.002474324    0.016857405    0.718046699
137	 49984	 6469	 1204152	 16	 72	 5	 6     0.469849166    0.011932709    0.002333556    0.001973950    0.011702310    0.002466212    0.016630428    0.717522670
138	 51728	 6702	 1255880	 16	 72	 5	 6     0.469857451    0.011762732    0.002334158    0.001974462    0.011528815    0.002420957    0.016394657    0.717473507
139	 53456	 6926	 1309336	 16	 72	 5	 6     0.469865369    0.011586638    0.002334603    0.001974865    0.011349001    0.002398052    0.016166159    0.716721778
140	 55328	 7160	 1364664	 16	 72	 5	 6     0.469873263    0.011431375    0.002335283    0.001975448    0.011190299    0.002378175    0.015935058    0.717372662
141	 57344	 7418	 1422008	 16	 72	 5	 6     0.469881008    0.011275498    0.002335860    0.001975955    0.011030894    0.002363617    0.015705026    0.717954755
142	 59616	 7705	 1481624	 16	 72	 5	 6     0.469888411    0.011119007    0.002336429    0.001976450    0.010870760    0.002286541    0.015481943    0.718191971
143	 61824	 7985	 1543448	 16	 72	 5	 6     0.469895432    0.010976424    0.002337279    0.001977190    0.010724692    0.002352772    0.015267376    0.718946348
144	 64400	 8325	 1607848	 16	 72	 5	 6     0.469902981    0.010814668    0.002338009    0.001977826    0.010558919    0.002232328    0.015033221    0.719384660
145	 66912	 8641	 1674760	 16	 72	 5	 6     0.469909675    0.010671292    0.002338912    0.001978630    0.010411819    0.002211541    0.014822506    0.719938490
146	 69600	 8979	 1744360	 16	 72	 5	 6     0.469916343    0.010528301    0.002339684    0.001979302    0.010265037    0.002219230    0.014609596    0.720642818
147	 72576	 9354	 1816936	 16	 72	 5	 6     0.469923129    0.010382051    0.002340555    0.001980031    0.010114780    0.002151717    0.014389665    0.721493558
148	 75600	 9737	 1892536	 16	 72	 5	 6     0.469929596    0.010242096    0.002341544    0.001980860    0.009970843    0.002124649    0.014176892    0.722450036
149	 78832	 10142	 1971368	 16	 72	 5	 6     0.469936314    0.010102623    0.002342995    0.001982056    0.009827175    0.002094618    0.013952434    0.724076062
150	 82032	 10546	 2053400	 16	 72	 5	 6     0.469942969    0.009956841    0.002344471    0.001983274    0.009676887    0.002063665    0.013726443    0.725376603
151	 85200	 10948	 2138600	 16	 72	 5	 6     0.469949492    0.009806801    0.002345704    0.001984309    0.009522133    0.002044347    0.013501283    0.726360660
152	 88400	 11349	 2227000	 16	 72	 5	 6     0.469955788    0.009665303    0.002346902    0.001985317    0.009376040    0.002034499    0.013280304    0.727792253
153	 91616	 11760	 2318616	 16	 72	 5	 6     0.469961989    0.009531221    0.002347784    0.001986068    0.009237536    0.001985368    0.013059046    0.729855802
154	 120246	 11760	 2438862	 21	 105	 6	 7     0.469966365    0.009397893    0.001721728    0.001432533    0.009238834    0.001985658    0.012900609    0.728484442
155	 124446	 12167	 2563308	 21	 105	 6	 7     0.469972223    0.009259577    0.001722415    0.001433063    0.009097970    0.001952060    0.012685391    0.729940193
156	 128772	 12583	 2692080	 21	 105	 6	 7     0.469977864    0.009112072    0.001722908    0.001433428    0.008947706    0.001919886    0.012474663    0.730446332
157	 132867	 12980	 2824947	 21	 105	 6	 7     0.469983127    0.008971467    0.001723406    0.001433799    0.008804379    0.001892230    0.012274770    0.730886767
158	 137403	 13415	 2962350	 21	 105	 6	 7     0.469988436    0.008833796    0.001724050    0.001434293    0.008663925    0.001873212    0.012069778    0.731893808
159	 141813	 13839	 3104163	 21	 105	 6	 7     0.469993493    0.008689773    0.001724472    0.001434614    0.008516945    0.001832282    0.011871218    0.732003511
160	 146013	 14242	 3250176	 21	 105	 6	 7     0.469998208    0.008554614    0.001724892    0.001434939    0.008378912    0.001783503    0.011683076    0.732222734
161	 150150	 14636	 3400326	 21	 105	 6	 7     0.470002648    0.008425583    0.001725172    0.001435152    0.008247074    0.001767200    0.011503056    0.732464763
162	 154434	 15045	 3554760	 21	 105	 6	 7     0.470007264    0.008286190    0.001725483    0.001435400    0.008104545    0.001716650    0.011312894    0.732455407
163	 158550	 15442	 3713310	 21	 105	 6	 7     0.470011582    0.008151050    0.001725760    0.001435632    0.007966264    0.001737912    0.011132029    0.732216003
164	 163065	 15873	 3876375	 21	 105	 6	 7     0.470015965    0.008019714    0.001725996    0.001435826    0.007831779    0.001671744    0.010945414    0.732700881
165	 167433	 16296	 4043808	 21	 105	 6	 7     0.470019918    0.007894978    0.001726193    0.001435993    0.007703956    0.001666603    0.010774339    0.732757542
166	 171948	 16731	 4215756	 21	 105	 6	 7     0.470023821    0.007774850    0.001726401    0.001436174    0.007580754    0.001617462    0.010602679    0.733291061
167	 176295	 17148	 4392051	 21	 105	 6	 7     0.470027477    0.007649600    0.001726523    0.001436274    0.007452214    0.001608568    0.010439384    0.732763515
168	 181104	 17608	 4573155	 21	 105	 6	 7     0.470031336    0.007531996    0.001726695    0.001436427    0.007331404    0.001609878    0.010264164    0.733814812
169	 185892	 18068	 4759047	 21	 105	 6	 7     0.470035208    0.007408420    0.001726883    0.001436589    0.007204343    0.001521547    0.010085280    0.734577499
170	 190659	 18529	 4949706	 21	 105	 6	 7     0.470038507    0.007289040    0.001727005    0.001436692    0.007081493    0.001532214    0.009930306    0.734019614
171	 195846	 19023	 5145552	 21	 105	 6	 7     0.470041799    0.007170450    0.001727121    0.001436786    0.006959340    0.001479364    0.009773287    0.733678443
172	 200949	 19515	 5346501	 21	 105	 6	 7     0.470044835    0.007061509    0.001727270    0.001436912    0.006847003    0.001468096    0.009626120    0.733577914
173	 206451	 20046	 5552952	 21	 105	 6	 7     0.470047974    0.006955293    0.001727384    0.001437006    0.006737377    0.001419111    0.009471632    0.734328901
174	 265437	 20046	 5818389	 27	 153	 1	 8     0.470050277    0.006891708    0.001448536    0.000933005    0.006737758    0.001419159    0.009356621    0.736559530
175	 271998	 20538	 6090387	 27	 153	 1	 8     0.470053165    0.006789414    0.001448645    0.000933082    0.006633066    0.001382624    0.009210385    0.737147650
176	 278991	 21061	 6369378	 27	 153	 1	 8     0.470055903    0.006695751    0.001448752    0.000933155    0.006537140    0.001356346    0.009069600    0.738263111
177	 285471	 21546	 6654849	 27	 153	 1	 8     0.470058499    0.006602926    0.001448852    0.000933215    0.006442007    0.001345820    0.008934012    0.739077354
178	 292923	 22104	 6947772	 27	 153	 1	 8     0.470060995    0.006504830    0.001448956    0.000933294    0.006341399    0.001345313    0.008801736    0.739039438
179	 301023	 22716	 7248795	 27	 153	 1	 8     0.470063401    0.006407297    0.001449057    0.000933367    0.006241289    0.001319310    0.008672300    0.738823272
180	 309960	 23392	 7558755	 27	 153	 1	 8     0.470065789    0.006309065    0.001449149    0.000933422    0.006140380    0.001298659    0.008541886    0.738603216
181	 319113	 24077	 7877868	 27	 153	 1	 8     0.470068123    0.006217317    0.001449264    0.000933494    0.006046045    0.001267778    0.008412435    0.739062725
182	 329022	 24818	 8206890	 27	 153	 1	 8     0.470070307    0.006129753    0.001449383    0.000933572    0.005955935    0.001254565    0.008289517    0.739458453
183	 340011	 25648	 8546901	 27	 153	 1	 8     0.470072427    0.006039191    0.001449483    0.000933631    0.005862664    0.001235241    0.008168414    0.739334635
184	 351459	 26508	 8898360	 27	 153	 1	 8     0.470074491    0.005955304    0.001449594    0.000933698    0.005776186    0.001242307    0.008048759    0.739903352
185	 363879	 27442	 9262239	 27	 153	 1	 8     0.470076599    0.005872667    0.001449710    0.000933786    0.005690919    0.001197706    0.007924694    0.741059170
186	 376866	 28414	 9639105	 27	 153	 1	 8     0.470078545    0.005794606    0.001449820    0.000933867    0.005610301    0.001190227    0.007808393    0.742099704
187	 390393	 29428	 10029498	 27	 153	 1	 8     0.470080429    0.005714108    0.001449919    0.000933924    0.005527093    0.001177780    0.007694147    0.742656386
188	 405378	 30552	 10434876	 27	 153	 1	 8     0.470082280    0.005635394    0.001450031    0.000933988    0.005445648    0.001168298    0.007580236    0.743432624
189	 421200	 31736	 10856076	 27	 153	 1	 8     0.470084067    0.005558941    0.001450143    0.000934052    0.005366461    0.001141888    0.007468575    0.744310727
190	 437535	 32954	 11293611	 27	 153	 1	 8     0.470085833    0.005485744    0.001450262    0.000934124    0.005290570    0.001119892    0.007356585    0.745691659
191	 454653	 34233	 11748264	 27	 153	 1	 8     0.470087549    0.005413470    0.001450383    0.000934193    0.005215558    0.001123313    0.007246087    0.747088676
192	 473769	 35660	 12222033	 27	 153	 1	 8     0.470089272    0.005346634    0.001450508    0.000934255    0.005146117    0.001089493    0.007133415    0.749519582
193	 492966	 37094	 12714999	 27	 153	 1	 8     0.470090898    0.005275567    0.001450623    0.000934315    0.005072209    0.001073560    0.007025483    0.750918742
194	 512082	 38516	 13227081	 27	 153	 1	 8     0.470092528    0.005206707    0.001450762    0.000934368    0.005000509    0.001061547    0.006915566    0.752896786
195	 532818	 40055	 13759899	 27	 153	 1	 8     0.470094142    0.005138486    0.001450919    0.000934418    0.004929389    0.001039769    0.006804921    0.755113268
196	 553554	 41597	 14313453	 27	 153	 1	 8     0.470095790    0.005067459    0.001451106    0.000934471    0.004855248    0.001037309    0.006690150    0.757450742
197	 575424	 43225	 14888877	 27	 153	 1	 8     0.470097430    0.004999355    0.001451308    0.000934535    0.004784062    0.001014016    0.006573908    0.760484393


==> data/lshaped/criterionD/varth1_thX0.2_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 2	 1     0.445934386    0.104076133    0.018422207    0.018317085    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 2	 1     0.447322643    0.102121368    0.018811194    0.018704427    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 2	 1     0.447996289    0.101225754    0.018909710    0.018801580    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 2	 1     0.448646674    0.099837740    0.019073047    0.018961856    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 2	 1     0.449820601    0.097143253    0.019369524    0.019257544    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 2	 1     0.450380085    0.095906597    0.019518015    0.019403992    0.093899533    0.019177828    0.134879904    0.711051788
10	 172	 116	 897	 4	 8	 3	 2     0.450803789    0.094427704    0.005473072    0.005378380    0.094268959    0.019228593    0.133456935    0.707551866
11	 176	 118	 1073	 4	 8	 3	 2     0.451299342    0.093250436    0.005479743    0.005383215    0.093089292    0.018971140    0.131771445    0.707668009
12	 180	 120	 1253	 4	 8	 3	 2     0.451781608    0.092089424    0.005486166    0.005387802    0.091925862    0.024252328    0.130108372    0.707790152
13	 188	 124	 1441	 4	 8	 3	 2     0.452458762    0.089680636    0.005565200    0.005467810    0.089507793    0.022844317    0.127733623    0.702091064
14	 196	 128	 1637	 4	 8	 3	 2     0.453076178    0.087866278    0.005680522    0.005584215    0.087682464    0.022559651    0.125526040    0.699984463
15	 204	 132	 1841	 4	 8	 3	 2     0.453720268    0.085986868    0.005814236    0.005718719    0.085790070    0.022352556    0.123177627    0.698072124
16	 212	 136	 2053	 4	 8	 3	 2     0.454306212    0.084139930    0.005860104    0.005764189    0.083935612    0.021060143    0.120998659    0.695379033
17	 224	 142	 2277	 4	 8	 3	 2     0.454984868    0.082367910    0.006406379    0.006302214    0.082118396    0.018152422    0.118421195    0.695550404
18	 236	 148	 2513	 4	 8	 3	 2     0.455459240    0.081244918    0.006689924    0.006579504    0.080969017    0.019387558    0.116583405    0.696882357
19	 248	 155	 2761	 4	 8	 3	 2     0.456063591    0.079903202    0.007028900    0.006909718    0.079593444    0.019093108    0.114196366    0.699700038
20	 260	 162	 3021	 4	 8	 3	 2     0.456612483    0.078614110    0.007073043    0.006951866    0.078295277    0.016814281    0.111981471    0.702027837
21	 268	 166	 3289	 4	 8	 3	 2     0.457001130    0.077885915    0.007115173    0.006991927    0.077560235    0.022794577    0.110384675    0.705586303
22	 288	 176	 3577	 4	 8	 3	 2     0.457769862    0.075953920    0.007666655    0.007528778    0.075566000    0.019645267    0.107152054    0.708842406
23	 308	 186	 3885	 4	 8	 3	 2     0.458558348    0.074307943    0.008686641    0.008529882    0.073798460    0.016866480    0.103725846    0.716387918
24	 320	 192	 4205	 4	 8	 3	 2     0.459006583    0.072971139    0.008939797    0.008775349    0.072421455    0.017174124    0.101723972    0.717344568
25	 340	 202	 4545	 4	 8	 3	 2     0.459385410    0.072062288    0.009009047    0.008843139    0.071496926    0.018540544    0.099999271    0.720628128
26	 360	 212	 4905	 4	 8	 3	 2     0.459898256    0.070084416    0.009044200    0.008875971    0.069498401    0.016118450    0.097613545    0.717978390
27	 372	 218	 5277	 4	 8	 3	 2     0.460262387    0.068896649    0.009062927    0.008893809    0.068297962    0.017865042    0.095881931    0.718557169
28	 392	 228	 5669	 4	 8	 3	 2     0.460761575    0.067017379    0.009110621    0.008940057    0.066395223    0.015660432    0.093453629    0.717119063
29	 404	 234	 6073	 4	 8	 3	 2     0.461125016    0.065471164    0.009273681    0.009100396    0.064811050    0.014563475    0.091643487    0.714411533
30	 416	 241	 6489	 4	 8	 3	 2     0.461421097    0.064443820    0.009386603    0.009212710    0.063756550    0.014538985    0.090140893    0.714923250
31	 428	 248	 6917	 4	 8	 3	 2     0.461725268    0.063225091    0.009490191    0.009314053    0.062508787    0.015822060    0.088569671    0.713845843
32	 444	 258	 7361	 4	 8	 3	 2     0.462080596    0.061999337    0.009537921    0.009358661    0.061261292    0.014462740    0.086696781    0.715128480
33	 460	 266	 7821	 4	 8	 3	 2     0.462354801    0.060756705    0.009580391    0.009399229    0.059996611    0.013411835    0.085222342    0.712919913
34	 476	 274	 8297	 4	 8	 3	 2     0.462597783    0.059668784    0.009621243    0.009438321    0.058887991    0.011963053    0.083893390    0.711245364
35	 484	 279	 8781	 4	 8	 3	 2     0.462770228    0.058725579    0.009618655    0.009435518    0.057932504    0.013708506    0.082936879    0.708075576
36	 500	 287	 9281	 4	 8	 3	 2     0.463042252    0.057707454    0.009679151    0.009494452    0.056889931    0.012057306    0.081404436    0.708898148
37	 508	 292	 9789	 4	 8	 3	 2     0.463223720    0.056699725    0.009703406    0.009518266    0.055863250    0.012374737    0.080365383    0.705524231
38	 520	 299	 10309	 4	 8	 3	 2     0.463456136    0.055775807    0.009810428    0.009625170    0.054906249    0.013156822    0.079014046    0.705897375
39	 532	 306	 10841	 4	 8	 3	 2     0.463664898    0.054598365    0.009821595    0.009635910    0.053707707    0.013188102    0.077779638    0.701962196
40	 548	 317	 11389	 4	 8	 3	 2     0.463898524    0.053747278    0.009822771    0.009636885    0.052842058    0.013637908    0.076373876    0.703739034
41	 572	 330	 11961	 4	 8	 3	 2     0.464166360    0.052880716    0.009851347    0.009664661    0.051954991    0.010612751    0.074728840    0.707634640
42	 580	 334	 12541	 4	 8	 3	 2     0.464307059    0.052255837    0.009851986    0.009665225    0.051318719    0.011112490    0.073849604    0.707598065
43	 592	 340	 13133	 4	 8	 3	 2     0.464484216    0.051215792    0.009896808    0.009709092    0.050250478    0.014208497    0.072727044    0.704219359
44	 624	 356	 13757	 4	 8	 3	 2     0.464776424    0.049912467    0.009940324    0.009751177    0.048912620    0.011658864    0.070835622    0.704623829
45	 652	 370	 14409	 4	 8	 3	 2     0.464939818    0.048851657    0.009994738    0.009802139    0.047818298    0.009690955    0.069755106    0.700330916
46	 1141	 370	 15550	 7	 18	 3	 3     0.465045541    0.048233364    0.005211792    0.004960689    0.047950961    0.009706617    0.069046756    0.698560901
47	 1169	 380	 16719	 7	 18	 3	 3     0.465178129    0.047530104    0.005243508    0.004990365    0.047239987    0.011609505    0.068147765    0.697456528
48	 1232	 400	 17951	 7	 18	 3	 3     0.465355735    0.046907379    0.005285960    0.005032175    0.046608592    0.009805033    0.066924205    0.700903046
49	 1274	 413	 19225	 7	 18	 3	 3     0.465487952    0.046223812    0.005294867    0.005040183    0.045919551    0.009927025    0.065998301    0.700378813
50	 1323	 429	 20548	 7	 18	 3	 3     0.465624049    0.045646882    0.005333063    0.005076595    0.045334272    0.010409826    0.065031183    0.701922976
51	 1386	 449	 21934	 7	 18	 3	 3     0.465766024    0.045010512    0.005346405    0.005089420    0.044691857    0.010612485    0.064006408    0.703218835
52	 1435	 464	 23369	 7	 18	 3	 3     0.465920149    0.044243483    0.005368123    0.005110200    0.043916615    0.009435845    0.062874674    0.703677336
53	 1484	 478	 24853	 7	 18	 3	 3     0.466040864    0.043555976    0.005371517    0.005113422    0.043223487    0.009747844    0.061973561    0.702815439
54	 1547	 498	 26400	 7	 18	 3	 3     0.466179350    0.042931553    0.005392767    0.005133534    0.042591505    0.009249817    0.060923090    0.704684435
55	 1610	 516	 28010	 7	 18	 3	 3     0.466288487    0.042334101    0.005406279    0.005146302    0.041987477    0.009247879    0.060082081    0.704604437
56	 1694	 541	 29704	 7	 18	 3	 3     0.466405500    0.041710230    0.005415844    0.005155710    0.041357127    0.009082357    0.059166873    0.704959186
57	 1764	 564	 31468	 7	 18	 3	 3     0.466525645    0.041184625    0.005469040    0.005205826    0.040819884    0.008730198    0.058211954    0.707494292
58	 1848	 589	 33316	 7	 18	 3	 3     0.466633111    0.040709145    0.005503405    0.005238146    0.040335431    0.008836488    0.057344134    0.709909497
59	 1939	 617	 35255	 7	 18	 3	 3     0.466747058    0.040172222    0.005552326    0.005284498    0.039786670    0.009561613    0.056409159    0.712157801
60	 2065	 655	 37320	 7	 18	 3	 3     0.466869486    0.039481410    0.005611327    0.005339499    0.039080618    0.008975057    0.055386755    0.712831247
61	 2156	 682	 39476	 7	 18	 3	 3     0.467002713    0.038868278    0.005714716    0.005436652    0.038445872    0.008761274    0.054251962    0.716440047
62	 2261	 713	 41737	 7	 18	 3	 3     0.467121309    0.038312021    0.005795867    0.005512595    0.037871083    0.009361018    0.053221161    0.719864442
63	 2387	 750	 44124	 7	 18	 3	 3     0.467236987    0.037718136    0.005808134    0.005523620    0.037268262    0.008192195    0.052195856    0.722627013
64	 2457	 778	 46581	 7	 18	 3	 3     0.467325207    0.037186685    0.005814212    0.005529052    0.036729341    0.008090992    0.051400008    0.723476241
65	 2541	 802	 49122	 7	 18	 3	 3     0.467411264    0.036561186    0.005834052    0.005547617    0.036092716    0.008293024    0.050611457    0.722389513
66	 2632	 830	 51754	 7	 18	 3	 3     0.467497827    0.036014114    0.005849002    0.005561626    0.035535976    0.008206319    0.049805537    0.723094583
67	 2737	 860	 54491	 7	 18	 3	 3     0.467603863    0.035300560    0.005855352    0.005567507    0.034811556    0.007866657    0.048799970    0.723372588
68	 2835	 888	 57326	 7	 18	 3	 3     0.467697616    0.034668505    0.005875124    0.005586160    0.034167063    0.007519641    0.047893101    0.723872639
69	 2919	 912	 60245	 7	 18	 3	 3     0.467773936    0.034167398    0.005897644    0.005607575    0.033654553    0.006928751    0.047141855    0.724778404
70	 2996	 934	 63241	 7	 18	 3	 3     0.467842585    0.033592459    0.005901086    0.005610889    0.033070084    0.007244083    0.046455624    0.723108548
71	 3087	 960	 66328	 7	 18	 3	 3     0.467920023    0.033041081    0.005903512    0.005612827    0.032509408    0.006953536    0.045669044    0.723489664
72	 3171	 984	 69499	 7	 18	 3	 3     0.467989184    0.032475235    0.005905224    0.005614121    0.031933826    0.006838856    0.044954791    0.722397644
73	 3262	 1010	 72761	 7	 18	 3	 3     0.468054682    0.031951812    0.005907256    0.005616098    0.031400997    0.007014788    0.044267638    0.721787130
74	 3353	 1038	 76114	 7	 18	 3	 3     0.468125832    0.031451028    0.005909032    0.005617680    0.030890946    0.006695668    0.043508796    0.722865975
75	 3451	 1066	 79565	 7	 18	 3	 3     0.468193519    0.030843834    0.005912491    0.005620995    0.030271845    0.006706227    0.042774275    0.721083751
76	 3549	 1096	 83114	 7	 18	 3	 3     0.468258866    0.030301365    0.005916227    0.005624778    0.029718192    0.007268222    0.042052868    0.720554055
77	 3682	 1136	 86796	 7	 18	 3	 3     0.468329953    0.029682559    0.005918847    0.005627311    0.029086450    0.006579485    0.041253663    0.719513282
78	 3787	 1167	 90583	 7	 18	 3	 3     0.468383021    0.029184580    0.005920591    0.005628945    0.028577724    0.006119386    0.040646709    0.718005991
79	 3871	 1194	 94454	 7	 18	 3	 3     0.468430796    0.028779838    0.005924005    0.005632307    0.028163545    0.005788053    0.040092375    0.717838191
80	 3948	 1217	 98402	 7	 18	 3	 3     0.468476962    0.028339551    0.005926514    0.005634845    0.027712932    0.005872174    0.039549278    0.716563046
81	 4053	 1248	 102455	 7	 18	 3	 3     0.468526915    0.027988585    0.005939551    0.005647472    0.027351100    0.006477853    0.038953044    0.718521145
82	 4179	 1285	 106634	 7	 18	 3	 3     0.468590023    0.027320782    0.005942297    0.005650092    0.026666725    0.005757925    0.038186378    0.715458831
83	 4305	 1322	 110939	 7	 18	 3	 3     0.468635059    0.026975860    0.005947403    0.005655009    0.026312077    0.005356275    0.037629655    0.716877686
84	 6150	 1322	 117089	 10	 31	 3	 4     0.468670800    0.026630815    0.004038384    0.003563883    0.026322838    0.005356607    0.037181866    0.716231272
85	 6280	 1349	 123369	 10	 31	 3	 4     0.468709750    0.026208403    0.004040193    0.003565446    0.025895119    0.005654987    0.036687596    0.714366849
86	 6460	 1386	 129829	 10	 31	 3	 4     0.468755922    0.025809609    0.004040848    0.003565972    0.025491322    0.005287211    0.036092868    0.715088901
87	 6620	 1422	 136449	 10	 31	 3	 4     0.468795861    0.025401351    0.004042831    0.003567587    0.025077563    0.005432509    0.035570350    0.714115875
88	 6850	 1468	 143299	 10	 31	 3	 4     0.468836040    0.025011925    0.004045033    0.003569551    0.024682669    0.005565653    0.035036793    0.713876006
89	 7080	 1516	 150379	 10	 31	 3	 4     0.468882273    0.024567560    0.004046900    0.003571135    0.024231954    0.005278601    0.034412552    0.713912756
90	 7370	 1575	 157749	 10	 31	 3	 4     0.468922382    0.024176426    0.004048956    0.003572943    0.023834964    0.005073506    0.033861623    0.713977177
91	 7610	 1628	 165359	 10	 31	 3	 4     0.468960394    0.023828733    0.004052585    0.003575685    0.023481590    0.005125220    0.033331036    0.714911255
92	 7890	 1689	 173249	 10	 31	 3	 4     0.468996391    0.023420638    0.004057011    0.003579801    0.023066576    0.004850046    0.032820651    0.713594542
93	 8180	 1750	 181429	 10	 31	 3	 4     0.469028135    0.023108748    0.004060360    0.003582813    0.022749235    0.004701873    0.032363832    0.714030025
94	 8420	 1800	 189849	 10	 31	 3	 4     0.469057726    0.022763193    0.004061413    0.003583728    0.022397944    0.004741003    0.031932101    0.712862364
95	 8720	 1860	 198569	 10	 31	 3	 4     0.469086939    0.022428913    0.004063638    0.003585443    0.022057720    0.004596413    0.031500050    0.712027860
96	 9030	 1926	 207599	 10	 31	 3	 4     0.469114754    0.022099341    0.004065112    0.003586618    0.021722241    0.004688484    0.031083071    0.710976755
97	 9370	 1996	 216969	 10	 31	 3	 4     0.469145287    0.021760238    0.004066880    0.003587951    0.021376820    0.004556253    0.030618778    0.710682774
98	 9750	 2081	 226719	 10	 31	 3	 4     0.469170379    0.021453923    0.004068437    0.003589137    0.021064630    0.004620617    0.030231854    0.709646288
99	 10150	 2163	 236869	 10	 31	 3	 4     0.469201420    0.021168055    0.004072522    0.003592553    0.020772605    0.004376670    0.029746211    0.711621920
100	 10570	 2247	 247439	 10	 31	 3	 4     0.469227109    0.020888189    0.004076075    0.003595556    0.020486631    0.004363409    0.029338202    0.711979165
101	 11030	 2341	 258469	 10	 31	 3	 4     0.469252278    0.020633420    0.004081121    0.003599936    0.020225787    0.004230145    0.028932831    0.713149012
102	 11490	 2435	 269959	 10	 31	 3	 4     0.469277426    0.020347121    0.004085424    0.003603396    0.019932753    0.004176672    0.028522039    0.713382416
103	 11970	 2533	 281929	 10	 31	 3	 4     0.469302640    0.020089875    0.004089507    0.003606530    0.019669240    0.004153573    0.028104120    0.714837358
104	 12500	 2640	 294429	 10	 31	 3	 4     0.469328564    0.019787526    0.004093985    0.003610038    0.019359377    0.004248618    0.027667828    0.715181751
105	 13050	 2751	 307479	 10	 31	 3	 4     0.469355153    0.019502002    0.004099031    0.003613918    0.019066358    0.004397403    0.027213040    0.716641804
106	 13610	 2866	 321089	 10	 31	 3	 4     0.469385868    0.019259549    0.004107043    0.003619860    0.018816547    0.004000689    0.026678019    0.721925766
107	 14090	 2965	 335179	 10	 31	 3	 4     0.469410325    0.018972656    0.004111444    0.003623461    0.018521817    0.003996534    0.026244175    0.722928265
108	 14580	 3066	 349759	 10	 31	 3	 4     0.469433691    0.018696806    0.004115521    0.003626937    0.018238230    0.003926545    0.025822846    0.724041266
109	 15040	 3159	 364799	 10	 31	 3	 4     0.469456264    0.018423882    0.004119925    0.003630855    0.017957328    0.003786013    0.025409164    0.725088070
110	 15510	 3255	 380309	 10	 31	 3	 4     0.469477337    0.018165207    0.004124207    0.003634530    0.017690836    0.003970833    0.025016783    0.726120824
111	 16090	 3375	 396399	 10	 31	 3	 4     0.469500657    0.017909734    0.004128411    0.003638536    0.017427415    0.003828267    0.024575242    0.728771414
112	 16550	 3472	 412949	 10	 31	 3	 4     0.469521579    0.017607864    0.004131233    0.003641075    0.017116360    0.003662092    0.024172216    0.728434005
113	 17040	 3571	 429989	 10	 31	 3	 4     0.469540006    0.017339279    0.004133674    0.003643505    0.016839339    0.003707974    0.023811595    0.728186371
114	 17590	 3682	 447579	 10	 31	 3	 4     0.469558216    0.017080674    0.004137130    0.003646889    0.016572073    0.003597007    0.023449756    0.728394557
115	 22867	 3682	 470446	 13	 47	 4	 5     0.469572701    0.016864689    0.003103197    0.002709320    0.016576727    0.003598077    0.023157883    0.728248291
116	 23543	 3787	 493989	 13	 47	 4	 5     0.469589584    0.016564199    0.003104255    0.002710261    0.016270719    0.003581699    0.022812986    0.726086408
117	 24284	 3904	 518273	 13	 47	 4	 5     0.469607283    0.016280184    0.003105360    0.002711261    0.015981275    0.003450518    0.022445702    0.725314116
118	 24908	 4004	 543181	 13	 47	 4	 5     0.469624359    0.016024121    0.003106926    0.002712689    0.015720034    0.003417355    0.022085532    0.725548359
119	 25571	 4106	 568752	 13	 47	 4	 5     0.469640766    0.015758726    0.003108109    0.002713759    0.015449178    0.003456249    0.021733859    0.725077220
120	 26338	 4224	 595090	 13	 47	 4	 5     0.469658943    0.015486346    0.003110387    0.002715905    0.015170775    0.003298698    0.021337449    0.725782457
121	 27053	 4335	 622143	 13	 47	 4	 5     0.469674815    0.015232370    0.003112000    0.002717370    0.014911088    0.003185674    0.020985173    0.725863447
122	 27703	 4436	 649846	 13	 47	 4	 5     0.469689279    0.014976242    0.003113235    0.002718563    0.014649081    0.003079552    0.020658924    0.724928428
123	 28509	 4560	 678355	 13	 47	 4	 5     0.469702661    0.014718817    0.003114037    0.002719356    0.014385630    0.003127176    0.020352391    0.723198444
124	 29328	 4691	 707683	 13	 47	 4	 5     0.469716885    0.014481797    0.003115085    0.002720292    0.014142797    0.002938774    0.020021419    0.723315252
125	 30004	 4797	 737687	 13	 47	 4	 5     0.469728524    0.014281465    0.003116048    0.002721091    0.013937378    0.002940750    0.019746477    0.723241164
126	 30732	 4913	 768419	 13	 47	 4	 5     0.469740632    0.014037744    0.003116752    0.002721642    0.013687371    0.002898602    0.019456322    0.721500405
127	 31447	 5026	 799866	 13	 47	 4	 5     0.469752221    0.013801432    0.003117597    0.002722400    0.013444706    0.002923612    0.019174463    0.719781969
128	 32344	 5169	 832210	 13	 47	 4	 5     0.469764180    0.013633465    0.003118636    0.002723291    0.013271981    0.002809454    0.018879203    0.722141962
129	 33072	 5282	 865282	 13	 47	 4	 5     0.469774854    0.013433404    0.003119349    0.002723855    0.013066216    0.002868941    0.018611720    0.721771224
130	 34008	 5428	 899290	 13	 47	 4	 5     0.469786742    0.013232721    0.003120008    0.002724379    0.012859645    0.002714578    0.018309194    0.722736419
131	 44472	 5428	 943762	 17	 74	 7	 6     0.469794778    0.013048239    0.002188935    0.001994610    0.012863324    0.002715055    0.018101819    0.720824747
132	 45696	 5576	 989458	 17	 74	 7	 6     0.469805044    0.012847623    0.002189562    0.001995194    0.012659670    0.002660098    0.017833403    0.720424649
133	 46988	 5733	 1036446	 17	 74	 7	 6     0.469814535    0.012656848    0.002190164    0.001995754    0.012465913    0.002699653    0.017581590    0.719892102
134	 48399	 5901	 1084845	 17	 74	 7	 6     0.469824567    0.012437613    0.002190656    0.001996200    0.012243171    0.002566205    0.017311423    0.718462743
135	 49861	 6079	 1134706	 17	 74	 7	 6     0.469833666    0.012255418    0.002191348    0.001996818    0.012057913    0.002599344    0.017062699    0.718257872
136	 51578	 6284	 1186284	 17	 74	 7	 6     0.469842871    0.012057868    0.002191915    0.001997337    0.011856968    0.002478453    0.016807316    0.717417824
137	 53346	 6500	 1239630	 17	 74	 7	 6     0.469851132    0.011889444    0.002192555    0.001997921    0.011685529    0.002457556    0.016574780    0.717321393
138	 55216	 6735	 1294846	 17	 74	 7	 6     0.469859162    0.011723437    0.002193086    0.001998394    0.011516481    0.002396325    0.016345574    0.717223922
139	 57069	 6958	 1351915	 17	 74	 7	 6     0.469867190    0.011541003    0.002193508    0.001998778    0.011330634    0.002414264    0.016113140    0.716247932
140	 59160	 7205	 1411075	 17	 74	 7	 6     0.469875082    0.011381225    0.002194081    0.001999294    0.011167735    0.002355883    0.015881329    0.716641867
141	 61217	 7452	 1472292	 17	 74	 7	 6     0.469882874    0.011229707    0.002194608    0.001999765    0.011013175    0.002348322    0.015649108    0.717594068
142	 63614	 7737	 1535906	 17	 74	 7	 6     0.469890139    0.011074425    0.002195163    0.002000256    0.010854683    0.002298930    0.015429425    0.717747063
143	 66062	 8030	 1601968	 17	 74	 7	 6     0.469897316    0.010924018    0.002195866    0.002000895    0.010701044    0.002338693    0.015209280    0.718246860
144	 68714	 8360	 1670682	 17	 74	 7	 6     0.469904716    0.010767841    0.002196644    0.002001597    0.010541402    0.002253850    0.014978908    0.718866846
145	 71570	 8698	 1742252	 17	 74	 7	 6     0.469911425    0.010627230    0.002197509    0.002002394    0.010397547    0.002184724    0.014766934    0.719663942
146	 74256	 9015	 1816508	 17	 74	 7	 6     0.469917962    0.010478148    0.002198142    0.002002970    0.010244987    0.002204208    0.014557410    0.719781038
147	 77520	 9405	 1894028	 17	 74	 7	 6     0.469924619    0.010337450    0.002199027    0.002003771    0.010100849    0.002126217    0.014340903    0.720836732
148	 80631	 9773	 1974659	 17	 74	 7	 6     0.469931047    0.010201345    0.002199964    0.002004623    0.009961305    0.002110472    0.014128726    0.722028648
149	 83997	 10170	 2058656	 17	 74	 7	 6     0.469937628    0.010064437    0.002201251    0.002005798    0.009820763    0.002115530    0.013908089    0.723639099
150	 87448	 10582	 2146104	 17	 74	 7	 6     0.469944401    0.009911384    0.002202931    0.002007344    0.009663469    0.002042932    0.013677318    0.724658489
151	 90831	 10984	 2236935	 17	 74	 7	 6     0.469950708    0.009762906    0.002204228    0.002008529    0.009510821    0.002079558    0.013458880    0.725387719
152	 94418	 11408	 2331353	 17	 74	 7	 6     0.469957342    0.009623890    0.002205263    0.002009481    0.009367821    0.002031757    0.013225204    0.727693081
153	 97869	 11822	 2429222	 17	 74	 7	 6     0.469963591    0.009483217    0.002206120    0.002010252    0.009223039    0.001969394    0.013001245    0.729408373
154	 138168	 11822	 2567390	 24	 120	 6	 7     0.469968090    0.009345455    0.001501323    0.001270477    0.009224075    0.001969644    0.012837607    0.727974850
155	 142896	 12224	 2710286	 24	 120	 6	 7     0.469973807    0.009206260    0.001501889    0.001270911    0.009082926    0.001938234    0.012626570    0.729118025
156	 147696	 12628	 2857982	 24	 120	 6	 7     0.469979329    0.009061254    0.001502353    0.001271286    0.008935841    0.001908483    0.012419328    0.729608999
157	 152280	 13018	 3010262	 24	 120	 6	 7     0.469984576    0.008927768    0.001502898    0.001271724    0.008800360    0.001891175    0.012219174    0.730636016
158	 157536	 13457	 3167798	 24	 120	 6	 7     0.469989755    0.008793432    0.001503404    0.001272115    0.008663962    0.001842405    0.012018316    0.731669280
159	 162216	 13853	 3330014	 24	 120	 6	 7     0.469994586    0.008649791    0.001503740    0.001272381    0.008518078    0.001838955    0.011827884    0.731305040
160	 167208	 14270	 3497222	 24	 120	 6	 7     0.469999267    0.008521378    0.001504094    0.001272675    0.008387585    0.001775125    0.011640390    0.732052629
161	 171768	 14650	 3668990	 24	 120	 6	 7     0.470003694    0.008385568    0.001504405    0.001272924    0.008249516    0.001770821    0.011460235    0.731709940
162	 176568	 15053	 3845558	 24	 120	 6	 7     0.470008238    0.008248662    0.001504689    0.001273163    0.008110261    0.001726705    0.011272346    0.731760877
163	 181536	 15471	 4027094	 24	 120	 6	 7     0.470012618    0.008111281    0.001504938    0.001273379    0.007970448    0.001744039    0.011088221    0.731522280
164	 186600	 15893	 4213694	 24	 120	 6	 7     0.470017002    0.007975858    0.001505178    0.001273581    0.007832545    0.001675684    0.010900808    0.731675928
165	 191736	 16328	 4405430	 24	 120	 6	 7     0.470021004    0.007853690    0.001505368    0.001273745    0.007708068    0.001664887    0.010726836    0.732153470
166	 196848	 16758	 4602278	 24	 120	 6	 7     0.470024944    0.007725445    0.001505531    0.001273877    0.007577327    0.001631236    0.010552798    0.732075506
167	 202056	 17196	 4804334	 24	 120	 6	 7     0.470028679    0.007600522    0.001505662    0.001273985    0.007449894    0.001602487    0.010385095    0.731868324
168	 207384	 17642	 5011718	 24	 120	 6	 7     0.470032465    0.007484288    0.001505818    0.001274118    0.007331240    0.001585021    0.010212309    0.732869319
169	 212640	 18084	 5224358	 24	 120	 6	 7     0.470036114    0.007360809    0.001505978    0.001274254    0.007205105    0.001532366    0.010042942    0.732933548
170	 218304	 18563	 5442662	 24	 120	 6	 7     0.470039440    0.007242848    0.001506089    0.001274349    0.007084528    0.001526608    0.009886075    0.732631297
171	 223992	 19037	 5666654	 24	 120	 6	 7     0.470042680    0.007124303    0.001506200    0.001274436    0.006963265    0.001497359    0.009730780    0.732141058
172	 230040	 19547	 5896694	 24	 120	 6	 7     0.470045781    0.007013824    0.001506344    0.001274556    0.006850157    0.001467466    0.009579841    0.732144143
173	 236184	 20066	 6132878	 24	 120	 6	 7     0.470048904    0.006906611    0.001506453    0.001274650    0.006740317    0.001420376    0.009425352    0.732769550
174	 242088	 20564	 6374966	 24	 120	 6	 7     0.470051797    0.006803313    0.001506557    0.001274734    0.006634407    0.001385193    0.009279953    0.733119329
175	 248376	 21093	 6623342	 24	 120	 6	 7     0.470054557    0.006709812    0.001506667    0.001274825    0.006538465    0.001361243    0.009139103    0.734187148
176	 254304	 21592	 6877646	 24	 120	 6	 7     0.470057184    0.006616597    0.001506779    0.001274918    0.006442746    0.001338750    0.009002979    0.734934192
177	 260736	 22134	 7138382	 24	 120	 6	 7     0.470059657    0.006518864    0.001506880    0.001274999    0.006342310    0.001346337    0.008872888    0.734694671
178	 267960	 22748	 7406342	 24	 120	 6	 7     0.470062068    0.006421356    0.001506978    0.001275081    0.006242022    0.001312667    0.008744252    0.734351758
179	 275808	 23416	 7682150	 24	 120	 6	 7     0.470064445    0.006324433    0.001507077    0.001275162    0.006142245    0.001298853    0.008615524    0.734074102
180	 284208	 24123	 7966358	 24	 120	 6	 7     0.470066789    0.006233264    0.001507194    0.001275254    0.006048301    0.001263667    0.008486676    0.734476439
181	 355260	 24123	 8321618	 30	 166	 1	 8     0.470068572    0.006193484    0.001331842    0.000933497    0.006048590    0.001263706    0.008387329    0.738433431
182	 365880	 24838	 8687498	 30	 166	 1	 8     0.470070744    0.006103974    0.001331953    0.000933570    0.005956878    0.001257024    0.008264711    0.738558639
183	 378270	 25680	 9065768	 30	 166	 1	 8     0.470072872    0.006014223    0.001332054    0.000933634    0.005864854    0.001236083    0.008142757    0.738597880
184	 390930	 26536	 9456698	 30	 166	 1	 8     0.470074945    0.005929515    0.001332161    0.000933702    0.005777932    0.001241135    0.008022188    0.739139364
185	 404760	 27472	 9861458	 30	 166	 1	 8     0.470077061    0.005846356    0.001332273    0.000933785    0.005692532    0.001199409    0.007897211    0.740306398
186	 419220	 28446	 10280678	 30	 166	 1	 8     0.470079005    0.005767243    0.001332382    0.000933869    0.005611225    0.001189952    0.007780654    0.741228540
187	 434280	 29462	 10714958	 30	 166	 1	 8     0.470080898    0.005686092    0.001332481    0.000933930    0.005527760    0.001178272    0.007665438    0.741783012
188	 450840	 30579	 11165798	 30	 166	 1	 8     0.470082749    0.005606659    0.001332588    0.000933993    0.005445993    0.001165571    0.007551060    0.742499685
189	 468390	 31762	 11634188	 30	 166	 1	 8     0.470084537    0.005530092    0.001332698    0.000934057    0.005367107    0.001138221    0.007438952    0.743396692
190	 486360	 32968	 12120548	 30	 166	 1	 8     0.470086289    0.005457859    0.001332810    0.000934124    0.005292621    0.001124847    0.007327375    0.744858664
191	 505530	 34257	 12626078	 30	 166	 1	 8     0.470088022    0.005384641    0.001332928    0.000934197    0.005217054    0.001123885    0.007215314    0.746279419
192	 526800	 35686	 13152878	 30	 166	 1	 8     0.470089738    0.005316656    0.001333047    0.000934258    0.005146826    0.001092930    0.007102644    0.748546015
193	 548310	 37133	 13701188	 30	 166	 1	 8     0.470091367    0.005245443    0.001333157    0.000934319    0.005073200    0.001073203    0.006994025    0.749989086
194	 569610	 38558	 14270798	 30	 166	 1	 8     0.470093001    0.005174997    0.001333283    0.000934373    0.005000295    0.001061135    0.006883306    0.751818547
195	 592650	 40096	 14863448	 30	 166	 1	 8     0.470094621    0.005106374    0.001333424    0.000934423    0.004929203    0.001038371    0.006771777    0.754067058
196	 615570	 41629	 15479018	 30	 166	 1	 8     0.470096262    0.005036777    0.001333599    0.000934476    0.004857019    0.001033333    0.006656899    0.756625113
197	 639660	 43245	 16118678	 30	 166	 1	 8     0.470097883    0.004967833    0.001333780    0.000934541    0.004785436    0.001014397    0.006541412    0.759443594


==> data/lshaped/criterionD/varth1_thX0.2_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 2	 1     0.445934386    0.104076133    0.018422207    0.018317085    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 2	 1     0.447322643    0.102121368    0.018811194    0.018704427    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 2	 1     0.447996289    0.101225754    0.018909710    0.018801580    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 2	 1     0.448646674    0.099837740    0.019073047    0.018961856    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 2	 1     0.449820601    0.097143253    0.019369524    0.019257544    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 2	 1     0.450380085    0.095906597    0.019518015    0.019403992    0.093899533    0.019177828    0.134879904    0.711051788
10	 172	 116	 897	 4	 8	 3	 2     0.450803789    0.094427704    0.005473072    0.005378380    0.094268959    0.019228593    0.133456935    0.707551866
11	 176	 118	 1073	 4	 8	 3	 2     0.451299342    0.093250436    0.005479743    0.005383215    0.093089292    0.018971140    0.131771445    0.707668009
12	 180	 120	 1253	 4	 8	 3	 2     0.451781608    0.092089424    0.005486166    0.005387802    0.091925862    0.024252328    0.130108372    0.707790152
13	 188	 124	 1441	 4	 8	 3	 2     0.452458762    0.089680636    0.005565200    0.005467810    0.089507793    0.022844317    0.127733623    0.702091064
14	 196	 128	 1637	 4	 8	 3	 2     0.453076178    0.087866278    0.005680522    0.005584215    0.087682464    0.022559651    0.125526040    0.699984463
15	 204	 132	 1841	 4	 8	 3	 2     0.453720268    0.085986868    0.005814236    0.005718719    0.085790070    0.022352556    0.123177627    0.698072124
16	 212	 136	 2053	 4	 8	 3	 2     0.454306212    0.084139930    0.005860104    0.005764189    0.083935612    0.021060143    0.120998659    0.695379033
17	 224	 142	 2277	 4	 8	 3	 2     0.454984868    0.082367910    0.006406379    0.006302214    0.082118396    0.018152422    0.118421195    0.695550404
18	 236	 148	 2513	 4	 8	 3	 2     0.455459240    0.081244918    0.006689924    0.006579504    0.080969017    0.019387558    0.116583405    0.696882357
19	 248	 155	 2761	 4	 8	 3	 2     0.456063591    0.079903202    0.007028900    0.006909718    0.079593444    0.019093108    0.114196366    0.699700038
20	 260	 162	 3021	 4	 8	 3	 2     0.456612483    0.078614110    0.007073043    0.006951866    0.078295277    0.016814281    0.111981471    0.702027837
21	 268	 166	 3289	 4	 8	 3	 2     0.457001130    0.077885915    0.007115173    0.006991927    0.077560235    0.022794577    0.110384675    0.705586303
22	 288	 176	 3577	 4	 8	 3	 2     0.457769862    0.075953920    0.007666655    0.007528778    0.075566000    0.019645267    0.107152054    0.708842406
23	 308	 186	 3885	 4	 8	 3	 2     0.458558348    0.074307943    0.008686641    0.008529882    0.073798460    0.016866480    0.103725846    0.716387918
24	 320	 192	 4205	 4	 8	 3	 2     0.459006583    0.072971139    0.008939797    0.008775349    0.072421455    0.017174124    0.101723972    0.717344568
25	 340	 202	 4545	 4	 8	 3	 2     0.459385410    0.072062288    0.009009047    0.008843139    0.071496926    0.018540544    0.099999271    0.720628128
26	 360	 212	 4905	 4	 8	 3	 2     0.459898256    0.070084416    0.009044200    0.008875971    0.069498401    0.016118450    0.097613545    0.717978390
27	 372	 218	 5277	 4	 8	 3	 2     0.460262387    0.068896649    0.009062927    0.008893809    0.068297962    0.017865042    0.095881931    0.718557169
28	 392	 228	 5669	 4	 8	 3	 2     0.460761575    0.067017379    0.009110621    0.008940057    0.066395223    0.015660432    0.093453629    0.717119063
29	 404	 234	 6073	 4	 8	 3	 2     0.461125016    0.065471164    0.009273681    0.009100396    0.064811050    0.014563475    0.091643487    0.714411533
30	 416	 241	 6489	 4	 8	 3	 2     0.461421097    0.064443820    0.009386603    0.009212710    0.063756550    0.014538985    0.090140893    0.714923250
31	 428	 248	 6917	 4	 8	 3	 2     0.461725268    0.063225091    0.009490191    0.009314053    0.062508787    0.015822060    0.088569671    0.713845843
32	 444	 258	 7361	 4	 8	 3	 2     0.462080596    0.061999337    0.009537921    0.009358661    0.061261292    0.014462740    0.086696781    0.715128480
33	 460	 266	 7821	 4	 8	 3	 2     0.462354801    0.060756705    0.009580391    0.009399229    0.059996611    0.013411835    0.085222342    0.712919913
34	 476	 274	 8297	 4	 8	 3	 2     0.462597783    0.059668784    0.009621243    0.009438321    0.058887991    0.011963053    0.083893390    0.711245364
35	 484	 279	 8781	 4	 8	 3	 2     0.462770228    0.058725579    0.009618655    0.009435518    0.057932504    0.013708506    0.082936879    0.708075576
36	 500	 287	 9281	 4	 8	 3	 2     0.463042252    0.057707454    0.009679151    0.009494452    0.056889931    0.012057306    0.081404436    0.708898148
37	 508	 292	 9789	 4	 8	 3	 2     0.463223720    0.056699725    0.009703406    0.009518266    0.055863250    0.012374737    0.080365383    0.705524231
38	 520	 299	 10309	 4	 8	 3	 2     0.463456136    0.055775807    0.009810428    0.009625170    0.054906249    0.013156822    0.079014046    0.705897375
39	 532	 306	 10841	 4	 8	 3	 2     0.463664898    0.054598365    0.009821595    0.009635910    0.053707707    0.013188102    0.077779638    0.701962196
40	 548	 317	 11389	 4	 8	 3	 2     0.463898524    0.053747278    0.009822771    0.009636885    0.052842058    0.013637908    0.076373876    0.703739034
41	 572	 330	 11961	 4	 8	 3	 2     0.464166360    0.052880716    0.009851347    0.009664661    0.051954991    0.010612751    0.074728840    0.707634640
42	 580	 334	 12541	 4	 8	 3	 2     0.464307059    0.052255837    0.009851986    0.009665225    0.051318719    0.011112490    0.073849604    0.707598065
43	 592	 340	 13133	 4	 8	 3	 2     0.464484216    0.051215792    0.009896808    0.009709092    0.050250478    0.014208497    0.072727044    0.704219359
44	 624	 356	 13757	 4	 8	 3	 2     0.464776424    0.049912467    0.009940324    0.009751177    0.048912620    0.011658864    0.070835622    0.704623829
45	 652	 370	 14409	 4	 8	 3	 2     0.464939818    0.048851657    0.009994738    0.009802139    0.047818298    0.009690955    0.069755106    0.700330916
46	 1141	 370	 15550	 7	 18	 3	 3     0.465045541    0.048233364    0.005211792    0.004960689    0.047950961    0.009706617    0.069046756    0.698560901
47	 1169	 380	 16719	 7	 18	 3	 3     0.465178129    0.047530104    0.005243508    0.004990365    0.047239987    0.011609505    0.068147765    0.697456528
48	 1232	 400	 17951	 7	 18	 3	 3     0.465355735    0.046907379    0.005285960    0.005032175    0.046608592    0.009805033    0.066924205    0.700903046
49	 1274	 413	 19225	 7	 18	 3	 3     0.465487952    0.046223812    0.005294867    0.005040183    0.045919551    0.009927025    0.065998301    0.700378813
50	 1323	 429	 20548	 7	 18	 3	 3     0.465624049    0.045646882    0.005333063    0.005076595    0.045334272    0.010409826    0.065031183    0.701922976
51	 1386	 449	 21934	 7	 18	 3	 3     0.465766024    0.045010512    0.005346405    0.005089420    0.044691857    0.010612485    0.064006408    0.703218835
52	 1435	 464	 23369	 7	 18	 3	 3     0.465920149    0.044243483    0.005368123    0.005110200    0.043916615    0.009435845    0.062874674    0.703677336
53	 1484	 478	 24853	 7	 18	 3	 3     0.466040864    0.043555976    0.005371517    0.005113422    0.043223487    0.009747844    0.061973561    0.702815439
54	 1547	 498	 26400	 7	 18	 3	 3     0.466179350    0.042931553    0.005392767    0.005133534    0.042591505    0.009249817    0.060923090    0.704684435
55	 1610	 516	 28010	 7	 18	 3	 3     0.466288487    0.042334101    0.005406279    0.005146302    0.041987477    0.009247879    0.060082081    0.704604437
56	 1694	 541	 29704	 7	 18	 3	 3     0.466405500    0.041710230    0.005415844    0.005155710    0.041357127    0.009082357    0.059166873    0.704959186
57	 1764	 564	 31468	 7	 18	 3	 3     0.466525645    0.041184625    0.005469040    0.005205826    0.040819884    0.008730198    0.058211954    0.707494292
58	 1848	 589	 33316	 7	 18	 3	 3     0.466633111    0.040709145    0.005503405    0.005238146    0.040335431    0.008836488    0.057344134    0.709909497
59	 1939	 617	 35255	 7	 18	 3	 3     0.466747058    0.040172222    0.005552326    0.005284498    0.039786670    0.009561613    0.056409159    0.712157801
60	 2065	 655	 37320	 7	 18	 3	 3     0.466869486    0.039481410    0.005611327    0.005339499    0.039080618    0.008975057    0.055386755    0.712831247
61	 2156	 682	 39476	 7	 18	 3	 3     0.467002713    0.038868278    0.005714716    0.005436652    0.038445872    0.008761274    0.054251962    0.716440047
62	 2261	 713	 41737	 7	 18	 3	 3     0.467121309    0.038312021    0.005795867    0.005512595    0.037871083    0.009361018    0.053221161    0.719864442
63	 2387	 750	 44124	 7	 18	 3	 3     0.467236987    0.037718136    0.005808134    0.005523620    0.037268262    0.008192195    0.052195856    0.722627013
64	 2457	 778	 46581	 7	 18	 3	 3     0.467325207    0.037186685    0.005814212    0.005529052    0.036729341    0.008090992    0.051400008    0.723476241
65	 2541	 802	 49122	 7	 18	 3	 3     0.467411264    0.036561186    0.005834052    0.005547617    0.036092716    0.008293024    0.050611457    0.722389513
66	 2632	 830	 51754	 7	 18	 3	 3     0.467497827    0.036014114    0.005849002    0.005561626    0.035535976    0.008206319    0.049805537    0.723094583
67	 2737	 860	 54491	 7	 18	 3	 3     0.467603863    0.035300560    0.005855352    0.005567507    0.034811556    0.007866657    0.048799970    0.723372588
68	 2835	 888	 57326	 7	 18	 3	 3     0.467697616    0.034668505    0.005875124    0.005586160    0.034167063    0.007519641    0.047893101    0.723872639
69	 2919	 912	 60245	 7	 18	 3	 3     0.467773936    0.034167398    0.005897644    0.005607575    0.033654553    0.006928751    0.047141855    0.724778404
70	 2996	 934	 63241	 7	 18	 3	 3     0.467842585    0.033592459    0.005901086    0.005610889    0.033070084    0.007244083    0.046455624    0.723108548
71	 3087	 960	 66328	 7	 18	 3	 3     0.467920023    0.033041081    0.005903512    0.005612827    0.032509408    0.006953536    0.045669044    0.723489664
72	 3171	 984	 69499	 7	 18	 3	 3     0.467989184    0.032475235    0.005905224    0.005614121    0.031933826    0.006838856    0.044954791    0.722397644
73	 3262	 1010	 72761	 7	 18	 3	 3     0.468054682    0.031951812    0.005907256    0.005616098    0.031400997    0.007014788    0.044267638    0.721787130
74	 3353	 1038	 76114	 7	 18	 3	 3     0.468125832    0.031451028    0.005909032    0.005617680    0.030890946    0.006695668    0.043508796    0.722865975
75	 3451	 1066	 79565	 7	 18	 3	 3     0.468193519    0.030843834    0.005912491    0.005620995    0.030271845    0.006706227    0.042774275    0.721083751
76	 3549	 1096	 83114	 7	 18	 3	 3     0.468258866    0.030301365    0.005916227    0.005624778    0.029718192    0.007268222    0.042052868    0.720554055
77	 3682	 1136	 86796	 7	 18	 3	 3     0.468329953    0.029682559    0.005918847    0.005627311    0.029086450    0.006579485    0.041253663    0.719513282
78	 3787	 1167	 90583	 7	 18	 3	 3     0.468383021    0.029184580    0.005920591    0.005628945    0.028577724    0.006119386    0.040646709    0.718005991
79	 3871	 1194	 94454	 7	 18	 3	 3     0.468430796    0.028779838    0.005924005    0.005632307    0.028163545    0.005788053    0.040092375    0.717838191
80	 3948	 1217	 98402	 7	 18	 3	 3     0.468476962    0.028339551    0.005926514    0.005634845    0.027712932    0.005872174    0.039549278    0.716563046
81	 4053	 1248	 102455	 7	 18	 3	 3     0.468526915    0.027988585    0.005939551    0.005647472    0.027351100    0.006477853    0.038953044    0.718521145
82	 4179	 1285	 106634	 7	 18	 3	 3     0.468590023    0.027320782    0.005942297    0.005650092    0.026666725    0.005757925    0.038186378    0.715458831
83	 4305	 1322	 110939	 7	 18	 3	 3     0.468635059    0.026975860    0.005947403    0.005655009    0.026312077    0.005356275    0.037629655    0.716877686
84	 6150	 1322	 117089	 10	 31	 5	 4     0.468670800    0.026630815    0.004038384    0.003855864    0.026322838    0.005356607    0.037181866    0.716231272
85	 6280	 1349	 123369	 10	 31	 5	 4     0.468709750    0.026208403    0.004040193    0.003857409    0.025895119    0.005654987    0.036687596    0.714366849
86	 6460	 1386	 129829	 10	 31	 5	 4     0.468755922    0.025809609    0.004040848    0.003857865    0.025491322    0.005287211    0.036092868    0.715088901
87	 6620	 1422	 136449	 10	 31	 5	 4     0.468795861    0.025401351    0.004042831    0.003859577    0.025077563    0.005432509    0.035570350    0.714115875
88	 6850	 1468	 143299	 10	 31	 5	 4     0.468836040    0.025011925    0.004045033    0.003861517    0.024682669    0.005565653    0.035036793    0.713876006
89	 7080	 1516	 150379	 10	 31	 5	 4     0.468882273    0.024567560    0.004046900    0.003862981    0.024231954    0.005278601    0.034412552    0.713912756
90	 7370	 1575	 157749	 10	 31	 5	 4     0.468922382    0.024176426    0.004048956    0.003864741    0.023834964    0.005073506    0.033861623    0.713977177
91	 7610	 1628	 165359	 10	 31	 5	 4     0.468960394    0.023828733    0.004052585    0.003867728    0.023481590    0.005125220    0.033331036    0.714911255
92	 7890	 1689	 173249	 10	 31	 5	 4     0.468996391    0.023420638    0.004057011    0.003871929    0.023066576    0.004850046    0.032820651    0.713594542
93	 8180	 1750	 181429	 10	 31	 5	 4     0.469028135    0.023108748    0.004060360    0.003874907    0.022749235    0.004701873    0.032363832    0.714030025
94	 8420	 1800	 189849	 10	 31	 5	 4     0.469057726    0.022763193    0.004061413    0.003875853    0.022397944    0.004741003    0.031932101    0.712862364
95	 8720	 1860	 198569	 10	 31	 5	 4     0.469086939    0.022428913    0.004063638    0.003877731    0.022057720    0.004596413    0.031500050    0.712027860
96	 9030	 1926	 207599	 10	 31	 5	 4     0.469114754    0.022099341    0.004065112    0.003879001    0.021722241    0.004688484    0.031083071    0.710976755
97	 9370	 1996	 216969	 10	 31	 5	 4     0.469145287    0.021760238    0.004066880    0.003880460    0.021376820    0.004556253    0.030618778    0.710682774
98	 9750	 2081	 226719	 10	 31	 5	 4     0.469170379    0.021453923    0.004068437    0.003881734    0.021064630    0.004620617    0.030231854    0.709646288
99	 10150	 2163	 236869	 10	 31	 5	 4     0.469201420    0.021168055    0.004072522    0.003885329    0.020772605    0.004376670    0.029746211    0.711621920
100	 10570	 2247	 247439	 10	 31	 5	 4     0.469227109    0.020888189    0.004076075    0.003888471    0.020486631    0.004363409    0.029338202    0.711979165
101	 11030	 2341	 258469	 10	 31	 5	 4     0.469252278    0.020633420    0.004081121    0.003893014    0.020225787    0.004230145    0.028932831    0.713149012
102	 11490	 2435	 269959	 10	 31	 5	 4     0.469277426    0.020347121    0.004085424    0.003896845    0.019932753    0.004176672    0.028522039    0.713382416
103	 11970	 2533	 281929	 10	 31	 5	 4     0.469302640    0.020089875    0.004089507    0.003900390    0.019669240    0.004153573    0.028104120    0.714837358
104	 12500	 2640	 294429	 10	 31	 5	 4     0.469328564    0.019787526    0.004093985    0.003904283    0.019359377    0.004248618    0.027667828    0.715181751
105	 13050	 2751	 307479	 10	 31	 5	 4     0.469355153    0.019502002    0.004099031    0.003908606    0.019066358    0.004397403    0.027213040    0.716641804
106	 13610	 2866	 321089	 10	 31	 5	 4     0.469385868    0.019259549    0.004107043    0.003915431    0.018816547    0.004000689    0.026678019    0.721925766
107	 14090	 2965	 335179	 10	 31	 5	 4     0.469410325    0.018972656    0.004111444    0.003919459    0.018521817    0.003996534    0.026244175    0.722928265
108	 14580	 3066	 349759	 10	 31	 5	 4     0.469433691    0.018696806    0.004115521    0.003923132    0.018238230    0.003926545    0.025822846    0.724041266
109	 15040	 3159	 364799	 10	 31	 5	 4     0.469456264    0.018423882    0.004119925    0.003927300    0.017957328    0.003786013    0.025409164    0.725088070
110	 22560	 3159	 387359	 15	 56	 4	 5     0.469473108    0.018173362    0.002754164    0.002432455    0.017963454    0.003787891    0.025096015    0.724153299
111	 23265	 3255	 410624	 15	 56	 4	 5     0.469494214    0.017910391    0.002758212    0.002435886    0.017696733    0.003973114    0.024698021    0.725175132
112	 24135	 3375	 434759	 15	 56	 4	 5     0.469517568    0.017650124    0.002760048    0.002437457    0.017432987    0.003829860    0.024250014    0.727839747
113	 24825	 3472	 459584	 15	 56	 4	 5     0.469538511    0.017343083    0.002761690    0.002438847    0.017121788    0.003672016    0.023841056    0.727446116
114	 25575	 3573	 485159	 15	 56	 4	 5     0.469557038    0.017080691    0.002763214    0.002440299    0.016855701    0.003702198    0.023473346    0.727663216
115	 26385	 3682	 511544	 15	 56	 4	 5     0.469575196    0.016805987    0.002765003    0.002442012    0.016576971    0.003598098    0.023107249    0.727303674
116	 27165	 3787	 538709	 15	 56	 4	 5     0.469592079    0.016504405    0.002766076    0.002443024    0.016270962    0.003581724    0.022761568    0.725099646
117	 28020	 3904	 566729	 15	 56	 4	 5     0.469609778    0.016219326    0.002767241    0.002444182    0.015981518    0.003450552    0.022393428    0.724289553
118	 28740	 4004	 595469	 15	 56	 4	 5     0.469626855    0.015962272    0.002768960    0.002445857    0.015720274    0.003417379    0.022032395    0.724491015
119	 29505	 4106	 624974	 15	 56	 4	 5     0.469643262    0.015695815    0.002770224    0.002447087    0.015449417    0.003456269    0.021679849    0.723981754
120	 30390	 4224	 655364	 15	 56	 4	 5     0.469661440    0.015422292    0.002772622    0.002449543    0.015171014    0.003298728    0.021282408    0.724649766
121	 31215	 4335	 686579	 15	 56	 4	 5     0.469677314    0.015167208    0.002774271    0.002451188    0.014911325    0.003185689    0.020929179    0.724691958
122	 31965	 4436	 718544	 15	 56	 4	 5     0.469691778    0.014909934    0.002775534    0.002452468    0.014649319    0.003079566    0.020602024    0.723712099
123	 32895	 4560	 751439	 15	 56	 4	 5     0.469705160    0.014651332    0.002776384    0.002453354    0.014385869    0.003127221    0.020294623    0.721931735
124	 33840	 4691	 785279	 15	 56	 4	 5     0.469719386    0.014413174    0.002777459    0.002454365    0.014143030    0.002938801    0.019962675    0.722006158
125	 34620	 4797	 819899	 15	 56	 4	 5     0.469731025    0.014211859    0.002778486    0.002455315    0.013937609    0.002940756    0.019686901    0.721894150
126	 35460	 4913	 855359	 15	 56	 4	 5     0.469743133    0.013966904    0.002779186    0.002455925    0.013687605    0.002898622    0.019395837    0.720098020
127	 36285	 5026	 891644	 15	 56	 4	 5     0.469754723    0.013729354    0.002780061    0.002456739    0.013444941    0.002923648    0.019113071    0.718322781
128	 37320	 5169	 928964	 15	 56	 4	 5     0.469766683    0.013560469    0.002781142    0.002457750    0.013272210    0.002809461    0.018816831    0.720656362
129	 38160	 5282	 967124	 15	 56	 4	 5     0.469777357    0.013359311    0.002781931    0.002458482    0.013066448    0.002868956    0.018548444    0.720238921
130	 39240	 5428	 1006364	 15	 56	 4	 5     0.469789245    0.013157491    0.002782650    0.002459143    0.012859877    0.002714609    0.018244862    0.721161447
131	 40320	 5576	 1046684	 15	 56	 4	 5     0.469799507    0.012958711    0.002783501    0.002459913    0.012656236    0.002659631    0.017978677    0.720782238
132	 41460	 5733	 1088144	 15	 56	 4	 5     0.469808995    0.012769735    0.002784292    0.002460642    0.012462497    0.002681099    0.017729014    0.720273238
133	 42690	 5899	 1130834	 15	 56	 4	 5     0.469818893    0.012556072    0.002785023    0.002461322    0.012243308    0.002565094    0.017464754    0.718937814
134	 43980	 6077	 1174814	 15	 56	 4	 5     0.469828013    0.012371101    0.002786052    0.002462272    0.012053301    0.002597322    0.017217656    0.718512518
135	 45495	 6282	 1220309	 15	 56	 4	 5     0.469837206    0.012179276    0.002787006    0.002463180    0.011856111    0.002479685    0.016964943    0.717908471
136	 47055	 6498	 1267364	 15	 56	 4	 5     0.469845472    0.012012322    0.002787891    0.002463978    0.011684329    0.002457974    0.016734443    0.717820270
137	 59603	 6498	 1326967	 19	 83	 8	 6     0.469852020    0.011862137    0.002024474    0.001890772    0.011688105    0.002458285    0.016549590    0.716763168
138	 61693	 6732	 1388660	 19	 83	 8	 6     0.469860055    0.011695382    0.002024939    0.001891180    0.011518749    0.002410059    0.016319876    0.716634232
139	 63783	 6958	 1452443	 19	 83	 8	 6     0.469868183    0.011510626    0.002025335    0.001891540    0.011331043    0.002414320    0.016084147    0.715650423
140	 66120	 7205	 1518563	 19	 83	 8	 6     0.469876076    0.011350395    0.002025873    0.001892024    0.011168138    0.002355942    0.015851897    0.716027531
141	 68419	 7452	 1586982	 19	 83	 8	 6     0.469883868    0.011198432    0.002026359    0.001892461    0.011013571    0.002348388    0.015619224    0.716964705
142	 71098	 7737	 1658080	 19	 83	 8	 6     0.469891134    0.011042675    0.002026845    0.001892894    0.010855072    0.002299001    0.015399094    0.717099021
143	 73834	 8030	 1731914	 19	 83	 8	 6     0.469898311    0.010891796    0.002027502    0.001893486    0.010701423    0.002338761    0.015178489    0.717581030
144	 76798	 8360	 1808712	 19	 83	 8	 6     0.469905712    0.010735108    0.002028194    0.001894111    0.010541772    0.002253929    0.014947615    0.718181987
145	 79990	 8698	 1888702	 19	 83	 8	 6     0.469912422    0.010594019    0.002028988    0.001894841    0.010397906    0.002184783    0.014735164    0.718961745
146	 82992	 9015	 1971694	 19	 83	 8	 6     0.469918960    0.010444430    0.002029570    0.001895368    0.010245339    0.002204275    0.014525162    0.719057752
147	 86640	 9405	 2058334	 19	 83	 8	 6     0.469925618    0.010303227    0.002030377    0.001896098    0.010101191    0.002126272    0.014308136    0.720095701
148	 90117	 9773	 2148451	 19	 83	 8	 6     0.469932046    0.010166626    0.002031252    0.001896892    0.009961641    0.002110525    0.014095438    0.721270649
149	 93879	 10170	 2242330	 19	 83	 8	 6     0.469938629    0.010029199    0.002032477    0.001898009    0.009821093    0.002115583    0.013874236    0.722864938
150	 97736	 10582	 2340066	 19	 83	 8	 6     0.469945404    0.009875545    0.002034079    0.001899467    0.009663794    0.002042968    0.013642843    0.723862668
151	 101517	 10984	 2441583	 19	 83	 8	 6     0.469951711    0.009726477    0.002035315    0.001900592    0.009511143    0.002079601    0.013423806    0.724569213
152	 105526	 11408	 2547109	 19	 83	 8	 6     0.469958346    0.009586892    0.002036293    0.001901493    0.009368138    0.002031803    0.013189480    0.726858986
153	 109383	 11822	 2656492	 19	 83	 8	 6     0.469964596    0.009445628    0.002037083    0.001902208    0.009223350    0.001969440    0.012964873    0.728555428
154	 113126	 12224	 2769618	 19	 83	 8	 6     0.469970311    0.009308053    0.002037886    0.001902941    0.009082228    0.001935815    0.012756043    0.729697475
155	 116907	 12626	 2886525	 19	 83	 8	 6     0.469975819    0.009164688    0.002038423    0.001903425    0.008935118    0.001909694    0.012551459    0.730169147
156	 120574	 13020	 3007099	 19	 83	 8	 6     0.469981075    0.009032918    0.002039080    0.001904019    0.008799760    0.001891294    0.012353092    0.731227351
157	 171342	 13020	 3178441	 27	 132	 5	 7     0.469985116    0.008906622    0.001370795    0.001141576    0.008800502    0.001891482    0.012198376    0.730148147
158	 177228	 13457	 3355669	 27	 132	 5	 7     0.469990299    0.008771632    0.001371268    0.001141923    0.008663784    0.001842258    0.011997016    0.731151095
159	 182520	 13855	 3538189	 27	 132	 5	 7     0.469995129    0.008627710    0.001371572    0.001142145    0.008517991    0.001835645    0.011806271    0.730773538
160	 188082	 14268	 3726271	 27	 132	 5	 7     0.469999802    0.008496450    0.001371890    0.001142394    0.008384961    0.001779320    0.011618780    0.731268644
161	 193293	 14654	 3919564	 27	 132	 5	 7     0.470004247    0.008362484    0.001372180    0.001142611    0.008249137    0.001769776    0.011437537    0.731143798
162	 198639	 15053	 4118203	 27	 132	 5	 7     0.470008802    0.008223200    0.001372442    0.001142819    0.008107862    0.001729689    0.011248805    0.731028764
163	 204282	 15475	 4322485	 27	 132	 5	 7     0.470013188    0.008086511    0.001372660    0.001143005    0.007969157    0.001739858    0.011064014    0.730884035
164	 209925	 15893	 4532410	 27	 132	 5	 7     0.470017555    0.007950084    0.001372875    0.001143182    0.007830648    0.001672988    0.010876913    0.730913649
165	 215703	 16328	 4748113	 27	 132	 5	 7     0.470021528    0.007831107    0.001373058    0.001143339    0.007709796    0.001666546    0.010703862    0.731615114
166	 221508	 16762	 4969621	 27	 132	 5	 7     0.470025501    0.007700872    0.001373214    0.001143466    0.007577448    0.001620258    0.010527961    0.731468521
167	 227178	 17186	 5196799	 27	 132	 5	 7     0.470029161    0.007575358    0.001373328    0.001143558    0.007449833    0.001602443    0.010363247    0.730983059
168	 233226	 17636	 5430025	 27	 132	 5	 7     0.470032967    0.007460951    0.001373479    0.001143683    0.007333440    0.001586786    0.010189175    0.732242836
169	 239193	 18081	 5669218	 27	 132	 5	 7     0.470036627    0.007336466    0.001373629    0.001143810    0.007206724    0.001531670    0.010018933    0.732260225
170	 245538	 18559	 5914756	 27	 132	 5	 7     0.470039953    0.007219275    0.001373742    0.001143909    0.007087366    0.001521709    0.009861641    0.732056104
171	 251964	 19035	 6166720	 27	 132	 5	 7     0.470043181    0.007098780    0.001373842    0.001143984    0.006964570    0.001506438    0.009706570    0.731337647
172	 258768	 19546	 6425488	 27	 132	 5	 7     0.470046325    0.006988857    0.001373988    0.001144103    0.006852465    0.001461955    0.009553119    0.731578572
173	 265734	 20068	 6691222	 27	 132	 5	 7     0.470049435    0.006881126    0.001374083    0.001144183    0.006742536    0.001422104    0.009398837    0.732125349
174	 272268	 20558	 6963490	 27	 132	 5	 7     0.470052294    0.006776522    0.001374180    0.001144261    0.006635728    0.001384653    0.009254747    0.732221294
175	 279315	 21086	 7242805	 27	 132	 5	 7     0.470055077    0.006683639    0.001374290    0.001144348    0.006540822    0.001363888    0.009112301    0.733474379
176	 285930	 21581	 7528735	 27	 132	 5	 7     0.470057709    0.006589509    0.001374403    0.001144441    0.006444583    0.001342618    0.008975484    0.734167543
177	 293274	 22130	 7822009	 27	 132	 5	 7     0.470060182    0.006490611    0.001374489    0.001144509    0.006343407    0.001348896    0.008845056    0.733812308
178	 301455	 22747	 8123464	 27	 132	 5	 7     0.470062626    0.006390636    0.001374579    0.001144583    0.006241055    0.001313166    0.008714216    0.733357570
179	 310257	 23413	 8433721	 27	 132	 5	 7     0.470064981    0.006293759    0.001374676    0.001144660    0.006141797    0.001296619    0.008586242    0.733005077
180	 319545	 24110	 8753266	 27	 132	 5	 7     0.470067313    0.006203194    0.001374789    0.001144749    0.006048932    0.001261834    0.008457571    0.733448728
181	 329157	 24827	 9082423	 27	 132	 5	 7     0.470069466    0.006115261    0.001374893    0.001144830    0.005958699    0.001263796    0.008337073    0.733502213
182	 340362	 25674	 9422785	 27	 132	 5	 7     0.470071619    0.006023966    0.001374984    0.001144899    0.005864945    0.001233268    0.008214754    0.733310558
183	 351675	 26524	 9774460	 27	 132	 5	 7     0.470073680    0.005939196    0.001375086    0.001144978    0.005777819    0.001243489    0.008095951    0.733600834
184	 364203	 27466	 10138663	 27	 132	 5	 7     0.470075806    0.005855719    0.001375182    0.001145054    0.005691952    0.001199943    0.007971557    0.734576573
185	 377163	 28436	 10515826	 27	 132	 5	 7     0.470077751    0.005776997    0.001375263    0.001145116    0.005610913    0.001191180    0.007856038    0.735357545
186	 390987	 29472	 10906813	 27	 132	 5	 7     0.470079650    0.005697390    0.001375362    0.001145190    0.005528891    0.001176377    0.007741581    0.735946510
187	 405648	 30571	 11312461	 27	 132	 5	 7     0.470081491    0.005617164    0.001375458    0.001145262    0.005446159    0.001166719    0.007629007    0.736290356
188	 421578	 31763	 11734039	 27	 132	 5	 7     0.470083282    0.005541646    0.001375562    0.001145338    0.005368209    0.001137576    0.007517780    0.737138516
189	 499648	 31763	 12233687	 32	 177	 2	 8     0.470084720    0.005517575    0.001274110    0.000982785    0.005368452    0.001137620    0.007427343    0.742873287
190	 518624	 32958	 12752311	 32	 177	 2	 8     0.470086480    0.005443355    0.001274214    0.000982859    0.005292116    0.001125176    0.007315097    0.744126113
191	 539072	 34247	 13291383	 32	 177	 2	 8     0.470088212    0.005371272    0.001274329    0.000982940    0.005217916    0.001122739    0.007202934    0.745706148
192	 561536	 35662	 13852919	 32	 177	 2	 8     0.470089911    0.005303028    0.001274439    0.000983008    0.005147613    0.001096004    0.007091213    0.747830930
193	 584672	 37121	 14437591	 32	 177	 2	 8     0.470091544    0.005232586    0.001274544    0.000983075    0.005074987    0.001068786    0.006982081    0.749430815
194	 607072	 38526	 15044663	 32	 177	 2	 8     0.470093157    0.005161678    0.001274655    0.000983131    0.005001817    0.001059723    0.006872626    0.751048924
195	 631552	 40058	 15676215	 32	 177	 2	 8     0.470094785    0.005093406    0.001274792    0.000983193    0.004931297    0.001042176    0.006760400    0.753417938
196	 656192	 41603	 16332407	 32	 177	 2	 8     0.470096424    0.005023860    0.001274948    0.000983254    0.004859390    0.001032102    0.006645412    0.755989187
197	 681696	 43205	 17014103	 32	 177	 2	 8     0.470098052    0.004953462    0.001275118    0.000983327    0.004786529    0.001013450    0.006529211    0.758661657


==> data/lshaped/criterionD/varth1_thX0.2_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 2	 1     0.445934386    0.104076133    0.018422207    0.018317085    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 2	 1     0.447322643    0.102121368    0.018811194    0.018704427    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 2	 1     0.447996289    0.101225754    0.018909710    0.018801580    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 2	 1     0.448646674    0.099837740    0.019073047    0.018961856    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 2	 1     0.449820601    0.097143253    0.019369524    0.019257544    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 2	 1     0.450380085    0.095906597    0.019518015    0.019403992    0.093899533    0.019177828    0.134879904    0.711051788
10	 172	 116	 897	 4	 8	 3	 2     0.450803789    0.094427704    0.005473072    0.005378380    0.094268959    0.019228593    0.133456935    0.707551866
11	 176	 118	 1073	 4	 8	 3	 2     0.451299342    0.093250436    0.005479743    0.005383215    0.093089292    0.018971140    0.131771445    0.707668009
12	 180	 120	 1253	 4	 8	 3	 2     0.451781608    0.092089424    0.005486166    0.005387802    0.091925862    0.024252328    0.130108372    0.707790152
13	 188	 124	 1441	 4	 8	 3	 2     0.452458762    0.089680636    0.005565200    0.005467810    0.089507793    0.022844317    0.127733623    0.702091064
14	 196	 128	 1637	 4	 8	 3	 2     0.453076178    0.087866278    0.005680522    0.005584215    0.087682464    0.022559651    0.125526040    0.699984463
15	 204	 132	 1841	 4	 8	 3	 2     0.453720268    0.085986868    0.005814236    0.005718719    0.085790070    0.022352556    0.123177627    0.698072124
16	 212	 136	 2053	 4	 8	 3	 2     0.454306212    0.084139930    0.005860104    0.005764189    0.083935612    0.021060143    0.120998659    0.695379033
17	 224	 142	 2277	 4	 8	 3	 2     0.454984868    0.082367910    0.006406379    0.006302214    0.082118396    0.018152422    0.118421195    0.695550404
18	 236	 148	 2513	 4	 8	 3	 2     0.455459240    0.081244918    0.006689924    0.006579504    0.080969017    0.019387558    0.116583405    0.696882357
19	 248	 155	 2761	 4	 8	 3	 2     0.456063591    0.079903202    0.007028900    0.006909718    0.079593444    0.019093108    0.114196366    0.699700038
20	 260	 162	 3021	 4	 8	 3	 2     0.456612483    0.078614110    0.007073043    0.006951866    0.078295277    0.016814281    0.111981471    0.702027837
21	 268	 166	 3289	 4	 8	 3	 2     0.457001130    0.077885915    0.007115173    0.006991927    0.077560235    0.022794577    0.110384675    0.705586303
22	 288	 176	 3577	 4	 8	 3	 2     0.457769862    0.075953920    0.007666655    0.007528778    0.075566000    0.019645267    0.107152054    0.708842406
23	 308	 186	 3885	 4	 8	 3	 2     0.458558348    0.074307943    0.008686641    0.008529882    0.073798460    0.016866480    0.103725846    0.716387918
24	 320	 192	 4205	 4	 8	 3	 2     0.459006583    0.072971139    0.008939797    0.008775349    0.072421455    0.017174124    0.101723972    0.717344568
25	 340	 202	 4545	 4	 8	 3	 2     0.459385410    0.072062288    0.009009047    0.008843139    0.071496926    0.018540544    0.099999271    0.720628128
26	 360	 212	 4905	 4	 8	 3	 2     0.459898256    0.070084416    0.009044200    0.008875971    0.069498401    0.016118450    0.097613545    0.717978390
27	 372	 218	 5277	 4	 8	 3	 2     0.460262387    0.068896649    0.009062927    0.008893809    0.068297962    0.017865042    0.095881931    0.718557169
28	 392	 228	 5669	 4	 8	 4	 2     0.460761575    0.067017379    0.009110621    0.009042281    0.066395223    0.015660432    0.093453629    0.717119063
29	 404	 234	 6073	 4	 8	 4	 2     0.461125016    0.065471164    0.009273681    0.009205711    0.064811050    0.014563475    0.091643487    0.714411533
30	 416	 241	 6489	 4	 8	 3	 2     0.461421097    0.064443820    0.009386603    0.009212710    0.063756550    0.014538985    0.090140893    0.714923250
31	 428	 248	 6917	 4	 8	 3	 2     0.461725268    0.063225091    0.009490191    0.009314053    0.062508787    0.015822060    0.088569671    0.713845843
32	 444	 258	 7361	 4	 8	 4	 2     0.462080596    0.061999337    0.009537921    0.009467355    0.061261292    0.014462740    0.086696781    0.715128480
33	 460	 266	 7821	 4	 8	 4	 2     0.462354801    0.060756705    0.009580391    0.009508259    0.059996611    0.013411835    0.085222342    0.712919913
34	 476	 274	 8297	 4	 8	 4	 2     0.462597783    0.059668784    0.009621243    0.009547750    0.058887991    0.011963053    0.083893390    0.711245364
35	 484	 279	 8781	 4	 8	 4	 2     0.462770228    0.058725579    0.009618655    0.009544964    0.057932504    0.013708506    0.082936879    0.708075576
36	 500	 287	 9281	 4	 8	 4	 2     0.463042252    0.057707454    0.009679151    0.009604329    0.056889931    0.012057306    0.081404436    0.708898148
37	 508	 292	 9789	 4	 8	 4	 2     0.463223720    0.056699725    0.009703406    0.009628519    0.055863250    0.012374737    0.080365383    0.705524231
38	 520	 299	 10309	 4	 8	 3	 2     0.463456136    0.055775807    0.009810428    0.009625170    0.054906249    0.013156822    0.079014046    0.705897375
39	 532	 306	 10841	 4	 8	 3	 2     0.463664898    0.054598365    0.009821595    0.009635910    0.053707707    0.013188102    0.077779638    0.701962196
40	 548	 317	 11389	 4	 8	 3	 2     0.463898524    0.053747278    0.009822771    0.009636885    0.052842058    0.013637908    0.076373876    0.703739034
41	 572	 330	 11961	 4	 8	 3	 2     0.464166360    0.052880716    0.009851347    0.009664661    0.051954991    0.010612751    0.074728840    0.707634640
42	 580	 334	 12541	 4	 8	 3	 2     0.464307059    0.052255837    0.009851986    0.009665225    0.051318719    0.011112490    0.073849604    0.707598065
43	 592	 340	 13133	 4	 8	 3	 2     0.464484216    0.051215792    0.009896808    0.009709092    0.050250478    0.014208497    0.072727044    0.704219359
44	 624	 356	 13757	 4	 8	 3	 2     0.464776424    0.049912467    0.009940324    0.009751177    0.048912620    0.011658864    0.070835622    0.704623829
45	 652	 370	 14409	 4	 8	 4	 2     0.464939818    0.048851657    0.009994738    0.009918441    0.047818298    0.009690955    0.069755106    0.700330916
46	 1304	 370	 15713	 8	 19	 5	 3     0.465057488    0.048147072    0.004239738    0.004140604    0.047960037    0.009709249    0.068966237    0.698125250
47	 1336	 380	 17049	 8	 19	 5	 3     0.465190332    0.047440447    0.004258186    0.004157155    0.047248957    0.011611293    0.068064416    0.696993386
48	 1408	 400	 18457	 8	 19	 5	 3     0.465368100    0.046815016    0.004297137    0.004195459    0.046617383    0.009806050    0.066838172    0.700423349
49	 1456	 413	 19913	 8	 19	 5	 3     0.465500393    0.046129208    0.004300918    0.004198707    0.045928269    0.009932057    0.065910497    0.699876498
50	 1512	 429	 21425	 8	 19	 5	 3     0.465636872    0.045546990    0.004314878    0.004211496    0.045342145    0.010411630    0.064939301    0.701377888
51	 1584	 449	 23009	 8	 19	 5	 3     0.465778960    0.044907858    0.004321115    0.004217438    0.044699482    0.010614415    0.063912203    0.702649201
52	 1640	 464	 24649	 8	 19	 5	 3     0.465933282    0.044137182    0.004332622    0.004228353    0.043924016    0.009435349    0.062777272    0.703075817
53	 1696	 478	 26345	 8	 19	 5	 3     0.466053997    0.043447958    0.004336820    0.004232139    0.043230973    0.009750203    0.061874726    0.702192322
54	 1768	 498	 28113	 8	 19	 5	 3     0.466192642    0.042820277    0.004350234    0.004245316    0.042598727    0.009251545    0.060821294    0.704034291
55	 1840	 516	 29953	 8	 19	 5	 3     0.466301878    0.042219824    0.004358939    0.004253052    0.041994205    0.009248080    0.059978063    0.703921103
56	 1936	 541	 31889	 8	 19	 5	 3     0.466418948    0.041593662    0.004365695    0.004259496    0.041363914    0.009087641    0.059060770    0.704251937
57	 2016	 564	 33905	 8	 19	 5	 3     0.466539530    0.041062363    0.004398722    0.004290256    0.040826081    0.008732559    0.058100575    0.706746231
58	 2112	 589	 36017	 8	 19	 5	 3     0.466647254    0.040582847    0.004422620    0.004312522    0.040341145    0.008841360    0.057228922    0.709131787
59	 2216	 617	 38233	 8	 19	 5	 3     0.466761598    0.040040359    0.004453983    0.004343051    0.039791863    0.009567206    0.056288723    0.711338917
60	 2360	 655	 40593	 8	 19	 5	 3     0.466884521    0.039342372    0.004491827    0.004377855    0.039085109    0.008985938    0.055259875    0.711951888
61	 2464	 682	 43057	 8	 19	 5	 3     0.467018727    0.038716875    0.004550970    0.004432933    0.038448473    0.008770200    0.054113936    0.715469576
62	 2584	 713	 45641	 8	 19	 5	 3     0.467138057    0.038150050    0.004600176    0.004478683    0.037871687    0.009360953    0.053073962    0.718809147
63	 2728	 750	 48369	 8	 19	 5	 3     0.467253791    0.037553160    0.004611524    0.004489279    0.037268937    0.008192054    0.052045218    0.721548711
64	 2808	 778	 51177	 8	 19	 5	 3     0.467342017    0.037019278    0.004618434    0.004496022    0.036730056    0.008036819    0.051246942    0.722370478
65	 2896	 800	 54073	 8	 19	 5	 3     0.467428098    0.036369978    0.004628142    0.004505408    0.036074307    0.008268420    0.050455750    0.720829196
66	 3008	 830	 57081	 8	 19	 5	 3     0.467514908    0.035837961    0.004642306    0.004518937    0.035536016    0.008204675    0.049644938    0.721885513
67	 3128	 860	 60209	 8	 19	 5	 3     0.467620958    0.035121200    0.004649842    0.004526124    0.034812033    0.007867821    0.048635884    0.722125248
68	 3240	 888	 63449	 8	 19	 5	 3     0.467714883    0.034484011    0.004662242    0.004537932    0.034167390    0.007521411    0.047724185    0.722568890
69	 3336	 912	 66785	 8	 19	 5	 3     0.467791333    0.033978405    0.004680432    0.004555610    0.033654503    0.006927962    0.046968905    0.723423397
70	 3424	 934	 70209	 8	 19	 5	 3     0.467859969    0.033400471    0.004685703    0.004560988    0.033070163    0.007242748    0.046280217    0.721700831
71	 3528	 960	 73737	 8	 19	 5	 3     0.467937377    0.032846496    0.004691224    0.004566198    0.032509763    0.006952860    0.045490884    0.722045665
72	 3624	 984	 77361	 8	 19	 5	 3     0.468006531    0.032277413    0.004693782    0.004568699    0.031934305    0.006837993    0.044773837    0.720898972
73	 3728	 1010	 81089	 8	 19	 5	 3     0.468072024    0.031750929    0.004696666    0.004571410    0.031401637    0.007014001    0.044083892    0.720238793
74	 3832	 1038	 84921	 8	 19	 5	 3     0.468143163    0.031247233    0.004699749    0.004574166    0.030891778    0.006695311    0.043321918    0.721279999
75	 3944	 1066	 88865	 8	 19	 5	 3     0.468210859    0.030635923    0.004703195    0.004577379    0.030272755    0.006706020    0.042584048    0.719422513
76	 4056	 1096	 92921	 8	 19	 5	 3     0.468276197    0.030089872    0.004708577    0.004582793    0.029719181    0.007267818    0.041859447    0.718831099
77	 4208	 1136	 97129	 8	 19	 5	 3     0.468347274    0.029466837    0.004712621    0.004586712    0.029087552    0.006578952    0.041056556    0.717713312
78	 4328	 1167	 101457	 8	 19	 5	 3     0.468400331    0.028965392    0.004715697    0.004589651    0.028578946    0.006118531    0.040446752    0.716136423
79	 4424	 1194	 105881	 8	 19	 5	 3     0.468448101    0.028557747    0.004720409    0.004594298    0.028164919    0.005787735    0.039889675    0.715918274
80	 4512	 1217	 110393	 8	 19	 5	 3     0.468494222    0.028122289    0.004724466    0.004598175    0.027722600    0.005856462    0.039344293    0.714774292
81	 4632	 1248	 115025	 8	 19	 5	 3     0.468544361    0.027757469    0.004728149    0.004601417    0.027351813    0.006477945    0.038742624    0.716458154
82	 4776	 1285	 119801	 8	 19	 5	 3     0.468607481    0.027083764    0.004730428    0.004603580    0.026667458    0.005757686    0.037971540    0.713264839
83	 4920	 1322	 124721	 8	 19	 5	 3     0.468652540    0.026735507    0.004734995    0.004607972    0.026312870    0.005356079    0.037411309    0.714637021
84	 5024	 1349	 129745	 8	 19	 5	 3     0.468691480    0.026314910    0.004736655    0.004609424    0.025885103    0.005653568    0.036920272    0.712749614
85	 5168	 1386	 134913	 8	 19	 5	 3     0.468737626    0.025918428    0.004739317    0.004612079    0.025481440    0.005286419    0.036329700    0.713422560
86	 5296	 1422	 140209	 8	 19	 5	 3     0.468777546    0.025512198    0.004741884    0.004614620    0.025067645    0.005430780    0.035810923    0.712413886
87	 5480	 1468	 145689	 8	 19	 5	 3     0.468817692    0.025125124    0.004745456    0.004618064    0.024672911    0.005563233    0.035281458    0.712133954
88	 5664	 1516	 151353	 8	 19	 5	 3     0.468863876    0.024683986    0.004750711    0.004623141    0.024222509    0.005276228    0.034662299    0.712127794
89	 5896	 1575	 157249	 8	 19	 5	 3     0.468903952    0.024295513    0.004754336    0.004626702    0.023825789    0.005072254    0.034115876    0.712146834
90	 6088	 1628	 163337	 8	 19	 5	 3     0.468941931    0.023950111    0.004759221    0.004631276    0.023472487    0.005124433    0.033589798    0.713017427
91	 6312	 1689	 169649	 8	 19	 5	 3     0.468977913    0.023543953    0.004761575    0.004633468    0.023057431    0.004848995    0.033083629    0.711649640
92	 6544	 1750	 176193	 8	 19	 5	 3     0.469009644    0.023233668    0.004763398    0.004635072    0.022740127    0.004701196    0.032630708    0.712018518
93	 6736	 1800	 182929	 8	 19	 5	 3     0.469039230    0.022890108    0.004764196    0.004635828    0.022388825    0.004739546    0.032202647    0.710814477
94	 6976	 1860	 189905	 8	 19	 5	 3     0.469068425    0.022558111    0.004766920    0.004638387    0.022048693    0.004595038    0.031774559    0.709942542
95	 11336	 1860	 201241	 13	 40	 4	 4     0.469091939    0.022342907    0.003554893    0.003382377    0.022058292    0.004596542    0.031425501    0.710980148
96	 11739	 1926	 212980	 13	 40	 4	 4     0.469119760    0.022011941    0.003556018    0.003383238    0.021722806    0.004688503    0.031007427    0.709892543
97	 12181	 1996	 225161	 13	 40	 4	 4     0.469150297    0.021671375    0.003557495    0.003384518    0.021377388    0.004556259    0.030541906    0.709561969
98	 12675	 2081	 237836	 13	 40	 4	 4     0.469175392    0.021363743    0.003559020    0.003385869    0.021065205    0.004620740    0.030153955    0.708488915
99	 13195	 2163	 251031	 13	 40	 4	 4     0.469206443    0.021076460    0.003562668    0.003389131    0.020773170    0.004376722    0.029666871    0.710437598
100	 13741	 2247	 264772	 13	 40	 4	 4     0.469232140    0.020795199    0.003565847    0.003391897    0.020487192    0.004363598    0.029257612    0.710762019
101	 14339	 2341	 279111	 13	 40	 4	 4     0.469257320    0.020539082    0.003570670    0.003396314    0.020226325    0.004230321    0.028850947    0.711903225
102	 14937	 2435	 294048	 13	 40	 4	 4     0.469282485    0.020251121    0.003573839    0.003398917    0.019933278    0.004176774    0.028438680    0.712097776
103	 15561	 2533	 309609	 13	 40	 4	 4     0.469307716    0.019992294    0.003576752    0.003401240    0.019669740    0.004153764    0.028019221    0.713520693
104	 16250	 2640	 325859	 13	 40	 4	 4     0.469333659    0.019688078    0.003580008    0.003403855    0.019359855    0.004248736    0.027581269    0.713820608
105	 16965	 2751	 342824	 13	 40	 4	 4     0.469360268    0.019400719    0.003583836    0.003407009    0.019066831    0.004351352    0.027124686    0.715242172
106	 17680	 2864	 360504	 13	 40	 4	 4     0.469390375    0.019163412    0.003588908    0.003410799    0.018824348    0.004041780    0.026598600    0.720466943
107	 18317	 2965	 378821	 13	 40	 4	 4     0.469415618    0.018863993    0.003591927    0.003413296    0.018518863    0.003992741    0.026149314    0.721395305
108	 18954	 3066	 397775	 13	 40	 4	 4     0.469438876    0.018589637    0.003595594    0.003416540    0.018238594    0.003926700    0.025728418    0.722533227
109	 19552	 3159	 417327	 13	 40	 4	 4     0.469461462    0.018314836    0.003599327    0.003419911    0.017957674    0.003786141    0.025312939    0.723536530
110	 20163	 3255	 437490	 13	 40	 4	 4     0.469482545    0.018054391    0.003603296    0.003423492    0.017691164    0.003970895    0.024918852    0.724527389
111	 20917	 3375	 458407	 13	 40	 4	 4     0.469505868    0.017797241    0.003607759    0.003427920    0.017427732    0.003828292    0.024475480    0.727145720
112	 21515	 3472	 479922	 13	 40	 4	 4     0.469526793    0.017493371    0.003610721    0.003430730    0.017116680    0.003662113    0.024070727    0.726748767
113	 22152	 3571	 502074	 13	 40	 4	 4     0.469545221    0.017222963    0.003613352    0.003433379    0.016839659    0.003708019    0.023708532    0.726445767
114	 22867	 3682	 524941	 13	 40	 4	 4     0.469563434    0.016962510    0.003617011    0.003437044    0.016572386    0.003597019    0.023345041    0.726600126
115	 23543	 3787	 548484	 13	 40	 4	 4     0.469580305    0.016664187    0.003618795    0.003438816    0.016266513    0.003580954    0.023003188    0.724429457
116	 24284	 3904	 572768	 13	 40	 4	 4     0.469597996    0.016382132    0.003620198    0.003440161    0.015977122    0.003449848    0.022639166    0.723619050
117	 24908	 4004	 597676	 13	 40	 4	 4     0.469615066    0.016127760    0.003621315    0.003441193    0.015715939    0.003416616    0.022282259    0.723793751
118	 32572	 4004	 630248	 17	 63	 7	 5     0.469627835    0.015940839    0.002639619    0.002525610    0.015720775    0.003417452    0.022011506    0.724204841
119	 33439	 4106	 663687	 17	 63	 7	 5     0.469644242    0.015673986    0.002640849    0.002526832    0.015449911    0.003456376    0.021658604    0.723684048
120	 34442	 4224	 698129	 17	 63	 7	 5     0.469662422    0.015400012    0.002643135    0.002529132    0.015171493    0.003298806    0.021260729    0.724340708
121	 35377	 4335	 733506	 17	 63	 7	 5     0.469678297    0.015144504    0.002644684    0.002530678    0.014911796    0.003185744    0.020907105    0.724371160
122	 36227	 4436	 769733	 17	 63	 7	 5     0.469692761    0.014886811    0.002645920    0.002531917    0.014649787    0.003079615    0.020579585    0.723377618
123	 37281	 4560	 807014	 17	 63	 7	 5     0.469706145    0.014627781    0.002646760    0.002532759    0.014386335    0.003127291    0.020271834    0.721581516
124	 38352	 4691	 845366	 17	 63	 7	 5     0.469720370    0.014389201    0.002647800    0.002533768    0.014143488    0.002938872    0.019939491    0.721643356
125	 39236	 4797	 884602	 17	 63	 7	 5     0.469732010    0.014187510    0.002648764    0.002534709    0.013938060    0.002940794    0.019663372    0.721519721
126	 40188	 4913	 924790	 17	 63	 7	 5     0.469744119    0.013942103    0.002649407    0.002535307    0.013688056    0.002898665    0.019371937    0.719706205
127	 41123	 5026	 965913	 17	 63	 7	 5     0.469755710    0.013704104    0.002650268    0.002536148    0.013445391    0.002938888    0.019088805    0.717913142
128	 42313	 5171	 1008226	 17	 63	 7	 5     0.469767742    0.013532129    0.002651320    0.002537175    0.013269854    0.002807543    0.018790377    0.720162746
129	 43282	 5286	 1051508	 17	 63	 7	 5     0.469778315    0.013326728    0.002652020    0.002537859    0.013060187    0.002834366    0.018524157    0.719424285
130	 44438	 5424	 1095946	 17	 63	 7	 5     0.469789837    0.013136770    0.002652656    0.002538471    0.012866163    0.002705747    0.018229596    0.720628708
131	 45645	 5569	 1141591	 17	 63	 7	 5     0.469800033    0.012943112    0.002653365    0.002539161    0.012668220    0.002662724    0.017964935    0.720465263
132	 46903	 5723	 1188494	 17	 63	 7	 5     0.469809559    0.012751863    0.002654194    0.002539968    0.012472581    0.002689879    0.017714052    0.719872755
133	 48348	 5895	 1236842	 17	 63	 7	 5     0.469819311    0.012543914    0.002654945    0.002540702    0.012259733    0.002596845    0.017453483    0.718705501
134	 49793	 6071	 1286635	 17	 63	 7	 5     0.469828557    0.012354138    0.002655869    0.002541603    0.012065284    0.002589459    0.017202802    0.718146844
135	 51459	 6269	 1338094	 17	 63	 7	 5     0.469837873    0.012154076    0.002656833    0.002542555    0.011860135    0.002474839    0.016946464    0.717204280
136	 72648	 6269	 1410742	 24	 100	 10	 6     0.469845767    0.011964001    0.001544349    0.001446056    0.011863908    0.002475376    0.016726181    0.715285917
137	 75216	 6490	 1485958	 24	 100	 10	 6     0.469853921    0.011794886    0.001544748    0.001446413    0.011693292    0.002446302    0.016495539    0.715034900
138	 77760	 6717	 1563718	 24	 100	 10	 6     0.469861973    0.011626977    0.001545136    0.001446747    0.011523851    0.002421346    0.016264556    0.714865934
139	 80424	 6946	 1644142	 24	 100	 10	 6     0.469870148    0.011442455    0.001545392    0.001446972    0.011337617    0.002414953    0.016026641    0.713964675
140	 83376	 7192	 1727518	 24	 100	 10	 6     0.469878065    0.011288182    0.001545807    0.001447340    0.011181840    0.002382153    0.015792827    0.714766409
141	 86328	 7444	 1813846	 24	 100	 10	 6     0.469885909    0.011129547    0.001546215    0.001447711    0.011021616    0.002344078    0.015557693    0.715372538
142	 89712	 7729	 1903558	 24	 100	 10	 6     0.469893187    0.010970906    0.001546635    0.001448090    0.010861340    0.002292595    0.015336301    0.715355448
143	 93168	 8022	 1996726	 24	 100	 10	 6     0.469900306    0.010826762    0.001547080    0.001448481    0.010715657    0.002363448    0.015116614    0.716216046
144	 96960	 8356	 2093686	 24	 100	 10	 6     0.469907968    0.010656306    0.001547622    0.001448968    0.010543326    0.002232491    0.014876531    0.716316599
145	 100848	 8682	 2194534	 24	 100	 10	 6     0.469914562    0.010510793    0.001548106    0.001449399    0.010396160    0.002207042    0.014666756    0.716640611
146	 104808	 9013	 2299342	 24	 100	 10	 6     0.469921258    0.010360496    0.001548568    0.001449811    0.010244111    0.002208534    0.014450644    0.716957412
147	 109296	 9391	 2408638	 24	 100	 10	 6     0.469927943    0.010218975    0.001549081    0.001450261    0.010100881    0.002144197    0.014231588    0.718048822
148	 113880	 9777	 2522518	 24	 100	 10	 6     0.469934483    0.010075205    0.001549671    0.001450778    0.009955314    0.002112468    0.014013976    0.718939838
149	 118512	 10165	 2641030	 24	 100	 10	 6     0.469940898    0.009936408    0.001550423    0.001451429    0.009814702    0.002116754    0.013797155    0.720178019
150	 123600	 10597	 2764630	 24	 100	 10	 6     0.469947741    0.009793183    0.001551395    0.001452256    0.009669519    0.002028892    0.013562094    0.722099615
151	 128304	 10990	 2892934	 24	 100	 10	 6     0.469954098    0.009638165    0.001552306    0.001453032    0.009512338    0.002073150    0.013340003    0.722500963
152	 133344	 11412	 3026278	 24	 100	 10	 6     0.469960774    0.009495131    0.001553019    0.001453675    0.009367264    0.002022416    0.013102702    0.724669651
153	 138000	 11808	 3164278	 24	 100	 10	 6     0.469966986    0.009355653    0.001553572    0.001454171    0.009225760    0.001955628    0.012877934    0.726487095
154	 142608	 12201	 3306886	 24	 100	 10	 6     0.469972616    0.009216117    0.001554076    0.001454613    0.009084144    0.001965934    0.012670806    0.727350530
155	 147792	 12637	 3454678	 24	 100	 10	 6     0.469978284    0.009071331    0.001554519    0.001455010    0.008937142    0.001906578    0.012458833    0.728104355
156	 152472	 13032	 3607150	 24	 100	 10	 6     0.469983586    0.008934336    0.001554995    0.001455427    0.008797975    0.001897083    0.012257184    0.728906116
157	 157704	 13469	 3764854	 24	 100	 10	 6     0.469988783    0.008799239    0.001555373    0.001455761    0.008660682    0.001851780    0.012056266    0.729847780
158	 162528	 13879	 3927382	 24	 100	 10	 6     0.469993639    0.008656899    0.001555754    0.001456089    0.008515958    0.001831182    0.011865457    0.729588344
159	 167208	 14270	 4094590	 24	 100	 10	 6     0.469998339    0.008521415    0.001556082    0.001456375    0.008378134    0.001783397    0.011677799    0.729710737
160	 172176	 14684	 4266766	 24	 100	 10	 6     0.470002835    0.008391326    0.001556335    0.001456596    0.008245737    0.001758281    0.011495427    0.729970798
161	 176688	 15064	 4443454	 24	 100	 10	 6     0.470007303    0.008250832    0.001556567    0.001456799    0.008102674    0.001728043    0.011311282    0.729433864
162	 181704	 15485	 4625158	 24	 100	 10	 6     0.470011725    0.008114671    0.001556762    0.001456974    0.007963943    0.001733571    0.011125991    0.729343721
163	 186672	 15899	 4811830	 24	 100	 10	 6     0.470016050    0.007980058    0.001556985    0.001457183    0.007826693    0.001683581    0.010941763    0.729321014
164	 192024	 16352	 5003854	 24	 100	 10	 6     0.470020099    0.007861467    0.001557188    0.001457372    0.007705701    0.001660523    0.010766442    0.730182429
165	 196992	 16770	 5200846	 24	 100	 10	 6     0.470024050    0.007731724    0.001557346    0.001457519    0.007573257    0.001605908    0.010592541    0.729921522
166	 201984	 17190	 5402830	 24	 100	 10	 6     0.470027603    0.007611004    0.001557451    0.001457614    0.007449948    0.001598161    0.010433672    0.729465516
167	 207264	 17632	 5610094	 24	 100	 10	 6     0.470031306    0.007496344    0.001557635    0.001457788    0.007332731    0.001599175    0.010265501    0.730246280
168	 212712	 18090	 5822806	 24	 100	 10	 6     0.470035096    0.007372511    0.001557821    0.001457962    0.007206047    0.001522594    0.010090471    0.730640972
169	 218136	 18549	 6040942	 24	 100	 10	 6     0.470038415    0.007251599    0.001557926    0.001458060    0.007082270    0.001532408    0.009934689    0.729927093
170	 224016	 19039	 6264958	 24	 100	 10	 6     0.470041693    0.007131011    0.001558018    0.001458142    0.006958728    0.001482941    0.009778339    0.729266081
171	 229848	 19531	 6494806	 24	 100	 10	 6     0.470044732    0.007021266    0.001558151    0.001458261    0.006846192    0.001467033    0.009631174    0.729014537
172	 236184	 20066	 6730990	 24	 100	 10	 6     0.470047844    0.006914415    0.001558263    0.001458367    0.006736538    0.001419915    0.009478062    0.729517756
173	 334594	 20066	 7065584	 34	 161	 5	 7     0.470050345    0.006830434    0.001125797    0.000975022    0.006737018    0.001419981    0.009353221    0.730276145
174	 342890	 20560	 7408474	 34	 161	 5	 7     0.470053226    0.006727011    0.001125886    0.000975098    0.006632123    0.001380879    0.009207275    0.730619114
175	 351764	 21088	 7760238	 34	 161	 5	 7     0.470055999    0.006632530    0.001125985    0.000975181    0.006536254    0.001366343    0.009064617    0.731694443
176	 360264	 21593	 8120502	 34	 161	 5	 7     0.470058622    0.006537706    0.001126078    0.000975263    0.006439996    0.001339530    0.008927541    0.732307578
177	 369308	 22129	 8489810	 34	 161	 5	 7     0.470061097    0.006437668    0.001126153    0.000975325    0.006338403    0.001345037    0.008796299    0.731861007
178	 379508	 22742	 8869318	 34	 161	 5	 7     0.470063524    0.006337901    0.001126233    0.000975393    0.006237033    0.001307078    0.008665639    0.731382976
179	 390592	 23407	 9259910	 34	 161	 5	 7     0.470065866    0.006241541    0.001126314    0.000975461    0.006139076    0.001294943    0.008537649    0.731060875
180	 402220	 24100	 9662130	 34	 161	 5	 7     0.470068164    0.006150560    0.001126411    0.000975541    0.006046535    0.001265891    0.008410148    0.731326013
181	 414596	 24835	 10076726	 34	 161	 5	 7     0.470070367    0.006061053    0.001126499    0.000975610    0.005955449    0.001261455    0.008286100    0.731472440
182	 428706	 25680	 10505432	 34	 161	 5	 7     0.470072501    0.005969257    0.001126572    0.000975667    0.005861984    0.001231500    0.008164149    0.731154736
183	 443054	 26536	 10948486	 34	 161	 5	 7     0.470074560    0.005884426    0.001126651    0.000975728    0.005775563    0.001242106    0.008044714    0.731464950
184	 458626	 27466	 11407112	 34	 161	 5	 7     0.470076663    0.005800886    0.001126733    0.000975793    0.005690409    0.001203846    0.007920873    0.732354347
185	 475252	 28454	 11882364	 34	 161	 5	 7     0.470078634    0.005720418    0.001126804    0.000975848    0.005608341    0.001190543    0.007803022    0.733102857
186	 492524	 29482	 12374888	 34	 161	 5	 7     0.470080515    0.005640132    0.001126879    0.000975906    0.005526412    0.001173668    0.007688868    0.733545120
187	 510986	 30583	 12885874	 34	 161	 5	 7     0.470082360    0.005560514    0.001126965    0.000975972    0.005445114    0.001167641    0.007575274    0.734034677
188	 531114	 31778	 13416988	 34	 161	 5	 7     0.470084147    0.005482757    0.001127044    0.000976030    0.005365669    0.001141768    0.007463556    0.734603834
189	 551412	 32980	 13968400	 34	 161	 5	 7     0.470085915    0.005409154    0.001127133    0.000976101    0.005290418    0.001119403    0.007351358    0.735803396
190	 572832	 34252	 14541232	 34	 161	 5	 7     0.470087623    0.005336104    0.001127220    0.000976170    0.005215686    0.001121816    0.007241310    0.736897655
191	 596802	 35672	 15138034	 34	 161	 5	 7     0.470089329    0.005267572    0.001127317    0.000976242    0.005145529    0.001096056    0.007129669    0.738824163
192	 621350	 37129	 15759384	 34	 161	 5	 7     0.470090959    0.005195852    0.001127404    0.000976308    0.005072065    0.001071368    0.007021373    0.740005155
193	 645422	 38550	 16404806	 34	 161	 5	 7     0.470092590    0.005125299    0.001127501    0.000976375    0.004999743    0.001061201    0.006911323    0.741579994
194	 671534	 40089	 17076340	 34	 161	 5	 7     0.470094217    0.005054795    0.001127622    0.000976455    0.004927415    0.001039383    0.006799759    0.743378501
195	 697680	 41633	 17774020	 34	 161	 5	 7     0.470095859    0.004983685    0.001127763    0.000976546    0.004854407    0.001034012    0.006685290    0.745470271


==> data/lshaped/criterionD/varth1_thX0.2_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 3	 1     0.441911422    0.109920301    0.017291732    0.017291732    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 3	 1     0.444486538    0.105987874    0.017846361    0.017846361    0.104474575    0.028643901    0.153187882    0.691881581
3	 72	 102	 239	 2	 3	 3	 1     0.445934386    0.104076133    0.018422207    0.018422207    0.102432728    0.029238058    0.148920558    0.698870152
4	 76	 106	 315	 2	 3	 3	 1     0.447322643    0.102121368    0.018811194    0.018811194    0.100373865    0.022065042    0.144697142    0.705759397
5	 78	 108	 393	 2	 3	 3	 1     0.447996289    0.101225754    0.018909710    0.018909710    0.099443834    0.021730186    0.142597807    0.709868938
6	 80	 110	 473	 2	 3	 3	 1     0.448646674    0.099837740    0.019073047    0.019073047    0.097998945    0.021341655    0.140538150    0.710396004
7	 82	 112	 555	 2	 3	 3	 1     0.449247575    0.098402394    0.019220125    0.019220125    0.096507088    0.020425932    0.138605289    0.709946891
8	 84	 114	 639	 2	 3	 3	 1     0.449820601    0.097143253    0.019369524    0.019369524    0.095192611    0.020174695    0.136734182    0.710453314
9	 86	 116	 725	 2	 3	 3	 1     0.450380085    0.095906597    0.019518015    0.019518015    0.093899533    0.019177828    0.134879904    0.711051788
10	 215	 116	 940	 5	 9	 5	 2     0.450817882    0.094403202    0.004321378    0.004314599    0.094304243    0.019227476    0.133409320    0.707620745
11	 220	 118	 1160	 5	 9	 5	 2     0.451313474    0.093225461    0.004324783    0.004318003    0.093125092    0.018969706    0.131723032    0.707738497
12	 225	 120	 1385	 5	 9	 5	 2     0.451795772    0.092064031    0.004328672    0.004321886    0.091962212    0.024261761    0.130059177    0.707862627
13	 235	 124	 1620	 5	 9	 5	 2     0.452473330    0.089651952    0.004392554    0.004385676    0.089544279    0.022847763    0.127682007    0.702150241
14	 245	 128	 1865	 5	 9	 5	 2     0.453091077    0.087835279    0.004508043    0.004501145    0.087719518    0.022563141    0.125472250    0.700037490
15	 255	 132	 2120	 5	 9	 5	 2     0.453735491    0.085953443    0.004647277    0.004640392    0.085827718    0.022356172    0.123121540    0.698118649
16	 265	 136	 2385	 5	 9	 5	 2     0.454321734    0.084104048    0.004678101    0.004671184    0.083973843    0.021062344    0.120940364    0.695417524
17	 280	 142	 2665	 5	 9	 5	 2     0.455001417    0.082325995    0.005268395    0.005261348    0.082157248    0.018153637    0.118357593    0.695570030
18	 295	 148	 2960	 5	 9	 5	 2     0.455477151    0.081196288    0.005510591    0.005503271    0.081009077    0.019386445    0.116513407    0.696883644
19	 310	 155	 3270	 5	 9	 5	 2     0.456082211    0.079851824    0.005875302    0.005867253    0.079635386    0.019091984    0.114121980    0.699705911
20	 325	 162	 3595	 5	 9	 5	 2     0.456631653    0.078560226    0.005891841    0.005883484    0.078338977    0.016812738    0.111903275    0.702036884
21	 335	 166	 3930	 5	 9	 5	 2     0.457020793    0.077829759    0.005906920    0.005898446    0.077605281    0.022800354    0.110303239    0.705598125
22	 360	 176	 4290	 5	 9	 5	 2     0.457790911    0.075889544    0.006480315    0.006471100    0.075612356    0.019651440    0.107062092    0.708836738
23	 385	 186	 4675	 5	 9	 5	 2     0.458581512    0.074231085    0.007549294    0.007539340    0.073846206    0.016865505    0.103623387    0.716354556
24	 400	 192	 5075	 5	 9	 5	 2     0.459031111    0.072888170    0.007769466    0.007759044    0.072472897    0.017184572    0.101613231    0.717309837
25	 425	 202	 5500	 5	 9	 5	 2     0.459410900    0.071972441    0.007799166    0.007788544    0.071548622    0.018552118    0.099882105    0.720573932
26	 450	 212	 5950	 5	 9	 5	 2     0.459924046    0.069987453    0.007823400    0.007812617    0.069548817    0.016133825    0.097491954    0.717879275
27	 465	 218	 6415	 5	 9	 5	 2     0.460288376    0.068793786    0.007835031    0.007824050    0.068346158    0.017877489    0.095757090    0.718419763
28	 490	 228	 6905	 5	 9	 5	 2     0.460787760    0.066907441    0.007879942    0.007868859    0.066441795    0.015666920    0.093324433    0.716933803
29	 505	 234	 7410	 5	 9	 5	 2     0.461151554    0.065355134    0.008049948    0.008038705    0.064857474    0.014566025    0.091509854    0.714186846
30	 520	 241	 7930	 5	 9	 5	 2     0.461447911    0.064324044    0.008166345    0.008155099    0.063803553    0.014545748    0.090003527    0.714683586
31	 535	 248	 8465	 5	 9	 5	 2     0.461752267    0.063100321    0.008276355    0.008264856    0.062555195    0.015825936    0.088428803    0.713572033
32	 555	 258	 9020	 5	 9	 5	 2     0.462108184    0.061867395    0.008301251    0.008289602    0.061307943    0.014469364    0.086549617    0.714819978
33	 575	 266	 9595	 5	 9	 5	 2     0.462382849    0.060618486    0.008328474    0.008316682    0.060043629    0.013426734    0.085070030    0.712571576
34	 595	 274	 10190	 5	 9	 5	 2     0.462626295    0.059522333    0.008353040    0.008341125    0.058933309    0.011963506    0.083736020    0.710833083
35	 605	 279	 10795	 5	 9	 5	 2     0.462798696    0.058576815    0.008351763    0.008339846    0.057978370    0.013718713    0.082777873    0.707638563
36	 625	 287	 11420	 5	 9	 5	 2     0.463089229    0.057535870    0.008447500    0.008435469    0.056912355    0.012067538    0.081136771    0.709122013
37	 635	 292	 12055	 5	 9	 5	 2     0.463270802    0.056522152    0.008477748    0.008465688    0.055882748    0.013031623    0.080093532    0.705701827
38	 650	 299	 12705	 5	 9	 5	 2     0.463492445    0.055469201    0.008541556    0.008529445    0.054807610    0.012985994    0.078800780    0.703916908
39	 665	 306	 13370	 5	 9	 5	 2     0.463694041    0.054429634    0.008553556    0.008541336    0.053753342    0.013190336    0.077605706    0.701361234
40	 685	 317	 14055	 5	 9	 5	 2     0.463927616    0.053575621    0.008557267    0.008545002    0.052887809    0.013645797    0.076196959    0.703120195
41	 715	 330	 14770	 5	 9	 5	 2     0.464195674    0.052702682    0.008579578    0.008567193    0.051999649    0.010613373    0.074546536    0.706976940
42	 725	 334	 15495	 5	 9	 5	 2     0.464336349    0.052075686    0.008581098    0.008568711    0.051363818    0.011117219    0.073665219    0.706923664
43	 740	 340	 16235	 5	 9	 5	 2     0.464513634    0.051029874    0.008625914    0.008613491    0.050295543    0.014225274    0.072538908    0.703482788
44	 780	 356	 17015	 5	 9	 5	 2     0.464806264    0.049714815    0.008656962    0.008644345    0.048955284    0.011659780    0.070639550    0.703781585
45	 815	 370	 17830	 5	 9	 5	 2     0.464969931    0.048647564    0.008707580    0.008694599    0.047861922    0.009689764    0.069554097    0.699420537
46	 835	 380	 18665	 5	 9	 5	 2     0.465101695    0.047957424    0.008757342    0.008744177    0.047151070    0.010617815    0.068667478    0.698400831
47	 875	 397	 19540	 5	 9	 5	 2     0.465247558    0.047450730    0.008768674    0.008755428    0.046633488    0.009867730    0.067672149    0.701185509
48	 900	 409	 20440	 5	 9	 5	 2     0.465381212    0.046789586    0.008808858    0.008795411    0.045952904    0.009943953    0.066746814    0.701001038
49	 940	 426	 21380	 5	 9	 5	 2     0.465518488    0.046191362    0.008863401    0.008849824    0.045333012    0.009780321    0.065782570    0.702182376
50	 980	 444	 22360	 5	 9	 5	 2     0.465639662    0.045631003    0.008912013    0.008898241    0.044752256    0.011178736    0.064919295    0.702888144
51	 1020	 462	 23380	 5	 9	 5	 2     0.465816822    0.044886146    0.008919580    0.008905745    0.043990990    0.009535694    0.063635664    0.705361473
52	 1055	 476	 24435	 5	 9	 5	 2     0.465943715    0.044181742    0.008946166    0.008932146    0.043266528    0.009596741    0.062699794    0.704655301
53	 1095	 494	 25530	 5	 9	 5	 2     0.466076264    0.043587435    0.008971328    0.008957156    0.042654188    0.009357124    0.061706774    0.706363862
54	 1140	 512	 26670	 5	 9	 5	 2     0.466191171    0.042924573    0.008975841    0.008961555    0.041975627    0.009040982    0.060832567    0.705618315
55	 1200	 536	 27870	 5	 9	 5	 2     0.466291320    0.042366373    0.008998627    0.008984120    0.041399689    0.009144947    0.060060090    0.705399751
56	 1250	 559	 29120	 5	 9	 5	 2     0.466411221    0.041868903    0.009039895    0.009025156    0.040881357    0.008735469    0.059121762    0.708180913
57	 2500	 559	 31620	 10	 23	 7	 3     0.466510529    0.041160420    0.003931615    0.003909935    0.040972217    0.008750030    0.058332971    0.705611580
58	 2610	 583	 34230	 10	 23	 7	 3     0.466622379    0.040691292    0.003955277    0.003932951    0.040498605    0.008749380    0.057431395    0.708519997
59	 2730	 609	 36960	 10	 23	 7	 3     0.466735925    0.040189723    0.003992365    0.003969178    0.039990935    0.009660217    0.056501203    0.711307388
60	 2910	 647	 39870	 10	 23	 7	 3     0.466861012    0.039404639    0.004015859    0.003992012    0.039199470    0.009449460    0.055458140    0.710529389
61	 3070	 680	 42940	 10	 23	 7	 3     0.467013787    0.038756468    0.004084040    0.004057901    0.038540685    0.008835749    0.054156549    0.715637695
62	 3220	 711	 46160	 10	 23	 7	 3     0.467131753    0.038135213    0.004125044    0.004097545    0.037911456    0.009388094    0.053129416    0.717779650
63	 3400	 748	 49560	 10	 23	 7	 3     0.467250040    0.037566635    0.004136597    0.004108856    0.037338193    0.008012037    0.052078875    0.721341142
64	 3490	 773	 53050	 10	 23	 7	 3     0.467331296    0.037045657    0.004137260    0.004109520    0.036813907    0.008253596    0.051344609    0.721510152
65	 3610	 798	 56660	 10	 23	 7	 3     0.467422622    0.036389056    0.004149281    0.004121298    0.036151720    0.008218408    0.050506451    0.720483335
66	 3740	 826	 60400	 10	 23	 7	 3     0.467511047    0.035708541    0.004159479    0.004131291    0.035465457    0.008172200    0.049681289    0.718752291
67	 3900	 858	 64300	 10	 23	 7	 3     0.467614827    0.035156291    0.004171101    0.004142642    0.034907975    0.007314163    0.048694790    0.721972317
68	 4020	 882	 68320	 10	 23	 7	 3     0.467692890    0.034619289    0.004182780    0.004154086    0.034365674    0.007857377    0.047939230    0.722149457
69	 4150	 908	 72470	 10	 23	 7	 3     0.467782761    0.034015126    0.004195720    0.004166789    0.033755365    0.007231993    0.047054206    0.722892348
70	 4260	 930	 76730	 10	 23	 7	 3     0.467856019    0.033407187    0.004200101    0.004171167    0.033142107    0.007256126    0.046320131    0.721223927
71	 4390	 956	 81120	 10	 23	 7	 3     0.467934812    0.032827003    0.004204098    0.004175075    0.032556684    0.006881643    0.045517262    0.721198980
72	 4510	 980	 85630	 10	 23	 7	 3     0.467999873    0.032309514    0.004206676    0.004177613    0.032034491    0.007048036    0.044843378    0.720496897
73	 4650	 1008	 90280	 10	 23	 7	 3     0.468072836    0.031719158    0.004209641    0.004180519    0.031438573    0.007140681    0.044075269    0.719658853
74	 4790	 1038	 95070	 10	 23	 7	 3     0.468148689    0.031180746    0.004212211    0.004183042    0.030894921    0.006695699    0.043262165    0.720739373
75	 4930	 1066	 100000	 10	 23	 7	 3     0.468216394    0.030567877    0.004215048    0.004185855    0.030275873    0.006706343    0.042523140    0.718852765
76	 5070	 1096	 105070	 10	 23	 7	 3     0.468281745    0.030020329    0.004219740    0.004190551    0.029722281    0.007268178    0.041797334    0.718235504
77	 5260	 1136	 110330	 10	 23	 7	 3     0.468352830    0.029395601    0.004223413    0.004194190    0.029090620    0.006579564    0.040993121    0.717086194
78	 5410	 1167	 115740	 10	 23	 7	 3     0.468405898    0.028892632    0.004225844    0.004196590    0.028581925    0.006119169    0.040382231    0.715478850
79	 5530	 1194	 121270	 10	 23	 7	 3     0.468453681    0.028483625    0.004229814    0.004200532    0.028167811    0.005787869    0.039824089    0.715236078
80	 5640	 1217	 126910	 10	 23	 7	 3     0.468499810    0.028046881    0.004233628    0.004204298    0.027725511    0.005856797    0.039277698    0.714066329
81	 5790	 1248	 132700	 10	 23	 7	 3     0.468549960    0.027680875    0.004237005    0.004207475    0.027354682    0.006478085    0.038674858    0.715733088
82	 5970	 1285	 138670	 10	 23	 7	 3     0.468613086    0.027005121    0.004238820    0.004209275    0.026670376    0.005758091    0.037902305    0.712492858
83	 6150	 1322	 144820	 10	 23	 7	 3     0.468658155    0.026655608    0.004242999    0.004213407    0.026315745    0.005356384    0.037340905    0.713844724
84	 6280	 1349	 151100	 10	 23	 7	 3     0.468697103    0.026233536    0.004244033    0.004214398    0.025887962    0.005653801    0.036848812    0.711923531
85	 6460	 1386	 157560	 10	 23	 7	 3     0.468743253    0.025835690    0.004246680    0.004217056    0.025484281    0.005286677    0.036257034    0.712570407
86	 6620	 1422	 164180	 10	 23	 7	 3     0.468783179    0.025427994    0.004248971    0.004219297    0.025070483    0.005431179    0.035737106    0.711529174
87	 6850	 1468	 171030	 10	 23	 7	 3     0.468823337    0.025039343    0.004251797    0.004222089    0.024675715    0.005563753    0.035206367    0.711216324
88	 7080	 1516	 178110	 10	 23	 7	 3     0.468869539    0.024596258    0.004255918    0.004226180    0.024225257    0.005276661    0.034585611    0.711170263
89	 7370	 1575	 185480	 10	 23	 7	 3     0.468909622    0.024206177    0.004259304    0.004229578    0.023828499    0.005072530    0.034037859    0.711154510
90	 7610	 1628	 193090	 10	 23	 7	 3     0.468947618    0.023859165    0.004263304    0.004233470    0.023475178    0.005124618    0.033510311    0.711994720
91	 7890	 1689	 200980	 10	 23	 7	 3     0.468983608    0.023451267    0.004265214    0.004235333    0.023060136    0.004849379    0.033002803    0.710584108
92	 8180	 1750	 209160	 10	 23	 7	 3     0.469015348    0.023139524    0.004266457    0.004236526    0.022742799    0.004701414    0.032548625    0.710921709
93	 8420	 1800	 217580	 10	 23	 7	 3     0.469044936    0.022794459    0.004267127    0.004237178    0.022391494    0.004739844    0.032119432    0.709678151
94	 8720	 1860	 226300	 10	 23	 7	 3     0.469074138    0.022460867    0.004269522    0.004239526    0.022051343    0.004595310    0.031690108    0.708765882
95	 9030	 1926	 235330	 10	 23	 7	 3     0.469101946    0.022131980    0.004271179    0.004241147    0.021715929    0.004687332    0.031275775    0.707639693
96	 9370	 1996	 244700	 10	 23	 7	 3     0.469132467    0.021793652    0.004273448    0.004243382    0.021370562    0.004555318    0.030814570    0.707251539
97	 9750	 2081	 254450	 10	 23	 7	 3     0.469157553    0.021487951    0.004274862    0.004244760    0.021058433    0.004588569    0.030430249    0.706137845
98	 10140	 2161	 264590	 10	 23	 7	 3     0.469188501    0.021205421    0.004278529    0.004248359    0.020769306    0.004420966    0.029949294    0.708044092
99	 10570	 2247	 275160	 10	 23	 7	 3     0.469214251    0.020923556    0.004281800    0.004251557    0.020480756    0.004361515    0.029543128    0.708237655
100	 11030	 2341	 286190	 10	 23	 7	 3     0.469239402    0.020669339    0.004285712    0.004255382    0.020220145    0.004228705    0.029140926    0.709289019
101	 18751	 2341	 304941	 17	 49	 6	 4     0.469260514    0.020482819    0.003221096    0.003161850    0.020227961    0.004230607    0.028798948    0.711234986
102	 19533	 2435	 324474	 17	 49	 6	 4     0.469285688    0.020193845    0.003223644    0.003164184    0.019934882    0.004176969    0.028385775    0.711407209
103	 20349	 2533	 344823	 17	 49	 6	 4     0.469310929    0.019934072    0.003225896    0.003166211    0.019671320    0.004153978    0.027965367    0.712812843
104	 21250	 2640	 366073	 17	 49	 6	 4     0.469336881    0.019628744    0.003228475    0.003168548    0.019361419    0.004249055    0.027526383    0.713088394
105	 22185	 2751	 388258	 17	 49	 6	 4     0.469363504    0.019340202    0.003231260    0.003171024    0.019068360    0.004351702    0.027068633    0.714487572
106	 23120	 2864	 411378	 17	 49	 6	 4     0.469393631    0.019101725    0.003234847    0.003174109    0.018825824    0.004042011    0.026541080    0.719704119
107	 23953	 2965	 435331	 17	 49	 6	 4     0.469418883    0.018801114    0.003237247    0.003176302    0.018520317    0.003992900    0.026090645    0.720607484
108	 24786	 3066	 460117	 17	 49	 6	 4     0.469442148    0.018525661    0.003240505    0.003179381    0.018240045    0.003926851    0.025668640    0.721723501
109	 25568	 3159	 485685	 17	 49	 6	 4     0.469464741    0.018249758    0.003244023    0.003182753    0.017959120    0.003786483    0.025252064    0.722703616
110	 26367	 3255	 512052	 17	 49	 6	 4     0.469485832    0.017988161    0.003247623    0.003186200    0.017692566    0.003971130    0.024856859    0.723669903
111	 27353	 3375	 539405	 17	 49	 6	 4     0.469509160    0.017729892    0.003251989    0.003190538    0.017429103    0.003828568    0.024412262    0.726269924
112	 28135	 3472	 567540	 17	 49	 6	 4     0.469530089    0.017424696    0.003254769    0.003193279    0.017118017    0.003670507    0.024006352    0.725836875
113	 28985	 3573	 596525	 17	 49	 6	 4     0.469548598    0.017164116    0.003257707    0.003196215    0.016852129    0.003700349    0.023641569    0.726014278
114	 29903	 3682	 626428	 17	 49	 6	 4     0.469566734    0.016891518    0.003261286    0.003199808    0.016573696    0.003597097    0.023278572    0.725625171
115	 30787	 3787	 657215	 17	 49	 6	 4     0.469583607    0.016591865    0.003263087    0.003201607    0.016267829    0.003581133    0.022935693    0.723408070
116	 31756	 3904	 688971	 17	 49	 6	 4     0.469601300    0.016308473    0.003264393    0.003202902    0.015978424    0.003450114    0.022570534    0.722555939
117	 32572	 4004	 721543	 17	 49	 6	 4     0.469618372    0.016052830    0.003265384    0.003203862    0.015717208    0.003416812    0.022212474    0.722694378
118	 33439	 4106	 754982	 17	 49	 6	 4     0.469634774    0.015787997    0.003266426    0.003204884    0.015446401    0.003455451    0.021862945    0.722134965
119	 34442	 4224	 789424	 17	 49	 6	 4     0.469652946    0.015516123    0.003267938    0.003206368    0.015168080    0.003298060    0.021469046    0.722720691
120	 35377	 4335	 824801	 17	 49	 6	 4     0.469668814    0.015262668    0.003269068    0.003207472    0.014908462    0.003184961    0.021119052    0.722696655
121	 47863	 4335	 872664	 23	 78	 10	 5     0.469680451    0.015092648    0.002323515    0.002284840    0.014912722    0.003185837    0.020858658    0.723567540
122	 49013	 4436	 921677	 23	 78	 10	 5     0.469694917    0.014834003    0.002324732    0.002286060    0.014650708    0.003079689    0.020530338    0.722540608
123	 50439	 4560	 972116	 23	 78	 10	 5     0.469708300    0.014574005    0.002325606    0.002286935    0.014387258    0.003127441    0.020221824    0.720706744
124	 51888	 4691	 1024004	 23	 78	 10	 5     0.469722528    0.014334455    0.002326524    0.002287844    0.014144394    0.002938976    0.019888605    0.720737072
125	 53084	 4797	 1077088	 23	 78	 10	 5     0.469734169    0.014131930    0.002327421    0.002288728    0.013938958    0.002940861    0.019611737    0.720585299
126	 54372	 4913	 1131460	 23	 78	 10	 5     0.469746279    0.013885490    0.002327939    0.002289231    0.013688956    0.002898754    0.019319488    0.718729704
127	 55637	 5026	 1187097	 23	 78	 10	 5     0.469757871    0.013646453    0.002328727    0.002290010    0.013446290    0.002939028    0.019035545    0.716893226
128	 57247	 5171	 1244344	 23	 78	 10	 5     0.469769905    0.013473669    0.002329665    0.002290933    0.013270736    0.002807641    0.018736226    0.719123980
129	 58558	 5286	 1302902	 23	 78	 10	 5     0.469780479    0.013267319    0.002330321    0.002291581    0.013061063    0.002834471    0.018469201    0.718348286
130	 60122	 5424	 1363024	 23	 78	 10	 5     0.469792002    0.013076440    0.002330854    0.002292104    0.012867028    0.002705835    0.018173717    0.719524828
131	 61755	 5569	 1424779	 23	 78	 10	 5     0.469802198    0.012881831    0.002331517    0.002292763    0.012669080    0.002662824    0.017908205    0.719325618
132	 63457	 5723	 1488236	 23	 78	 10	 5     0.469811726    0.012689605    0.002332273    0.002293506    0.012473435    0.002689985    0.017656483    0.718693799
133	 65412	 5895	 1553648	 23	 78	 10	 5     0.469821480    0.012480564    0.002332950    0.002294172    0.012260580    0.002596955    0.017395019    0.717479155
134	 67367	 6071	 1621015	 23	 78	 10	 5     0.469830727    0.012289748    0.002333788    0.002294996    0.012066123    0.002589559    0.017143443    0.716877456
135	 69621	 6269	 1690636	 23	 78	 10	 5     0.469840044    0.012088568    0.002334718    0.002295918    0.011860968    0.002474926    0.016886172    0.715885638
136	 72082	 6490	 1762718	 23	 78	 10	 5     0.469848194    0.011921357    0.002335457    0.002296644    0.011690355    0.002446006    0.016657853    0.715659860
137	 74520	 6717	 1837238	 23	 78	 10	 5     0.469856244    0.011755319    0.002335975    0.002297140    0.011520883    0.002421010    0.016429224    0.715512778
138	 77073	 6946	 1914311	 23	 78	 10	 5     0.469864417    0.011572962    0.002336503    0.002297659    0.011334647    0.002414454    0.016193801    0.714653850
139	 79902	 7192	 1994213	 23	 78	 10	 5     0.469872330    0.011420629    0.002337346    0.002298486    0.011178890    0.002381652    0.015962561    0.715463475
140	 82731	 7444	 2076944	 23	 78	 10	 5     0.469880170    0.011264045    0.002338173    0.002299302    0.011018696    0.002331548    0.015730085    0.716082925
141	 85928	 7725	 2162872	 23	 78	 10	 5     0.469887365    0.011107468    0.002338771    0.002299887    0.010858453    0.002294283    0.015513673    0.715979267
142	 123288	 7725	 2286160	 33	 134	 12	 6     0.469893910    0.010944339    0.001343542    0.001306111    0.010861558    0.002294798    0.015314142    0.714655726
143	 128073	 8019	 2414233	 33	 134	 12	 6     0.469901044    0.010800655    0.001343928    0.001306470    0.010716717    0.002343825    0.015093645    0.715576332
144	 133188	 8348	 2547421	 33	 134	 12	 6     0.469908661    0.010631556    0.001344390    0.001306904    0.010546212    0.002236335    0.014854610    0.715707469
145	 138567	 8676	 2685988	 33	 134	 12	 6     0.469915245    0.010487635    0.001344834    0.001307323    0.010401053    0.002209103    0.014644869    0.716130343
146	 143979	 9006	 2829967	 33	 134	 12	 6     0.469921937    0.010339292    0.001345269    0.001307734    0.010251401    0.002212012    0.014428521    0.716587119
147	 150183	 9385	 2980150	 33	 134	 12	 6     0.469928596    0.010194101    0.001345648    0.001308088    0.010104896    0.002144613    0.014209986    0.717389934
148	 156486	 9770	 3136636	 33	 134	 12	 6     0.469935105    0.010050289    0.001346116    0.001308529    0.009959733    0.002111933    0.013993080    0.718232804
149	 162987	 10166	 3299623	 33	 134	 12	 6     0.469941541    0.009912186    0.001346808    0.001309178    0.009820261    0.002115511    0.013775264    0.719564117
150	 169686	 10579	 3469309	 33	 134	 12	 6     0.469948396    0.009761706    0.001347641    0.001309965    0.009668235    0.002048305    0.013539370    0.720986703
151	 176253	 10980	 3645562	 33	 134	 12	 6     0.469954883    0.009603573    0.001348426    0.001310704    0.009508436    0.002055559    0.013312315    0.721405169
152	 183117	 11398	 3828679	 33	 134	 12	 6     0.469961367    0.009463952    0.001349087    0.001311329    0.009367303    0.002024811    0.013081390    0.723466907
153	 189585	 11798	 4018264	 33	 134	 12	 6     0.469967538    0.009324305    0.001349576    0.001311791    0.009226121    0.001953608    0.012857776    0.725188068
154	 196020	 12197	 4214284	 33	 134	 12	 6     0.469973181    0.009188304    0.001350078    0.001312262    0.009088577    0.001960210    0.012649863    0.726356060
155	 202917	 12619	 4417201	 33	 134	 12	 6     0.469978921    0.009038659    0.001350431    0.001312591    0.008937208    0.001911911    0.012434753    0.726886876
156	 209319	 13012	 4626520	 33	 134	 12	 6     0.469984183    0.008901963    0.001350822    0.001312955    0.008798876    0.001898023    0.012234270    0.727625207
157	 216546	 13451	 4843066	 33	 134	 12	 6     0.469989455    0.008762945    0.001351139    0.001313248    0.008658154    0.001855811    0.012030048    0.728421491
158	 223212	 13863	 5066278	 33	 134	 12	 6     0.469994376    0.008620086    0.001351436    0.001313519    0.008513490    0.001839686    0.011836230    0.728279710
159	 229878	 14268	 5296156	 33	 134	 12	 6     0.469999143    0.008484934    0.001351723    0.001313784    0.008376571    0.001774562    0.011645381    0.728609396
160	 236346	 14660	 5532502	 33	 134	 12	 6     0.470003591    0.008353030    0.001351921    0.001313963    0.008242901    0.001765383    0.011464462    0.728602002
161	 242781	 15052	 5775283	 33	 134	 12	 6     0.470008193    0.008209579    0.001352092    0.001314119    0.008097471    0.001714684    0.011274229    0.728172128
162	 249744	 15479	 6025027	 33	 134	 12	 6     0.470012464    0.008078927    0.001352249    0.001314266    0.007964954    0.001724857    0.011094720    0.728177634
163	 256443	 15885	 6281470	 33	 134	 12	 6     0.470016744    0.007943116    0.001352431    0.001314441    0.007827134    0.001674966    0.010911894    0.727931994
164	 263670	 16331	 6545140	 33	 134	 12	 6     0.470020745    0.007824210    0.001352604    0.001314607    0.007706408    0.001668951    0.010738182    0.728634549
165	 270600	 16755	 6815740	 33	 134	 12	 6     0.470024769    0.007692231    0.001352751    0.001314747    0.007572350    0.001613535    0.010560568    0.728391782
166	 277662	 17186	 7093402	 33	 134	 12	 6     0.470028425    0.007568857    0.001352851    0.001314842    0.007446972    0.001600913    0.010396573    0.728014610
167	 284889	 17626	 7378291	 33	 134	 12	 6     0.470032168    0.007455112    0.001353018    0.001315004    0.007331305    0.001582487    0.010225990    0.729035687
168	 292215	 18072	 7670506	 33	 134	 12	 6     0.470035841    0.007329034    0.001353172    0.001315153    0.007203031    0.001531432    0.010055741    0.728840737
169	 299706	 18535	 7970212	 33	 134	 12	 6     0.470039174    0.007211191    0.001353275    0.001315252    0.007083073    0.001526442    0.009898724    0.728497005
170	 307758	 19023	 8277970	 33	 134	 12	 6     0.470042405    0.007093137    0.001353366    0.001315338    0.006962829    0.001490451    0.009744083    0.727942960
171	 315810	 19517	 8593780	 33	 134	 12	 6     0.470045472    0.006983370    0.001353483    0.001315449    0.006850952    0.001464889    0.009595007    0.727812889
172	 324291	 20038	 8918071	 33	 134	 12	 6     0.470048591    0.006874826    0.001353583    0.001315545    0.006740256    0.001419920    0.009440969    0.728190677
173	 332442	 20538	 9250513	 33	 134	 12	 6     0.470051474    0.006772726    0.001353692    0.001315650    0.006636063    0.001383008    0.009296299    0.728540014
174	 341022	 21063	 9591535	 33	 134	 12	 6     0.470054238    0.006678452    0.001353782    0.001315736    0.006539801    0.001359425    0.009155470    0.729449361
175	 349008	 21552	 9940543	 33	 134	 12	 6     0.470056812    0.006585979    0.001353880    0.001315829    0.006445318    0.001340278    0.009022371    0.729960999
176	 357852	 22094	 10298395	 33	 134	 12	 6     0.470059272    0.006487729    0.001353970    0.001315916    0.006344871    0.001347490    0.008893270    0.729509944
177	 367818	 22710	 10666213	 33	 134	 12	 6     0.470061709    0.006388367    0.001354054    0.001315996    0.006243217    0.001317255    0.008763491    0.728975119
178	 378675	 23382	 11044888	 33	 134	 12	 6     0.470064084    0.006290646    0.001354148    0.001316085    0.006143167    0.001298671    0.008635199    0.728488754
179	 516375	 23382	 11561263	 45	 207	 12	 7     0.470066155    0.006224558    0.001000835    0.000961619    0.006143570    0.001298723    0.008521718    0.730434580
180	 531900	 24079	 12093163	 45	 207	 12	 7     0.470068479    0.006131344    0.001000918    0.000961698    0.006049095    0.001265287    0.008392552    0.730569675
181	 548190	 24813	 12641353	 45	 207	 12	 7     0.470070688    0.006041585    0.001000995    0.000961770    0.005958084    0.001261151    0.008267901    0.730727835
182	 566685	 25648	 13208038	 45	 207	 12	 7     0.470072836    0.005948080    0.001001062    0.000961832    0.005863235    0.001234423    0.008144821    0.730289789
183	 585810	 26510	 13793848	 45	 207	 12	 7     0.470074894    0.005864233    0.001001135    0.000961900    0.005778145    0.001243156    0.008025153    0.730731635
184	 606600	 27448	 14400448	 45	 207	 12	 7     0.470077016    0.005779228    0.001001205    0.000961965    0.005691842    0.001203088    0.007899929    0.731554432
185	 628515	 28432	 15028963	 45	 207	 12	 7     0.470078971    0.005699487    0.001001265    0.000962021    0.005610848    0.001186909    0.007782688    0.732328793
186	 651150	 29450	 15680113	 45	 207	 12	 7     0.470080846    0.005618323    0.001001329    0.000962080    0.005528372    0.001179934    0.007668590    0.732640916
187	 675855	 30562	 16355968	 45	 207	 12	 7     0.470082704    0.005538211    0.001001403    0.000962149    0.005446923    0.001169372    0.007553861    0.733162906
188	 702495	 31758	 17058463	 45	 207	 12	 7     0.470084501    0.005459676    0.001001470    0.000962211    0.005367040    0.001142775    0.007441212    0.733707851
189	 729765	 32978	 17788228	 45	 207	 12	 7     0.470086273    0.005386018    0.001001551    0.000962286    0.005292078    0.001120981    0.007328408    0.734950652
190	 758295	 34257	 18546523	 45	 207	 12	 7     0.470087989    0.005312874    0.001001629    0.000962359    0.005217602    0.001116890    0.007217478    0.736112260
191	 789345	 35648	 19335868	 45	 207	 12	 7     0.470089688    0.005242941    0.001001702    0.000962426    0.005146360    0.001094787    0.007105948    0.737824251
192	 821835	 37105	 20157703	 45	 207	 12	 7     0.470091323    0.005172740    0.001001775    0.000962494    0.005074809    0.001071215    0.006996987    0.739281008
193	 853425	 38514	 21011128	 45	 207	 12	 7     0.470092958    0.005099324    0.001001848    0.000962560    0.004999940    0.001061314    0.006886217    0.740511572
194	 887760	 40043	 21898888	 45	 207	 12	 7     0.470094582    0.005030537    0.001001943    0.000962644    0.004929748    0.001043247    0.006774483    0.742571404
195	 922545	 41594	 22821433	 45	 207	 12	 7     0.470096228    0.004958628    0.001002042    0.000962730    0.004856326    0.001030842    0.006659298    0.744617149


==> data/lshaped/criterionD/varth1_thX0.35_thP0.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 1	 1	 0.455341720	 0.082707673	 0.020932557	 0.016773614	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 1	 1	 0.457063196	 0.079155885	 0.022117609	 0.017197031	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 1	 1	 0.458560616	 0.075530033	 0.023333729	 0.017708029	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 1	 1	 0.459602525	 0.071900653	 0.023398697	 0.017793986	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 1	 1	 0.460519771	 0.068901051	 0.023596049	 0.017776054	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 1	 1	 0.461408336	 0.065721441	 0.023987282	 0.018146448	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 244	 280	 1905	 2	 3	 1	 1	 0.462127760	 0.062880277	 0.024089146	 0.018235175	 0.058083063	 0.020836178	 0.086445026	 0.727401907
15	 258	 296	 2163	 2	 3	 1	 1	 0.462673019	 0.060392718	 0.024257897	 0.018408883	 0.055306734	 0.020325666	 0.083477462	 0.723461361
16	 274	 317	 2437	 2	 3	 1	 1	 0.463209139	 0.058189168	 0.024313472	 0.018422017	 0.052866193	 0.020073856	 0.080449383	 0.723301603
17	 296	 340	 2733	 2	 3	 1	 1	 0.463790223	 0.055701698	 0.024460217	 0.018578670	 0.050043751	 0.019470711	 0.077028815	 0.723128075
18	 328	 372	 3061	 2	 3	 1	 1	 0.464319846	 0.053340605	 0.024520810	 0.018630799	 0.047370349	 0.017599735	 0.073769169	 0.723074500
19	 492	 372	 3553	 3	 6	 1	 2	 0.464694708	 0.050869285	 0.018177362	 0.015676446	 0.047510711	 0.017596108	 0.071369726	 0.712757182
20	 552	 418	 4105	 3	 6	 1	 2	 0.465118447	 0.049105759	 0.018313300	 0.015774077	 0.045563128	 0.017070536	 0.068553918	 0.716308571
21	 621	 468	 4726	 3	 6	 1	 2	 0.465551307	 0.047271292	 0.018407655	 0.015830846	 0.043540020	 0.016018846	 0.065549905	 0.721149671
22	 696	 520	 5422	 3	 6	 1	 2	 0.465902626	 0.045630708	 0.018470468	 0.015858817	 0.041725332	 0.015496832	 0.063004386	 0.724246536
23	 928	 520	 6350	 4	 8	 1	 2	 0.466187783	 0.043044412	 0.010290948	 0.007758520	 0.041796146	 0.015511110	 0.060858528	 0.707286454
24	 1060	 592	 7410	 4	 8	 1	 2	 0.466525076	 0.041439420	 0.010412552	 0.007846392	 0.040109903	 0.016183880	 0.058216519	 0.711815497
25	 1264	 699	 8674	 4	 8	 1	 2	 0.466897990	 0.039842986	 0.010657564	 0.008019085	 0.038391143	 0.015281725	 0.055145956	 0.722500596
26	 1436	 794	 10110	 4	 8	 1	 2	 0.467227138	 0.037989885	 0.010822620	 0.008138768	 0.036415687	 0.013907667	 0.052283947	 0.726607047
27	 1592	 874	 11702	 4	 8	 1	 2	 0.467513877	 0.036157518	 0.010920400	 0.008213029	 0.034468986	 0.012597641	 0.049654652	 0.728179878
28	 1740	 948	 13442	 4	 8	 1	 2	 0.467752641	 0.034483249	 0.010986366	 0.008262721	 0.032686300	 0.011970027	 0.047352680	 0.728221701
29	 1896	 1028	 15338	 4	 8	 1	 2	 0.467957291	 0.033076450	 0.011016661	 0.008277746	 0.031187894	 0.012526985	 0.045285570	 0.730397127
30	 2092	 1130	 17430	 4	 8	 1	 2	 0.468171481	 0.031322913	 0.011045842	 0.008306764	 0.029310650	 0.010831795	 0.043014813	 0.728188981
31	 2268	 1224	 19698	 4	 8	 1	 2	 0.468334432	 0.030036828	 0.011091290	 0.008345053	 0.027914052	 0.010169280	 0.041202787	 0.728999914
32	 2424	 1304	 22122	 4	 8	 1	 2	 0.468479794	 0.028692710	 0.011113090	 0.008363663	 0.026453182	 0.009689209	 0.039515725	 0.726108662
33	 2640	 1418	 24762	 4	 8	 1	 2	 0.468615160	 0.027533949	 0.011128386	 0.008370598	 0.025184864	 0.009308339	 0.037876660	 0.726937082
34	 2920	 1560	 27682	 4	 8	 1	 2	 0.468740712	 0.026431664	 0.011151402	 0.008389146	 0.023964121	 0.008716077	 0.036289867	 0.728348333
35	 3212	 1720	 30894	 4	 8	 1	 2	 0.468844667	 0.025436900	 0.011174245	 0.008406741	 0.022851086	 0.008299244	 0.034921166	 0.728409251
36	 4015	 1720	 34909	 5	 13	 1	 3	 0.468920085	 0.024572978	 0.008924366	 0.005714608	 0.022895129	 0.008356998	 0.033893409	 0.725007553
37	 4480	 1913	 39389	 5	 13	 1	 3	 0.469012419	 0.023573979	 0.008935621	 0.005721808	 0.021814838	 0.008049303	 0.032590801	 0.723332315
38	 5030	 2145	 44419	 5	 13	 1	 3	 0.469099934	 0.022691994	 0.008953192	 0.005736000	 0.020851066	 0.007714941	 0.031305938	 0.724846323
39	 5770	 2446	 50189	 5	 13	 1	 3	 0.469181159	 0.021937840	 0.008979224	 0.005754840	 0.020016053	 0.007529156	 0.030064090	 0.729702462
40	 6615	 2788	 56804	 5	 13	 1	 3	 0.469266222	 0.021118928	 0.009016431	 0.005772840	 0.019097463	 0.007177312	 0.028705788	 0.735702789
41	 7425	 3120	 64229	 5	 13	 1	 3	 0.469343295	 0.020379971	 0.009048798	 0.005789056	 0.018260955	 0.006811259	 0.027416807	 0.743338595
42	 8195	 3442	 72424	 5	 13	 1	 3	 0.469412781	 0.019526403	 0.009065129	 0.005801344	 0.017294619	 0.006499964	 0.026200204	 0.745276743
43	 9010	 3771	 81434	 5	 13	 1	 3	 0.469470510	 0.018842029	 0.009077568	 0.005811344	 0.016511203	 0.006218184	 0.025144577	 0.749347625
44	 9840	 4108	 91274	 5	 13	 1	 3	 0.469524740	 0.018041947	 0.009082064	 0.005815908	 0.015589354	 0.005878788	 0.024110739	 0.748295053
45	 10750	 4474	 102024	 5	 13	 1	 3	 0.469577329	 0.017260197	 0.009089609	 0.005821020	 0.014672880	 0.005406870	 0.023063863	 0.748365418
46	 12900	 4474	 114924	 6	 15	 1	 3	 0.469615572	 0.016380145	 0.007247891	 0.004110507	 0.014689358	 0.005427331	 0.022271604	 0.735472186
47	 13986	 4843	 128910	 6	 15	 1	 3	 0.469657745	 0.015710474	 0.007251477	 0.004111749	 0.013936824	 0.005094692	 0.021363794	 0.735378481
48	 15084	 5222	 143994	 6	 15	 1	 3	 0.469693634	 0.015111643	 0.007254256	 0.004112600	 0.013256603	 0.004930514	 0.020559667	 0.735013999
49	 16446	 5686	 160440	 6	 15	 1	 3	 0.469728337	 0.014531784	 0.007256786	 0.004113110	 0.012590147	 0.004603195	 0.019750923	 0.735752118
50	 18030	 6226	 178470	 6	 15	 1	 3	 0.469758284	 0.014013344	 0.007260030	 0.004114431	 0.011986066	 0.004359921	 0.019025349	 0.736561747
51	 19938	 6888	 198408	 6	 15	 1	 3	 0.469783890	 0.013534645	 0.007263313	 0.004116217	 0.011420635	 0.004219037	 0.018382235	 0.736289409
52	 22398	 7720	 220806	 6	 15	 1	 3	 0.469808382	 0.013101337	 0.007266433	 0.004117612	 0.010901559	 0.004043250	 0.017745236	 0.738301635
53	 26131	 7720	 246937	 7	 18	 1	 3	 0.469827615	 0.012497798	 0.006109247	 0.003999351	 0.010902846	 0.004043674	 0.017228518	 0.725413422
54	 29512	 8710	 276449	 7	 18	 1	 3	 0.469849657	 0.012089442	 0.006113087	 0.004002017	 0.010429994	 0.003879977	 0.016616537	 0.727554837
55	 33728	 8710	 310177	 8	 19	 1	 3	 0.469868135	 0.011510677	 0.004867233	 0.003677684	 0.010430998	 0.003884080	 0.016085548	 0.715591217
56	 38384	 9883	 348561	 8	 19	 1	 3	 0.469888791	 0.011102233	 0.004870493	 0.003679200	 0.009976867	 0.003665485	 0.015470416	 0.717642788
57	 43182	 9883	 391743	 9	 28	 1	 4	 0.469903196	 0.010987050	 0.004595559	 0.003047847	 0.009979785	 0.003670227	 0.015026495	 0.731178508
58	 48654	 11110	 440397	 9	 28	 1	 4	 0.469923319	 0.010566667	 0.004599747	 0.003048983	 0.009512979	 0.003575733	 0.014383451	 0.734640561
59	 54567	 12441	 494964	 9	 28	 1	 4	 0.469942214	 0.010185385	 0.004603546	 0.003050944	 0.009085671	 0.003377295	 0.013752261	 0.740633436
60	 60381	 13749	 555345	 9	 28	 1	 4	 0.469958922	 0.009780777	 0.004606620	 0.003052917	 0.008628015	 0.003201385	 0.013168952	 0.742714921
61	 66177	 15045	 621522	 9	 28	 1	 4	 0.469973835	 0.009395327	 0.004609245	 0.003054890	 0.008187004	 0.003069766	 0.012625536	 0.744152752
62	 72279	 16414	 693801	 9	 28	 1	 4	 0.469987244	 0.009040781	 0.004611251	 0.003056521	 0.007776380	 0.002893683	 0.012116114	 0.746178243
63	 80310	 16414	 774111	 10	 38	 1	 5	 0.469997183	 0.008823631	 0.004165978	 0.002126967	 0.007778245	 0.002894463	 0.011724207	 0.752599435
64	 87230	 17804	 861341	 10	 38	 1	 5	 0.470009381	 0.008460900	 0.004167235	 0.002127921	 0.007363490	 0.002719924	 0.011224590	 0.753782532
65	 94580	 19293	 955921	 10	 38	 1	 5	 0.470019949	 0.008132806	 0.004168282	 0.002128774	 0.006983407	 0.002564592	 0.010772988	 0.754925807
66	 102650	 20924	 1058571	 10	 38	 1	 5	 0.470029502	 0.007837104	 0.004169135	 0.002129349	 0.006636152	 0.002423888	 0.010347787	 0.757370085
67	 111440	 22705	 1170011	 10	 38	 1	 5	 0.470038042	 0.007565199	 0.004169864	 0.002129823	 0.006312248	 0.002295444	 0.009952309	 0.760145172
68	 121620	 24773	 1291631	 10	 38	 1	 5	 0.470045388	 0.007317880	 0.004170599	 0.002130281	 0.006013108	 0.002195366	 0.009599102	 0.762350474
69	 134460	 27372	 1426091	 10	 38	 1	 5	 0.470052000	 0.007089404	 0.004171348	 0.002130836	 0.005732321	 0.002114869	 0.009269646	 0.764797706
70	 147906	 27372	 1573997	 11	 49	 1	 6	 0.470056830	 0.006920425	 0.003875061	 0.002074464	 0.005733775	 0.002115244	 0.009021400	 0.767112052
71	 165671	 30639	 1739668	 11	 49	 1	 6	 0.470062900	 0.006709439	 0.003875690	 0.002074820	 0.005476823	 0.002024441	 0.008699377	 0.771255118
72	 180732	 30639	 1920400	 12	 54	 1	 6	 0.470067774	 0.006420597	 0.003349861	 0.001557148	 0.005477453	 0.002024774	 0.008431914	 0.761463776
73	 203880	 34530	 2124280	 12	 54	 1	 6	 0.470073315	 0.006214301	 0.003350508	 0.001557410	 0.005233701	 0.001937904	 0.008117165	 0.765575311
74	 230952	 39070	 2355232	 12	 54	 1	 6	 0.470078478	 0.006027923	 0.003351426	 0.001557899	 0.005010369	 0.001847402	 0.007812412	 0.771582825
75	 260808	 44067	 2616040	 12	 54	 1	 6	 0.470083690	 0.005834538	 0.003352775	 0.001558794	 0.004775011	 0.001784044	 0.007492242	 0.778743911
76	 291912	 49273	 2907952	 12	 54	 1	 6	 0.470088330	 0.005654377	 0.003353602	 0.001559215	 0.004552508	 0.001689638	 0.007195244	 0.785849225
77	 323280	 54545	 3231232	 12	 54	 1	 6	 0.470092534	 0.005473969	 0.003354186	 0.001559489	 0.004325942	 0.001603694	 0.006915125	 0.791593669
78	 354900	 59841	 3586132	 12	 54	 1	 6	 0.470096298	 0.005301335	 0.003354635	 0.001559692	 0.004104945	 0.001527259	 0.006654364	 0.796670414
79	 384475	 59841	 3970607	 13	 58	 1	 6	 0.470099090	 0.005099608	 0.003025768	 0.001348697	 0.004104964	 0.001526895	 0.006454101	 0.790134566
80	 419640	 65272	 4390247	 13	 58	 1	 6	 0.470102429	 0.004933091	 0.003026057	 0.001348798	 0.003895943	 0.001451757	 0.006206069	 0.794881819


==> data/lshaped/criterionD/varth1_thX0.35_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 1	 1	 0.455341720	 0.082707673	 0.020932557	 0.016773614	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 1	 1	 0.457063196	 0.079155885	 0.022117609	 0.017197031	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 1	 1	 0.458560616	 0.075530033	 0.023333729	 0.017708029	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 1	 1	 0.459602525	 0.071900653	 0.023398697	 0.017793986	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 1	 1	 0.460519771	 0.068901051	 0.023596049	 0.017776054	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 1	 1	 0.461408336	 0.065721441	 0.023987282	 0.018146448	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 244	 280	 1905	 2	 3	 1	 1	 0.462127760	 0.062880277	 0.024089146	 0.018235175	 0.058083063	 0.020836178	 0.086445026	 0.727401907
15	 258	 296	 2163	 2	 3	 1	 1	 0.462673019	 0.060392718	 0.024257897	 0.018408883	 0.055306734	 0.020325666	 0.083477462	 0.723461361
16	 274	 317	 2437	 2	 3	 1	 1	 0.463209139	 0.058189168	 0.024313472	 0.018422017	 0.052866193	 0.020073856	 0.080449383	 0.723301603
17	 296	 340	 2733	 2	 3	 1	 1	 0.463790223	 0.055701698	 0.024460217	 0.018578670	 0.050043751	 0.019470711	 0.077028815	 0.723128075
18	 328	 372	 3061	 2	 3	 1	 1	 0.464319846	 0.053340605	 0.024520810	 0.018630799	 0.047370349	 0.017599735	 0.073769169	 0.723074500
19	 492	 372	 3553	 3	 6	 1	 2	 0.464694708	 0.050869285	 0.018177362	 0.015676446	 0.047510711	 0.017596108	 0.071369726	 0.712757182
20	 552	 418	 4105	 3	 6	 1	 2	 0.465118447	 0.049105759	 0.018313300	 0.015774077	 0.045563128	 0.017070536	 0.068553918	 0.716308571
21	 621	 468	 4726	 3	 6	 1	 2	 0.465551307	 0.047271292	 0.018407655	 0.015830846	 0.043540020	 0.016018846	 0.065549905	 0.721149671
22	 696	 520	 5422	 3	 6	 1	 2	 0.465902626	 0.045630708	 0.018470468	 0.015858817	 0.041725332	 0.015496832	 0.063004386	 0.724246536
23	 928	 520	 6350	 4	 8	 1	 2	 0.466187783	 0.043044412	 0.010290948	 0.007758520	 0.041796146	 0.015511110	 0.060858528	 0.707286454
24	 1060	 592	 7410	 4	 8	 1	 2	 0.466525076	 0.041439420	 0.010412552	 0.007846392	 0.040109903	 0.016183880	 0.058216519	 0.711815497
25	 1264	 699	 8674	 4	 8	 1	 2	 0.466897990	 0.039842986	 0.010657564	 0.008019085	 0.038391143	 0.015281725	 0.055145956	 0.722500596
26	 1436	 794	 10110	 4	 8	 1	 2	 0.467227138	 0.037989885	 0.010822620	 0.008138768	 0.036415687	 0.013907667	 0.052283947	 0.726607047
27	 1592	 874	 11702	 4	 8	 1	 2	 0.467513877	 0.036157518	 0.010920400	 0.008213029	 0.034468986	 0.012597641	 0.049654652	 0.728179878
28	 1740	 948	 13442	 4	 8	 1	 2	 0.467752641	 0.034483249	 0.010986366	 0.008262721	 0.032686300	 0.011970027	 0.047352680	 0.728221701
29	 1896	 1028	 15338	 4	 8	 1	 2	 0.467957291	 0.033076450	 0.011016661	 0.008277746	 0.031187894	 0.012526985	 0.045285570	 0.730397127
30	 2092	 1130	 17430	 4	 8	 1	 2	 0.468171481	 0.031322913	 0.011045842	 0.008306764	 0.029310650	 0.010831795	 0.043014813	 0.728188981
31	 2268	 1224	 19698	 4	 8	 1	 2	 0.468334432	 0.030036828	 0.011091290	 0.008345053	 0.027914052	 0.010169280	 0.041202787	 0.728999914
32	 2424	 1304	 22122	 4	 8	 1	 2	 0.468479794	 0.028692710	 0.011113090	 0.008363663	 0.026453182	 0.009689209	 0.039515725	 0.726108662
33	 2640	 1418	 24762	 4	 8	 1	 2	 0.468615160	 0.027533949	 0.011128386	 0.008370598	 0.025184864	 0.009308339	 0.037876660	 0.726937082
34	 2920	 1560	 27682	 4	 8	 1	 2	 0.468740712	 0.026431664	 0.011151402	 0.008389146	 0.023964121	 0.008716077	 0.036289867	 0.728348333
35	 3212	 1720	 30894	 4	 8	 1	 2	 0.468844667	 0.025436900	 0.011174245	 0.008406741	 0.022851086	 0.008299244	 0.034921166	 0.728409251
36	 4015	 1720	 34909	 5	 13	 1	 3	 0.468920085	 0.024572978	 0.008924366	 0.005714608	 0.022895129	 0.008356998	 0.033893409	 0.725007553
37	 4480	 1913	 39389	 5	 13	 1	 3	 0.469012419	 0.023573979	 0.008935621	 0.005721808	 0.021814838	 0.008049303	 0.032590801	 0.723332315
38	 5030	 2145	 44419	 5	 13	 1	 3	 0.469099934	 0.022691994	 0.008953192	 0.005736000	 0.020851066	 0.007714941	 0.031305938	 0.724846323
39	 5770	 2446	 50189	 5	 13	 1	 3	 0.469181159	 0.021937840	 0.008979224	 0.005754840	 0.020016053	 0.007529156	 0.030064090	 0.729702462
40	 6615	 2788	 56804	 5	 13	 1	 3	 0.469266222	 0.021118928	 0.009016431	 0.005772840	 0.019097463	 0.007177312	 0.028705788	 0.735702789
41	 7425	 3120	 64229	 5	 13	 1	 3	 0.469343295	 0.020379971	 0.009048798	 0.005789056	 0.018260955	 0.006811259	 0.027416807	 0.743338595
42	 8195	 3442	 72424	 5	 13	 1	 3	 0.469412781	 0.019526403	 0.009065129	 0.005801344	 0.017294619	 0.006499964	 0.026200204	 0.745276743
43	 9010	 3771	 81434	 5	 13	 1	 3	 0.469470510	 0.018842029	 0.009077568	 0.005811344	 0.016511203	 0.006218184	 0.025144577	 0.749347625
44	 9840	 4108	 91274	 5	 13	 1	 3	 0.469524740	 0.018041947	 0.009082064	 0.005815908	 0.015589354	 0.005878788	 0.024110739	 0.748295053
45	 10750	 4474	 102024	 5	 13	 1	 3	 0.469577329	 0.017260197	 0.009089609	 0.005821020	 0.014672880	 0.005406870	 0.023063863	 0.748365418
46	 12900	 4474	 114924	 6	 15	 2	 3	 0.469615572	 0.016380145	 0.007247891	 0.005722077	 0.014689358	 0.005427331	 0.022271604	 0.735472186
47	 17200	 4474	 132124	 8	 19	 1	 3	 0.469653116	 0.015470704	 0.004848482	 0.003665297	 0.014691321	 0.005427346	 0.021465317	 0.720730298
48	 18648	 4843	 150772	 8	 19	 1	 3	 0.469695315	 0.014759116	 0.004851671	 0.003667442	 0.013938895	 0.005094920	 0.020521229	 0.719212090
49	 20112	 5222	 170884	 8	 19	 1	 3	 0.469731219	 0.014119400	 0.004854327	 0.003669454	 0.013258694	 0.004930278	 0.019682257	 0.717366917
50	 21928	 5686	 192812	 8	 19	 1	 3	 0.469765932	 0.013496780	 0.004857169	 0.003671597	 0.012592496	 0.004603677	 0.018835558	 0.716558544
51	 24040	 6226	 216852	 8	 19	 1	 3	 0.469795908	 0.012935973	 0.004859776	 0.003673293	 0.011988410	 0.004360427	 0.018072486	 0.715782731
52	 26584	 6888	 243436	 8	 19	 1	 3	 0.469821547	 0.012414615	 0.004861932	 0.003674501	 0.011422972	 0.004219488	 0.017393196	 0.713762750
53	 29864	 7720	 273300	 8	 19	 1	 3	 0.469846069	 0.011939628	 0.004864209	 0.003675994	 0.010903861	 0.004044043	 0.016717680	 0.714191647
54	 33736	 8712	 307036	 8	 19	 1	 3	 0.469868110	 0.011511753	 0.004867235	 0.003677682	 0.010432185	 0.003882892	 0.016086287	 0.715625239
55	 38360	 9877	 345396	 8	 19	 1	 3	 0.469888731	 0.011103062	 0.004870495	 0.003679194	 0.009977789	 0.003668789	 0.015472243	 0.717611703
56	 43155	 9877	 388551	 9	 28	 1	 4	 0.469903136	 0.010987892	 0.004595566	 0.003047848	 0.009980709	 0.003669800	 0.015028377	 0.731142976
57	 48645	 11108	 437196	 9	 28	 1	 4	 0.469923274	 0.010568811	 0.004599754	 0.003048984	 0.009515358	 0.003580838	 0.014384916	 0.734714828
58	 54585	 12445	 491781	 9	 28	 1	 4	 0.469942222	 0.010185770	 0.004603564	 0.003050965	 0.009086094	 0.003374035	 0.013752008	 0.740675064
59	 60363	 13744	 552144	 9	 28	 1	 4	 0.469958878	 0.009779744	 0.004606557	 0.003052912	 0.008626879	 0.003200324	 0.013170511	 0.742548575
60	 66213	 15053	 618357	 9	 28	 1	 4	 0.469973783	 0.009398890	 0.004609241	 0.003054910	 0.008191095	 0.003066407	 0.012627465	 0.744321238
61	 72243	 16406	 690600	 9	 28	 1	 4	 0.469987187	 0.009042620	 0.004611249	 0.003056522	 0.007778519	 0.002892683	 0.012118320	 0.746194164
62	 80270	 16406	 770870	 10	 38	 2	 5	 0.469997127	 0.008825515	 0.004165976	 0.002969017	 0.007780383	 0.002894747	 0.011726486	 0.752613761
63	 96324	 16406	 867194	 12	 54	 1	 6	 0.470006798	 0.008471531	 0.003345708	 0.001556008	 0.007782870	 0.002895627	 0.011332208	 0.747562222
64	 104640	 17798	 971834	 12	 54	 1	 6	 0.470019030	 0.008091800	 0.003346525	 0.001556166	 0.007367360	 0.002720085	 0.010813001	 0.748339873
65	 113448	 19285	 1085282	 12	 54	 1	 6	 0.470029597	 0.007748167	 0.003347186	 0.001556329	 0.006987878	 0.002570340	 0.010343464	 0.749088217
66	 123180	 20924	 1208462	 12	 54	 1	 6	 0.470039173	 0.007435585	 0.003347739	 0.001556406	 0.006639320	 0.002423526	 0.009898753	 0.751163813
67	 133692	 22699	 1342154	 12	 54	 1	 6	 0.470047721	 0.007146975	 0.003348250	 0.001556539	 0.006314149	 0.002296853	 0.009484179	 0.753568137
68	 145956	 24775	 1488110	 12	 54	 1	 6	 0.470055129	 0.006882685	 0.003348782	 0.001556705	 0.006013070	 0.002197784	 0.009109618	 0.755540514
69	 161460	 27390	 1649570	 12	 54	 1	 6	 0.470061743	 0.006639181	 0.003349316	 0.001556925	 0.005732435	 0.002114200	 0.008761694	 0.757750880
70	 180804	 30651	 1830374	 12	 54	 1	 6	 0.470067799	 0.006419107	 0.003349860	 0.001557147	 0.005475707	 0.002024690	 0.008430519	 0.761412998
71	 203988	 34548	 2034362	 12	 54	 1	 6	 0.470073335	 0.006213156	 0.003350507	 0.001557409	 0.005232343	 0.001938214	 0.008115992	 0.765544926
72	 231084	 39092	 2265446	 12	 54	 1	 6	 0.470078498	 0.006026616	 0.003351425	 0.001557898	 0.005008798	 0.001845743	 0.007811211	 0.771534169
73	 260904	 44083	 2526350	 12	 54	 1	 6	 0.470083706	 0.005833557	 0.003352775	 0.001558794	 0.004773812	 0.001785229	 0.007491242	 0.778716928
74	 292092	 49303	 2818442	 12	 54	 1	 6	 0.470088353	 0.005653438	 0.003353622	 0.001559229	 0.004551327	 0.001687419	 0.007193709	 0.785886433
75	 323292	 54548	 3141734	 12	 54	 1	 6	 0.470092548	 0.005473307	 0.003354204	 0.001559502	 0.004325090	 0.001602644	 0.006914209	 0.791602758
76	 354924	 59844	 3496658	 12	 54	 1	 6	 0.470096309	 0.005300648	 0.003354639	 0.001559695	 0.004104055	 0.001527595	 0.006653564	 0.796662945
77	 384501	 59844	 3881159	 13	 58	 1	 6	 0.470099101	 0.005098894	 0.003025770	 0.001348697	 0.004104075	 0.001527893	 0.006453276	 0.790124860
78	 419783	 65294	 4300942	 13	 58	 1	 6	 0.470102448	 0.004932029	 0.003026057	 0.001348799	 0.003894597	 0.001450540	 0.006204697	 0.794886323


==> data/lshaped/criterionD/varth1_thX0.35_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 1	 1	 0.455341720	 0.082707673	 0.020932557	 0.016773614	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 1	 1	 0.457063196	 0.079155885	 0.022117609	 0.017197031	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 2	 1	 0.458560616	 0.075530033	 0.023333729	 0.023165224	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 2	 1	 0.459602525	 0.071900653	 0.023398697	 0.023227010	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 2	 1	 0.460519771	 0.068901051	 0.023596049	 0.023415513	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 2	 1	 0.461408336	 0.065721441	 0.023987282	 0.023805894	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 444	 256	 2105	 4	 8	 1	 2	 0.462037735	 0.062190792	 0.009547426	 0.007136994	 0.061453570	 0.022740860	 0.086924915	 0.715454161
15	 484	 278	 2589	 4	 8	 1	 2	 0.462730440	 0.059189998	 0.009646639	 0.007207038	 0.058398615	 0.021394239	 0.083158579	 0.711772594
16	 512	 295	 3101	 4	 8	 1	 2	 0.463313176	 0.056341768	 0.009778110	 0.007352574	 0.055486786	 0.021702657	 0.079848047	 0.705612351
17	 552	 319	 3653	 4	 8	 1	 2	 0.463927313	 0.053595473	 0.009821874	 0.007386196	 0.052687812	 0.019943454	 0.076198802	 0.703363716
18	 600	 344	 4253	 4	 8	 1	 2	 0.464523657	 0.051014432	 0.009914075	 0.007467943	 0.050041817	 0.019102161	 0.072474697	 0.703893011
19	 660	 375	 4913	 4	 8	 1	 2	 0.465008448	 0.048504185	 0.010019200	 0.007543570	 0.047458103	 0.017540062	 0.069296121	 0.699955261
20	 740	 421	 5653	 4	 8	 1	 2	 0.465427696	 0.046674855	 0.010132988	 0.007627128	 0.045561658	 0.016932759	 0.066421905	 0.702702746
21	 832	 470	 6485	 4	 8	 1	 2	 0.465840033	 0.044853210	 0.010241565	 0.007729028	 0.043668304	 0.015972743	 0.063465525	 0.706733463
22	 932	 522	 7417	 4	 8	 1	 2	 0.466198033	 0.043009831	 0.010292874	 0.007759810	 0.041760056	 0.015522956	 0.060779963	 0.707631745
23	 1072	 598	 8489	 4	 8	 1	 2	 0.466532088	 0.041476715	 0.010432489	 0.007863249	 0.040143257	 0.016016424	 0.058160302	 0.713144773
24	 1264	 699	 9753	 4	 8	 1	 2	 0.466897990	 0.039842986	 0.010657564	 0.008019085	 0.038391143	 0.015281725	 0.055145956	 0.722500596
25	 1436	 794	 11189	 4	 8	 1	 2	 0.467227138	 0.037989885	 0.010822620	 0.008138768	 0.036415687	 0.013907667	 0.052283947	 0.726607047
26	 1592	 874	 12781	 4	 8	 1	 2	 0.467513877	 0.036157518	 0.010920400	 0.008213029	 0.034468986	 0.012597641	 0.049654652	 0.728179878
27	 1740	 948	 14521	 4	 8	 1	 2	 0.467752641	 0.034483249	 0.010986366	 0.008262721	 0.032686300	 0.011970027	 0.047352680	 0.728221701
28	 1896	 1028	 16417	 4	 8	 1	 2	 0.467957291	 0.033076450	 0.011016661	 0.008277746	 0.031187894	 0.012526985	 0.045285570	 0.730397127
29	 2092	 1130	 18509	 4	 8	 1	 2	 0.468171481	 0.031322913	 0.011045842	 0.008306764	 0.029310650	 0.010831795	 0.043014813	 0.728188981
30	 2268	 1224	 20777	 4	 8	 1	 2	 0.468334432	 0.030036828	 0.011091290	 0.008345053	 0.027914052	 0.010169280	 0.041202787	 0.728999914
31	 2424	 1304	 23201	 4	 8	 1	 2	 0.468479794	 0.028692710	 0.011113090	 0.008363663	 0.026453182	 0.009689209	 0.039515725	 0.726108662
32	 2640	 1418	 25841	 4	 8	 1	 2	 0.468615160	 0.027533949	 0.011128386	 0.008370598	 0.025184864	 0.009308339	 0.037876660	 0.726937082
33	 2920	 1560	 28761	 4	 8	 1	 2	 0.468740712	 0.026431664	 0.011151402	 0.008389146	 0.023964121	 0.008716077	 0.036289867	 0.728348333
34	 3212	 1720	 31973	 4	 8	 1	 2	 0.468844667	 0.025436900	 0.011174245	 0.008406741	 0.022851086	 0.008299244	 0.034921166	 0.728409251
35	 4015	 1720	 35988	 5	 13	 1	 3	 0.468920085	 0.024572978	 0.008924366	 0.005714608	 0.022895129	 0.008356998	 0.033893409	 0.725007553
36	 4480	 1913	 40468	 5	 13	 1	 3	 0.469012419	 0.023573979	 0.008935621	 0.005721808	 0.021814838	 0.008049303	 0.032590801	 0.723332315
37	 5030	 2145	 45498	 5	 13	 1	 3	 0.469099934	 0.022691994	 0.008953192	 0.005736000	 0.020851066	 0.007714941	 0.031305938	 0.724846323
38	 5770	 2446	 51268	 5	 13	 1	 3	 0.469181159	 0.021937840	 0.008979224	 0.005754840	 0.020016053	 0.007529156	 0.030064090	 0.729702462
39	 6615	 2788	 57883	 5	 13	 1	 3	 0.469266222	 0.021118928	 0.009016431	 0.005772840	 0.019097463	 0.007177312	 0.028705788	 0.735702789
40	 7425	 3120	 65308	 5	 13	 1	 3	 0.469343295	 0.020379971	 0.009048798	 0.005789056	 0.018260955	 0.006811259	 0.027416807	 0.743338595
41	 8195	 3442	 73503	 5	 13	 1	 3	 0.469412781	 0.019526403	 0.009065129	 0.005801344	 0.017294619	 0.006499964	 0.026200204	 0.745276743
42	 9010	 3771	 82513	 5	 13	 1	 3	 0.469470510	 0.018842029	 0.009077568	 0.005811344	 0.016511203	 0.006218184	 0.025144577	 0.749347625
43	 9840	 4108	 92353	 5	 13	 1	 3	 0.469524740	 0.018041947	 0.009082064	 0.005815908	 0.015589354	 0.005878788	 0.024110739	 0.748295053
44	 10750	 4474	 103103	 5	 13	 1	 3	 0.469577329	 0.017260197	 0.009089609	 0.005821020	 0.014672880	 0.005406870	 0.023063863	 0.748365418
45	 12900	 4474	 116003	 6	 15	 3	 3	 0.469615572	 0.016380145	 0.007247891	 0.006794739	 0.014689358	 0.005427331	 0.022271604	 0.735472186
46	 19350	 4474	 135353	 9	 28	 1	 4	 0.469667420	 0.015390337	 0.004572275	 0.003034597	 0.014695468	 0.005428266	 0.021150029	 0.727674519
47	 20979	 4843	 156332	 9	 28	 1	 4	 0.469709634	 0.014674715	 0.004576108	 0.003037397	 0.013942973	 0.005096054	 0.020190816	 0.726801490
48	 22626	 5222	 178958	 9	 28	 1	 4	 0.469745553	 0.014030764	 0.004578753	 0.003039142	 0.013262631	 0.004931324	 0.019337131	 0.725586663
49	 24669	 5686	 203627	 9	 28	 1	 4	 0.469780282	 0.013403586	 0.004581468	 0.003040790	 0.012596280	 0.004604643	 0.018474196	 0.725530134
50	 27045	 6226	 230672	 9	 28	 1	 4	 0.469810270	 0.012838424	 0.004584292	 0.003042558	 0.011992056	 0.004368518	 0.017695196	 0.725531637
51	 29916	 6890	 260588	 9	 28	 1	 4	 0.469836024	 0.012314517	 0.004586663	 0.003043748	 0.011428467	 0.004222797	 0.016997661	 0.724483042
52	 33606	 7722	 294194	 9	 28	 1	 4	 0.469860569	 0.011831423	 0.004588967	 0.003045073	 0.010905226	 0.004042740	 0.016305061	 0.725628867
53	 37962	 8714	 332156	 9	 28	 1	 4	 0.469882575	 0.011398902	 0.004592019	 0.003046372	 0.010433040	 0.003885398	 0.015658078	 0.727988562
54	 43182	 9883	 375338	 9	 28	 1	 4	 0.469903237	 0.010986075	 0.004595599	 0.003047853	 0.009978693	 0.003669878	 0.015025231	 0.731175096
55	 48663	 11112	 424001	 9	 28	 1	 4	 0.469923387	 0.010566597	 0.004599852	 0.003048992	 0.009512851	 0.003578071	 0.014381235	 0.734748919
56	 54576	 12442	 478577	 9	 28	 1	 4	 0.469942333	 0.010184561	 0.004603660	 0.003050947	 0.009084690	 0.003374226	 0.013748194	 0.740792649
57	 60372	 13747	 538949	 9	 28	 1	 4	 0.469958990	 0.009779134	 0.004606674	 0.003052916	 0.008626124	 0.003201577	 0.013166536	 0.742726421
58	 66195	 15049	 605144	 9	 28	 1	 4	 0.469973874	 0.009393893	 0.004609250	 0.003054896	 0.008185355	 0.003070255	 0.012624082	 0.744124793
59	 72297	 16418	 677441	 9	 28	 1	 4	 0.469987273	 0.009039686	 0.004611258	 0.003056529	 0.007775103	 0.002893506	 0.012114965	 0.746158651
60	 80330	 16418	 757771	 10	 38	 2	 5	 0.469997213	 0.008822506	 0.004165981	 0.002969020	 0.007776967	 0.002895573	 0.011723017	 0.752579807
61	 96396	 16418	 854167	 12	 54	 2	 6	 0.470006885	 0.008468395	 0.003345712	 0.002056845	 0.007779455	 0.002897333	 0.011328617	 0.747522380
62	 104712	 17810	 958879	 12	 54	 2	 6	 0.470019115	 0.008089159	 0.003346532	 0.002057183	 0.007364457	 0.002718997	 0.010809318	 0.748350569
63	 113508	 19295	 1072387	 12	 54	 2	 6	 0.470029654	 0.007745867	 0.003347188	 0.002057496	 0.006985327	 0.002566796	 0.010340893	 0.749052074
64	 123192	 20926	 1195579	 12	 54	 2	 6	 0.470039212	 0.007433637	 0.003347740	 0.002057728	 0.006637138	 0.002424268	 0.009896922	 0.751105951
65	 133752	 22709	 1329331	 12	 54	 2	 6	 0.470047764	 0.007145783	 0.003348256	 0.002057982	 0.006312796	 0.002295776	 0.009482035	 0.753612799
66	 146016	 24785	 1475347	 12	 54	 2	 6	 0.470055114	 0.006883338	 0.003348783	 0.002058247	 0.006013817	 0.002195695	 0.009110418	 0.755545759
67	 161424	 27384	 1636771	 12	 54	 2	 6	 0.470061728	 0.006639700	 0.003349315	 0.002058524	 0.005733036	 0.002115086	 0.008762511	 0.757739389
68	 180792	 30651	 1817563	 12	 54	 2	 6	 0.470067797	 0.006419265	 0.003349863	 0.002058816	 0.005475890	 0.002024545	 0.008430658	 0.761419204
69	 210924	 30651	 2028487	 14	 61	 4	 6	 0.470072636	 0.006128639	 0.002751609	 0.002147823	 0.005476209	 0.002024638	 0.008156348	 0.751395043
70	 271188	 30651	 2299675	 18	 92	 2	 7	 0.470077725	 0.005861674	 0.002089183	 0.001229171	 0.005476727	 0.002024798	 0.007857633	 0.745984721
71	 306000	 34550	 2605675	 18	 92	 2	 7	 0.470083273	 0.005634931	 0.002089700	 0.001229476	 0.005233125	 0.001938869	 0.007518400	 0.749485333
72	 346644	 39094	 2952319	 18	 92	 2	 7	 0.470088443	 0.005428548	 0.002090345	 0.001229790	 0.005009950	 0.001847344	 0.007187852	 0.755239330
73	 391482	 44098	 3343801	 18	 92	 2	 7	 0.470093663	 0.005212601	 0.002091168	 0.001230081	 0.004774749	 0.001784994	 0.006837913	 0.762308715
74	 438246	 49314	 3782047	 18	 92	 2	 7	 0.470098315	 0.005009004	 0.002091748	 0.001230395	 0.004551341	 0.001687322	 0.006510257	 0.769401772
75	 485100	 54565	 4267147	 18	 92	 2	 7	 0.470102519	 0.004804372	 0.002092179	 0.001230647	 0.004324902	 0.001604482	 0.006199301	 0.774986055


==> data/lshaped/criterionD/varth1_thX0.35_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 1	 1	 0.444486538	 0.105987874	 0.017846361	 0.015130230	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 1	 1	 0.447972947	 0.100748435	 0.018974639	 0.015710065	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 1	 1	 0.449820601	 0.097143253	 0.019369524	 0.015967829	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 1	 1	 0.451347571	 0.093667067	 0.019775175	 0.016294530	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 1	 1	 0.452676746	 0.089560163	 0.019789081	 0.016234673	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 1	 1	 0.453868501	 0.085862637	 0.019918585	 0.016301638	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 2	 1	 0.455341720	 0.082707673	 0.020932557	 0.020795427	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 2	 1	 0.457063196	 0.079155885	 0.022117609	 0.021962193	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 2	 1	 0.458560616	 0.075530033	 0.023333729	 0.023165224	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 2	 1	 0.459602525	 0.071900653	 0.023398697	 0.023227010	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 2	 1	 0.460519771	 0.068901051	 0.023596049	 0.023415513	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 2	 1	 0.461408336	 0.065721441	 0.023987282	 0.023805894	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 444	 256	 2105	 4	 8	 1	 2	 0.462037735	 0.062190792	 0.009547426	 0.007136994	 0.061453570	 0.022740860	 0.086924915	 0.715454161
15	 484	 278	 2589	 4	 8	 1	 2	 0.462730440	 0.059189998	 0.009646639	 0.007207038	 0.058398615	 0.021394239	 0.083158579	 0.711772594
16	 512	 295	 3101	 4	 8	 1	 2	 0.463313176	 0.056341768	 0.009778110	 0.007352574	 0.055486786	 0.021702657	 0.079848047	 0.705612351
17	 552	 319	 3653	 4	 8	 1	 2	 0.463927313	 0.053595473	 0.009821874	 0.007386196	 0.052687812	 0.019943454	 0.076198802	 0.703363716
18	 600	 344	 4253	 4	 8	 1	 2	 0.464523657	 0.051014432	 0.009914075	 0.007467943	 0.050041817	 0.019102161	 0.072474697	 0.703893011
19	 660	 375	 4913	 4	 8	 1	 2	 0.465008448	 0.048504185	 0.010019200	 0.007543570	 0.047458103	 0.017540062	 0.069296121	 0.699955261
20	 740	 421	 5653	 4	 8	 1	 2	 0.465427696	 0.046674855	 0.010132988	 0.007627128	 0.045561658	 0.016932759	 0.066421905	 0.702702746
21	 832	 470	 6485	 4	 8	 1	 2	 0.465840033	 0.044853210	 0.010241565	 0.007729028	 0.043668304	 0.015972743	 0.063465525	 0.706733463
22	 932	 522	 7417	 4	 8	 1	 2	 0.466198033	 0.043009831	 0.010292874	 0.007759810	 0.041760056	 0.015522956	 0.060779963	 0.707631745
23	 1072	 598	 8489	 4	 8	 1	 2	 0.466532088	 0.041476715	 0.010432489	 0.007863249	 0.040143257	 0.016016424	 0.058160302	 0.713144773
24	 1264	 699	 9753	 4	 8	 1	 2	 0.466897990	 0.039842986	 0.010657564	 0.008019085	 0.038391143	 0.015281725	 0.055145956	 0.722500596
25	 1436	 794	 11189	 4	 8	 1	 2	 0.467227138	 0.037989885	 0.010822620	 0.008138768	 0.036415687	 0.013907667	 0.052283947	 0.726607047
26	 1592	 874	 12781	 4	 8	 1	 2	 0.467513877	 0.036157518	 0.010920400	 0.008213029	 0.034468986	 0.012597641	 0.049654652	 0.728179878
27	 1740	 948	 14521	 4	 8	 1	 2	 0.467752641	 0.034483249	 0.010986366	 0.008262721	 0.032686300	 0.011970027	 0.047352680	 0.728221701
28	 1896	 1028	 16417	 4	 8	 1	 2	 0.467957291	 0.033076450	 0.011016661	 0.008277746	 0.031187894	 0.012526985	 0.045285570	 0.730397127
29	 2092	 1130	 18509	 4	 8	 1	 2	 0.468171481	 0.031322913	 0.011045842	 0.008306764	 0.029310650	 0.010831795	 0.043014813	 0.728188981
30	 2268	 1224	 20777	 4	 8	 1	 2	 0.468334432	 0.030036828	 0.011091290	 0.008345053	 0.027914052	 0.010169280	 0.041202787	 0.728999914
31	 2424	 1304	 23201	 4	 8	 1	 2	 0.468479794	 0.028692710	 0.011113090	 0.008363663	 0.026453182	 0.009689209	 0.039515725	 0.726108662
32	 2640	 1418	 25841	 4	 8	 1	 2	 0.468615160	 0.027533949	 0.011128386	 0.008370598	 0.025184864	 0.009308339	 0.037876660	 0.726937082
33	 2920	 1560	 28761	 4	 8	 1	 2	 0.468740712	 0.026431664	 0.011151402	 0.008389146	 0.023964121	 0.008716077	 0.036289867	 0.728348333
34	 3212	 1720	 31973	 4	 8	 1	 2	 0.468844667	 0.025436900	 0.011174245	 0.008406741	 0.022851086	 0.008299244	 0.034921166	 0.728409251
35	 4015	 1720	 35988	 5	 13	 2	 3	 0.468920085	 0.024572978	 0.008924366	 0.006988354	 0.022895129	 0.008356998	 0.033893409	 0.725007553
36	 4480	 1913	 40468	 5	 13	 2	 3	 0.469012419	 0.023573979	 0.008935621	 0.006997384	 0.021814838	 0.008049303	 0.032590801	 0.723332315
37	 5030	 2145	 45498	 5	 13	 2	 3	 0.469099934	 0.022691994	 0.008953192	 0.007012406	 0.020851066	 0.007714941	 0.031305938	 0.724846323
38	 5770	 2446	 51268	 5	 13	 2	 3	 0.469181159	 0.021937840	 0.008979224	 0.007033622	 0.020016053	 0.007529156	 0.030064090	 0.729702462
39	 6615	 2788	 57883	 5	 13	 2	 3	 0.469266222	 0.021118928	 0.009016431	 0.007060667	 0.019097463	 0.007177312	 0.028705788	 0.735702789
40	 7425	 3120	 65308	 5	 13	 2	 3	 0.469343295	 0.020379971	 0.009048798	 0.007084149	 0.018260955	 0.006811259	 0.027416807	 0.743338595
41	 10395	 3120	 75703	 7	 18	 2	 3	 0.469400191	 0.019260826	 0.006063190	 0.005394967	 0.018281607	 0.006815633	 0.026424807	 0.728891832
42	 11473	 3442	 87176	 7	 18	 2	 3	 0.469469889	 0.018349405	 0.006074433	 0.005403861	 0.017314790	 0.006505856	 0.025156163	 0.729419893
43	 12614	 3771	 99790	 7	 18	 2	 3	 0.469527779	 0.017613695	 0.006082960	 0.005410566	 0.016529968	 0.006241703	 0.024051484	 0.732332987
44	 13783	 4110	 113573	 7	 18	 2	 3	 0.469582440	 0.016743972	 0.006085876	 0.005412626	 0.015598805	 0.005902768	 0.022959553	 0.729281268
45	 15071	 4480	 128644	 7	 18	 2	 3	 0.469635325	 0.015894393	 0.006091410	 0.005417371	 0.014680819	 0.005400728	 0.021851104	 0.727395402
46	 19377	 4480	 148021	 9	 28	 1	 4	 0.469668001	 0.015380932	 0.004572385	 0.003034674	 0.014685584	 0.005418553	 0.021137128	 0.727673704
47	 21006	 4849	 169027	 9	 28	 1	 4	 0.469710363	 0.014660149	 0.004576137	 0.003037344	 0.013927633	 0.005093401	 0.020173845	 0.726690881
48	 22662	 5230	 191689	 9	 28	 1	 4	 0.469746275	 0.014021096	 0.004578754	 0.003039076	 0.013252402	 0.004912943	 0.019319602	 0.725744591
49	 24696	 5692	 216385	 9	 28	 1	 4	 0.469780689	 0.013397616	 0.004581397	 0.003040636	 0.012589953	 0.004606275	 0.018463851	 0.725613275
50	 27072	 6233	 243457	 9	 28	 1	 4	 0.469810754	 0.012828951	 0.004584339	 0.003042574	 0.011981896	 0.004362605	 0.017682331	 0.725523745
51	 29961	 6900	 273418	 9	 28	 1	 4	 0.469836423	 0.012304853	 0.004586691	 0.003043750	 0.011418041	 0.004227361	 0.016986605	 0.724385610
52	 33696	 7742	 307114	 9	 28	 1	 4	 0.469860976	 0.011824098	 0.004589036	 0.003045090	 0.010897249	 0.004025485	 0.016293331	 0.725701699
53	 37998	 8722	 345112	 9	 28	 1	 4	 0.469882762	 0.011392974	 0.004592062	 0.003046411	 0.010426545	 0.003870765	 0.015652456	 0.727871366
54	 43146	 9875	 388258	 9	 28	 1	 4	 0.469903237	 0.010984750	 0.004595629	 0.003047861	 0.009977220	 0.003680744	 0.015025229	 0.731087014
55	 48699	 11120	 436957	 9	 28	 1	 4	 0.469923663	 0.010563442	 0.004599921	 0.003049028	 0.009509313	 0.003575771	 0.014372221	 0.734990186
56	 54603	 12449	 491560	 9	 28	 1	 4	 0.469942548	 0.010179193	 0.004603697	 0.003050977	 0.009078653	 0.003368229	 0.013740864	 0.740797109
57	 60363	 13745	 551923	 9	 28	 1	 4	 0.469959244	 0.009773320	 0.004606760	 0.003052922	 0.008619486	 0.003198748	 0.013157458	 0.742796963
58	 66222	 15055	 618145	 9	 28	 1	 4	 0.469974002	 0.009393054	 0.004609343	 0.003054969	 0.008184340	 0.003057961	 0.012619326	 0.744338849
59	 72279	 16414	 690424	 9	 28	 1	 4	 0.469987456	 0.009031613	 0.004611284	 0.003056546	 0.007765700	 0.002888998	 0.012107895	 0.745927617
60	 80310	 16414	 770734	 10	 38	 3	 5	 0.469997395	 0.008814226	 0.004166001	 0.003350439	 0.007767562	 0.002889763	 0.011715706	 0.752342736
61	 104403	 16414	 875137	 13	 58	 5	 6	 0.470009847	 0.008335433	 0.003017472	 0.002532154	 0.007770091	 0.002890505	 0.011205066	 0.743898620
62	 113464	 17816	 988601	 13	 58	 5	 6	 0.470022078	 0.007951048	 0.003018277	 0.002532740	 0.007355894	 0.002723669	 0.010679668	 0.744503289
63	 123045	 19308	 1111646	 13	 58	 5	 6	 0.470032729	 0.007596663	 0.003018962	 0.002533247	 0.006971023	 0.002563060	 0.010200164	 0.744758901
64	 133640	 20954	 1245286	 13	 58	 5	 6	 0.470042307	 0.007279282	 0.003019534	 0.002533650	 0.006623471	 0.002423458	 0.009748782	 0.746686320
65	 185040	 20954	 1430326	 18	 92	 4	 7	 0.470049444	 0.006945435	 0.002087434	 0.001556794	 0.006624325	 0.002423652	 0.009398388	 0.739002766
66	 201006	 22752	 1631332	 18	 92	 4	 7	 0.470057980	 0.006637473	 0.002087879	 0.001557166	 0.006300540	 0.002292955	 0.008961315	 0.740680709
67	 219654	 24856	 1850986	 18	 92	 4	 7	 0.470065311	 0.006352603	 0.002088330	 0.001557540	 0.005999537	 0.002190868	 0.008568144	 0.741421082
68	 242910	 27471	 2093896	 18	 92	 4	 7	 0.470071897	 0.006090940	 0.002088760	 0.001557879	 0.005721594	 0.002111216	 0.008198865	 0.742900447
69	 272178	 30760	 2366074	 18	 92	 4	 7	 0.470077922	 0.005852523	 0.002089195	 0.001558219	 0.005466927	 0.002023069	 0.007845805	 0.745943008
70	 307044	 34666	 2673118	 18	 92	 4	 7	 0.470083444	 0.005624453	 0.002089704	 0.001558618	 0.005221839	 0.001936062	 0.007507661	 0.749161733
71	 348318	 39280	 3021436	 18	 92	 4	 7	 0.470088645	 0.005419537	 0.002090366	 0.001559069	 0.005000176	 0.001845057	 0.007174637	 0.755374470
72	 392994	 44265	 3414430	 18	 92	 4	 7	 0.470093833	 0.005204396	 0.002091182	 0.001559556	 0.004765785	 0.001782755	 0.006826224	 0.762412238
73	 439614	 49471	 3854044	 18	 92	 4	 7	 0.470098469	 0.005001390	 0.002091762	 0.001559964	 0.004542954	 0.001683061	 0.006499186	 0.769540979
74	 486468	 54719	 4340512	 18	 92	 4	 7	 0.470102638	 0.004797864	 0.002092188	 0.001560274	 0.004317668	 0.001604404	 0.006190275	 0.775064794


==> data/lshaped/criterionD/varth1_thX0.35_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 1	 1	 0.441911422	 0.109920301	 0.017291732	 0.014761147	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 2	 1	 0.444486538	 0.105987874	 0.017846361	 0.017753700	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 2	 1	 0.447972947	 0.100748435	 0.018974639	 0.018864796	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 2	 1	 0.449820601	 0.097143253	 0.019369524	 0.019257544	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 2	 1	 0.451347571	 0.093667067	 0.019775175	 0.019662791	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 2	 1	 0.452676746	 0.089560163	 0.019789081	 0.019670535	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 2	 1	 0.453868501	 0.085862637	 0.019918585	 0.019795550	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 2	 1	 0.455341720	 0.082707673	 0.020932557	 0.020795427	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 2	 1	 0.457063196	 0.079155885	 0.022117609	 0.021962193	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 2	 1	 0.458560616	 0.075530033	 0.023333729	 0.023165224	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 2	 1	 0.459602525	 0.071900653	 0.023398697	 0.023227010	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 2	 1	 0.460519771	 0.068901051	 0.023596049	 0.023415513	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 2	 1	 0.461408336	 0.065721441	 0.023987282	 0.023805894	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 444	 256	 2105	 4	 8	 2	 2	 0.462037735	 0.062190792	 0.009547426	 0.008691905	 0.061453570	 0.022740860	 0.086924915	 0.715454161
15	 484	 278	 2589	 4	 8	 2	 2	 0.462730440	 0.059189998	 0.009646639	 0.008789196	 0.058398615	 0.021394239	 0.083158579	 0.711772594
16	 512	 295	 3101	 4	 8	 2	 2	 0.463313176	 0.056341768	 0.009778110	 0.008918917	 0.055486786	 0.021702657	 0.079848047	 0.705612351
17	 552	 319	 3653	 4	 8	 2	 2	 0.463927313	 0.053595473	 0.009821874	 0.008958681	 0.052687812	 0.019943454	 0.076198802	 0.703363716
18	 600	 344	 4253	 4	 8	 2	 2	 0.464523657	 0.051014432	 0.009914075	 0.009050306	 0.050041817	 0.019102161	 0.072474697	 0.703893011
19	 660	 375	 4913	 4	 8	 2	 2	 0.465008448	 0.048504185	 0.010019200	 0.009142453	 0.047458103	 0.017540062	 0.069296121	 0.699955261
20	 740	 421	 5653	 4	 8	 2	 2	 0.465427696	 0.046674855	 0.010132988	 0.009240605	 0.045561658	 0.016932759	 0.066421905	 0.702702746
21	 832	 470	 6485	 4	 8	 2	 2	 0.465840033	 0.044853210	 0.010241565	 0.009338889	 0.043668304	 0.015972743	 0.063465525	 0.706733463
22	 932	 522	 7417	 4	 8	 2	 2	 0.466198033	 0.043009831	 0.010292874	 0.009383657	 0.041760056	 0.015522956	 0.060779963	 0.707631745
23	 1072	 598	 8489	 4	 8	 2	 2	 0.466532088	 0.041476715	 0.010432489	 0.009504848	 0.040143257	 0.016016424	 0.058160302	 0.713144773
24	 1264	 699	 9753	 4	 8	 2	 2	 0.466897990	 0.039842986	 0.010657564	 0.009686828	 0.038391143	 0.015281725	 0.055145956	 0.722500596
25	 1436	 794	 11189	 4	 8	 2	 2	 0.467227138	 0.037989885	 0.010822620	 0.009821970	 0.036415687	 0.013907667	 0.052283947	 0.726607047
26	 1592	 874	 12781	 4	 8	 2	 2	 0.467513877	 0.036157518	 0.010920400	 0.009908130	 0.034468986	 0.012597641	 0.049654652	 0.728179878
27	 1740	 948	 14521	 4	 8	 2	 2	 0.467752641	 0.034483249	 0.010986366	 0.009969779	 0.032686300	 0.011970027	 0.047352680	 0.728221701
28	 1896	 1028	 16417	 4	 8	 2	 2	 0.467957291	 0.033076450	 0.011016661	 0.010003018	 0.031187894	 0.012526985	 0.045285570	 0.730397127
29	 2092	 1130	 18509	 4	 8	 2	 2	 0.468171481	 0.031322913	 0.011045842	 0.010033666	 0.029310650	 0.010831795	 0.043014813	 0.728188981
30	 2268	 1224	 20777	 4	 8	 2	 2	 0.468334432	 0.030036828	 0.011091290	 0.010078294	 0.027914052	 0.010169280	 0.041202787	 0.728999914
31	 2424	 1304	 23201	 4	 8	 2	 2	 0.468479794	 0.028692710	 0.011113090	 0.010101612	 0.026453182	 0.009689209	 0.039515725	 0.726108662
32	 3636	 1304	 26837	 6	 15	 3	 3	 0.468590785	 0.027454989	 0.007083190	 0.006648836	 0.026525550	 0.009699690	 0.038177026	 0.719149476
33	 3960	 1418	 30797	 6	 15	 3	 3	 0.468723215	 0.026273298	 0.007090831	 0.006654427	 0.025298346	 0.009365436	 0.036515158	 0.719517566
34	 4368	 1556	 35165	 6	 15	 3	 3	 0.468849857	 0.025107450	 0.007098128	 0.006660016	 0.024083202	 0.008838492	 0.034851417	 0.720414020
35	 4824	 1722	 39989	 6	 15	 3	 3	 0.468957042	 0.024000623	 0.007111723	 0.006672103	 0.022922768	 0.008286223	 0.033378165	 0.719051613
36	 5376	 1913	 45365	 6	 15	 3	 3	 0.469048737	 0.023007742	 0.007121294	 0.006680427	 0.021877919	 0.008074338	 0.032063877	 0.717559576
37	 6030	 2142	 51395	 6	 15	 3	 3	 0.469135314	 0.022066031	 0.007132792	 0.006690564	 0.020881403	 0.007704122	 0.030771205	 0.717099980
38	 6906	 2440	 58301	 6	 15	 3	 3	 0.469215909	 0.021292055	 0.007152618	 0.006707690	 0.020054716	 0.007595013	 0.029516771	 0.721354465
39	 7926	 2784	 66227	 6	 15	 3	 3	 0.469302081	 0.020453596	 0.007187397	 0.006740406	 0.019149176	 0.007151719	 0.028113461	 0.727537470
40	 8886	 3112	 75113	 6	 15	 3	 3	 0.469379073	 0.019684109	 0.007217902	 0.006769344	 0.018313002	 0.006877112	 0.026797293	 0.734555893
41	 9834	 3440	 84947	 6	 15	 3	 3	 0.469450263	 0.018774569	 0.007230630	 0.006780231	 0.017326351	 0.006508525	 0.025519790	 0.735686657
42	 14751	 3440	 99698	 9	 28	 2	 4	 0.469501909	 0.017920410	 0.004551649	 0.003642427	 0.017332731	 0.006510661	 0.024551310	 0.729916645
43	 16209	 3769	 115907	 9	 28	 2	 4	 0.469560028	 0.017155980	 0.004561888	 0.003651516	 0.016538344	 0.006218285	 0.023413442	 0.732740627
44	 17694	 4104	 133601	 9	 28	 2	 4	 0.469614344	 0.016267383	 0.004567342	 0.003657156	 0.015613044	 0.005900459	 0.022297468	 0.729561902
45	 19359	 4476	 152960	 9	 28	 2	 4	 0.469667742	 0.015383265	 0.004572524	 0.003662033	 0.014687984	 0.005421554	 0.021142892	 0.727585648
46	 20997	 4847	 173957	 9	 28	 2	 4	 0.469709719	 0.014670185	 0.004576143	 0.003665365	 0.013938194	 0.005089412	 0.020188841	 0.726648231
47	 22635	 5224	 196592	 9	 28	 2	 4	 0.469745870	 0.014026466	 0.004578722	 0.003667672	 0.013258094	 0.004933068	 0.019329435	 0.725653179
48	 24687	 5691	 221279	 9	 28	 2	 4	 0.469780554	 0.013401584	 0.004581343	 0.003669980	 0.012594195	 0.004601598	 0.018467293	 0.725692962
49	 27054	 6229	 248333	 9	 28	 2	 4	 0.469810517	 0.012836031	 0.004584309	 0.003672536	 0.011989487	 0.004367699	 0.017688623	 0.725665936
50	 29943	 6896	 278276	 9	 28	 2	 4	 0.469836245	 0.012309632	 0.004586678	 0.003674330	 0.011423197	 0.004220564	 0.016991536	 0.724456726
51	 33651	 7732	 311927	 9	 28	 2	 4	 0.469860762	 0.011826195	 0.004589022	 0.003676177	 0.010899531	 0.004035501	 0.016299495	 0.725555946
52	 37989	 8720	 349916	 9	 28	 2	 4	 0.469882790	 0.011391853	 0.004592062	 0.003678388	 0.010425319	 0.003872017	 0.015651625	 0.727838377
53	 43173	 9881	 393089	 9	 28	 2	 4	 0.469903244	 0.010985162	 0.004595592	 0.003680766	 0.009977692	 0.003671648	 0.015024998	 0.731125720
54	 52767	 9881	 445856	 11	 42	 3	 5	 0.469917952	 0.010633762	 0.003666596	 0.002944519	 0.009981631	 0.003671324	 0.014557750	 0.730453705
55	 59455	 11108	 505311	 11	 42	 3	 5	 0.469938097	 0.010201760	 0.003672628	 0.002949937	 0.009517757	 0.003577557	 0.013892261	 0.734348406
56	 66682	 12438	 571993	 11	 42	 3	 5	 0.469957066	 0.009804370	 0.003676781	 0.002953440	 0.009088837	 0.003378086	 0.013235017	 0.740790163
57	 73810	 13750	 645803	 11	 42	 3	 5	 0.469973805	 0.009380502	 0.003679587	 0.002955797	 0.008628700	 0.003207599	 0.012626652	 0.742912875
58	 80971	 15061	 726774	 11	 42	 3	 5	 0.469988699	 0.008980481	 0.003681797	 0.002957572	 0.008191057	 0.003058702	 0.012059525	 0.744679501
59	 88352	 16415	 815126	 11	 42	 3	 5	 0.470002156	 0.008599508	 0.003683373	 0.002958811	 0.007770734	 0.002890897	 0.011523165	 0.746280088
60	 112448	 16415	 927574	 14	 61	 5	 6	 0.470011800	 0.008244147	 0.002747767	 0.002311821	 0.007772756	 0.002893191	 0.011122843	 0.741190624
61	 122178	 17814	 1049752	 14	 61	 5	 6	 0.470023918	 0.007863269	 0.002748547	 0.002312437	 0.007367258	 0.002722109	 0.010598411	 0.741929112
62	 132426	 19294	 1182178	 14	 61	 5	 6	 0.470034524	 0.007503670	 0.002749151	 0.002312917	 0.006981922	 0.002561335	 0.010117094	 0.741682373
63	 143710	 20924	 1325888	 14	 61	 5	 6	 0.470044067	 0.007180961	 0.002749685	 0.002313336	 0.006633659	 0.002428602	 0.009663579	 0.743095362
64	 156212	 22734	 1482100	 14	 61	 5	 6	 0.470052729	 0.006882589	 0.002750168	 0.002313716	 0.006309248	 0.002293477	 0.009232617	 0.745464601
65	 212002	 22734	 1694102	 19	 94	 5	 7	 0.470058656	 0.006597365	 0.001925637	 0.001504744	 0.006310083	 0.002294914	 0.008925799	 0.739134380
66	 231572	 24825	 1925674	 19	 94	 5	 7	 0.470066016	 0.006309285	 0.001926034	 0.001505064	 0.006008117	 0.002190074	 0.008529381	 0.739712025
67	 256044	 27432	 2181718	 19	 94	 5	 7	 0.470072596	 0.006045841	 0.001926424	 0.001505364	 0.005730714	 0.002115819	 0.008158660	 0.741033659
68	 286843	 30712	 2468561	 19	 94	 5	 7	 0.470078659	 0.005802508	 0.001926817	 0.001505662	 0.005473250	 0.002023694	 0.007801529	 0.743765465
69	 323513	 34604	 2792074	 19	 94	 5	 7	 0.470084202	 0.005572099	 0.001927282	 0.001506018	 0.005228180	 0.001940299	 0.007460082	 0.746921901
70	 367270	 39237	 3159344	 19	 94	 5	 7	 0.470089419	 0.005363910	 0.001927894	 0.001506463	 0.005005473	 0.001844590	 0.007123738	 0.752962853
71	 414295	 44210	 3573639	 19	 94	 5	 7	 0.470094611	 0.005145594	 0.001928690	 0.001507013	 0.004770460	 0.001785361	 0.006772492	 0.759778492
72	 463828	 49448	 4037467	 19	 94	 5	 7	 0.470099266	 0.004938845	 0.001929236	 0.001507410	 0.004546454	 0.001683217	 0.006441232	 0.766754747


==> data/lshaped/criterionD/varth1_thX0.35_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 2	 1	 0.441911422	 0.109920301	 0.017291732	 0.017201947	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 2	 1	 0.444486538	 0.105987874	 0.017846361	 0.017753700	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 2	 1	 0.447972947	 0.100748435	 0.018974639	 0.018864796	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 2	 1	 0.449820601	 0.097143253	 0.019369524	 0.019257544	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 2	 1	 0.451347571	 0.093667067	 0.019775175	 0.019662791	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 2	 1	 0.452676746	 0.089560163	 0.019789081	 0.019670535	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 2	 1	 0.453868501	 0.085862637	 0.019918585	 0.019795550	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 2	 1	 0.455341720	 0.082707673	 0.020932557	 0.020795427	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 2	 1	 0.457063196	 0.079155885	 0.022117609	 0.021962193	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 2	 1	 0.458560616	 0.075530033	 0.023333729	 0.023165224	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 2	 1	 0.459602525	 0.071900653	 0.023398697	 0.023227010	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 2	 1	 0.460519771	 0.068901051	 0.023596049	 0.023415513	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 2	 1	 0.461408336	 0.065721441	 0.023987282	 0.023805894	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 444	 256	 2105	 4	 8	 2	 2	 0.462037735	 0.062190792	 0.009547426	 0.008691905	 0.061453570	 0.022740860	 0.086924915	 0.715454161
15	 484	 278	 2589	 4	 8	 2	 2	 0.462730440	 0.059189998	 0.009646639	 0.008789196	 0.058398615	 0.021394239	 0.083158579	 0.711772594
16	 512	 295	 3101	 4	 8	 2	 2	 0.463313176	 0.056341768	 0.009778110	 0.008918917	 0.055486786	 0.021702657	 0.079848047	 0.705612351
17	 552	 319	 3653	 4	 8	 2	 2	 0.463927313	 0.053595473	 0.009821874	 0.008958681	 0.052687812	 0.019943454	 0.076198802	 0.703363716
18	 600	 344	 4253	 4	 8	 2	 2	 0.464523657	 0.051014432	 0.009914075	 0.009050306	 0.050041817	 0.019102161	 0.072474697	 0.703893011
19	 660	 375	 4913	 4	 8	 2	 2	 0.465008448	 0.048504185	 0.010019200	 0.009142453	 0.047458103	 0.017540062	 0.069296121	 0.699955261
20	 740	 421	 5653	 4	 8	 2	 2	 0.465427696	 0.046674855	 0.010132988	 0.009240605	 0.045561658	 0.016932759	 0.066421905	 0.702702746
21	 832	 470	 6485	 4	 8	 2	 2	 0.465840033	 0.044853210	 0.010241565	 0.009338889	 0.043668304	 0.015972743	 0.063465525	 0.706733463
22	 932	 522	 7417	 4	 8	 2	 2	 0.466198033	 0.043009831	 0.010292874	 0.009383657	 0.041760056	 0.015522956	 0.060779963	 0.707631745
23	 1072	 598	 8489	 4	 8	 2	 2	 0.466532088	 0.041476715	 0.010432489	 0.009504848	 0.040143257	 0.016016424	 0.058160302	 0.713144773
24	 1264	 699	 9753	 4	 8	 2	 2	 0.466897990	 0.039842986	 0.010657564	 0.009686828	 0.038391143	 0.015281725	 0.055145956	 0.722500596
25	 1436	 794	 11189	 4	 8	 2	 2	 0.467227138	 0.037989885	 0.010822620	 0.009821970	 0.036415687	 0.013907667	 0.052283947	 0.726607047
26	 1592	 874	 12781	 4	 8	 2	 2	 0.467513877	 0.036157518	 0.010920400	 0.009908130	 0.034468986	 0.012597641	 0.049654652	 0.728179878
27	 1740	 948	 14521	 4	 8	 2	 2	 0.467752641	 0.034483249	 0.010986366	 0.009969779	 0.032686300	 0.011970027	 0.047352680	 0.728221701
28	 1896	 1028	 16417	 4	 8	 2	 2	 0.467957291	 0.033076450	 0.011016661	 0.010003018	 0.031187894	 0.012526985	 0.045285570	 0.730397127
29	 2092	 1130	 18509	 4	 8	 2	 2	 0.468171481	 0.031322913	 0.011045842	 0.010033666	 0.029310650	 0.010831795	 0.043014813	 0.728188981
30	 2268	 1224	 20777	 4	 8	 2	 2	 0.468334432	 0.030036828	 0.011091290	 0.010078294	 0.027914052	 0.010169280	 0.041202787	 0.728999914
31	 2424	 1304	 23201	 4	 8	 2	 2	 0.468479794	 0.028692710	 0.011113090	 0.010101612	 0.026453182	 0.009689209	 0.039515725	 0.726108662
32	 3636	 1304	 26837	 6	 15	 3	 3	 0.468590785	 0.027454989	 0.007083190	 0.006648836	 0.026525550	 0.009699690	 0.038177026	 0.719149476
33	 3960	 1418	 30797	 6	 15	 3	 3	 0.468723215	 0.026273298	 0.007090831	 0.006654427	 0.025298346	 0.009365436	 0.036515158	 0.719517566
34	 4368	 1556	 35165	 6	 15	 3	 3	 0.468849857	 0.025107450	 0.007098128	 0.006660016	 0.024083202	 0.008838492	 0.034851417	 0.720414020
35	 4824	 1722	 39989	 6	 15	 3	 3	 0.468957042	 0.024000623	 0.007111723	 0.006672103	 0.022922768	 0.008286223	 0.033378165	 0.719051613
36	 5376	 1913	 45365	 6	 15	 3	 3	 0.469048737	 0.023007742	 0.007121294	 0.006680427	 0.021877919	 0.008074338	 0.032063877	 0.717559576
37	 6030	 2142	 51395	 6	 15	 3	 3	 0.469135314	 0.022066031	 0.007132792	 0.006690564	 0.020881403	 0.007704122	 0.030771205	 0.717099980
38	 6906	 2440	 58301	 6	 15	 3	 3	 0.469215909	 0.021292055	 0.007152618	 0.006707690	 0.020054716	 0.007595013	 0.029516771	 0.721354465
39	 7926	 2784	 66227	 6	 15	 3	 3	 0.469302081	 0.020453596	 0.007187397	 0.006740406	 0.019149176	 0.007151719	 0.028113461	 0.727537470
40	 8886	 3112	 75113	 6	 15	 3	 3	 0.469379073	 0.019684109	 0.007217902	 0.006769344	 0.018313002	 0.006877112	 0.026797293	 0.734555893
41	 9834	 3440	 84947	 6	 15	 3	 3	 0.469450263	 0.018774569	 0.007230630	 0.006780231	 0.017326351	 0.006508525	 0.025519790	 0.735686657
42	 14751	 3440	 99698	 9	 28	 3	 4	 0.469501909	 0.017920410	 0.004551649	 0.003952448	 0.017332731	 0.006510661	 0.024551310	 0.729916645
43	 16209	 3769	 115907	 9	 28	 3	 4	 0.469560028	 0.017155980	 0.004561888	 0.003961783	 0.016538344	 0.006218285	 0.023413442	 0.732740627
44	 17694	 4104	 133601	 9	 28	 3	 4	 0.469614344	 0.016267383	 0.004567342	 0.003967108	 0.015613044	 0.005900459	 0.022297468	 0.729561902
45	 19359	 4476	 152960	 9	 28	 3	 4	 0.469667742	 0.015383265	 0.004572524	 0.003971876	 0.014687984	 0.005421554	 0.021142892	 0.727585648
46	 20997	 4847	 173957	 9	 28	 3	 4	 0.469709719	 0.014670185	 0.004576143	 0.003975156	 0.013938194	 0.005089412	 0.020188841	 0.726648231
47	 22635	 5224	 196592	 9	 28	 3	 4	 0.469745870	 0.014026466	 0.004578722	 0.003977430	 0.013258094	 0.004933068	 0.019329435	 0.725653179
48	 24687	 5691	 221279	 9	 28	 3	 4	 0.469780554	 0.013401584	 0.004581343	 0.003979708	 0.012594195	 0.004601598	 0.018467293	 0.725692962
49	 27054	 6229	 248333	 9	 28	 3	 4	 0.469810517	 0.012836031	 0.004584309	 0.003982392	 0.011989487	 0.004367699	 0.017688623	 0.725665936
50	 29943	 6896	 278276	 9	 28	 3	 4	 0.469836245	 0.012309632	 0.004586678	 0.003984390	 0.011423197	 0.004220564	 0.016991536	 0.724456726
51	 33651	 7732	 311927	 9	 28	 3	 4	 0.469860762	 0.011826195	 0.004589022	 0.003986401	 0.010899531	 0.004035501	 0.016299495	 0.725555946
52	 37989	 8720	 349916	 9	 28	 3	 4	 0.469882790	 0.011391853	 0.004592062	 0.003988905	 0.010425319	 0.003872017	 0.015651625	 0.727838377
53	 50652	 8720	 400568	 12	 45	 4	 5	 0.469900224	 0.010960124	 0.003368867	 0.002921699	 0.010429528	 0.003873175	 0.015119160	 0.724916179
54	 57564	 9881	 458132	 12	 45	 4	 5	 0.469920704	 0.010536107	 0.003372616	 0.002924765	 0.009981734	 0.003671438	 0.014468637	 0.728203127
55	 64860	 11108	 522992	 12	 45	 4	 5	 0.469940861	 0.010099452	 0.003377880	 0.002929218	 0.009517818	 0.003580490	 0.013798434	 0.731927389
56	 72756	 12440	 595748	 12	 45	 4	 5	 0.469959864	 0.009697721	 0.003381728	 0.002932404	 0.009088988	 0.003376119	 0.013135301	 0.738294519
57	 80508	 13748	 676256	 12	 45	 4	 5	 0.469976612	 0.009267442	 0.003384379	 0.002934612	 0.008627367	 0.003207642	 0.012521721	 0.740109301
58	 88332	 15061	 764588	 12	 45	 4	 5	 0.469991462	 0.008865076	 0.003386408	 0.002936239	 0.008192790	 0.003058798	 0.011951381	 0.741761640
59	 96348	 16408	 860936	 12	 45	 4	 5	 0.470004926	 0.008476316	 0.003387956	 0.002937481	 0.007769794	 0.002890867	 0.011409587	 0.742911783
60	 128464	 16408	 989400	 16	 72	 5	 6	 0.470014321	 0.008120429	 0.002353495	 0.001990886	 0.007771900	 0.002893674	 0.011015769	 0.737164094
61	 139616	 17812	 1129016	 16	 72	 5	 6	 0.470026446	 0.007736250	 0.002354312	 0.001991645	 0.007369313	 0.002722464	 0.010485704	 0.737790247
62	 151360	 19296	 1280376	 16	 72	 5	 6	 0.470037061	 0.007368123	 0.002354940	 0.001992225	 0.006981654	 0.002558923	 0.009998517	 0.736921578
63	 164256	 20926	 1444632	 16	 72	 5	 6	 0.470046594	 0.007040416	 0.002355512	 0.001992736	 0.006634683	 0.002432304	 0.009539849	 0.738000780
64	 178592	 22742	 1623224	 16	 72	 5	 6	 0.470055257	 0.006735717	 0.002356027	 0.001993197	 0.006310231	 0.002293060	 0.009103003	 0.739944529
65	 194944	 24817	 1818168	 16	 72	 5	 6	 0.470062593	 0.006454425	 0.002356522	 0.001993641	 0.006008860	 0.002188688	 0.008715981	 0.740527593
66	 215456	 27412	 2033624	 16	 72	 5	 6	 0.470069166	 0.006197464	 0.002357015	 0.001994078	 0.005731757	 0.002114924	 0.008353967	 0.741858753
67	 241312	 30682	 2274936	 16	 72	 5	 6	 0.470075218	 0.005960418	 0.002357506	 0.001994509	 0.005474371	 0.002025351	 0.008006173	 0.744477771
68	 272272	 34584	 2547208	 16	 72	 5	 6	 0.470080776	 0.005736561	 0.002358083	 0.001995011	 0.005229491	 0.001938957	 0.007672919	 0.747637428
69	 357357	 34584	 2904565	 21	 105	 6	 7	 0.470085191	 0.005508790	 0.001729375	 0.001438618	 0.005230299	 0.001938876	 0.007397511	 0.744681546
70	 405426	 39189	 3309991	 21	 105	 6	 7	 0.470090384	 0.005297713	 0.001729924	 0.001439039	 0.005007307	 0.001846005	 0.007059805	 0.750405058
71	 457632	 44184	 3767623	 21	 105	 6	 7	 0.470095599	 0.005075780	 0.001730641	 0.001439582	 0.004771627	 0.001785740	 0.006703544	 0.757178627
72	 512421	 49425	 4280044	 21	 105	 6	 7	 0.470100249	 0.004866389	 0.001731125	 0.001439948	 0.004548071	 0.001683648	 0.006369062	 0.764066844


==> data/lshaped/criterionD/varth1_thX0.35_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 2	 1	 0.441911422	 0.109920301	 0.017291732	 0.017201947	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 2	 1	 0.444486538	 0.105987874	 0.017846361	 0.017753700	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 2	 1	 0.447972947	 0.100748435	 0.018974639	 0.018864796	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 2	 1	 0.449820601	 0.097143253	 0.019369524	 0.019257544	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 2	 1	 0.451347571	 0.093667067	 0.019775175	 0.019662791	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 2	 1	 0.452676746	 0.089560163	 0.019789081	 0.019670535	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 2	 1	 0.453868501	 0.085862637	 0.019918585	 0.019795550	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 2	 1	 0.455341720	 0.082707673	 0.020932557	 0.020795427	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 2	 1	 0.457063196	 0.079155885	 0.022117609	 0.021962193	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 2	 1	 0.458560616	 0.075530033	 0.023333729	 0.023165224	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 2	 1	 0.459602525	 0.071900653	 0.023398697	 0.023227010	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 2	 1	 0.460519771	 0.068901051	 0.023596049	 0.023415513	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 2	 1	 0.461408336	 0.065721441	 0.023987282	 0.023805894	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 444	 256	 2105	 4	 8	 3	 2	 0.462037735	 0.062190792	 0.009547426	 0.009366902	 0.061453570	 0.022740860	 0.086924915	 0.715454161
15	 484	 278	 2589	 4	 8	 3	 2	 0.462730440	 0.059189998	 0.009646639	 0.009463156	 0.058398615	 0.021394239	 0.083158579	 0.711772594
16	 512	 295	 3101	 4	 8	 3	 2	 0.463313176	 0.056341768	 0.009778110	 0.009593885	 0.055486786	 0.021702657	 0.079848047	 0.705612351
17	 552	 319	 3653	 4	 8	 3	 2	 0.463927313	 0.053595473	 0.009821874	 0.009635833	 0.052687812	 0.019943454	 0.076198802	 0.703363716
18	 600	 344	 4253	 4	 8	 3	 2	 0.464523657	 0.051014432	 0.009914075	 0.009725610	 0.050041817	 0.019102161	 0.072474697	 0.703893011
19	 660	 375	 4913	 4	 8	 3	 2	 0.465008448	 0.048504185	 0.010019200	 0.009825308	 0.047458103	 0.017540062	 0.069296121	 0.699955261
20	 740	 421	 5653	 4	 8	 3	 2	 0.465427696	 0.046674855	 0.010132988	 0.009933899	 0.045561658	 0.016932759	 0.066421905	 0.702702746
21	 832	 470	 6485	 4	 8	 3	 2	 0.465840033	 0.044853210	 0.010241565	 0.010037933	 0.043668304	 0.015972743	 0.063465525	 0.706733463
22	 932	 522	 7417	 4	 8	 3	 2	 0.466198033	 0.043009831	 0.010292874	 0.010084253	 0.041760056	 0.015522956	 0.060779963	 0.707631745
23	 1072	 598	 8489	 4	 8	 3	 2	 0.466532088	 0.041476715	 0.010432489	 0.010217472	 0.040143257	 0.016016424	 0.058160302	 0.713144773
24	 1264	 699	 9753	 4	 8	 3	 2	 0.466897990	 0.039842986	 0.010657564	 0.010428615	 0.038391143	 0.015281725	 0.055145956	 0.722500596
25	 1436	 794	 11189	 4	 8	 3	 2	 0.467227138	 0.037989885	 0.010822620	 0.010584862	 0.036415687	 0.013907667	 0.052283947	 0.726607047
26	 1592	 874	 12781	 4	 8	 3	 2	 0.467513877	 0.036157518	 0.010920400	 0.010678492	 0.034468986	 0.012597641	 0.049654652	 0.728179878
27	 1740	 948	 14521	 4	 8	 3	 2	 0.467752641	 0.034483249	 0.010986366	 0.010742492	 0.032686300	 0.011970027	 0.047352680	 0.728221701
28	 1896	 1028	 16417	 4	 8	 3	 2	 0.467957291	 0.033076450	 0.011016661	 0.010772677	 0.031187894	 0.012526985	 0.045285570	 0.730397127
29	 2092	 1130	 18509	 4	 8	 3	 2	 0.468171481	 0.031322913	 0.011045842	 0.010801974	 0.029310650	 0.010831795	 0.043014813	 0.728188981
30	 2268	 1224	 20777	 4	 8	 3	 2	 0.468334432	 0.030036828	 0.011091290	 0.010846546	 0.027914052	 0.010169280	 0.041202787	 0.728999914
31	 3969	 1224	 24746	 7	 18	 3	 3	 0.468463384	 0.028612633	 0.005938377	 0.005646442	 0.027989613	 0.010186114	 0.039709785	 0.720543636
32	 4242	 1304	 28988	 7	 18	 3	 3	 0.468609232	 0.027185564	 0.005944017	 0.005651759	 0.026527788	 0.009879255	 0.037949932	 0.716353432
33	 4634	 1422	 33622	 7	 18	 3	 3	 0.468750169	 0.025924885	 0.005951822	 0.005659085	 0.025232429	 0.009342168	 0.036167502	 0.716800540
34	 5124	 1564	 38746	 7	 18	 3	 3	 0.468875040	 0.024747301	 0.005960789	 0.005667883	 0.024018699	 0.008795190	 0.034510962	 0.717085238
35	 5656	 1730	 44402	 7	 18	 3	 3	 0.468980466	 0.023638004	 0.005973319	 0.005679780	 0.022870826	 0.008298494	 0.033047419	 0.715275323
36	 6300	 1921	 50702	 7	 18	 3	 3	 0.469071562	 0.022605830	 0.005981058	 0.005686951	 0.021800241	 0.008017645	 0.031728215	 0.712483505
37	 7070	 2153	 57772	 7	 18	 3	 3	 0.469158455	 0.021692957	 0.005992428	 0.005697780	 0.020848866	 0.007645684	 0.030416337	 0.713200837
38	 8092	 2450	 65864	 7	 18	 3	 3	 0.469237756	 0.020905830	 0.006010333	 0.005714456	 0.020023227	 0.007551639	 0.029167415	 0.716752907
39	 9261	 2788	 75125	 7	 18	 3	 3	 0.469323111	 0.020052383	 0.006039493	 0.005742049	 0.019121260	 0.007144570	 0.027760174	 0.722343581
40	 10402	 3122	 85527	 7	 18	 3	 3	 0.469400584	 0.019269785	 0.006062952	 0.005764314	 0.018291124	 0.006840814	 0.026417824	 0.729423615
41	 11480	 3443	 97007	 7	 18	 3	 3	 0.469470610	 0.018334375	 0.006074585	 0.005775006	 0.017298807	 0.006495749	 0.025142715	 0.729212217
42	 12628	 3776	 109635	 7	 18	 3	 3	 0.469529270	 0.017590419	 0.006083102	 0.005782926	 0.016505111	 0.006235430	 0.024022375	 0.732251456
43	 13804	 4116	 123439	 7	 18	 3	 3	 0.469583884	 0.016715827	 0.006085912	 0.005785512	 0.015568576	 0.005889308	 0.022930009	 0.728993504
44	 15113	 4492	 138552	 7	 18	 3	 3	 0.469636860	 0.015868385	 0.006091487	 0.005790894	 0.014652625	 0.005403566	 0.021818091	 0.727303974
45	 21590	 4492	 160142	 10	 31	 3	 4	 0.469674294	 0.015234208	 0.004146824	 0.003655733	 0.014658954	 0.005404856	 0.020996845	 0.725547462
46	 23380	 4859	 183522	 10	 31	 3	 4	 0.469716251	 0.014506894	 0.004149899	 0.003658438	 0.013900658	 0.005096003	 0.020036292	 0.724030868
47	 25270	 5248	 208792	 10	 31	 3	 4	 0.469752654	 0.013864970	 0.004152255	 0.003660556	 0.013228612	 0.004902946	 0.019163863	 0.723495549
48	 27540	 5714	 236332	 10	 31	 3	 4	 0.469787046	 0.013234318	 0.004154455	 0.003662469	 0.012565336	 0.004612391	 0.018301398	 0.723131512
49	 30220	 6261	 266552	 10	 31	 3	 4	 0.469816708	 0.012658486	 0.004156784	 0.003664465	 0.011956521	 0.004353235	 0.017523434	 0.722374723
50	 33410	 6926	 299962	 10	 31	 3	 4	 0.469842254	 0.012123940	 0.004158704	 0.003666029	 0.011388375	 0.004238685	 0.016824550	 0.720610040
51	 37660	 7785	 337622	 10	 31	 3	 4	 0.469866794	 0.011642778	 0.004160849	 0.003667812	 0.010873896	 0.004017097	 0.016124680	 0.722047076
52	 42460	 8770	 380082	 10	 31	 3	 4	 0.469888605	 0.011204033	 0.004163351	 0.003669825	 0.010401772	 0.003850434	 0.015476051	 0.723959439
53	 48170	 9921	 428252	 10	 31	 3	 4	 0.469908885	 0.010795921	 0.004166440	 0.003672310	 0.009959553	 0.003671711	 0.014847539	 0.727118534
54	 62621	 9921	 490873	 13	 47	 4	 5	 0.469923562	 0.010444703	 0.003135534	 0.002737460	 0.009962944	 0.003672576	 0.014375499	 0.726562823
55	 70642	 11166	 561515	 13	 47	 4	 5	 0.469943772	 0.010007981	 0.003140482	 0.002741606	 0.009502476	 0.003570400	 0.013698920	 0.730567158
56	 79131	 12488	 640646	 13	 47	 4	 5	 0.469962610	 0.009597787	 0.003144113	 0.002744686	 0.009068190	 0.003361235	 0.013036660	 0.736215162
57	 87477	 13789	 728123	 13	 47	 4	 5	 0.469979136	 0.009171079	 0.003146702	 0.002746905	 0.008614346	 0.003189118	 0.012426643	 0.738017430
58	 95862	 15086	 823985	 13	 47	 4	 5	 0.469993836	 0.008763382	 0.003148609	 0.002748506	 0.008178211	 0.003058045	 0.011857646	 0.739049106
59	 104624	 16448	 928609	 13	 47	 4	 5	 0.470007267	 0.008376892	 0.003150179	 0.002749850	 0.007762003	 0.002903213	 0.011312776	 0.740480643
60	 113789	 17868	 1042398	 13	 47	 4	 5	 0.470019529	 0.007991757	 0.003151308	 0.002750879	 0.007344212	 0.002722376	 0.010791291	 0.740574746
61	 148801	 17868	 1191199	 17	 74	 7	 6	 0.470027718	 0.007672007	 0.002211980	 0.002015415	 0.007346213	 0.002722947	 0.010428488	 0.735677801
62	 161364	 19362	 1352563	 17	 74	 7	 6	 0.470038377	 0.007307897	 0.002212594	 0.002015987	 0.006964897	 0.002558005	 0.009936480	 0.735461399
63	 175117	 20997	 1527680	 17	 74	 7	 6	 0.470047898	 0.006978826	 0.002213085	 0.002016431	 0.006618630	 0.002412302	 0.009475393	 0.736521001
64	 190077	 22780	 1717757	 17	 74	 7	 6	 0.470056338	 0.006674390	 0.002213532	 0.002016842	 0.006296646	 0.002293564	 0.009047015	 0.737745011
65	 207774	 24894	 1925531	 17	 74	 7	 6	 0.470063672	 0.006392664	 0.002214004	 0.002017274	 0.005997028	 0.002192271	 0.008657598	 0.738387721
66	 229891	 27527	 2155422	 17	 74	 7	 6	 0.470070260	 0.006132641	 0.002214470	 0.002017698	 0.005718864	 0.002109268	 0.008292180	 0.739569239
67	 257465	 30809	 2412887	 17	 74	 7	 6	 0.470076265	 0.005897267	 0.002214924	 0.002018107	 0.005465517	 0.002021824	 0.007944496	 0.742308523
68	 290326	 34706	 2703213	 17	 74	 7	 6	 0.470081769	 0.005671298	 0.002215445	 0.002018577	 0.005220673	 0.001935222	 0.007611826	 0.745064129
69	 409872	 34706	 3113085	 24	 120	 6	 7	 0.470086304	 0.005434805	 0.001508275	 0.001276087	 0.005221323	 0.001935259	 0.007326406	 0.741810572
70	 464736	 39305	 3577821	 24	 120	 6	 7	 0.470091493	 0.005220621	 0.001508747	 0.001276440	 0.004997856	 0.001843812	 0.006985524	 0.747348472
71	 524424	 44301	 4102245	 24	 120	 6	 7	 0.470096697	 0.004997464	 0.001509366	 0.001276890	 0.004764081	 0.001785269	 0.006626075	 0.754211890


==> data/lshaped/criterionD/varth1_thX0.35_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 2	 1	 0.441911422	 0.109920301	 0.017291732	 0.017201947	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 2	 1	 0.444486538	 0.105987874	 0.017846361	 0.017753700	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 2	 1	 0.447972947	 0.100748435	 0.018974639	 0.018864796	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 2	 1	 0.449820601	 0.097143253	 0.019369524	 0.019257544	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 2	 1	 0.451347571	 0.093667067	 0.019775175	 0.019662791	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 2	 1	 0.452676746	 0.089560163	 0.019789081	 0.019670535	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 2	 1	 0.453868501	 0.085862637	 0.019918585	 0.019795550	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 2	 1	 0.455341720	 0.082707673	 0.020932557	 0.020795427	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 2	 1	 0.457063196	 0.079155885	 0.022117609	 0.021962193	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 2	 1	 0.458560616	 0.075530033	 0.023333729	 0.023165224	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 2	 1	 0.459602525	 0.071900653	 0.023398697	 0.023227010	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 2	 1	 0.460519771	 0.068901051	 0.023596049	 0.023415513	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 2	 1	 0.461408336	 0.065721441	 0.023987282	 0.023805894	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 444	 256	 2105	 4	 8	 3	 2	 0.462037735	 0.062190792	 0.009547426	 0.009366902	 0.061453570	 0.022740860	 0.086924915	 0.715454161
15	 484	 278	 2589	 4	 8	 3	 2	 0.462730440	 0.059189998	 0.009646639	 0.009463156	 0.058398615	 0.021394239	 0.083158579	 0.711772594
16	 512	 295	 3101	 4	 8	 3	 2	 0.463313176	 0.056341768	 0.009778110	 0.009593885	 0.055486786	 0.021702657	 0.079848047	 0.705612351
17	 552	 319	 3653	 4	 8	 3	 2	 0.463927313	 0.053595473	 0.009821874	 0.009635833	 0.052687812	 0.019943454	 0.076198802	 0.703363716
18	 600	 344	 4253	 4	 8	 3	 2	 0.464523657	 0.051014432	 0.009914075	 0.009725610	 0.050041817	 0.019102161	 0.072474697	 0.703893011
19	 660	 375	 4913	 4	 8	 3	 2	 0.465008448	 0.048504185	 0.010019200	 0.009825308	 0.047458103	 0.017540062	 0.069296121	 0.699955261
20	 740	 421	 5653	 4	 8	 3	 2	 0.465427696	 0.046674855	 0.010132988	 0.009933899	 0.045561658	 0.016932759	 0.066421905	 0.702702746
21	 832	 470	 6485	 4	 8	 3	 2	 0.465840033	 0.044853210	 0.010241565	 0.010037933	 0.043668304	 0.015972743	 0.063465525	 0.706733463
22	 932	 522	 7417	 4	 8	 3	 2	 0.466198033	 0.043009831	 0.010292874	 0.010084253	 0.041760056	 0.015522956	 0.060779963	 0.707631745
23	 1072	 598	 8489	 4	 8	 3	 2	 0.466532088	 0.041476715	 0.010432489	 0.010217472	 0.040143257	 0.016016424	 0.058160302	 0.713144773
24	 1264	 699	 9753	 4	 8	 3	 2	 0.466897990	 0.039842986	 0.010657564	 0.010428615	 0.038391143	 0.015281725	 0.055145956	 0.722500596
25	 1436	 794	 11189	 4	 8	 3	 2	 0.467227138	 0.037989885	 0.010822620	 0.010584862	 0.036415687	 0.013907667	 0.052283947	 0.726607047
26	 1592	 874	 12781	 4	 8	 3	 2	 0.467513877	 0.036157518	 0.010920400	 0.010678492	 0.034468986	 0.012597641	 0.049654652	 0.728179878
27	 1740	 948	 14521	 4	 8	 3	 2	 0.467752641	 0.034483249	 0.010986366	 0.010742492	 0.032686300	 0.011970027	 0.047352680	 0.728221701
28	 1896	 1028	 16417	 4	 8	 3	 2	 0.467957291	 0.033076450	 0.011016661	 0.010772677	 0.031187894	 0.012526985	 0.045285570	 0.730397127
29	 2092	 1130	 18509	 4	 8	 3	 2	 0.468171481	 0.031322913	 0.011045842	 0.010801974	 0.029310650	 0.010831795	 0.043014813	 0.728188981
30	 2268	 1224	 20777	 4	 8	 3	 2	 0.468334432	 0.030036828	 0.011091290	 0.010846546	 0.027914052	 0.010169280	 0.041202787	 0.728999914
31	 3969	 1224	 24746	 7	 18	 3	 3	 0.468463384	 0.028612633	 0.005938377	 0.005646442	 0.027989613	 0.010186114	 0.039709785	 0.720543636
32	 4242	 1304	 28988	 7	 18	 3	 3	 0.468609232	 0.027185564	 0.005944017	 0.005651759	 0.026527788	 0.009879255	 0.037949932	 0.716353432
33	 4634	 1422	 33622	 7	 18	 3	 3	 0.468750169	 0.025924885	 0.005951822	 0.005659085	 0.025232429	 0.009342168	 0.036167502	 0.716800540
34	 5124	 1564	 38746	 7	 18	 3	 3	 0.468875040	 0.024747301	 0.005960789	 0.005667883	 0.024018699	 0.008795190	 0.034510962	 0.717085238
35	 5656	 1730	 44402	 7	 18	 3	 3	 0.468980466	 0.023638004	 0.005973319	 0.005679780	 0.022870826	 0.008298494	 0.033047419	 0.715275323
36	 6300	 1921	 50702	 7	 18	 3	 3	 0.469071562	 0.022605830	 0.005981058	 0.005686951	 0.021800241	 0.008017645	 0.031728215	 0.712483505
37	 7070	 2153	 57772	 7	 18	 3	 3	 0.469158455	 0.021692957	 0.005992428	 0.005697780	 0.020848866	 0.007645684	 0.030416337	 0.713200837
38	 8092	 2450	 65864	 7	 18	 3	 3	 0.469237756	 0.020905830	 0.006010333	 0.005714456	 0.020023227	 0.007551639	 0.029167415	 0.716752907
39	 9261	 2788	 75125	 7	 18	 3	 3	 0.469323111	 0.020052383	 0.006039493	 0.005742049	 0.019121260	 0.007144570	 0.027760174	 0.722343581
40	 10402	 3122	 85527	 7	 18	 3	 3	 0.469400584	 0.019269785	 0.006062952	 0.005764314	 0.018291124	 0.006840814	 0.026417824	 0.729423615
41	 11480	 3443	 97007	 7	 18	 3	 3	 0.469470610	 0.018334375	 0.006074585	 0.005775006	 0.017298807	 0.006495749	 0.025142715	 0.729212217
42	 12628	 3776	 109635	 7	 18	 3	 3	 0.469529270	 0.017590419	 0.006083102	 0.005782926	 0.016505111	 0.006235430	 0.024022375	 0.732251456
43	 13804	 4116	 123439	 7	 18	 3	 3	 0.469583884	 0.016715827	 0.006085912	 0.005785512	 0.015568576	 0.005889308	 0.022930009	 0.728993504
44	 15113	 4492	 138552	 7	 18	 3	 3	 0.469636860	 0.015868385	 0.006091487	 0.005790894	 0.014652625	 0.005403566	 0.021818091	 0.727303974
45	 21590	 4492	 160142	 10	 31	 5	 4	 0.469674294	 0.015234208	 0.004146824	 0.003952469	 0.014658954	 0.005404856	 0.020996845	 0.725547462
46	 23380	 4859	 183522	 10	 31	 5	 4	 0.469716251	 0.014506894	 0.004149899	 0.003955197	 0.013900658	 0.005096003	 0.020036292	 0.724030868
47	 25270	 5248	 208792	 10	 31	 5	 4	 0.469752654	 0.013864970	 0.004152255	 0.003957299	 0.013228612	 0.004902946	 0.019163863	 0.723495549
48	 27540	 5714	 236332	 10	 31	 5	 4	 0.469787046	 0.013234318	 0.004154455	 0.003959216	 0.012565336	 0.004612391	 0.018301398	 0.723131512
49	 30220	 6261	 266552	 10	 31	 5	 4	 0.469816708	 0.012658486	 0.004156784	 0.003961277	 0.011956521	 0.004353235	 0.017523434	 0.722374723
50	 33410	 6926	 299962	 10	 31	 5	 4	 0.469842254	 0.012123940	 0.004158704	 0.003962939	 0.011388375	 0.004238685	 0.016824550	 0.720610040
51	 37660	 7785	 337622	 10	 31	 5	 4	 0.469866794	 0.011642778	 0.004160849	 0.003964819	 0.010873896	 0.004017097	 0.016124680	 0.722047076
52	 42460	 8770	 380082	 10	 31	 5	 4	 0.469888605	 0.011204033	 0.004163351	 0.003966973	 0.010401772	 0.003850434	 0.015476051	 0.723959439
53	 63690	 8770	 443772	 15	 56	 4	 5	 0.469905775	 0.010774214	 0.002794553	 0.002469936	 0.010405487	 0.003851458	 0.014945654	 0.720892781
54	 72255	 9921	 516027	 15	 56	 4	 5	 0.469926078	 0.010348678	 0.002798424	 0.002473313	 0.009963130	 0.003672643	 0.014293042	 0.724036092
55	 81510	 11166	 597537	 15	 56	 4	 5	 0.469946292	 0.009907516	 0.002803318	 0.002477599	 0.009502646	 0.003570476	 0.013612190	 0.727841392
56	 91305	 12488	 688842	 15	 56	 4	 5	 0.469965134	 0.009492805	 0.002806876	 0.002480722	 0.009068340	 0.003361283	 0.012945351	 0.733298342
57	 100935	 13789	 789777	 15	 56	 4	 5	 0.469981662	 0.009061025	 0.002809410	 0.002482966	 0.008614487	 0.003189172	 0.012330713	 0.734833834
58	 110610	 15086	 900387	 15	 56	 4	 5	 0.469996364	 0.008648044	 0.002811301	 0.002484662	 0.008178340	 0.003058810	 0.011756999	 0.735565644
59	 120735	 16450	 1021122	 15	 56	 4	 5	 0.470009806	 0.008256177	 0.002812867	 0.002486094	 0.007762231	 0.002902027	 0.011206778	 0.736712786
60	 131280	 17866	 1152402	 15	 56	 4	 5	 0.470022014	 0.007867075	 0.002814046	 0.002487251	 0.007346564	 0.002722641	 0.010682519	 0.736443759
61	 142335	 19356	 1294737	 15	 56	 4	 5	 0.470032669	 0.007511538	 0.002815022	 0.002488188	 0.006964112	 0.002557279	 0.010202930	 0.736213871
62	 154470	 20991	 1449207	 15	 56	 4	 5	 0.470042193	 0.007192149	 0.002815742	 0.002488858	 0.006618051	 0.002413133	 0.009754302	 0.737330979
63	 195662	 20991	 1644869	 19	 83	 8	 6	 0.470048871	 0.006928256	 0.002043477	 0.001908008	 0.006620041	 0.002413519	 0.009427008	 0.734936897
64	 212401	 22776	 1857270	 19	 83	 8	 6	 0.470057322	 0.006621741	 0.002043888	 0.001908387	 0.006298411	 0.002293755	 0.008995732	 0.736098058
65	 232142	 24886	 2089412	 19	 83	 8	 6	 0.470064650	 0.006337349	 0.002044310	 0.001908771	 0.005998566	 0.002193143	 0.008604341	 0.736529320
66	 256842	 27517	 2346254	 19	 83	 8	 6	 0.470071250	 0.006074697	 0.002044737	 0.001909160	 0.005720226	 0.002111510	 0.008235868	 0.737590345
67	 287698	 30803	 2633952	 19	 83	 8	 6	 0.470077260	 0.005836398	 0.002045159	 0.001909540	 0.005466340	 0.002022188	 0.007885367	 0.740155635
68	 324482	 34706	 2958434	 19	 83	 8	 6	 0.470082785	 0.005607197	 0.002045630	 0.001909965	 0.005220733	 0.001935649	 0.007548835	 0.742789712
69	 368011	 39316	 3326445	 19	 83	 8	 6	 0.470087978	 0.005400488	 0.002046317	 0.001910588	 0.004997785	 0.001842720	 0.007218200	 0.748176581
70	 522963	 39316	 3849408	 27	 132	 5	 7	 0.470092046	 0.005184275	 0.001376256	 0.001145855	 0.004998262	 0.001842934	 0.006948197	 0.746132379
71	 589950	 44299	 4439358	 27	 132	 5	 7	 0.470097243	 0.004958798	 0.001376836	 0.001146262	 0.004763822	 0.001785560	 0.006587244	 0.752787964


==> data/lshaped/criterionD/varth1_thX0.35_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 2	 1	 0.441911422	 0.109920301	 0.017291732	 0.017201947	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 2	 1	 0.444486538	 0.105987874	 0.017846361	 0.017753700	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 2	 1	 0.447972947	 0.100748435	 0.018974639	 0.018864796	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 2	 1	 0.449820601	 0.097143253	 0.019369524	 0.019257544	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 2	 1	 0.451347571	 0.093667067	 0.019775175	 0.019662791	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 2	 1	 0.452676746	 0.089560163	 0.019789081	 0.019670535	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 2	 1	 0.453868501	 0.085862637	 0.019918585	 0.019795550	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 2	 1	 0.455341720	 0.082707673	 0.020932557	 0.020795427	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 2	 1	 0.457063196	 0.079155885	 0.022117609	 0.021962193	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 2	 1	 0.458560616	 0.075530033	 0.023333729	 0.023165224	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 2	 1	 0.459602525	 0.071900653	 0.023398697	 0.023227010	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 2	 1	 0.460519771	 0.068901051	 0.023596049	 0.023415513	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 2	 1	 0.461408336	 0.065721441	 0.023987282	 0.023805894	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 444	 256	 2105	 4	 8	 3	 2	 0.462037735	 0.062190792	 0.009547426	 0.009366902	 0.061453570	 0.022740860	 0.086924915	 0.715454161
15	 484	 278	 2589	 4	 8	 4	 2	 0.462730440	 0.059189998	 0.009646639	 0.009572429	 0.058398615	 0.021394239	 0.083158579	 0.711772594
16	 512	 295	 3101	 4	 8	 3	 2	 0.463313176	 0.056341768	 0.009778110	 0.009593885	 0.055486786	 0.021702657	 0.079848047	 0.705612351
17	 552	 319	 3653	 4	 8	 3	 2	 0.463927313	 0.053595473	 0.009821874	 0.009635833	 0.052687812	 0.019943454	 0.076198802	 0.703363716
18	 600	 344	 4253	 4	 8	 3	 2	 0.464523657	 0.051014432	 0.009914075	 0.009725610	 0.050041817	 0.019102161	 0.072474697	 0.703893011
19	 660	 375	 4913	 4	 8	 4	 2	 0.465008448	 0.048504185	 0.010019200	 0.009942742	 0.047458103	 0.017540062	 0.069296121	 0.699955261
20	 740	 421	 5653	 4	 8	 4	 2	 0.465427696	 0.046674855	 0.010132988	 0.010055733	 0.045561658	 0.016932759	 0.066421905	 0.702702746
21	 832	 470	 6485	 4	 8	 4	 2	 0.465840033	 0.044853210	 0.010241565	 0.010164330	 0.043668304	 0.015972743	 0.063465525	 0.706733463
22	 932	 522	 7417	 4	 8	 4	 2	 0.466198033	 0.043009831	 0.010292874	 0.010215350	 0.041760056	 0.015522956	 0.060779963	 0.707631745
23	 1072	 598	 8489	 4	 8	 4	 2	 0.466532088	 0.041476715	 0.010432489	 0.010354236	 0.040143257	 0.016016424	 0.058160302	 0.713144773
24	 1264	 699	 9753	 4	 8	 4	 2	 0.466897990	 0.039842986	 0.010657564	 0.010577471	 0.038391143	 0.015281725	 0.055145956	 0.722500596
25	 1436	 794	 11189	 4	 8	 4	 2	 0.467227138	 0.037989885	 0.010822620	 0.010741228	 0.036415687	 0.013907667	 0.052283947	 0.726607047
26	 1592	 874	 12781	 4	 8	 4	 2	 0.467513877	 0.036157518	 0.010920400	 0.010838081	 0.034468986	 0.012597641	 0.049654652	 0.728179878
27	 1740	 948	 14521	 4	 8	 4	 2	 0.467752641	 0.034483249	 0.010986366	 0.010903279	 0.032686300	 0.011970027	 0.047352680	 0.728221701
28	 1896	 1028	 16417	 4	 8	 4	 2	 0.467957291	 0.033076450	 0.011016661	 0.010933292	 0.031187894	 0.012526985	 0.045285570	 0.730397127
29	 2092	 1130	 18509	 4	 8	 4	 2	 0.468171481	 0.031322913	 0.011045842	 0.010962497	 0.029310650	 0.010831795	 0.043014813	 0.728188981
30	 4184	 1130	 22693	 8	 19	 5	 3	 0.468316764	 0.029769041	 0.004709648	 0.004583688	 0.029394132	 0.010865157	 0.041403117	 0.719004832
31	 4536	 1224	 27229	 8	 19	 5	 3	 0.468480853	 0.028386101	 0.004724743	 0.004598150	 0.027990133	 0.010185613	 0.039503166	 0.718577867
32	 4848	 1304	 32077	 8	 19	 5	 3	 0.468626698	 0.026947261	 0.004731788	 0.004604825	 0.026528571	 0.009878459	 0.037733632	 0.714144389
33	 5296	 1422	 37373	 8	 19	 5	 3	 0.468767636	 0.025675137	 0.004741706	 0.004614277	 0.025233487	 0.009333949	 0.035940409	 0.714380767
34	 5848	 1562	 43221	 8	 19	 5	 3	 0.468891426	 0.024486822	 0.004751836	 0.004624174	 0.024021335	 0.008813918	 0.034287608	 0.714159529
35	 6456	 1728	 49677	 8	 19	 5	 3	 0.468997537	 0.023354426	 0.004762581	 0.004634384	 0.022863662	 0.008356637	 0.032804267	 0.711932579
36	 7224	 1927	 56901	 8	 19	 5	 3	 0.469090351	 0.022313604	 0.004769159	 0.004640479	 0.021797982	 0.008030566	 0.031449199	 0.709512627
37	 8096	 2157	 64997	 8	 19	 5	 3	 0.469177673	 0.021383873	 0.004777907	 0.004648669	 0.020843263	 0.007686939	 0.030118446	 0.709992560
38	 9280	 2458	 74277	 8	 19	 5	 3	 0.469259117	 0.020562444	 0.004792388	 0.004662104	 0.019996178	 0.007548467	 0.028821697	 0.713436284
39	 10632	 2800	 84909	 8	 19	 5	 3	 0.469344675	 0.019670766	 0.004810580	 0.004679085	 0.019073473	 0.007132026	 0.027393169	 0.718090200
40	 11936	 3134	 96845	 8	 19	 5	 3	 0.469421597	 0.018885672	 0.004825202	 0.004692928	 0.018258862	 0.006848594	 0.026041768	 0.725206992
41	 13160	 3453	 110005	 8	 19	 5	 3	 0.469491744	 0.017929475	 0.004835065	 0.004702227	 0.017265232	 0.006477755	 0.024744933	 0.724571589
42	 14496	 3792	 124501	 8	 19	 5	 3	 0.469550693	 0.017154701	 0.004842048	 0.004708809	 0.016457167	 0.006228952	 0.023599921	 0.726896545
43	 15856	 4136	 140357	 8	 19	 5	 3	 0.469606040	 0.016244995	 0.004845192	 0.004711801	 0.015505612	 0.005824507	 0.022471697	 0.722909160
44	 17320	 4504	 157677	 8	 19	 5	 3	 0.469657287	 0.015386410	 0.004848581	 0.004714982	 0.014602496	 0.005396793	 0.021373869	 0.719870137
45	 18776	 4879	 176453	 8	 19	 5	 3	 0.469699318	 0.014663340	 0.004851928	 0.004718165	 0.013837353	 0.005147027	 0.020429383	 0.717757349
46	 20376	 5288	 196829	 8	 19	 5	 3	 0.469736879	 0.014023817	 0.004854621	 0.004720728	 0.013156751	 0.004863353	 0.019546716	 0.717451319
47	 22192	 5755	 219021	 8	 19	 5	 3	 0.469770720	 0.013410440	 0.004857651	 0.004723631	 0.012499725	 0.004570443	 0.018715763	 0.716531808
48	 36062	 5755	 255083	 13	 40	 4	 4	 0.469795092	 0.013022809	 0.003635037	 0.003454234	 0.012505201	 0.004571785	 0.018093674	 0.719743768
49	 39559	 6306	 294642	 13	 40	 4	 4	 0.469823683	 0.012462452	 0.003637092	 0.003456083	 0.011919910	 0.004314079	 0.017335419	 0.718901066
50	 43576	 6948	 338218	 13	 40	 4	 4	 0.469848785	 0.011933004	 0.003638851	 0.003457637	 0.011364654	 0.004220826	 0.016641178	 0.717076893
51	 49166	 7817	 387384	 13	 40	 4	 4	 0.469872931	 0.011447568	 0.003640785	 0.003459355	 0.010853179	 0.004027435	 0.015944837	 0.717948211
52	 55575	 8828	 442959	 13	 40	 4	 4	 0.469895113	 0.010995777	 0.003642960	 0.003461251	 0.010374775	 0.003845997	 0.015277182	 0.719751622
53	 63076	 9991	 506035	 13	 40	 4	 4	 0.469915455	 0.010578997	 0.003645464	 0.003463335	 0.009931051	 0.003666491	 0.014638110	 0.722702384
54	 71110	 11238	 577145	 13	 40	 4	 4	 0.469935488	 0.010147624	 0.003647994	 0.003465356	 0.009469235	 0.003539590	 0.013980210	 0.725856289
55	 79430	 12535	 656575	 13	 40	 4	 4	 0.469954006	 0.009744779	 0.003650751	 0.003467808	 0.009035084	 0.003364926	 0.013343220	 0.730316922
56	 103870	 12535	 760445	 17	 63	 7	 5	 0.469966965	 0.009426228	 0.002676153	 0.002561187	 0.009038361	 0.003365713	 0.012878704	 0.731923620
57	 114920	 13850	 875365	 17	 63	 7	 5	 0.469983549	 0.008997799	 0.002678568	 0.002563498	 0.008589858	 0.003190118	 0.012258603	 0.733998685
58	 126038	 15169	 1001403	 17	 63	 7	 5	 0.469998299	 0.008575418	 0.002680354	 0.002565199	 0.008145766	 0.003053980	 0.011679385	 0.734235413
59	 137547	 16534	 1138950	 17	 63	 7	 5	 0.470011644	 0.008185338	 0.002681773	 0.002566561	 0.007733554	 0.002886508	 0.011129419	 0.735468582
60	 149549	 17958	 1288499	 17	 63	 7	 5	 0.470023768	 0.007793940	 0.002682902	 0.002567680	 0.007317618	 0.002712414	 0.010605054	 0.734926922
61	 162197	 19460	 1450696	 17	 63	 7	 5	 0.470034360	 0.007441618	 0.002683867	 0.002568638	 0.006940788	 0.002549676	 0.010124717	 0.734995176
62	 228984	 19460	 1679680	 24	 100	 10	 6	 0.470042416	 0.007115485	 0.001558097	 0.001458209	 0.006942799	 0.002550072	 0.009743537	 0.730277384
63	 248592	 21113	 1928272	 24	 100	 10	 6	 0.470051843	 0.006780510	 0.001558464	 0.001458550	 0.006598978	 0.002401748	 0.009277652	 0.730843287
64	 269856	 22909	 2198128	 24	 100	 10	 6	 0.470060256	 0.006467072	 0.001558795	 0.001458855	 0.006276398	 0.002282025	 0.008841119	 0.731476571
65	 295080	 25041	 2493208	 24	 100	 10	 6	 0.470067552	 0.006176664	 0.001559124	 0.001459152	 0.005976647	 0.002186754	 0.008444318	 0.731458040
66	 326952	 27727	 2820160	 24	 100	 10	 6	 0.470074074	 0.005912717	 0.001559443	 0.001459440	 0.005703364	 0.002102421	 0.008073055	 0.732401465
67	 366120	 31030	 3186280	 24	 100	 10	 6	 0.470080049	 0.005667665	 0.001559756	 0.001459719	 0.005448815	 0.002015769	 0.007717291	 0.734411218
68	 413136	 34978	 3599416	 24	 100	 10	 6	 0.470085527	 0.005434733	 0.001560102	 0.001460027	 0.005205997	 0.001926595	 0.007376075	 0.736805605
69	 468408	 39612	 4067824	 24	 100	 10	 6	 0.470090721	 0.005221523	 0.001560580	 0.001460445	 0.004982860	 0.001842332	 0.007037302	 0.741978022
70	 528528	 44643	 4596352	 24	 100	 10	 6	 0.470095879	 0.005002076	 0.001561205	 0.001460986	 0.004752200	 0.001776613	 0.006683878	 0.748379306
71	 590688	 49849	 5187040	 24	 100	 10	 6	 0.470100473	 0.004789900	 0.001561611	 0.001461351	 0.004528191	 0.001676955	 0.006352539	 0.754013506


==> data/lshaped/criterionD/varth1_thX0.35_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 3	 1	 0.441911422	 0.109920301	 0.017291732	 0.017291732	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 3	 1	 0.444486538	 0.105987874	 0.017846361	 0.017846361	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 3	 1	 0.447972947	 0.100748435	 0.018974639	 0.018974639	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 3	 1	 0.449820601	 0.097143253	 0.019369524	 0.019369524	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 3	 1	 0.451347571	 0.093667067	 0.019775175	 0.019775175	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 3	 1	 0.452676746	 0.089560163	 0.019789081	 0.019789081	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 3	 1	 0.453868501	 0.085862637	 0.019918585	 0.019918585	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 3	 1	 0.455341720	 0.082707673	 0.020932557	 0.020932557	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 3	 1	 0.457063196	 0.079155885	 0.022117609	 0.022117609	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 3	 1	 0.458560616	 0.075530033	 0.023333729	 0.023333729	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 3	 1	 0.459602525	 0.071900653	 0.023398697	 0.023398697	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 3	 1	 0.460519771	 0.068901051	 0.023596049	 0.023596049	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 3	 1	 0.461408336	 0.065721441	 0.023987282	 0.023987282	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 555	 256	 2216	 5	 9	 5	 2	 0.462065704	 0.062057810	 0.008294589	 0.008282836	 0.061500989	 0.022756000	 0.086776116	 0.715148515
15	 605	 278	 2821	 5	 9	 5	 2	 0.462759164	 0.059040344	 0.008371408	 0.008359426	 0.058443834	 0.021776621	 0.082998588	 0.711341544
16	 645	 296	 3466	 5	 9	 5	 2	 0.463385538	 0.056090211	 0.008533116	 0.008521017	 0.055437331	 0.019434659	 0.079427028	 0.706185438
17	 680	 314	 4146	 5	 9	 5	 2	 0.463831555	 0.053739522	 0.008546421	 0.008534189	 0.053055584	 0.021692006	 0.076779544	 0.699919794
18	 750	 344	 4896	 5	 9	 5	 2	 0.464553242	 0.050824932	 0.008638712	 0.008626214	 0.050085391	 0.019109251	 0.072284816	 0.703120453
19	 825	 375	 5721	 5	 9	 5	 2	 0.465038631	 0.048298345	 0.008733255	 0.008720177	 0.047502215	 0.017547071	 0.069093280	 0.699031013
20	 925	 421	 6646	 5	 9	 5	 2	 0.465458483	 0.046455142	 0.008838900	 0.008825294	 0.045606514	 0.016944177	 0.066205813	 0.701677697
21	 1040	 470	 7686	 5	 9	 5	 2	 0.465871105	 0.044618143	 0.008951431	 0.008937437	 0.043710989	 0.015985704	 0.063237038	 0.705569777
22	 1165	 522	 8851	 5	 9	 5	 2	 0.466229495	 0.042756494	 0.008992252	 0.008977808	 0.041800206	 0.015533494	 0.060538147	 0.706273582
23	 1340	 598	 10191	 5	 9	 5	 2	 0.466564316	 0.041203511	 0.009121532	 0.009106303	 0.040181177	 0.016028319	 0.057901200	 0.711617572
24	 1580	 699	 11771	 5	 9	 5	 2	 0.466931382	 0.039544224	 0.009334298	 0.009317634	 0.038426769	 0.015286876	 0.054862503	 0.720787821
25	 1795	 794	 13566	 5	 9	 5	 2	 0.467261343	 0.037668119	 0.009493961	 0.009476328	 0.036452050	 0.013915645	 0.051977371	 0.724702280
26	 1990	 874	 15556	 5	 9	 5	 2	 0.467548626	 0.035810902	 0.009584035	 0.009565898	 0.034504594	 0.012603725	 0.049326377	 0.725999044
27	 2175	 948	 17731	 5	 9	 5	 2	 0.467787844	 0.034112403	 0.009640986	 0.009622543	 0.032721667	 0.011983778	 0.047003643	 0.725739560
28	 2370	 1028	 20101	 5	 9	 5	 2	 0.467992950	 0.032679383	 0.009656210	 0.009637630	 0.031220181	 0.012533344	 0.044915563	 0.727573712
29	 2615	 1130	 22716	 5	 9	 5	 2	 0.468207280	 0.030899147	 0.009683729	 0.009665100	 0.029342507	 0.010842620	 0.042623377	 0.724934291
30	 2835	 1224	 25551	 5	 9	 5	 2	 0.468370515	 0.029587119	 0.009723847	 0.009705148	 0.027943594	 0.010176065	 0.040790565	 0.725342232
31	 3030	 1304	 28581	 5	 9	 5	 2	 0.468516048	 0.028216671	 0.009741460	 0.009722737	 0.026481776	 0.009696223	 0.039083531	 0.721958062
32	 6060	 1304	 34641	 10	 23	 7	 3	 0.468632309	 0.026868101	 0.004239828	 0.004210259	 0.026531466	 0.009879064	 0.037663890	 0.713364985
33	 6620	 1422	 41261	 10	 23	 7	 3	 0.468773274	 0.025591392	 0.004248248	 0.004218580	 0.025236317	 0.009334668	 0.035866800	 0.713511978
34	 7310	 1562	 48571	 10	 23	 7	 3	 0.468897095	 0.024398237	 0.004256626	 0.004226864	 0.024024052	 0.008814358	 0.034209995	 0.713190290
35	 8070	 1728	 56641	 10	 23	 7	 3	 0.469003235	 0.023260917	 0.004266077	 0.004236159	 0.022866370	 0.008357166	 0.032722702	 0.710849520
36	 9030	 1927	 65671	 10	 23	 7	 3	 0.469096070	 0.022215158	 0.004271498	 0.004241463	 0.021800632	 0.008031392	 0.031363777	 0.708306218
37	 10120	 2157	 75791	 10	 23	 7	 3	 0.469183422	 0.021280290	 0.004278533	 0.004248358	 0.020845741	 0.007688765	 0.030028748	 0.708663921
38	 11610	 2460	 87401	 10	 23	 7	 3	 0.469264992	 0.020444567	 0.004290436	 0.004259977	 0.019989309	 0.007531931	 0.028725898	 0.711712029
39	 13280	 2798	 100681	 10	 23	 7	 3	 0.469349946	 0.019560338	 0.004305970	 0.004275117	 0.019080499	 0.007154679	 0.027302696	 0.716425121
40	 14920	 3134	 115601	 10	 23	 7	 3	 0.469428107	 0.018750827	 0.004319060	 0.004287945	 0.018246623	 0.006851997	 0.025924163	 0.723295360
41	 16460	 3455	 132061	 10	 23	 7	 3	 0.469498206	 0.017788481	 0.004327047	 0.004295726	 0.017254180	 0.006463121	 0.024622017	 0.722462397
42	 18120	 3792	 150181	 10	 23	 7	 3	 0.469557420	 0.017015942	 0.004332735	 0.004301283	 0.016455081	 0.006241775	 0.023465691	 0.725141309
43	 19820	 4136	 170001	 10	 23	 7	 3	 0.469612505	 0.016086619	 0.004335239	 0.004303752	 0.015491449	 0.005813626	 0.022336176	 0.720204692
44	 21650	 4504	 191651	 10	 23	 7	 3	 0.469663328	 0.015233841	 0.004337930	 0.004306390	 0.014603160	 0.005424559	 0.021240707	 0.717200301
45	 23500	 4885	 215151	 10	 23	 7	 3	 0.469706251	 0.014486797	 0.004340663	 0.004309080	 0.013821213	 0.005125350	 0.020269359	 0.714714090
46	 25490	 5293	 240641	 10	 23	 7	 3	 0.469743174	 0.013850720	 0.004342927	 0.004311310	 0.013152240	 0.004856318	 0.019394836	 0.714144710
47	 27750	 5757	 268391	 10	 23	 7	 3	 0.469776855	 0.013230569	 0.004345401	 0.004313754	 0.012496617	 0.004572116	 0.018561135	 0.712810313
48	 30460	 6312	 298851	 10	 23	 7	 3	 0.469805398	 0.012681795	 0.004347518	 0.004315831	 0.011913312	 0.004311391	 0.017824060	 0.711498651
49	 51782	 6312	 350633	 17	 49	 6	 4	 0.469827117	 0.012361162	 0.003279529	 0.003217663	 0.011918180	 0.004312402	 0.017242094	 0.716917675
50	 57018	 6952	 407651	 17	 49	 6	 4	 0.469852277	 0.011827192	 0.003280950	 0.003219002	 0.011363003	 0.004219721	 0.016542291	 0.714966952
51	 64362	 7825	 472013	 17	 49	 6	 4	 0.469876443	 0.011336799	 0.003282596	 0.003220566	 0.010851156	 0.004031213	 0.015841026	 0.715660684
52	 72777	 8840	 544790	 17	 49	 6	 4	 0.469898620	 0.010880127	 0.003284310	 0.003222174	 0.010372583	 0.003846632	 0.015168939	 0.717263570
53	 82569	 10001	 627359	 17	 49	 6	 4	 0.469918915	 0.010460109	 0.003286355	 0.003224060	 0.009930445	 0.003665110	 0.014526617	 0.720065002
54	 93075	 11249	 720434	 17	 49	 6	 4	 0.469938922	 0.010025717	 0.003288330	 0.003225835	 0.009471108	 0.003536981	 0.013864319	 0.723130853
55	 103887	 12537	 824321	 17	 49	 6	 4	 0.469957442	 0.009612435	 0.003290745	 0.003228136	 0.009031606	 0.003368543	 0.013221646	 0.727022572
56	 115022	 13863	 939343	 17	 49	 6	 4	 0.469974035	 0.009194882	 0.003292917	 0.003230232	 0.008585019	 0.003176605	 0.012618077	 0.728707031
57	 155618	 13863	 1094961	 23	 78	 10	 5	 0.469985836	 0.008904792	 0.002354524	 0.002315239	 0.008587872	 0.003184248	 0.012170586	 0.731665011
58	 170522	 15168	 1265483	 23	 78	 10	 5	 0.470000526	 0.008479154	 0.002356129	 0.002316807	 0.008145226	 0.003061922	 0.011589433	 0.731627964
59	 186415	 16563	 1451898	 23	 78	 10	 5	 0.470013912	 0.008086151	 0.002357400	 0.002318051	 0.007734888	 0.002868731	 0.011033217	 0.732891479
60	 202354	 17959	 1654252	 23	 78	 10	 5	 0.470025867	 0.007694013	 0.002358432	 0.002319078	 0.007323635	 0.002716053	 0.010511628	 0.731952590
61	 219466	 19462	 1873718	 23	 78	 10	 5	 0.470036500	 0.007334423	 0.002359329	 0.002319968	 0.006944590	 0.002551965	 0.010024881	 0.731621998
62	 238326	 21121	 2112044	 23	 78	 10	 5	 0.470045964	 0.007009266	 0.002359918	 0.002320549	 0.006600045	 0.002400609	 0.009570856	 0.732355198
63	 258658	 22913	 2370702	 23	 78	 10	 5	 0.470054368	 0.006706662	 0.002360433	 0.002321056	 0.006277553	 0.002286069	 0.009148796	 0.733065051
64	 371118	 22913	 2741820	 33	 134	 12	 6	 0.470061035	 0.006423526	 0.001354058	 0.001315999	 0.006279189	 0.002286420	 0.008799617	 0.729977930
65	 405735	 25040	 3147555	 33	 134	 12	 6	 0.470068346	 0.006128995	 0.001354341	 0.001316266	 0.005977486	 0.002186448	 0.008399976	 0.729644352
66	 449658	 27734	 3597213	 33	 134	 12	 6	 0.470074876	 0.005863799	 0.001354626	 0.001316536	 0.005705184	 0.002102944	 0.008026236	 0.730578859
67	 503415	 31029	 4100628	 33	 134	 12	 6	 0.470080863	 0.005616378	 0.001354898	 0.001316789	 0.005450500	 0.002017952	 0.007667572	 0.732484448
68	 568161	 34984	 4668789	 33	 134	 12	 6	 0.470086350	 0.005380835	 0.001355195	 0.001317069	 0.005207382	 0.001925715	 0.007323441	 0.734741303
69	 644061	 39612	 5312850	 33	 134	 12	 6	 0.470091541	 0.005165295	 0.001355615	 0.001317464	 0.004984234	 0.001844807	 0.006982321	 0.739767627
70	 726990	 44659	 6039840	 33	 134	 12	 6	 0.470096709	 0.004943087	 0.001356167	 0.001317984	 0.004753411	 0.001775661	 0.006625221	 0.746101430


==> data/lshaped/criterionD/varth1_thX0.35_thP1.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 33	 96	 33	 1	 1	 1	 0	 0.437960424	 0.120275166	 0.058156633	 0.058156633	 0.105280206	 0.042040497	 0.170954604	 0.703550320
1	 66	 96	 99	 2	 3	 3	 1	 0.441911422	 0.109920301	 0.017291732	 0.017291732	 0.108551687	 0.042480666	 0.160465276	 0.685009892
2	 68	 98	 167	 2	 3	 3	 1	 0.444486538	 0.105987874	 0.017846361	 0.017846361	 0.104474575	 0.045222904	 0.153187882	 0.691881581
3	 78	 108	 245	 2	 3	 3	 1	 0.447972947	 0.100748435	 0.018974639	 0.018974639	 0.098945492	 0.036831511	 0.142671119	 0.706158585
4	 84	 114	 329	 2	 3	 3	 1	 0.449820601	 0.097143253	 0.019369524	 0.019369524	 0.095192611	 0.033582585	 0.136734182	 0.710453314
5	 90	 120	 419	 2	 3	 3	 1	 0.451347571	 0.093667067	 0.019775175	 0.019775175	 0.091555786	 0.033128811	 0.131606152	 0.711722556
6	 98	 128	 517	 2	 3	 3	 1	 0.452676746	 0.089560163	 0.019789081	 0.019789081	 0.087346523	 0.031215181	 0.126958942	 0.705426192
7	 106	 136	 623	 2	 3	 3	 1	 0.453868501	 0.085862637	 0.019918585	 0.019918585	 0.083520311	 0.031390120	 0.122630312	 0.700174660
8	 122	 153	 745	 2	 3	 3	 1	 0.455341720	 0.082707673	 0.020932557	 0.020932557	 0.080014919	 0.032896235	 0.117041561	 0.706652168
9	 142	 174	 887	 2	 3	 3	 1	 0.457063196	 0.079155885	 0.022117609	 0.022117609	 0.076003063	 0.031318647	 0.110127400	 0.718766496
10	 164	 196	 1051	 2	 3	 3	 1	 0.458560616	 0.075530033	 0.023333729	 0.023333729	 0.071835388	 0.027269187	 0.103715817	 0.728240254
11	 184	 216	 1235	 2	 3	 3	 1	 0.459602525	 0.071900653	 0.023398697	 0.023398697	 0.067986799	 0.024688131	 0.098996610	 0.726294093
12	 204	 236	 1439	 2	 3	 3	 1	 0.460519771	 0.068901051	 0.023596049	 0.023596049	 0.064734699	 0.023848496	 0.094637996	 0.728048495
13	 222	 256	 1661	 2	 3	 3	 1	 0.461408336	 0.065721441	 0.023987282	 0.023987282	 0.061187565	 0.022846316	 0.090206194	 0.728569058
14	 555	 256	 2216	 5	 9	 9	 2	 0.462065704	 0.062057810	 0.008294589	 0.008294589	 0.061500989	 0.022756000	 0.086776116	 0.715148515
15	 605	 278	 2821	 5	 9	 9	 2	 0.462759164	 0.059040344	 0.008371408	 0.008371408	 0.058443834	 0.021776621	 0.082998588	 0.711341544
16	 645	 296	 3466	 5	 9	 9	 2	 0.463385538	 0.056090211	 0.008533116	 0.008533116	 0.055437331	 0.019434659	 0.079427028	 0.706185438
17	 680	 314	 4146	 5	 9	 9	 2	 0.463831555	 0.053739522	 0.008546421	 0.008546421	 0.053055584	 0.021692006	 0.076779544	 0.699919794
18	 750	 344	 4896	 5	 9	 9	 2	 0.464553242	 0.050824932	 0.008638712	 0.008638712	 0.050085391	 0.019109251	 0.072284816	 0.703120453
19	 825	 375	 5721	 5	 9	 9	 2	 0.465038631	 0.048298345	 0.008733255	 0.008733255	 0.047502215	 0.017547071	 0.069093280	 0.699031013
20	 925	 421	 6646	 5	 9	 9	 2	 0.465458483	 0.046455142	 0.008838900	 0.008838900	 0.045606514	 0.016944177	 0.066205813	 0.701677697
21	 1040	 470	 7686	 5	 9	 9	 2	 0.465871105	 0.044618143	 0.008951431	 0.008951431	 0.043710989	 0.015985704	 0.063237038	 0.705569777
22	 1165	 522	 8851	 5	 9	 9	 2	 0.466229495	 0.042756494	 0.008992252	 0.008992252	 0.041800206	 0.015533494	 0.060538147	 0.706273582
23	 1340	 598	 10191	 5	 9	 9	 2	 0.466564316	 0.041203511	 0.009121532	 0.009121532	 0.040181177	 0.016028319	 0.057901200	 0.711617572
24	 1580	 699	 11771	 5	 9	 9	 2	 0.466931382	 0.039544224	 0.009334298	 0.009334298	 0.038426769	 0.015286876	 0.054862503	 0.720787821
25	 1795	 794	 13566	 5	 9	 9	 2	 0.467261343	 0.037668119	 0.009493961	 0.009493961	 0.036452050	 0.013915645	 0.051977371	 0.724702280
26	 1990	 874	 15556	 5	 9	 9	 2	 0.467548626	 0.035810902	 0.009584035	 0.009584035	 0.034504594	 0.012603725	 0.049326377	 0.725999044
27	 2175	 948	 17731	 5	 9	 9	 2	 0.467787844	 0.034112403	 0.009640986	 0.009640986	 0.032721667	 0.011983778	 0.047003643	 0.725739560
28	 2370	 1028	 20101	 5	 9	 9	 2	 0.467992950	 0.032679383	 0.009656210	 0.009656210	 0.031220181	 0.012533344	 0.044915563	 0.727573712
29	 2615	 1130	 22716	 5	 9	 9	 2	 0.468207280	 0.030899147	 0.009683729	 0.009683729	 0.029342507	 0.010842620	 0.042623377	 0.724934291
30	 2835	 1224	 25551	 5	 9	 9	 2	 0.468370515	 0.029587119	 0.009723847	 0.009723847	 0.027943594	 0.010176065	 0.040790565	 0.725342232
31	 3030	 1304	 28581	 5	 9	 9	 2	 0.468516048	 0.028216671	 0.009741460	 0.009741460	 0.026481776	 0.009696223	 0.039083531	 0.721958062
32	 8484	 1304	 37065	 14	 28	 28	 3	 0.468635810	 0.026821213	 0.003925186	 0.003925186	 0.026532440	 0.009879234	 0.037620307	 0.712945089
33	 9268	 1422	 46333	 14	 28	 28	 3	 0.468776784	 0.025541951	 0.003933373	 0.003933373	 0.025237270	 0.009334758	 0.035820891	 0.713046220
34	 10234	 1562	 56567	 14	 28	 28	 3	 0.468900613	 0.024346216	 0.003941669	 0.003941669	 0.024025017	 0.008814599	 0.034161743	 0.712674869
35	 11298	 1728	 67865	 14	 28	 28	 3	 0.469006774	 0.023205967	 0.003950068	 0.003950068	 0.022867310	 0.008357288	 0.032671938	 0.710272129
36	 12642	 1927	 80507	 14	 28	 28	 3	 0.469099621	 0.022157376	 0.003954880	 0.003954880	 0.021801565	 0.008031633	 0.031310626	 0.707663140
37	 14168	 2157	 94675	 14	 28	 28	 3	 0.469186990	 0.021219590	 0.003960920	 0.003960920	 0.020846634	 0.007689111	 0.029972950	 0.707958011
38	 16254	 2460	 110929	 14	 28	 28	 3	 0.469268595	 0.020380675	 0.003970753	 0.003970753	 0.019990124	 0.007532203	 0.028666978	 0.710946084
39	 18592	 2798	 129521	 14	 28	 28	 3	 0.469353608	 0.019492423	 0.003982535	 0.003982535	 0.019081246	 0.007155015	 0.027239684	 0.715589163
40	 20888	 3134	 150409	 14	 28	 28	 3	 0.469431812	 0.018679007	 0.003992677	 0.003992677	 0.018247296	 0.006852220	 0.025856972	 0.722397312
41	 23044	 3455	 173453	 14	 28	 28	 3	 0.469501936	 0.017712255	 0.003999411	 0.003999411	 0.017254817	 0.006463350	 0.024550803	 0.721453188
42	 25368	 3792	 198821	 14	 28	 28	 3	 0.469561164	 0.016935865	 0.004004374	 0.004004374	 0.016455653	 0.006241846	 0.023390649	 0.724044269
43	 27748	 4136	 226569	 14	 28	 28	 3	 0.469616252	 0.016001794	 0.004006808	 0.004006808	 0.015492027	 0.005813703	 0.022257259	 0.718947197
44	 30310	 4504	 256879	 14	 28	 28	 3	 0.469667080	 0.015144068	 0.004009177	 0.004009177	 0.014603742	 0.005424663	 0.021157580	 0.715775050
45	 32900	 4885	 289779	 14	 28	 28	 3	 0.469710007	 0.014392219	 0.004011755	 0.004011755	 0.013821787	 0.005125444	 0.020182130	 0.713116969
46	 35686	 5293	 325465	 14	 28	 28	 3	 0.469746933	 0.013751659	 0.004013942	 0.004013942	 0.013152809	 0.004856399	 0.019303579	 0.712389078
47	 38850	 5757	 364315	 14	 28	 28	 3	 0.469780618	 0.013126706	 0.004016306	 0.004016306	 0.012497187	 0.004572235	 0.018465664	 0.710871037
48	 42644	 6312	 406959	 14	 28	 28	 3	 0.469809166	 0.012573217	 0.004018149	 0.004018149	 0.011913868	 0.004311484	 0.017724482	 0.709370055
49	 46956	 6952	 453915	 14	 28	 28	 3	 0.469834314	 0.012048993	 0.004019571	 0.004019571	 0.011358754	 0.004218367	 0.017044846	 0.706899510
50	 53004	 7825	 506919	 14	 28	 28	 3	 0.469858465	 0.011568570	 0.004021390	 0.004021390	 0.010847130	 0.004029697	 0.016365592	 0.706883680
51	 59934	 8840	 566853	 14	 28	 28	 3	 0.469880624	 0.011122112	 0.004023454	 0.004023454	 0.010368857	 0.003845209	 0.015716508	 0.707670686
52	 179802	 8840	 746655	 42	 90	 90	 4	 0.469900109	 0.010831790	 0.003119586	 0.003119586	 0.010372842	 0.003846719	 0.015122737	 0.716258586
53	 203994	 10001	 950649	 42	 90	 90	 4	 0.469920409	 0.010409637	 0.003121222	 0.003121222	 0.009930685	 0.003665181	 0.014478207	 0.718986578
54	 229950	 11249	 1180599	 42	 90	 90	 4	 0.469940422	 0.009972822	 0.003122671	 0.003122671	 0.009471331	 0.003537048	 0.013813384	 0.721968080
55	 256662	 12537	 1437261	 42	 90	 90	 4	 0.469958946	 0.009557106	 0.003124831	 0.003124831	 0.009031816	 0.003368602	 0.013168094	 0.725777443
56	 284172	 13863	 1721433	 42	 90	 90	 4	 0.469975541	 0.009136904	 0.003126826	 0.003126826	 0.008585218	 0.003176659	 0.012561847	 0.727353531
57	 311262	 15163	 2032695	 42	 90	 90	 4	 0.469990175	 0.008722850	 0.003128875	 0.003128875	 0.008142374	 0.003057724	 0.012001861	 0.726791445
58	 978252	 15163	 3010947	 132	 297	 297	 5	 0.470001504	 0.008435197	 0.002193921	 0.002193921	 0.008144892	 0.003058849	 0.011549710	 0.730338485
59	 1069332	 16554	 4080279	 132	 297	 297	 5	 0.470014841	 0.008043117	 0.002195086	 0.002195086	 0.007737786	 0.002877667	 0.010993577	 0.731619654
60	 1161204	 17957	 5241483	 132	 297	 297	 5	 0.470026875	 0.007645962	 0.002196103	 0.002196103	 0.007323788	 0.002717349	 0.010466457	 0.730520539
61	 1259808	 19466	 6501291	 132	 297	 297	 5	 0.470037543	 0.007283481	 0.002196972	 0.002196972	 0.006944236	 0.002549411	 0.009975853	 0.730111150
62	 1367784	 21121	 7869075	 132	 297	 297	 5	 0.470046974	 0.006956720	 0.002197524	 0.002197524	 0.006600518	 0.002403122	 0.009521140	 0.730660351
63	 1484736	 22917	 9353811	 132	 297	 297	 5	 0.470055403	 0.006650892	 0.002198011	 0.002198011	 0.006277189	 0.002285760	 0.009095453	 0.731232624
64	 1623204	 25044	 10977015	 132	 297	 297	 5	 0.470062700	 0.006367854	 0.002198507	 0.002198507	 0.005976298	 0.002185361	 0.008710173	 0.731082387
65	 5275413	 25044	 16252428	 429	 1001	 1001	 6	 0.470069004	 0.006091780	 0.001172529	 0.001172529	 0.005977873	 0.002185783	 0.008363073	 0.728414095
66	 5843838	 27726	 22096266	 429	 1001	 1001	 6	 0.470075521	 0.005825238	 0.001172758	 0.001172758	 0.005705965	 0.002102992	 0.007988399	 0.729212212
67	 6542250	 31019	 28638516	 429	 1001	 1001	 6	 0.470081504	 0.005575958	 0.001172970	 0.001172970	 0.005451188	 0.002018655	 0.007628186	 0.730967730
68	 7385235	 34980	 36023751	 429	 1001	 1001	 6	 0.470087000	 0.005338392	 0.001173200	 0.001173200	 0.005207882	 0.001926772	 0.007281645	 0.733129994
69	 8371935	 39608	 44395686	 429	 1001	 1001	 6	 0.470092188	 0.005121287	 0.001173486	 0.001173486	 0.004985029	 0.001843818	 0.006938601	 0.738086398
70	 9446580	 44639	 53842266	 429	 1001	 1001	 6	 0.470097357	 0.004896980	 0.001173854	 0.001173854	 0.004754207	 0.001776734	 0.006579061	 0.744328138


==> data/lshaped/criterionD/varth1_thX0.3_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 1	 1     0.447972947    0.100748435    0.018974639    0.015710065    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 1	 1     0.452022976    0.091305827    0.019740707    0.016236970    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 1	 1     0.452932295    0.088597574    0.019785652    0.016216130    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 1	 1     0.456278518    0.080338158    0.021256390    0.016961156    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 1	 1     0.457470487    0.078097930    0.022129410    0.017186321    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 1	 1     0.458438200    0.075815673    0.022989999    0.017510881    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 1	 1     0.459279222    0.073136948    0.023269878    0.017620910    0.069336325    0.021332665    0.100485847    0.727833330
14	 192	 224	 1647	 2	 3	 1	 1     0.459920261    0.071050609    0.023361435    0.017753651    0.067100167    0.021276220    0.097509808    0.728650895
15	 204	 236	 1851	 2	 3	 1	 1     0.460570154    0.068834057    0.023588071    0.017765215    0.064666299    0.019800916    0.094392494    0.729232308
16	 214	 248	 2065	 2	 3	 1	 1     0.461111547    0.066560251    0.023678626    0.017761413    0.062206026    0.021361059    0.091711234    0.725758970
17	 232	 268	 2297	 2	 3	 1	 1     0.461791657    0.064326471    0.023979478    0.018116797    0.059689861    0.018914882    0.088222871    0.729136003
18	 246	 282	 2543	 2	 3	 1	 1     0.462266248    0.062189489    0.024135184    0.018297094    0.057315142    0.018142683    0.085701372    0.725653369
19	 369	 282	 2912	 3	 6	 1	 2     0.462629391    0.060196276    0.017857674    0.015476000    0.057486478    0.018158051    0.083718912    0.719028407
20	 384	 294	 3296	 3	 6	 1	 2     0.463051518    0.058305063    0.018019762    0.015602121    0.055450595    0.016866586    0.081351713    0.716703561
21	 399	 306	 3695	 3	 6	 1	 2     0.463387560    0.056580221    0.018041969    0.015618007    0.053626568    0.020395645    0.079415231    0.712460575
22	 429	 330	 4124	 3	 6	 1	 2     0.464010264    0.054086214    0.018062030    0.015629177    0.050981189    0.018005610    0.075692040    0.714556168
23	 465	 354	 4589	 3	 6	 1	 2     0.464413666    0.052286296    0.018111684    0.015638619    0.049049197    0.016354331    0.073176200    0.714525982
24	 501	 380	 5090	 3	 6	 1	 2     0.464790898    0.050435863    0.018237406    0.015723215    0.047023114    0.015526408    0.070740587    0.712969242
25	 668	 380	 5758	 4	 8	 1	 2     0.465071439    0.048165004    0.010042404    0.007563272    0.047106451    0.015545473    0.068872097    0.699339879
26	 740	 419	 6498	 4	 8	 1	 2     0.465403327    0.046725182    0.010105463    0.007605208    0.045619318    0.015013968    0.066592437    0.701658977
27	 804	 456	 7302	 4	 8	 1	 2     0.465735452    0.045434067    0.010202785    0.007701299    0.044273668    0.014384538    0.064228485    0.707381893
28	 868	 488	 8170	 4	 8	 1	 2     0.466017257    0.043839075    0.010242958    0.007727541    0.042625653    0.013690020    0.062150828    0.705365902
29	 960	 537	 9130	 4	 8	 1	 2     0.466256544    0.042567584    0.010304063    0.007767524    0.041301640    0.012966252    0.060329469    0.705585253
30	 1044	 584	 10174	 4	 8	 1	 2     0.466493998    0.041577813    0.010395508    0.007835143    0.040257272    0.013833000    0.058465028    0.711156984
31	 1188	 660	 11362	 4	 8	 1	 2     0.466760968    0.040407101    0.010541656    0.007932656    0.039007785    0.013698134    0.056293946    0.717787680
32	 1336	 737	 12698	 4	 8	 1	 2     0.467040205    0.039116030    0.010774585    0.008102340    0.037602821    0.012062335    0.053928254    0.725334641
33	 1432	 791	 14130	 4	 8	 1	 2     0.467240043    0.037893213    0.010856339    0.008168574    0.036304759    0.011773660    0.052168497    0.726361989
34	 1540	 848	 15670	 4	 8	 1	 2     0.467435787    0.036702664    0.010908536    0.008203321    0.035044106    0.011582691    0.050384463    0.728452010
35	 1668	 912	 17338	 4	 8	 1	 2     0.467637217    0.035352399    0.010960611    0.008242989    0.033610372    0.010844502    0.048479305    0.729226596
36	 1776	 966	 19114	 4	 8	 1	 2     0.467802427    0.034198587    0.010997948    0.008266587    0.032381916    0.010367637    0.046858286    0.729830082
37	 1892	 1026	 21006	 4	 8	 1	 2     0.467960874    0.033043770    0.011015925    0.008278029    0.031153493    0.010105452    0.045248535    0.730272714
38	 2016	 1092	 23022	 4	 8	 1	 2     0.468111660    0.031813543    0.011032483    0.008293695    0.029839333    0.010082223    0.043661000    0.728648960
39	 2160	 1165	 25182	 4	 8	 1	 2     0.468243513    0.030628891    0.011053439    0.008310996    0.028564847    0.009214547    0.042223479    0.725399520
40	 2300	 1240	 27482	 4	 8	 1	 2     0.468363036    0.029723384    0.011092976    0.008344098    0.027575813    0.008949587    0.040876348    0.727153614
41	 2416	 1300	 29898	 4	 8	 1	 2     0.468479329    0.028678608    0.011112552    0.008363709    0.026438112    0.008485010    0.039521234    0.725650633
42	 2576	 1382	 32474	 4	 8	 1	 2     0.468575872    0.027833880    0.011124726    0.008369489    0.025514023    0.007982817    0.038359632    0.725603417
43	 3220	 1382	 35694	 5	 13	 1	 3     0.468650666    0.027059544    0.008887522    0.005681451    0.025558382    0.007962784    0.037434782    0.722844981
44	 3430	 1471	 39124	 5	 13	 1	 3     0.468743046    0.026212679    0.008897500    0.005691098    0.024656420    0.007856231    0.036259706    0.722914825
45	 3700	 1582	 42824	 5	 13	 1	 3     0.468835203    0.025371592    0.008910405    0.005704966    0.023755470    0.007600586    0.035047990    0.723910037
46	 3985	 1706	 46809	 5	 13	 1	 3     0.468914062    0.024614745    0.008923334    0.005714640    0.022940353    0.007168359    0.033976634    0.724460979
47	 4310	 1840	 51119	 5	 13	 1	 3     0.468982642    0.023902161    0.008929870    0.005718766    0.022171395    0.006921483    0.033016521    0.723945481
48	 4655	 1983	 55774	 5	 13	 1	 3     0.469045842    0.023238283    0.008940979    0.005726590    0.021449399    0.006918540    0.032106198    0.723794305
49	 5075	 2163	 60849	 5	 13	 1	 3     0.469109640    0.022594986    0.008955086    0.005737799    0.020744633    0.006512801    0.031160159    0.725124205
50	 5610	 2379	 66459	 5	 13	 1	 3     0.469166654    0.022037702    0.008972797    0.005750613    0.020128319    0.006406052    0.030289600    0.727566627
51	 6190	 2615	 72649	 5	 13	 1	 3     0.469227171    0.021442644    0.008995312    0.005761762    0.019464618    0.006341221    0.029337202    0.730902843
52	 6800	 2864	 79449	 5	 13	 1	 3     0.469288338    0.020911869    0.009026400    0.005777079    0.018863466    0.006147694    0.028341938    0.737841886
53	 7405	 3113	 86854	 5	 13	 1	 3     0.469346448    0.020302261    0.009050711    0.005789785    0.018173234    0.005808648    0.027362773    0.741966502
54	 7960	 3342	 94814	 5	 13	 1	 3     0.469395772    0.019751841    0.009063279    0.005799390    0.017549706    0.005639940    0.026503192    0.745262715
55	 9552	 3342	 104366	 6	 15	 2	 3     0.469433735    0.018997973    0.007229436    0.005710152    0.017568672    0.005644796    0.025822038    0.735727102
56	 12736	 3342	 117102	 8	 19	 1	 3     0.469471138    0.018223153    0.004833168    0.003655542    0.017570538    0.005645169    0.025132848    0.725073138
57	 13592	 3561	 130694	 8	 19	 1	 3     0.469516908    0.017592721    0.004838829    0.003658571    0.016914183    0.005482984    0.024262791    0.725090577
58	 14608	 3821	 145302	 8	 19	 1	 3     0.469559096    0.016953180    0.004841918    0.003661037    0.016247034    0.005265509    0.023432130    0.723501441
59	 15592	 4070	 160894	 8	 19	 1	 3     0.469598809    0.016339192    0.004844276    0.003662742    0.015604557    0.005098967    0.022622295    0.722260599
60	 16656	 4338	 177550	 8	 19	 1	 3     0.469637977    0.015757603    0.004847867    0.003664858    0.014993340    0.004762962    0.021794045    0.723023348
61	 17648	 4586	 195198	 8	 19	 1	 3     0.469670693    0.015163569    0.004849778    0.003666190    0.014367098    0.004586652    0.021077236    0.719428736
62	 18752	 4871	 213950	 8	 19	 1	 3     0.469700884    0.014628222    0.004851852    0.003667700    0.013800160    0.004328801    0.020393369    0.717302868
63	 19800	 5143	 233750	 8	 19	 1	 3     0.469726527    0.014182461    0.004853706    0.003668949    0.013326055    0.004280919    0.019793932    0.716505476
64	 21024	 5452	 254774	 8	 19	 1	 3     0.469752553    0.013743476    0.004855960    0.003670743    0.012857013    0.004071949    0.019166326    0.717063652
65	 22440	 5817	 277214	 8	 19	 1	 3     0.469776018    0.013316923    0.004857919    0.003672046    0.012399236    0.003888724    0.018582308    0.716645248
66	 23984	 6213	 301198	 8	 19	 1	 3     0.469796991    0.012897299    0.004859603    0.003673117    0.011946739    0.003764358    0.018044308    0.714757157
67	 25880	 6707	 327078	 8	 19	 1	 3     0.469815593    0.012527433    0.004861324    0.003674142    0.011545740    0.003657659    0.017553284    0.713680321
68	 29115	 6707	 356193	 9	 28	 1	 4     0.469829962    0.012426538    0.004585993    0.003043425    0.011549351    0.003658454    0.017164403    0.723971438
69	 31500	 7246	 387693	 9	 28	 1	 4     0.469848025    0.012066305    0.004587546    0.003044204    0.011160203    0.003553614    0.016662622    0.724154019
70	 34326	 7884	 422019	 9	 28	 1	 4     0.469864907    0.011736749    0.004589408    0.003045288    0.010802250    0.003463872    0.016179585    0.725404792
71	 37566	 8626	 459585	 9	 28	 1	 4     0.469881389    0.011417652    0.004591784    0.003046360    0.010453625    0.003304654    0.015693619    0.727534654
72	 41112	 9421	 500697	 9	 28	 1	 4     0.469896448    0.011106307    0.004593984    0.003047229    0.010111645    0.003200585    0.015236069    0.728948350
73	 45054	 10301	 545751	 9	 28	 1	 4     0.469910985    0.010824564    0.004597163    0.003048254    0.009799861    0.003133577    0.014780931    0.732333036
74	 49212	 11236	 594963	 9	 28	 1	 4     0.469925806    0.010530675    0.004600643    0.003049245    0.009472550    0.003034712    0.014301972    0.736309285
75	 54680	 11236	 649643	 10	 38	 2	 5     0.469935700    0.010346445    0.004155361    0.002960812    0.009475330    0.003039232    0.013973104    0.740454273
76	 59300	 12173	 708943	 10	 38	 2	 5     0.469949226    0.010050392    0.004158276    0.002963016    0.009149815    0.002903157    0.013510540    0.743892640
77	 71160	 12173	 780103	 12	 54	 1	 6     0.469958859    0.009743094    0.003339789    0.001553509    0.009152797    0.002907186    0.013171187    0.739727885
78	 76692	 13106	 856795	 12	 54	 1	 6     0.469971359    0.009434268    0.003341662    0.001554429    0.008822625    0.002854117    0.012717351    0.741842251
79	 82512	 14086	 939307	 12	 54	 1	 6     0.469983118    0.009127751    0.003343379    0.001555293    0.008493389    0.002684914    0.012275125    0.743597399
80	 88032	 15010	 1027339	 12	 54	 1	 6     0.469993412    0.008845374    0.003344441    0.001555670    0.008188733    0.002621129    0.011874447    0.744908284
81	 93720	 15967	 1121059	 12	 54	 1	 6     0.470003304    0.008561246    0.003345437    0.001555988    0.007880544    0.002537061    0.011476231    0.745998040
82	 99720	 16976	 1220779	 12	 54	 1	 6     0.470012532    0.008291812    0.003346064    0.001556073    0.007586700    0.002427438    0.011091866    0.747557912
83	 105816	 17998	 1326595	 12	 54	 1	 6     0.470021108    0.008023518    0.003346648    0.001556176    0.007292242    0.002328396    0.010722272    0.748303933
84	 112212	 19075	 1438807	 12	 54	 1	 6     0.470028853    0.007769227    0.003347124    0.001556305    0.007011251    0.002225611    0.010377247    0.748679004
85	 119088	 20234	 1557895	 12	 54	 1	 6     0.470035872    0.007545729    0.003347535    0.001556365    0.006762547    0.002132828    0.010054269    0.750500034
86	 126204	 21436	 1684099	 12	 54	 1	 6     0.470042456    0.007325089    0.003347874    0.001556424    0.006515264    0.002034806    0.009741609    0.751938346
87	 134028	 22754	 1818127	 12	 54	 1	 6     0.470048388    0.007123040    0.003348256    0.001556521    0.006287040    0.001966169    0.009451069    0.753675556
88	 142680	 24222	 1960807	 12	 54	 1	 6     0.470053756    0.006932393    0.003348672    0.001556659    0.006069964    0.001893892    0.009180199    0.755146218
89	 153036	 25970	 2113843	 12	 54	 1	 6     0.470058693    0.006748293    0.003349086    0.001556833    0.005858591    0.001855523    0.008923825    0.756210851
90	 165288	 28039	 2279131	 12	 54	 1	 6     0.470063376    0.006579123    0.003349446    0.001556979    0.005662691    0.001791264    0.008673642    0.758519071
91	 179496	 30430	 2458627	 12	 54	 1	 6     0.470067666    0.006419590    0.003349829    0.001557132    0.005476292    0.001738250    0.008437922    0.760802237
92	 195948	 33201	 2654575	 12	 54	 1	 6     0.470071735    0.006269589    0.003350284    0.001557315    0.005299372    0.001686306    0.008208116    0.763828024
93	 214152	 36257	 2868727	 12	 54	 1	 6     0.470075601    0.006127930    0.003350823    0.001557558    0.005130644    0.001623302    0.007983677    0.767557347
94	 234468	 39655	 3103195	 12	 54	 1	 6     0.470079312    0.005994316    0.003351585    0.001558020    0.004969779    0.001572509    0.007762074    0.772257026
95	 255960	 43255	 3359155	 12	 54	 1	 6     0.470083060    0.005854814    0.003352625    0.001558717    0.004799870    0.001543718    0.007531670    0.777359352
96	 277290	 43255	 3636445	 13	 58	 1	 6     0.470085849    0.005673038    0.003023955    0.001348052    0.004799902    0.001543676    0.007355559    0.771258619
97	 301587	 47018	 3938032	 13	 58	 1	 6     0.470089315    0.005542880    0.003024577    0.001348291    0.004644938    0.001481050    0.007130615    0.777335450
98	 325585	 50736	 4263617	 13	 58	 1	 6     0.470092542    0.005401686    0.003025020    0.001348447    0.004475206    0.001431769    0.006914598    0.781200324
99	 350844	 54638	 4614461	 13	 58	 1	 6     0.470095524    0.005268544    0.003025387    0.001348572    0.004313303    0.001375327    0.006708786    0.785319991
100	 375076	 58384	 4989537	 13	 58	 1	 6     0.470098250    0.005138484    0.003025679    0.001348668    0.004153225    0.001321716    0.006514986    0.788717458
101	 403928	 58384	 5393465	 14	 61	 3	 6     0.470100311    0.004984348    0.002755533    0.001902069    0.004153404    0.001321748    0.006364521    0.783145832


==> data/lshaped/criterionD/varth1_thX0.3_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 1	 1     0.447972947    0.100748435    0.018974639    0.015710065    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 1	 1     0.452022976    0.091305827    0.019740707    0.016236970    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 1	 1     0.452932295    0.088597574    0.019785652    0.016216130    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 1	 1     0.454979834    0.083236412    0.020853163    0.016747628    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 1	 1     0.456278518    0.080338158    0.021256390    0.016961156    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 1	 1     0.457470487    0.078097930    0.022129410    0.017186321    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 2	 1     0.458438200    0.075815673    0.022989999    0.022821368    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 2	 1     0.459279222    0.073136948    0.023269878    0.023097495    0.069336325    0.021332665    0.100485847    0.727833330
14	 356	 210	 1811	 4	 8	 1	 2     0.459874003    0.070229174    0.009032572    0.006700636    0.069645887    0.021413333    0.097727740    0.718620669
15	 384	 224	 2195	 4	 8	 1	 2     0.460518870    0.068007090    0.009083519    0.006729049    0.067397730    0.021326718    0.094642380    0.718569102
16	 408	 236	 2603	 4	 8	 1	 2     0.461179664    0.065635472    0.009356771    0.006997348    0.064965114    0.019822528    0.091368088    0.718363201
17	 428	 248	 3031	 4	 8	 1	 2     0.461725268    0.063225091    0.009490191    0.007131012    0.062508787    0.020862650    0.088569671    0.713845843
18	 460	 266	 3491	 4	 8	 1	 2     0.462355668    0.060782867    0.009585110    0.007166950    0.060022351    0.019675335    0.085217639    0.713266265
19	 492	 284	 3983	 4	 8	 1	 2     0.462892045    0.058606920    0.009706338    0.007273700    0.057797561    0.017710428    0.082254266    0.712509183
20	 512	 294	 4495	 4	 8	 1	 2     0.463293800    0.056401349    0.009750749    0.007319869    0.055552093    0.016785412    0.079960395    0.705366065
21	 532	 307	 5027	 4	 8	 1	 2     0.463645809    0.054742111    0.009810145    0.007374648    0.053855917    0.020025389    0.077893347    0.702782878
22	 576	 332	 5603	 4	 8	 1	 2     0.464234376    0.052452475    0.009851142    0.007410378    0.051519095    0.017462756    0.074305137    0.705906442
23	 612	 350	 6215	 4	 8	 1	 2     0.464645736    0.050475071    0.009917026    0.007467906    0.049491266    0.016283880    0.071687861    0.704095099
24	 660	 374	 6875	 4	 8	 1	 2     0.465002921    0.048414461    0.009997583    0.007529816    0.047370965    0.015677604    0.069333204    0.698286798
25	 724	 411	 7599	 4	 8	 1	 2     0.465330282    0.047073505    0.010093357    0.007591568    0.045978680    0.014522970    0.067100958    0.701532532
26	 788	 447	 8387	 4	 8	 1	 2     0.465632225    0.045839397    0.010192422    0.007691934    0.044691888    0.014871841    0.064972611    0.705518782
27	 856	 482	 9243	 4	 8	 1	 2     0.465944647    0.044278877    0.010248236    0.007733754    0.043076590    0.013747443    0.062692868    0.706282531
28	 928	 520	 10171	 4	 8	 1	 2     0.466187675    0.042950020    0.010287837    0.007761160    0.041699696    0.013329904    0.060859354    0.705725861
29	 1024	 572	 11195	 4	 8	 1	 2     0.466437501    0.041929902    0.010384395    0.007826901    0.040623651    0.013580673    0.058914062    0.711712968
30	 1152	 639	 12347	 4	 8	 1	 2     0.466690534    0.040714503    0.010519654    0.007920156    0.039332018    0.013126726    0.056874903    0.715860607
31	 1280	 707	 13627	 4	 8	 1	 2     0.466942598    0.039637331    0.010690267    0.008040529    0.038168523    0.013546985    0.054766962    0.723745288
32	 1420	 784	 15047	 4	 8	 1	 2     0.467200383    0.038159251    0.010817744    0.008137360    0.036593782    0.011466641    0.052522486    0.726531708
33	 1512	 834	 16559	 4	 8	 1	 2     0.467383179    0.036888962    0.010894826    0.008192689    0.035243415    0.011376173    0.050870167    0.725159056
34	 1636	 896	 18195	 4	 8	 1	 2     0.467580290    0.035740519    0.010949437    0.008229069    0.034021971    0.010978555    0.049025315    0.729021696
35	 1744	 950	 19939	 4	 8	 1	 2     0.467760575    0.034512376    0.010995840    0.008264898    0.032713844    0.010393164    0.047274245    0.730046054
36	 1860	 1009	 21799	 4	 8	 1	 2     0.467911480    0.033469175    0.011013521    0.008276117    0.031605190    0.010231880    0.045756495    0.731462825
37	 1976	 1068	 23775	 4	 8	 1	 2     0.468064371    0.032214390    0.011028799    0.008292640    0.030267681    0.010275220    0.044165073    0.729408737
38	 2120	 1144	 25895	 4	 8	 1	 2     0.468204793    0.030988516    0.011048693    0.008309016    0.028951934    0.009185637    0.042650687    0.726565445
39	 2244	 1212	 28139	 4	 8	 1	 2     0.468321958    0.030003689    0.011067129    0.008321424    0.027887990    0.009121047    0.041344327    0.725702686
40	 2384	 1282	 30523	 4	 8	 1	 2     0.468450193    0.028895858    0.011108596    0.008359805    0.026675264    0.008431398    0.039865099    0.724840987
41	 2532	 1360	 33055	 4	 8	 1	 2     0.468545694    0.028121271    0.011123245    0.008370163    0.025827878    0.008049412    0.038726507    0.726150453
42	 3165	 1360	 36220	 5	 13	 1	 3     0.468620504    0.027354864    0.008884908    0.005676822    0.025871741    0.008057346    0.037810483    0.723473029
43	 3355	 1440	 39575	 5	 13	 1	 3     0.468714725    0.026465690    0.008893071    0.005686577    0.024926814    0.008189805    0.036623984    0.722632742
44	 3630	 1552	 43205	 5	 13	 1	 3     0.468815913    0.025635393    0.008909931    0.005705952    0.024037191    0.007489379    0.035305087    0.726110485
45	 3885	 1662	 47090	 5	 13	 1	 3     0.468893447    0.024817099    0.008922446    0.005713598    0.023157685    0.007224996    0.034259960    0.724376191
46	 4205	 1798	 51295	 5	 13	 1	 3     0.468963394    0.024137554    0.008927706    0.005717643    0.022425824    0.007001927    0.033288800    0.725095334
47	 4545	 1939	 55840	 5	 13	 1	 3     0.469026422    0.023426282    0.008936896    0.005723640    0.021654621    0.006897990    0.032388655    0.723286669
48	 4955	 2113	 60795	 5	 13	 1	 3     0.469088922    0.022770610    0.008948056    0.005732603    0.020938791    0.006627350    0.031470508    0.723553953
49	 5445	 2312	 66240	 5	 13	 1	 3     0.469148272    0.022216795    0.008965129    0.005745675    0.020327627    0.006369425    0.030572996    0.726680324
50	 6000	 2538	 72240	 5	 13	 1	 3     0.469207547    0.021630535    0.008986991    0.005757914    0.019675213    0.006315168    0.029649413    0.729543441
51	 6595	 2781	 78835	 5	 13	 1	 3     0.469267302    0.021068292    0.009014838    0.005771853    0.019042207    0.006216516    0.028688124    0.734390723
52	 7180	 3022	 86015	 5	 13	 1	 3     0.469326088    0.020515002    0.009044533    0.005785890    0.018413629    0.005881116    0.027709796    0.740351950
53	 7745	 3252	 93760	 5	 13	 1	 3     0.469377120    0.019938749    0.009058638    0.005795673    0.017762173    0.005868264    0.026831484    0.743110180
54	 8340	 3499	 102100	 5	 13	 1	 3     0.469427339    0.019337767    0.009068703    0.005804856    0.017079457    0.005463403    0.025938066    0.745536194
55	 10008	 3499	 112108	 6	 15	 3	 3     0.469465374    0.018564813    0.007232575    0.006781647    0.017098016    0.005467967    0.025240280    0.735523264
56	 15012	 3499	 127120	 9	 28	 1	 4     0.469517040    0.017700152    0.004553740    0.003018477    0.017104352    0.005469737    0.024260234    0.729595288
57	 16056	 3733	 143176	 9	 28	 1	 4     0.469558294    0.017119872    0.004560962    0.003024354    0.016501141    0.005367613    0.023448195    0.730114721
58	 17154	 3980	 160330	 9	 28	 1	 4     0.469598969    0.016465940    0.004565162    0.003028926    0.015820445    0.005060168    0.022618974    0.727970223
59	 18261	 4231	 178591	 9	 28	 1	 4     0.469636980    0.015908700    0.004569376    0.003031971    0.015238357    0.004934697    0.021815504    0.729238256
60	 19422	 4490	 198013	 9	 28	 1	 4     0.469672165    0.015312794    0.004572350    0.003034307    0.014614215    0.004589554    0.021044406    0.727642035
61	 20529	 4742	 218542	 9	 28	 1	 4     0.469701951    0.014782864    0.004575111    0.003036510    0.014057077    0.004404049    0.020368758    0.725761674
62	 21717	 5016	 240259	 9	 28	 1	 4     0.469730248    0.014265179    0.004577312    0.003038348    0.013510867    0.004327848    0.019705413    0.723921813
63	 23085	 5324	 263344	 9	 28	 1	 4     0.469756670    0.013840066    0.004579534    0.003039711    0.013060448    0.004171176    0.019065167    0.725934705
64	 24588	 5666	 287932	 9	 28	 1	 4     0.469781507    0.013384843    0.004581618    0.003040948    0.012576279    0.003955023    0.018443022    0.725740223
65	 26235	 6042	 314167	 9	 28	 1	 4     0.469803378    0.012956590    0.004583526    0.003042158    0.012118767    0.003802455    0.017877243    0.724753280
66	 28233	 6499	 342400	 9	 28	 1	 4     0.469823163    0.012566266    0.004585367    0.003043083    0.011699806    0.003642441    0.017349494    0.724301586
67	 30420	 7004	 372820	 9	 28	 1	 4     0.469841035    0.012198485    0.004586857    0.003043861    0.011303264    0.003616127    0.016858560    0.723578127
68	 33219	 7636	 406039	 9	 28	 1	 4     0.469858905    0.011856139    0.004588742    0.003044993    0.010932130    0.003474259    0.016352950    0.725015270
69	 36216	 8322	 442255	 9	 28	 1	 4     0.469875046    0.011540585    0.004590883    0.003045926    0.010588149    0.003380344    0.015882391    0.726627689
70	 39663	 9093	 481918	 9	 28	 1	 4     0.469890665    0.011236531    0.004593253    0.003046977    0.010254836    0.003235195    0.015413393    0.729010845
71	 43416	 9935	 525334	 9	 28	 1	 4     0.469905052    0.010941856    0.004595806    0.003047871    0.009929893    0.003162955    0.014968369    0.730998541
72	 47547	 10865	 572881	 9	 28	 1	 4     0.469920305    0.010625712    0.004599154    0.003048687    0.009578807    0.003083235    0.014481587    0.733739505
73	 51822	 11826	 624703	 9	 28	 1	 4     0.469934510    0.010352019    0.004602226    0.003049861    0.009272745    0.002928780    0.014013054    0.738741065
74	 57580	 11826	 682283	 10	 38	 2	 5     0.469944408    0.010164591    0.004157445    0.002962420    0.009275481    0.002929673    0.013677104    0.743182998
75	 69096	 11826	 751379	 12	 54	 2	 6     0.469954037    0.009861084    0.003339118    0.002053365    0.009278537    0.002931187    0.013342124    0.739093993
76	 74304	 12705	 825683	 12	 54	 2	 6     0.469966904    0.009536169    0.003340883    0.002054366    0.008931798    0.002859567    0.012880939    0.740331782
77	 80220	 13700	 905903	 12	 54	 2	 6     0.469978635    0.009251315    0.003342675    0.002055362    0.008626318    0.002763497    0.012445563    0.743342450
78	 85740	 14625	 991643	 12	 54	 2	 6     0.469989494    0.008949409    0.003343926    0.002056006    0.008301210    0.002647204    0.012028509    0.744016504
79	 91512	 15594	 1083155	 12	 54	 2	 6     0.469999684    0.008663993    0.003345121    0.002056586    0.007992180    0.002557064    0.011623520    0.745384616
80	 97236	 16558	 1180391	 12	 54	 2	 6     0.470009016    0.008388201    0.003345856    0.002056911    0.007692019    0.002475131    0.011239844    0.746291594
81	 103440	 17598	 1283831	 12	 54	 2	 6     0.470017899    0.008124581    0.003346471    0.002057175    0.007403374    0.002357709    0.010862034    0.747979643
82	 109512	 18622	 1393343	 12	 54	 2	 6     0.470025855    0.007867561    0.003346949    0.002057383    0.007120144    0.002257840    0.010512130    0.748426957
83	 116136	 19736	 1509479	 12	 54	 2	 6     0.470033140    0.007626037    0.003347367    0.002057572    0.006852122    0.002173240    0.010181216    0.749030080
84	 123228	 20933	 1632707	 12	 54	 2	 6     0.470039956    0.007409529    0.003347766    0.002057738    0.006610112    0.002058909    0.009861490    0.751359944
85	 130536	 22165	 1763243	 12	 54	 2	 6     0.470046069    0.007206647    0.003348128    0.002057917    0.006381678    0.001997329    0.009565694    0.753384682
86	 152292	 22165	 1915535	 14	 61	 4	 6     0.470050905    0.006949314    0.002750046    0.002146774    0.006382022    0.001997379    0.009325051    0.745230652
87	 195804	 22165	 2111339	 18	 92	 2	 7     0.470055988    0.006715361    0.002087772    0.001228288    0.006382577    0.001997489    0.009065189    0.740785520
88	 208080	 23553	 2319419	 18	 92	 2	 7     0.470061511    0.006501274    0.002088082    0.001228484    0.006156823    0.001932129    0.008774148    0.740957812
89	 222804	 25211	 2542223	 18	 92	 2	 7     0.470066733    0.006298144    0.002088439    0.001228712    0.005941805    0.001880168    0.008489759    0.741851922
90	 240462	 27195	 2782685	 18	 92	 2	 7     0.470071488    0.006107182    0.002088735    0.001228894    0.005738890    0.001807584    0.008222248    0.742763049
91	 260244	 29424	 3042929	 18	 92	 2	 7     0.470075906    0.005928995    0.002089028    0.001229072    0.005548778    0.001764510    0.007965658    0.744319553
92	 283284	 32014	 3326213	 18	 92	 2	 7     0.470080067    0.005757602    0.002089370    0.001229277    0.005365121    0.001710622    0.007716221    0.746168672
93	 310068	 35004	 3636281	 18	 92	 2	 7     0.470084019    0.005600975    0.002089769    0.001229509    0.005196516    0.001647623    0.007471612    0.749634033
94	 339138	 38256	 3975419	 18	 92	 2	 7     0.470087755    0.005452254    0.002090211    0.001229736    0.005035682    0.001597544    0.007232723    0.753831432
95	 370962	 41808	 4346381	 18	 92	 2	 7     0.470091565    0.005295649    0.002090812    0.001229940    0.004865430    0.001536215    0.006980675    0.758615661
96	 403092	 45399	 4749473	 18	 92	 2	 7     0.470095090    0.005147414    0.002091335    0.001230140    0.004703423    0.001526439    0.006739143    0.763808327
97	 437760	 49276	 5187233	 18	 92	 2	 7     0.470098515    0.004996656    0.002091780    0.001230391    0.004537734    0.001439243    0.006495819    0.769211168


==> data/lshaped/criterionD/varth1_thX0.3_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 1	 1     0.444486538    0.105987874    0.017846361    0.015130230    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 1	 1     0.447972947    0.100748435    0.018974639    0.015710065    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 1	 1     0.449247575    0.098402394    0.019220125    0.015946192    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 1	 1     0.450870484    0.094778424    0.019646751    0.016142773    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 1	 1     0.452022976    0.091305827    0.019740707    0.016236970    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 1	 1     0.452932295    0.088597574    0.019785652    0.016216130    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 2	 1     0.454979834    0.083236412    0.020853163    0.020717632    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 2	 1     0.456278518    0.080338158    0.021256390    0.021116787    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 2	 1     0.457470487    0.078097930    0.022129410    0.021973506    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 2	 1     0.458438200    0.075815673    0.022989999    0.022821368    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 2	 1     0.459279222    0.073136948    0.023269878    0.023097495    0.069336325    0.021332665    0.100485847    0.727833330
14	 356	 210	 1811	 4	 8	 2	 2     0.459874003    0.070229174    0.009032572    0.008211874    0.069645887    0.021413333    0.097727740    0.718620669
15	 384	 224	 2195	 4	 8	 2	 2     0.460518870    0.068007090    0.009083519    0.008260553    0.067397730    0.021326718    0.094642380    0.718569102
16	 408	 236	 2603	 4	 8	 1	 2     0.461179664    0.065635472    0.009356771    0.006997348    0.064965114    0.019822528    0.091368088    0.718363201
17	 428	 248	 3031	 4	 8	 1	 2     0.461725268    0.063225091    0.009490191    0.007131012    0.062508787    0.020862650    0.088569671    0.713845843
18	 460	 266	 3491	 4	 8	 1	 2     0.462355668    0.060782867    0.009585110    0.007166950    0.060022351    0.019675335    0.085217639    0.713266265
19	 492	 284	 3983	 4	 8	 1	 2     0.462892045    0.058606920    0.009706338    0.007273700    0.057797561    0.017710428    0.082254266    0.712509183
20	 512	 294	 4495	 4	 8	 1	 2     0.463293800    0.056401349    0.009750749    0.007319869    0.055552093    0.016785412    0.079960395    0.705366065
21	 532	 307	 5027	 4	 8	 1	 2     0.463645809    0.054742111    0.009810145    0.007374648    0.053855917    0.020025389    0.077893347    0.702782878
22	 576	 332	 5603	 4	 8	 1	 2     0.464234376    0.052452475    0.009851142    0.007410378    0.051519095    0.017462756    0.074305137    0.705906442
23	 612	 350	 6215	 4	 8	 1	 2     0.464645736    0.050475071    0.009917026    0.007467906    0.049491266    0.016283880    0.071687861    0.704095099
24	 660	 374	 6875	 4	 8	 1	 2     0.465002921    0.048414461    0.009997583    0.007529816    0.047370965    0.015677604    0.069333204    0.698286798
25	 724	 411	 7599	 4	 8	 1	 2     0.465330282    0.047073505    0.010093357    0.007591568    0.045978680    0.014522970    0.067100958    0.701532532
26	 788	 447	 8387	 4	 8	 1	 2     0.465632225    0.045839397    0.010192422    0.007691934    0.044691888    0.014871841    0.064972611    0.705518782
27	 856	 482	 9243	 4	 8	 1	 2     0.465944647    0.044278877    0.010248236    0.007733754    0.043076590    0.013747443    0.062692868    0.706282531
28	 928	 520	 10171	 4	 8	 1	 2     0.466187675    0.042950020    0.010287837    0.007761160    0.041699696    0.013329904    0.060859354    0.705725861
29	 1024	 572	 11195	 4	 8	 1	 2     0.466437501    0.041929902    0.010384395    0.007826901    0.040623651    0.013580673    0.058914062    0.711712968
30	 1152	 639	 12347	 4	 8	 1	 2     0.466690534    0.040714503    0.010519654    0.007920156    0.039332018    0.013126726    0.056874903    0.715860607
31	 1280	 707	 13627	 4	 8	 1	 2     0.466942598    0.039637331    0.010690267    0.008040529    0.038168523    0.013546985    0.054766962    0.723745288
32	 1420	 784	 15047	 4	 8	 1	 2     0.467200383    0.038159251    0.010817744    0.008137360    0.036593782    0.011466641    0.052522486    0.726531708
33	 1512	 834	 16559	 4	 8	 1	 2     0.467383179    0.036888962    0.010894826    0.008192689    0.035243415    0.011376173    0.050870167    0.725159056
34	 1636	 896	 18195	 4	 8	 1	 2     0.467580290    0.035740519    0.010949437    0.008229069    0.034021971    0.010978555    0.049025315    0.729021696
35	 1744	 950	 19939	 4	 8	 1	 2     0.467760575    0.034512376    0.010995840    0.008264898    0.032713844    0.010393164    0.047274245    0.730046054
36	 1860	 1009	 21799	 4	 8	 1	 2     0.467911480    0.033469175    0.011013521    0.008276117    0.031605190    0.010231880    0.045756495    0.731462825
37	 1976	 1068	 23775	 4	 8	 1	 2     0.468064371    0.032214390    0.011028799    0.008292640    0.030267681    0.010275220    0.044165073    0.729408737
38	 2120	 1144	 25895	 4	 8	 1	 2     0.468204793    0.030988516    0.011048693    0.008309016    0.028951934    0.009185637    0.042650687    0.726565445
39	 2244	 1212	 28139	 4	 8	 1	 2     0.468321958    0.030003689    0.011067129    0.008321424    0.027887990    0.009121047    0.041344327    0.725702686
40	 2384	 1282	 30523	 4	 8	 1	 2     0.468450193    0.028895858    0.011108596    0.008359805    0.026675264    0.008431398    0.039865099    0.724840987
41	 2532	 1360	 33055	 4	 8	 1	 2     0.468545694    0.028121271    0.011123245    0.008370163    0.025827878    0.008049412    0.038726507    0.726150453
42	 3165	 1360	 36220	 5	 13	 2	 3     0.468620504    0.027354864    0.008884908    0.006953295    0.025871741    0.008057346    0.037810483    0.723473029
43	 3355	 1440	 39575	 5	 13	 2	 3     0.468714725    0.026465690    0.008893071    0.006961630    0.024926814    0.008189805    0.036623984    0.722632742
44	 3630	 1552	 43205	 5	 13	 2	 3     0.468815913    0.025635393    0.008909931    0.006977553    0.024037191    0.007489379    0.035305087    0.726110485
45	 3885	 1662	 47090	 5	 13	 2	 3     0.468893447    0.024817099    0.008922446    0.006987116    0.023157685    0.007224996    0.034259960    0.724376191
46	 4205	 1798	 51295	 5	 13	 2	 3     0.468963394    0.024137554    0.008927706    0.006991636    0.022425824    0.007001927    0.033288800    0.725095334
47	 4545	 1939	 55840	 5	 13	 2	 3     0.469026422    0.023426282    0.008936896    0.006998827    0.021654621    0.006897990    0.032388655    0.723286669
48	 6363	 1939	 62203	 7	 18	 2	 3     0.469081961    0.022492020    0.005981392    0.005325228    0.021682111    0.006933539    0.031574088    0.712356936
49	 6937	 2113	 69140	 7	 18	 2	 3     0.469145902    0.021794457    0.005988200    0.005330807    0.020955663    0.006678821    0.030609353    0.712019543
50	 7644	 2318	 76784	 7	 18	 2	 3     0.469205609    0.021200321    0.005999428    0.005339862    0.020333728    0.006401785    0.029680054    0.714295250
51	 8421	 2544	 85205	 7	 18	 2	 3     0.469265927    0.020574641    0.006015997    0.005353654    0.019675458    0.006280139    0.028710611    0.716621516
52	 9261	 2789	 94466	 7	 18	 2	 3     0.469324937    0.019979218    0.006037166    0.005372048    0.019045255    0.006252166    0.027729286    0.720509627
53	 10080	 3030	 104546	 7	 18	 2	 3     0.469384413    0.019393171    0.006061440    0.005393398    0.018421564    0.005837530    0.026703596    0.726238172
54	 10850	 3254	 115396	 7	 18	 2	 3     0.469433977    0.018792412    0.006070086    0.005400511    0.017785073    0.005866859    0.025817639    0.727890428
55	 11683	 3501	 127079	 7	 18	 2	 3     0.469484413    0.018146013    0.006076334    0.005405037    0.017098420    0.005480120    0.024883632    0.729234906
56	 12495	 3736	 139574	 7	 18	 2	 3     0.469525765    0.017583130    0.006082273    0.005409919    0.016497649    0.005363681    0.024090768    0.729870055
57	 16065	 3736	 155639	 9	 28	 1	 4     0.469558360    0.017121068    0.004560922    0.003024312    0.016502392    0.005364058    0.023446874    0.730206863
58	 17163	 3982	 172802	 9	 28	 1	 4     0.469598992    0.016466729    0.004565172    0.003028929    0.015821263    0.005060158    0.022618489    0.728020724
59	 18270	 4233	 191072	 9	 28	 1	 4     0.469637004    0.015909521    0.004569386    0.003031974    0.015239212    0.004934700    0.021815004    0.729292618
60	 19431	 4492	 210503	 9	 28	 1	 4     0.469672188    0.015313646    0.004572360    0.003034310    0.014615104    0.004589556    0.021043886    0.727700457
61	 20538	 4744	 231041	 9	 28	 1	 4     0.469701975    0.014783745    0.004575121    0.003036513    0.014058001    0.004404047    0.020368221    0.725824063
62	 21726	 5018	 252767	 9	 28	 1	 4     0.469730272    0.014266092    0.004577322    0.003038351    0.013511829    0.004327848    0.019704858    0.723988561
63	 23094	 5326	 275861	 9	 28	 1	 4     0.469756693    0.013841008    0.004579543    0.003039714    0.013061442    0.004171176    0.019064593    0.726005930
64	 24597	 5668	 300458	 9	 28	 1	 4     0.469781530    0.013385816    0.004581628    0.003040951    0.012577312    0.003955023    0.018442429    0.725816338
65	 26244	 6044	 326702	 9	 28	 1	 4     0.469803401    0.012957596    0.004583535    0.003042161    0.012119839    0.003802455    0.017876631    0.724834337
66	 28242	 6501	 354944	 9	 28	 1	 4     0.469823186    0.012567303    0.004585377    0.003043086    0.011700916    0.003642442    0.017348864    0.724387679
67	 30429	 7006	 385373	 9	 28	 1	 4     0.469841059    0.012199553    0.004586866    0.003043864    0.011304413    0.003616128    0.016857911    0.723669341
68	 33228	 7638	 418601	 9	 28	 1	 4     0.469858928    0.011857237    0.004588752    0.003044996    0.010933318    0.003474261    0.016352281    0.725112131
69	 36225	 8324	 454826	 9	 28	 1	 4     0.469875070    0.011541713    0.004590893    0.003045929    0.010589374    0.003380352    0.015881702    0.726730267
70	 39672	 9095	 494498	 9	 28	 1	 4     0.469890688    0.011237687    0.004593262    0.003046980    0.010256098    0.003235199    0.015412681    0.729119537
71	 43425	 9937	 537923	 9	 28	 1	 4     0.469905075    0.010943037    0.004595816    0.003047874    0.009931190    0.003167021    0.014967632    0.731113421
72	 47565	 10869	 585488	 9	 28	 1	 4     0.469920396    0.010625029    0.004599190    0.003048692    0.009578032    0.003077106    0.014478631    0.733842103
73	 51831	 11828	 637319	 9	 28	 1	 4     0.469934543    0.010351168    0.004602225    0.003049859    0.009271796    0.002929140    0.014011944    0.738738891
74	 57590	 11828	 694909	 10	 38	 3	 5     0.469944441    0.010163725    0.004157446    0.003343283    0.009274532    0.002931236    0.013675966    0.743181512
75	 74867	 11828	 769776	 13	 58	 5	 6     0.469956840    0.009754116    0.003011332    0.002527602    0.009277643    0.002932199    0.013243042    0.736546517
76	 80522	 12709	 850298	 13	 58	 5	 6     0.469969743    0.009425022    0.003012919    0.002528846    0.008930473    0.002861295    0.012776944    0.737658508
77	 86931	 13705	 937229	 13	 58	 5	 6     0.469981458    0.009136375    0.003014597    0.002530092    0.008624706    0.002767525    0.012338516    0.740476040
78	 92963	 14638	 1030192	 13	 58	 5	 6     0.469992415    0.008830337    0.003015794    0.002530957    0.008299388    0.002646752    0.011913840    0.741183123
79	 99164	 15598	 1129356	 13	 58	 5	 6     0.470002651    0.008535542    0.003016905    0.002531745    0.007984595    0.002561806    0.011502935    0.742031700
80	 105482	 16580	 1234838	 13	 58	 5	 6     0.470011971    0.008258483    0.003017615    0.002532252    0.007687428    0.002473812    0.011115609    0.742962725
81	 146052	 16580	 1380890	 18	 92	 4	 7     0.470019100    0.007966249    0.002085717    0.001555287    0.007688362    0.002472268    0.010809954    0.736936456
82	 155304	 17614	 1536194	 18	 92	 4	 7     0.470027941    0.007689932    0.002086261    0.001555763    0.007401525    0.002352672    0.010418436    0.738108145
83	 164448	 18642	 1700642	 18	 92	 4	 7     0.470035898    0.007415954    0.002086687    0.001556142    0.007116327    0.002259072    0.010053053    0.737681792
84	 174402	 19758	 1875044	 18	 92	 4	 7     0.470043167    0.007162068    0.002087081    0.001556480    0.006851227    0.002171884    0.009707260    0.737805327
85	 185040	 20955	 2060084	 18	 92	 4	 7     0.470049972    0.006927789    0.002087461    0.001556815    0.006605813    0.002057248    0.009371950    0.739204644
86	 195912	 22177	 2255996	 18	 92	 4	 7     0.470056042    0.006711008    0.002087772    0.001557075    0.006377996    0.002000773    0.009062412    0.740532244
87	 208314	 23580	 2464310	 18	 92	 4	 7     0.470061614    0.006498091    0.002088095    0.001557347    0.006153458    0.001927829    0.008768620    0.741061978
88	 223038	 25237	 2687348	 18	 92	 4	 7     0.470066811    0.006293329    0.002088442    0.001557624    0.005936700    0.001879576    0.008485440    0.741662075
89	 240786	 27232	 2928134	 18	 92	 4	 7     0.470071580    0.006102637    0.002088737    0.001557856    0.005734053    0.001805701    0.008216983    0.742685946
90	 260622	 29466	 3188756	 18	 92	 4	 7     0.470075984    0.005927366    0.002089038    0.001558095    0.005547034    0.001762308    0.007961099    0.744541108
91	 283698	 32060	 3472454	 18	 92	 4	 7     0.470080135    0.005755134    0.002089375    0.001558359    0.005362469    0.001709464    0.007712052    0.746251915
92	 310428	 35045	 3782882	 18	 92	 4	 7     0.470084071    0.005599642    0.002089783    0.001558675    0.005195075    0.001647551    0.007468287    0.749789319
93	 339678	 38316	 4122560	 18	 92	 4	 7     0.470087803    0.005449934    0.002090214    0.001558980    0.005033169    0.001596225    0.007229569    0.753839434
94	 371322	 41848	 4493882	 18	 92	 4	 7     0.470091613    0.005293067    0.002090816    0.001559328    0.004862618    0.001535115    0.006977438    0.758597517
95	 453838	 41848	 4947720	 22	 127	 1	 8     0.470094288    0.005181682    0.001788709    0.000934475    0.004863163    0.001535245    0.006794818    0.762593247
96	 493174	 45445	 5440894	 22	 127	 1	 8     0.470097812    0.005029806    0.001789186    0.000934625    0.004700825    0.001523507    0.006546512    0.768318428
97	 535370	 49306	 5976264	 22	 127	 1	 8     0.470101207    0.004876593    0.001789607    0.000934889    0.004536350    0.001442190    0.006298003    0.774307851


==> data/lshaped/criterionD/varth1_thX0.3_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 2	 1     0.447972947    0.100748435    0.018974639    0.018864796    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 2	 1     0.450870484    0.094778424    0.019646751    0.019533563    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 2	 1     0.452022976    0.091305827    0.019740707    0.019625890    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 2	 1     0.452932295    0.088597574    0.019785652    0.019665882    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 2	 1     0.453868501    0.085862637    0.019918585    0.019795550    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 2	 1     0.454979834    0.083236412    0.020853163    0.020717632    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 2	 1     0.456278518    0.080338158    0.021256390    0.021116787    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 2	 1     0.457470487    0.078097930    0.022129410    0.021973506    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 2	 1     0.458438200    0.075815673    0.022989999    0.022821368    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 2	 1     0.459279222    0.073136948    0.023269878    0.023097495    0.069336325    0.021332665    0.100485847    0.727833330
14	 356	 210	 1811	 4	 8	 2	 2     0.459874003    0.070229174    0.009032572    0.008211874    0.069645887    0.021413333    0.097727740    0.718620669
15	 384	 224	 2195	 4	 8	 2	 2     0.460518870    0.068007090    0.009083519    0.008260553    0.067397730    0.021326718    0.094642380    0.718569102
16	 408	 236	 2603	 4	 8	 2	 2     0.461179664    0.065635472    0.009356771    0.008515252    0.064965114    0.019822528    0.091368088    0.718363201
17	 428	 248	 3031	 4	 8	 2	 2     0.461725268    0.063225091    0.009490191    0.008636925    0.062508787    0.020862650    0.088569671    0.713845843
18	 460	 266	 3491	 4	 8	 2	 2     0.462355668    0.060782867    0.009585110    0.008726916    0.060022351    0.019675335    0.085217639    0.713266265
19	 492	 284	 3983	 4	 8	 2	 2     0.462892045    0.058606920    0.009706338    0.008847160    0.057797561    0.017710428    0.082254266    0.712509183
20	 512	 294	 4495	 4	 8	 2	 2     0.463293800    0.056401349    0.009750749    0.008890834    0.055552093    0.016785412    0.079960395    0.705366065
21	 532	 307	 5027	 4	 8	 2	 2     0.463645809    0.054742111    0.009810145    0.008948643    0.053855917    0.020025389    0.077893347    0.702782878
22	 576	 332	 5603	 4	 8	 2	 2     0.464234376    0.052452475    0.009851142    0.008988044    0.051519095    0.017462756    0.074305137    0.705906442
23	 612	 350	 6215	 4	 8	 2	 2     0.464645736    0.050475071    0.009917026    0.009053808    0.049491266    0.016283880    0.071687861    0.704095099
24	 660	 374	 6875	 4	 8	 2	 2     0.465002921    0.048414461    0.009997583    0.009124829    0.047370965    0.015677604    0.069333204    0.698286798
25	 724	 411	 7599	 4	 8	 2	 2     0.465330282    0.047073505    0.010093357    0.009207535    0.045978680    0.014522970    0.067100958    0.701532532
26	 788	 447	 8387	 4	 8	 2	 2     0.465632225    0.045839397    0.010192422    0.009293693    0.044691888    0.014871841    0.064972611    0.705518782
27	 856	 482	 9243	 4	 8	 2	 2     0.465944647    0.044278877    0.010248236    0.009346089    0.043076590    0.013747443    0.062692868    0.706282531
28	 928	 520	 10171	 4	 8	 2	 2     0.466187675    0.042950020    0.010287837    0.009378029    0.041699696    0.013329904    0.060859354    0.705725861
29	 1024	 572	 11195	 4	 8	 2	 2     0.466437501    0.041929902    0.010384395    0.009464468    0.040623651    0.013580673    0.058914062    0.711712968
30	 1152	 639	 12347	 4	 8	 2	 2     0.466690534    0.040714503    0.010519654    0.009576463    0.039332018    0.013126726    0.056874903    0.715860607
31	 1280	 707	 13627	 4	 8	 2	 2     0.466942598    0.039637331    0.010690267    0.009713572    0.038168523    0.013546985    0.054766962    0.723745288
32	 1420	 784	 15047	 4	 8	 2	 2     0.467200383    0.038159251    0.010817744    0.009817474    0.036593782    0.011466641    0.052522486    0.726531708
33	 1512	 834	 16559	 4	 8	 2	 2     0.467383179    0.036888962    0.010894826    0.009880432    0.035243415    0.011376173    0.050870167    0.725159056
34	 1636	 896	 18195	 4	 8	 2	 2     0.467580290    0.035740519    0.010949437    0.009935119    0.034021971    0.010978555    0.049025315    0.729021696
35	 1744	 950	 19939	 4	 8	 2	 2     0.467760575    0.034512376    0.010995840    0.009979537    0.032713844    0.010393164    0.047274245    0.730046054
36	 1860	 1009	 21799	 4	 8	 2	 2     0.467911480    0.033469175    0.011013521    0.009999790    0.031605190    0.010231880    0.045756495    0.731462825
37	 1976	 1068	 23775	 4	 8	 2	 2     0.468064371    0.032214390    0.011028799    0.010015588    0.030267681    0.010275220    0.044165073    0.729408737
38	 2120	 1144	 25895	 4	 8	 2	 2     0.468204793    0.030988516    0.011048693    0.010036842    0.028951934    0.009185637    0.042650687    0.726565445
39	 3180	 1144	 29075	 6	 15	 3	 3     0.468314431    0.029877110    0.007056840    0.006625229    0.029031754    0.009179668    0.041429502    0.721155429
40	 3360	 1210	 32435	 6	 15	 3	 3     0.468430680    0.028973089    0.007073967    0.006641148    0.028096243    0.009176843    0.040093733    0.722633869
41	 3564	 1278	 35999	 6	 15	 3	 3     0.468557411    0.027729614    0.007081558    0.006647423    0.026810129    0.008538171    0.038584485    0.718672661
42	 3798	 1360	 39797	 6	 15	 3	 3     0.468654989    0.026871472    0.007088855    0.006653747    0.025919571    0.008009211    0.037380626    0.718860935
43	 4014	 1436	 43811	 6	 15	 3	 3     0.468748628    0.025986019    0.007091868    0.006655471    0.024999571    0.008370536    0.036187475    0.718094268
44	 4356	 1552	 48167	 6	 15	 3	 3     0.468852736    0.025073614    0.007099309    0.006660971    0.024047576    0.007474382    0.034812663    0.720244051
45	 4662	 1663	 52829	 6	 15	 3	 3     0.468929675    0.024261010    0.007110268    0.006670894    0.023195704    0.007276610    0.033760472    0.718621771
46	 5052	 1800	 57881	 6	 15	 3	 3     0.469001058    0.023544488    0.007114239    0.006674077    0.022443941    0.007005406    0.032753893    0.718830218
47	 5460	 1941	 63341	 6	 15	 3	 3     0.469064152    0.022808149    0.007121726    0.006680704    0.021667780    0.006885640    0.031837576    0.716390885
48	 5946	 2113	 69287	 6	 15	 3	 3     0.469126991    0.022128940    0.007128858    0.006686943    0.020949209    0.006648149    0.030897831    0.716197189
49	 8919	 2113	 78206	 9	 28	 2	 4     0.469177223    0.021434260    0.004485378    0.003596943    0.020959697    0.006651234    0.030125452    0.711500042
50	 9810	 2314	 88016	 9	 28	 2	 4     0.469236702    0.020845904    0.004494942    0.003604294    0.020355520    0.006346311    0.029184363    0.714283331
51	 10800	 2538	 98816	 9	 28	 2	 4     0.469295743    0.020207795    0.004507272    0.003612313    0.019698717    0.006325878    0.028219051    0.716104693
52	 11880	 2783	 110696	 9	 28	 2	 4     0.469356604    0.019585564    0.004520189    0.003619789    0.019056815    0.006243869    0.027188013    0.720374967
53	 12942	 3025	 123638	 9	 28	 2	 4     0.469417098    0.018974101    0.004534638    0.003628121    0.018424265    0.005860089    0.026122750    0.726343918
54	 13941	 3251	 137579	 9	 28	 2	 4     0.469466990    0.018361371    0.004545429    0.003636706    0.017789858    0.005870342    0.025210219    0.728330500
55	 15003	 3497	 152582	 9	 28	 2	 4     0.469517288    0.017735346    0.004553788    0.003644286    0.017140756    0.005505422    0.024255427    0.731190816
56	 16056	 3733	 168638	 9	 28	 2	 4     0.469558739    0.017108691    0.004560219    0.003649889    0.016489745    0.005347960    0.023439285    0.729915223
57	 17145	 3978	 185783	 9	 28	 2	 4     0.469599523    0.016454879    0.004564871    0.003654721    0.015809016    0.005092200    0.022607467    0.727851491
58	 18270	 4233	 204053	 9	 28	 2	 4     0.469637881    0.015892137    0.004569389    0.003658959    0.015221061    0.004924954    0.021796116    0.729127012
59	 19449	 4496	 223502	 9	 28	 2	 4     0.469672782    0.015296490    0.004572492    0.003661897    0.014597086    0.004555053    0.021030633    0.727343301
60	 20538	 4744	 244040	 9	 28	 2	 4     0.469702210    0.014776826    0.004575120    0.003664347    0.014050724    0.004421168    0.020362805    0.725677337
61	 21744	 5022	 265784	 9	 28	 2	 4     0.469730729    0.014259361    0.004577364    0.003666541    0.013504708    0.004344800    0.019693950    0.724047802
62	 23130	 5334	 288914	 9	 28	 2	 4     0.469757392    0.013827657    0.004579633    0.003668588    0.013047263    0.004161249    0.019047358    0.725961937
63	 24633	 5676	 313547	 9	 28	 2	 4     0.469782183    0.013372131    0.004581601    0.003670321    0.012562755    0.003954796    0.018425809    0.725728295
64	 26298	 6056	 339845	 9	 28	 2	 4     0.469804010    0.012945706    0.004583643    0.003672050    0.012107085    0.003796489    0.017860628    0.724818045
65	 28287	 6511	 368132	 9	 28	 2	 4     0.469823705    0.012559473    0.004585550    0.003673433    0.011692438    0.003663820    0.017334804    0.724523515
66	 34573	 6511	 402705	 11	 42	 3	 5     0.469838356    0.012254629    0.003655473    0.002935246    0.011696728    0.003664530    0.016933075    0.723709578
67	 37323	 7030	 440028	 11	 42	 3	 5     0.469856267    0.011874493    0.003656930    0.002936416    0.011297365    0.003603631    0.016428555    0.722795954
68	 40678	 7650	 480706	 11	 42	 3	 5     0.469874067    0.011518438    0.003658837    0.002938029    0.010921873    0.003475289    0.015911325    0.723914423
69	 44396	 8346	 525102	 11	 42	 3	 5     0.469890296    0.011195120    0.003661252    0.002940017    0.010579506    0.003359851    0.015424645    0.725794368
70	 48598	 9115	 573700	 11	 42	 3	 5     0.469905744    0.010882977    0.003663839    0.002942170    0.010247706    0.003245137    0.014946611    0.728123397
71	 53185	 9957	 626885	 11	 42	 3	 5     0.469920230    0.010579614    0.003667149    0.002945051    0.009923721    0.003174514    0.014484028    0.730433110
72	 58333	 10905	 685218	 11	 42	 3	 5     0.469935609    0.010256013    0.003671936    0.002949344    0.009576153    0.003093352    0.013976139    0.733823083
73	 63602	 11875	 748820	 11	 42	 3	 5     0.469949789    0.009972727    0.003675637    0.002952555    0.009270652    0.002937443    0.013490947    0.739216259
74	 80948	 11875	 829768	 14	 61	 5	 6     0.469959393    0.009670033    0.002741930    0.002307202    0.009273153    0.002938246    0.013152122    0.735245092
75	 87080	 12761	 916848	 14	 61	 5	 6     0.469972234    0.009333432    0.002743384    0.002308418    0.008921143    0.002867177    0.012684985    0.735785774
76	 93982	 13756	 1010830	 14	 61	 5	 6     0.469984126    0.009034652    0.002744955    0.002309658    0.008607564    0.002755677    0.012236456    0.738338896
77	 100380	 14676	 1111210	 14	 61	 5	 6     0.469994988    0.008726718    0.002746172    0.002310593    0.008283366    0.002657472    0.011811878    0.738808663
78	 107198	 15658	 1218408	 14	 61	 5	 6     0.470005270    0.008428470    0.002747271    0.002311433    0.007968162    0.002538548    0.011395428    0.739636116
79	 113834	 16614	 1332242	 14	 61	 5	 6     0.470014483    0.008151237    0.002747946    0.002311967    0.007674077    0.002459941    0.011008878    0.740423945
80	 121086	 17656	 1453328	 14	 61	 5	 6     0.470023228    0.007882446    0.002748524    0.002312414    0.007387732    0.002357815    0.010628961    0.741600853
81	 128296	 18699	 1581624	 14	 61	 5	 6     0.470031231    0.007620003    0.002748977    0.002312772    0.007106868    0.002243757    0.010268970    0.742041618
82	 174116	 18699	 1755740	 19	 94	 5	 7     0.470037152    0.007363709    0.001924608    0.001503904    0.007107749    0.002247026    0.009994247    0.736794795
83	 184547	 19810	 1940287	 19	 94	 5	 7     0.470044325    0.007104556    0.001924948    0.001504177    0.006838808    0.002164381    0.009651035    0.736144474
84	 195966	 21023	 2136253	 19	 94	 5	 7     0.470051028    0.006870459    0.001925257    0.001504436    0.006595195    0.002058589    0.009318820    0.737267094
85	 207613	 22263	 2343866	 19	 94	 5	 7     0.470057227    0.006650223    0.001925552    0.001504676    0.006365352    0.001995503    0.009000707    0.738855613
86	 220685	 23664	 2564551	 19	 94	 5	 7     0.470062748    0.006435971    0.001925844    0.001504915    0.006141079    0.001921101    0.008707632    0.739118440
87	 236208	 25320	 2800759	 19	 94	 5	 7     0.470067905    0.006230840    0.001926150    0.001505155    0.005925649    0.001875481    0.008424609    0.739599872
88	 255132	 27336	 3055891	 19	 94	 5	 7     0.470072651    0.006041037    0.001926419    0.001505360    0.005725647    0.001799995    0.008155495    0.740732096
89	 276089	 29571	 3331980	 19	 94	 5	 7     0.470076995    0.005863878    0.001926691    0.001505566    0.005538315    0.001765327    0.007901132    0.742156771
90	 300960	 32219	 3632940	 19	 94	 5	 7     0.470081202    0.005692897    0.001927014    0.001505811    0.005356836    0.001704481    0.007646750    0.744485838
91	 329061	 35190	 3962001	 19	 94	 5	 7     0.470085083    0.005534113    0.001927361    0.001506078    0.005187647    0.001645667    0.007404320    0.747416713
92	 360031	 38473	 4322032	 19	 94	 5	 7     0.470088837    0.005382708    0.001927779    0.001506383    0.005025655    0.001594719    0.007162048    0.751559858
93	 393623	 42025	 4715655	 19	 94	 5	 7     0.470092651    0.005224098    0.001928379    0.001506794    0.004855158    0.001534861    0.006907169    0.756329808
94	 427614	 45624	 5143269	 19	 94	 5	 7     0.470096133    0.005075294    0.001928867    0.001507136    0.004694474    0.001520689    0.006665983    0.761372137
95	 464227	 49508	 5607496	 19	 94	 5	 7     0.470099541    0.004922192    0.001929260    0.001507422    0.004528347    0.001437763    0.006421148    0.766559554


==> data/lshaped/criterionD/varth1_thX0.3_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 2	 1     0.447972947    0.100748435    0.018974639    0.018864796    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 2	 1     0.450870484    0.094778424    0.019646751    0.019533563    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 2	 1     0.452022976    0.091305827    0.019740707    0.019625890    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 2	 1     0.452932295    0.088597574    0.019785652    0.019665882    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 2	 1     0.453868501    0.085862637    0.019918585    0.019795550    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 2	 1     0.454979834    0.083236412    0.020853163    0.020717632    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 2	 1     0.456278518    0.080338158    0.021256390    0.021116787    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 2	 1     0.457470487    0.078097930    0.022129410    0.021973506    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 2	 1     0.458438200    0.075815673    0.022989999    0.022821368    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 2	 1     0.459279222    0.073136948    0.023269878    0.023097495    0.069336325    0.021332665    0.100485847    0.727833330
14	 356	 210	 1811	 4	 8	 2	 2     0.459874003    0.070229174    0.009032572    0.008211874    0.069645887    0.021413333    0.097727740    0.718620669
15	 384	 224	 2195	 4	 8	 2	 2     0.460518870    0.068007090    0.009083519    0.008260553    0.067397730    0.021326718    0.094642380    0.718569102
16	 408	 236	 2603	 4	 8	 2	 2     0.461179664    0.065635472    0.009356771    0.008515252    0.064965114    0.019822528    0.091368088    0.718363201
17	 428	 248	 3031	 4	 8	 2	 2     0.461725268    0.063225091    0.009490191    0.008636925    0.062508787    0.020862650    0.088569671    0.713845843
18	 460	 266	 3491	 4	 8	 2	 2     0.462355668    0.060782867    0.009585110    0.008726916    0.060022351    0.019675335    0.085217639    0.713266265
19	 492	 284	 3983	 4	 8	 2	 2     0.462892045    0.058606920    0.009706338    0.008847160    0.057797561    0.017710428    0.082254266    0.712509183
20	 512	 294	 4495	 4	 8	 2	 2     0.463293800    0.056401349    0.009750749    0.008890834    0.055552093    0.016785412    0.079960395    0.705366065
21	 532	 307	 5027	 4	 8	 2	 2     0.463645809    0.054742111    0.009810145    0.008948643    0.053855917    0.020025389    0.077893347    0.702782878
22	 576	 332	 5603	 4	 8	 2	 2     0.464234376    0.052452475    0.009851142    0.008988044    0.051519095    0.017462756    0.074305137    0.705906442
23	 612	 350	 6215	 4	 8	 2	 2     0.464645736    0.050475071    0.009917026    0.009053808    0.049491266    0.016283880    0.071687861    0.704095099
24	 660	 374	 6875	 4	 8	 2	 2     0.465002921    0.048414461    0.009997583    0.009124829    0.047370965    0.015677604    0.069333204    0.698286798
25	 724	 411	 7599	 4	 8	 2	 2     0.465330282    0.047073505    0.010093357    0.009207535    0.045978680    0.014522970    0.067100958    0.701532532
26	 788	 447	 8387	 4	 8	 2	 2     0.465632225    0.045839397    0.010192422    0.009293693    0.044691888    0.014871841    0.064972611    0.705518782
27	 856	 482	 9243	 4	 8	 2	 2     0.465944647    0.044278877    0.010248236    0.009346089    0.043076590    0.013747443    0.062692868    0.706282531
28	 928	 520	 10171	 4	 8	 2	 2     0.466187675    0.042950020    0.010287837    0.009378029    0.041699696    0.013329904    0.060859354    0.705725861
29	 1024	 572	 11195	 4	 8	 2	 2     0.466437501    0.041929902    0.010384395    0.009464468    0.040623651    0.013580673    0.058914062    0.711712968
30	 1152	 639	 12347	 4	 8	 2	 2     0.466690534    0.040714503    0.010519654    0.009576463    0.039332018    0.013126726    0.056874903    0.715860607
31	 1280	 707	 13627	 4	 8	 2	 2     0.466942598    0.039637331    0.010690267    0.009713572    0.038168523    0.013546985    0.054766962    0.723745288
32	 1420	 784	 15047	 4	 8	 2	 2     0.467200383    0.038159251    0.010817744    0.009817474    0.036593782    0.011466641    0.052522486    0.726531708
33	 1512	 834	 16559	 4	 8	 2	 2     0.467383179    0.036888962    0.010894826    0.009880432    0.035243415    0.011376173    0.050870167    0.725159056
34	 1636	 896	 18195	 4	 8	 2	 2     0.467580290    0.035740519    0.010949437    0.009935119    0.034021971    0.010978555    0.049025315    0.729021696
35	 1744	 950	 19939	 4	 8	 2	 2     0.467760575    0.034512376    0.010995840    0.009979537    0.032713844    0.010393164    0.047274245    0.730046054
36	 1860	 1009	 21799	 4	 8	 2	 2     0.467911480    0.033469175    0.011013521    0.009999790    0.031605190    0.010231880    0.045756495    0.731462825
37	 1976	 1068	 23775	 4	 8	 2	 2     0.468064371    0.032214390    0.011028799    0.010015588    0.030267681    0.010275220    0.044165073    0.729408737
38	 2120	 1144	 25895	 4	 8	 2	 2     0.468204793    0.030988516    0.011048693    0.010036842    0.028951934    0.009185637    0.042650687    0.726565445
39	 3180	 1144	 29075	 6	 15	 3	 3     0.468314431    0.029877110    0.007056840    0.006625229    0.029031754    0.009179668    0.041429502    0.721155429
40	 3360	 1210	 32435	 6	 15	 3	 3     0.468430680    0.028973089    0.007073967    0.006641148    0.028096243    0.009176843    0.040093733    0.722633869
41	 3564	 1278	 35999	 6	 15	 3	 3     0.468557411    0.027729614    0.007081558    0.006647423    0.026810129    0.008538171    0.038584485    0.718672661
42	 3798	 1360	 39797	 6	 15	 3	 3     0.468654989    0.026871472    0.007088855    0.006653747    0.025919571    0.008009211    0.037380626    0.718860935
43	 4014	 1436	 43811	 6	 15	 3	 3     0.468748628    0.025986019    0.007091868    0.006655471    0.024999571    0.008370536    0.036187475    0.718094268
44	 4356	 1552	 48167	 6	 15	 3	 3     0.468852736    0.025073614    0.007099309    0.006660971    0.024047576    0.007474382    0.034812663    0.720244051
45	 4662	 1663	 52829	 6	 15	 3	 3     0.468929675    0.024261010    0.007110268    0.006670894    0.023195704    0.007276610    0.033760472    0.718621771
46	 5052	 1800	 57881	 6	 15	 3	 3     0.469001058    0.023544488    0.007114239    0.006674077    0.022443941    0.007005406    0.032753893    0.718830218
47	 5460	 1941	 63341	 6	 15	 3	 3     0.469064152    0.022808149    0.007121726    0.006680704    0.021667780    0.006885640    0.031837576    0.716390885
48	 5946	 2113	 69287	 6	 15	 3	 3     0.469126991    0.022128940    0.007128858    0.006686943    0.020949209    0.006648149    0.030897831    0.716197189
49	 8919	 2113	 78206	 9	 28	 3	 4     0.469177223    0.021434260    0.004485378    0.003896931    0.020959697    0.006651234    0.030125452    0.711500042
50	 9810	 2314	 88016	 9	 28	 3	 4     0.469236702    0.020845904    0.004494942    0.003904946    0.020355520    0.006346311    0.029184363    0.714283331
51	 10800	 2538	 98816	 9	 28	 3	 4     0.469295743    0.020207795    0.004507272    0.003915051    0.019698717    0.006325878    0.028219051    0.716104693
52	 11880	 2783	 110696	 9	 28	 3	 4     0.469356604    0.019585564    0.004520189    0.003925490    0.019056815    0.006243869    0.027188013    0.720374967
53	 12942	 3025	 123638	 9	 28	 3	 4     0.469417098    0.018974101    0.004534638    0.003937209    0.018424265    0.005860089    0.026122750    0.726343918
54	 13941	 3251	 137579	 9	 28	 3	 4     0.469466990    0.018361371    0.004545429    0.003946726    0.017789858    0.005870342    0.025210219    0.728330500
55	 15003	 3497	 152582	 9	 28	 3	 4     0.469517288    0.017735346    0.004553788    0.003954195    0.017140756    0.005505422    0.024255427    0.731190816
56	 16056	 3733	 168638	 9	 28	 3	 4     0.469558739    0.017108691    0.004560219    0.003960218    0.016489745    0.005347960    0.023439285    0.729915223
57	 17145	 3978	 185783	 9	 28	 3	 4     0.469599523    0.016454879    0.004564871    0.003964762    0.015809016    0.005092200    0.022607467    0.727851491
58	 18270	 4233	 204053	 9	 28	 3	 4     0.469637881    0.015892137    0.004569389    0.003968875    0.015221061    0.004924954    0.021796116    0.729127012
59	 19449	 4496	 223502	 9	 28	 3	 4     0.469672782    0.015296490    0.004572492    0.003971768    0.014597086    0.004555053    0.021030633    0.727343301
60	 20538	 4744	 244040	 9	 28	 3	 4     0.469702210    0.014776826    0.004575120    0.003974185    0.014050724    0.004421168    0.020362805    0.725677337
61	 21744	 5022	 265784	 9	 28	 3	 4     0.469730729    0.014259361    0.004577364    0.003976302    0.013504708    0.004344800    0.019693950    0.724047802
62	 23130	 5334	 288914	 9	 28	 3	 4     0.469757392    0.013827657    0.004579633    0.003978281    0.013047263    0.004161249    0.019047358    0.725961937
63	 24633	 5676	 313547	 9	 28	 3	 4     0.469782183    0.013372131    0.004581601    0.003980012    0.012562755    0.003954796    0.018425809    0.725728295
64	 32844	 5676	 346391	 12	 45	 4	 5     0.469799541    0.013008172    0.003357990    0.002912899    0.012567277    0.003955751    0.017977777    0.723569559
65	 35064	 6056	 381455	 12	 45	 4	 5     0.469821384    0.012568938    0.003359979    0.002914524    0.012111513    0.003797278    0.017397617    0.722451667
66	 37716	 6511	 419171	 12	 45	 4	 5     0.469841093    0.012170472    0.003362160    0.002916336    0.011696849    0.003664533    0.016856957    0.721985100
67	 40716	 7030	 459887	 12	 45	 4	 5     0.469859006    0.011787572    0.003363574    0.002917450    0.011297487    0.003603627    0.016350043    0.720950514
68	 44376	 7650	 504263	 12	 45	 4	 5     0.469876808    0.011428746    0.003365438    0.002919006    0.010921999    0.003475330    0.015830189    0.721958921
69	 48432	 8346	 552695	 12	 45	 4	 5     0.469893039    0.011102705    0.003367725    0.002920831    0.010579627    0.003359882    0.015340837    0.723735315
70	 53016	 9115	 605711	 12	 45	 4	 5     0.469908491    0.010787761    0.003370149    0.002922777    0.010247823    0.003245219    0.014859991    0.725960126
71	 58020	 9957	 663731	 12	 45	 4	 5     0.469922983    0.010481405    0.003373083    0.002925187    0.009923818    0.003174617    0.014394419    0.728157566
72	 63636	 10905	 727367	 12	 45	 4	 5     0.469938372    0.010154304    0.003377269    0.002928733    0.009576217    0.003093414    0.013882927    0.731423849
73	 69384	 11875	 796751	 12	 45	 4	 5     0.469952558    0.009867846    0.003380594    0.002931505    0.009270705    0.002937080    0.013394130    0.736729144
74	 74640	 12761	 871391	 12	 45	 4	 5     0.469965400    0.009537055    0.003382487    0.002933105    0.008917073    0.002863706    0.012935717    0.737265267
75	 99520	 12761	 970911	 16	 72	 5	 6     0.469974767    0.009223698    0.002349199    0.001987260    0.008919522    0.002863104    0.012590774    0.732575943
76	 107376	 13752	 1078287	 16	 72	 5	 6     0.469986586    0.008927291    0.002350736    0.001988542    0.008612234    0.002757879    0.012141613    0.735264051
77	 114688	 14671	 1192975	 16	 72	 5	 6     0.469997472    0.008612727    0.002351923    0.001989536    0.008285380    0.002657692    0.011712640    0.735336080
78	 122464	 15652	 1315439	 16	 72	 5	 6     0.470007785    0.008308370    0.002352990    0.001990435    0.007968215    0.002546493    0.011291223    0.735825498
79	 130096	 16613	 1445535	 16	 72	 5	 6     0.470017029    0.008028351    0.002353676    0.001991050    0.007675586    0.002459088    0.010899621    0.736571582
80	 138368	 17654	 1583903	 16	 72	 5	 6     0.470025748    0.007754941    0.002354275    0.001991602    0.007388944    0.002354479    0.010516946    0.737375761
81	 146592	 18695	 1730495	 16	 72	 5	 6     0.470033707    0.007487084    0.002354759    0.001992058    0.007107147    0.002242784    0.010154983    0.737281834
82	 155408	 19810	 1885903	 16	 72	 5	 6     0.470040876    0.007235046    0.002355177    0.001992431    0.006840981    0.002161008    0.009817569    0.736948812
83	 164928	 21011	 2050831	 16	 72	 5	 6     0.470047623    0.007005988    0.002355575    0.001992791    0.006598116    0.002064352    0.009489034    0.738324647
84	 174768	 22255	 2225599	 16	 72	 5	 6     0.470053781    0.006788765    0.002355927    0.001993107    0.006366862    0.001995339    0.009178895    0.739605851
85	 185792	 23658	 2411391	 16	 72	 5	 6     0.470059303    0.006579494    0.002356295    0.001993442    0.006143094    0.001923743    0.008891636    0.739964362
86	 243852	 23658	 2655243	 21	 105	 6	 7     0.470063711    0.006382422    0.001728107    0.001437616    0.006144017    0.001923922    0.008655476    0.737385384
87	 260946	 25308	 2916189	 21	 105	 6	 7     0.470068899    0.006173249    0.001728379    0.001437832    0.005926357    0.001874852    0.008368963    0.737636071
88	 281883	 27326	 3198072	 21	 105	 6	 7     0.470073651    0.005981280    0.001728620    0.001438023    0.005726044    0.001800010    0.008097673    0.738641803
89	 305046	 29561	 3503118	 21	 105	 6	 7     0.470077996    0.005802203    0.001728859    0.001438212    0.005538646    0.001766036    0.007841347    0.739949720
90	 332577	 32213	 3835695	 21	 105	 6	 7     0.470082210    0.005628507    0.001729141    0.001438432    0.005356320    0.001704127    0.007584568    0.742099887
91	 363657	 35186	 4199352	 21	 105	 6	 7     0.470086102    0.005467665    0.001729449    0.001438676    0.005186942    0.001646828    0.007339349    0.744979564
92	 398055	 38485	 4597407	 21	 105	 6	 7     0.470089868    0.005314128    0.001729819    0.001438960    0.005024707    0.001593674    0.007094044    0.749097070
93	 435204	 42039	 5032611	 21	 105	 6	 7     0.470093677    0.005153725    0.001730361    0.001439368    0.004854558    0.001534504    0.006837006    0.753798583
94	 472773	 45638	 5505384	 21	 105	 6	 7     0.470097159    0.005002223    0.001730799    0.001439700    0.004693247    0.001520829    0.006593216    0.758692453
95	 513303	 49528	 6018687	 21	 105	 6	 7     0.470100574    0.004846529    0.001731166    0.001439975    0.004526799    0.001439919    0.006345088    0.763823795


==> data/lshaped/criterionD/varth1_thX0.3_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 2	 1     0.447972947    0.100748435    0.018974639    0.018864796    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 2	 1     0.450870484    0.094778424    0.019646751    0.019533563    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 2	 1     0.452022976    0.091305827    0.019740707    0.019625890    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 2	 1     0.452932295    0.088597574    0.019785652    0.019665882    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 2	 1     0.453868501    0.085862637    0.019918585    0.019795550    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 2	 1     0.454979834    0.083236412    0.020853163    0.020717632    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 2	 1     0.456278518    0.080338158    0.021256390    0.021116787    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 2	 1     0.457470487    0.078097930    0.022129410    0.021973506    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 2	 1     0.458438200    0.075815673    0.022989999    0.022821368    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 2	 1     0.459279222    0.073136948    0.023269878    0.023097495    0.069336325    0.021332665    0.100485847    0.727833330
14	 356	 210	 1811	 4	 8	 3	 2     0.459874003    0.070229174    0.009032572    0.008866157    0.069645887    0.021413333    0.097727740    0.718620669
15	 384	 224	 2195	 4	 8	 3	 2     0.460518870    0.068007090    0.009083519    0.008913343    0.067397730    0.021326718    0.094642380    0.718569102
16	 408	 236	 2603	 4	 8	 3	 2     0.461179664    0.065635472    0.009356771    0.009183654    0.064965114    0.019822528    0.091368088    0.718363201
17	 428	 248	 3031	 4	 8	 3	 2     0.461725268    0.063225091    0.009490191    0.009314053    0.062508787    0.020862650    0.088569671    0.713845843
18	 460	 266	 3491	 4	 8	 3	 2     0.462355668    0.060782867    0.009585110    0.009403360    0.060022351    0.019675335    0.085217639    0.713266265
19	 492	 284	 3983	 4	 8	 3	 2     0.462892045    0.058606920    0.009706338    0.009522828    0.057797561    0.017710428    0.082254266    0.712509183
20	 512	 294	 4495	 4	 8	 3	 2     0.463293800    0.056401349    0.009750749    0.009566113    0.055552093    0.016785412    0.079960395    0.705366065
21	 532	 307	 5027	 4	 8	 3	 2     0.463645809    0.054742111    0.009810145    0.009624722    0.053855917    0.020025389    0.077893347    0.702782878
22	 576	 332	 5603	 4	 8	 3	 2     0.464234376    0.052452475    0.009851142    0.009664412    0.051519095    0.017462756    0.074305137    0.705906442
23	 612	 350	 6215	 4	 8	 3	 2     0.464645736    0.050475071    0.009917026    0.009728504    0.049491266    0.016283880    0.071687861    0.704095099
24	 660	 374	 6875	 4	 8	 3	 2     0.465002921    0.048414461    0.009997583    0.009804895    0.047370965    0.015677604    0.069333204    0.698286798
25	 724	 411	 7599	 4	 8	 3	 2     0.465330282    0.047073505    0.010093357    0.009896290    0.045978680    0.014522970    0.067100958    0.701532532
26	 788	 447	 8387	 4	 8	 3	 2     0.465632225    0.045839397    0.010192422    0.009990302    0.044691888    0.014871841    0.064972611    0.705518782
27	 856	 482	 9243	 4	 8	 3	 2     0.465944647    0.044278877    0.010248236    0.010043840    0.043076590    0.013747443    0.062692868    0.706282531
28	 928	 520	 10171	 4	 8	 3	 2     0.466187675    0.042950020    0.010287837    0.010079551    0.041699696    0.013329904    0.060859354    0.705725861
29	 1024	 572	 11195	 4	 8	 3	 2     0.466437501    0.041929902    0.010384395    0.010171319    0.040623651    0.013580673    0.058914062    0.711712968
30	 1152	 639	 12347	 4	 8	 3	 2     0.466690534    0.040714503    0.010519654    0.010299489    0.039332018    0.013126726    0.056874903    0.715860607
31	 1280	 707	 13627	 4	 8	 3	 2     0.466942598    0.039637331    0.010690267    0.010459601    0.038168523    0.013546985    0.054766962    0.723745288
32	 1420	 784	 15047	 4	 8	 3	 2     0.467200383    0.038159251    0.010817744    0.010580057    0.036593782    0.011466641    0.052522486    0.726531708
33	 1512	 834	 16559	 4	 8	 3	 2     0.467383179    0.036888962    0.010894826    0.010652994    0.035243415    0.011376173    0.050870167    0.725159056
34	 1636	 896	 18195	 4	 8	 3	 2     0.467580290    0.035740519    0.010949437    0.010706825    0.034021971    0.010978555    0.049025315    0.729021696
35	 1744	 950	 19939	 4	 8	 3	 2     0.467760575    0.034512376    0.010995840    0.010751718    0.032713844    0.010393164    0.047274245    0.730046054
36	 3052	 950	 22991	 7	 18	 3	 3     0.467887435    0.033326356    0.005901600    0.005611056    0.032799651    0.010606717    0.046001719    0.724458929
37	 3262	 1012	 26253	 7	 18	 3	 3     0.468043672    0.032191924    0.005907743    0.005616597    0.031645198    0.010245381    0.044383905    0.725306263
38	 3465	 1070	 29718	 7	 18	 3	 3     0.468196990    0.030868313    0.005911685    0.005620183    0.030296943    0.010322742    0.042736263    0.722297914
39	 3731	 1150	 33449	 7	 18	 3	 3     0.468340061    0.029564804    0.005918983    0.005627362    0.028966244    0.009487270    0.041138750    0.718660731
40	 3969	 1224	 37418	 7	 18	 3	 3     0.468465466    0.028524001    0.005935759    0.005643865    0.027899559    0.008879140    0.039685223    0.718756215
41	 4179	 1284	 41597	 7	 18	 3	 3     0.468584208    0.027349468    0.005942937    0.005650723    0.026695971    0.008597059    0.038257674    0.714875339
42	 4452	 1366	 46049	 7	 18	 3	 3     0.468684438    0.026507371    0.005949148    0.005656728    0.025831151    0.008124232    0.037009558    0.716230418
43	 4732	 1450	 50781	 7	 18	 3	 3     0.468777965    0.025589958    0.005953136    0.005660331    0.024887871    0.008105098    0.035805436    0.714694766
44	 5124	 1564	 55905	 7	 18	 3	 3     0.468876417    0.024680027    0.005961164    0.005668283    0.023949285    0.007694412    0.034492249    0.715523857
45	 5523	 1689	 61428	 7	 18	 3	 3     0.468959115    0.023856091    0.005971400    0.005678047    0.023096655    0.007180633    0.033349036    0.715345765
46	 5964	 1820	 67392	 7	 18	 3	 3     0.469029212    0.023115974    0.005976034    0.005682239    0.022330143    0.007006460    0.032348221    0.714598014
47	 6454	 1965	 73846	 7	 18	 3	 3     0.469093368    0.022383845    0.005983040    0.005688866    0.021569417    0.006865277    0.031404161    0.712766870
48	 7021	 2137	 80867	 7	 18	 3	 3     0.469155791    0.021692733    0.005989996    0.005695455    0.020849331    0.006559769    0.030457407    0.712231762
49	 7735	 2344	 88602	 7	 18	 3	 3     0.469213149    0.021108087    0.006000987    0.005705788    0.020237082    0.006384146    0.029560617    0.714061102
50	 8512	 2570	 97114	 7	 18	 3	 3     0.469272891    0.020475745    0.006018332    0.005722080    0.019571301    0.006412533    0.028596553    0.716021438
51	 9408	 2832	 106522	 7	 18	 3	 3     0.469335893    0.019911525    0.006042618    0.005745098    0.018972496    0.006124414    0.027543218    0.722919338
52	 10199	 3064	 116721	 7	 18	 3	 3     0.469394219    0.019273387    0.006065055    0.005766345    0.018294221    0.005862258    0.026530666    0.726456930
53	 10997	 3298	 127718	 7	 18	 3	 3     0.469443989    0.018676290    0.006072577    0.005773232    0.017661473    0.005721728    0.025634952    0.728547886
54	 15710	 3298	 143428	 10	 31	 3	 4     0.469481209    0.018143261    0.004123767    0.003634428    0.017668404    0.005720201    0.024944011    0.727359438
55	 16800	 3523	 160228	 10	 31	 3	 4     0.469528382    0.017507980    0.004131017    0.003640792    0.017013644    0.005596774    0.024039716    0.728293975
56	 18090	 3782	 178318	 10	 31	 3	 4     0.469571867    0.016877766    0.004137231    0.003646903    0.016362833    0.005242403    0.023174796    0.728281093
57	 19220	 4013	 197538	 10	 31	 3	 4     0.469610773    0.016231861    0.004140945    0.003650492    0.015694773    0.005063199    0.022372561    0.725525415
58	 20500	 4273	 218038	 10	 31	 3	 4     0.469648603    0.015667844    0.004144799    0.003653890    0.015109665    0.004863226    0.021563830    0.726579831
59	 21800	 4534	 239838	 10	 31	 3	 4     0.469682376    0.015072369    0.004147251    0.003656119    0.014490570    0.004624537    0.020815258    0.724101941
60	 23200	 4821	 263038	 10	 31	 3	 4     0.469713392    0.014535732    0.004149020    0.003657596    0.013931013    0.004346770    0.020103213    0.723055172
61	 24480	 5088	 287518	 10	 31	 3	 4     0.469740089    0.014049208    0.004151043    0.003659457    0.013421962    0.004310913    0.019469409    0.721604213
62	 26010	 5398	 313528	 10	 31	 3	 4     0.469766401    0.013616467    0.004153018    0.003661211    0.012967675    0.004071181    0.018823870    0.723361693
63	 27670	 5740	 341198	 10	 31	 3	 4     0.469790074    0.013183613    0.004154679    0.003662665    0.012511846    0.003924984    0.018223505    0.723440030
64	 29540	 6121	 370738	 10	 31	 3	 4     0.469811708    0.012751835    0.004156349    0.003664118    0.012055458    0.003799177    0.017656980    0.722197992
65	 31820	 6590	 402558	 10	 31	 3	 4     0.469831050    0.012362033    0.004157928    0.003665417    0.011641799    0.003627062    0.017134586    0.721466690
66	 41366	 6590	 443924	 13	 47	 4	 5     0.469845674    0.012057506    0.003125320    0.002728972    0.011645421    0.003627598    0.016728787    0.720763901
67	 44564	 7100	 488488	 13	 47	 4	 5     0.469863348    0.011670504    0.003126796    0.002730204    0.011243834    0.003581146    0.016224794    0.719300601
68	 48633	 7736	 537121	 13	 47	 4	 5     0.469880751    0.011328861    0.003128575    0.002731731    0.010888302    0.003469672    0.015712710    0.720999817
69	 53105	 8444	 590226	 13	 47	 4	 5     0.469896961    0.010999764    0.003130687    0.002733447    0.010544838    0.003370207    0.015220241    0.722706301
70	 58175	 9230	 648401	 13	 47	 4	 5     0.469912484    0.010679849    0.003133022    0.002735418    0.010209963    0.003220964    0.014733175    0.724884445
71	 63661	 10081	 712062	 13	 47	 4	 5     0.469926925    0.010370337    0.003136001    0.002737891    0.009884805    0.003139633    0.014265150    0.726970017
72	 69537	 10996	 781599	 13	 47	 4	 5     0.469941839    0.010047700    0.003140176    0.002741370    0.009544400    0.003085350    0.013765084    0.729941051
73	 75777	 11969	 857376	 13	 47	 4	 5     0.469955883    0.009756285    0.003143085    0.002743815    0.009236131    0.002929145    0.013276940    0.734829384
74	 81588	 12873	 938964	 13	 47	 4	 5     0.469968853    0.009429440    0.003145197    0.002745668    0.008889436    0.002874429    0.012809637    0.736120766
75	 88023	 13873	 1026987	 13	 47	 4	 5     0.469980685    0.009129873    0.003147006    0.002747161    0.008570352    0.002733710    0.012367893    0.738191431
76	 115107	 13873	 1142094	 17	 74	 7	 6     0.469988854    0.008852705    0.002209020    0.002012795    0.008572667    0.002734394    0.012053505    0.734450665
77	 122774	 14781	 1264868	 17	 74	 7	 6     0.469999516    0.008544299    0.002210054    0.002013710    0.008253527    0.002630401    0.011630326    0.734656874
78	 131036	 15760	 1395904	 17	 74	 7	 6     0.470009614    0.008244356    0.002210868    0.002014409    0.007942384    0.002542186    0.011214842    0.735129051
79	 139247	 16737	 1535151	 17	 74	 7	 6     0.470018732    0.007965659    0.002211444    0.002014919    0.007652532    0.002445917    0.010825929    0.735794543
80	 147917	 17761	 1683068	 17	 74	 7	 6     0.470027429    0.007685126    0.002211978    0.002015415    0.007359913    0.002345857    0.010441526    0.736015620
81	 156655	 18801	 1839723	 17	 74	 7	 6     0.470035253    0.007417824    0.002212434    0.002015842    0.007080201    0.002233179    0.010083163    0.735664437
82	 166175	 19935	 2005898	 17	 74	 7	 6     0.470042421    0.007167060    0.002212789    0.002016162    0.006816914    0.002154495    0.009743287    0.735589614
83	 176239	 21131	 2182137	 17	 74	 7	 6     0.470049140    0.006931684    0.002213118    0.002016462    0.006568893    0.002045787    0.009413597    0.736348021
84	 186915	 22404	 2369052	 17	 74	 7	 6     0.470055269    0.006718004    0.002213469    0.002016783    0.006342880    0.001990972    0.009102400    0.738047538
85	 263880	 22404	 2632932	 24	 120	 6	 7     0.470059796    0.006520156    0.001506907    0.001275022    0.006343632    0.001991130    0.008865531    0.735450172
86	 280512	 23812	 2913444	 24	 120	 6	 7     0.470065246    0.006304119    0.001507141    0.001275212    0.006121311    0.001922796    0.008571710    0.735456422
87	 300600	 25507	 3214044	 24	 120	 6	 7     0.470070375    0.006092621    0.001507390    0.001275404    0.005903203    0.001859270    0.008285670    0.735320239
88	 324384	 27512	 3538428	 24	 120	 6	 7     0.470075037    0.005902966    0.001507608    0.001275575    0.005707199    0.001804816    0.008016792    0.736325123
89	 352128	 29855	 3890556	 24	 120	 6	 7     0.470079439    0.005722783    0.001507839    0.001275754    0.005520567    0.001754410    0.007754414    0.738003298
90	 383688	 32514	 4274244	 24	 120	 6	 7     0.470083599    0.005548394    0.001508088    0.001275942    0.005339508    0.001697329    0.007497962    0.739986961
91	 419640	 35524	 4693884	 24	 120	 6	 7     0.470087463    0.005385783    0.001508361    0.001276153    0.005170252    0.001641843    0.007251656    0.742697005
92	 459432	 38862	 5153316	 24	 120	 6	 7     0.470091230    0.005229572    0.001508690    0.001276398    0.005007222    0.001586114    0.007003231    0.746737034
93	 502080	 42431	 5655396	 24	 120	 6	 7     0.470095024    0.005067044    0.001509154    0.001276733    0.004837085    0.001534201    0.006743763    0.751367471
94	 545496	 46073	 6200892	 24	 120	 6	 7     0.470098494    0.004915493    0.001509528    0.001277010    0.004677969    0.001506591    0.006497336    0.756539676


==> data/lshaped/criterionD/varth1_thX0.3_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 2	 1     0.447972947    0.100748435    0.018974639    0.018864796    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 2	 1     0.450870484    0.094778424    0.019646751    0.019533563    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 2	 1     0.452022976    0.091305827    0.019740707    0.019625890    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 2	 1     0.452932295    0.088597574    0.019785652    0.019665882    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 2	 1     0.453868501    0.085862637    0.019918585    0.019795550    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 2	 1     0.454979834    0.083236412    0.020853163    0.020717632    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 2	 1     0.456278518    0.080338158    0.021256390    0.021116787    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 2	 1     0.457470487    0.078097930    0.022129410    0.021973506    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 2	 1     0.458438200    0.075815673    0.022989999    0.022821368    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 2	 1     0.459279222    0.073136948    0.023269878    0.023097495    0.069336325    0.021332665    0.100485847    0.727833330
14	 356	 210	 1811	 4	 8	 3	 2     0.459874003    0.070229174    0.009032572    0.008866157    0.069645887    0.021413333    0.097727740    0.718620669
15	 384	 224	 2195	 4	 8	 3	 2     0.460518870    0.068007090    0.009083519    0.008913343    0.067397730    0.021326718    0.094642380    0.718569102
16	 408	 236	 2603	 4	 8	 3	 2     0.461179664    0.065635472    0.009356771    0.009183654    0.064965114    0.019822528    0.091368088    0.718363201
17	 428	 248	 3031	 4	 8	 3	 2     0.461725268    0.063225091    0.009490191    0.009314053    0.062508787    0.020862650    0.088569671    0.713845843
18	 460	 266	 3491	 4	 8	 3	 2     0.462355668    0.060782867    0.009585110    0.009403360    0.060022351    0.019675335    0.085217639    0.713266265
19	 492	 284	 3983	 4	 8	 3	 2     0.462892045    0.058606920    0.009706338    0.009522828    0.057797561    0.017710428    0.082254266    0.712509183
20	 512	 294	 4495	 4	 8	 3	 2     0.463293800    0.056401349    0.009750749    0.009566113    0.055552093    0.016785412    0.079960395    0.705366065
21	 532	 307	 5027	 4	 8	 3	 2     0.463645809    0.054742111    0.009810145    0.009624722    0.053855917    0.020025389    0.077893347    0.702782878
22	 576	 332	 5603	 4	 8	 3	 2     0.464234376    0.052452475    0.009851142    0.009664412    0.051519095    0.017462756    0.074305137    0.705906442
23	 612	 350	 6215	 4	 8	 3	 2     0.464645736    0.050475071    0.009917026    0.009728504    0.049491266    0.016283880    0.071687861    0.704095099
24	 660	 374	 6875	 4	 8	 3	 2     0.465002921    0.048414461    0.009997583    0.009804895    0.047370965    0.015677604    0.069333204    0.698286798
25	 724	 411	 7599	 4	 8	 3	 2     0.465330282    0.047073505    0.010093357    0.009896290    0.045978680    0.014522970    0.067100958    0.701532532
26	 788	 447	 8387	 4	 8	 3	 2     0.465632225    0.045839397    0.010192422    0.009990302    0.044691888    0.014871841    0.064972611    0.705518782
27	 856	 482	 9243	 4	 8	 3	 2     0.465944647    0.044278877    0.010248236    0.010043840    0.043076590    0.013747443    0.062692868    0.706282531
28	 928	 520	 10171	 4	 8	 3	 2     0.466187675    0.042950020    0.010287837    0.010079551    0.041699696    0.013329904    0.060859354    0.705725861
29	 1024	 572	 11195	 4	 8	 3	 2     0.466437501    0.041929902    0.010384395    0.010171319    0.040623651    0.013580673    0.058914062    0.711712968
30	 1152	 639	 12347	 4	 8	 3	 2     0.466690534    0.040714503    0.010519654    0.010299489    0.039332018    0.013126726    0.056874903    0.715860607
31	 1280	 707	 13627	 4	 8	 3	 2     0.466942598    0.039637331    0.010690267    0.010459601    0.038168523    0.013546985    0.054766962    0.723745288
32	 1420	 784	 15047	 4	 8	 3	 2     0.467200383    0.038159251    0.010817744    0.010580057    0.036593782    0.011466641    0.052522486    0.726531708
33	 1512	 834	 16559	 4	 8	 3	 2     0.467383179    0.036888962    0.010894826    0.010652994    0.035243415    0.011376173    0.050870167    0.725159056
34	 1636	 896	 18195	 4	 8	 3	 2     0.467580290    0.035740519    0.010949437    0.010706825    0.034021971    0.010978555    0.049025315    0.729021696
35	 1744	 950	 19939	 4	 8	 3	 2     0.467760575    0.034512376    0.010995840    0.010751718    0.032713844    0.010393164    0.047274245    0.730046054
36	 3052	 950	 22991	 7	 18	 3	 3     0.467887435    0.033326356    0.005901600    0.005611056    0.032799651    0.010606717    0.046001719    0.724458929
37	 3262	 1012	 26253	 7	 18	 3	 3     0.468043672    0.032191924    0.005907743    0.005616597    0.031645198    0.010245381    0.044383905    0.725306263
38	 3465	 1070	 29718	 7	 18	 3	 3     0.468196990    0.030868313    0.005911685    0.005620183    0.030296943    0.010322742    0.042736263    0.722297914
39	 3731	 1150	 33449	 7	 18	 3	 3     0.468340061    0.029564804    0.005918983    0.005627362    0.028966244    0.009487270    0.041138750    0.718660731
40	 3969	 1224	 37418	 7	 18	 3	 3     0.468465466    0.028524001    0.005935759    0.005643865    0.027899559    0.008879140    0.039685223    0.718756215
41	 4179	 1284	 41597	 7	 18	 3	 3     0.468584208    0.027349468    0.005942937    0.005650723    0.026695971    0.008597059    0.038257674    0.714875339
42	 4452	 1366	 46049	 7	 18	 3	 3     0.468684438    0.026507371    0.005949148    0.005656728    0.025831151    0.008124232    0.037009558    0.716230418
43	 4732	 1450	 50781	 7	 18	 3	 3     0.468777965    0.025589958    0.005953136    0.005660331    0.024887871    0.008105098    0.035805436    0.714694766
44	 5124	 1564	 55905	 7	 18	 3	 3     0.468876417    0.024680027    0.005961164    0.005668283    0.023949285    0.007694412    0.034492249    0.715523857
45	 5523	 1689	 61428	 7	 18	 3	 3     0.468959115    0.023856091    0.005971400    0.005678047    0.023096655    0.007180633    0.033349036    0.715345765
46	 5964	 1820	 67392	 7	 18	 3	 3     0.469029212    0.023115974    0.005976034    0.005682239    0.022330143    0.007006460    0.032348221    0.714598014
47	 6454	 1965	 73846	 7	 18	 3	 3     0.469093368    0.022383845    0.005983040    0.005688866    0.021569417    0.006865277    0.031404161    0.712766870
48	 7021	 2137	 80867	 7	 18	 3	 3     0.469155791    0.021692733    0.005989996    0.005695455    0.020849331    0.006559769    0.030457407    0.712231762
49	 7735	 2344	 88602	 7	 18	 3	 3     0.469213149    0.021108087    0.006000987    0.005705788    0.020237082    0.006384146    0.029560617    0.714061102
50	 8512	 2570	 97114	 7	 18	 3	 3     0.469272891    0.020475745    0.006018332    0.005722080    0.019571301    0.006412533    0.028596553    0.716021438
51	 9408	 2832	 106522	 7	 18	 3	 3     0.469335893    0.019911525    0.006042618    0.005745098    0.018972496    0.006124414    0.027543218    0.722919338
52	 10199	 3064	 116721	 7	 18	 3	 3     0.469394219    0.019273387    0.006065055    0.005766345    0.018294221    0.005862258    0.026530666    0.726456930
53	 10997	 3298	 127718	 7	 18	 3	 3     0.469443989    0.018676290    0.006072577    0.005773232    0.017661473    0.005721728    0.025634952    0.728547886
54	 15710	 3298	 143428	 10	 31	 5	 4     0.469481209    0.018143261    0.004123767    0.003930952    0.017668404    0.005720201    0.024944011    0.727359438
55	 16800	 3523	 160228	 10	 31	 5	 4     0.469528382    0.017507980    0.004131017    0.003937531    0.017013644    0.005596774    0.024039716    0.728293975
56	 18090	 3782	 178318	 10	 31	 5	 4     0.469571867    0.016877766    0.004137231    0.003943598    0.016362833    0.005242403    0.023174796    0.728281093
57	 19220	 4013	 197538	 10	 31	 5	 4     0.469610773    0.016231861    0.004140945    0.003947144    0.015694773    0.005063199    0.022372561    0.725525415
58	 20500	 4273	 218038	 10	 31	 5	 4     0.469648603    0.015667844    0.004144799    0.003950613    0.015109665    0.004863226    0.021563830    0.726579831
59	 21800	 4534	 239838	 10	 31	 5	 4     0.469682376    0.015072369    0.004147251    0.003952856    0.014490570    0.004624537    0.020815258    0.724101941
60	 23200	 4821	 263038	 10	 31	 5	 4     0.469713392    0.014535732    0.004149020    0.003954360    0.013931013    0.004346770    0.020103213    0.723055172
61	 24480	 5088	 287518	 10	 31	 5	 4     0.469740089    0.014049208    0.004151043    0.003956213    0.013421962    0.004310913    0.019469409    0.721604213
62	 26010	 5398	 313528	 10	 31	 5	 4     0.469766401    0.013616467    0.004153018    0.003957961    0.012967675    0.004071181    0.018823870    0.723361693
63	 27670	 5740	 341198	 10	 31	 5	 4     0.469790074    0.013183613    0.004154679    0.003959436    0.012511846    0.003924984    0.018223505    0.723440030
64	 41505	 5740	 382703	 15	 56	 4	 5     0.469807181    0.012821691    0.002784097    0.002460437    0.012515773    0.003925827    0.017777024    0.721250705
65	 44310	 6121	 427013	 15	 56	 4	 5     0.469828826    0.012376994    0.002786224    0.002462443    0.012059309    0.003799902    0.017195445    0.719783286
66	 47730	 6590	 474743	 15	 56	 4	 5     0.469848180    0.011974756    0.002788136    0.002464184    0.011645647    0.003627628    0.016658244    0.718848635
67	 51420	 7100	 526163	 15	 56	 4	 5     0.469865855    0.011584942    0.002789626    0.002465523    0.011244059    0.003581194    0.016152013    0.717244507
68	 56115	 7736	 582278	 15	 56	 4	 5     0.469883260    0.011240643    0.002791443    0.002467195    0.010888521    0.003469730    0.015637504    0.718825884
69	 61275	 8444	 643553	 15	 56	 4	 5     0.469899471    0.010908808    0.002793577    0.002469077    0.010545047    0.003370272    0.015142529    0.720408593
70	 67125	 9230	 710678	 15	 56	 4	 5     0.469914997    0.010586059    0.002795939    0.002471193    0.010210160    0.003221029    0.014652815    0.722459034
71	 73455	 10081	 784133	 15	 56	 4	 5     0.469929441    0.010273597    0.002798888    0.002473751    0.009884989    0.003139699    0.014182037    0.724409080
72	 80235	 10996	 864368	 15	 56	 4	 5     0.469944359    0.009947647    0.002803011    0.002477329    0.009544569    0.003085404    0.013678784    0.727231792
73	 87435	 11969	 951803	 15	 56	 4	 5     0.469958406    0.009653085    0.002805887    0.002479870    0.009236290    0.002929196    0.013187339    0.731996439
74	 94140	 12873	 1045943	 15	 56	 4	 5     0.469971378    0.009322511    0.002807935    0.002481711    0.008889585    0.002874480    0.012716657    0.733094506
75	 101565	 13873	 1147508	 15	 56	 4	 5     0.469983212    0.009019303    0.002809718    0.002483250    0.008570491    0.002733751    0.012271494    0.734980071
76	 108330	 14781	 1255838	 15	 56	 4	 5     0.469993869    0.008717158    0.002811126    0.002484501    0.008251449    0.002629885    0.011856325    0.735232649
77	 115620	 15760	 1371458	 15	 56	 4	 5     0.470003962    0.008423679    0.002812267    0.002485533    0.007940373    0.002542466    0.011449238    0.735741498
78	 122865	 16737	 1494323	 15	 56	 4	 5     0.470013070    0.008151401    0.002813138    0.002486358    0.007650594    0.002442407    0.011069020    0.736415802
79	 155629	 16737	 1649952	 19	 83	 8	 6     0.470019735    0.007920564    0.002042008    0.001906653    0.007652813    0.002442991    0.010782296    0.734589741
80	 165300	 17758	 1815252	 19	 83	 8	 6     0.470028407    0.007639606    0.002042483    0.001907093    0.007361511    0.002344334    0.010397426    0.734759357
81	 174990	 18791	 1990242	 19	 83	 8	 6     0.470036229    0.007370208    0.002042891    0.001907474    0.007081424    0.002235382    0.010037560    0.734262924
82	 185706	 19933	 2175948	 19	 83	 8	 6     0.470043400    0.007118048    0.002043208    0.001907763    0.006818498    0.002153958    0.009695944    0.734126395
83	 196878	 21121	 2372826	 19	 83	 8	 6     0.470050108    0.006880923    0.002043505    0.001908035    0.006570479    0.002047315    0.009365117    0.734739666
84	 208829	 22396	 2581655	 19	 83	 8	 6     0.470056245    0.006665752    0.002043827    0.001908330    0.006344685    0.001991961    0.009051829    0.736398356
85	 222015	 23805	 2803670	 19	 83	 8	 6     0.470061692    0.006453965    0.002044137    0.001908616    0.006121696    0.001922790    0.008764418    0.736382527
86	 237956	 25505	 3041626	 19	 83	 8	 6     0.470066831    0.006247614    0.002044475    0.001908923    0.005903627    0.001857707    0.008484322    0.736371661
87	 338148	 25505	 3379774	 27	 132	 5	 7     0.470070893    0.006062187    0.001374975    0.001144892    0.005904198    0.001857817    0.008256241    0.734255166
88	 364878	 27508	 3744652	 27	 132	 5	 7     0.470075559    0.005870925    0.001375180    0.001145050    0.005707595    0.001803396    0.007986106    0.735142383
89	 395955	 29841	 4140607	 27	 132	 5	 7     0.470079948    0.005691376    0.001375398    0.001145216    0.005522684    0.001753253    0.007723443    0.736896181
90	 431190	 32480	 4571797	 27	 132	 5	 7     0.470084107    0.005515100    0.001375631    0.001145390    0.005340783    0.001699011    0.007466019    0.738693466
91	 471744	 35498	 5043541	 27	 132	 5	 7     0.470087979    0.005351706    0.001375888    0.001145586    0.005171817    0.001641514    0.007218138    0.741424698
92	 516456	 38832	 5559997	 27	 132	 5	 7     0.470091742    0.005194686    0.001376197    0.001145814    0.005009076    0.001587382    0.006968780    0.745422585
93	 564273	 42389	 6124270	 27	 132	 5	 7     0.470095537    0.005030795    0.001376632    0.001146116    0.004838779    0.001534370    0.006707902    0.749980421
94	 613143	 46033	 6737413	 27	 132	 5	 7     0.470098995    0.004878098    0.001376986    0.001146369    0.004679717    0.001507180    0.006460984    0.755008551


==> data/lshaped/criterionD/varth1_thX0.3_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 2	 1     0.444486538    0.105987874    0.017846361    0.017753700    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 2	 1     0.447972947    0.100748435    0.018974639    0.018864796    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 2	 1     0.449247575    0.098402394    0.019220125    0.019110387    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 2	 1     0.450870484    0.094778424    0.019646751    0.019533563    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 2	 1     0.452022976    0.091305827    0.019740707    0.019625890    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 2	 1     0.452932295    0.088597574    0.019785652    0.019665882    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 2	 1     0.453868501    0.085862637    0.019918585    0.019795550    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 2	 1     0.454979834    0.083236412    0.020853163    0.020717632    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 2	 1     0.456278518    0.080338158    0.021256390    0.021116787    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 2	 1     0.457470487    0.078097930    0.022129410    0.021973506    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 2	 1     0.458438200    0.075815673    0.022989999    0.022821368    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 2	 1     0.459279222    0.073136948    0.023269878    0.023097495    0.069336325    0.021332665    0.100485847    0.727833330
14	 356	 210	 1811	 4	 8	 3	 2     0.459874003    0.070229174    0.009032572    0.008866157    0.069645887    0.021413333    0.097727740    0.718620669
15	 384	 224	 2195	 4	 8	 4	 2     0.460518870    0.068007090    0.009083519    0.009014974    0.067397730    0.021326718    0.094642380    0.718569102
16	 408	 236	 2603	 4	 8	 3	 2     0.461179664    0.065635472    0.009356771    0.009183654    0.064965114    0.019822528    0.091368088    0.718363201
17	 428	 248	 3031	 4	 8	 3	 2     0.461725268    0.063225091    0.009490191    0.009314053    0.062508787    0.020862650    0.088569671    0.713845843
18	 460	 266	 3491	 4	 8	 4	 2     0.462355668    0.060782867    0.009585110    0.009512306    0.060022351    0.019675335    0.085217639    0.713266265
19	 492	 284	 3983	 4	 8	 3	 2     0.462892045    0.058606920    0.009706338    0.009522828    0.057797561    0.017710428    0.082254266    0.712509183
20	 512	 294	 4495	 4	 8	 3	 2     0.463293800    0.056401349    0.009750749    0.009566113    0.055552093    0.016785412    0.079960395    0.705366065
21	 532	 307	 5027	 4	 8	 3	 2     0.463645809    0.054742111    0.009810145    0.009624722    0.053855917    0.020025389    0.077893347    0.702782878
22	 576	 332	 5603	 4	 8	 3	 2     0.464234376    0.052452475    0.009851142    0.009664412    0.051519095    0.017462756    0.074305137    0.705906442
23	 612	 350	 6215	 4	 8	 3	 2     0.464645736    0.050475071    0.009917026    0.009728504    0.049491266    0.016283880    0.071687861    0.704095099
24	 660	 374	 6875	 4	 8	 4	 2     0.465002921    0.048414461    0.009997583    0.009921265    0.047370965    0.015677604    0.069333204    0.698286798
25	 724	 411	 7599	 4	 8	 4	 2     0.465330282    0.047073505    0.010093357    0.010016166    0.045978680    0.014522970    0.067100958    0.701532532
26	 788	 447	 8387	 4	 8	 4	 2     0.465632225    0.045839397    0.010192422    0.010115163    0.044691888    0.014871841    0.064972611    0.705518782
27	 856	 482	 9243	 4	 8	 4	 2     0.465944647    0.044278877    0.010248236    0.010170890    0.043076590    0.013747443    0.062692868    0.706282531
28	 928	 520	 10171	 4	 8	 4	 2     0.466187675    0.042950020    0.010287837    0.010210266    0.041699696    0.013329904    0.060859354    0.705725861
29	 1024	 572	 11195	 4	 8	 4	 2     0.466437501    0.041929902    0.010384395    0.010306447    0.040623651    0.013580673    0.058914062    0.711712968
30	 1152	 639	 12347	 4	 8	 4	 2     0.466690534    0.040714503    0.010519654    0.010440798    0.039332018    0.013126726    0.056874903    0.715860607
31	 1280	 707	 13627	 4	 8	 4	 2     0.466942598    0.039637331    0.010690267    0.010609789    0.038168523    0.013546985    0.054766962    0.723745288
32	 1420	 784	 15047	 4	 8	 4	 2     0.467200383    0.038159251    0.010817744    0.010736395    0.036593782    0.011466641    0.052522486    0.726531708
33	 1512	 834	 16559	 4	 8	 4	 2     0.467383179    0.036888962    0.010894826    0.010812798    0.035243415    0.011376173    0.050870167    0.725159056
34	 1636	 896	 18195	 4	 8	 4	 2     0.467580290    0.035740519    0.010949437    0.010866818    0.034021971    0.010978555    0.049025315    0.729021696
35	 1744	 950	 19939	 4	 8	 4	 2     0.467760575    0.034512376    0.010995840    0.010912754    0.032713844    0.010393164    0.047274245    0.730046054
36	 3488	 950	 23427	 8	 19	 5	 3     0.467904794    0.033133329    0.004688415    0.004563692    0.032799943    0.010605220    0.045824805    0.723043530
37	 3728	 1012	 27155	 8	 19	 5	 3     0.468060994    0.031992975    0.004699175    0.004573898    0.031645982    0.010244852    0.044200857    0.723808921
38	 3960	 1070	 31115	 8	 19	 5	 3     0.468214327    0.030660639    0.004702560    0.004576772    0.030297866    0.010322481    0.042545900    0.720648504
39	 4264	 1150	 35379	 8	 19	 5	 3     0.468357395    0.029348023    0.004711828    0.004585831    0.028967312    0.009488532    0.040940938    0.716838086
40	 4536	 1224	 39915	 8	 19	 5	 3     0.468482910    0.028297121    0.004723238    0.004596665    0.027900145    0.008878875    0.039478759    0.716768258
41	 4776	 1284	 44691	 8	 19	 5	 3     0.468601673    0.027112606    0.004730693    0.004603824    0.026696703    0.008596517    0.038043157    0.712680241
42	 5088	 1366	 49779	 8	 19	 5	 3     0.468701910    0.026262953    0.004737943    0.004610806    0.025832046    0.008123307    0.036787622    0.713907336
43	 5408	 1450	 55187	 8	 19	 5	 3     0.468795426    0.025337101    0.004743768    0.004616336    0.024889061    0.008104430    0.035576085    0.712194745
44	 5856	 1564	 61043	 8	 19	 5	 3     0.468893898    0.024417592    0.004752014    0.004624381    0.023950723    0.007694462    0.034253784    0.712843636
45	 6312	 1689	 67355	 8	 19	 5	 3     0.468976644    0.023583804    0.004761162    0.004633053    0.023098207    0.007180029    0.033101609    0.712466997
46	 6816	 1820	 74171	 8	 19	 5	 3     0.469046763    0.022834672    0.004765289    0.004636842    0.022331912    0.007006962    0.032092732    0.711521597
47	 7376	 1965	 81547	 8	 19	 5	 3     0.469110964    0.022092379    0.004770636    0.004641897    0.021571144    0.006865258    0.031140211    0.709448578
48	 8024	 2137	 89571	 8	 19	 5	 3     0.469173427    0.021391147    0.004775980    0.004646808    0.020851168    0.006560305    0.030184517    0.708679464
49	 8840	 2344	 98411	 8	 19	 5	 3     0.469230853    0.020796784    0.004784682    0.004654963    0.020238900    0.006385232    0.029278252    0.710315107
50	 9728	 2570	 108139	 8	 19	 5	 3     0.469290734    0.020151953    0.004796226    0.004665688    0.019572875    0.006366290    0.028302237    0.712026852
51	 10736	 2828	 118875	 8	 19	 5	 3     0.469353025    0.019576157    0.004811700    0.004680138    0.018975602    0.006139501    0.027249726    0.718398311
52	 11640	 3060	 130515	 8	 19	 5	 3     0.469411740    0.018916307    0.004825160    0.004692791    0.018290557    0.005897243    0.026218837    0.721477725
53	 12568	 3298	 143083	 8	 19	 5	 3     0.469461305    0.018342997    0.004832549    0.004699812    0.017694971    0.005742846    0.025315851    0.724565668
54	 13448	 3525	 156531	 8	 19	 5	 3     0.469509093    0.017686332    0.004838538    0.004705445    0.017011610    0.005562467    0.024413541    0.724447608
55	 14456	 3778	 170987	 8	 19	 5	 3     0.469552121    0.017071670    0.004841792    0.004708609    0.016370674    0.005274781    0.023571492    0.724250712
56	 15384	 4014	 186371	 8	 19	 5	 3     0.469591324    0.016429007    0.004843771    0.004710483    0.015698731    0.005056589    0.022777132    0.721293928
57	 16392	 4271	 202763	 8	 19	 5	 3     0.469629434    0.015861780    0.004847105    0.004713601    0.015103034    0.004886948    0.021977363    0.721732621
58	 17480	 4544	 220243	 8	 19	 5	 3     0.469663282    0.015278708    0.004849395    0.004715778    0.014488695    0.004625156    0.021241740    0.719277636
59	 28405	 4544	 248648	 13	 40	 4	 4     0.469687577    0.014941705    0.003627458    0.003447137    0.014494692    0.004626191    0.020697571    0.721906179
60	 30173	 4823	 278821	 13	 40	 4	 4     0.469718547    0.014398597    0.003629236    0.003448775    0.013933709    0.004361923    0.019982383    0.720564545
61	 31837	 5090	 310658	 13	 40	 4	 4     0.469745344    0.013904176    0.003631285    0.003450737    0.013421620    0.004318178    0.019342212    0.718851400
62	 33826	 5399	 344484	 13	 40	 4	 4     0.469771701    0.013466111    0.003633360    0.003452684    0.012966682    0.004058094    0.018691138    0.720454318
63	 35958	 5738	 380442	 13	 40	 4	 4     0.469795249    0.013031394    0.003635028    0.003454215    0.012514144    0.003924184    0.018089592    0.720380757
64	 38389	 6119	 418831	 13	 40	 4	 4     0.469816904    0.012594750    0.003636630    0.003455673    0.012058302    0.003816788    0.017518173    0.718953387
65	 41405	 6597	 460236	 13	 40	 4	 4     0.469836362    0.012197234    0.003638050    0.003456935    0.011642041    0.003628322    0.016988309    0.717978140
66	 44616	 7108	 504852	 13	 40	 4	 4     0.469854061    0.011814899    0.003639165    0.003457916    0.011240476    0.003581357    0.016491533    0.716422096
67	 48646	 7738	 553498	 13	 40	 4	 4     0.469871356    0.011477222    0.003640617    0.003459223    0.010884509    0.003466266    0.015991194    0.717721420
68	 53144	 8450	 606642	 13	 40	 4	 4     0.469887554    0.011152573    0.003642236    0.003460650    0.010541063    0.003363607    0.015507932    0.719152846
69	 69496	 8450	 676138	 17	 63	 7	 5     0.469900461    0.010875916    0.002663043    0.002548538    0.010544845    0.003364472    0.015111797    0.719697112
70	 76075	 9230	 752213	 17	 63	 7	 5     0.469916010    0.010553130    0.002665444    0.002550876    0.010210972    0.003223937    0.014620286    0.721814157
71	 83232	 10079	 835445	 17	 63	 7	 5     0.469930555    0.010236225    0.002668293    0.002553627    0.009882334    0.003146060    0.014145056    0.723660985
72	 91001	 11004	 926446	 17	 63	 7	 5     0.469945585    0.009905095    0.002672250    0.002557448    0.009537818    0.003073872    0.013636602    0.726360930
73	 99110	 11971	 1025556	 17	 63	 7	 5     0.469959554    0.009611404    0.002675015    0.002560108    0.009231651    0.002932006    0.013146366    0.731107300
74	 106760	 12881	 1132316	 17	 63	 7	 5     0.469972457    0.009281732    0.002676923    0.002561939    0.008887330    0.002869281    0.012676728    0.732186732
75	 115141	 13878	 1247457	 17	 63	 7	 5     0.469984235    0.008976662    0.002678705    0.002563621    0.008567672    0.002721850    0.012232280    0.733850282
76	 122774	 14781	 1370231	 17	 63	 7	 5     0.469994876    0.008676149    0.002680059    0.002564913    0.008251839    0.002636346    0.011816343    0.734249920
77	 130968	 15752	 1501199	 17	 63	 7	 5     0.470004977    0.008377758    0.002681118    0.002565926    0.007937155    0.002544045    0.011407494    0.734408237
78	 184896	 15752	 1686095	 24	 100	 10	 6     0.470013018    0.008090602    0.001556817    0.001457026    0.007939406    0.002544579    0.011071259    0.730775284
79	 196680	 16745	 1882775	 24	 100	 10	 6     0.470022209    0.007803688    0.001557252    0.001457429    0.007646732    0.002438619    0.010673924    0.731098306
80	 208704	 17751	 2091479	 24	 100	 10	 6     0.470030842    0.007524221    0.001557647    0.001457798    0.007361225    0.002354437    0.010286727    0.731449502
81	 221280	 18811	 2312759	 24	 100	 10	 6     0.470038777    0.007245012    0.001557963    0.001458089    0.007075518    0.002236295    0.009917527    0.730526129
82	 234744	 19947	 2547503	 24	 100	 10	 6     0.470045914    0.006994269    0.001558228    0.001458333    0.006818484    0.002147245    0.009573327    0.730599602
83	 248808	 21131	 2796311	 24	 100	 10	 6     0.470052562    0.006751487    0.001558477    0.001458565    0.006569150    0.002046926    0.009241126    0.730591390
84	 263880	 22404	 3060191	 24	 100	 10	 6     0.470058674    0.006532078    0.001558720    0.001458785    0.006343378    0.001988968    0.008924842    0.731898448
85	 280536	 23814	 3340727	 24	 100	 10	 6     0.470064124    0.006316779    0.001558964    0.001459010    0.006121383    0.001922764    0.008633002    0.731701390
86	 300696	 25515	 3641423	 24	 100	 10	 6     0.470069243    0.006105678    0.001559214    0.001459234    0.005903232    0.001859640    0.008349609    0.731253113
87	 324528	 27524	 3965951	 24	 100	 10	 6     0.470073918    0.005916773    0.001559429    0.001459427    0.005707572    0.001802614    0.008082172    0.732077031
88	 352056	 29849	 4318007	 24	 100	 10	 6     0.470078298    0.005737169    0.001559653    0.001459627    0.005521104    0.001754911    0.007823226    0.733350772
89	 383664	 32512	 4701671	 24	 100	 10	 6     0.470082475    0.005561528    0.001559897    0.001459843    0.005338288    0.001699513    0.007568081    0.734866344
90	 419976	 35552	 5121647	 24	 100	 10	 6     0.470086359    0.005399957    0.001560167    0.001460084    0.005169663    0.001641803    0.007322912    0.737405672
91	 459744	 38888	 5581391	 24	 100	 10	 6     0.470090125    0.005244234    0.001560497    0.001460374    0.005006680    0.001584461    0.007076976    0.741027465
92	 502104	 42433	 6083495	 24	 100	 10	 6     0.470093907    0.005082066    0.001560958    0.001460769    0.004836404    0.001534111    0.006821123    0.745048335
93	 545424	 46067	 6628919	 24	 100	 10	 6     0.470097368    0.004931609    0.001561343    0.001461107    0.004677924    0.001505613    0.006578338    0.749674020


==> data/lshaped/criterionD/varth1_thX0.3_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.042040497    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 3	 1     0.441911422    0.109920301    0.017291732    0.017291732    0.108551687    0.042480666    0.160465276    0.685009892
2	 68	 98	 167	 2	 3	 3	 1     0.444486538    0.105987874    0.017846361    0.017846361    0.104474575    0.045222904    0.153187882    0.691881581
3	 78	 108	 245	 2	 3	 3	 1     0.447972947    0.100748435    0.018974639    0.018974639    0.098945492    0.030697274    0.142671119    0.706158585
4	 82	 112	 327	 2	 3	 3	 1     0.449247575    0.098402394    0.019220125    0.019220125    0.096507088    0.034437629    0.138605289    0.709946891
5	 88	 118	 415	 2	 3	 3	 1     0.450870484    0.094778424    0.019646751    0.019646751    0.092719764    0.031263121    0.133231439    0.711381818
6	 94	 124	 509	 2	 3	 3	 1     0.452022976    0.091305827    0.019740707    0.019740707    0.089146276    0.027872995    0.129267316    0.706333432
7	 100	 130	 609	 2	 3	 3	 1     0.452932295    0.088597574    0.019785652    0.019785652    0.086360049    0.027485681    0.126044219    0.702908665
8	 106	 136	 715	 2	 3	 3	 1     0.453868501    0.085862637    0.019918585    0.019918585    0.083520311    0.027579771    0.122630312    0.700174660
9	 118	 148	 833	 2	 3	 3	 1     0.454979834    0.083236412    0.020853163    0.020853163    0.080581920    0.028768613    0.118440533    0.702769648
10	 132	 164	 965	 2	 3	 3	 1     0.456278518    0.080338158    0.021256390    0.021256390    0.077475064    0.028334506    0.113334565    0.708858397
11	 148	 180	 1113	 2	 3	 3	 1     0.457470487    0.078097930    0.022129410    0.022129410    0.074897102    0.025041748    0.108423072    0.720307295
12	 164	 196	 1277	 2	 3	 3	 1     0.458438200    0.075815673    0.022989999    0.022989999    0.072245943    0.023552752    0.104255581    0.727209737
13	 178	 210	 1455	 2	 3	 3	 1     0.459279222    0.073136948    0.023269878    0.023269878    0.069336325    0.021332665    0.100485847    0.727833330
14	 445	 210	 1900	 5	 9	 5	 2     0.459899712    0.070132515    0.007814940    0.007804160    0.069695741    0.021431694    0.097606682    0.718521661
15	 480	 224	 2380	 5	 9	 5	 2     0.460545032    0.067900037    0.007850453    0.007839358    0.067444684    0.021335034    0.094514988    0.718404961
16	 510	 236	 2890	 5	 9	 5	 2     0.461206465    0.065518431    0.008133501    0.008122289    0.065011622    0.019828209    0.091232703    0.718146330
17	 535	 248	 3425	 5	 9	 5	 2     0.461752267    0.063100321    0.008276355    0.008264856    0.062555195    0.020873138    0.088428803    0.713572033
18	 575	 266	 4000	 5	 9	 5	 2     0.462383827    0.060643604    0.008328468    0.008316624    0.060068989    0.019689853    0.085064715    0.712911395
19	 615	 284	 4615	 5	 9	 5	 2     0.462920828    0.058454429    0.008437959    0.008425959    0.057842209    0.017717064    0.082092123    0.712058920
20	 640	 294	 5255	 5	 9	 5	 2     0.463322680    0.056240188    0.008484488    0.008472415    0.055596513    0.016788606    0.079792882    0.704827138
21	 665	 307	 5920	 5	 9	 5	 2     0.463674931    0.054573778    0.008541518    0.008529311    0.053901203    0.020032404    0.077719803    0.702186261
22	 720	 332	 6640	 5	 9	 5	 2     0.464263674    0.052272984    0.008579983    0.008567596    0.051564026    0.017473615    0.074121865    0.705230289
23	 765	 350	 7405	 5	 9	 5	 2     0.464675384    0.050282743    0.008638511    0.008625992    0.049535142    0.016290849    0.071495437    0.703300029
24	 825	 374	 8230	 5	 9	 5	 2     0.465032972    0.048209221    0.008713895    0.008700917    0.047415156    0.015684678    0.069131359    0.697356758
25	 905	 411	 9135	 5	 9	 5	 2     0.465360993    0.046856483    0.008796780    0.008783381    0.046023328    0.014529678    0.066887632    0.700525373
26	 985	 447	 10120	 5	 9	 5	 2     0.465663004    0.045614231    0.008908687    0.008894910    0.044735818    0.014881317    0.064751649    0.704448951
27	 1070	 482	 11190	 5	 9	 5	 2     0.465975782    0.044039390    0.008955801    0.008941756    0.043119155    0.013756128    0.062461032    0.705069844
28	 1160	 520	 12350	 5	 9	 5	 2     0.466219001    0.042698718    0.008993411    0.008979025    0.041740856    0.013342461    0.060618912    0.704379478
29	 1280	 572	 13630	 5	 9	 5	 2     0.466469507    0.041662541    0.009075262    0.009060258    0.040662107    0.013591543    0.058660109    0.710236335
30	 1440	 639	 15070	 5	 9	 5	 2     0.466723285    0.040428942    0.009199041    0.009183241    0.039368477    0.013134365    0.056605520    0.714222605
31	 1600	 707	 16670	 5	 9	 5	 2     0.466976193    0.039335020    0.009364162    0.009347303    0.038204139    0.013551174    0.054479766    0.722011539
32	 1775	 784	 18445	 5	 9	 5	 2     0.467234511    0.037839597    0.009491115    0.009473530    0.036629958    0.011470032    0.052218019    0.724646344
33	 1890	 834	 20335	 5	 9	 5	 2     0.467417690    0.036553734    0.009564618    0.009546574    0.035280215    0.011387432    0.050552073    0.723090693
34	 2045	 896	 22380	 5	 9	 5	 2     0.467615349    0.035385304    0.009604816    0.009586546    0.034056823    0.010985246    0.048689784    0.726750067
35	 2180	 950	 24560	 5	 9	 5	 2     0.467795956    0.034138520    0.009644295    0.009625806    0.032747918    0.010400777    0.046922837    0.727545955
36	 2325	 1009	 26885	 5	 9	 5	 2     0.467947099    0.033078002    0.009654333    0.009635753    0.031637764    0.010235913    0.045390768    0.728738541
37	 2470	 1068	 29355	 5	 9	 5	 2     0.468100034    0.031805923    0.009670279    0.009651672    0.030300205    0.010281819    0.043785475    0.726403514
38	 2650	 1144	 32005	 5	 9	 5	 2     0.468240624    0.030559282    0.009686059    0.009667428    0.028983616    0.009194761    0.042255508    0.723202331
39	 5300	 1144	 37305	 10	 23	 7	 3     0.468355689    0.029343603    0.004221759    0.004192490    0.029038316    0.009182505    0.040960446    0.716388768
40	 5600	 1210	 42905	 10	 23	 7	 3     0.468472128    0.028418904    0.004232461    0.004202980    0.028101964    0.009177449    0.039606502    0.717531270
41	 5940	 1278	 48845	 10	 23	 7	 3     0.468598921    0.027148923    0.004238667    0.004209111    0.026815998    0.008538485    0.038077041    0.712999821
42	 6330	 1360	 55175	 10	 23	 7	 3     0.468696560    0.026270798    0.004245011    0.004215375    0.025925561    0.008008884    0.036855724    0.712801024
43	 6690	 1436	 61865	 10	 23	 7	 3     0.468790206    0.025364193    0.004248837    0.004219153    0.025005793    0.008370182    0.035644813    0.711581610
44	 7260	 1552	 69125	 10	 23	 7	 3     0.468894339    0.024428197    0.004258439    0.004228691    0.024054158    0.007475404    0.034247749    0.713278912
45	 7770	 1663	 76895	 10	 23	 7	 3     0.468971411    0.023590956    0.004264585    0.004234724    0.023202296    0.007276765    0.033175674    0.711091992
46	 8420	 1800	 85315	 10	 23	 7	 3     0.469042833    0.022852681    0.004267360    0.004237411    0.022450717    0.007006583    0.032150117    0.710811765
47	 9100	 1941	 94415	 10	 23	 7	 3     0.469106013    0.022091503    0.004271961    0.004241925    0.021674521    0.006886860    0.031214707    0.707727402
48	 9910	 2113	 104325	 10	 23	 7	 3     0.469168940    0.021387540    0.004275587    0.004245470    0.020955816    0.006649803    0.030254185    0.706928329
49	 10900	 2314	 115225	 10	 23	 7	 3     0.469228411    0.020797630    0.004282828    0.004252579    0.020351874    0.006344736    0.029317362    0.709396364
50	 12000	 2538	 127225	 10	 23	 7	 3     0.469287451    0.020157593    0.004292395    0.004261889    0.019695276    0.006323776    0.028356616    0.710860314
51	 13200	 2783	 140425	 10	 23	 7	 3     0.469348302    0.019533838    0.004304034    0.004273265    0.019053769    0.006242188    0.027330951    0.714714908
52	 14380	 3025	 154805	 10	 23	 7	 3     0.469408790    0.018920488    0.004316505    0.004285433    0.018421527    0.005859096    0.026271613    0.720187519
53	 15490	 3251	 170295	 10	 23	 7	 3     0.469458680    0.018305128    0.004323299    0.004292053    0.017787265    0.005869365    0.025364491    0.721683234
54	 16670	 3497	 186965	 10	 23	 7	 3     0.469508971    0.017676411    0.004328263    0.004296923    0.017138309    0.005504748    0.024415885    0.723971767
55	 17840	 3733	 204805	 10	 23	 7	 3     0.469550417    0.017047028    0.004332126    0.004300696    0.016487385    0.005322492    0.023605417    0.722165954
56	 19040	 3976	 223845	 10	 23	 7	 3     0.469590789    0.016395588    0.004333877    0.004302416    0.015812426    0.005060032    0.022788156    0.719478510
57	 20270	 4227	 244115	 10	 23	 7	 3     0.469628551    0.015840511    0.004336390    0.004304879    0.015235403    0.004946701    0.021996220    0.720146960
58	 21570	 4488	 265685	 10	 23	 7	 3     0.469663946    0.015245173    0.004338444    0.004306908    0.014614829    0.004575822    0.021227051    0.718195557
59	 22790	 4738	 288475	 10	 23	 7	 3     0.469693389    0.014715868    0.004339728    0.004308161    0.014061420    0.004429154    0.020565250    0.715569606
60	 24130	 5015	 312605	 10	 23	 7	 3     0.469721897    0.014194961    0.004341453    0.004309859    0.013514759    0.004306648    0.019903503    0.713189109
61	 41021	 5015	 353626	 17	 49	 6	 4     0.469743557    0.013911018    0.003274452    0.003212768    0.013520147    0.004307940    0.019385571    0.717596499
62	 43554	 5318	 397180	 17	 49	 6	 4     0.469769834    0.013473253    0.003276049    0.003214315    0.013068896    0.004191591    0.018737989    0.719034114
63	 46410	 5662	 443590	 17	 49	 6	 4     0.469795025    0.012993820    0.003277430    0.003215644    0.012573695    0.003950036    0.018095405    0.718072902
64	 49572	 6044	 493162	 17	 49	 6	 4     0.469816923    0.012553260    0.003278835    0.003217001    0.012117491    0.003807412    0.017517660    0.716605988
65	 53397	 6507	 546559	 17	 49	 6	 4     0.469836809    0.012150241    0.003280009    0.003218112    0.011699141    0.003666223    0.016975923    0.715733786
66	 57613	 7022	 604172	 17	 49	 6	 4     0.469854781    0.011763162    0.003280989    0.003219040    0.011296331    0.003601137    0.016471023    0.714173143
67	 62815	 7644	 666987	 17	 49	 6	 4     0.469872539    0.011408319    0.003282324    0.003220320    0.010925937    0.003472284    0.015956393    0.714968527
68	 68544	 8338	 735531	 17	 49	 6	 4     0.469888791    0.011080388    0.003283610    0.003221526    0.010582670    0.003375054    0.015470424    0.716230411
69	 75072	 9111	 810603	 17	 49	 6	 4     0.469904391    0.010761384    0.003284953    0.003222789    0.010247754    0.003234333    0.014989091    0.717947715
70	 82093	 9945	 892696	 17	 49	 6	 4     0.469918835    0.010454400    0.003286251    0.003223977    0.009924466    0.003162553    0.014529221    0.719543038
71	 111067	 9945	 1003763	 23	 78	 10	 5     0.469930590    0.010201004    0.002344630    0.002305591    0.009927900    0.003163189    0.014143908    0.721229530
72	 121785	 10889	 1125548	 23	 78	 10	 5     0.469945965    0.009862818    0.002348313    0.002309180    0.009579175    0.003096817    0.013623493    0.723956607
73	 132756	 11855	 1258304	 23	 78	 10	 5     0.469960185    0.009565292    0.002351146    0.002311944    0.009271835    0.002937602    0.013123808    0.728850332
74	 142876	 12745	 1401180	 23	 78	 10	 5     0.469973062    0.009229840    0.002352781    0.002313554    0.008924930    0.002863651    0.012654252    0.729386439
75	 154215	 13740	 1555395	 23	 78	 10	 5     0.469984871    0.008929004    0.002354402    0.002315130    0.008613008    0.002758001    0.012207793    0.731418362
76	 164703	 14657	 1720098	 23	 78	 10	 5     0.469995715    0.008617224    0.002355617    0.002316309    0.008289006    0.002660051    0.011782925    0.731331465
77	 175927	 15642	 1896025	 23	 78	 10	 5     0.470006000    0.008315706    0.002356707    0.002317371    0.007974767    0.002544903    0.011365284    0.731676040
78	 186852	 16599	 2082877	 23	 78	 10	 5     0.470015196    0.008034269    0.002357531    0.002318183    0.007680594    0.002464482    0.010978375    0.731826757
79	 198812	 17646	 2281689	 23	 78	 10	 5     0.470023970    0.007763647    0.002358277    0.002318923    0.007396807    0.002350373    0.010596086    0.732690068
80	 210427	 18669	 2492116	 23	 78	 10	 5     0.470031852    0.007492137    0.002358832    0.002319475    0.007111120    0.002255601    0.010240503    0.731618089
81	 301917	 18669	 2794033	 33	 134	 12	 6     0.470038510    0.007240417    0.001353258    0.001315235    0.007112828    0.002256037    0.009930202    0.729130869
82	 320298	 19796	 3114331	 33	 134	 12	 6     0.470045770    0.006978698    0.001353516    0.001315481    0.006846183    0.002168580    0.009580380    0.728436440
83	 339933	 20996	 3454264	 33	 134	 12	 6     0.470052578    0.006740012    0.001353744    0.001315699    0.006602662    0.002063135    0.009240322    0.729413183
84	 359997	 22227	 3814261	 33	 134	 12	 6     0.470058721    0.006514482    0.001353964    0.001315910    0.006372226    0.001994916    0.008922372    0.730128928
85	 382668	 23625	 4196929	 33	 134	 12	 6     0.470064257    0.006295522    0.001354179    0.001316114    0.006148154    0.001921086    0.008625761    0.729851225
86	 409596	 25279	 4606525	 33	 134	 12	 6     0.470069437    0.006083772    0.001354405    0.001316327    0.005931093    0.001877658    0.008338704    0.729582364
87	 442365	 27288	 5048890	 33	 134	 12	 6     0.470074197    0.005888536    0.001354588    0.001316500    0.005730615    0.001806071    0.008065897    0.730053536
88	 478929	 29534	 5527819	 33	 134	 12	 6     0.470078596    0.005705755    0.001354782    0.001316682    0.005542581    0.001761304    0.007805327    0.731007795
89	 521466	 32142	 6049285	 33	 134	 12	 6     0.470082753    0.005529101    0.001354987    0.001316873    0.005360501    0.001708745    0.007550794    0.732254277
90	 570339	 35119	 6619624	 33	 134	 12	 6     0.470086672    0.005366029    0.001355227    0.001317099    0.005192074    0.001647290    0.007302773    0.734793391
91	 624030	 38394	 7243654	 33	 134	 12	 6     0.470090404    0.005208998    0.001355494    0.001317351    0.005029542    0.001595276    0.007058439    0.737981594
92	 682209	 41936	 7925863	 33	 134	 12	 6     0.470094211    0.005044214    0.001355904    0.001317737    0.004858561    0.001536134    0.006800185    0.741775944
93	 741345	 45542	 8667208	 33	 134	 12	 6     0.470097728    0.004889813    0.001356252    0.001318063    0.004697963    0.001522106    0.006552542    0.746246706


==> data/lshaped/criterionD/varth1_thX0.4_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 1	 1     0.445130760    0.104702465    0.018009763    0.015148501    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 1	 1     0.449144148    0.098098808    0.019271401    0.015909534    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 1	 1     0.452936766    0.088579758    0.019785453    0.016216073    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 1	 1     0.454748248    0.083884871    0.020641562    0.016515908    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 1	 1     0.457028730    0.078733073    0.021840672    0.017128592    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 1	 1     0.458787774    0.074925261    0.023312327    0.017677220    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 1	 1     0.460145824    0.070155417    0.023470946    0.017821619    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 1	 1     0.461402838    0.065761026    0.024033694    0.018217008    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 1	 1     0.462236929    0.062301056    0.024138550    0.018315867    0.057434763    0.023517822    0.085859369    0.725617454
12	 268	 309	 1803	 2	 3	 1	 1     0.462951735    0.059192765    0.024293388    0.018409817    0.053977909    0.025012501    0.081917644    0.722588711
13	 302	 346	 2105	 2	 3	 1	 1     0.463867177    0.055592470    0.024446475    0.018573049    0.049928876    0.022245788    0.076564035    0.726091179
14	 344	 391	 2449	 2	 3	 1	 1     0.464503861    0.052807285    0.024568219    0.018641586    0.046744112    0.020320557    0.072601465    0.727358399
15	 406	 460	 2855	 2	 3	 1	 1     0.465092784    0.050458255    0.024647885    0.018664896    0.044028596    0.018710974    0.068727807    0.734175260
16	 474	 530	 3329	 2	 3	 1	 1     0.465562813    0.048248651    0.024731129    0.018750365    0.041428294    0.017516836    0.065468136    0.736979136
17	 711	 530	 4040	 3	 6	 1	 2     0.465941498    0.045497646    0.018472639    0.015851818    0.041578809    0.017569677    0.062716263    0.725452125
18	 855	 635	 4895	 3	 6	 1	 2     0.466361168    0.043781312    0.018720914    0.016041480    0.039576896    0.018252108    0.059515296    0.735631262
19	 1041	 766	 5936	 3	 6	 1	 2     0.466815971    0.041576313    0.018992859    0.016249109    0.036984606    0.016100653    0.055835997    0.744614859
20	 1388	 766	 7324	 4	 8	 1	 2     0.467115651    0.038561618    0.010717486    0.008062645    0.037042325    0.016133130    0.053270804    0.723879023
21	 1588	 872	 8912	 4	 8	 1	 2     0.467496820    0.036222016    0.010895521    0.008194874    0.034544494    0.014607238    0.049814981    0.727130984
22	 1796	 976	 10708	 4	 8	 1	 2     0.467818929    0.034076962    0.011002523    0.008268820    0.032251881    0.013886648    0.046693249    0.729804904
23	 2020	 1094	 12728	 4	 8	 1	 2     0.468097317    0.031983642    0.011037517    0.008298866    0.030018770    0.012935593    0.043814513    0.729978259
24	 2256	 1218	 14984	 4	 8	 1	 2     0.468319480    0.030025801    0.011065735    0.008320366    0.027912331    0.011610723    0.041372381    0.725745044
25	 2496	 1340	 17480	 4	 8	 1	 2     0.468515777    0.028329184    0.011115267    0.008362664    0.026057504    0.010915199    0.039086774    0.724776743
26	 2808	 1503	 20288	 4	 8	 1	 2     0.468690809    0.026832235    0.011145290    0.008384678    0.024408018    0.010176044    0.036928783    0.726594076
27	 3204	 1716	 23492	 4	 8	 1	 2     0.468840581    0.025500385    0.011175097    0.008407880    0.022921319    0.009585226    0.034975983    0.729082734
28	 3744	 1995	 27236	 4	 8	 1	 2     0.468961253    0.024281800    0.011199545    0.008429412    0.021544744    0.009018582    0.033318961    0.728768228
29	 4344	 2306	 31580	 4	 8	 1	 2     0.469069526    0.023234944    0.011227419    0.008446772    0.020342264    0.008652422    0.031758292    0.731618193
30	 5208	 2746	 36788	 4	 8	 1	 2     0.469178870    0.022245419    0.011282595    0.008488733    0.019171899    0.008242068    0.030099797    0.739055453
31	 6510	 2746	 43298	 5	 13	 1	 3     0.469255712    0.021215714    0.009007557    0.005770020    0.019208603    0.008249953    0.028877082    0.734690360
32	 7610	 3195	 50908	 5	 13	 1	 3     0.469360174    0.020188727    0.009050670    0.005792682    0.018046331    0.007751722    0.027126305    0.744249052
33	 8670	 3633	 59578	 5	 13	 1	 3     0.469446926    0.019124029    0.009072042    0.005808116    0.016835276    0.007141395    0.025581104    0.747584195
34	 9755	 4074	 69333	 5	 13	 1	 3     0.469519118    0.018111495    0.009081599    0.005815598    0.015670061    0.006681711    0.024219973    0.747791725
35	 10985	 4571	 80318	 5	 13	 1	 3     0.469586536    0.017118135    0.009090125    0.005821461    0.014505178    0.006046540    0.022875638    0.748312910
36	 12155	 5054	 92473	 5	 13	 1	 3     0.469639356    0.016292185    0.009096725    0.005827318    0.013516097    0.005738691    0.021764300    0.748573795
37	 14586	 5054	 107059	 6	 15	 2	 3     0.469677679    0.015352606    0.007252539    0.005724695    0.013531563    0.005752736    0.020920981    0.733837801
38	 16368	 5661	 123427	 6	 15	 2	 3     0.469725583    0.014579573    0.007256570    0.005726612    0.012645400    0.005256189    0.019816306    0.735736179
39	 21824	 5661	 145251	 8	 19	 1	 3     0.469763179    0.013548186    0.004856876    0.003671344    0.012647691    0.005256509    0.018904105    0.716679554
40	 24640	 6382	 169891	 8	 19	 1	 3     0.469802133    0.012803176    0.004860173    0.003673542    0.011844832    0.004943949    0.017909932    0.714864594
41	 28312	 7327	 198203	 8	 19	 1	 3     0.469835119    0.012152893    0.004863063    0.003675198    0.011137479    0.004697699    0.017022634    0.713925548
42	 33160	 8559	 231363	 8	 19	 1	 3     0.469864444    0.011582790    0.004866831    0.003677532    0.010510708    0.004409681    0.016193003    0.715295970
43	 39080	 10057	 270443	 8	 19	 1	 3     0.469891226    0.011046610    0.004871024    0.003679409    0.009914672    0.004209719    0.015396270    0.717486120
44	 45840	 11765	 316283	 8	 19	 1	 3     0.469917616    0.010529053    0.004876573    0.003681774    0.009331666    0.003941812    0.014568589    0.722722889
45	 52600	 13472	 368883	 8	 19	 1	 3     0.469940737    0.010008340    0.004880087    0.003683721    0.008737941    0.003717241    0.013802644    0.725103096
46	 59600	 15243	 428483	 8	 19	 1	 3     0.469960827    0.009507219    0.004882461    0.003685049    0.008157744    0.003470156    0.013100786    0.725698387
47	 67050	 15243	 495533	 9	 28	 1	 4     0.469975276    0.009371841    0.004609460    0.003054978    0.008159919    0.003470796    0.012571765    0.745467357
48	 75249	 17080	 570782	 9	 28	 1	 4     0.469992747    0.008891510    0.004611770    0.003056900    0.007602008    0.003212107    0.011900731    0.747139864
49	 83781	 18991	 654563	 9	 28	 1	 4     0.470007581    0.008446723    0.004613199    0.003057940    0.007075700    0.002972362    0.011299684    0.747518535
50	 93090	 18991	 747653	 10	 38	 2	 5     0.470017530    0.008213526    0.004168085    0.002970965    0.007077364    0.002974237    0.010878004    0.755058185
51	 103920	 21180	 851573	 10	 38	 2	 5     0.470030225    0.007814357    0.004169215    0.002971985    0.006609223    0.002746085    0.010314907    0.757579007
52	 124704	 21180	 976277	 12	 54	 1	 6     0.470039915    0.007410700    0.003347798    0.001556423    0.006611409    0.002747793    0.009863445    0.751329856
53	 139620	 23704	 1115897	 12	 54	 1	 6     0.470050935    0.007036091    0.003348471    0.001556590    0.006188240    0.002569304    0.009323513    0.754660844
54	 158124	 26827	 1274021	 12	 54	 1	 6     0.470060134    0.006698725    0.003349205    0.001556891    0.005801357    0.002431467    0.008847614    0.757122273
55	 182772	 30978	 1456793	 12	 54	 1	 6     0.470068176    0.006407617    0.003349912    0.001557160    0.005462201    0.002301493    0.008409495    0.761950323
56	 214464	 36309	 1671257	 12	 54	 1	 6     0.470075323    0.006138821    0.003350766    0.001557521    0.005143684    0.002169935    0.008000026    0.767350093
57	 252972	 42751	 1924229	 12	 54	 1	 6     0.470082220    0.005889260    0.003352413    0.001558562    0.004841974    0.002068530    0.007583896    0.776548078
58	 295068	 49794	 2219297	 12	 54	 1	 6     0.470088611    0.005645346    0.003353725    0.001559286    0.004541196    0.001915100    0.007176837    0.786606466
59	 336540	 56763	 2555837	 12	 54	 1	 6     0.470094035    0.005408307    0.003354443    0.001559631    0.004242346    0.001794366    0.006812349    0.793897563
60	 379308	 63923	 2935145	 12	 54	 1	 6     0.470098706    0.005187942    0.003354845    0.001559758    0.003957240    0.001681219    0.006482011    0.800359935
61	 424392	 71465	 3359537	 12	 54	 1	 6     0.470102819    0.004982753    0.003355144    0.001559827    0.003683861    0.001556026    0.006176472    0.806731191


==> data/lshaped/criterionD/varth1_thX0.4_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 1	 1     0.445130760    0.104702465    0.018009763    0.015148501    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 1	 1     0.449144148    0.098098808    0.019271401    0.015909534    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 1	 1     0.452936766    0.088579758    0.019785453    0.016216073    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 1	 1     0.454748248    0.083884871    0.020641562    0.016515908    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 1	 1     0.457028730    0.078733073    0.021840672    0.017128592    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 2	 1     0.458787774    0.074925261    0.023312327    0.023141532    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 2	 1     0.460145824    0.070155417    0.023470946    0.023295582    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 2	 1     0.461402838    0.065761026    0.024033694    0.023851930    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 2	 1     0.462236929    0.062301056    0.024138550    0.023953479    0.057434763    0.023517822    0.085859369    0.725617454
12	 496	 285	 2031	 4	 8	 1	 2     0.462872979    0.058492114    0.009653044    0.007218934    0.057690087    0.023583107    0.082361491    0.710187657
13	 536	 309	 2567	 4	 8	 1	 2     0.463595091    0.055110900    0.009810267    0.007375336    0.054230711    0.024111216    0.078194638    0.704791300
14	 596	 342	 3163	 4	 8	 1	 2     0.464435518    0.051363784    0.009904014    0.007465142    0.050399889    0.022706928    0.073037379    0.703253380
15	 684	 388	 3847	 4	 8	 1	 2     0.465129555    0.048165164    0.010072978    0.007584469    0.047100086    0.020502770    0.068478509    0.703361742
16	 808	 458	 4655	 4	 8	 1	 2     0.465727452    0.045549340    0.010204593    0.007705275    0.044391538    0.018730336    0.064286465    0.708537013
17	 936	 525	 5591	 4	 8	 1	 2     0.466205856    0.043141143    0.010310185    0.007775762    0.041891028    0.017778323    0.060719923    0.710494023
18	 1132	 630	 6723	 4	 8	 1	 2     0.466638942    0.041094069    0.010498663    0.007908350    0.039730348    0.018558699    0.057296661    0.717215766
19	 1388	 766	 8111	 4	 8	 1	 2     0.467111043    0.038640862    0.010720504    0.008064390    0.037123941    0.016004314    0.053311193    0.724817062
20	 1580	 868	 9691	 4	 8	 1	 2     0.467487803    0.036303103    0.010893865    0.008193326    0.034630030    0.014784611    0.049899539    0.727523814
21	 1792	 974	 11483	 4	 8	 1	 2     0.467817206    0.034084684    0.011001487    0.008267863    0.032260393    0.013887512    0.046710509    0.729700558
22	 2016	 1092	 13499	 4	 8	 1	 2     0.468095623    0.031991251    0.011036482    0.008297910    0.030027257    0.012935100    0.043832609    0.729850482
23	 2252	 1216	 15751	 4	 8	 1	 2     0.468317767    0.030034124    0.011064704    0.008319413    0.027921692    0.011591714    0.041391772    0.725606137
24	 2492	 1338	 18243	 4	 8	 1	 2     0.468513566    0.028349488    0.011114061    0.008361584    0.026080090    0.010907834    0.039113275    0.724804767
25	 2800	 1499	 21043	 4	 8	 1	 2     0.468688085    0.026855849    0.011144909    0.008384397    0.024434149    0.010230607    0.036963337    0.726553698
26	 3204	 1716	 24247	 4	 8	 1	 2     0.468840581    0.025500385    0.011175097    0.008407880    0.022921319    0.009585226    0.034975983    0.729082734
27	 3744	 1995	 27991	 4	 8	 1	 2     0.468961253    0.024281800    0.011199545    0.008429412    0.021544744    0.009018582    0.033318961    0.728768228
28	 4344	 2306	 32335	 4	 8	 1	 2     0.469069526    0.023234944    0.011227419    0.008446772    0.020342264    0.008652422    0.031758292    0.731618193
29	 5208	 2746	 37543	 4	 8	 1	 2     0.469178870    0.022245419    0.011282595    0.008488733    0.019171899    0.008242068    0.030099797    0.739055453
30	 6510	 2746	 44053	 5	 13	 1	 3     0.469255712    0.021215714    0.009007557    0.005770020    0.019208603    0.008249953    0.028877082    0.734690360
31	 7610	 3195	 51663	 5	 13	 1	 3     0.469360174    0.020188727    0.009050670    0.005792682    0.018046331    0.007751722    0.027126305    0.744249052
32	 8670	 3633	 60333	 5	 13	 1	 3     0.469446926    0.019124029    0.009072042    0.005808116    0.016835276    0.007141395    0.025581104    0.747584195
33	 9755	 4074	 70088	 5	 13	 1	 3     0.469519118    0.018111495    0.009081599    0.005815598    0.015670061    0.006681711    0.024219973    0.747791725
34	 10985	 4571	 81073	 5	 13	 1	 3     0.469586536    0.017118135    0.009090125    0.005821461    0.014505178    0.006046540    0.022875638    0.748312910
35	 12155	 5054	 93228	 5	 13	 1	 3     0.469639356    0.016292185    0.009096725    0.005827318    0.013516097    0.005738691    0.021764300    0.748573795
36	 14586	 5054	 107814	 6	 15	 3	 3     0.469677679    0.015352606    0.007252539    0.006798541    0.013531563    0.005752736    0.020920981    0.733837801
37	 21879	 5054	 129693	 9	 28	 1	 4     0.469729578    0.014290593    0.004577224    0.003038132    0.013537728    0.005754169    0.019721375    0.724624583
38	 24552	 5661	 154245	 9	 28	 1	 4     0.469777527    0.013455368    0.004581101    0.003040467    0.012651500    0.005257655    0.018544129    0.725586409
39	 27720	 6382	 181965	 9	 28	 1	 4     0.469816497    0.012704542    0.004584676    0.003042746    0.011848465    0.004945001    0.017529091    0.724769004
40	 31851	 7327	 213816	 9	 28	 1	 4     0.469849495    0.012048601    0.004587742    0.003044281    0.011140979    0.004704431    0.016621109    0.724897527
41	 37323	 8563	 251139	 9	 28	 1	 4     0.469878914    0.011472917    0.004591555    0.003046183    0.010514060    0.004411720    0.015767552    0.727628284
42	 44010	 10067	 295149	 9	 28	 1	 4     0.469905799    0.010929408    0.004596137    0.003047983    0.009916022    0.004205427    0.014944886    0.731314241
43	 51588	 11769	 346737	 9	 28	 1	 4     0.469932020    0.010407461    0.004601838    0.003049718    0.009334791    0.003947754    0.014096317    0.738310628
44	 59202	 13478	 405939	 9	 28	 1	 4     0.469955248    0.009877957    0.004606121    0.003052499    0.008738289    0.003719847    0.013299409    0.742736564
45	 67095	 15253	 473034	 9	 28	 1	 4     0.469975355    0.009370342    0.004609478    0.003055002    0.008158187    0.003469929    0.012568806    0.745523617
46	 75258	 17082	 548292	 9	 28	 1	 4     0.469992814    0.008888191    0.004611825    0.003056950    0.007598092    0.003212865    0.011898075    0.747027627
47	 83880	 19014	 632172	 9	 28	 1	 4     0.470007734    0.008441679    0.004613214    0.003057959    0.007069668    0.002963121    0.011293337    0.747491972
48	 93200	 19014	 725372	 10	 38	 2	 5     0.470017683    0.008208328    0.004168093    0.002970972    0.007071326    0.002963643    0.010871406    0.755038346
49	 111840	 19014	 837212	 12	 54	 2	 6     0.470027367    0.007825514    0.003347071    0.002057440    0.007073597    0.002965635    0.010444325    0.749259878
50	 124752	 21190	 961964	 12	 54	 2	 6     0.470040013    0.007407831    0.003347808    0.002057764    0.006608188    0.002746644    0.009858765    0.751395397
51	 139704	 23719	 1101668	 12	 54	 2	 6     0.470051005    0.007034069    0.003348480    0.002058084    0.006185936    0.002568737    0.009319969    0.754730881
52	 158220	 26843	 1259888	 12	 54	 2	 6     0.470060196    0.006696309    0.003349214    0.002058478    0.005798562    0.002430740    0.008844318    0.757131103
53	 182976	 31014	 1442864	 12	 54	 2	 6     0.470068220    0.006406734    0.003349922    0.002058842    0.005461159    0.002302845    0.008407016    0.762069849
54	 214776	 36360	 1657640	 12	 54	 2	 6     0.470075376    0.006137261    0.003350779    0.002059330    0.005141814    0.002168061    0.007996890    0.767455962
55	 253260	 42799	 1910900	 12	 54	 2	 6     0.470082259    0.005887909    0.003352423    0.002060433    0.004840323    0.002067429    0.007581490    0.776616242
56	 295332	 49839	 2206232	 12	 54	 2	 6     0.470088636    0.005644802    0.003353732    0.002061252    0.004540514    0.001916071    0.007175195    0.786710573
57	 344554	 49839	 2550786	 14	 61	 4	 6     0.470093488    0.005311047    0.002754817    0.002150106    0.004540726    0.001915547    0.006849999    0.775335356
58	 442998	 49839	 2993784	 18	 92	 2	 7     0.470098586    0.004999713    0.002091820    0.001230427    0.004541081    0.001915699    0.006490645    0.770295207


==> data/lshaped/criterionD/varth1_thX0.4_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 1	 1     0.445130760    0.104702465    0.018009763    0.015148501    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 1	 1     0.449144148    0.098098808    0.019271401    0.015909534    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 1	 1     0.451347571    0.093667067    0.019775175    0.016294530    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 1	 1     0.452936766    0.088579758    0.019785453    0.016216073    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 2	 1     0.454748248    0.083884871    0.020641562    0.020505779    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 2	 1     0.457028730    0.078733073    0.021840672    0.021691526    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 2	 1     0.458787774    0.074925261    0.023312327    0.023141532    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 2	 1     0.460145824    0.070155417    0.023470946    0.023295582    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 2	 1     0.461402838    0.065761026    0.024033694    0.023851930    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 2	 1     0.462236929    0.062301056    0.024138550    0.023953479    0.057434763    0.023517822    0.085859369    0.725617454
12	 496	 285	 2031	 4	 8	 1	 2     0.462872979    0.058492114    0.009653044    0.007218934    0.057690087    0.023583107    0.082361491    0.710187657
13	 536	 309	 2567	 4	 8	 1	 2     0.463595091    0.055110900    0.009810267    0.007375336    0.054230711    0.024111216    0.078194638    0.704791300
14	 596	 342	 3163	 4	 8	 1	 2     0.464435518    0.051363784    0.009904014    0.007465142    0.050399889    0.022706928    0.073037379    0.703253380
15	 684	 388	 3847	 4	 8	 1	 2     0.465129555    0.048165164    0.010072978    0.007584469    0.047100086    0.020502770    0.068478509    0.703361742
16	 808	 458	 4655	 4	 8	 1	 2     0.465727452    0.045549340    0.010204593    0.007705275    0.044391538    0.018730336    0.064286465    0.708537013
17	 936	 525	 5591	 4	 8	 1	 2     0.466205856    0.043141143    0.010310185    0.007775762    0.041891028    0.017778323    0.060719923    0.710494023
18	 1132	 630	 6723	 4	 8	 1	 2     0.466638942    0.041094069    0.010498663    0.007908350    0.039730348    0.018558699    0.057296661    0.717215766
19	 1388	 766	 8111	 4	 8	 1	 2     0.467111043    0.038640862    0.010720504    0.008064390    0.037123941    0.016004314    0.053311193    0.724817062
20	 1580	 868	 9691	 4	 8	 1	 2     0.467487803    0.036303103    0.010893865    0.008193326    0.034630030    0.014784611    0.049899539    0.727523814
21	 1792	 974	 11483	 4	 8	 1	 2     0.467817206    0.034084684    0.011001487    0.008267863    0.032260393    0.013887512    0.046710509    0.729700558
22	 2016	 1092	 13499	 4	 8	 1	 2     0.468095623    0.031991251    0.011036482    0.008297910    0.030027257    0.012935100    0.043832609    0.729850482
23	 2252	 1216	 15751	 4	 8	 1	 2     0.468317767    0.030034124    0.011064704    0.008319413    0.027921692    0.011591714    0.041391772    0.725606137
24	 2492	 1338	 18243	 4	 8	 1	 2     0.468513566    0.028349488    0.011114061    0.008361584    0.026080090    0.010907834    0.039113275    0.724804767
25	 2800	 1499	 21043	 4	 8	 1	 2     0.468688085    0.026855849    0.011144909    0.008384397    0.024434149    0.010230607    0.036963337    0.726553698
26	 3204	 1716	 24247	 4	 8	 1	 2     0.468840581    0.025500385    0.011175097    0.008407880    0.022921319    0.009585226    0.034975983    0.729082734
27	 3744	 1995	 27991	 4	 8	 1	 2     0.468961253    0.024281800    0.011199545    0.008429412    0.021544744    0.009018582    0.033318961    0.728768228
28	 4344	 2306	 32335	 4	 8	 1	 2     0.469069526    0.023234944    0.011227419    0.008446772    0.020342264    0.008652422    0.031758292    0.731618193
29	 5208	 2746	 37543	 4	 8	 1	 2     0.469178870    0.022245419    0.011282595    0.008488733    0.019171899    0.008242068    0.030099797    0.739055453
30	 6510	 2746	 44053	 5	 13	 2	 3     0.469255712    0.021215714    0.009007557    0.007054848    0.019208603    0.008249953    0.028877082    0.734690360
31	 7610	 3195	 51663	 5	 13	 2	 3     0.469360174    0.020188727    0.009050670    0.007086659    0.018046331    0.007751722    0.027126305    0.744249052
32	 8670	 3633	 60333	 5	 13	 2	 3     0.469446926    0.019124029    0.009072042    0.007103725    0.016835276    0.007141395    0.025581104    0.747584195
33	 9755	 4074	 70088	 5	 13	 2	 3     0.469519118    0.018111495    0.009081599    0.007111326    0.015670061    0.006681711    0.024219973    0.747791725
34	 13657	 4074	 83745	 7	 18	 2	 3     0.469576443    0.016827412    0.006085267    0.005412098    0.015688573    0.006701195    0.023081885    0.729031112
35	 15386	 4573	 99131	 7	 18	 2	 3     0.469644440    0.015739325    0.006091822    0.005417641    0.014512617    0.006065393    0.021654320    0.726844595
36	 17052	 5064	 116183	 7	 18	 2	 3     0.469697585    0.014831314    0.006096055    0.005421001    0.013520577    0.005726066    0.020469211    0.724566979
37	 19103	 5663	 135286	 7	 18	 2	 3     0.469744920    0.014037490    0.006100183    0.005424272    0.012642741    0.005253103    0.019352514    0.725357423
38	 24561	 5663	 159847	 9	 28	 1	 4     0.469777670    0.013451566    0.004581102    0.003040468    0.012647455    0.005254315    0.018540492    0.725523650
39	 27729	 6384	 187576	 9	 28	 1	 4     0.469816554    0.012703272    0.004584677    0.003042746    0.011847103    0.004944321    0.017527549    0.724760342
40	 31860	 7329	 219436	 9	 28	 1	 4     0.469849540    0.012047717    0.004587745    0.003044285    0.011140021    0.004698970    0.016619858    0.724898905
41	 37305	 8559	 256741	 9	 28	 1	 4     0.469878871    0.011470274    0.004591522    0.003046157    0.010511190    0.004416180    0.015768836    0.727401433
42	 44001	 10065	 300742	 9	 28	 1	 4     0.469905760    0.010928843    0.004596103    0.003047988    0.009915415    0.004209864    0.014946113    0.731216396
43	 51624	 11777	 352366	 9	 28	 1	 4     0.469932187    0.010407240    0.004601820    0.003049727    0.009334553    0.003950090    0.014090733    0.738587525
44	 59256	 13490	 411622	 9	 28	 1	 4     0.469955381    0.009875461    0.004606139    0.003052519    0.008735457    0.003710403    0.013294707    0.742811508
45	 67086	 15251	 478708	 9	 28	 1	 4     0.469975373    0.009368865    0.004609512    0.003055042    0.008156471    0.003467580    0.012568145    0.745445285
46	 75249	 17080	 553957	 9	 28	 1	 4     0.469992860    0.008886723    0.004611822    0.003056945    0.007596377    0.003214345    0.011896261    0.747018172
47	 83898	 19019	 637855	 9	 28	 1	 4     0.470007823    0.008438129    0.004613218    0.003057970    0.007065426    0.002959742    0.011289647    0.747421866
48	 93220	 19019	 731075	 10	 38	 3	 5     0.470017771    0.008204671    0.004168090    0.003352286    0.007067083    0.002961606    0.010867570    0.754968375
49	 121186	 19019	 852261	 13	 58	 5	 6     0.470030236    0.007686988    0.003018827    0.002533158    0.007069403    0.002960897    0.010314407    0.745267070
50	 135213	 21201	 987474	 13	 58	 5	 6     0.470042844    0.007262603    0.003019593    0.002533698    0.006605109    0.002745684    0.009722875    0.746960486
51	 151489	 23741	 1138963	 13	 58	 5	 6     0.470053838    0.006880833    0.003020270    0.002534208    0.006182543    0.002567441    0.009175980    0.749874496
52	 171535	 26862	 1310498	 13	 58	 5	 6     0.470063013    0.006536140    0.003020954    0.002534712    0.005796116    0.002429330    0.008693316    0.751858072
53	 237510	 26862	 1548008	 18	 92	 4	 7     0.470070155    0.006161721    0.002088658    0.001557792    0.005796922    0.002430150    0.008298134    0.742542934
54	 274698	 31040	 1822706	 18	 92	 4	 7     0.470078191    0.005845127    0.002089242    0.001558259    0.005458991    0.002302164    0.007829702    0.746532468
55	 322434	 36391	 2145140	 18	 92	 4	 7     0.470085355    0.005549462    0.002089915    0.001558781    0.005140893    0.002167146    0.007387066    0.751240304
56	 380286	 42844	 2525426	 18	 92	 4	 7     0.470092247    0.005271888    0.002090955    0.001559418    0.004839495    0.002067620    0.006934642    0.760224958
57	 443466	 49893	 2968892	 18	 92	 4	 7     0.470098640    0.004996999    0.002091836    0.001560008    0.004538086    0.001916430    0.006486767    0.770337455


==> data/lshaped/criterionD/varth1_thX0.4_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 2	 1     0.445130760    0.104702465    0.018009763    0.017913840    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 2	 1     0.449144148    0.098098808    0.019271401    0.019160755    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 2	 1     0.451347571    0.093667067    0.019775175    0.019662791    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 2	 1     0.452936766    0.088579758    0.019785453    0.019665690    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 2	 1     0.454748248    0.083884871    0.020641562    0.020505779    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 2	 1     0.457028730    0.078733073    0.021840672    0.021691526    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 2	 1     0.458787774    0.074925261    0.023312327    0.023141532    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 2	 1     0.460145824    0.070155417    0.023470946    0.023295582    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 2	 1     0.461402838    0.065761026    0.024033694    0.023851930    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 2	 1     0.462236929    0.062301056    0.024138550    0.023953479    0.057434763    0.023517822    0.085859369    0.725617454
12	 496	 285	 2031	 4	 8	 2	 2     0.462872979    0.058492114    0.009653044    0.008797224    0.057690087    0.023583107    0.082361491    0.710187657
13	 536	 309	 2567	 4	 8	 2	 2     0.463595091    0.055110900    0.009810267    0.008951023    0.054230711    0.024111216    0.078194638    0.704791300
14	 596	 342	 3163	 4	 8	 2	 2     0.464435518    0.051363784    0.009904014    0.009041477    0.050399889    0.022706928    0.073037379    0.703253380
15	 684	 388	 3847	 4	 8	 2	 2     0.465129555    0.048165164    0.010072978    0.009192842    0.047100086    0.020502770    0.068478509    0.703361742
16	 808	 458	 4655	 4	 8	 2	 2     0.465727452    0.045549340    0.010204593    0.009306716    0.044391538    0.018730336    0.064286465    0.708537013
17	 936	 525	 5591	 4	 8	 2	 2     0.466205856    0.043141143    0.010310185    0.009401605    0.041891028    0.017778323    0.060719923    0.710494023
18	 1132	 630	 6723	 4	 8	 2	 2     0.466638942    0.041094069    0.010498663    0.009558911    0.039730348    0.018558699    0.057296661    0.717215766
19	 1388	 766	 8111	 4	 8	 2	 2     0.467111043    0.038640862    0.010720504    0.009741203    0.037123941    0.016004314    0.053311193    0.724817062
20	 1580	 868	 9691	 4	 8	 2	 2     0.467487803    0.036303103    0.010893865    0.009887654    0.034630030    0.014784611    0.049899539    0.727523814
21	 1792	 974	 11483	 4	 8	 2	 2     0.467817206    0.034084684    0.011001487    0.009984691    0.032260393    0.013887512    0.046710509    0.729700558
22	 2016	 1092	 13499	 4	 8	 2	 2     0.468095623    0.031991251    0.011036482    0.010022757    0.030027257    0.012935100    0.043832609    0.729850482
23	 2252	 1216	 15751	 4	 8	 2	 2     0.468317767    0.030034124    0.011064704    0.010054298    0.027921692    0.011591714    0.041391772    0.725606137
24	 2492	 1338	 18243	 4	 8	 2	 2     0.468513566    0.028349488    0.011114061    0.010102475    0.026080090    0.010907834    0.039113275    0.724804767
25	 2800	 1499	 21043	 4	 8	 2	 2     0.468688085    0.026855849    0.011144909    0.010134559    0.024434149    0.010230607    0.036963337    0.726553698
26	 3204	 1716	 24247	 4	 8	 2	 2     0.468840581    0.025500385    0.011175097    0.010164203    0.022921319    0.009585226    0.034975983    0.729082734
27	 4806	 1716	 29053	 6	 15	 3	 3     0.468952885    0.024066139    0.007112324    0.006672809    0.022991169    0.009641114    0.033436522    0.719756046
28	 5622	 1998	 34675	 6	 15	 3	 3     0.469074926    0.022747243    0.007125122    0.006684074    0.021602539    0.009063203    0.031678440    0.718067032
29	 6540	 2314	 41215	 6	 15	 3	 3     0.469184688    0.021604852    0.007143054    0.006699513    0.020389861    0.008681151    0.030008968    0.719946519
30	 7830	 2752	 49045	 6	 15	 3	 3     0.469295249    0.020502289    0.007180901    0.006733937    0.019203607    0.008269947    0.028227268    0.726329221
31	 9156	 3205	 58201	 6	 15	 3	 3     0.469400358    0.019420019    0.007218338    0.006769017    0.018028664    0.007733381    0.026421838    0.734998794
32	 10434	 3642	 68635	 6	 15	 3	 3     0.469486217    0.018326656    0.007234723    0.006783284    0.016838203    0.007124633    0.024849570    0.737503936
33	 11718	 4078	 80353	 6	 15	 3	 3     0.469558259    0.017263139    0.007241610    0.006789122    0.015670835    0.006675349    0.023448901    0.736202478
34	 17577	 4078	 97930	 9	 28	 2	 4     0.469610029    0.016328481    0.004566635    0.003656401    0.015676898    0.006691055    0.022388164    0.729335438
35	 19800	 4577	 117730	 9	 28	 2	 4     0.469677345    0.015215658    0.004572869    0.003662301    0.014512240    0.006058000    0.020928465    0.727031721
36	 21942	 5068	 139672	 9	 28	 2	 4     0.469730466    0.014276862    0.004577324    0.003666423    0.013523199    0.005732163    0.019700232    0.724705272
37	 24579	 5667	 164251	 9	 28	 2	 4     0.469777959    0.013449681    0.004581251    0.003669925    0.012645397    0.005254439    0.018533177    0.725708357
38	 27756	 6390	 192007	 9	 28	 2	 4     0.469816660    0.012703850    0.004584781    0.003672903    0.011847683    0.004943270    0.017524710    0.724910689
39	 31878	 7333	 223885	 9	 28	 2	 4     0.469849642    0.012046679    0.004587752    0.003675105    0.011138896    0.004702436    0.016616949    0.724963374
40	 37341	 8568	 261226	 9	 28	 2	 4     0.469879014    0.011469679    0.004591573    0.003678061    0.010510518    0.004413317    0.015764560    0.727560979
41	 44037	 10073	 305263	 9	 28	 2	 4     0.469905871    0.010928662    0.004596123    0.003681047    0.009915206    0.004206677    0.014942616    0.731375451
42	 51633	 11779	 356896	 9	 28	 2	 4     0.469932222    0.010404996    0.004601823    0.003684369    0.009332051    0.003947686    0.014089584    0.738488515
43	 59238	 13489	 416134	 9	 28	 2	 4     0.469955381    0.009874749    0.004606123    0.003687711    0.008734661    0.003705027    0.013294714    0.742757557
44	 67095	 15254	 483229	 9	 28	 2	 4     0.469975467    0.009363764    0.004609418    0.003690564    0.008150666    0.003463999    0.012564615    0.745248789
45	 82005	 15254	 565234	 11	 42	 3	 5     0.469990252    0.008946472    0.003682008    0.002957745    0.008153660    0.003465994    0.011998844    0.745611153
46	 91993	 17083	 657227	 11	 42	 3	 5     0.470007678    0.008441716    0.003683899    0.002959255    0.007595489    0.003217902    0.011295689    0.747339622
47	 102564	 19021	 759791	 11	 42	 3	 5     0.470022742    0.007972450    0.003685252    0.002960428    0.007069573    0.002965728    0.010650425    0.748556935
48	 114510	 21219	 874301	 11	 42	 3	 5     0.470035396    0.007556925    0.003686199    0.002961211    0.006596897    0.002742516    0.010076520    0.749953838
49	 145740	 21219	 1020041	 14	 61	 5	 6     0.470045055    0.007148719    0.002749754    0.002313390    0.006598715    0.002744778    0.009615406    0.743465154
50	 163310	 23766	 1183351	 14	 61	 5	 6     0.470056042    0.006762542    0.002750391    0.002313891    0.006177971    0.002567211    0.009062397    0.746220003
51	 185066	 26911	 1368417	 14	 61	 5	 6     0.470065211    0.006411692    0.002751034    0.002314393    0.005791511    0.002430853    0.008573629    0.747838744
52	 214284	 31131	 1582701	 14	 61	 5	 6     0.470073237    0.006107523    0.002751676    0.002314893    0.005452533    0.002297294    0.008121684    0.752002087
53	 290814	 31131	 1873515	 19	 94	 5	 7     0.470079169    0.005783714    0.001926874    0.001505705    0.005453302    0.002297718    0.007770758    0.744292054
54	 341183	 36479	 2214698	 19	 94	 5	 7     0.470086314    0.005487033    0.001927499    0.001506183    0.005137342    0.002165738    0.007325751    0.749006312
55	 402477	 42955	 2617175	 19	 94	 5	 7     0.470093207    0.005204822    0.001928502    0.001506882    0.004834361    0.002065492    0.006869212    0.757702860
56	 469148	 50004	 3086323	 19	 94	 5	 7     0.470099582    0.004926442    0.001929305    0.001507457    0.004532947    0.001916412    0.006418122    0.767582996


==> data/lshaped/criterionD/varth1_thX0.4_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 2	 1     0.445130760    0.104702465    0.018009763    0.017913840    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 2	 1     0.449144148    0.098098808    0.019271401    0.019160755    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 2	 1     0.451347571    0.093667067    0.019775175    0.019662791    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 2	 1     0.452936766    0.088579758    0.019785453    0.019665690    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 2	 1     0.454748248    0.083884871    0.020641562    0.020505779    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 2	 1     0.457028730    0.078733073    0.021840672    0.021691526    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 2	 1     0.458787774    0.074925261    0.023312327    0.023141532    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 2	 1     0.460145824    0.070155417    0.023470946    0.023295582    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 2	 1     0.461402838    0.065761026    0.024033694    0.023851930    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 2	 1     0.462236929    0.062301056    0.024138550    0.023953479    0.057434763    0.023517822    0.085859369    0.725617454
12	 496	 285	 2031	 4	 8	 2	 2     0.462872979    0.058492114    0.009653044    0.008797224    0.057690087    0.023583107    0.082361491    0.710187657
13	 536	 309	 2567	 4	 8	 2	 2     0.463595091    0.055110900    0.009810267    0.008951023    0.054230711    0.024111216    0.078194638    0.704791300
14	 596	 342	 3163	 4	 8	 2	 2     0.464435518    0.051363784    0.009904014    0.009041477    0.050399889    0.022706928    0.073037379    0.703253380
15	 684	 388	 3847	 4	 8	 2	 2     0.465129555    0.048165164    0.010072978    0.009192842    0.047100086    0.020502770    0.068478509    0.703361742
16	 808	 458	 4655	 4	 8	 2	 2     0.465727452    0.045549340    0.010204593    0.009306716    0.044391538    0.018730336    0.064286465    0.708537013
17	 936	 525	 5591	 4	 8	 2	 2     0.466205856    0.043141143    0.010310185    0.009401605    0.041891028    0.017778323    0.060719923    0.710494023
18	 1132	 630	 6723	 4	 8	 2	 2     0.466638942    0.041094069    0.010498663    0.009558911    0.039730348    0.018558699    0.057296661    0.717215766
19	 1388	 766	 8111	 4	 8	 2	 2     0.467111043    0.038640862    0.010720504    0.009741203    0.037123941    0.016004314    0.053311193    0.724817062
20	 1580	 868	 9691	 4	 8	 2	 2     0.467487803    0.036303103    0.010893865    0.009887654    0.034630030    0.014784611    0.049899539    0.727523814
21	 1792	 974	 11483	 4	 8	 2	 2     0.467817206    0.034084684    0.011001487    0.009984691    0.032260393    0.013887512    0.046710509    0.729700558
22	 2016	 1092	 13499	 4	 8	 2	 2     0.468095623    0.031991251    0.011036482    0.010022757    0.030027257    0.012935100    0.043832609    0.729850482
23	 2252	 1216	 15751	 4	 8	 2	 2     0.468317767    0.030034124    0.011064704    0.010054298    0.027921692    0.011591714    0.041391772    0.725606137
24	 2492	 1338	 18243	 4	 8	 2	 2     0.468513566    0.028349488    0.011114061    0.010102475    0.026080090    0.010907834    0.039113275    0.724804767
25	 2800	 1499	 21043	 4	 8	 2	 2     0.468688085    0.026855849    0.011144909    0.010134559    0.024434149    0.010230607    0.036963337    0.726553698
26	 3204	 1716	 24247	 4	 8	 2	 2     0.468840581    0.025500385    0.011175097    0.010164203    0.022921319    0.009585226    0.034975983    0.729082734
27	 4806	 1716	 29053	 6	 15	 3	 3     0.468952885    0.024066139    0.007112324    0.006672809    0.022991169    0.009641114    0.033436522    0.719756046
28	 5622	 1998	 34675	 6	 15	 3	 3     0.469074926    0.022747243    0.007125122    0.006684074    0.021602539    0.009063203    0.031678440    0.718067032
29	 6540	 2314	 41215	 6	 15	 3	 3     0.469184688    0.021604852    0.007143054    0.006699513    0.020389861    0.008681151    0.030008968    0.719946519
30	 7830	 2752	 49045	 6	 15	 3	 3     0.469295249    0.020502289    0.007180901    0.006733937    0.019203607    0.008269947    0.028227268    0.726329221
31	 9156	 3205	 58201	 6	 15	 3	 3     0.469400358    0.019420019    0.007218338    0.006769017    0.018028664    0.007733381    0.026421838    0.734998794
32	 10434	 3642	 68635	 6	 15	 3	 3     0.469486217    0.018326656    0.007234723    0.006783284    0.016838203    0.007124633    0.024849570    0.737503936
33	 11718	 4078	 80353	 6	 15	 3	 3     0.469558259    0.017263139    0.007241610    0.006789122    0.015670835    0.006675349    0.023448901    0.736202478
34	 17577	 4078	 97930	 9	 28	 3	 4     0.469610029    0.016328481    0.004566635    0.003966373    0.015676898    0.006691055    0.022388164    0.729335438
35	 19800	 4577	 117730	 9	 28	 3	 4     0.469677345    0.015215658    0.004572869    0.003972171    0.014512240    0.006058000    0.020928465    0.727031721
36	 21942	 5068	 139672	 9	 28	 3	 4     0.469730466    0.014276862    0.004577324    0.003976211    0.013523199    0.005732163    0.019700232    0.724705272
37	 24579	 5667	 164251	 9	 28	 3	 4     0.469777959    0.013449681    0.004581251    0.003979669    0.012645397    0.005254439    0.018533177    0.725708357
38	 27756	 6390	 192007	 9	 28	 3	 4     0.469816660    0.012703850    0.004584781    0.003982803    0.011847683    0.004943270    0.017524710    0.724910689
39	 31878	 7333	 223885	 9	 28	 3	 4     0.469849642    0.012046679    0.004587752    0.003985300    0.011138896    0.004702436    0.016616949    0.724963374
40	 37341	 8568	 261226	 9	 28	 3	 4     0.469879014    0.011469679    0.004591573    0.003988494    0.010510518    0.004413317    0.015764560    0.727560979
41	 44037	 10073	 305263	 9	 28	 3	 4     0.469905871    0.010928662    0.004596123    0.003992276    0.009915206    0.004206677    0.014942616    0.731375451
42	 51633	 11779	 356896	 9	 28	 3	 4     0.469932222    0.010404996    0.004601823    0.003996864    0.009332051    0.003947686    0.014089584    0.738488515
43	 68844	 11779	 425740	 12	 45	 4	 5     0.469949726    0.009928870    0.003379996    0.002930999    0.009335850    0.003949630    0.013493129    0.735846352
44	 78996	 13491	 504736	 12	 45	 4	 5     0.469972928    0.009370020    0.003383890    0.002934185    0.008737652    0.003707900    0.012659255    0.740171532
45	 89496	 15260	 594232	 12	 45	 4	 5     0.469993042    0.008831053    0.003386647    0.002936431    0.008155864    0.003466094    0.011889074    0.742787270
46	 100368	 17085	 694600	 12	 45	 4	 5     0.470010407    0.008320387    0.003388523    0.002937956    0.007599128    0.003219498    0.011181537    0.744118370
47	 111852	 19015	 806452	 12	 45	 4	 5     0.470025492    0.007840677    0.003389899    0.002939137    0.007069993    0.002968865    0.010528367    0.744719212
48	 124968	 21227	 931420	 12	 45	 4	 5     0.470038189    0.007417638    0.003390888    0.002939946    0.006597214    0.002741331    0.009945373    0.745838029
49	 166624	 21227	 1098044	 16	 72	 5	 6     0.470047599    0.007006915    0.002355597    0.001992813    0.006599092    0.002741538    0.009490216    0.738330441
50	 186640	 23766	 1284684	 16	 72	 5	 6     0.470058533    0.006613707    0.002356266    0.001993415    0.006179736    0.002567391    0.008932267    0.740428703
51	 211456	 26905	 1496140	 16	 72	 5	 6     0.470067719    0.006254271    0.002356922    0.001993994    0.005793171    0.002430605    0.008435009    0.741465913
52	 244752	 31113	 1740892	 16	 72	 5	 6     0.470075737    0.005942219    0.002357575    0.001994570    0.005454522    0.002299160    0.007975626    0.745047382
53	 287184	 36463	 2028076	 16	 72	 5	 6     0.470082880    0.005653237    0.002358343    0.001995236    0.005137830    0.002165997    0.007542917    0.749476153
54	 338768	 42936	 2366844	 16	 72	 5	 6     0.470089778    0.005380644    0.002359656    0.001996327    0.004835634    0.002066629    0.007100004    0.757836762
55	 394928	 49983	 2761772	 16	 72	 5	 6     0.470096159    0.005111321    0.002360675    0.001997183    0.004533521    0.001916684    0.006664177    0.766984556
56	 518343	 49983	 3280115	 21	 105	 6	 7     0.470100583    0.004853400    0.001731205    0.001440005    0.004534140    0.001917229    0.006344410    0.764988401


==> data/lshaped/criterionD/varth1_thX0.4_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 2	 1     0.445130760    0.104702465    0.018009763    0.017913840    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 2	 1     0.449144148    0.098098808    0.019271401    0.019160755    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 2	 1     0.451347571    0.093667067    0.019775175    0.019662791    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 2	 1     0.452936766    0.088579758    0.019785453    0.019665690    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 2	 1     0.454748248    0.083884871    0.020641562    0.020505779    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 2	 1     0.457028730    0.078733073    0.021840672    0.021691526    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 2	 1     0.458787774    0.074925261    0.023312327    0.023141532    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 2	 1     0.460145824    0.070155417    0.023470946    0.023295582    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 2	 1     0.461402838    0.065761026    0.024033694    0.023851930    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 2	 1     0.462236929    0.062301056    0.024138550    0.023953479    0.057434763    0.023517822    0.085859369    0.725617454
12	 496	 285	 2031	 4	 8	 3	 2     0.462872979    0.058492114    0.009653044    0.009469251    0.057690087    0.023583107    0.082361491    0.710187657
13	 536	 309	 2567	 4	 8	 3	 2     0.463595091    0.055110900    0.009810267    0.009624632    0.054230711    0.024111216    0.078194638    0.704791300
14	 596	 342	 3163	 4	 8	 3	 2     0.464435518    0.051363784    0.009904014    0.009715894    0.050399889    0.022706928    0.073037379    0.703253380
15	 684	 388	 3847	 4	 8	 3	 2     0.465129555    0.048165164    0.010072978    0.009876997    0.047100086    0.020502770    0.068478509    0.703361742
16	 808	 458	 4655	 4	 8	 3	 2     0.465727452    0.045549340    0.010204593    0.010002060    0.044391538    0.018730336    0.064286465    0.708537013
17	 936	 525	 5591	 4	 8	 3	 2     0.466205856    0.043141143    0.010310185    0.010101045    0.041891028    0.017778323    0.060719923    0.710494023
18	 1132	 630	 6723	 4	 8	 3	 2     0.466638942    0.041094069    0.010498663    0.010280172    0.039730348    0.018558699    0.057296661    0.717215766
19	 1388	 766	 8111	 4	 8	 3	 2     0.467111043    0.038640862    0.010720504    0.010489107    0.037123941    0.016004314    0.053311193    0.724817062
20	 1580	 868	 9691	 4	 8	 3	 2     0.467487803    0.036303103    0.010893865    0.010653789    0.034630030    0.014784611    0.049899539    0.727523814
21	 1792	 974	 11483	 4	 8	 3	 2     0.467817206    0.034084684    0.011001487    0.010757074    0.032260393    0.013887512    0.046710509    0.729700558
22	 2016	 1092	 13499	 4	 8	 3	 2     0.468095623    0.031991251    0.011036482    0.010792414    0.030027257    0.012935100    0.043832609    0.729850482
23	 2252	 1216	 15751	 4	 8	 3	 2     0.468317767    0.030034124    0.011064704    0.010821004    0.027921692    0.011591714    0.041391772    0.725606137
24	 2492	 1338	 18243	 4	 8	 3	 2     0.468513566    0.028349488    0.011114061    0.010869500    0.026080090    0.010907834    0.039113275    0.724804767
25	 2800	 1499	 21043	 4	 8	 3	 2     0.468688085    0.026855849    0.011144909    0.010900254    0.024434149    0.010230607    0.036963337    0.726553698
26	 4900	 1499	 25943	 7	 18	 3	 3     0.468818226    0.025221695    0.005958821    0.005665916    0.024507679    0.010252270    0.035274358    0.715014997
27	 5607	 1716	 31550	 7	 18	 3	 3     0.468971401    0.023756815    0.005973436    0.005679944    0.022993571    0.009641750    0.033175818    0.716088289
28	 6559	 1998	 38109	 7	 18	 3	 3     0.469093502    0.022418312    0.005984317    0.005690048    0.021604830    0.009063731    0.031402160    0.713909878
29	 7630	 2314	 45739	 7	 18	 3	 3     0.469203339    0.021256593    0.006000487    0.005705386    0.020392079    0.008682489    0.029715923    0.715326698
30	 9135	 2752	 54874	 7	 18	 3	 3     0.469314105    0.020130521    0.006032467    0.005735270    0.019205396    0.008271183    0.027912016    0.721213449
31	 10682	 3205	 65556	 7	 18	 3	 3     0.469419418    0.019022411    0.006063698    0.005764852    0.018030077    0.007733792    0.026081014    0.729358563
32	 12173	 3642	 77729	 7	 18	 3	 3     0.469505347    0.017903104    0.006078727    0.005778864    0.016839544    0.007124822    0.024485482    0.731172220
33	 13671	 4078	 91400	 7	 18	 3	 3     0.469577411    0.016812174    0.006085453    0.005785083    0.015672156    0.006675497    0.023062199    0.728992688
34	 15393	 4574	 106793	 7	 18	 3	 3     0.469644410    0.015738995    0.006091809    0.005791199    0.014512265    0.006061456    0.021654966    0.726807665
35	 17045	 5063	 123838	 7	 18	 3	 3     0.469697487    0.014834360    0.006096059    0.005795246    0.013523916    0.005719094    0.020471444    0.724636714
36	 24350	 5063	 148188	 10	 31	 3	 4     0.469734972    0.014152574    0.004150853    0.003659314    0.013530179    0.005720775    0.019592486    0.722346997
37	 27270	 5659	 175458	 10	 31	 3	 4     0.469782178    0.013318822    0.004153914    0.003661972    0.012654486    0.005258736    0.018425926    0.722830529
38	 30800	 6382	 206258	 10	 31	 3	 4     0.469821163    0.012562391    0.004157009    0.003664663    0.011854659    0.004943132    0.017403567    0.721828553
39	 35360	 7321	 241618	 10	 31	 3	 4     0.469854181    0.011891833    0.004159613    0.003666774    0.011140616    0.004710435    0.016488111    0.721236850
40	 41470	 8563	 283088	 10	 31	 3	 4     0.469883737    0.011309375    0.004162764    0.003669347    0.010515387    0.004409283    0.015623151    0.723885665
41	 48850	 10057	 331938	 10	 31	 3	 4     0.469910475    0.010759888    0.004166685    0.003672520    0.009920379    0.004217145    0.014797130    0.727160467
42	 57350	 11775	 389288	 10	 31	 3	 4     0.469936978    0.010226143    0.004171588    0.003676362    0.009336586    0.003945373    0.013930037    0.734107374
43	 65780	 13481	 455068	 10	 31	 3	 4     0.469960151    0.009684168    0.004175550    0.003679832    0.008737729    0.003713276    0.013125012    0.737840711
44	 74540	 15252	 529608	 10	 31	 3	 4     0.469980328    0.009160222    0.004178610    0.003682569    0.008151618    0.003462884    0.012381479    0.739832623
45	 96902	 15252	 626510	 13	 47	 4	 5     0.469995087    0.008740970    0.003148822    0.002748693    0.008154109    0.003464676    0.011807970    0.740260206
46	 108706	 17081	 735216	 13	 47	 4	 5     0.470012475    0.008222818    0.003150668    0.002750295    0.007595263    0.003216123    0.011094259    0.741177731
47	 121199	 19020	 856415	 13	 47	 4	 5     0.470027481    0.007744238    0.003152023    0.002751511    0.007073752    0.002967082    0.010439169    0.741844321
48	 135278	 21211	 991693	 13	 47	 4	 5     0.470040158    0.007315683    0.003152965    0.002752334    0.006601365    0.002744703    0.009851876    0.742567462
49	 176902	 21211	 1168595	 17	 74	 7	 6     0.470048356    0.006964249    0.002213129    0.002016470    0.006603243    0.002745127    0.009452658    0.736750319
50	 198152	 23747	 1366747	 17	 74	 7	 6     0.470059325    0.006566493    0.002213748    0.002017041    0.006182083    0.002566706    0.008890446    0.738601143
51	 224468	 26881	 1591215	 17	 74	 7	 6     0.470068498    0.006203658    0.002214351    0.002017589    0.005794999    0.002430476    0.008391453    0.739282919
52	 259760	 31078	 1850975	 17	 74	 7	 6     0.470076523    0.005889993    0.002214961    0.002018139    0.005457652    0.002301158    0.007929197    0.742823447
53	 304776	 36421	 2155751	 17	 74	 7	 6     0.470083677    0.005597272    0.002215668    0.002018779    0.005140065    0.002167631    0.007493084    0.746991755
54	 359533	 42888	 2515284	 17	 74	 7	 6     0.470090573    0.005321666    0.002216941    0.002019944    0.004837903    0.002066484    0.007047179    0.755148494
55	 419118	 49926	 2934402	 17	 74	 7	 6     0.470096954    0.005049229    0.002217927    0.002020831    0.004536024    0.001916858    0.006607840    0.764127074
56	 591696	 49926	 3526098	 24	 120	 6	 7     0.470101499    0.004781179    0.001509857    0.001277270    0.004536519    0.001917047    0.006276159    0.761800218


==> data/lshaped/criterionD/varth1_thX0.4_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 2	 1     0.445130760    0.104702465    0.018009763    0.017913840    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 2	 1     0.449144148    0.098098808    0.019271401    0.019160755    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 2	 1     0.451347571    0.093667067    0.019775175    0.019662791    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 2	 1     0.452936766    0.088579758    0.019785453    0.019665690    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 2	 1     0.454748248    0.083884871    0.020641562    0.020505779    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 2	 1     0.457028730    0.078733073    0.021840672    0.021691526    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 2	 1     0.458787774    0.074925261    0.023312327    0.023141532    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 2	 1     0.460145824    0.070155417    0.023470946    0.023295582    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 2	 1     0.461402838    0.065761026    0.024033694    0.023851930    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 2	 1     0.462236929    0.062301056    0.024138550    0.023953479    0.057434763    0.023517822    0.085859369    0.725617454
12	 496	 285	 2031	 4	 8	 3	 2     0.462872979    0.058492114    0.009653044    0.009469251    0.057690087    0.023583107    0.082361491    0.710187657
13	 536	 309	 2567	 4	 8	 3	 2     0.463595091    0.055110900    0.009810267    0.009624632    0.054230711    0.024111216    0.078194638    0.704791300
14	 596	 342	 3163	 4	 8	 3	 2     0.464435518    0.051363784    0.009904014    0.009715894    0.050399889    0.022706928    0.073037379    0.703253380
15	 684	 388	 3847	 4	 8	 3	 2     0.465129555    0.048165164    0.010072978    0.009876997    0.047100086    0.020502770    0.068478509    0.703361742
16	 808	 458	 4655	 4	 8	 3	 2     0.465727452    0.045549340    0.010204593    0.010002060    0.044391538    0.018730336    0.064286465    0.708537013
17	 936	 525	 5591	 4	 8	 3	 2     0.466205856    0.043141143    0.010310185    0.010101045    0.041891028    0.017778323    0.060719923    0.710494023
18	 1132	 630	 6723	 4	 8	 3	 2     0.466638942    0.041094069    0.010498663    0.010280172    0.039730348    0.018558699    0.057296661    0.717215766
19	 1388	 766	 8111	 4	 8	 3	 2     0.467111043    0.038640862    0.010720504    0.010489107    0.037123941    0.016004314    0.053311193    0.724817062
20	 1580	 868	 9691	 4	 8	 3	 2     0.467487803    0.036303103    0.010893865    0.010653789    0.034630030    0.014784611    0.049899539    0.727523814
21	 1792	 974	 11483	 4	 8	 3	 2     0.467817206    0.034084684    0.011001487    0.010757074    0.032260393    0.013887512    0.046710509    0.729700558
22	 2016	 1092	 13499	 4	 8	 3	 2     0.468095623    0.031991251    0.011036482    0.010792414    0.030027257    0.012935100    0.043832609    0.729850482
23	 2252	 1216	 15751	 4	 8	 3	 2     0.468317767    0.030034124    0.011064704    0.010821004    0.027921692    0.011591714    0.041391772    0.725606137
24	 2492	 1338	 18243	 4	 8	 3	 2     0.468513566    0.028349488    0.011114061    0.010869500    0.026080090    0.010907834    0.039113275    0.724804767
25	 2800	 1499	 21043	 4	 8	 3	 2     0.468688085    0.026855849    0.011144909    0.010900254    0.024434149    0.010230607    0.036963337    0.726553698
26	 4900	 1499	 25943	 7	 18	 3	 3     0.468818226    0.025221695    0.005958821    0.005665916    0.024507679    0.010252270    0.035274358    0.715014997
27	 5607	 1716	 31550	 7	 18	 3	 3     0.468971401    0.023756815    0.005973436    0.005679944    0.022993571    0.009641750    0.033175818    0.716088289
28	 6559	 1998	 38109	 7	 18	 3	 3     0.469093502    0.022418312    0.005984317    0.005690048    0.021604830    0.009063731    0.031402160    0.713909878
29	 7630	 2314	 45739	 7	 18	 3	 3     0.469203339    0.021256593    0.006000487    0.005705386    0.020392079    0.008682489    0.029715923    0.715326698
30	 9135	 2752	 54874	 7	 18	 3	 3     0.469314105    0.020130521    0.006032467    0.005735270    0.019205396    0.008271183    0.027912016    0.721213449
31	 10682	 3205	 65556	 7	 18	 3	 3     0.469419418    0.019022411    0.006063698    0.005764852    0.018030077    0.007733792    0.026081014    0.729358563
32	 12173	 3642	 77729	 7	 18	 3	 3     0.469505347    0.017903104    0.006078727    0.005778864    0.016839544    0.007124822    0.024485482    0.731172220
33	 13671	 4078	 91400	 7	 18	 3	 3     0.469577411    0.016812174    0.006085453    0.005785083    0.015672156    0.006675497    0.023062199    0.728992688
34	 15393	 4574	 106793	 7	 18	 3	 3     0.469644410    0.015738995    0.006091809    0.005791199    0.014512265    0.006061456    0.021654966    0.726807665
35	 17045	 5063	 123838	 7	 18	 3	 3     0.469697487    0.014834360    0.006096059    0.005795246    0.013523916    0.005719094    0.020471444    0.724636714
36	 24350	 5063	 148188	 10	 31	 5	 4     0.469734972    0.014152574    0.004150853    0.003956060    0.013530179    0.005720775    0.019592486    0.722346997
37	 27270	 5659	 175458	 10	 31	 5	 4     0.469782178    0.013318822    0.004153914    0.003958734    0.012654486    0.005258736    0.018425926    0.722830529
38	 30800	 6382	 206258	 10	 31	 5	 4     0.469821163    0.012562391    0.004157009    0.003961481    0.011854659    0.004943132    0.017403567    0.721828553
39	 35360	 7321	 241618	 10	 31	 5	 4     0.469854181    0.011891833    0.004159613    0.003963739    0.011140616    0.004710435    0.016488111    0.721236850
40	 41470	 8563	 283088	 10	 31	 5	 4     0.469883737    0.011309375    0.004162764    0.003966460    0.010515387    0.004409283    0.015623151    0.723885665
41	 48850	 10057	 331938	 10	 31	 5	 4     0.469910475    0.010759888    0.004166685    0.003969912    0.009920379    0.004217145    0.014797130    0.727160467
42	 57350	 11775	 389288	 10	 31	 5	 4     0.469936978    0.010226143    0.004171588    0.003974200    0.009336586    0.003945373    0.013930037    0.734107374
43	 86025	 11775	 475313	 15	 56	 4	 5     0.469954210    0.009752086    0.002805122    0.002479214    0.009339939    0.003947862    0.013336027    0.731258681
44	 98685	 13483	 573998	 15	 56	 4	 5     0.469977419    0.009182593    0.002808860    0.002482487    0.008742444    0.003714555    0.012491406    0.735112891
45	 111825	 15254	 685823	 15	 56	 4	 5     0.469997645    0.008625482    0.002811533    0.002484887    0.008154399    0.003465125    0.011705689    0.736862385
46	 125415	 17079	 811238	 15	 56	 4	 5     0.470015077    0.008099297    0.002813400    0.002486608    0.007594958    0.003212002    0.010983495    0.737406161
47	 139815	 19017	 951053	 15	 56	 4	 5     0.470029996    0.007611073    0.002814804    0.002487978    0.007071444    0.002961563    0.010325340    0.737125676
48	 155970	 21195	 1107023	 15	 56	 4	 5     0.470042611    0.007179771    0.002815805    0.002488917    0.006604571    0.002746431    0.009734154    0.737585578
49	 174735	 23733	 1281758	 15	 56	 4	 5     0.470053585    0.006794235    0.002816610    0.002489652    0.006182906    0.002565140    0.009188927    0.739393698
50	 197835	 26851	 1479593	 15	 56	 4	 5     0.470062753    0.006444836    0.002817460    0.002490431    0.005796364    0.002429594    0.008707356    0.740159974
51	 250591	 26851	 1730184	 19	 83	 8	 6     0.470069439    0.006148246    0.002044632    0.001909063    0.005798311    0.002430780    0.008338594    0.737324027
52	 289864	 31030	 2020048	 19	 83	 8	 6     0.470077474    0.005830915    0.002045189    0.001909566    0.005460474    0.002302400    0.007872612    0.740658248
53	 340195	 36376	 2360243	 19	 83	 8	 6     0.470084639    0.005533817    0.002045822    0.001910138    0.005141765    0.002168740    0.007432460    0.744547183
54	 401356	 42838	 2761599	 19	 83	 8	 6     0.470091542    0.005254755    0.002047017    0.001911227    0.004839646    0.002067515    0.006982217    0.752591176
55	 467932	 49873	 3229531	 19	 83	 8	 6     0.470097919    0.004979320    0.002047947    0.001912074    0.004538672    0.001916098    0.006538808    0.761502740


==> data/lshaped/criterionD/varth1_thX0.4_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 2	 1     0.445130760    0.104702465    0.018009763    0.017913840    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 2	 1     0.449144148    0.098098808    0.019271401    0.019160755    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 2	 1     0.451347571    0.093667067    0.019775175    0.019662791    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 2	 1     0.452936766    0.088579758    0.019785453    0.019665690    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 2	 1     0.454748248    0.083884871    0.020641562    0.020505779    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 2	 1     0.457028730    0.078733073    0.021840672    0.021691526    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 2	 1     0.458787774    0.074925261    0.023312327    0.023141532    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 2	 1     0.460145824    0.070155417    0.023470946    0.023295582    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 2	 1     0.461402838    0.065761026    0.024033694    0.023851930    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 2	 1     0.462236929    0.062301056    0.024138550    0.023953479    0.057434763    0.023517822    0.085859369    0.725617454
12	 496	 285	 2031	 4	 8	 4	 2     0.462872979    0.058492114    0.009653044    0.009579030    0.057690087    0.023583107    0.082361491    0.710187657
13	 536	 309	 2567	 4	 8	 3	 2     0.463595091    0.055110900    0.009810267    0.009624632    0.054230711    0.024111216    0.078194638    0.704791300
14	 596	 342	 3163	 4	 8	 3	 2     0.464435518    0.051363784    0.009904014    0.009715894    0.050399889    0.022706928    0.073037379    0.703253380
15	 684	 388	 3847	 4	 8	 4	 2     0.465129555    0.048165164    0.010072978    0.009996311    0.047100086    0.020502770    0.068478509    0.703361742
16	 808	 458	 4655	 4	 8	 4	 2     0.465727452    0.045549340    0.010204593    0.010127502    0.044391538    0.018730336    0.064286465    0.708537013
17	 936	 525	 5591	 4	 8	 4	 2     0.466205856    0.043141143    0.010310185    0.010232693    0.041891028    0.017778323    0.060719923    0.710494023
18	 1132	 630	 6723	 4	 8	 4	 2     0.466638942    0.041094069    0.010498663    0.010419964    0.039730348    0.018558699    0.057296661    0.717215766
19	 1388	 766	 8111	 4	 8	 4	 2     0.467111043    0.038640862    0.010720504    0.010639777    0.037123941    0.016004314    0.053311193    0.724817062
20	 1580	 868	 9691	 4	 8	 4	 2     0.467487803    0.036303103    0.010893865    0.010811601    0.034630030    0.014784611    0.049899539    0.727523814
21	 1792	 974	 11483	 4	 8	 4	 2     0.467817206    0.034084684    0.011001487    0.010918158    0.032260393    0.013887512    0.046710509    0.729700558
22	 2016	 1092	 13499	 4	 8	 4	 2     0.468095623    0.031991251    0.011036482    0.010953051    0.030027257    0.012935100    0.043832609    0.729850482
23	 2252	 1216	 15751	 4	 8	 4	 2     0.468317767    0.030034124    0.011064704    0.010981282    0.027921692    0.011591714    0.041391772    0.725606137
24	 2492	 1338	 18243	 4	 8	 4	 2     0.468513566    0.028349488    0.011114061    0.011030613    0.026080090    0.010907834    0.039113275    0.724804767
25	 4984	 1338	 23227	 8	 19	 5	 3     0.468660492    0.026581335    0.004734530    0.004607591    0.026156292    0.010927099    0.037311560    0.712415538
26	 5600	 1499	 28827	 8	 19	 5	 3     0.468835713    0.024964587    0.004748557    0.004620931    0.024508811    0.010251652    0.035041168    0.712435920
27	 6408	 1716	 35235	 8	 19	 5	 3     0.468988948    0.023483096    0.004762420    0.004634244    0.022995112    0.009641526    0.032926824    0.713190450
28	 7496	 1998	 42731	 8	 19	 5	 3     0.469111112    0.022127089    0.004771256    0.004642454    0.021606554    0.009064057    0.031137987    0.710613995
29	 8720	 2314	 51451	 8	 19	 5	 3     0.469221042    0.020947505    0.004784145    0.004654509    0.020393869    0.008683864    0.029435068    0.711651310
30	 10440	 2752	 61891	 8	 19	 5	 3     0.469332050    0.019799160    0.004806861    0.004675633    0.019206791    0.008273142    0.027608628    0.717136676
31	 12208	 3205	 74099	 8	 19	 5	 3     0.469437622    0.018665722    0.004826726    0.004694367    0.018030860    0.007753697    0.025751289    0.724846142
32	 13920	 3644	 88019	 8	 19	 5	 3     0.469523952    0.017518170    0.004838914    0.004705880    0.016836603    0.007119371    0.024126092    0.726108907
33	 15616	 4076	 103635	 8	 19	 5	 3     0.469595724    0.016400480    0.004844722    0.004711374    0.015668581    0.006691512    0.022686240    0.722926335
34	 17608	 4580	 121243	 8	 19	 5	 3     0.469663277    0.015292288    0.004849026    0.004715401    0.014503138    0.006065825    0.021241831    0.719913799
35	 19520	 5072	 140763	 8	 19	 5	 3     0.469716459    0.014356372    0.004852843    0.004719013    0.013511304    0.005727421    0.020031413    0.716692939
36	 21864	 5671	 162627	 8	 19	 5	 3     0.469763974    0.013533875    0.004856919    0.004722915    0.012632344    0.005251209    0.018884333    0.716672123
37	 24712	 6400	 187339	 8	 19	 5	 3     0.469802742    0.012792925    0.004860261    0.004726102    0.011833715    0.004949358    0.017893941    0.714930574
38	 28408	 7351	 215747	 8	 19	 5	 3     0.469835771    0.012139632    0.004863088    0.004728769    0.011122996    0.004695204    0.017004628    0.713901655
39	 46163	 7351	 261910	 13	 40	 4	 4     0.469860194    0.011708178    0.003639525    0.003458223    0.011128130    0.004697361    0.016315872    0.717594333
40	 54106	 8594	 316016	 13	 40	 4	 4     0.469889461    0.011119604    0.003642480    0.003460850    0.010506090    0.004412846    0.015450055    0.719712889
41	 63791	 10101	 379807	 13	 40	 4	 4     0.469916435    0.010554761    0.003645548    0.003463434    0.009905199    0.004201065    0.014606613    0.722601546
42	 74750	 11805	 454557	 13	 40	 4	 4     0.469942678    0.010014848    0.003649094    0.003466311    0.009326376    0.003942611    0.013736414    0.729072987
43	 85696	 13509	 540253	 13	 40	 4	 4     0.469965711    0.009464428    0.003652525    0.003469453    0.008731234    0.003705333    0.012924379    0.732292666
44	 97097	 15282	 637350	 13	 40	 4	 4     0.469985827    0.008926178    0.003655354    0.003472114    0.008143405    0.003465414    0.012170935    0.733401218
45	 126973	 15282	 764323	 17	 63	 7	 5     0.469998818    0.008575790    0.002680422    0.002565272    0.008146135    0.003466799    0.011658507    0.735582208
46	 142528	 17125	 906851	 17	 63	 7	 5     0.470016300    0.008046538    0.002682208    0.002566994    0.007586339    0.003206567    0.010931000    0.736120937
47	 158763	 19052	 1065614	 17	 63	 7	 5     0.470031248    0.007550893    0.002683546    0.002568320    0.007057944    0.002963767    0.010268165    0.735369235
48	 177259	 21253	 1242873	 17	 63	 7	 5     0.470043879    0.007118917    0.002684565    0.002569317    0.006593336    0.002745638    0.009672731    0.735977915
49	 198628	 23805	 1441501	 17	 63	 7	 5     0.470054898    0.006730706    0.002685334    0.002570062    0.006171821    0.002564165    0.009121527    0.737892413
50	 280416	 23805	 1721917	 24	 100	 10	 6     0.470062963    0.006367568    0.001558943    0.001458991    0.006173785    0.002565499    0.008696015    0.732239838
51	 317760	 26953	 2039677	 24	 100	 10	 6     0.470072087    0.005994339    0.001559352    0.001459358    0.005787964    0.002428483    0.008187974    0.732090647
52	 367824	 31171	 2407501	 24	 100	 10	 6     0.470080100    0.005667607    0.001559771    0.001459733    0.005448751    0.002299332    0.007714241    0.734694037
53	 432072	 36572	 2839573	 24	 100	 10	 6     0.470087284    0.005363948    0.001560255    0.001460163    0.005132012    0.002162256    0.007263250    0.738505295
54	 509568	 43055	 3349141	 24	 100	 10	 6     0.470094148    0.005076062    0.001561028    0.001460830    0.004830072    0.002062842    0.006804547    0.745980837
55	 593832	 50106	 3942973	 24	 100	 10	 6     0.470100517    0.004791118    0.001561661    0.001461390    0.004529462    0.001913632    0.006349301    0.754589801


==> data/lshaped/criterionD/varth1_thX0.4_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.046852010    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 3	 1     0.441911422    0.109920301    0.017291732    0.017291732    0.108551687    0.047626179    0.160465276    0.685009892
2	 70	 100	 169	 2	 3	 3	 1     0.445130760    0.104702465    0.018009763    0.018009763    0.103141915    0.049498567    0.151305703    0.691992848
3	 82	 112	 251	 2	 3	 3	 1     0.449144148    0.098098808    0.019271401    0.019271401    0.096187261    0.040175870    0.138940074    0.706051212
4	 90	 120	 341	 2	 3	 3	 1     0.451347571    0.093667067    0.019775175    0.019775175    0.091555786    0.036753638    0.131606152    0.711722556
5	 100	 130	 441	 2	 3	 3	 1     0.452936766    0.088579758    0.019785453    0.019785453    0.086341817    0.036301374    0.126028153    0.702856908
6	 114	 144	 555	 2	 3	 3	 1     0.454748248    0.083884871    0.020641562    0.020641562    0.081305581    0.038780908    0.119326611    0.702985450
7	 142	 174	 697	 2	 3	 3	 1     0.457028730    0.078733073    0.021840672    0.021840672    0.075643122    0.032674764    0.110270348    0.714000407
8	 170	 202	 867	 2	 3	 3	 1     0.458787774    0.074925261    0.023312327    0.023312327    0.071206251    0.030710617    0.102706321    0.729509737
9	 196	 228	 1063	 2	 3	 3	 1     0.460145824    0.070155417    0.023470946    0.023470946    0.066112762    0.029064812    0.096439774    0.727453153
10	 224	 257	 1287	 2	 3	 3	 1     0.461402838    0.065761026    0.024033694    0.024033694    0.061211879    0.025292194    0.090234308    0.728780740
11	 248	 285	 1535	 2	 3	 3	 1     0.462236929    0.062301056    0.024138550    0.024138550    0.057434763    0.023517822    0.085859369    0.725617454
12	 620	 285	 2155	 5	 9	 5	 2     0.462901661    0.058340381    0.008380323    0.008368300    0.057735347    0.023594164    0.082200135    0.709735838
13	 670	 309	 2825	 5	 9	 5	 2     0.463624252    0.054943150    0.008539620    0.008527393    0.054275452    0.024119332    0.078021549    0.704204810
14	 745	 342	 3570	 5	 9	 5	 2     0.464464971    0.051177771    0.008632470    0.008620011    0.050444471    0.022721510    0.072849848    0.702510328
15	 855	 388	 4425	 5	 9	 5	 2     0.465160083    0.047953911    0.008780316    0.008767082    0.047143225    0.020508459    0.068270831    0.702407030
16	 1010	 458	 5435	 5	 9	 5	 2     0.465758266    0.045321906    0.008920541    0.008906731    0.044435336    0.018747125    0.064062836    0.707460194
17	 1170	 525	 6605	 5	 9	 5	 2     0.466237420    0.042887087    0.009007658    0.008993147    0.041930471    0.017790436    0.060477083    0.709146103
18	 1415	 630	 8020	 5	 9	 5	 2     0.466671526    0.040813390    0.009181901    0.009166288    0.039767141    0.018568315    0.057030661    0.715639442
19	 1735	 766	 9755	 5	 9	 5	 2     0.467144808    0.038328452    0.009392193    0.009375203    0.037159884    0.016011757    0.053014508    0.722980436
20	 1975	 868	 11730	 5	 9	 5	 2     0.467522457    0.035959092    0.009557161    0.009539197    0.034665789    0.014638592    0.049573799    0.725364855
21	 2235	 972	 13965	 5	 9	 5	 2     0.467847360    0.033764173    0.009648030    0.009629505    0.032356373    0.013900092    0.046407512    0.727558344
22	 2510	 1088	 16475	 5	 9	 5	 2     0.468123951    0.031633726    0.009676198    0.009657577    0.030117500    0.012978864    0.043529022    0.726727249
23	 2805	 1212	 19280	 5	 9	 5	 2     0.468347972    0.029646551    0.009695818    0.009677146    0.028016229    0.011666602    0.041048589    0.722230690
24	 3105	 1334	 22385	 5	 9	 5	 2     0.468546995    0.027896318    0.009740002    0.009721251    0.026140713    0.010937954    0.038710760    0.720634716
25	 3490	 1495	 25875	 5	 9	 5	 2     0.468720336    0.026359245    0.009762995    0.009744165    0.024484561    0.010298149    0.036552097    0.721141804
26	 4000	 1714	 29875	 5	 9	 5	 2     0.468875952    0.024963415    0.009788532    0.009769571    0.022964249    0.009613169    0.034498573    0.723607187
27	 8000	 1714	 37875	 10	 23	 7	 3     0.468993181    0.023407092    0.004265904    0.004235998    0.023015082    0.009627622    0.032866489    0.712187175
28	 9340	 1991	 47215	 10	 23	 7	 3     0.469115205    0.022055659    0.004273304    0.004243228    0.021637721    0.009081353    0.031076265    0.709726838
29	 10860	 2306	 58075	 10	 23	 7	 3     0.469224677    0.020874681    0.004283662    0.004253391    0.020430432    0.008687656    0.029377069    0.710577400
30	 13000	 2741	 71075	 10	 23	 7	 3     0.469335783    0.019714068    0.004302789    0.004272020    0.019238775    0.008268214    0.027545098    0.715701490
31	 15210	 3194	 86285	 10	 23	 7	 3     0.469441478    0.018574468    0.004319766    0.004288636    0.018065173    0.007770182    0.025680884    0.723279916
32	 17360	 3636	 103645	 10	 23	 7	 3     0.469528519    0.017404817    0.004329744    0.004298382    0.016857668    0.007156526    0.024037036    0.724083331
33	 19520	 4076	 123165	 10	 23	 7	 3     0.469601243    0.016272580    0.004334705    0.004303227    0.015684617    0.006693643    0.022571718    0.720927850
34	 21980	 4573	 145145	 10	 23	 7	 3     0.469668709    0.015150003    0.004338275    0.004306730    0.014515577    0.006064171    0.021121390    0.717282483
35	 24370	 5066	 169515	 10	 23	 7	 3     0.469721892    0.014205948    0.004341398    0.004309799    0.013526316    0.005724634    0.019903609    0.713737306
36	 27270	 5659	 196785	 10	 23	 7	 3     0.469769122    0.013374067    0.004344809    0.004313166    0.012648648    0.005258311    0.018755838    0.713061564
37	 30800	 6382	 227585	 10	 23	 7	 3     0.469808102    0.012620574    0.004347580    0.004315890    0.011848098    0.004943118    0.017752655    0.710911886
38	 35370	 7323	 262955	 10	 23	 7	 3     0.469841130    0.011957508    0.004350030    0.004318290    0.011138188    0.004705049    0.016855930    0.709394747
39	 41460	 8561	 304415	 10	 23	 7	 3     0.469870569    0.011375588    0.004353188    0.004321390    0.010509699    0.004410442    0.016014296    0.710339551
40	 48870	 10061	 353285	 10	 23	 7	 3     0.469897382    0.010829377    0.004356746    0.004324862    0.009914342    0.004211345    0.015207244    0.712119644
41	 83079	 10061	 436364	 17	 49	 6	 4     0.469919191    0.010448528    0.003286391    0.003224103    0.009918234    0.004215879    0.014517699    0.719709618
42	 97512	 11777	 533876	 17	 49	 6	 4     0.469945673    0.009897484    0.003289121    0.003226576    0.009334981    0.003948846    0.013633549    0.725965298
43	 111894	 13488	 645770	 17	 49	 6	 4     0.469968892    0.009337363    0.003292316    0.003229656    0.008737677    0.003716211    0.012808210    0.729013870
44	 126735	 15253	 772505	 17	 49	 6	 4     0.469989024    0.008794054    0.003295105    0.003232372    0.008153384    0.003464899    0.012046866    0.729986930
45	 142171	 17084	 914676	 17	 49	 6	 4     0.470006435    0.008281506    0.003297137    0.003234364    0.007596857    0.003211423    0.011347277    0.729823208
46	 192349	 17084	 1107025	 23	 78	 10	 5     0.470018266    0.007956468    0.002357801    0.002318449    0.007599089    0.003212241    0.010846157    0.733574876
47	 214429	 19020	 1321454	 23	 78	 10	 5     0.470033159    0.007455184    0.002359075    0.002319716    0.007072095    0.002963725    0.010180343    0.732311692
48	 239177	 21197	 1560631	 23	 78	 10	 5     0.470045809    0.007015374    0.002359925    0.002320555    0.006606529    0.002745898    0.009578458    0.732411560
49	 267927	 23733	 1828558	 23	 78	 10	 5     0.470056809    0.006618983    0.002360608    0.002321228    0.006183726    0.002567310    0.009022513    0.733607489
50	 303439	 26858	 2131997	 23	 78	 10	 5     0.470065997    0.006259670    0.002361358    0.002321962    0.005797194    0.002429895    0.008530427    0.733804918
51	 351003	 31040	 2483000	 23	 78	 10	 5     0.470074031    0.005947771    0.002362135    0.002322726    0.005458599    0.002301278    0.008075582    0.736513053
52	 503613	 31040	 2986613	 33	 134	 12	 6     0.470080706    0.005625771    0.001354903    0.001316794    0.005460178    0.002302504    0.007677168    0.732792523
53	 591030	 36385	 3577643	 33	 134	 12	 6     0.470087868    0.005317294    0.001355300    0.001317168    0.005141671    0.002168667    0.007225330    0.735924033
54	 697224	 42846	 4274867	 33	 134	 12	 6     0.470094767    0.005026018    0.001355984    0.001317811    0.004839645    0.002067640    0.006761605    0.743317181
55	 812856	 49882	 5087723	 33	 134	 12	 6     0.470101159    0.004736828    0.001356548    0.001318341    0.004538427    0.001914975    0.006301541    0.751693639


==> data/lshaped/criterionD/varth1_thX0.5_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 1	 1     0.446113118    0.102085288    0.018127807    0.015287801    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 1	 1     0.451056005    0.093235379    0.019646480    0.016198595    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 1	 1     0.457043726    0.078634778    0.021650989    0.017132106    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 1	 1     0.459563872    0.072527409    0.023076873    0.017641485    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 1	 1     0.461523485    0.065395022    0.024059022    0.018236362    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 1	 1     0.462870423    0.059803998    0.024312540    0.018409515    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 1	 1     0.463993523    0.055230394    0.024454467    0.018598260    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 1	 1     0.464900964    0.051219020    0.024632353    0.018672228    0.044906962    0.023218648    0.070013596    0.731558206
11	 496	 556	 2407	 2	 3	 1	 1     0.465632499    0.048104687    0.024767908    0.018771045    0.041238472    0.022377788    0.064970651    0.740406409
12	 674	 742	 3081	 2	 3	 1	 1     0.466292965    0.045211509    0.025072314    0.018922860    0.037622594    0.020138557    0.060047317    0.752931371
13	 836	 914	 3917	 2	 3	 1	 1     0.466892884    0.042231888    0.025369901    0.019036663    0.033762413    0.017809286    0.055189168    0.765220604
14	 1254	 914	 5171	 3	 6	 1	 2     0.467282143    0.038997884    0.019296256    0.016483321    0.033889371    0.017976453    0.051790038    0.752999711
15	 1518	 1092	 6689	 3	 6	 1	 2     0.467743641    0.036088606    0.019402840    0.016552915    0.030428889    0.016040076    0.047441498    0.760697013
16	 2024	 1092	 8713	 4	 8	 1	 2     0.468054373    0.032412490    0.011037419    0.008294669    0.030475316    0.016064428    0.044270909    0.732139705
17	 2408	 1296	 11121	 4	 8	 1	 2     0.468439853    0.029126909    0.011104757    0.008352142    0.026926960    0.013876475    0.039986414    0.728420123
18	 2912	 1558	 14033	 4	 8	 1	 2     0.468716261    0.026672549    0.011153524    0.008390900    0.024228573    0.012499774    0.036604316    0.728672238
19	 3612	 1927	 17645	 4	 8	 1	 2     0.468925008    0.024669139    0.011187158    0.008416881    0.021986676    0.011464755    0.033825233    0.729311710
20	 4668	 2470	 22313	 4	 8	 1	 2     0.469105680    0.022943620    0.011248955    0.008461834    0.019996768    0.010653309    0.031219720    0.734907941
21	 6080	 3190	 28393	 4	 8	 1	 2     0.469274690    0.021333582    0.011331957    0.008526393    0.018075079    0.009565640    0.028567021    0.746790580
22	 7488	 3914	 35881	 4	 8	 1	 2     0.469406253    0.019887994    0.011368236    0.008552093    0.016318564    0.008618597    0.026316900    0.755711904
23	 8996	 4678	 44877	 4	 8	 1	 2     0.469514078    0.018371406    0.011388694    0.008568942    0.014415486    0.007513406    0.024317486    0.755481316
24	 11245	 4678	 56122	 5	 13	 1	 3     0.469592325    0.017063183    0.009091640    0.005822694    0.014439331    0.007525403    0.022756499    0.749815813
25	 13415	 5567	 69537	 5	 13	 1	 3     0.469673898    0.015800833    0.009101376    0.005831615    0.012916319    0.006676422    0.021005689    0.752216864
26	 16300	 6758	 85837	 5	 13	 1	 3     0.469736446    0.014765788    0.009110663    0.005839257    0.011619997    0.006080499    0.019557108    0.755008760
27	 20740	 8563	 106577	 5	 13	 1	 3     0.469786190    0.013955146    0.009120977    0.005846527    0.010561908    0.005540737    0.018323357    0.761604221
28	 24888	 8563	 131465	 6	 15	 2	 3     0.469824761    0.012832303    0.007269936    0.005736620    0.010574310    0.005549696    0.017306176    0.741486929
29	 33184	 8563	 164649	 8	 19	 1	 3     0.469862482    0.011642547    0.004866785    0.003677487    0.010576545    0.005551472    0.016249846    0.716471219
30	 43192	 11087	 207841	 8	 19	 1	 3     0.469906486    0.010764778    0.004874643    0.003681008    0.009597828    0.005074526    0.014923264    0.721342096
31	 54568	 13967	 262409	 8	 19	 1	 3     0.469944577    0.009941838    0.004880870    0.003684167    0.008661250    0.004568940    0.013671273    0.727206466
32	 66352	 16946	 328761	 8	 19	 1	 3     0.469975307    0.009127294    0.004883842    0.003685907    0.007710745    0.004047332    0.012570619    0.726081473
33	 79184	 20182	 407945	 8	 19	 1	 3     0.469999083    0.008420605    0.004885558    0.003686989    0.006858418    0.003560160    0.011647797    0.722935380
34	 89082	 20182	 497027	 9	 28	 1	 4     0.470013547    0.008267534    0.004613720    0.003058270    0.006860445    0.003560597    0.011048781    0.748275674
35	 107235	 24270	 604262	 9	 28	 1	 4     0.470031882    0.007704743    0.004615327    0.003059321    0.006169426    0.003197780    0.010239110    0.752481662
36	 131985	 29837	 736247	 9	 28	 1	 4     0.470046055    0.007234191    0.004616598    0.003060068    0.005569609    0.002915512    0.009566372    0.756210557
37	 146650	 29837	 882897	 10	 38	 2	 5     0.470056017    0.006960012    0.004171858    0.002974225    0.005571119    0.002916016    0.009063694    0.767900111
38	 175980	 29837	 1058877	 12	 54	 1	 6     0.470065722    0.006502384    0.003349702    0.001557088    0.005573194    0.002917189    0.008545581    0.760906043
39	 226704	 38357	 1285581	 12	 54	 1	 6     0.470077264    0.006074568    0.003351144    0.001557719    0.005066578    0.002671850    0.007885139    0.770381870
40	 293616	 49559	 1579197	 12	 54	 1	 6     0.470087977    0.005674178    0.003353523    0.001559140    0.004577137    0.002410569    0.007218242    0.786088690
41	 363720	 61316	 1942917	 12	 54	 1	 6     0.470096693    0.005290413    0.003354659    0.001559675    0.004090810    0.002155577    0.006626371    0.798387643
42	 437268	 73619	 2380185	 12	 54	 1	 6     0.470103505    0.004949403    0.003355197    0.001559839    0.003638576    0.001903433    0.006124057    0.808190204


==> data/lshaped/criterionD/varth1_thX0.5_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 1	 1     0.446113118    0.102085288    0.018127807    0.015287801    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 1	 1     0.451056005    0.093235379    0.019646480    0.016198595    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 1	 1     0.457043726    0.078634778    0.021650989    0.017132106    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 2	 1     0.459563872    0.072527409    0.023076873    0.022903002    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 2	 1     0.461523485    0.065395022    0.024059022    0.023876228    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 2	 1     0.462870423    0.059803998    0.024312540    0.024124586    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 2	 1     0.463993523    0.055230394    0.024454467    0.024267751    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 2	 1     0.464900964    0.051219020    0.024632353    0.024441026    0.044906962    0.023218648    0.070013596    0.731558206
11	 784	 444	 2695	 4	 8	 1	 2     0.465560047    0.046267528    0.010153225    0.007647376    0.045139741    0.023722101    0.065487799    0.706506089
12	 1008	 564	 3703	 4	 8	 1	 2     0.466315035    0.042579652    0.010350825    0.007797640    0.041302387    0.022493819    0.059875686    0.711134268
13	 1364	 750	 5067	 4	 8	 1	 2     0.466997732    0.039145311    0.010655543    0.008011109    0.037667157    0.020327879    0.054294820    0.720976900
14	 1692	 924	 6759	 4	 8	 1	 2     0.467620322    0.035439778    0.010954850    0.008233824    0.033704142    0.017809189    0.048641997    0.728583944
15	 2044	 1104	 8803	 4	 8	 1	 2     0.468072899    0.032234196    0.011039159    0.008296130    0.030284986    0.015811518    0.044074601    0.731355379
16	 2416	 1300	 11219	 4	 8	 1	 2     0.468451035    0.029028570    0.011103980    0.008350978    0.026820878    0.013826085    0.039855209    0.728350724
17	 2924	 1566	 14143	 4	 8	 1	 2     0.468721479    0.026581241    0.011151822    0.008389689    0.024128805    0.012465372    0.036537446    0.727506814
18	 3628	 1935	 17771	 4	 8	 1	 2     0.468929963    0.024604966    0.011188656    0.008418570    0.021913884    0.011433937    0.033756468    0.728896328
19	 4676	 2474	 22447	 4	 8	 1	 2     0.469107803    0.022903413    0.011248438    0.008461087    0.019950913    0.010614507    0.031187793    0.734371065
20	 6092	 3196	 28539	 4	 8	 1	 2     0.469275680    0.021311864    0.011331629    0.008526523    0.018049647    0.009550255    0.028550750    0.746455502
21	 7488	 3914	 36027	 4	 8	 1	 2     0.469406247    0.019874682    0.011368035    0.008551697    0.016302477    0.008605381    0.026317003    0.755203080
22	 8972	 4666	 44999	 4	 8	 1	 2     0.469513857    0.018366258    0.011388740    0.008569011    0.014408887    0.007492331    0.024321751    0.755137165
23	 11215	 4666	 56214	 5	 13	 1	 3     0.469592105    0.017057546    0.009091645    0.005822532    0.014432667    0.007507174    0.022761030    0.749418885
24	 13375	 5551	 69589	 5	 13	 1	 3     0.469673362    0.015809023    0.009101416    0.005831669    0.012926308    0.006682909    0.021017668    0.752177786
25	 16265	 6743	 85854	 5	 13	 1	 3     0.469735845    0.014767750    0.009110637    0.005839160    0.011622510    0.006091214    0.019571546    0.754552073
26	 20735	 8560	 106589	 5	 13	 1	 3     0.469785738    0.013960834    0.009120945    0.005846352    0.010569448    0.005551262    0.018334939    0.761433340
27	 24882	 8560	 131471	 6	 15	 3	 3     0.469824307    0.012838618    0.007270019    0.006813672    0.010581916    0.005556435    0.017318502    0.741323835
28	 37323	 8560	 168794	 9	 28	 1	 4     0.469876423    0.011539936    0.004591321    0.003045948    0.010587251    0.005559810    0.015841622    0.728456707
29	 48501	 11067	 217295	 9	 28	 1	 4     0.469920450    0.010649392    0.004599645    0.003049090    0.009604832    0.005077736    0.014476893    0.735613038
30	 61218	 13927	 278513	 9	 28	 1	 4     0.469958620    0.009820038    0.004607140    0.003053320    0.008672220    0.004572336    0.013179702    0.745087975
31	 74394	 16889	 352907	 9	 28	 1	 4     0.469989227    0.009002531    0.004611478    0.003056700    0.007731742    0.004061456    0.012038928    0.747785140
32	 88776	 20113	 441683	 9	 28	 1	 4     0.470013249    0.008279753    0.004613701    0.003058258    0.006875178    0.003567862    0.011061443    0.748523776
33	 106767	 24165	 548450	 9	 28	 1	 4     0.470031669    0.007710540    0.004615305    0.003059314    0.006176681    0.003202408    0.010248894    0.752329008
34	 131472	 29722	 679922	 9	 28	 1	 4     0.470045850    0.007240450    0.004616575    0.003060060    0.005577754    0.002921196    0.009576462    0.756067257
35	 146080	 29722	 826002	 10	 38	 2	 5     0.470055811    0.006966508    0.004171816    0.002974182    0.005579264    0.002922022    0.009074347    0.767714533
36	 175296	 29722	 1001298	 12	 54	 2	 6     0.470065516    0.006509363    0.003349679    0.002058720    0.005581349    0.002923551    0.008556894    0.760715648
37	 225900	 38221	 1227198	 12	 54	 2	 6     0.470077102    0.006078918    0.003351101    0.002059538    0.005071820    0.002672730    0.007894804    0.769989663
38	 292488	 49371	 1519686	 12	 54	 2	 6     0.470087793    0.005679778    0.003353477    0.002061082    0.004584111    0.002415189    0.007230234    0.785559456
39	 362544	 61120	 1882230	 12	 54	 2	 6     0.470096565    0.005295078    0.003354647    0.002061740    0.004096851    0.002157720    0.006635406    0.798003588
40	 435684	 73355	 2317914	 12	 54	 2	 6     0.470103376    0.004956407    0.003355189    0.002061985    0.003648106    0.001908162    0.006133929    0.808031380


==> data/lshaped/criterionD/varth1_thX0.5_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 1	 1     0.446113118    0.102085288    0.018127807    0.015287801    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 1	 1     0.451056005    0.093235379    0.019646480    0.016198595    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 1	 1     0.453868501    0.085862637    0.019918585    0.016301638    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 2	 1     0.457043726    0.078634778    0.021650989    0.021501565    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 2	 1     0.459563872    0.072527409    0.023076873    0.022903002    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 2	 1     0.461523485    0.065395022    0.024059022    0.023876228    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 2	 1     0.462870423    0.059803998    0.024312540    0.024124586    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 2	 1     0.463993523    0.055230394    0.024454467    0.024267751    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 2	 1     0.464900964    0.051219020    0.024632353    0.024441026    0.044906962    0.023218648    0.070013596    0.731558206
11	 784	 444	 2695	 4	 8	 1	 2     0.465560047    0.046267528    0.010153225    0.007647376    0.045139741    0.023722101    0.065487799    0.706506089
12	 1008	 564	 3703	 4	 8	 1	 2     0.466315035    0.042579652    0.010350825    0.007797640    0.041302387    0.022493819    0.059875686    0.711134268
13	 1364	 750	 5067	 4	 8	 1	 2     0.466997732    0.039145311    0.010655543    0.008011109    0.037667157    0.020327879    0.054294820    0.720976900
14	 1692	 924	 6759	 4	 8	 1	 2     0.467620322    0.035439778    0.010954850    0.008233824    0.033704142    0.017809189    0.048641997    0.728583944
15	 2044	 1104	 8803	 4	 8	 1	 2     0.468072899    0.032234196    0.011039159    0.008296130    0.030284986    0.015811518    0.044074601    0.731355379
16	 2416	 1300	 11219	 4	 8	 1	 2     0.468451035    0.029028570    0.011103980    0.008350978    0.026820878    0.013826085    0.039855209    0.728350724
17	 2924	 1566	 14143	 4	 8	 1	 2     0.468721479    0.026581241    0.011151822    0.008389689    0.024128805    0.012465372    0.036537446    0.727506814
18	 3628	 1935	 17771	 4	 8	 1	 2     0.468929963    0.024604966    0.011188656    0.008418570    0.021913884    0.011433937    0.033756468    0.728896328
19	 4676	 2474	 22447	 4	 8	 1	 2     0.469107803    0.022903413    0.011248438    0.008461087    0.019950913    0.010614507    0.031187793    0.734371065
20	 6092	 3196	 28539	 4	 8	 1	 2     0.469275680    0.021311864    0.011331629    0.008526523    0.018049647    0.009550255    0.028550750    0.746455502
21	 7488	 3914	 36027	 4	 8	 1	 2     0.469406247    0.019874682    0.011368035    0.008551697    0.016302477    0.008605381    0.026317003    0.755203080
22	 8972	 4666	 44999	 4	 8	 1	 2     0.469513857    0.018366258    0.011388740    0.008569011    0.014408887    0.007492331    0.024321751    0.755137165
23	 11215	 4666	 56214	 5	 13	 2	 3     0.469592105    0.017057546    0.009091645    0.007118766    0.014432667    0.007507174    0.022761030    0.749418885
24	 13375	 5551	 69589	 5	 13	 2	 3     0.469673362    0.015809023    0.009101416    0.007127166    0.012926308    0.006682909    0.021017668    0.752177786
25	 18725	 5551	 88314	 7	 18	 2	 3     0.469730931    0.014307512    0.006099095    0.005423409    0.012942408    0.006688285    0.019689137    0.726670330
26	 22771	 6743	 111085	 7	 18	 2	 3     0.469793533    0.013141830    0.006105171    0.005428387    0.011637637    0.006099024    0.018134112    0.724702159
27	 29022	 8559	 140107	 7	 18	 2	 3     0.469843622    0.012221774    0.006112530    0.005434456    0.010583418    0.005558374    0.016786318    0.728079482
28	 37730	 11069	 177837	 7	 18	 2	 3     0.469887536    0.011387377    0.006123829    0.005443968    0.009600577    0.005078913    0.015508479    0.734267812
29	 48510	 11069	 226347	 9	 28	 1	 4     0.469920520    0.010648510    0.004599662    0.003049079    0.009603846    0.005079496    0.014474607    0.735668293
30	 61227	 13929	 287574	 9	 28	 1	 4     0.469958642    0.009819206    0.004607088    0.003053259    0.008671307    0.004574677    0.013178920    0.745069129
31	 74439	 16899	 362013	 9	 28	 1	 4     0.469989344    0.008998520    0.004611508    0.003056734    0.007727053    0.004057648    0.012034377    0.747734554
32	 88803	 20119	 450816	 9	 28	 1	 4     0.470013321    0.008277247    0.004613710    0.003058268    0.006872154    0.003564323    0.011058365    0.748505529
33	 106794	 24172	 557610	 9	 28	 1	 4     0.470031711    0.007708502    0.004615304    0.003059315    0.006174137    0.003201929    0.010246939    0.752273622
34	 131571	 29744	 689181	 9	 28	 1	 4     0.470045901    0.007238443    0.004616577    0.003060062    0.005575148    0.002919209    0.009573925    0.756058111
35	 146190	 29744	 835371	 10	 38	 3	 5     0.470055863    0.006964424    0.004171821    0.003355502    0.005576659    0.002920116    0.009071668    0.767711539
36	 190047	 29744	 1025418	 13	 58	 5	 6     0.470068350    0.006344434    0.003021389    0.002535031    0.005578804    0.002921592    0.008399735    0.755313583
37	 244881	 38246	 1270299	 13	 58	 5	 6     0.470079920    0.005902791    0.003022709    0.002536005    0.005070126    0.002673022    0.007725180    0.764097553
38	 317200	 49423	 1587499	 13	 58	 5	 6     0.470090626    0.005490759    0.003024735    0.002537600    0.004582511    0.002413032    0.007043622    0.779536188
39	 439200	 49423	 2026699	 18	 92	 4	 7     0.470097785    0.005037814    0.002091669    0.001559915    0.004583065    0.002413275    0.006548457    0.769313127
40	 543942	 61134	 2570641	 18	 92	 4	 7     0.470106520    0.004601542    0.002092545    0.001560546    0.004098224    0.002157913    0.005888055    0.781504482


==> data/lshaped/criterionD/varth1_thX0.5_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 1	 1     0.441911422    0.109920301    0.017291732    0.014761147    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 2	 1     0.446113118    0.102085288    0.018127807    0.018031896    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 2	 1     0.451056005    0.093235379    0.019646480    0.019534105    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 2	 1     0.453868501    0.085862637    0.019918585    0.019795550    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 2	 1     0.457043726    0.078634778    0.021650989    0.021501565    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 2	 1     0.459563872    0.072527409    0.023076873    0.022903002    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 2	 1     0.461523485    0.065395022    0.024059022    0.023876228    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 2	 1     0.462870423    0.059803998    0.024312540    0.024124586    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 2	 1     0.463993523    0.055230394    0.024454467    0.024267751    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 2	 1     0.464900964    0.051219020    0.024632353    0.024441026    0.044906962    0.023218648    0.070013596    0.731558206
11	 784	 444	 2695	 4	 8	 2	 2     0.465560047    0.046267528    0.010153225    0.009260300    0.045139741    0.023722101    0.065487799    0.706506089
12	 1008	 564	 3703	 4	 8	 2	 2     0.466315035    0.042579652    0.010350825    0.009441448    0.041302387    0.022493819    0.059875686    0.711134268
13	 1364	 750	 5067	 4	 8	 2	 2     0.466997732    0.039145311    0.010655543    0.009692258    0.037667157    0.020327879    0.054294820    0.720976900
14	 1692	 924	 6759	 4	 8	 2	 2     0.467620322    0.035439778    0.010954850    0.009943058    0.033704142    0.017809189    0.048641997    0.728583944
15	 2044	 1104	 8803	 4	 8	 2	 2     0.468072899    0.032234196    0.011039159    0.010025593    0.030284986    0.015811518    0.044074601    0.731355379
16	 2416	 1300	 11219	 4	 8	 2	 2     0.468451035    0.029028570    0.011103980    0.010091682    0.026820878    0.013826085    0.039855209    0.728350724
17	 2924	 1566	 14143	 4	 8	 2	 2     0.468721479    0.026581241    0.011151822    0.010140891    0.024128805    0.012465372    0.036537446    0.727506814
18	 3628	 1935	 17771	 4	 8	 2	 2     0.468929963    0.024604966    0.011188656    0.010176913    0.021913884    0.011433937    0.033756468    0.728896328
19	 4676	 2474	 22447	 4	 8	 2	 2     0.469107803    0.022903413    0.011248438    0.010231731    0.019950913    0.010614507    0.031187793    0.734371065
20	 6092	 3196	 28539	 4	 8	 2	 2     0.469275680    0.021311864    0.011331629    0.010304749    0.018049647    0.009550255    0.028550750    0.746455502
21	 9138	 3196	 37677	 6	 15	 3	 3     0.469391034    0.019484769    0.007214705    0.006765507    0.018099842    0.009585733    0.026586961    0.732869367
22	 11232	 3914	 48909	 6	 15	 3	 3     0.469522818    0.017876600    0.007238255    0.006786271    0.016345657    0.008628416    0.024148136    0.740289028
23	 13470	 4670	 62379	 6	 15	 3	 3     0.469630950    0.016153166    0.007249500    0.006796108    0.014435010    0.007513829    0.021944932    0.736077266
24	 16080	 5561	 78459	 6	 15	 3	 3     0.469712317    0.014824425    0.007255501    0.006800925    0.012927539    0.006685264    0.020128308    0.736496322
25	 24120	 5561	 102579	 9	 28	 2	 4     0.469764249    0.013720709    0.004580242    0.003668954    0.012933647    0.006687248    0.018877499    0.726828728
26	 29349	 6760	 131928	 9	 28	 2	 4     0.469826783    0.012505469    0.004585642    0.003673477    0.011634373    0.006094290    0.017251200    0.724904299
27	 37377	 8574	 169305	 9	 28	 2	 4     0.469876890    0.011530166    0.004591423    0.003677838    0.010576558    0.005556181    0.015827758    0.728477556
28	 48609	 11091	 217914	 9	 28	 2	 4     0.469920950    0.010639905    0.004599733    0.003683150    0.009594271    0.005076844    0.014460644    0.735783615
29	 61380	 13963	 279294	 9	 28	 2	 4     0.469959006    0.009812594    0.004607169    0.003688658    0.008663775    0.004573278    0.013165941    0.745301376
30	 74619	 16940	 353913	 9	 28	 2	 4     0.469989805    0.008986581    0.004611520    0.003692512    0.007713139    0.004049961    0.012016355    0.747862454
31	 89064	 20177	 442977	 9	 28	 2	 4     0.470013616    0.008267999    0.004613735    0.003694527    0.006860996    0.003560146    0.011045811    0.748518956
32	 108856	 20177	 551833	 11	 42	 3	 5     0.470028432    0.007790404    0.003685744    0.002960833    0.006863358    0.003561795    0.010396276    0.749345583
33	 131010	 24261	 682843	 11	 42	 3	 5     0.470046820    0.007185122    0.003687132    0.002961976    0.006166930    0.003197686    0.009528699    0.754050677
34	 161403	 29855	 844246	 11	 42	 3	 5     0.470060965    0.006678671    0.003688519    0.002963158    0.005567718    0.002917110    0.008803360    0.758650253
35	 205422	 29855	 1049668	 14	 61	 5	 6     0.470070636    0.006212060    0.002751472    0.002314737    0.005569478    0.002917633    0.008270854    0.751078374
36	 264950	 38423	 1314618	 14	 61	 5	 6     0.470082174    0.005763447    0.002752731    0.002315705    0.005063576    0.002668406    0.007586796    0.759668195
37	 342678	 49578	 1657296	 14	 61	 5	 6     0.470092841    0.005340691    0.002754647    0.002317219    0.004575467    0.002410504    0.006894255    0.774658193
38	 424130	 61286	 2081426	 14	 61	 5	 6     0.470101543    0.004931128    0.002755646    0.002318010    0.004089308    0.002154128    0.006272865    0.786104690


==> data/lshaped/criterionD/varth1_thX0.5_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 2	 1     0.446113118    0.102085288    0.018127807    0.018031896    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 2	 1     0.451056005    0.093235379    0.019646480    0.019534105    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 2	 1     0.453868501    0.085862637    0.019918585    0.019795550    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 2	 1     0.457043726    0.078634778    0.021650989    0.021501565    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 2	 1     0.459563872    0.072527409    0.023076873    0.022903002    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 2	 1     0.461523485    0.065395022    0.024059022    0.023876228    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 2	 1     0.462870423    0.059803998    0.024312540    0.024124586    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 2	 1     0.463993523    0.055230394    0.024454467    0.024267751    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 2	 1     0.464900964    0.051219020    0.024632353    0.024441026    0.044906962    0.023218648    0.070013596    0.731558206
11	 784	 444	 2695	 4	 8	 2	 2     0.465560047    0.046267528    0.010153225    0.009260300    0.045139741    0.023722101    0.065487799    0.706506089
12	 1008	 564	 3703	 4	 8	 2	 2     0.466315035    0.042579652    0.010350825    0.009441448    0.041302387    0.022493819    0.059875686    0.711134268
13	 1364	 750	 5067	 4	 8	 2	 2     0.466997732    0.039145311    0.010655543    0.009692258    0.037667157    0.020327879    0.054294820    0.720976900
14	 1692	 924	 6759	 4	 8	 2	 2     0.467620322    0.035439778    0.010954850    0.009943058    0.033704142    0.017809189    0.048641997    0.728583944
15	 2044	 1104	 8803	 4	 8	 2	 2     0.468072899    0.032234196    0.011039159    0.010025593    0.030284986    0.015811518    0.044074601    0.731355379
16	 2416	 1300	 11219	 4	 8	 2	 2     0.468451035    0.029028570    0.011103980    0.010091682    0.026820878    0.013826085    0.039855209    0.728350724
17	 2924	 1566	 14143	 4	 8	 2	 2     0.468721479    0.026581241    0.011151822    0.010140891    0.024128805    0.012465372    0.036537446    0.727506814
18	 3628	 1935	 17771	 4	 8	 2	 2     0.468929963    0.024604966    0.011188656    0.010176913    0.021913884    0.011433937    0.033756468    0.728896328
19	 4676	 2474	 22447	 4	 8	 2	 2     0.469107803    0.022903413    0.011248438    0.010231731    0.019950913    0.010614507    0.031187793    0.734371065
20	 6092	 3196	 28539	 4	 8	 2	 2     0.469275680    0.021311864    0.011331629    0.010304749    0.018049647    0.009550255    0.028550750    0.746455502
21	 9138	 3196	 37677	 6	 15	 3	 3     0.469391034    0.019484769    0.007214705    0.006765507    0.018099842    0.009585733    0.026586961    0.732869367
22	 11232	 3914	 48909	 6	 15	 3	 3     0.469522818    0.017876600    0.007238255    0.006786271    0.016345657    0.008628416    0.024148136    0.740289028
23	 13470	 4670	 62379	 6	 15	 3	 3     0.469630950    0.016153166    0.007249500    0.006796108    0.014435010    0.007513829    0.021944932    0.736077266
24	 16080	 5561	 78459	 6	 15	 3	 3     0.469712317    0.014824425    0.007255501    0.006800925    0.012927539    0.006685264    0.020128308    0.736496322
25	 24120	 5561	 102579	 9	 28	 3	 4     0.469764249    0.013720709    0.004580242    0.003978757    0.012933647    0.006687248    0.018877499    0.726828728
26	 29349	 6760	 131928	 9	 28	 3	 4     0.469826783    0.012505469    0.004585642    0.003983519    0.011634373    0.006094290    0.017251200    0.724904299
27	 37377	 8574	 169305	 9	 28	 3	 4     0.469876890    0.011530166    0.004591423    0.003988333    0.010576558    0.005556181    0.015827758    0.728477556
28	 48609	 11091	 217914	 9	 28	 3	 4     0.469920950    0.010639905    0.004599733    0.003995190    0.009594271    0.005076844    0.014460644    0.735783615
29	 61380	 13963	 279294	 9	 28	 3	 4     0.469959006    0.009812594    0.004607169    0.004001610    0.008663775    0.004573278    0.013165941    0.745301376
30	 74619	 16940	 353913	 9	 28	 3	 4     0.469989805    0.008986581    0.004611520    0.004005601    0.007713139    0.004049961    0.012016355    0.747862454
31	 89064	 20177	 442977	 9	 28	 3	 4     0.470013616    0.008267999    0.004613735    0.004007596    0.006860996    0.003560146    0.011045811    0.748518956
32	 118752	 20177	 561729	 12	 45	 4	 5     0.470031212    0.007655140    0.003390398    0.002939540    0.006863408    0.003561789    0.010269808    0.745402433
33	 142920	 24261	 704649	 12	 45	 4	 5     0.470049602    0.007038189    0.003391807    0.002940682    0.006166989    0.003197369    0.009390505    0.749500628
34	 176064	 29853	 880713	 12	 45	 4	 5     0.470063747    0.006519787    0.003393149    0.002941794    0.005567240    0.002916578    0.008653508    0.753427072
35	 234752	 29853	 1115465	 16	 72	 5	 6     0.470073168    0.006047435    0.002357361    0.001994381    0.005569050    0.002917595    0.008125627    0.744242262
36	 302832	 38427	 1418297	 16	 72	 5	 6     0.470084708    0.005585348    0.002358627    0.001995473    0.005062903    0.002668577    0.007428123    0.751919135
37	 391728	 49590	 1810025	 16	 72	 5	 6     0.470095382    0.005148299    0.002360484    0.001997028    0.004575271    0.002410341    0.006718728    0.766261062
38	 484832	 61300	 2294857	 16	 72	 5	 6     0.470104085    0.004722145    0.002361454    0.001997850    0.004089277    0.002153774    0.006079394    0.776746018


==> data/lshaped/criterionD/varth1_thX0.5_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 2	 1     0.446113118    0.102085288    0.018127807    0.018031896    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 2	 1     0.451056005    0.093235379    0.019646480    0.019534105    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 2	 1     0.453868501    0.085862637    0.019918585    0.019795550    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 2	 1     0.457043726    0.078634778    0.021650989    0.021501565    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 2	 1     0.459563872    0.072527409    0.023076873    0.022903002    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 2	 1     0.461523485    0.065395022    0.024059022    0.023876228    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 2	 1     0.462870423    0.059803998    0.024312540    0.024124586    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 2	 1     0.463993523    0.055230394    0.024454467    0.024267751    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 2	 1     0.464900964    0.051219020    0.024632353    0.024441026    0.044906962    0.023218648    0.070013596    0.731558206
11	 784	 444	 2695	 4	 8	 3	 2     0.465560047    0.046267528    0.010153225    0.009952763    0.045139741    0.023722101    0.065487799    0.706506089
12	 1008	 564	 3703	 4	 8	 3	 2     0.466315035    0.042579652    0.010350825    0.010141369    0.041302387    0.022493819    0.059875686    0.711134268
13	 1364	 750	 5067	 4	 8	 3	 2     0.466997732    0.039145311    0.010655543    0.010428678    0.037667157    0.020327879    0.054294820    0.720976900
14	 1692	 924	 6759	 4	 8	 3	 2     0.467620322    0.035439778    0.010954850    0.010712868    0.033704142    0.017809189    0.048641997    0.728583944
15	 2044	 1104	 8803	 4	 8	 3	 2     0.468072899    0.032234196    0.011039159    0.010794957    0.030284986    0.015811518    0.044074601    0.731355379
16	 2416	 1300	 11219	 4	 8	 3	 2     0.468451035    0.029028570    0.011103980    0.010859133    0.026820878    0.013826085    0.039855209    0.728350724
17	 2924	 1566	 14143	 4	 8	 3	 2     0.468721479    0.026581241    0.011151822    0.010906932    0.024128805    0.012465372    0.036537446    0.727506814
18	 3628	 1935	 17771	 4	 8	 3	 2     0.468929963    0.024604966    0.011188656    0.010943364    0.021913884    0.011433937    0.033756468    0.728896328
19	 4676	 2474	 22447	 4	 8	 3	 2     0.469107803    0.022903413    0.011248438    0.011001605    0.019950913    0.010614507    0.031187793    0.734371065
20	 8183	 2474	 30630	 7	 18	 3	 3     0.469240284    0.020899314    0.006012924    0.005717095    0.020015646    0.010637340    0.029126710    0.717530896
21	 10654	 3194	 41284	 7	 18	 3	 3     0.469409828    0.019102821    0.006060819    0.005762162    0.018115856    0.009581770    0.026253055    0.727641832
22	 13090	 3910	 54374	 7	 18	 3	 3     0.469541357    0.017461139    0.006082309    0.005782193    0.016367556    0.008655934    0.023784938    0.734125888
23	 15722	 4672	 70096	 7	 18	 3	 3     0.469650422    0.015666369    0.006092963    0.005792303    0.014432980    0.007510782    0.021524186    0.727849545
24	 18760	 5561	 88856	 7	 18	 3	 3     0.469731798    0.014295340    0.006099091    0.005798156    0.012928953    0.006683949    0.019668445    0.726815974
25	 22813	 6756	 111669	 7	 18	 3	 3     0.469794425    0.013129255    0.006105309    0.005804108    0.011623362    0.006093883    0.018110992    0.724932970
26	 29120	 8589	 140789	 7	 18	 3	 3     0.469844249    0.012207164    0.006112599    0.005811011    0.010566503    0.005551680    0.016768753    0.727970878
27	 41600	 8589	 182389	 10	 31	 3	 4     0.469881928    0.011361789    0.004162717    0.003669269    0.010571756    0.005554760    0.015677467    0.724720932
28	 54090	 11107	 236479	 10	 31	 3	 4     0.469926004    0.010457720    0.004169937    0.003675080    0.009590388    0.005071384    0.014295465    0.731541106
29	 68220	 13967	 304699	 10	 31	 3	 4     0.469964016    0.009612692    0.004176541    0.003680721    0.008657965    0.004574235    0.012985898    0.740240811
30	 82990	 16956	 387689	 10	 31	 3	 4     0.469994784    0.008769624    0.004180581    0.003684377    0.007709023    0.004046171    0.011820011    0.741930233
31	 99040	 20194	 486729	 10	 31	 3	 4     0.470018503    0.008033127    0.004182438    0.003686018    0.006858450    0.003561616    0.010835893    0.741344211
32	 128752	 20194	 615481	 13	 47	 4	 5     0.470033288    0.007550086    0.003152511    0.002751930    0.006860428    0.003563237    0.010174370    0.742069086
33	 155051	 24296	 770532	 13	 47	 4	 5     0.470051696    0.006925574    0.003153847    0.002753061    0.006165779    0.003196854    0.009285067    0.745883059
34	 190840	 29869	 961372	 13	 47	 4	 5     0.470065827    0.006398725    0.003155158    0.002754198    0.005566746    0.002915906    0.008539792    0.749283469
35	 246116	 38437	 1207488	 13	 47	 4	 5     0.470077348    0.005964158    0.003156671    0.002755446    0.005060297    0.002666759    0.007880139    0.756859476
36	 321844	 38437	 1529332	 17	 74	 7	 6     0.470085564    0.005525760    0.002215930    0.002019015    0.005061983    0.002668710    0.007373765    0.749381063
37	 416466	 49621	 1945798	 17	 74	 7	 6     0.470096255    0.005083216    0.002217742    0.002020663    0.004573916    0.002408952    0.006657364    0.763547847
38	 515338	 61324	 2461136	 17	 74	 7	 6     0.470104942    0.004652224    0.002218648    0.002021470    0.004089106    0.002153798    0.006012751    0.773726332


==> data/lshaped/criterionD/varth1_thX0.5_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 2	 1     0.446113118    0.102085288    0.018127807    0.018031896    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 2	 1     0.451056005    0.093235379    0.019646480    0.019534105    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 2	 1     0.453868501    0.085862637    0.019918585    0.019795550    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 2	 1     0.457043726    0.078634778    0.021650989    0.021501565    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 2	 1     0.459563872    0.072527409    0.023076873    0.022903002    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 2	 1     0.461523485    0.065395022    0.024059022    0.023876228    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 2	 1     0.462870423    0.059803998    0.024312540    0.024124586    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 2	 1     0.463993523    0.055230394    0.024454467    0.024267751    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 2	 1     0.464900964    0.051219020    0.024632353    0.024441026    0.044906962    0.023218648    0.070013596    0.731558206
11	 784	 444	 2695	 4	 8	 3	 2     0.465560047    0.046267528    0.010153225    0.009952763    0.045139741    0.023722101    0.065487799    0.706506089
12	 1008	 564	 3703	 4	 8	 3	 2     0.466315035    0.042579652    0.010350825    0.010141369    0.041302387    0.022493819    0.059875686    0.711134268
13	 1364	 750	 5067	 4	 8	 3	 2     0.466997732    0.039145311    0.010655543    0.010428678    0.037667157    0.020327879    0.054294820    0.720976900
14	 1692	 924	 6759	 4	 8	 3	 2     0.467620322    0.035439778    0.010954850    0.010712868    0.033704142    0.017809189    0.048641997    0.728583944
15	 2044	 1104	 8803	 4	 8	 3	 2     0.468072899    0.032234196    0.011039159    0.010794957    0.030284986    0.015811518    0.044074601    0.731355379
16	 2416	 1300	 11219	 4	 8	 3	 2     0.468451035    0.029028570    0.011103980    0.010859133    0.026820878    0.013826085    0.039855209    0.728350724
17	 2924	 1566	 14143	 4	 8	 3	 2     0.468721479    0.026581241    0.011151822    0.010906932    0.024128805    0.012465372    0.036537446    0.727506814
18	 3628	 1935	 17771	 4	 8	 3	 2     0.468929963    0.024604966    0.011188656    0.010943364    0.021913884    0.011433937    0.033756468    0.728896328
19	 4676	 2474	 22447	 4	 8	 3	 2     0.469107803    0.022903413    0.011248438    0.011001605    0.019950913    0.010614507    0.031187793    0.734371065
20	 8183	 2474	 30630	 7	 18	 3	 3     0.469240284    0.020899314    0.006012924    0.005717095    0.020015646    0.010637340    0.029126710    0.717530896
21	 10654	 3194	 41284	 7	 18	 3	 3     0.469409828    0.019102821    0.006060819    0.005762162    0.018115856    0.009581770    0.026253055    0.727641832
22	 13090	 3910	 54374	 7	 18	 3	 3     0.469541357    0.017461139    0.006082309    0.005782193    0.016367556    0.008655934    0.023784938    0.734125888
23	 15722	 4672	 70096	 7	 18	 3	 3     0.469650422    0.015666369    0.006092963    0.005792303    0.014432980    0.007510782    0.021524186    0.727849545
24	 18760	 5561	 88856	 7	 18	 3	 3     0.469731798    0.014295340    0.006099091    0.005798156    0.012928953    0.006683949    0.019668445    0.726815974
25	 22813	 6756	 111669	 7	 18	 3	 3     0.469794425    0.013129255    0.006105309    0.005804108    0.011623362    0.006093883    0.018110992    0.724932970
26	 29120	 8589	 140789	 7	 18	 3	 3     0.469844249    0.012207164    0.006112599    0.005811011    0.010566503    0.005551680    0.016768753    0.727970878
27	 41600	 8589	 182389	 10	 31	 5	 4     0.469881928    0.011361789    0.004162717    0.003966394    0.010571756    0.005554760    0.015677467    0.724720932
28	 54090	 11107	 236479	 10	 31	 5	 4     0.469926004    0.010457720    0.004169937    0.003972763    0.009590388    0.005071384    0.014295465    0.731541106
29	 68220	 13967	 304699	 10	 31	 5	 4     0.469964016    0.009612692    0.004176541    0.003978793    0.008657965    0.004574235    0.012985898    0.740240811
30	 82990	 16956	 387689	 10	 31	 5	 4     0.469994784    0.008769624    0.004180581    0.003982545    0.007709023    0.004046171    0.011820011    0.741930233
31	 99040	 20194	 486729	 10	 31	 5	 4     0.470018503    0.008033127    0.004182438    0.003984197    0.006858450    0.003561616    0.010835893    0.741344211
32	 148560	 20194	 635289	 15	 56	 4	 5     0.470035819    0.007415734    0.002815323    0.002488458    0.006860544    0.003563265    0.010056763    0.737387751
33	 178905	 24296	 814194	 15	 56	 4	 5     0.470054228    0.006778804    0.002816725    0.002489745    0.006165894    0.003196886    0.009156000    0.740367426
34	 220200	 29869	 1034394	 15	 56	 4	 5     0.470068359    0.006239504    0.002818069    0.002490992    0.005566857    0.002915950    0.008399225    0.742866640
35	 283980	 38437	 1318374	 15	 56	 4	 5     0.470079885    0.005792799    0.002819598    0.002492349    0.005060276    0.002667169    0.007727331    0.749650687
36	 367425	 49615	 1685799	 15	 56	 4	 5     0.470090562    0.005372913    0.002821969    0.002494423    0.004572164    0.002408883    0.007047916    0.762340636
37	 465405	 49615	 2151204	 19	 83	 8	 6     0.470097269    0.005011064    0.002047779    0.001911922    0.004573550    0.002409497    0.006585363    0.760939652
38	 576232	 61352	 2727436	 19	 83	 8	 6     0.470105973    0.004572823    0.002048630    0.001912694    0.004088255    0.002153383    0.005931613    0.770924115


==> data/lshaped/criterionD/varth1_thX0.5_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 2	 1     0.441911422    0.109920301    0.017291732    0.017201947    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 2	 1     0.446113118    0.102085288    0.018127807    0.018031896    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 2	 1     0.451056005    0.093235379    0.019646480    0.019534105    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 2	 1     0.453868501    0.085862637    0.019918585    0.019795550    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 2	 1     0.457043726    0.078634778    0.021650989    0.021501565    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 2	 1     0.459563872    0.072527409    0.023076873    0.022903002    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 2	 1     0.461523485    0.065395022    0.024059022    0.023876228    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 2	 1     0.462870423    0.059803998    0.024312540    0.024124586    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 2	 1     0.463993523    0.055230394    0.024454467    0.024267751    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 2	 1     0.464900964    0.051219020    0.024632353    0.024441026    0.044906962    0.023218648    0.070013596    0.731558206
11	 784	 444	 2695	 4	 8	 4	 2     0.465560047    0.046267528    0.010153225    0.010076040    0.045139741    0.023722101    0.065487799    0.706506089
12	 1008	 564	 3703	 4	 8	 4	 2     0.466315035    0.042579652    0.010350825    0.010273080    0.041302387    0.022493819    0.059875686    0.711134268
13	 1364	 750	 5067	 4	 8	 4	 2     0.466997732    0.039145311    0.010655543    0.010575283    0.037667157    0.020327879    0.054294820    0.720976900
14	 1692	 924	 6759	 4	 8	 4	 2     0.467620322    0.035439778    0.010954850    0.010872272    0.033704142    0.017809189    0.048641997    0.728583944
15	 2044	 1104	 8803	 4	 8	 4	 2     0.468072899    0.032234196    0.011039159    0.010955774    0.030284986    0.015811518    0.044074601    0.731355379
16	 2416	 1300	 11219	 4	 8	 4	 2     0.468451035    0.029028570    0.011103980    0.011020512    0.026820878    0.013826085    0.039855209    0.728350724
17	 2924	 1566	 14143	 4	 8	 4	 2     0.468721479    0.026581241    0.011151822    0.011068132    0.024128805    0.012465372    0.036537446    0.727506814
18	 3628	 1935	 17771	 4	 8	 4	 2     0.468929963    0.024604966    0.011188656    0.011104825    0.021913884    0.011433937    0.033756468    0.728896328
19	 4676	 2474	 22447	 4	 8	 4	 2     0.469107803    0.022903413    0.011248438    0.011164219    0.019950913    0.010614507    0.031187793    0.734371065
20	 9352	 2474	 31799	 8	 19	 5	 3     0.469258080    0.020583117    0.004792936    0.004662656    0.020017304    0.010639317    0.028838589    0.713735224
21	 12176	 3194	 43975	 8	 19	 5	 3     0.469428005    0.018748151    0.004824955    0.004692704    0.018116649    0.009582491    0.025926010    0.723140632
22	 14960	 3910	 58935	 8	 19	 5	 3     0.469559669    0.017069321    0.004842111    0.004708928    0.016368130    0.008656003    0.023420639    0.728815349
23	 17968	 4672	 76903	 8	 19	 5	 3     0.469668800    0.015226669    0.004849994    0.004716336    0.014433607    0.007510562    0.021119364    0.720981436
24	 21440	 5561	 98343	 8	 19	 5	 3     0.469750197    0.013811553    0.004855801    0.004721846    0.012929817    0.006684066    0.019223982    0.718454320
25	 26072	 6756	 124415	 8	 19	 5	 3     0.469812855    0.012599870    0.004861189    0.004726983    0.011624352    0.006093526    0.017626420    0.714828626
26	 33272	 8587	 157687	 8	 19	 5	 3     0.469862683    0.011634074    0.004866881    0.004732341    0.010567173    0.005552982    0.016244023    0.716206450
27	 43256	 11103	 200943	 8	 19	 5	 3     0.469906697    0.010755164    0.004874649    0.004739597    0.009587041    0.005070568    0.014916637    0.721018022
28	 54576	 13967	 255519	 8	 19	 5	 3     0.469944698    0.009935588    0.004880819    0.004745407    0.008654104    0.004570637    0.013667137    0.726969273
29	 88686	 13967	 344205	 13	 40	 4	 4     0.469969291    0.009396724    0.003653426    0.003470312    0.008657419    0.004573446    0.012793547    0.734489379
30	 107861	 16952	 452066	 13	 40	 4	 4     0.470000044    0.008533517    0.003657342    0.003474025    0.007710043    0.004046105    0.011608957    0.735080452
31	 128713	 20188	 580779	 13	 40	 4	 4     0.470023788    0.007774874    0.003659233    0.003475808    0.006859933    0.003561906    0.010604139    0.733192398
32	 154986	 24286	 735765	 13	 40	 4	 4     0.470042171    0.007170261    0.003660595    0.003477073    0.006165444    0.003197202    0.009755373    0.735006400
33	 202674	 24286	 938439	 17	 63	 7	 5     0.470055197    0.006726752    0.002685406    0.002570128    0.006167478    0.003197869    0.009106118    0.738706874
34	 249458	 29857	 1187897	 17	 63	 7	 5     0.470069359    0.006182048    0.002686705    0.002571394    0.005567705    0.002916809    0.008343067    0.740980265
35	 321725	 38423	 1509622	 17	 63	 7	 5     0.470080885    0.005730844    0.002688151    0.002572787    0.005061266    0.002667610    0.007666210    0.747545892
36	 416364	 49609	 1925986	 17	 63	 7	 5     0.470091563    0.005305913    0.002690442    0.002574995    0.004573208    0.002409314    0.006980793    0.760073069
37	 587808	 49609	 2513794	 24	 100	 10	 6     0.470099659    0.004833760    0.001561542    0.001461290    0.004574584    0.002410069    0.006412500    0.753802713


==> data/lshaped/criterionD/varth1_thX0.5_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.055231565    0.170954604    0.703550320
1	 66	 96	 99	 2	 3	 3	 1     0.441911422    0.109920301    0.017291732    0.017291732    0.108551687    0.055620332    0.160465276    0.685009892
2	 74	 104	 173	 2	 3	 3	 1     0.446113118    0.102085288    0.018127807    0.018127807    0.100462872    0.055923196    0.148384285    0.687979109
3	 90	 120	 263	 2	 3	 3	 1     0.451056005    0.093235379    0.019646480    0.019646480    0.091141931    0.047414443    0.132601998    0.703121975
4	 106	 136	 369	 2	 3	 3	 1     0.453868501    0.085862637    0.019918585    0.019918585    0.083520311    0.046420302    0.122630312    0.700174660
5	 146	 178	 515	 2	 3	 3	 1     0.457043726    0.078634778    0.021650989    0.021650989    0.075595390    0.041458764    0.110208176    0.713511290
6	 192	 224	 707	 2	 3	 3	 1     0.459563872    0.072527409    0.023076873    0.023076873    0.068758148    0.035802611    0.099175889    0.731300816
7	 230	 264	 937	 2	 3	 3	 1     0.461523485    0.065395022    0.024059022    0.024059022    0.060808489    0.031188670    0.089615192    0.729731426
8	 270	 309	 1207	 2	 3	 3	 1     0.462870423    0.059803998    0.024312540    0.024312540    0.054638985    0.028150416    0.082375851    0.725989449
9	 312	 356	 1519	 2	 3	 3	 1     0.463993523    0.055230394    0.024454467    0.024454467    0.049521465    0.026255648    0.075794591    0.728685171
10	 392	 444	 1911	 2	 3	 3	 1     0.464900964    0.051219020    0.024632353    0.024632353    0.044906962    0.023218648    0.070013596    0.731558206
11	 980	 444	 2891	 5	 9	 5	 2     0.465590899    0.046043792    0.008859753    0.008846008    0.045183355    0.023554020    0.065268094    0.705456360
12	 1250	 560	 4141	 5	 9	 5	 2     0.466344820    0.042439636    0.009031741    0.009017071    0.041467462    0.022632356    0.059643261    0.711557947
13	 1705	 750	 5846	 5	 9	 5	 2     0.467032273    0.038878223    0.009326437    0.009309780    0.037742997    0.020233773    0.053996905    0.720008360
14	 2105	 920	 7951	 5	 9	 5	 2     0.467651020    0.035133423    0.009606650    0.009588455    0.033794522    0.017821310    0.048345969    0.726708429
15	 2545	 1100	 10496	 5	 9	 5	 2     0.468104285    0.031882440    0.009674771    0.009656173    0.030379085    0.015947796    0.043740004    0.728908041
16	 3020	 1300	 13516	 5	 9	 5	 2     0.468485004    0.028577558    0.009731246    0.009712513    0.026869679    0.013859342    0.039453905    0.724327750
17	 3660	 1566	 17176	 5	 9	 5	 2     0.468758152    0.026085577    0.009771249    0.009752396    0.024186360    0.012455538    0.036063898    0.723315512
18	 4525	 1931	 21701	 5	 9	 5	 2     0.468964669    0.024047050    0.009800007    0.009780984    0.021959519    0.011451419    0.033270835    0.722766647
19	 5840	 2472	 27541	 5	 9	 5	 2     0.469144450    0.022279516    0.009851925    0.009832692    0.019982903    0.010643333    0.030631597    0.727337735
20	 7625	 3200	 35166	 5	 9	 5	 2     0.469313814    0.020627499    0.009931019    0.009911473    0.018079508    0.009558129    0.027916903    0.738889237
21	 15250	 3200	 50416	 10	 23	 7	 3     0.469434481    0.018621772    0.004318196    0.004287091    0.018114181    0.009576084    0.025808482    0.721536901
22	 18720	 3914	 69136	 10	 23	 7	 3     0.469565769    0.016931016    0.004332923    0.004301504    0.016367196    0.008642644    0.023298022    0.726714745
23	 22480	 4676	 91616	 10	 23	 7	 3     0.469675040    0.015070864    0.004339208    0.004307647    0.014432678    0.007516481    0.020980135    0.718339684
24	 26840	 5569	 118456	 10	 23	 7	 3     0.469756639    0.013631500    0.004343947    0.004312312    0.012920833    0.006675826    0.019065919    0.714966849
25	 32640	 6767	 151096	 10	 23	 7	 3     0.469819135    0.012409239    0.004348498    0.004316788    0.011622382    0.006081830    0.017458231    0.710795889
26	 41590	 8587	 192686	 10	 23	 7	 3     0.469868814    0.011427487    0.004353272    0.004321471    0.010565817    0.005551648    0.016065709    0.711296777
27	 54090	 11107	 246776	 10	 23	 7	 3     0.469912851    0.010528996    0.004359882    0.004327919    0.009583903    0.005071310    0.014721492    0.715212560
28	 68310	 13986	 315086	 10	 23	 7	 3     0.469950848    0.009695832    0.004365148    0.004333072    0.008657635    0.004572935    0.013453993    0.720665771
29	 83050	 16968	 398136	 10	 23	 7	 3     0.469981693    0.008857228    0.004367647    0.004335514    0.007705462    0.004044134    0.012329535    0.718374844
30	 141185	 16968	 539321	 17	 49	 6	 4     0.470003611    0.008383713    0.003296904    0.003234139    0.007708246    0.004045021    0.011463641    0.731330665
31	 168453	 20204	 707774	 17	 49	 6	 4     0.470027240    0.007608942    0.003298608    0.003235801    0.006856761    0.003561278    0.010450020    0.728127018
32	 202980	 24322	 910754	 17	 49	 6	 4     0.470045648    0.006991224    0.003299775    0.003236932    0.006163497    0.003195311    0.009586351    0.729289393
33	 274620	 24322	 1185374	 23	 78	 10	 5     0.470057498    0.006601915    0.002360693    0.002321308    0.006165421    0.003196734    0.008986554    0.734643675
34	 338054	 29905	 1523428	 23	 78	 10	 5     0.470071669    0.006045749    0.002361903    0.002322498    0.005565294    0.002915824    0.008211937    0.736214734
35	 436080	 38493	 1959508	 23	 78	 10	 5     0.470083188    0.005583503    0.002363197    0.002323760    0.005058736    0.002666671    0.007523667    0.742125192
36	 563937	 49663	 2523445	 23	 78	 10	 5     0.470093842    0.005146452    0.002365306    0.002325817    0.004570700    0.002408646    0.006825621    0.753990396
37	 698257	 61414	 3221702	 23	 78	 10	 5     0.470102546    0.004720662    0.002366413    0.002326899    0.004084696    0.002152448    0.006197205    0.761740536


==> data/lshaped/criterionD/varth1_thX0.6_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 1	 1     0.447741510    0.098615317    0.018560672    0.015487686    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 1	 1     0.452633669    0.088600878    0.019685382    0.016149446    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 1	 1     0.456487206    0.079437614    0.021597810    0.017050899    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 1	 1     0.459944748    0.070934778    0.023459199    0.018003847    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 1	 1     0.462616168    0.060810507    0.024284464    0.018455795    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 1	 1     0.464291092    0.053571846    0.024529796    0.018623848    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 1	 1     0.465541504    0.048544346    0.024753632    0.018758840    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 1	 1     0.466517507    0.044249945    0.025191502    0.018955871    0.036379195    0.022902551    0.058277144    0.759301878
10	 1012	 1093	 3477	 2	 3	 1	 1     0.467289922    0.039913714    0.025502921    0.019158974    0.030703511    0.019040431    0.051719807    0.771729762
11	 1518	 1093	 4995	 3	 6	 1	 2     0.467683874    0.036398503    0.019383510    0.016541502    0.030807963    0.019092834    0.048027108    0.757874142
12	 1947	 1391	 6942	 3	 6	 1	 2     0.468206488    0.032503968    0.019477909    0.016589233    0.026021510    0.015955358    0.042632076    0.762429866
13	 2596	 1391	 9538	 4	 8	 1	 2     0.468518299    0.028339130    0.011120927    0.008362117    0.026065902    0.015989522    0.039056536    0.725592495
14	 3504	 1866	 13042	 4	 8	 1	 2     0.468889883    0.025003963    0.011189006    0.008418571    0.022360776    0.013944755    0.034308703    0.728793606
15	 5144	 2712	 18186	 4	 8	 1	 2     0.469153534    0.022515178    0.011270890    0.008476899    0.019491031    0.012367354    0.030492153    0.738392550
16	 7304	 3814	 25490	 4	 8	 1	 2     0.469375807    0.020283013    0.011361188    0.008546834    0.016802500    0.010500564    0.026854444    0.755294443
17	 9580	 4976	 35070	 4	 8	 1	 2     0.469535930    0.018047436    0.011392503    0.008571436    0.013997172    0.008674999    0.023891839    0.755380782
18	 12668	 6559	 47738	 4	 8	 1	 2     0.469643100    0.016513024    0.011411273    0.008585326    0.011935779    0.007420471    0.021683359    0.761552861
19	 15835	 6559	 63573	 5	 13	 1	 3     0.469721625    0.015033069    0.009109227    0.005838183    0.011958894    0.007437933    0.019909915    0.755054394
20	 22440	 9255	 86013	 5	 13	 1	 3     0.469797052    0.013816964    0.009124985    0.005849227    0.010375122    0.006504662    0.018042701    0.765792453
21	 32755	 13421	 118768	 5	 13	 1	 3     0.469858916    0.012775929    0.009146419    0.005861320    0.008920056    0.005594726    0.016352640    0.781276248
22	 39306	 13421	 158074	 6	 15	 2	 3     0.469897681    0.011528782    0.007291988    0.005756851    0.008929710    0.005601668    0.015197983    0.758573179
23	 52408	 13421	 210482	 8	 19	 1	 3     0.469935669    0.010176881    0.004879641    0.003683528    0.008930734    0.005600159    0.013974124    0.728266148
24	 70528	 17994	 281010	 8	 19	 1	 3     0.469981600    0.008972067    0.004884374    0.003686283    0.007526013    0.004679199    0.012333077    0.727480011
25	 91952	 23406	 372962	 8	 19	 1	 3     0.470012835    0.008006796    0.004886801    0.003687886    0.006342551    0.003927023    0.011079019    0.722698964
26	 126408	 32128	 499370	 8	 19	 1	 3     0.470034474    0.007325144    0.004888653    0.003689099    0.005455164    0.003416116    0.010119428    0.723869394
27	 142209	 32128	 641579	 9	 28	 1	 4     0.470048953    0.007147952    0.004616960    0.003060258    0.005456822    0.003417310    0.009422931    0.758569897
28	 209349	 47137	 850928	 9	 28	 1	 4     0.470065480    0.006603967    0.004619808    0.003061391    0.004719084    0.002973454    0.008558852    0.771595013
29	 232610	 47137	 1083538	 10	 38	 2	 5     0.470075450    0.006302493    0.004175959    0.002977352    0.004720464    0.002974421    0.007992555    0.788545405
30	 279132	 47137	 1362670	 12	 54	 1	 6     0.470085175    0.005791382    0.003352900    0.001558742    0.004722093    0.002975166    0.007398515    0.782776179
31	 388992	 65542	 1751662	 12	 54	 1	 6     0.470098567    0.005212312    0.003354806    0.001559703    0.003989169    0.002494306    0.006492062    0.802874565
32	 507876	 85449	 2259538	 12	 54	 1	 6     0.470107618    0.004740841    0.003355490    0.001559906    0.003349068    0.002066716    0.005799733    0.817423955


==> data/lshaped/criterionD/varth1_thX0.6_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 1	 1     0.447741510    0.098615317    0.018560672    0.015487686    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 1	 1     0.452633669    0.088600878    0.019685382    0.016149446    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 1	 1     0.456487206    0.079437614    0.021597810    0.017050899    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 2	 1     0.459944748    0.070934778    0.023459199    0.023285345    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 2	 1     0.462616168    0.060810507    0.024284464    0.024098532    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 2	 1     0.464291092    0.053571846    0.024529796    0.024340691    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 2	 1     0.465541504    0.048544346    0.024753632    0.024556232    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 2	 1     0.466517507    0.044249945    0.025191502    0.024987109    0.036379195    0.022902551    0.058277144    0.759301878
10	 1484	 817	 3949	 4	 8	 1	 2     0.467205581    0.038123677    0.010774156    0.008108995    0.036569554    0.023092023    0.052476231    0.726494188
11	 2028	 1095	 5977	 4	 8	 1	 2     0.467997963    0.032721241    0.011019620    0.008280449    0.030809862    0.019090179    0.044863305    0.729354219
12	 2604	 1395	 8581	 4	 8	 1	 2     0.468530165    0.028213759    0.011120544    0.008361623    0.025929707    0.015907330    0.038913931    0.725029796
13	 3536	 1884	 12117	 4	 8	 1	 2     0.468895252    0.024932430    0.011189161    0.008418274    0.022280681    0.013897219    0.034235249    0.728267814
14	 5192	 2735	 17309	 4	 8	 1	 2     0.469160086    0.022487472    0.011277501    0.008481538    0.019455188    0.012318926    0.030391169    0.739934415
15	 7352	 3838	 24661	 4	 8	 1	 2     0.469380769    0.020220168    0.011363796    0.008548920    0.016724812    0.010438576    0.026767571    0.755397956
16	 9592	 4982	 34253	 4	 8	 1	 2     0.469538510    0.018005076    0.011392560    0.008571504    0.013942465    0.008637616    0.023841073    0.755212451
17	 12708	 6579	 46961	 4	 8	 1	 2     0.469644016    0.016498080    0.011411521    0.008585500    0.011914858    0.007412872    0.021663505    0.761560991
18	 15885	 6579	 62846	 5	 13	 1	 3     0.469722544    0.015016598    0.009109469    0.005838343    0.011937998    0.007428901    0.019888216    0.755050060
19	 22540	 9295	 85386	 5	 13	 1	 3     0.469797569    0.013806601    0.009125067    0.005849294    0.010361244    0.006492824    0.018029255    0.765788775
20	 32810	 13444	 118196	 5	 13	 1	 3     0.469858982    0.012771391    0.009146423    0.005861293    0.008913550    0.005598148    0.016350723    0.781090253
21	 39372	 13444	 157568	 6	 15	 3	 3     0.469897748    0.011523762    0.007292027    0.006833872    0.008923196    0.005602488    0.015195928    0.758345385
22	 59058	 13444	 216626	 9	 28	 1	 4     0.469950174    0.010044697    0.004605779    0.003052473    0.008926518    0.005602981    0.013477504    0.745293549
23	 79515	 18033	 296141	 9	 28	 1	 4     0.469996235    0.008828386    0.004612272    0.003057272    0.007527772    0.004677218    0.011762176    0.750574233
24	 103608	 23443	 399749	 9	 28	 1	 4     0.470027369    0.007843848    0.004615067    0.003059172    0.006342485    0.003925737    0.010444249    0.751020754
25	 142497	 32193	 542246	 9	 28	 1	 4     0.470049045    0.007145408    0.004616974    0.003060266    0.005453476    0.003416790    0.009418314    0.758671668
26	 209844	 47248	 752090	 9	 28	 1	 4     0.470065559    0.006602529    0.004619825    0.003061400    0.004717054    0.002972188    0.008554530    0.771816657
27	 233160	 47248	 985250	 10	 38	 2	 5     0.470075529    0.006300983    0.004175979    0.002977368    0.004718430    0.002972854    0.007987923    0.788813671
28	 279792	 47248	 1265042	 12	 54	 2	 6     0.470085254    0.005789731    0.003352916    0.002060701    0.004720058    0.002973991    0.007393505    0.783083475
29	 389712	 65662	 1654754	 12	 54	 2	 6     0.470098664    0.005206510    0.003354822    0.002061809    0.003981572    0.002489136    0.006485057    0.802847259
30	 509088	 85652	 2163842	 12	 54	 2	 6     0.470107706    0.004735864    0.003355496    0.002062128    0.003342014    0.002061883    0.005792626    0.817567793


==> data/lshaped/criterionD/varth1_thX0.6_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 1	 1     0.447741510    0.098615317    0.018560672    0.015487686    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 1	 1     0.452633669    0.088600878    0.019685382    0.016149446    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 2	 1     0.456487206    0.079437614    0.021597810    0.021448839    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 2	 1     0.459944748    0.070934778    0.023459199    0.023285345    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 2	 1     0.462616168    0.060810507    0.024284464    0.024098532    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 2	 1     0.464291092    0.053571846    0.024529796    0.024340691    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 2	 1     0.465541504    0.048544346    0.024753632    0.024556232    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 2	 1     0.466517507    0.044249945    0.025191502    0.024987109    0.036379195    0.022902551    0.058277144    0.759301878
10	 1484	 817	 3949	 4	 8	 1	 2     0.467205581    0.038123677    0.010774156    0.008108995    0.036569554    0.023092023    0.052476231    0.726494188
11	 2028	 1095	 5977	 4	 8	 1	 2     0.467997963    0.032721241    0.011019620    0.008280449    0.030809862    0.019090179    0.044863305    0.729354219
12	 2604	 1395	 8581	 4	 8	 1	 2     0.468530165    0.028213759    0.011120544    0.008361623    0.025929707    0.015907330    0.038913931    0.725029796
13	 3536	 1884	 12117	 4	 8	 1	 2     0.468895252    0.024932430    0.011189161    0.008418274    0.022280681    0.013897219    0.034235249    0.728267814
14	 5192	 2735	 17309	 4	 8	 1	 2     0.469160086    0.022487472    0.011277501    0.008481538    0.019455188    0.012318926    0.030391169    0.739934415
15	 7352	 3838	 24661	 4	 8	 1	 2     0.469380769    0.020220168    0.011363796    0.008548920    0.016724812    0.010438576    0.026767571    0.755397956
16	 9592	 4982	 34253	 4	 8	 1	 2     0.469538510    0.018005076    0.011392560    0.008571504    0.013942465    0.008637616    0.023841073    0.755212451
17	 12708	 6579	 46961	 4	 8	 1	 2     0.469644016    0.016498080    0.011411521    0.008585500    0.011914858    0.007412872    0.021663505    0.761560991
18	 15885	 6579	 62846	 5	 13	 2	 3     0.469722544    0.015016598    0.009109469    0.007134026    0.011937998    0.007428901    0.019888216    0.755050060
19	 22540	 9295	 85386	 5	 13	 2	 3     0.469797569    0.013806601    0.009125067    0.007146365    0.010361244    0.006492824    0.018029255    0.765788775
20	 31556	 9295	 116942	 7	 18	 2	 3     0.469855441    0.012042324    0.006115307    0.005436637    0.010374034    0.006501375    0.016452176    0.731959345
21	 45948	 13448	 162890	 7	 18	 2	 3     0.469917165    0.010827503    0.006131260    0.005450304    0.008924263    0.005601799    0.014583125    0.742467901
22	 61852	 18035	 224742	 7	 18	 2	 3     0.469963127    0.009710014    0.006137298    0.005455241    0.007524489    0.004676414    0.013018002    0.745891250
23	 79524	 18035	 304266	 9	 28	 1	 4     0.469996246    0.008827540    0.004612268    0.003057272    0.007526782    0.004677838    0.011761742    0.750529942
24	 103644	 23452	 407910	 9	 28	 1	 4     0.470027422    0.007842582    0.004615076    0.003059174    0.006340913    0.003924806    0.010441823    0.751074058
25	 142569	 32210	 550479	 9	 28	 1	 4     0.470049082    0.007144179    0.004616978    0.003060264    0.005451863    0.003415972    0.009416461    0.758690424
26	 209979	 47278	 760458	 9	 28	 1	 4     0.470065597    0.006601030    0.004619832    0.003061407    0.004714950    0.002970487    0.008552420    0.771831764
27	 233310	 47278	 993768	 10	 38	 3	 5     0.470075567    0.006299411    0.004175986    0.003359094    0.004716325    0.002971363    0.007985662    0.788840245
28	 303303	 47278	 1297071	 13	 58	 5	 6     0.470088081    0.005604065    0.003024267    0.002537216    0.004717982    0.002972525    0.007211506    0.777100448
29	 422383	 65692	 1719454	 13	 58	 5	 6     0.470101466    0.004999971    0.003025960    0.002538516    0.003980361    0.002488901    0.006278664    0.796343099


==> data/lshaped/criterionD/varth1_thX0.6_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 2	 1     0.447741510    0.098615317    0.018560672    0.018461078    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 2	 1     0.452633669    0.088600878    0.019685382    0.019563721    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 2	 1     0.456487206    0.079437614    0.021597810    0.021448839    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 2	 1     0.459944748    0.070934778    0.023459199    0.023285345    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 2	 1     0.462616168    0.060810507    0.024284464    0.024098532    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 2	 1     0.464291092    0.053571846    0.024529796    0.024340691    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 2	 1     0.465541504    0.048544346    0.024753632    0.024556232    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 2	 1     0.466517507    0.044249945    0.025191502    0.024987109    0.036379195    0.022902551    0.058277144    0.759301878
10	 1484	 817	 3949	 4	 8	 2	 2     0.467205581    0.038123677    0.010774156    0.009789266    0.036569554    0.023092023    0.052476231    0.726494188
11	 2028	 1095	 5977	 4	 8	 2	 2     0.467997963    0.032721241    0.011019620    0.010005208    0.030809862    0.019090179    0.044863305    0.729354219
12	 2604	 1395	 8581	 4	 8	 2	 2     0.468530165    0.028213759    0.011120544    0.010108127    0.025929707    0.015907330    0.038913931    0.725029796
13	 3536	 1884	 12117	 4	 8	 2	 2     0.468895252    0.024932430    0.011189161    0.010176816    0.022280681    0.013897219    0.034235249    0.728267814
14	 5192	 2735	 17309	 4	 8	 2	 2     0.469160086    0.022487472    0.011277501    0.010256537    0.019455188    0.012318926    0.030391169    0.739934415
15	 7352	 3838	 24661	 4	 8	 2	 2     0.469380769    0.020220168    0.011363796    0.010334568    0.016724812    0.010438576    0.026767571    0.755397956
16	 9592	 4982	 34253	 4	 8	 2	 2     0.469538510    0.018005076    0.011392560    0.010361928    0.013942465    0.008637616    0.023841073    0.755212451
17	 14388	 4982	 48641	 6	 15	 3	 3     0.469655099    0.015750334    0.007251659    0.006797911    0.013981648    0.008662222    0.021421892    0.735244791
18	 19074	 6583	 67715	 6	 15	 3	 3     0.469761156    0.013982937    0.007261075    0.006805698    0.011949866    0.007435366    0.018954299    0.737718473
19	 27066	 9301	 94781	 6	 15	 3	 3     0.469836365    0.012664668    0.007273312    0.006816550    0.010367871    0.006497205    0.016988231    0.745496545
20	 40599	 9301	 135380	 9	 28	 2	 4     0.469888525    0.011344527    0.004593631    0.003679361    0.010372890    0.006503981    0.015478499    0.732921642
21	 59121	 13458	 194501	 9	 28	 2	 4     0.469950382    0.010040842    0.004605920    0.003687632    0.008922108    0.005599953    0.013470275    0.745407376
22	 79578	 18047	 274079	 9	 28	 2	 4     0.469996404    0.008821666    0.004612266    0.003693210    0.007519893    0.004672138    0.011755429    0.750433365
23	 103716	 23470	 377795	 9	 28	 2	 4     0.470027472    0.007840481    0.004615080    0.003695735    0.006338311    0.003924297    0.010439569    0.751034925
24	 142749	 32250	 520544	 9	 28	 2	 4     0.470049125    0.007142896    0.004616980    0.003697269    0.005450179    0.003414400    0.009414313    0.758727249
25	 174471	 32250	 695015	 11	 42	 3	 5     0.470063962    0.006582933    0.003688839    0.002963384    0.005452291    0.003415825    0.008641813    0.761753745
26	 256971	 47338	 951986	 11	 42	 3	 5     0.470080500    0.005988212    0.003692262    0.002966320    0.004714434    0.002969537    0.007689810    0.778720393
27	 357588	 65726	 1309574	 11	 42	 3	 5     0.470093834    0.005429931    0.003694522    0.002968238    0.003979278    0.002487691    0.006826167    0.795458172
28	 455112	 65726	 1764686	 14	 61	 5	 6     0.470103538    0.004841227    0.002755793    0.002318127    0.003980337    0.002488251    0.006121531    0.790852232


==> data/lshaped/criterionD/varth1_thX0.6_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 2	 1     0.447741510    0.098615317    0.018560672    0.018461078    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 2	 1     0.452633669    0.088600878    0.019685382    0.019563721    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 2	 1     0.456487206    0.079437614    0.021597810    0.021448839    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 2	 1     0.459944748    0.070934778    0.023459199    0.023285345    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 2	 1     0.462616168    0.060810507    0.024284464    0.024098532    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 2	 1     0.464291092    0.053571846    0.024529796    0.024340691    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 2	 1     0.465541504    0.048544346    0.024753632    0.024556232    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 2	 1     0.466517507    0.044249945    0.025191502    0.024987109    0.036379195    0.022902551    0.058277144    0.759301878
10	 1484	 817	 3949	 4	 8	 2	 2     0.467205581    0.038123677    0.010774156    0.009789266    0.036569554    0.023092023    0.052476231    0.726494188
11	 2028	 1095	 5977	 4	 8	 2	 2     0.467997963    0.032721241    0.011019620    0.010005208    0.030809862    0.019090179    0.044863305    0.729354219
12	 2604	 1395	 8581	 4	 8	 2	 2     0.468530165    0.028213759    0.011120544    0.010108127    0.025929707    0.015907330    0.038913931    0.725029796
13	 3536	 1884	 12117	 4	 8	 2	 2     0.468895252    0.024932430    0.011189161    0.010176816    0.022280681    0.013897219    0.034235249    0.728267814
14	 5192	 2735	 17309	 4	 8	 2	 2     0.469160086    0.022487472    0.011277501    0.010256537    0.019455188    0.012318926    0.030391169    0.739934415
15	 7352	 3838	 24661	 4	 8	 2	 2     0.469380769    0.020220168    0.011363796    0.010334568    0.016724812    0.010438576    0.026767571    0.755397956
16	 9592	 4982	 34253	 4	 8	 2	 2     0.469538510    0.018005076    0.011392560    0.010361928    0.013942465    0.008637616    0.023841073    0.755212451
17	 14388	 4982	 48641	 6	 15	 3	 3     0.469655099    0.015750334    0.007251659    0.006797911    0.013981648    0.008662222    0.021421892    0.735244791
18	 19074	 6583	 67715	 6	 15	 3	 3     0.469761156    0.013982937    0.007261075    0.006805698    0.011949866    0.007435366    0.018954299    0.737718473
19	 27066	 9301	 94781	 6	 15	 3	 3     0.469836365    0.012664668    0.007273312    0.006816550    0.010367871    0.006497205    0.016988231    0.745496545
20	 40599	 9301	 135380	 9	 28	 3	 4     0.469888525    0.011344527    0.004593631    0.003990134    0.010372890    0.006503981    0.015478499    0.732921642
21	 59121	 13458	 194501	 9	 28	 3	 4     0.469950382    0.010040842    0.004605920    0.004000517    0.008922108    0.005599953    0.013470275    0.745407376
22	 79578	 18047	 274079	 9	 28	 3	 4     0.469996404    0.008821666    0.004612266    0.004006273    0.007519893    0.004672138    0.011755429    0.750433365
23	 103716	 23470	 377795	 9	 28	 3	 4     0.470027472    0.007840481    0.004615080    0.004008792    0.006338311    0.003924297    0.010439569    0.751034925
24	 138288	 23470	 516083	 12	 45	 4	 5     0.470045078    0.007190643    0.003391516    0.002940430    0.006340581    0.003925872    0.009614244    0.747915552
25	 190356	 32254	 706439	 12	 45	 4	 5     0.470066765    0.006421103    0.003393461    0.002942011    0.005451145    0.003415839    0.008488010    0.756490988
26	 280464	 47360	 986903	 12	 45	 4	 5     0.470083308    0.005810140    0.003396595    0.002944595    0.004713901    0.002968828    0.007516185    0.773017116
27	 390216	 65746	 1377119	 12	 45	 4	 5     0.470096650    0.005231811    0.003398699    0.002946349    0.003977523    0.002486749    0.006629395    0.789183823
28	 520288	 65746	 1897407	 16	 72	 5	 6     0.470106100    0.004626726    0.002361611    0.001997990    0.003978616    0.002487532    0.005921487    0.781345254


==> data/lshaped/criterionD/varth1_thX0.6_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 2	 1     0.447741510    0.098615317    0.018560672    0.018461078    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 2	 1     0.452633669    0.088600878    0.019685382    0.019563721    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 2	 1     0.456487206    0.079437614    0.021597810    0.021448839    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 2	 1     0.459944748    0.070934778    0.023459199    0.023285345    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 2	 1     0.462616168    0.060810507    0.024284464    0.024098532    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 2	 1     0.464291092    0.053571846    0.024529796    0.024340691    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 2	 1     0.465541504    0.048544346    0.024753632    0.024556232    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 2	 1     0.466517507    0.044249945    0.025191502    0.024987109    0.036379195    0.022902551    0.058277144    0.759301878
10	 1484	 817	 3949	 4	 8	 3	 2     0.467205581    0.038123677    0.010774156    0.010540739    0.036569554    0.023092023    0.052476231    0.726494188
11	 2028	 1095	 5977	 4	 8	 3	 2     0.467997963    0.032721241    0.011019620    0.010775072    0.030809862    0.019090179    0.044863305    0.729354219
12	 2604	 1395	 8581	 4	 8	 3	 2     0.468530165    0.028213759    0.011120544    0.010875447    0.025929707    0.015907330    0.038913931    0.725029796
13	 3536	 1884	 12117	 4	 8	 3	 2     0.468895252    0.024932430    0.011189161    0.010943720    0.022280681    0.013897219    0.034235249    0.728267814
14	 5192	 2735	 17309	 4	 8	 3	 2     0.469160086    0.022487472    0.011277501    0.011029350    0.019455188    0.012318926    0.030391169    0.739934415
15	 7352	 3838	 24661	 4	 8	 3	 2     0.469380769    0.020220168    0.011363796    0.011113020    0.016724812    0.010438576    0.026767571    0.755397956
16	 12866	 3838	 37527	 7	 18	 3	 3     0.469515898    0.017837208    0.006078886    0.005779012    0.016769411    0.010465445    0.024282325    0.734575810
17	 16793	 4984	 54320	 7	 18	 3	 3     0.469674116    0.015255610    0.006095118    0.005794366    0.013985106    0.008661962    0.021000819    0.726429325
18	 22260	 6585	 76580	 7	 18	 3	 3     0.469780270    0.013420491    0.006104310    0.005803105    0.011951861    0.007438312    0.018474519    0.726432508
19	 31584	 9303	 108164	 7	 18	 3	 3     0.469855639    0.012039138    0.006115376    0.005813603    0.010370295    0.006497905    0.016446518    0.732017460
20	 45969	 13454	 154133	 7	 18	 3	 3     0.469917205    0.010826418    0.006131298    0.005828564    0.008922921    0.005601320    0.014581849    0.742458530
21	 65670	 13454	 219803	 10	 31	 3	 4     0.469955113    0.009854683    0.004175286    0.003679623    0.008926464    0.005604208    0.013304186    0.740720470
22	 88450	 18053	 308253	 10	 31	 3	 4     0.470001217    0.008606268    0.004181198    0.003684914    0.007522329    0.004673064    0.011561385    0.744397707
23	 115250	 23471	 423503	 10	 31	 3	 4     0.470032324    0.007596315    0.004183563    0.003687014    0.006340489    0.003925041    0.010218779    0.743368154
24	 158580	 32244	 582083	 10	 31	 3	 4     0.470053988    0.006872745    0.004185191    0.003688380    0.005451495    0.003415337    0.009168318    0.749618985
25	 206154	 32244	 788237	 13	 47	 4	 5     0.470068791    0.006300429    0.003155448    0.002754413    0.005453306    0.003416868    0.008375045    0.752285944
26	 303628	 47328	 1091865	 13	 47	 4	 5     0.470085338    0.005675903    0.003158481    0.002756953    0.004715917    0.002971257    0.007388157    0.768243516
27	 422591	 65724	 1514456	 13	 47	 4	 5     0.470098704    0.005081105    0.003160556    0.002758738    0.003978507    0.002487526    0.006482135    0.783862825
28	 552619	 65724	 2067075	 17	 74	 7	 6     0.470106939    0.004556339    0.002218791    0.002021594    0.003979597    0.002488380    0.005854519    0.778260148


==> data/lshaped/criterionD/varth1_thX0.6_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 2	 1     0.447741510    0.098615317    0.018560672    0.018461078    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 2	 1     0.452633669    0.088600878    0.019685382    0.019563721    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 2	 1     0.456487206    0.079437614    0.021597810    0.021448839    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 2	 1     0.459944748    0.070934778    0.023459199    0.023285345    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 2	 1     0.462616168    0.060810507    0.024284464    0.024098532    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 2	 1     0.464291092    0.053571846    0.024529796    0.024340691    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 2	 1     0.465541504    0.048544346    0.024753632    0.024556232    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 2	 1     0.466517507    0.044249945    0.025191502    0.024987109    0.036379195    0.022902551    0.058277144    0.759301878
10	 1484	 817	 3949	 4	 8	 3	 2     0.467205581    0.038123677    0.010774156    0.010540739    0.036569554    0.023092023    0.052476231    0.726494188
11	 2028	 1095	 5977	 4	 8	 3	 2     0.467997963    0.032721241    0.011019620    0.010775072    0.030809862    0.019090179    0.044863305    0.729354219
12	 2604	 1395	 8581	 4	 8	 3	 2     0.468530165    0.028213759    0.011120544    0.010875447    0.025929707    0.015907330    0.038913931    0.725029796
13	 3536	 1884	 12117	 4	 8	 3	 2     0.468895252    0.024932430    0.011189161    0.010943720    0.022280681    0.013897219    0.034235249    0.728267814
14	 5192	 2735	 17309	 4	 8	 3	 2     0.469160086    0.022487472    0.011277501    0.011029350    0.019455188    0.012318926    0.030391169    0.739934415
15	 7352	 3838	 24661	 4	 8	 3	 2     0.469380769    0.020220168    0.011363796    0.011113020    0.016724812    0.010438576    0.026767571    0.755397956
16	 12866	 3838	 37527	 7	 18	 3	 3     0.469515898    0.017837208    0.006078886    0.005779012    0.016769411    0.010465445    0.024282325    0.734575810
17	 16793	 4984	 54320	 7	 18	 3	 3     0.469674116    0.015255610    0.006095118    0.005794366    0.013985106    0.008661962    0.021000819    0.726429325
18	 22260	 6585	 76580	 7	 18	 3	 3     0.469780270    0.013420491    0.006104310    0.005803105    0.011951861    0.007438312    0.018474519    0.726432508
19	 31584	 9303	 108164	 7	 18	 3	 3     0.469855639    0.012039138    0.006115376    0.005813603    0.010370295    0.006497905    0.016446518    0.732017460
20	 45969	 13454	 154133	 7	 18	 3	 3     0.469917205    0.010826418    0.006131298    0.005828564    0.008922921    0.005601320    0.014581849    0.742458530
21	 65670	 13454	 219803	 10	 31	 5	 4     0.469955113    0.009854683    0.004175286    0.003977644    0.008926464    0.005604208    0.013304186    0.740720470
22	 88450	 18053	 308253	 10	 31	 5	 4     0.470001217    0.008606268    0.004181198    0.003983090    0.007522329    0.004673064    0.011561385    0.744397707
23	 115250	 23471	 423503	 10	 31	 5	 4     0.470032324    0.007596315    0.004183563    0.003985201    0.006340489    0.003925041    0.010218779    0.743368154
24	 172875	 23471	 596378	 15	 56	 4	 5     0.470049649    0.006939671    0.002816407    0.002489445    0.006342466    0.003926501    0.009388139    0.739195565
25	 237915	 32250	 834293	 15	 56	 4	 5     0.470071344    0.006137743    0.002818361    0.002491234    0.005452406    0.003416452    0.008230488    0.745732630
26	 350490	 47348	 1184783	 15	 56	 4	 5     0.470087891    0.005495273    0.002821393    0.002493913    0.004715694    0.002970456    0.007223865    0.760710894
27	 487725	 65740	 1672508	 15	 56	 4	 5     0.470101259    0.004877750    0.002823447    0.002495748    0.003977510    0.002486926    0.006294139    0.774966918


==> data/lshaped/criterionD/varth1_thX0.6_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 2	 1     0.447741510    0.098615317    0.018560672    0.018461078    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 2	 1     0.452633669    0.088600878    0.019685382    0.019563721    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 2	 1     0.456487206    0.079437614    0.021597810    0.021448839    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 2	 1     0.459944748    0.070934778    0.023459199    0.023285345    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 2	 1     0.462616168    0.060810507    0.024284464    0.024098532    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 2	 1     0.464291092    0.053571846    0.024529796    0.024340691    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 2	 1     0.465541504    0.048544346    0.024753632    0.024556232    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 2	 1     0.466517507    0.044249945    0.025191502    0.024987109    0.036379195    0.022902551    0.058277144    0.759301878
10	 1484	 817	 3949	 4	 8	 4	 2     0.467205581    0.038123677    0.010774156    0.010693411    0.036569554    0.023092023    0.052476231    0.726494188
11	 2028	 1095	 5977	 4	 8	 4	 2     0.467997963    0.032721241    0.011019620    0.010936321    0.030809862    0.019090179    0.044863305    0.729354219
12	 2604	 1395	 8581	 4	 8	 4	 2     0.468530165    0.028213759    0.011120544    0.011036971    0.025929707    0.015907330    0.038913931    0.725029796
13	 3536	 1884	 12117	 4	 8	 4	 2     0.468895252    0.024932430    0.011189161    0.011105314    0.022280681    0.013897219    0.034235249    0.728267814
14	 5192	 2735	 17309	 4	 8	 4	 2     0.469160086    0.022487472    0.011277501    0.011193050    0.019455188    0.012318926    0.030391169    0.739934415
15	 7352	 3838	 24661	 4	 8	 4	 2     0.469380769    0.020220168    0.011363796    0.011278756    0.016724812    0.010438576    0.026767571    0.755397956
16	 14704	 3838	 39365	 8	 19	 5	 3     0.469534186    0.017454378    0.004839358    0.004706313    0.016770091    0.010465744    0.023926091    0.729512329
17	 19192	 4984	 58557	 8	 19	 5	 3     0.469692506    0.014803349    0.004851654    0.004717890    0.013985728    0.008666016    0.020585408    0.719118530
18	 25456	 6589	 84013	 8	 19	 5	 3     0.469798819    0.012901264    0.004860416    0.004726226    0.011950688    0.007437645    0.017996646    0.716870450
19	 36120	 9309	 120133	 8	 19	 5	 3     0.469874253    0.011454479    0.004869049    0.004734352    0.010368097    0.006497376    0.015905840    0.720142961
20	 52576	 13465	 172709	 8	 19	 5	 3     0.469935994    0.010168105    0.004879872    0.004744515    0.008920605    0.005600147    0.013963219    0.728206356
21	 70792	 18061	 243501	 8	 19	 5	 3     0.469981991    0.008963517    0.004884427    0.004748808    0.007515783    0.004670183    0.012318177    0.727665864
22	 115037	 18061	 358538	 13	 40	 4	 4     0.470006619    0.008361338    0.003657985    0.003474639    0.007518718    0.004671434    0.011339659    0.737353573
23	 149942	 23490	 508480	 13	 40	 4	 4     0.470037691    0.007319153    0.003660385    0.003476885    0.006338106    0.003923759    0.009968877    0.734200428
24	 206401	 32282	 714881	 13	 40	 4	 4     0.470059371    0.006564973    0.003661915    0.003478259    0.005448784    0.003413138    0.008888054    0.738628842
25	 269909	 32282	 984790	 17	 63	 7	 5     0.470072405    0.006077024    0.002686974    0.002571644    0.005450724    0.003414767    0.008169649    0.743853781
26	 397596	 47392	 1382386	 17	 63	 7	 5     0.470088951    0.005426508    0.002689878    0.002574450    0.004712912    0.002969144    0.007154560    0.758468410
27	 553129	 65784	 1935515	 17	 63	 7	 5     0.470102283    0.004802782    0.002691859    0.002576357    0.003977513    0.002486700    0.006217187    0.772500890


==> data/lshaped/criterionD/varth1_thX0.6_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.064502697    0.170954604    0.703550320
1	 40	 110	 73	 1	 1	 1	 0     0.443364474    0.111769052    0.061474077    0.061474077    0.093344838    0.056799956    0.156405732    0.714609690
2	 80	 110	 153	 2	 3	 3	 1     0.447741510    0.098615317    0.018560672    0.018560672    0.096852890    0.060216892    0.143395781    0.687714218
3	 106	 136	 259	 2	 3	 3	 1     0.452633669    0.088600878    0.019685382    0.019685382    0.086386350    0.052550435    0.127112435    0.697027621
4	 144	 174	 403	 2	 3	 3	 1     0.456487206    0.079437614    0.021597810    0.021597810    0.076445203    0.048831766    0.112491069    0.706168184
5	 210	 243	 613	 2	 3	 3	 1     0.459944748    0.070934778    0.023459199    0.023459199    0.066943325    0.042557177    0.097394240    0.728326218
6	 268	 306	 881	 2	 3	 3	 1     0.462616168    0.060810507    0.024284464    0.024284464    0.055751077    0.034717637    0.083791946    0.725732125
7	 342	 387	 1223	 2	 3	 3	 1     0.464291092    0.053571846    0.024529796    0.024529796    0.047625957    0.029628309    0.073949926    0.724434074
8	 500	 561	 1723	 2	 3	 3	 1     0.465541504    0.048544346    0.024753632    0.024753632    0.041758966    0.026697036    0.065619488    0.739785498
9	 742	 817	 2465	 2	 3	 3	 1     0.466517507    0.044249945    0.025191502    0.025191502    0.036379195    0.022902551    0.058277144    0.759301878
10	 1855	 817	 4320	 5	 9	 5	 2     0.467239581    0.037802647    0.009443027    0.009425810    0.036604226    0.023106374    0.052172630    0.724568547
11	 2535	 1095	 6855	 5	 9	 5	 2     0.468033624    0.032319157    0.009660023    0.009641378    0.030841723    0.019106975    0.044489732    0.726440826
12	 3255	 1395	 10110	 5	 9	 5	 2     0.468566604    0.027725002    0.009742341    0.009723539    0.025956937    0.015917820    0.038472683    0.720641256
13	 4420	 1884	 14530	 5	 9	 5	 2     0.468932176    0.024364196    0.009801368    0.009782359    0.022305767    0.013923552    0.033725718    0.722421857
14	 6495	 2737	 21025	 5	 9	 5	 2     0.469198187    0.021835807    0.009878599    0.009859207    0.019473463    0.012330151    0.029797154    0.732815182
15	 9200	 3842	 30225	 5	 9	 5	 2     0.469419824    0.019464558    0.009957415    0.009937717    0.016724799    0.010438896    0.026073707    0.746520523
16	 12010	 4990	 42235	 5	 9	 5	 2     0.469577328    0.017162056    0.009983216    0.009963401    0.013959640    0.008643620    0.023063878    0.744109722
17	 24020	 4990	 66255	 10	 23	 7	 3     0.469699222    0.014644767    0.004340642    0.004309052    0.013986709    0.008656980    0.020431610    0.716770121
18	 31820	 6589	 98075	 10	 23	 7	 3     0.469805304    0.012712977    0.004347876    0.004316177    0.011946370    0.007434599    0.017826540    0.713148886
19	 45150	 9309	 143225	 10	 23	 7	 3     0.469880370    0.011244470    0.004355016    0.004323171    0.010366868    0.006499217    0.015724103    0.715110428
20	 65750	 13471	 208975	 10	 23	 7	 3     0.469942116    0.009930933    0.004364349    0.004332290    0.008920532    0.005599897    0.013755620    0.721954605
21	 88500	 18063	 297475	 10	 23	 7	 3     0.469988098    0.008691986    0.004368097    0.004335957    0.007514675    0.004669680    0.012082947    0.719359735
22	 115350	 23492	 412825	 10	 23	 7	 3     0.470019184    0.007695514    0.004370030    0.004337856    0.006334333    0.003922520    0.010806283    0.712133339
23	 196095	 23492	 608920	 17	 49	 6	 4     0.470041125    0.007144437    0.003299596    0.003236762    0.006336848    0.003923991    0.009805616    0.728606580
24	 270028	 32296	 878948	 17	 49	 6	 4     0.470062788    0.006370053    0.003300920    0.003238025    0.005448073    0.003413632    0.008705452    0.731731412
25	 397800	 47416	 1276748	 17	 49	 6	 4     0.470079322    0.005752699    0.003302491    0.003239485    0.004710319    0.002967059    0.007761482    0.741185640
26	 538200	 47416	 1814948	 23	 78	 10	 5     0.470091191    0.005272060    0.002364762    0.002325284    0.004711955    0.002968268    0.007005858    0.752521744
27	 748673	 65812	 2563621	 23	 78	 10	 5     0.470104519    0.004627659    0.002366586    0.002327069    0.003976745    0.002485915    0.006045718    0.765444058


==> data/lshaped/criterionD/varth1_thX0.7_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 1	 1     0.455631820    0.082104291    0.020819787    0.016812205    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 1	 1     0.460738017    0.068107366    0.023695271    0.018143735    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 1	 1     0.463734204    0.055734544    0.024463530    0.018613914    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 1	 1     0.465603774    0.048120363    0.024775155    0.018780899    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 1	 1     0.466899234    0.042223234    0.025365751    0.019043367    0.033754705    0.024345659    0.055135426    0.765809505
8	 1296	 1387	 3554	 2	 3	 1	 1     0.467756076    0.036854355    0.025597141    0.019231596    0.026514710    0.018967199    0.047318733    0.778853363
9	 1944	 1387	 5498	 3	 6	 1	 2     0.468152626    0.032978712    0.019487498    0.016598445    0.026605129    0.019053290    0.043219539    0.763050995
10	 3036	 2154	 8534	 3	 6	 1	 2     0.468659345    0.029117563    0.019586252    0.016663075    0.021545561    0.015594730    0.037325968    0.780088630
11	 4048	 2154	 12582	 4	 8	 1	 2     0.468973631    0.024325609    0.011209268    0.008431906    0.021589061    0.015612507    0.033144273    0.733930991
12	 6880	 3607	 19462	 4	 8	 1	 2     0.469319124    0.021023438    0.011351689    0.008540322    0.017695314    0.012828628    0.027827485    0.755491856
13	 10248	 5314	 29710	 4	 8	 1	 2     0.469553619    0.017858772    0.011397770    0.008575229    0.013748693    0.009846167    0.023541640    0.758603555
14	 15796	 8151	 45506	 4	 8	 1	 2     0.469689526    0.015883771    0.011422592    0.008593328    0.011037145    0.007978515    0.020653306    0.769066769
15	 19745	 8151	 65251	 5	 13	 1	 3     0.469768189    0.014334244    0.009118739    0.005845072    0.011059799    0.007996206    0.018779193    0.763304561
16	 33820	 13852	 99071	 5	 13	 1	 3     0.469859134    0.012782299    0.009146579    0.005861453    0.008929013    0.006471938    0.016346363    0.781965928
17	 50975	 20771	 150046	 5	 13	 1	 3     0.469920333    0.011502993    0.009157185    0.005869332    0.006961668    0.004983881    0.014480686    0.794367980
18	 61170	 20771	 211216	 6	 15	 2	 3     0.469959203    0.010092650    0.007300121    0.005762905    0.006969205    0.004989078    0.013158921    0.766981574
19	 81560	 20771	 292776	 8	 19	 1	 3     0.469997267    0.008511904    0.004885698    0.003687105    0.006970113    0.004989908    0.011720861    0.726218364
20	 125088	 31785	 417864	 8	 19	 1	 3     0.470032733    0.007418076    0.004888659    0.003689099    0.005579325    0.004041685    0.010199955    0.727265613
21	 215328	 54479	 633192	 8	 19	 1	 3     0.470056051    0.006644750    0.004892296    0.003690916    0.004496459    0.003262061    0.009061943    0.733258878
22	 242244	 54479	 875436	 9	 28	 1	 4     0.470070543    0.006448293    0.004620847    0.003061947    0.004497583    0.003263099    0.008276123    0.779144123
23	 368901	 82747	 1244337	 9	 28	 1	 4     0.470086292    0.005788851    0.004622975    0.003063494    0.003484091    0.002493105    0.007327166    0.790053240
24	 409890	 82747	 1654227	 10	 38	 2	 5     0.470096275    0.005441630    0.004179329    0.002980037    0.003484903    0.002493764    0.006655935    0.817560615
25	 491868	 82747	 2146095	 12	 54	 1	 6     0.470106017    0.004838513    0.003355424    0.001559896    0.003486021    0.002494614    0.005928070    0.816203762


==> data/lshaped/criterionD/varth1_thX0.7_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 1	 1     0.455631820    0.082104291    0.020819787    0.016812205    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 2	 1     0.460738017    0.068107366    0.023695271    0.023516827    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 2	 1     0.463734204    0.055734544    0.024463530    0.024275467    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 2	 1     0.465603774    0.048120363    0.024775155    0.024578300    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 2	 1     0.466899234    0.042223234    0.025365751    0.025158496    0.033754705    0.024345659    0.055135426    0.765809505
8	 1768	 960	 4026	 4	 8	 1	 2     0.467596614    0.035649932    0.010940896    0.008226131    0.033929552    0.024457462    0.048869381    0.729494246
9	 2592	 1387	 6618	 4	 8	 1	 2     0.468464833    0.028875657    0.011125457    0.008368188    0.026646346    0.019080421    0.039692689    0.727480496
10	 4052	 2156	 10670	 4	 8	 1	 2     0.468974609    0.024311130    0.011208986    0.008431925    0.021572892    0.015590106    0.033130440    0.733800391
11	 6876	 3605	 17546	 4	 8	 1	 2     0.469318196    0.021046999    0.011352301    0.008541081    0.017722907    0.012843424    0.027843140    0.755913277
12	 10236	 5308	 27782	 4	 8	 1	 2     0.469553781    0.017845538    0.011397747    0.008575200    0.013731519    0.009831253    0.023538400    0.758145757
13	 15796	 8152	 43578	 4	 8	 1	 2     0.469689380    0.015885642    0.011422459    0.008593228    0.011039976    0.007986535    0.020656613    0.769034221
14	 19745	 8152	 63323	 5	 13	 1	 3     0.469768042    0.014336415    0.009118661    0.005844952    0.011062676    0.008001124    0.018782876    0.763270492
15	 33825	 13852	 97148	 5	 13	 1	 3     0.469858993    0.012789640    0.009146631    0.005861561    0.008939465    0.006478681    0.016350405    0.782221589
16	 50945	 20759	 148093	 5	 13	 1	 3     0.469920100    0.011510287    0.009157188    0.005869348    0.006973709    0.004990925    0.014488252    0.794456571
17	 61134	 20759	 209227	 6	 15	 3	 3     0.469958970    0.010100940    0.007300111    0.006840862    0.006981215    0.004996120    0.013167240    0.767126576
18	 91701	 20759	 300928	 9	 28	 1	 4     0.470011498    0.008370401    0.004613792    0.003058284    0.006984020    0.004998445    0.011135585    0.751680400
19	 140400	 31711	 441328	 9	 28	 1	 4     0.470047122    0.007246810    0.004616962    0.003060235    0.005585689    0.004046820    0.009513810    0.761714875
20	 241911	 54407	 683239	 9	 28	 1	 4     0.470070474    0.006452158    0.004620859    0.003061943    0.004503110    0.003266777    0.008280036    0.779242698
21	 368352	 82624	 1051591	 9	 28	 1	 4     0.470086248    0.005790799    0.004622975    0.003063492    0.003487328    0.002495111    0.007329996    0.790013966
22	 409280	 82624	 1460871	 10	 38	 2	 5     0.470096231    0.005443705    0.004179330    0.002980037    0.003488141    0.002495735    0.006659052    0.817489585
23	 491136	 82624	 1952007	 12	 54	 2	 6     0.470105973    0.004840847    0.003355426    0.002062095    0.003489258    0.002496672    0.005931569    0.816115721


==> data/lshaped/criterionD/varth1_thX0.7_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 2	 1     0.455631820    0.082104291    0.020819787    0.020680152    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 2	 1     0.460738017    0.068107366    0.023695271    0.023516827    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 2	 1     0.463734204    0.055734544    0.024463530    0.024275467    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 2	 1     0.465603774    0.048120363    0.024775155    0.024578300    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 2	 1     0.466899234    0.042223234    0.025365751    0.025158496    0.033754705    0.024345659    0.055135426    0.765809505
8	 1768	 960	 4026	 4	 8	 1	 2     0.467596614    0.035649932    0.010940896    0.008226131    0.033929552    0.024457462    0.048869381    0.729494246
9	 2592	 1387	 6618	 4	 8	 1	 2     0.468464833    0.028875657    0.011125457    0.008368188    0.026646346    0.019080421    0.039692689    0.727480496
10	 4052	 2156	 10670	 4	 8	 1	 2     0.468974609    0.024311130    0.011208986    0.008431925    0.021572892    0.015590106    0.033130440    0.733800391
11	 6876	 3605	 17546	 4	 8	 1	 2     0.469318196    0.021046999    0.011352301    0.008541081    0.017722907    0.012843424    0.027843140    0.755913277
12	 10236	 5308	 27782	 4	 8	 1	 2     0.469553781    0.017845538    0.011397747    0.008575200    0.013731519    0.009831253    0.023538400    0.758145757
13	 15796	 8152	 43578	 4	 8	 1	 2     0.469689380    0.015885642    0.011422459    0.008593228    0.011039976    0.007986535    0.020656613    0.769034221
14	 19745	 8152	 63323	 5	 13	 2	 3     0.469768042    0.014336415    0.009118661    0.007141305    0.011062676    0.008001124    0.018782876    0.763270492
15	 33825	 13852	 97148	 5	 13	 2	 3     0.469858993    0.012789640    0.009146631    0.007162637    0.008939465    0.006478681    0.016350405    0.782221589
16	 47355	 13852	 144503	 7	 18	 2	 3     0.469917129    0.010848307    0.006131223    0.005450293    0.008949518    0.006485318    0.014584301    0.743834554
17	 71330	 20761	 215833	 7	 18	 2	 3     0.469978410    0.009295571    0.006138782    0.005456406    0.006980186    0.004995673    0.012454058    0.746388980
18	 91710	 20761	 307543	 9	 28	 1	 4     0.470011541    0.008369047    0.004613797    0.003058286    0.006982394    0.004997567    0.011133755    0.751682397
19	 140499	 31733	 448042	 9	 28	 1	 4     0.470047168    0.007244987    0.004616964    0.003060236    0.005583321    0.004044737    0.009511538    0.761705027
20	 242046	 54437	 690088	 9	 28	 1	 4     0.470070506    0.006450632    0.004620862    0.003061945    0.004500922    0.003265132    0.008278194    0.779231832
21	 368532	 82664	 1058620	 9	 28	 1	 4     0.470086264    0.005790147    0.004622977    0.003063493    0.003486243    0.002494328    0.007328986    0.790033911
22	 409480	 82664	 1468100	 10	 38	 3	 5     0.470096247    0.005443011    0.004179331    0.003361983    0.003487055    0.002495061    0.006657939    0.817521840
23	 532324	 82664	 2000424	 13	 58	 5	 6     0.470108782    0.004618176    0.003026557    0.002538944    0.003488194    0.002495809    0.005704635    0.809547971


==> data/lshaped/criterionD/varth1_thX0.7_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 2	 1     0.455631820    0.082104291    0.020819787    0.020680152    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 2	 1     0.460738017    0.068107366    0.023695271    0.023516827    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 2	 1     0.463734204    0.055734544    0.024463530    0.024275467    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 2	 1     0.465603774    0.048120363    0.024775155    0.024578300    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 2	 1     0.466899234    0.042223234    0.025365751    0.025158496    0.033754705    0.024345659    0.055135426    0.765809505
8	 1768	 960	 4026	 4	 8	 2	 2     0.467596614    0.035649932    0.010940896    0.009933486    0.033929552    0.024457462    0.048869381    0.729494246
9	 2592	 1387	 6618	 4	 8	 2	 2     0.468464833    0.028875657    0.011125457    0.010111259    0.026646346    0.019080421    0.039692689    0.727480496
10	 4052	 2156	 10670	 4	 8	 2	 2     0.468974609    0.024311130    0.011208986    0.010195228    0.021572892    0.015590106    0.033130440    0.733800391
11	 6876	 3605	 17546	 4	 8	 2	 2     0.469318196    0.021046999    0.011352301    0.010323750    0.017722907    0.012843424    0.027843140    0.755913277
12	 10236	 5308	 27782	 4	 8	 2	 2     0.469553781    0.017845538    0.011397747    0.010366986    0.013731519    0.009831253    0.023538400    0.758145757
13	 15354	 5308	 43136	 6	 15	 3	 3     0.469670481    0.015563405    0.007254102    0.006799845    0.013769443    0.009861281    0.021081944    0.738233846
14	 23730	 8164	 66866	 6	 15	 3	 3     0.469806937    0.013241310    0.007268136    0.006811960    0.011068265    0.008004556    0.017783462    0.744585613
15	 40668	 13879	 107534	 6	 15	 3	 3     0.469898088    0.011538842    0.007292222    0.006834066    0.008942503    0.006479759    0.015185388    0.759864812
16	 61002	 13879	 168536	 9	 28	 2	 4     0.469950517    0.010061687    0.004605673    0.003687507    0.008945687    0.006482175    0.013465539    0.747217542
17	 91890	 20802	 260426	 9	 28	 2	 4     0.470011750    0.008363376    0.004613819    0.003694573    0.006975581    0.004993414    0.011124926    0.751769103
18	 140805	 31801	 401231	 9	 28	 2	 4     0.470047353    0.007237664    0.004616974    0.003697257    0.005573807    0.004037203    0.009502402    0.761666776
19	 242739	 54589	 643970	 9	 28	 2	 4     0.470070609    0.006446068    0.004620865    0.003699911    0.004494374    0.003260376    0.008272355    0.779230063
20	 296681	 54589	 940651	 11	 42	 3	 5     0.470085467    0.005818544    0.003693369    0.002967274    0.004496051    0.003261680    0.007379918    0.788429361
21	 451506	 82861	 1392157	 11	 42	 3	 5     0.470101209    0.005077013    0.003695336    0.002968919    0.003481458    0.002491180    0.006297836    0.806151970
22	 574644	 82861	 1966801	 14	 61	 5	 6     0.470110917    0.004441236    0.002756369    0.002318575    0.003482385    0.002491875    0.005525862    0.803718163


==> data/lshaped/criterionD/varth1_thX0.7_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 2	 1     0.455631820    0.082104291    0.020819787    0.020680152    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 2	 1     0.460738017    0.068107366    0.023695271    0.023516827    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 2	 1     0.463734204    0.055734544    0.024463530    0.024275467    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 2	 1     0.465603774    0.048120363    0.024775155    0.024578300    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 2	 1     0.466899234    0.042223234    0.025365751    0.025158496    0.033754705    0.024345659    0.055135426    0.765809505
8	 1768	 960	 4026	 4	 8	 2	 2     0.467596614    0.035649932    0.010940896    0.009933486    0.033929552    0.024457462    0.048869381    0.729494246
9	 2592	 1387	 6618	 4	 8	 2	 2     0.468464833    0.028875657    0.011125457    0.010111259    0.026646346    0.019080421    0.039692689    0.727480496
10	 4052	 2156	 10670	 4	 8	 2	 2     0.468974609    0.024311130    0.011208986    0.010195228    0.021572892    0.015590106    0.033130440    0.733800391
11	 6876	 3605	 17546	 4	 8	 2	 2     0.469318196    0.021046999    0.011352301    0.010323750    0.017722907    0.012843424    0.027843140    0.755913277
12	 10236	 5308	 27782	 4	 8	 2	 2     0.469553781    0.017845538    0.011397747    0.010366986    0.013731519    0.009831253    0.023538400    0.758145757
13	 15354	 5308	 43136	 6	 15	 3	 3     0.469670481    0.015563405    0.007254102    0.006799845    0.013769443    0.009861281    0.021081944    0.738233846
14	 23730	 8164	 66866	 6	 15	 3	 3     0.469806937    0.013241310    0.007268136    0.006811960    0.011068265    0.008004556    0.017783462    0.744585613
15	 40668	 13879	 107534	 6	 15	 3	 3     0.469898088    0.011538842    0.007292222    0.006834066    0.008942503    0.006479759    0.015185388    0.759864812
16	 61002	 13879	 168536	 9	 28	 3	 4     0.469950517    0.010061687    0.004605673    0.004000253    0.008945687    0.006482175    0.013465539    0.747217542
17	 91890	 20802	 260426	 9	 28	 3	 4     0.470011750    0.008363376    0.004613819    0.004007648    0.006975581    0.004993414    0.011124926    0.751769103
18	 140805	 31801	 401231	 9	 28	 3	 4     0.470047353    0.007237664    0.004616974    0.004010417    0.005573807    0.004037203    0.009502402    0.761666776
19	 242739	 54589	 643970	 9	 28	 3	 4     0.470070609    0.006446068    0.004620865    0.004013669    0.004494374    0.003260376    0.008272355    0.779230063
20	 323652	 54589	 967622	 12	 45	 4	 5     0.470088257    0.005635451    0.003397588    0.002945434    0.004496076    0.003261887    0.007199985    0.782703120
21	 492588	 82867	 1460210	 12	 45	 4	 5     0.470104003    0.004865847    0.003399493    0.002947007    0.003481367    0.002491083    0.006085733    0.799549916


==> data/lshaped/criterionD/varth1_thX0.7_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 2	 1     0.455631820    0.082104291    0.020819787    0.020680152    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 2	 1     0.460738017    0.068107366    0.023695271    0.023516827    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 2	 1     0.463734204    0.055734544    0.024463530    0.024275467    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 2	 1     0.465603774    0.048120363    0.024775155    0.024578300    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 2	 1     0.466899234    0.042223234    0.025365751    0.025158496    0.033754705    0.024345659    0.055135426    0.765809505
8	 1768	 960	 4026	 4	 8	 3	 2     0.467596614    0.035649932    0.010940896    0.010699945    0.033929552    0.024457462    0.048869381    0.729494246
9	 2592	 1387	 6618	 4	 8	 3	 2     0.468464833    0.028875657    0.011125457    0.010879850    0.026646346    0.019080421    0.039692689    0.727480496
10	 4052	 2156	 10670	 4	 8	 3	 2     0.468974609    0.024311130    0.011208986    0.010962949    0.021572892    0.015590106    0.033130440    0.733800391
11	 6876	 3605	 17546	 4	 8	 3	 2     0.469318196    0.021046999    0.011352301    0.011101971    0.017722907    0.012843424    0.027843140    0.755913277
12	 10236	 5308	 27782	 4	 8	 3	 2     0.469553781    0.017845538    0.011397747    0.011146127    0.013731519    0.009831253    0.023538400    0.758145757
13	 17913	 5308	 45695	 7	 18	 3	 3     0.469689676    0.015060124    0.006097246    0.005796317    0.013770655    0.009861707    0.020649883    0.729307979
14	 27685	 8164	 73380	 7	 18	 3	 3     0.469826178    0.012644167    0.006110779    0.005809282    0.011069478    0.008005539    0.017267667    0.732245253
15	 47446	 13879	 120826	 7	 18	 3	 3     0.469917430    0.010843963    0.006131347    0.005828631    0.008944167    0.006480870    0.014574575    0.744032878
16	 71456	 20798	 192282	 7	 18	 3	 3     0.469978609    0.009290907    0.006138818    0.005835629    0.006973942    0.004991573    0.012446546    0.746464690
17	 102080	 20798	 294362	 10	 31	 3	 4     0.470016606    0.008134475    0.004182510    0.003686057    0.006976840    0.004994266    0.010917875    0.745060320
18	 156430	 31797	 450792	 10	 31	 3	 4     0.470052220    0.006971019    0.004185176    0.003688356    0.005574891    0.004037798    0.009258519    0.752930226
19	 269690	 54585	 720482	 10	 31	 3	 4     0.470075487    0.006144120    0.004188540    0.003691115    0.004495146    0.003260975    0.007990396    0.768938102
20	 350597	 54585	 1071079	 13	 47	 4	 5     0.470090311    0.005495564    0.003159443    0.002757780    0.004496570    0.003262041    0.007064608    0.777900792
21	 533559	 82855	 1604638	 13	 47	 4	 5     0.470106061    0.004702770    0.003161329    0.002759413    0.003481673    0.002491410    0.005924571    0.793773914


==> data/lshaped/criterionD/varth1_thX0.7_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 2	 1     0.455631820    0.082104291    0.020819787    0.020680152    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 2	 1     0.460738017    0.068107366    0.023695271    0.023516827    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 2	 1     0.463734204    0.055734544    0.024463530    0.024275467    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 2	 1     0.465603774    0.048120363    0.024775155    0.024578300    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 2	 1     0.466899234    0.042223234    0.025365751    0.025158496    0.033754705    0.024345659    0.055135426    0.765809505
8	 1768	 960	 4026	 4	 8	 3	 2     0.467596614    0.035649932    0.010940896    0.010699945    0.033929552    0.024457462    0.048869381    0.729494246
9	 2592	 1387	 6618	 4	 8	 3	 2     0.468464833    0.028875657    0.011125457    0.010879850    0.026646346    0.019080421    0.039692689    0.727480496
10	 4052	 2156	 10670	 4	 8	 3	 2     0.468974609    0.024311130    0.011208986    0.010962949    0.021572892    0.015590106    0.033130440    0.733800391
11	 6876	 3605	 17546	 4	 8	 3	 2     0.469318196    0.021046999    0.011352301    0.011101971    0.017722907    0.012843424    0.027843140    0.755913277
12	 10236	 5308	 27782	 4	 8	 3	 2     0.469553781    0.017845538    0.011397747    0.011146127    0.013731519    0.009831253    0.023538400    0.758145757
13	 17913	 5308	 45695	 7	 18	 3	 3     0.469689676    0.015060124    0.006097246    0.005796317    0.013770655    0.009861707    0.020649883    0.729307979
14	 27685	 8164	 73380	 7	 18	 3	 3     0.469826178    0.012644167    0.006110779    0.005809282    0.011069478    0.008005539    0.017267667    0.732245253
15	 47446	 13879	 120826	 7	 18	 3	 3     0.469917430    0.010843963    0.006131347    0.005828631    0.008944167    0.006480870    0.014574575    0.744032878
16	 71456	 20798	 192282	 7	 18	 3	 3     0.469978609    0.009290907    0.006138818    0.005835629    0.006973942    0.004991573    0.012446546    0.746464690
17	 102080	 20798	 294362	 10	 31	 5	 4     0.470016606    0.008134475    0.004182510    0.003984249    0.006976840    0.004994266    0.010917875    0.745060320
18	 156430	 31797	 450792	 10	 31	 5	 4     0.470052220    0.006971019    0.004185176    0.003986599    0.005574891    0.004037798    0.009258519    0.752930226
19	 269690	 54585	 720482	 10	 31	 5	 4     0.470075487    0.006144120    0.004188540    0.003989592    0.004495146    0.003260975    0.007990396    0.768938102
20	 404535	 54585	 1125017	 15	 56	 4	 5     0.470092848    0.005308978    0.002822322    0.002494741    0.004496637    0.003262080    0.006893735    0.770116373
21	 615645	 82855	 1740662	 15	 56	 4	 5     0.470108600    0.004483155    0.002824228    0.002496482    0.003481726    0.002491431    0.005719608    0.783822031


==> data/lshaped/criterionD/varth1_thX0.7_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 2	 1     0.455631820    0.082104291    0.020819787    0.020680152    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 2	 1     0.460738017    0.068107366    0.023695271    0.023516827    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 2	 1     0.463734204    0.055734544    0.024463530    0.024275467    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 2	 1     0.465603774    0.048120363    0.024775155    0.024578300    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 2	 1     0.466899234    0.042223234    0.025365751    0.025158496    0.033754705    0.024345659    0.055135426    0.765809505
8	 1768	 960	 4026	 4	 8	 4	 2     0.467596614    0.035649932    0.010940896    0.010858571    0.033929552    0.024457462    0.048869381    0.729494246
9	 2592	 1387	 6618	 4	 8	 4	 2     0.468464833    0.028875657    0.011125457    0.011041892    0.026646346    0.019080421    0.039692689    0.727480496
10	 4052	 2156	 10670	 4	 8	 4	 2     0.468974609    0.024311130    0.011208986    0.011125014    0.021572892    0.015590106    0.033130440    0.733800391
11	 6876	 3605	 17546	 4	 8	 4	 2     0.469318196    0.021046999    0.011352301    0.011267363    0.017722907    0.012843424    0.027843140    0.755913277
12	 10236	 5308	 27782	 4	 8	 4	 2     0.469553781    0.017845538    0.011397747    0.011312449    0.013731519    0.009831253    0.023538400    0.758145757
13	 20472	 5308	 48254	 8	 19	 5	 3     0.469708070    0.014601809    0.004854120    0.004720219    0.013771360    0.009861726    0.020227176    0.721890639
14	 31640	 8164	 79894	 8	 19	 5	 3     0.469844641    0.012092488    0.004865484    0.004731024    0.011070471    0.008009635    0.016757768    0.721604935
15	 54240	 13884	 134134	 8	 19	 5	 3     0.469936028    0.010190079    0.004879841    0.004744485    0.008945662    0.006481498    0.013962073    0.729839966
16	 81672	 20799	 215806	 8	 19	 5	 3     0.469997270    0.008515821    0.004885746    0.004750048    0.006974861    0.004992165    0.011720737    0.726560188
17	 125136	 31795	 340942	 8	 19	 5	 3     0.470032838    0.007414528    0.004888673    0.004752828    0.005574594    0.004036873    0.010195132    0.727261605
18	 203346	 31795	 544288	 13	 40	 4	 4     0.470057505    0.006671736    0.003661894    0.003478231    0.005576970    0.004039085    0.008986174    0.742444565
19	 350493	 54569	 894781	 13	 40	 4	 4     0.470080812    0.005799457    0.003664599    0.003480575    0.004494932    0.003261108    0.007670681    0.756054977
20	 458337	 54569	 1353118	 17	 63	 7	 5     0.470093864    0.005240095    0.002690784    0.002575325    0.004496473    0.003262159    0.006824111    0.767879486
21	 697782	 82861	 2050900	 17	 63	 7	 5     0.470109615    0.004401800    0.002692629    0.002577109    0.003482183    0.002491896    0.005635577    0.781073575


==> data/lshaped/criterionD/varth1_thX0.7_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.075269826    0.170954604    0.703550320
1	 45	 120	 78	 1	 1	 1	 0     0.445085229    0.107397071    0.061122267    0.061122267    0.088307414    0.063103174    0.151439586    0.709174355
2	 72	 174	 150	 1	 1	 1	 0     0.450651905    0.100302519    0.065882444    0.065882444    0.075631336    0.055268342    0.133968915    0.748699942
3	 144	 174	 294	 2	 3	 3	 1     0.455631820    0.082104291    0.020819787    0.020819787    0.079420721    0.057862762    0.115907092    0.708362956
4	 236	 270	 530	 2	 3	 3	 1     0.460738017    0.068107366    0.023695271    0.023695271    0.063852544    0.045771780    0.093569702    0.727878415
5	 316	 359	 846	 2	 3	 3	 1     0.463734204    0.055734544    0.024463530    0.024463530    0.050078689    0.036298718    0.077365352    0.720407036
6	 528	 588	 1374	 2	 3	 3	 1     0.465603774    0.048120363    0.024775155    0.024775155    0.041252407    0.030607770    0.065176188    0.738312025
7	 884	 960	 2258	 2	 3	 3	 1     0.466899234    0.042223234    0.025365751    0.025365751    0.033754705    0.024345659    0.055135426    0.765809505
8	 2210	 960	 4468	 5	 9	 5	 2     0.467631678    0.035291583    0.009593227    0.009575174    0.033962712    0.024476930    0.048532704    0.727171161
9	 3240	 1387	 7708	 5	 9	 5	 2     0.468501229    0.028399534    0.009750526    0.009731728    0.026673222    0.019119356    0.039260772    0.723356489
10	 5075	 2160	 12783	 5	 9	 5	 2     0.469012787    0.023719575    0.009817818    0.009798729    0.021592329    0.015607867    0.032585501    0.727918062
11	 8620	 3615	 21403	 5	 9	 5	 2     0.469358414    0.020301647    0.009947693    0.009928050    0.017697465    0.012829746    0.027156747    0.747572870
12	 12825	 5320	 34228	 5	 9	 5	 2     0.469593087    0.016980002    0.009986972    0.009967137    0.013732475    0.009836039    0.022740751    0.746677274
13	 25650	 5320	 59878	 10	 23	 7	 3     0.469715059    0.014428166    0.004342526    0.004310909    0.013759159    0.009852702    0.020064209    0.719099667
14	 39640	 8182	 99518	 10	 23	 7	 3     0.469851231    0.011882988    0.004352120    0.004320341    0.011057326    0.008002495    0.016571972    0.717053374
15	 67920	 13909	 167438	 10	 23	 7	 3     0.469942672    0.009936180    0.004364331    0.004332281    0.008926381    0.006472509    0.013736618    0.723335222
16	 102380	 20858	 269818	 10	 23	 7	 3     0.470003828    0.008213783    0.004369155    0.004336994    0.006955337    0.004981152    0.011454748    0.717063609
17	 157280	 31975	 427098	 10	 23	 7	 3     0.470039186    0.007074457    0.004371607    0.004339405    0.005562103    0.004028139    0.009898119    0.714727456
18	 267376	 31975	 694474	 17	 49	 6	 4     0.470061142    0.006469718    0.003300896    0.003238000    0.005564292    0.004029819    0.008793855    0.735709043
19	 460445	 54819	 1154919	 17	 49	 6	 4     0.470084420    0.005569484    0.003303148    0.003240112    0.004484235    0.003253697    0.007446343    0.747948846
20	 700281	 83157	 1855200	 17	 49	 6	 4     0.470100099    0.004792385    0.003304857    0.003241773    0.003470572    0.002483360    0.006380140    0.751141001


==> data/lshaped/criterionD/varth1_thX0.8_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 1	 1     0.464138628    0.054160360    0.024530156    0.018652950    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 1	 1     0.466326691    0.045147165    0.025134115    0.018948271    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 1	 1     0.467692394    0.037326506    0.025597609    0.019227521    0.027166716    0.022158771    0.047944077    0.778542591
7	 2500	 2635	 5338	 2	 3	 1	 1     0.468357153    0.032899987    0.025747620    0.019334822    0.020480948    0.016798208    0.040943700    0.803542112
8	 3750	 2635	 9088	 3	 6	 1	 2     0.468757459    0.028424635    0.019640388    0.016702944    0.020547873    0.016867767    0.036072898    0.787977580
9	 7176	 4958	 16264	 3	 6	 1	 2     0.469169238    0.024803671    0.019821186    0.016839089    0.014911160    0.012123518    0.030249558    0.819968057
10	 9568	 4958	 25832	 4	 8	 1	 2     0.469490013    0.018777139    0.011386463    0.008565643    0.014930821    0.012139051    0.024777749    0.757822657
11	 17160	 8844	 42992	 4	 8	 1	 2     0.469695474    0.015847048    0.011426513    0.008595697    0.010980152    0.009005490    0.020517575    0.772364604
12	 34580	 17629	 77572	 4	 8	 1	 2     0.469811864    0.013979224    0.011466261    0.008625771    0.007996472    0.006496923    0.017652805    0.791898140
13	 43225	 17629	 120797	 5	 13	 1	 3     0.469891103    0.012163269    0.009153903    0.005866924    0.008009443    0.006507802    0.015400037    0.789820779
14	 75050	 30511	 195847	 5	 13	 1	 3     0.469950516    0.010855479    0.009162214    0.005873659    0.005821963    0.004772172    0.013465585    0.806164691
15	 90060	 30511	 285907	 6	 15	 2	 3     0.469989442    0.009343729    0.007303454    0.005765062    0.005827935    0.004777593    0.012030539    0.776667499
16	 120080	 30511	 405987	 8	 19	 1	 3     0.470027533    0.007607530    0.004888517    0.003688963    0.005828972    0.004778653    0.010436862    0.728909704
17	 249696	 63081	 655683	 8	 19	 1	 3     0.470060250    0.006503923    0.004892990    0.003691274    0.004284818    0.003499802    0.008841424    0.735619375
18	 280908	 63081	 936591	 9	 28	 1	 4     0.470074745    0.006302984    0.004621631    0.003062343    0.004285806    0.003500707    0.008033899    0.784548517
19	 486900	 109106	 1423491	 9	 28	 1	 4     0.470092077    0.005545057    0.004623595    0.003063868    0.003061051    0.002507434    0.006946149    0.798292305
20	 541000	 109106	 1964491	 10	 38	 2	 5     0.470102062    0.005181396    0.004179998    0.002980611    0.003061777    0.002508052    0.006233843    0.831171912
21	 649200	 109106	 2613691	 12	 54	 1	 6     0.470111808    0.004543428    0.003355888    0.001560030    0.003062801    0.002508978    0.005449569    0.833722407


==> data/lshaped/criterionD/varth1_thX0.8_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 1	 1     0.459902055    0.070873158    0.023238508    0.018014160    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2600	 1392	 5438	 4	 8	 1	 2     0.468401221    0.029474862    0.011124598    0.008358795    0.027294886    0.022257185    0.040436435    0.728918423
8	 5008	 2640	 10446	 4	 8	 1	 2     0.469073652    0.023467766    0.011253061    0.008461177    0.020593801    0.016910219    0.031697298    0.740371181
9	 9576	 4962	 20022	 4	 8	 1	 2     0.469491366    0.018762154    0.011387744    0.008566608    0.014910993    0.012123832    0.024752113    0.758002109
10	 17188	 8858	 37210	 4	 8	 1	 2     0.469695458    0.015846652    0.011426500    0.008595614    0.010979593    0.009005078    0.020517946    0.772331301
11	 34580	 17629	 71790	 4	 8	 1	 2     0.469811956    0.013977615    0.011466283    0.008625778    0.007993627    0.006495066    0.017650367    0.791916378
12	 43225	 17629	 115015	 5	 13	 1	 3     0.469891194    0.012161422    0.009153933    0.005866959    0.008006604    0.006505840    0.015397238    0.789844399
13	 75075	 30521	 190090	 5	 13	 1	 3     0.469950536    0.010855520    0.009162234    0.005873678    0.005822008    0.004772672    0.013464904    0.806208467
14	 90090	 30521	 280180	 6	 15	 3	 3     0.469989462    0.009343762    0.007303466    0.006843698    0.005827972    0.004777767    0.012029768    0.776720036
15	 135135	 30521	 415315	 9	 28	 1	 4     0.470042030    0.007437168    0.004616846    0.003060141    0.005830626    0.004779719    0.009762131    0.761838567
16	 281007	 63103	 696322	 9	 28	 1	 4     0.470074759    0.006302816    0.004621632    0.003062343    0.004285557    0.003500415    0.008033104    0.784605209
17	 487188	 109172	 1183510	 9	 28	 1	 4     0.470092085    0.005544878    0.004623595    0.003063867    0.003060726    0.002507464    0.006945610    0.798328521
18	 541320	 109172	 1724830	 10	 38	 2	 5     0.470102070    0.005181205    0.004179999    0.002980612    0.003061453    0.002508095    0.006233243    0.831221423
19	 649584	 109172	 2374414	 12	 54	 2	 6     0.470111816    0.004543211    0.003355890    0.002062331    0.003062477    0.002509008    0.005448882    0.833787684


==> data/lshaped/criterionD/varth1_thX0.8_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2600	 1392	 5438	 4	 8	 1	 2     0.468401221    0.029474862    0.011124598    0.008358795    0.027294886    0.022257185    0.040436435    0.728918423
8	 5008	 2640	 10446	 4	 8	 1	 2     0.469073652    0.023467766    0.011253061    0.008461177    0.020593801    0.016910219    0.031697298    0.740371181
9	 9576	 4962	 20022	 4	 8	 1	 2     0.469491366    0.018762154    0.011387744    0.008566608    0.014910993    0.012123832    0.024752113    0.758002109
10	 17188	 8858	 37210	 4	 8	 1	 2     0.469695458    0.015846652    0.011426500    0.008595614    0.010979593    0.009005078    0.020517946    0.772331301
11	 34580	 17629	 71790	 4	 8	 1	 2     0.469811956    0.013977615    0.011466283    0.008625778    0.007993627    0.006495066    0.017650367    0.791916378
12	 43225	 17629	 115015	 5	 13	 2	 3     0.469891194    0.012161422    0.009153933    0.007168416    0.008006604    0.006505840    0.015397238    0.789844399
13	 60515	 17629	 175530	 7	 18	 2	 3     0.469949422    0.010094633    0.006136412    0.005454490    0.008015364    0.006513314    0.013503709    0.747545224
14	 105140	 30531	 280670	 7	 18	 2	 3     0.470008898    0.008466759    0.006141995    0.005458960    0.005827685    0.004777670    0.011244800    0.752948826
15	 135180	 30531	 415850	 9	 28	 1	 4     0.470042058    0.007436492    0.004616849    0.003060142    0.005829761    0.004779113    0.009760802    0.761872970
16	 281061	 63115	 696911	 9	 28	 1	 4     0.470074770    0.006302008    0.004621634    0.003062345    0.004284368    0.003499503    0.008032441    0.784569469
17	 487341	 109206	 1184252	 9	 28	 1	 4     0.470092084    0.005544848    0.004623595    0.003063867    0.003060672    0.002507460    0.006945673    0.798316953
18	 541490	 109206	 1725742	 10	 38	 3	 5     0.470102069    0.005181172    0.004179998    0.003362552    0.003061399    0.002508094    0.006233313    0.831206824
19	 703937	 109206	 2429679	 13	 58	 5	 6     0.470114608    0.004305974    0.003027014    0.002539278    0.003062450    0.002509044    0.005202394    0.827690818


==> data/lshaped/criterionD/varth1_thX0.8_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2600	 1392	 5438	 4	 8	 2	 2     0.468401221    0.029474862    0.011124598    0.010109468    0.027294886    0.022257185    0.040436435    0.728918423
8	 5008	 2640	 10446	 4	 8	 2	 2     0.469073652    0.023467766    0.011253061    0.010235733    0.020593801    0.016910219    0.031697298    0.740371181
9	 9576	 4962	 20022	 4	 8	 2	 2     0.469491366    0.018762154    0.011387744    0.010357313    0.014910993    0.012123832    0.024752113    0.758002109
10	 17188	 8858	 37210	 4	 8	 2	 2     0.469695458    0.015846652    0.011426500    0.010394621    0.010979593    0.009005078    0.020517946    0.772331301
11	 25782	 8858	 62992	 6	 15	 3	 3     0.469812756    0.013196052    0.007270555    0.006813924    0.011012485    0.009032647    0.017629061    0.748539699
12	 51894	 17637	 114886	 6	 15	 3	 3     0.469930125    0.010836740    0.007297619    0.006838718    0.008011223    0.006510159    0.014159362    0.765340978
13	 77841	 17637	 192727	 9	 28	 2	 4     0.469982623    0.009245937    0.004611398    0.003692435    0.008013886    0.006512466    0.012294056    0.752065675
14	 135315	 30561	 328042	 9	 28	 2	 4     0.470042095    0.007435715    0.004616855    0.003697146    0.005828766    0.004777895    0.009759033    0.761931558
15	 281322	 63173	 609364	 9	 28	 2	 4     0.470074805    0.006300773    0.004621642    0.003700482    0.004282542    0.003497484    0.008030419    0.784613282
16	 343838	 63173	 953202	 11	 42	 3	 5     0.470089667    0.005656903    0.003694200    0.002967960    0.004284091    0.003498859    0.007107360    0.795921813
17	 595936	 109260	 1549138	 11	 42	 3	 5     0.470106970    0.004798949    0.003695898    0.002969380    0.003061086    0.002507996    0.005852067    0.820043428


==> data/lshaped/criterionD/varth1_thX0.8_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2600	 1392	 5438	 4	 8	 2	 2     0.468401221    0.029474862    0.011124598    0.010109468    0.027294886    0.022257185    0.040436435    0.728918423
8	 5008	 2640	 10446	 4	 8	 2	 2     0.469073652    0.023467766    0.011253061    0.010235733    0.020593801    0.016910219    0.031697298    0.740371181
9	 9576	 4962	 20022	 4	 8	 2	 2     0.469491366    0.018762154    0.011387744    0.010357313    0.014910993    0.012123832    0.024752113    0.758002109
10	 17188	 8858	 37210	 4	 8	 2	 2     0.469695458    0.015846652    0.011426500    0.010394621    0.010979593    0.009005078    0.020517946    0.772331301
11	 25782	 8858	 62992	 6	 15	 3	 3     0.469812756    0.013196052    0.007270555    0.006813924    0.011012485    0.009032647    0.017629061    0.748539699
12	 51894	 17637	 114886	 6	 15	 3	 3     0.469930125    0.010836740    0.007297619    0.006838718    0.008011223    0.006510159    0.014159362    0.765340978
13	 77841	 17637	 192727	 9	 28	 3	 4     0.469982623    0.009245937    0.004611398    0.004005448    0.008013886    0.006512466    0.012294056    0.752065675
14	 135315	 30561	 328042	 9	 28	 3	 4     0.470042095    0.007435715    0.004616855    0.004010306    0.005828766    0.004777895    0.009759033    0.761931558
15	 281322	 63173	 609364	 9	 28	 3	 4     0.470074805    0.006300773    0.004621642    0.004014329    0.004282542    0.003497484    0.008030419    0.784613282
16	 375096	 63173	 984460	 12	 45	 4	 5     0.470092458    0.005468315    0.003398363    0.002946049    0.004284110    0.003498902    0.006920257    0.790189598
17	 650124	 109262	 1634584	 12	 45	 4	 5     0.470109763    0.004575023    0.003400053    0.002947458    0.003061124    0.002508004    0.005623223    0.813594445


==> data/lshaped/criterionD/varth1_thX0.8_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2600	 1392	 5438	 4	 8	 3	 2     0.468401221    0.029474862    0.011124598    0.010878623    0.027294886    0.022257185    0.040436435    0.728918423
8	 5008	 2640	 10446	 4	 8	 3	 2     0.469073652    0.023467766    0.011253061    0.011005865    0.020593801    0.016910219    0.031697298    0.740371181
9	 9576	 4962	 20022	 4	 8	 3	 2     0.469491366    0.018762154    0.011387744    0.011136306    0.014910993    0.012123832    0.024752113    0.758002109
10	 17188	 8858	 37210	 4	 8	 3	 2     0.469695458    0.015846652    0.011426500    0.011174249    0.010979593    0.009005078    0.020517946    0.772331301
11	 30079	 8858	 67289	 7	 18	 3	 3     0.469832008    0.012596285    0.006112904    0.005811226    0.011013573    0.009034276    0.017108282    0.736268242
12	 60550	 17639	 127839	 7	 18	 3	 3     0.469949522    0.010091564    0.006136434    0.005833368    0.008011482    0.006510537    0.013500237    0.747510161
13	 105217	 30553	 233056	 7	 18	 3	 3     0.470008932    0.008466023    0.006142012    0.005838660    0.005826597    0.004776642    0.011243364    0.752979534
14	 150310	 30553	 383366	 10	 31	 3	 4     0.470046966    0.007175991    0.004185067    0.003688257    0.005829242    0.004778423    0.009521518    0.753660349
15	 312530	 63163	 695896	 10	 31	 3	 4     0.470079679    0.005991684    0.004189221    0.003691677    0.004283772    0.003498546    0.007739802    0.774139186
16	 406289	 63163	 1102185	 13	 47	 4	 5     0.470094509    0.005324362    0.003160199    0.002758392    0.004285088    0.003499740    0.006779563    0.785354806
17	 704184	 109244	 1806369	 13	 47	 4	 5     0.470111822    0.004401192    0.003161858    0.002759857    0.003061560    0.002508273    0.005448335    0.807804993


==> data/lshaped/criterionD/varth1_thX0.8_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2600	 1392	 5438	 4	 8	 3	 2     0.468401221    0.029474862    0.011124598    0.010878623    0.027294886    0.022257185    0.040436435    0.728918423
8	 5008	 2640	 10446	 4	 8	 3	 2     0.469073652    0.023467766    0.011253061    0.011005865    0.020593801    0.016910219    0.031697298    0.740371181
9	 9576	 4962	 20022	 4	 8	 3	 2     0.469491366    0.018762154    0.011387744    0.011136306    0.014910993    0.012123832    0.024752113    0.758002109
10	 17188	 8858	 37210	 4	 8	 3	 2     0.469695458    0.015846652    0.011426500    0.011174249    0.010979593    0.009005078    0.020517946    0.772331301
11	 30079	 8858	 67289	 7	 18	 3	 3     0.469832008    0.012596285    0.006112904    0.005811226    0.011013573    0.009034276    0.017108282    0.736268242
12	 60550	 17639	 127839	 7	 18	 3	 3     0.469949522    0.010091564    0.006136434    0.005833368    0.008011482    0.006510537    0.013500237    0.747510161
13	 105217	 30553	 233056	 7	 18	 3	 3     0.470008932    0.008466023    0.006142012    0.005838660    0.005826597    0.004776642    0.011243364    0.752979534
14	 150310	 30553	 383366	 10	 31	 5	 4     0.470046966    0.007175991    0.004185067    0.003986508    0.005829242    0.004778423    0.009521518    0.753660349
15	 312530	 63163	 695896	 10	 31	 5	 4     0.470079679    0.005991684    0.004189221    0.003990190    0.004283772    0.003498546    0.007739802    0.774139186
16	 468795	 63163	 1164691	 15	 56	 4	 5     0.470097046    0.005131498    0.002823081    0.002495396    0.004285147    0.003499776    0.006601265    0.777350682
17	 812520	 109244	 1977211	 15	 56	 4	 5     0.470114361    0.004165670    0.002824776    0.002496983    0.003061608    0.002508321    0.005224689    0.797304839


==> data/lshaped/criterionD/varth1_thX0.8_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 2	 1     0.459902055    0.070873158    0.023238508    0.023061757    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 2	 1     0.464138628    0.054160360    0.024530156    0.024338388    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 2	 1     0.466326691    0.045147165    0.025134115    0.024928546    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 2	 1     0.467692394    0.037326506    0.025597609    0.025384535    0.027166716    0.022158771    0.047944077    0.778542591
7	 2600	 1392	 5438	 4	 8	 4	 2     0.468401221    0.029474862    0.011124598    0.011041097    0.027294886    0.022257185    0.040436435    0.728918423
8	 5008	 2640	 10446	 4	 8	 4	 2     0.469073652    0.023467766    0.011253061    0.011168739    0.020593801    0.016910219    0.031697298    0.740371181
9	 9576	 4962	 20022	 4	 8	 4	 2     0.469491366    0.018762154    0.011387744    0.011302518    0.014910993    0.012123832    0.024752113    0.758002109
10	 17188	 8858	 37210	 4	 8	 4	 2     0.469695458    0.015846652    0.011426500    0.011341037    0.010979593    0.009005078    0.020517946    0.772331301
11	 34376	 8858	 71586	 8	 19	 5	 3     0.469850482    0.012042125    0.004867481    0.004732888    0.011014554    0.009034658    0.016593206    0.725726224
12	 69192	 17637	 140778	 8	 19	 5	 3     0.469968142    0.009384347    0.004884010    0.004748435    0.008013265    0.006511880    0.012835700    0.731112976
13	 120224	 30547	 261002	 8	 19	 5	 3     0.470027608    0.007606244    0.004888539    0.004752698    0.005827274    0.004777195    0.010433451    0.729024746
14	 250008	 63159	 511010	 8	 19	 5	 3     0.470060298    0.006502285    0.004892996    0.004756882    0.004282323    0.003497680    0.008838902    0.735643958
15	 406263	 63159	 917273	 13	 40	 4	 4     0.470085006    0.005637776    0.003665195    0.003481094    0.004283791    0.003498837    0.007409195    0.760916137
16	 704288	 109260	 1621561	 13	 40	 4	 4     0.470102316    0.004776230    0.003666942    0.003482755    0.003060376    0.002507354    0.006214667    0.768541540


==> data/lshaped/criterionD/varth1_thX0.8_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.084254194    0.170954604    0.703550320
1	 52	 134	 85	 1	 1	 1	 0     0.447801186    0.104078223    0.064075071    0.064075071    0.082016229    0.067947347    0.143209314    0.726755965
2	 119	 275	 204	 1	 1	 1	 0     0.454216505    0.095203918    0.070375477    0.070375477    0.064117690    0.052225518    0.121334976    0.784637053
3	 238	 275	 442	 2	 3	 3	 1     0.459902055    0.070873158    0.023238508    0.023238508    0.066955032    0.054463478    0.097595641    0.726191838
4	 354	 401	 796	 2	 3	 3	 1     0.464138628    0.054160360    0.024530156    0.024530156    0.048286810    0.039789312    0.074900889    0.723093681
5	 742	 815	 1538	 2	 3	 3	 1     0.466326691    0.045147165    0.025134115    0.025134115    0.037503903    0.030683490    0.059784834    0.755160826
6	 1300	 1392	 2838	 2	 3	 3	 1     0.467692394    0.037326506    0.025597609    0.025597609    0.027166716    0.022158771    0.047944077    0.778542591
7	 3250	 1392	 6088	 5	 9	 5	 2     0.468437756    0.029005296    0.009743724    0.009724876    0.027319719    0.022281353    0.040010977    0.724933458
8	 6265	 2642	 12353	 5	 9	 5	 2     0.469111206    0.022848451    0.009853801    0.009834523    0.020614420    0.016926371    0.031136569    0.733814026
9	 11980	 4966	 24333	 5	 9	 5	 2     0.469530194    0.017946949    0.009977720    0.009957924    0.014917709    0.012129923    0.024004296    0.747655686
10	 21515	 8870	 45848	 5	 9	 5	 2     0.469734088    0.014868757    0.010010429    0.009990471    0.010994147    0.009014071    0.019613666    0.758081508
11	 43030	 8870	 88878	 10	 23	 7	 3     0.469856594    0.011848015    0.004353644    0.004321837    0.011019131    0.009035638    0.016419220    0.721594286
12	 86570	 17653	 175448	 10	 23	 7	 3     0.469974363    0.009122173    0.004367784    0.004335659    0.008008527    0.006508716    0.012605855    0.723645768
13	 150580	 30607	 326028	 10	 23	 7	 3     0.470033809    0.007282297    0.004371470    0.004339270    0.005824268    0.004774262    0.010150246    0.717450279
14	 313000	 63257	 639028	 10	 23	 7	 3     0.470066498    0.006119279    0.004375283    0.004342998    0.004278138    0.003493687    0.008502780    0.719679721
15	 532100	 63257	 1171128	 17	 49	 6	 4     0.470088490    0.005406291    0.003303662    0.003240596    0.004279463    0.003494800    0.007184750    0.752467551
16	 922080	 109388	 2093208	 17	 49	 6	 4     0.470105745    0.004503455    0.003305279    0.003242180    0.003058797    0.002506136    0.005949653    0.756927462


==> data/lshaped/criterionD/varth1_thX0.9_thP0.1.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 1	 1     0.463450800    0.056796005    0.024486637    0.018668409    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 1	 1     0.466562369    0.044124150    0.025247352    0.019045409    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 1	 1     0.468041569    0.035098351    0.025684796    0.019298325    0.023920399    0.021847407    0.044406072    0.790395310
6	 4922	 5090	 8392	 2	 3	 1	 1     0.468708782    0.030355408    0.025886503    0.019407624    0.015853699    0.014393595    0.036699956    0.827123843
7	 7383	 5090	 15775	 3	 6	 1	 2     0.469111814    0.025400191    0.019806977    0.016827017    0.015901364    0.014439454    0.031127400    0.816007475
8	 9844	 5090	 25619	 4	 8	 1	 2     0.469432152    0.019570625    0.011377459    0.008557638    0.015923655    0.014461587    0.025850801    0.757060681
9	 23252	 11914	 48871	 4	 8	 1	 2     0.469720459    0.015508120    0.011444847    0.008609355    0.010465050    0.009520843    0.019937410    0.777840254
10	 51868	 26326	 100739	 4	 8	 1	 2     0.469847790    0.013310835    0.011475041    0.008632405    0.006745500    0.006150412    0.016669234    0.798527107
11	 64835	 26326	 165574	 5	 13	 1	 3     0.469927144    0.011382560    0.009160481    0.005872433    0.006756350    0.006160287    0.014257923    0.798332298
12	 170420	 68820	 335994	 5	 13	 1	 3     0.469980652    0.010172116    0.009170815    0.005878971    0.004400920    0.003987380    0.012369173    0.822376413
13	 204504	 68820	 540498	 6	 15	 2	 3     0.470019648    0.008535216    0.007310704    0.005771339    0.004404943    0.003991143    0.010786110    0.791315479
14	 272672	 68820	 813170	 8	 19	 1	 3     0.470057821    0.006584048    0.004893101    0.003691383    0.004405366    0.003991507    0.008969656    0.734035684
15	 593888	 149511	 1407058	 8	 19	 1	 3     0.470080021    0.005677858    0.004894816    0.003692414    0.002877299    0.002623519    0.007719034    0.735565893
16	 668124	 149511	 2075182	 9	 28	 1	 4     0.470094524    0.005446479    0.004623997    0.003064073    0.002877982    0.002624169    0.006778483    0.803495224
17	 742360	 149511	 2817542	 10	 38	 2	 5     0.470104511    0.005075734    0.004180489    0.002981017    0.002878644    0.002624801    0.006046354    0.839470284
18	 890832	 149511	 3708374	 12	 54	 1	 6     0.470114259    0.004422238    0.003356251    0.001560156    0.002879543    0.002625654    0.005233820    0.844935056


==> data/lshaped/criterionD/varth1_thX0.9_thP0.2.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 1	 2     0.468754602    0.026511438    0.011199314    0.008418417    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 1	 2     0.469434248    0.019562373    0.011379964    0.008560497    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 1	 2     0.469721167    0.015496492    0.011445060    0.008609571    0.010447577    0.009505652    0.019920711    0.777908571
9	 52060	 26422	 92694	 4	 8	 1	 2     0.469848176    0.013303058    0.011475103    0.008632468    0.006730035    0.006137061    0.016658372    0.798580917
10	 65075	 26422	 157769	 5	 13	 1	 3     0.469927531    0.011373389    0.009160501    0.005872466    0.006740860    0.006146932    0.014245184    0.798402389
11	 170940	 69029	 328709	 5	 13	 1	 3     0.469980780    0.010168696    0.009170815    0.005878983    0.004393011    0.003980102    0.012364295    0.822424295
12	 205128	 69029	 533837	 6	 15	 3	 3     0.470019776    0.008531124    0.007310695    0.006850268    0.004397022    0.003983863    0.010780509    0.791347037
13	 307692	 69029	 841529	 9	 28	 1	 4     0.470072445    0.006380225    0.004621876    0.003062647    0.004398355    0.003985084    0.008167377    0.781184081
14	 670761	 150098	 1512290	 9	 28	 1	 4     0.470094569    0.005444694    0.004624003    0.003064077    0.002874592    0.002621059    0.006775368    0.803601136
15	 745290	 150098	 2257580	 10	 38	 2	 5     0.470104556    0.005073818    0.004180496    0.002981023    0.002875253    0.002621677    0.006042860    0.839638559
16	 894348	 150098	 3151928	 12	 54	 2	 6     0.470114304    0.004420034    0.003356257    0.002062518    0.002876150    0.002622549    0.005229780    0.845166279


==> data/lshaped/criterionD/varth1_thX0.9_thP0.3.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 1	 2     0.468754602    0.026511438    0.011199314    0.008418417    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 1	 2     0.469434248    0.019562373    0.011379964    0.008560497    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 1	 2     0.469721167    0.015496492    0.011445060    0.008609571    0.010447577    0.009505652    0.019920711    0.777908571
9	 52060	 26422	 92694	 4	 8	 1	 2     0.469848176    0.013303058    0.011475103    0.008632468    0.006730035    0.006137061    0.016658372    0.798580917
10	 65075	 26422	 157769	 5	 13	 2	 3     0.469927531    0.011373389    0.009160501    0.007173940    0.006740860    0.006146932    0.014245184    0.798402389
11	 91105	 26422	 248874	 7	 18	 2	 3     0.469985846    0.009123168    0.006140700    0.005457895    0.006747148    0.006152820    0.012170211    0.749631064
12	 239435	 69063	 488309	 7	 18	 2	 3     0.470039266    0.007557794    0.006148323    0.005464299    0.004395267    0.003982328    0.009894333    0.763850792
13	 307845	 69063	 796154	 9	 28	 1	 4     0.470072491    0.006378831    0.004621884    0.003062650    0.004396324    0.003983278    0.008164745    0.781265184
14	 671508	 150265	 1467662	 9	 28	 1	 4     0.470094593    0.005443761    0.004624005    0.003064078    0.002872823    0.002619435    0.006773684    0.803663322
15	 746120	 150265	 2213782	 10	 38	 3	 5     0.470104580    0.005072818    0.004180499    0.003362979    0.002873484    0.002620045    0.006040971    0.839735628
16	 969956	 150265	 3183738	 13	 58	 5	 6     0.470117122    0.004174585    0.003027368    0.002539538    0.002874404    0.002620943    0.004970013    0.839954530


==> data/lshaped/criterionD/varth1_thX0.9_thP0.4.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 2	 2     0.468754602    0.026511438    0.011199314    0.010185401    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 2	 2     0.469434248    0.019562373    0.011379964    0.010351637    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 2	 2     0.469721167    0.015496492    0.011445060    0.010410963    0.010447577    0.009505652    0.019920711    0.777908571
9	 35076	 11980	 75710	 6	 15	 3	 3     0.469838830    0.012758000    0.007283685    0.006826080    0.010474469    0.009529039    0.016919904    0.754023202
10	 78096	 26424	 153806	 6	 15	 3	 3     0.469966435    0.009943069    0.007302102    0.006842506    0.006748624    0.006153828    0.012898030    0.770898240
11	 117144	 26424	 270950	 9	 28	 2	 4     0.470018988    0.008178095    0.004615651    0.003696145    0.006751074    0.006156255    0.010814830    0.756192603
12	 307881	 69071	 578831	 9	 28	 2	 4     0.470072506    0.006378751    0.004621894    0.003700767    0.004396198    0.003983097    0.008163853    0.781340725
13	 671724	 150313	 1250555	 9	 28	 2	 4     0.470094602    0.005443378    0.004624006    0.003702581    0.002872096    0.002618757    0.006773087    0.803677544
14	 820996	 150313	 2071551	 11	 42	 3	 5     0.470109481    0.004681561    0.003696341    0.002969746    0.002872991    0.002619594    0.005646740    0.829073289


==> data/lshaped/criterionD/varth1_thX0.9_thP0.5.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 2	 2     0.468754602    0.026511438    0.011199314    0.010185401    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 2	 2     0.469434248    0.019562373    0.011379964    0.010351637    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 2	 2     0.469721167    0.015496492    0.011445060    0.010410963    0.010447577    0.009505652    0.019920711    0.777908571
9	 35076	 11980	 75710	 6	 15	 3	 3     0.469838830    0.012758000    0.007283685    0.006826080    0.010474469    0.009529039    0.016919904    0.754023202
10	 78096	 26424	 153806	 6	 15	 3	 3     0.469966435    0.009943069    0.007302102    0.006842506    0.006748624    0.006153828    0.012898030    0.770898240
11	 117144	 26424	 270950	 9	 28	 3	 4     0.470018988    0.008178095    0.004615651    0.004009231    0.006751074    0.006156255    0.010814830    0.756192603
12	 307881	 69071	 578831	 9	 28	 3	 4     0.470072506    0.006378751    0.004621894    0.004014582    0.004396198    0.003983097    0.008163853    0.781340725
13	 410508	 69071	 989339	 12	 45	 4	 5     0.470090162    0.005557743    0.003398486    0.002946129    0.004397590    0.003984351    0.007074515    0.785600558
14	 895728	 150329	 1885067	 12	 45	 4	 5     0.470112277    0.004451551    0.003400486    0.002947807    0.002872804    0.002619411    0.005408896    0.823005523


==> data/lshaped/criterionD/varth1_thX0.9_thP0.6.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 3	 2     0.468754602    0.026511438    0.011199314    0.010953131    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 3	 2     0.469434248    0.019562373    0.011379964    0.011129140    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 3	 2     0.469721167    0.015496492    0.011445060    0.011192115    0.010447577    0.009505652    0.019920711    0.777908571
9	 40922	 11980	 81556	 7	 18	 3	 3     0.469858152    0.012134063    0.006124189    0.005821911    0.010475199    0.009529563    0.016374579    0.741030507
10	 91112	 26424	 172668	 7	 18	 3	 3     0.469985839    0.009124646    0.006140708    0.005837423    0.006749139    0.006154283    0.012170480    0.749735917
11	 239442	 69065	 412110	 7	 18	 3	 3     0.470039265    0.007557873    0.006148327    0.005844613    0.004395397    0.003982422    0.009894399    0.763853703
12	 342060	 69065	 754170	 10	 31	 3	 4     0.470077376    0.006073190    0.004189465    0.003691922    0.004396819    0.003983690    0.007878480    0.770858084
13	 746270	 150295	 1500440	 10	 31	 3	 4     0.470099487    0.005081395    0.004191328    0.003693560    0.002872864    0.002619450    0.006425095    0.790866971
14	 970151	 150295	 2470591	 13	 47	 4	 5     0.470114331    0.004272913    0.003162275    0.002760209    0.002873639    0.002620181    0.005227386    0.817409133


==> data/lshaped/criterionD/varth1_thX0.9_thP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 3	 2     0.468754602    0.026511438    0.011199314    0.010953131    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 3	 2     0.469434248    0.019562373    0.011379964    0.011129140    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 3	 2     0.469721167    0.015496492    0.011445060    0.011192115    0.010447577    0.009505652    0.019920711    0.777908571
9	 40922	 11980	 81556	 7	 18	 3	 3     0.469858152    0.012134063    0.006124189    0.005821911    0.010475199    0.009529563    0.016374579    0.741030507
10	 91112	 26424	 172668	 7	 18	 3	 3     0.469985839    0.009124646    0.006140708    0.005837423    0.006749139    0.006154283    0.012170480    0.749735917
11	 239442	 69065	 412110	 7	 18	 3	 3     0.470039265    0.007557873    0.006148327    0.005844613    0.004395397    0.003982422    0.009894399    0.763853703
12	 342060	 69065	 754170	 10	 31	 5	 4     0.470077376    0.006073190    0.004189465    0.003990428    0.004396819    0.003983690    0.007878480    0.770858084
13	 513090	 69065	 1267260	 15	 56	 4	 5     0.470094744    0.005226198    0.002823192    0.002495502    0.004398038    0.003984785    0.006763188    0.772741862
14	 1119510	 150309	 2386770	 15	 56	 4	 5     0.470116873    0.004029799    0.002825205    0.002497375    0.002873587    0.002620128    0.004993555    0.807000039


==> data/lshaped/criterionD/varth1_thX0.9_thP0.8.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 2	 1     0.463450800    0.056796005    0.024486637    0.024298447    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 2	 1     0.466562369    0.044124150    0.025247352    0.025039975    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 2	 1     0.468041569    0.035098351    0.025684796    0.025469537    0.023920399    0.021847407    0.044406072    0.790395310
6	 3908	 2065	 7378	 4	 8	 4	 2     0.468754602    0.026511438    0.011199314    0.011115348    0.024029808    0.021956482    0.036110009    0.734185292
7	 9872	 5104	 17250	 4	 8	 4	 2     0.469434248    0.019562373    0.011379964    0.011294833    0.015911721    0.014450769    0.025812714    0.757858065
8	 23384	 11980	 40634	 4	 8	 4	 2     0.469721167    0.015496492    0.011445060    0.011359495    0.010447577    0.009505652    0.019920711    0.777908571
9	 46768	 11980	 87402	 8	 19	 5	 3     0.469876715    0.011554605    0.004875092    0.004739998    0.010475799    0.009530027    0.015832956    0.729781898
10	 104128	 26424	 191530	 8	 19	 5	 3     0.470004514    0.008333262    0.004887469    0.004751681    0.006749511    0.006154749    0.011426543    0.729289850
11	 273656	 69067	 465186	 8	 19	 5	 3     0.470057999    0.006577363    0.004893117    0.004757000    0.004395350    0.003982320    0.008960310    0.734055321
12	 444691	 69067	 909877	 13	 40	 4	 4     0.470082709    0.005724214    0.003665481    0.003481382    0.004396690    0.003983552    0.007553541    0.757818645
13	 970229	 150307	 1880106	 13	 40	 4	 4     0.470104822    0.004658448    0.003667260    0.003483037    0.002872689    0.002619308    0.006022149    0.773552421


==> data/lshaped/criterionD/varth1_thX0.9_thP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 mInd	 arv   energy	      error          xq_one         xq_two         yp_one         yp_two         truerr         effind
0	 33	 96	 33	 1	 1	 1	 0     0.437960424    0.120275166    0.058156633    0.058156633    0.105280206    0.096270907    0.170954604    0.703550320
1	 78	 186	 111	 1	 1	 1	 0     0.450637488    0.099710966    0.065499717    0.065499717    0.075180209    0.068428065    0.134017402    0.744015065
2	 165	 372	 276	 1	 1	 1	 0     0.457381198    0.088011803    0.072834023    0.072834023    0.049409337    0.045324206    0.108799123    0.808938532
3	 330	 372	 606	 2	 3	 3	 1     0.463450800    0.056796005    0.024486637    0.024486637    0.051246374    0.047174159    0.079045338    0.718524410
4	 910	 984	 1516	 2	 3	 3	 1     0.466562369    0.044124150    0.025247352    0.025247352    0.036187178    0.032844127    0.057916881    0.761853005
5	 1954	 2065	 3470	 2	 3	 3	 1     0.468041569    0.035098351    0.025684796    0.025684796    0.023920399    0.021847407    0.044406072    0.790395310
6	 4885	 2065	 8355	 5	 9	 5	 2     0.468791736    0.025972096    0.009805384    0.009786290    0.024050036    0.021979181    0.035624677    0.729047888
7	 12350	 5108	 20705	 5	 9	 5	 2     0.469472922    0.018781949    0.009969600    0.009949856    0.015917559    0.014457976    0.025099511    0.748299379
8	 29305	 12010	 50010	 5	 9	 5	 2     0.469760206    0.014483278    0.010027400    0.010007369    0.010450673    0.009508187    0.018977828    0.763168332
9	 58610	 12010	 108620	 10	 23	 7	 3     0.469883145    0.011342249    0.004360233    0.004328277    0.010470673    0.009525551    0.015640970    0.725162794
10	 130480	 26490	 239100	 10	 23	 7	 3     0.470010916    0.008032418    0.004370572    0.004338390    0.006739275    0.006145384    0.011160105    0.719743905
11	 343000	 69254	 582100	 10	 23	 7	 3     0.470064239    0.006197150    0.004375381    0.004343095    0.004388703    0.003976518    0.008626732    0.718365850
12	 583100	 69254	 1165200	 17	 49	 6	 4     0.470086233    0.005494308    0.003303949    0.003240885    0.004389914    0.003977590    0.007330958    0.749466654
13	 1273844	 150908	 2439044	 17	 49	 6	 4     0.470108283    0.004376101    0.003305545    0.003242432    0.002867687    0.002614784    0.005745592    0.761644898

